Deep Sturm--Liouville: From Sample-Based to 1D Regularization with Learnable Orthogonal Basis Functions

Although Artificial Neural Networks (ANNs) have achieved remarkable success across various tasks, they still suffer from limited generalization. We hypothesize that this limitation arises from the traditional sample-based (0--dimensionnal) regularization used in ANNs. To overcome this, we introduce \textit{Deep Sturm--Liouville} (DSL), a novel function approximator that enables continuous 1D regularization along field lines in the input space by integrating the Sturm--Liouville Theorem (SLT) into the deep learning framework. DSL defines field lines traversing the input space, along which a Sturm--Liouville problem is solved to generate orthogonal basis functions, enforcing implicit regularization thanks to the desirable properties of SLT. These basis functions are linearly combined to construct the DSL approximator. Both the vector field and basis functions are parameterized by neural networks and learned jointly. We demonstrate that the DSL formulation naturally arises when solving a Rank-1 Parabolic Eigenvalue Problem. DSL is trained efficiently using stochastic gradient descent via implicit differentiation. DSL achieves competitive performance and demonstrate improved sample efficiency on diverse multivariate datasets including high-dimensional image datasets such as MNIST and CIFAR-10.

==> data/accuracy_eigen.csv <==
nb,acc
2, 44.4893460690668
4, 73.512123438648
6, 85.7825128581925
8, 86.9948567229977
10, 89.860396767083
12, 88.90521675238795
14, 88.4643644379133


==> data/accuracy_sensitivity_regu_explicit.csv <==
regu,acc
0.01, 0.8912564290962528
0.001,  0.8802351212343865
0.0001, 0.9030124908155768
0.00001, 0.6267450404114622


==> data/bases/plot_bases_0.csv <==
t,y0,y1,y2,y3,y4,y5,y6,y7,y8,y9
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.878569005573453834e-04,1.444900003325177637e-02,1.444899122646561146e-02,1.444898225882473505e-02,1.444897221945936824e-02,1.444895949826446348e-02,1.444894385318986653e-02,1.444892527283283407e-02,1.444890373974417469e-02,1.444887930189369188e-02,1.444885198664725909e-02
9.757138011146907668e-04,2.891468164009513772e-02,2.891461144280823084e-02,2.891453996419417888e-02,2.891445994417667781e-02,2.891435854992103344e-02,2.891423385350636033e-02,2.891408576590756563e-02,2.891391415049199276e-02,2.891371939268195732e-02,2.891350171444831418e-02
1.463570701672035988e-03,4.339710638324527359e-02,4.339686945673502938e-02,4.339662820680192240e-02,4.339635813002486880e-02,4.339601591514574003e-02,4.339559505718998400e-02,4.339509525831722336e-02,4.339451606075094697e-02,4.339385876946520032e-02,4.339312413868808005e-02
1.951427602229381534e-03,5.789632643891753222e-02,5.789576429309473138e-02,5.789519189165268781e-02,5.789455109713031317e-02,5.789373914946698008e-02,5.789274061827875267e-02,5.789155480151621930e-02,5.789018061880484012e-02,5.788862117321488115e-02,5.788687826237635947e-02
2.439284502786727080e-03,7.241238767697441570e-02,7.241128827794704459e-02,7.241016882653729392e-02,7.240891562377284318e-02,7.240732770529037521e-02,7.240537490066276116e-02,7.240305584553786977e-02,7.240036843760538909e-02,7.239731875781145465e-02,7.239391033601014214e-02
2.927141403344071975e-03,8.694533241873179941e-02,8.694342979994788834e-02,8.694149248747998215e-02,8.693932371688212202e-02,8.693657570955433400e-02,8.693319626571584247e-02,8.692918304015578856e-02,8.692453241390579732e-02,8.691925493256773272e-02,8.691335673002294204e-02
3.414998303901417304e-03,1.014952018724247784e-01,1.014921757490500898e-01,1.014890944611578499e-01,1.014856450591294229e-01,1.014812744175167258e-01,1.014758995355038995e-01,1.014695167109886664e-01,1.014621202216363649e-01,1.014537268782375740e-01,1.014443464799212463e-01
3.902855204458763067e-03,1.160620382463330297e-01,1.160575136325196072e-01,1.160529065642928181e-01,1.160477491326158683e-01,1.160412143426727688e-01,1.160331781315706995e-01,1.160236350105492281e-01,1.160125764795219977e-01,1.160000277365102334e-01,1.159860035041077042e-01
4.390712105016108396e-03,1.306458865395650482e-01,1.306394333682670272e-01,1.306328626400149184e-01,1.306255070191555678e-01,1.306161870628030630e-01,1.306047258892997498e-01,1.305911157442360693e-01,1.305753445929415113e-01,1.305574484729894458e-01,1.305374484943913060e-01
4.878569005573454159e-03,1.452467960105024714e-01,1.452379287554954601e-01,1.452289000311991207e-01,1.452187928771557224e-01,1.452059867021531780e-01,1.451902385478538449e-01,1.451715378712698790e-01,1.451498682700291531e-01,1.451252794136585478e-01,1.450978004791847187e-01
5.366425906130799055e-03,1.598648213229038606e-01,1.598529986226627786e-01,1.598409607307732516e-01,1.598274850950922865e-01,1.598104110897443919e-01,1.597894149156915966e-01,1.597644826805733609e-01,1.597355927120182040e-01,1.597028114548311450e-01,1.596661780593885416e-01
5.854282806688143950e-03,1.745000233696673841e-01,1.744846476527608103e-01,1.744689922089988909e-01,1.744514671215809665e-01,1.744292625938148600e-01,1.744019577116603381e-01,1.743695346415943537e-01,1.743319654778260619e-01,1.742893369465866038e-01,1.742417003169625389e-01
6.342139707245489713e-03,1.891524697742523464e-01,1.891328868859075696e-01,1.891129479177230122e-01,1.890906279720437622e-01,1.890623486323907143e-01,1.890275740816653172e-01,1.889862819300718033e-01,1.889384370228806842e-01,1.888841502496899361e-01,1.888234873961827376e-01
6.829996607802834609e-03,2.038222350697633245e-01,2.037977338992598419e-01,2.037727874716052379e-01,2.037448624119743978e-01,2.037094818599919088e-01,2.036659757909192459e-01,2.036143166287490425e-01,2.035544609121920645e-01,2.034865479660010745e-01,2.034106607575887626e-01
7.317853508360180372e-03,2.185094005556882657e-01,2.184792126642345345e-01,2.184484765063119671e-01,2.184140708167940925e-01,2.183704800304629434e-01,2.183168790917629221e-01,2.182532346030247039e-01,2.181794937076604879e-01,2.180958288423631986e-01,2.180023431046130278e-01
7.805710408917526134e-03,2.332140538323014545e-01,2.331773530810516692e-01,2.331399862136880052e-01,2.330981587083089390e-01,2.330451655359402074e-01,2.329800042670685523e-01,2.329026350515531751e-01,2.328129945296314729e-01,2.327112933479825729e-01,2.325976579829016344e-01
8.293567309474871030e-03,2.479362880127242152e-01,2.478921901905913883e-01,2.478472925538985350e-01,2.477970359677604539e-01,2.477333646219485874e-01,2.476550748492180043e-01,2.475621197317868227e-01,2.474544242926918769e-01,2.473322429252914623e-01,2.471957290523212336e-01
8.781424210032216793e-03,2.626762006126421856e-01,2.626237630635629428e-01,2.625703751445411793e-01,2.625106157254711303e-01,2.624349062786260900e-01,2.623418165146555459e-01,2.622312918604593479e-01,2.621032446157046114e-01,2.619579789142943427e-01,2.617956790316495752e-01
9.269281110589560821e-03,2.774338921176846551e-01,2.773721133669928007e-01,2.773092158267317919e-01,2.772388129270864088e-01,2.771496208080821422e-01,2.770399556540197872e-01,2.769097546890146311e-01,2.767589164060876850e-01,2.765878011504011025e-01,2.763966283159560167e-01
9.757138011146908319e-03,2.922094642284667199e-01,2.921372836080304847e-01,2.920637969081668062e-01,2.919815425764168970e-01,2.918773380678898466e-01,2.917492176178561047e-01,2.915971097539836743e-01,2.914208981183389890e-01,2.912210062357502016e-01,2.909976932666716309e-01
1.024499491170425235e-02,3.070030177832786533e-01,3.069193150550593718e-01,3.068340990831450732e-01,3.067387176548645455e-01,3.066178853906978419e-01,3.064693246378936697e-01,3.062929548022925719e-01,3.060886436867912841e-01,3.058568854840043594e-01,3.055979841743353687e-01
1.073285181226159811e-02,3.218146503584510265e-01,3.217182453361374650e-01,3.216200990295783324e-01,3.215102467174598688e-01,3.213710851799874146e-01,3.211999934239156973e-01,3.209968813915297092e-01,3.207616001326236699e-01,3.204947225386471366e-01,3.201966028940418929e-01
1.122070871281894387e-02,3.366444535463705146e-01,3.365341057147464565e-01,3.364217666829650288e-01,3.362960311654877299e-01,3.361367521819548232e-01,3.359409324361983251e-01,3.357084721651493742e-01,3.354392048451086961e-01,3.351337906647581799e-01,3.347926401535687435e-01
1.170856561337628790e-02,3.514925099111605444e-01,3.513669180428609096e-01,3.512390621873422436e-01,3.510959621957131516e-01,3.509146904335271322e-01,3.506918388335312775e-01,3.504272978026234941e-01,3.501208825371048272e-01,3.497733497142775372e-01,3.493851725341961534e-01
1.219642251393363366e-02,3.663588896219919233e-01,3.662166913913040833e-01,3.660719325231794885e-01,3.659099174261743470e-01,3.657046898864809714e-01,3.654523950967857315e-01,3.651529136445070822e-01,3.648060418747623435e-01,3.644126427647261801e-01,3.639732591241825466e-01
1.268427941449097943e-02,3.812436467641265314e-01,3.810834183574923761e-01,3.809203078123195030e-01,3.807377571986449438e-01,3.805065227077659706e-01,3.802222653281342457e-01,3.798848559925228074e-01,3.794940717815451503e-01,3.790508924314865413e-01,3.785559378450031320e-01
1.317213631504832519e-02,3.961468153275072845e-01,3.959670710503828128e-01,3.957840972997769269e-01,3.955793205575792171e-01,3.953199392558452985e-01,3.950010912257328477e-01,3.946226380844742310e-01,3.941843374163800928e-01,3.936872968534544381e-01,3.931322214501606349e-01
1.365999321560566922e-02,4.110684048731298446e-01,4.108675967528576112e-01,4.106631850126321592e-01,4.104344209057744775e-01,4.101446637332890055e-01,4.097884877341027021e-01,4.093657457442252956e-01,4.088761758261718615e-01,4.083210253522980282e-01,4.077010931968054197e-01
1.414785011616301671e-02,4.260083958769951828e-01,4.257849132613465981e-01,4.255574250958190086e-01,4.253028413365526061e-01,4.249803895154218303e-01,4.245840383700112408e-01,4.241136327065467837e-01,4.235688912724807631e-01,4.229512137651254555e-01,4.222615021899646659e-01
1.463570701672036074e-02,4.409667370407794884e-01,4.407189061925210205e-01,4.404666391153512772e-01,4.401843319337957472e-01,4.398267764473639541e-01,4.393872925174281963e-01,4.388657179118772289e-01,4.382617525291395144e-01,4.375769617493215358e-01,4.368123607004209541e-01
1.512356391727770651e-02,4.559436295825838314e-01,4.556697133546559475e-01,4.553909005122893650e-01,4.550788943190928748e-01,4.546837355104398348e-01,4.541980502426797850e-01,4.536216705015131412e-01,4.529542780913687894e-01,4.521976182423358970e-01,4.513528299160736723e-01
1.561142081783505227e-02,4.709393267428684249e-01,4.706375241821606492e-01,4.703303339657874393e-01,4.699865809360842528e-01,4.695512280085777368e-01,4.690161613626843695e-01,4.683812087480463959e-01,4.676460349487341350e-01,4.668125800569564721e-01,4.658821183372894859e-01
1.609927771839239630e-02,4.859539489318377981e-01,4.856223948306792049e-01,4.852849304352533366e-01,4.849073100337110143e-01,4.844290804774418757e-01,4.838413402637315452e-01,4.831439147679532642e-01,4.823364531761445417e-01,4.814211063361731324e-01,4.803992960818536662e-01
1.658713461894974206e-02,5.009876204333678640e-01,5.006243849225332498e-01,5.002546839484609542e-01,4.998410025026306380e-01,4.993171215829724230e-01,4.986733028780291899e-01,4.979093715934293507e-01,4.970249631202686702e-01,4.960224558758706825e-01,4.949034323690387205e-01
1.707499151950708782e-02,5.160404689784021670e-01,5.156435571181600119e-01,5.152395911716450838e-01,5.147875814445826981e-01,5.142151816909945605e-01,5.135117662553838613e-01,5.126771627490428473e-01,5.117109949853204665e-01,5.106158867252941214e-01,5.093935951418109287e-01
1.756284842006443359e-02,5.311126253311365675e-01,5.306799767005203616e-01,5.302396509927586044e-01,5.297469717551409607e-01,5.291230924505088140e-01,5.283564481489451126e-01,5.274468718429288216e-01,5.263939784339670691e-01,5.252006558033288641e-01,5.238688507056616928e-01
1.805070532062177935e-02,5.462042228879899763e-01,5.457337111724746004e-01,5.452548641178911470e-01,5.447190997198511075e-01,5.440406863906640522e-01,5.432070666150119465e-01,5.422180821725222089e-01,5.410733422033575657e-01,5.397760185305945368e-01,5.383282633840648090e-01
1.853856222117912164e-02,5.613153972893625276e-01,5.608048298671290954e-01,5.602852326808495098e-01,5.597038926237529743e-01,5.589677965314108210e-01,5.580633396269040203e-01,5.569903763448321721e-01,5.557485137362733196e-01,5.543412284773538978e-01,5.527708951905574430e-01
1.902641912173647087e-02,5.764462860441815772e-01,5.758934035711510413e-01,5.753307598658995436e-01,5.747012783742908582e-01,5.739042560078375654e-01,5.729249847028955456e-01,5.717633359112559432e-01,5.704189188273993683e-01,5.688955370272366086e-01,5.671958055174479707e-01
1.951427602229381664e-02,5.915970281672326969e-01,5.909995041610511812e-01,5.903914495436690668e-01,5.897111851376056757e-01,5.888498977081872976e-01,5.877917185482111062e-01,5.865365410169309790e-01,5.850839812847168364e-01,5.834381930567752450e-01,5.816020508411460233e-01
2.000213292285115893e-02,6.067677638292805486e-01,6.061232042524375974e-01,6.054673059202135832e-01,6.047335409882164114e-01,6.038045539255564309e-01,6.026632567110871141e-01,6.013095700646297059e-01,5.997431226060172538e-01,5.979684426307583234e-01,5.959886844441207865e-01
2.048998982340850469e-02,6.219586340199758645e-01,6.212645768622382381e-01,6.205583331992441387e-01,6.197682735720863034e-01,6.187680560232764471e-01,6.175393132528960161e-01,6.160819993931936356e-01,6.143957616705391089e-01,6.124855287133973425e-01,6.103547561534832244e-01
2.097784672396585046e-02,6.371697802235476438e-01,6.364236950838905171e-01,6.356645352575134300e-01,6.348153097830719904e-01,6.337402341139743989e-01,6.324196004323310305e-01,6.308534029705048507e-01,6.290413144457225325e-01,6.269886908953055116e-01,6.246993120961911172e-01
2.146570362452319622e-02,6.524013441072855635e-01,6.516006317755020927e-01,6.507859153333677149e-01,6.498745754527616159e-01,6.487209167523171338e-01,6.473038284036578549e-01,6.456233521010009690e-01,6.436791937090886595e-01,6.414771651362946026e-01,6.390213944708824645e-01
2.195356052508054198e-02,6.676534672228074951e-01,6.667954592609807163e-01,6.659224757284584184e-01,6.649459950536982245e-01,6.637099306414379063e-01,6.621917049290285684e-01,6.603914151477286998e-01,6.583088087852393411e-01,6.559501835239842649e-01,6.533200413363322578e-01
2.244141742563788774e-02,6.829262907201151256e-01,6.820082490441319312e-01,6.810742175226152106e-01,6.800294914159861204e-01,6.787071003530421587e-01,6.770829351048575084e-01,6.751571572689363254e-01,6.729295652979770948e-01,6.704069740482256901e-01,6.675942864165348434e-01
2.292927432619523004e-02,6.982199550744343508e-01,6.972390715357248414e-01,6.962411403018793354e-01,6.951249854572846276e-01,6.937122480611952469e-01,6.919772211022601205e-01,6.899201401692064417e-01,6.875408649375462922e-01,6.848467603913392932e-01,6.818431589224089873e-01
2.341713122675257580e-02,7.135345998258493250e-01,7.124879957935337238e-01,7.114232418997059604e-01,7.102323959261911401e-01,7.087251932897968842e-01,7.068742619215608869e-01,7.046799218651331742e-01,7.021421052430001364e-01,6.992687617341714068e-01,6.960656833901348595e-01
2.390498812730992503e-02,7.288703633317121788e-01,7.277550892753350542e-01,7.266205181513132327e-01,7.253516391589991397e-01,7.237457526737265390e-01,7.217737531608523494e-01,7.194360564655288837e-01,7.167326793996797729e-01,7.136721925779547782e-01,7.102608795361039506e-01
2.439284502786726733e-02,7.442273825318526104e-01,7.430404176048895915e-01,7.418329626612112371e-01,7.404826288498553843e-01,7.387737397336828771e-01,7.366753867986324256e-01,7.341880939661831196e-01,7.313119760518247414e-01,7.280562625819964051e-01,7.244277621285076796e-01
2.488070192842461309e-02,7.596057927265662535e-01,7.583440443508830953e-01,7.570605665838792131e-01,7.556252758342932863e-01,7.538089646646959352e-01,7.515788509904937076e-01,7.489355800591537271e-01,7.458793791302991139e-01,7.424201764171713958e-01,7.385653408755419314e-01
2.536855882898195885e-02,7.750057273673951475e-01,7.736660308188407775e-01,7.723033184176109067e-01,7.707794878861574661e-01,7.688512341383273441e-01,7.664838298798829497e-01,7.636780559566020976e-01,7.604342676954412017e-01,7.567631336352351745e-01,7.526726203302422924e-01
2.585641572953930462e-02,7.904273178606853190e-01,7.890064358560031632e-01,7.875612038115138436e-01,7.859451695279040528e-01,7.839003511185410611e-01,7.813900034229137592e-01,7.784150582291593512e-01,7.749760157950283945e-01,7.710843285539423775e-01,7.667485998119329960e-01
2.634427263009665038e-02,8.058706933839436815e-01,8.043653156691794592e-01,8.028342053856789562e-01,8.011222218542979334e-01,7.989561146912677048e-01,7.962970472272541400e-01,7.931461186588442125e-01,7.895039923373704527e-01,7.853829501579903116e-01,7.807922733443161123e-01
2.683212953065399614e-02,8.213359807149884784e-01,8.197427236555816510e-01,8.181223025645212310e-01,8.163105423695040663e-01,8.140183199076584941e-01,8.112046324050834478e-01,8.078707641065263623e-01,8.040175609795350287e-01,7.996581820157828702e-01,7.948026296101873278e-01
2.731998643121133843e-02,8.368233040738541906e-01,8.351387102465883672e-01,8.334254714232466332e-01,8.315100248375280056e-01,8.290867576409850503e-01,8.261124254400811218e-01,8.225885163938994049e-01,8.185160800306595652e-01,8.139092022119789327e-01,8.087786519227488924e-01
2.780784333176868420e-02,8.523327849775133025e-01,8.505533227645140082e-01,8.487436845475131442e-01,8.467205591460771341e-01,8.441612144572556709e-01,8.410200880685081426e-01,8.372988922000210721e-01,8.329989023704149620e-01,8.281351832958824266e-01,8.227193182135754679e-01
2.829570023232603343e-02,8.678645421073919453e-01,8.659866052923501645e-01,8.640769109062580444e-01,8.619420311838092985e-01,8.592414724995145470e-01,8.559272771743573482e-01,8.520014029724014559e-01,8.474653753825966973e-01,8.423352922456547320e-01,8.366236010372107845e-01
2.878355713288337572e-02,8.834186911896346750e-01,8.814385985564372472e-01,8.794251157376493655e-01,8.771743227309313218e-01,8.743273093857870659e-01,8.708336446985297519e-01,8.666955548525929753e-01,8.619148409037998837e-01,8.565086904483021346e-01,8.504904675923522506e-01
2.927141403344072149e-02,8.989953448881961018e-01,8.969093398221488211e-01,8.947882604482402247e-01,8.924173113632234422e-01,8.894184981207479135e-01,8.857388375621151333e-01,8.813808486163600131e-01,8.763466351872549742e-01,8.706545336955193726e-01,8.643188797597004536e-01
2.975927093399806725e-02,9.145946127106822088e-01,9.123988628025037073e-01,9.101663025252453298e-01,9.076708703694109648e-01,9.045148070210311531e-01,9.006424976036977448e-01,8.960567796283520625e-01,8.907600888817494011e-01,8.847719721953106742e-01,8.781077941563988354e-01
3.024712783455541301e-02,9.302166009270480540e-01,9.279071975798180993e-01,9.255591954620482342e-01,9.229348686819900394e-01,9.196159996542907500e-01,9.155442615307906040e-01,9.107228378113819689e-01,9.051545270257330689e-01,8.988601505994879837e-01,8.918561622071581318e-01
3.073498473511275877e-02,9.458614125009545681e-01,9.434343705401994074e-01,9.409668886967457180e-01,9.382091708213137204e-01,9.347218347918189174e-01,9.304437608852142993e-01,9.253785076301246360e-01,9.195292690564297322e-01,9.129182080468687399e-01,9.055629302318946028e-01
3.122284163567010454e-02,9.615292100912257167e-01,9.589804669692493233e-01,9.563893897965921598e-01,9.534936986219532118e-01,9.498321275580464684e-01,9.453406824887897741e-01,9.400233277092538975e-01,9.338836874805175325e-01,9.269453357742973854e-01,9.192270958926480606e-01
3.171069853622744683e-02,9.772202613965982332e-01,9.745456760214282754e-01,9.718268090474049270e-01,9.687884753993327713e-01,9.649467930651787206e-01,9.602348114289258607e-01,9.546569330549427024e-01,9.482172492180291901e-01,9.409408174730147234e-01,9.328477474541836401e-01
3.219855543678479259e-02,9.929347125591292400e-01,9.901300655802021122e-01,9.872791357942940493e-01,9.840934039444702019e-01,9.800656264981035815e-01,9.751258137047762453e-01,9.692788407283379204e-01,9.625293047628795673e-01,9.549038223763472999e-01,9.464238612196653744e-01
3.268641233734213836e-02,1.008672709483150021e+00,1.005733702850899247e+00,1.002746358297583518e+00,9.994083855580289111e-01,9.951884211121851953e-01,9.900133529592339832e-01,9.838885650879178879e-01,9.768192017194086141e-01,9.688335168900303884e-01,9.599544110718519763e-01
3.317426923789948412e-02,1.024434403353608136e+00,1.021356659840155556e+00,1.018228469173684259e+00,1.014733325449231449e+00,1.010314973580834996e+00,1.004897095766099868e+00,9.984856230087518769e-01,9.910862899479783161e-01,9.827290696605202047e-01,9.734383734626284035e-01
3.366212613845682988e-02,1.040219950074237731e+00,1.036999012793304642e+00,1.033725464832651042e+00,1.030068132174720708e+00,1.025445083437678484e+00,1.019776711078760556e+00,1.013069533342269679e+00,1.005329921041916652e+00,9.965896510766921734e-01,9.868747269484946516e-01
3.414998303901417565e-02,1.056029509743498407e+00,1.052660841669424308e+00,1.049237344953284579e+00,1.045412717114861501e+00,1.040578552556044922e+00,1.034651869716073147e+00,1.027639816413130625e+00,1.019549447841478607e+00,1.010414432808504515e+00,1.000262451763001659e+00
3.463783993957152141e-02,1.071863246168283990e+00,1.068342229654032360e+00,1.064764111995781581e+00,1.060766993987480200e+00,1.055715184665780626e+00,1.049522243885457895e+00,1.042195993553195033e+00,1.033744223984822463e+00,1.024202587382625040e+00,1.013600529426134322e+00
3.512569684012886717e-02,1.087721326415396428e+00,1.084043262709436961e+00,1.080305770751929462e+00,1.076130878399046864e+00,1.070854784907386836e+00,1.064387506743194045e+00,1.056737586672594098e+00,1.047913603496005708e+00,1.037953287795022161e+00,1.026887942390640296e+00
3.561355374068621293e-02,1.103603920400791027e+00,1.099764029162737966e+00,1.095862327932847435e+00,1.091504287433294973e+00,1.085997159423479630e+00,1.079247331991924685e+00,1.071264117867900989e+00,1.062056940409993544e+00,1.051665707160519991e+00,1.040123673725307230e+00
3.610141064124355870e-02,1.119511200516587923e+00,1.115504619331482594e+00,1.111433791794275372e+00,1.106887139277282550e+00,1.101142114987575304e+00,1.094101393515367837e+00,1.085775109067402378e+00,1.076173588434687911e+00,1.065339018399316773e+00,1.053306706835185347e+00
3.658926754180089752e-02,1.135443341295852893e+00,1.131265125186972975e+00,1.127020171799405501e+00,1.122279352884892667e+00,1.116289458670197465e+00,1.108949365050232228e+00,1.100270081713470738e+00,1.090262900649970668e+00,1.078972393960468512e+00,1.066436025218756356e+00
3.707712444235824328e-02,1.151400519115145737e+00,1.147045640055225135e+00,1.142621478319263861e+00,1.137680847677773555e+00,1.131438997542310032e+00,1.123790919895341966e+00,1.114748556482036523e+00,1.104324229243765387e+00,1.092565005582336157e+00,1.079510612262052360e+00
3.756498134291558905e-02,1.167382911934836676e+00,1.162846258355581419e+00,1.158237722370634826e+00,1.153091543283718767e+00,1.146590538416070171e+00,1.138625730657964796e+00,1.129210053039159334e+00,1.118356925285112657e+00,1.106116024089994765e+00,1.092529451069716773e+00
3.805283824347294175e-02,1.183390699077193187e+00,1.178667075376977236e+00,1.173868915391535150e+00,1.168511359312488507e+00,1.161743887622909810e+00,1.153453469037349688e+00,1.143654089834704290e+00,1.132360338534266875e+00,1.119624619229611318e+00,1.105491524333016784e+00
3.854069514403028751e-02,1.199424061042230205e+00,1.194508187091855023e+00,1.189515069054228658e+00,1.183940215169067889e+00,1.176898850828935084e+00,1.168273805645466901e+00,1.158080183933110963e+00,1.146333817289803658e+00,1.133089959539779867e+00,1.118395814234797392e+00
3.902855204458763327e-02,1.215483179361335209e+00,1.210369690007739196e+00,1.205176195115795323e+00,1.199378029904368592e+00,1.192055232887655691e+00,1.183086409864960498e+00,1.172487850881271498e+00,1.160276708272750978e+00,1.146511212259828216e+00,1.131241302391388981e+00
3.951640894514497210e-02,1.231568236488655099e+00,1.226251681056453879e+00,1.220852305306237007e+00,1.214824722103367893e+00,1.207212837730031296e+00,1.197890949744300215e+00,1.186876604613501973e+00,1.174188356547729573e+00,1.159887543275081478e+00,1.144026969831454021e+00
4.000426584570231786e-02,1.247679415730256647e+00,1.242154257521001615e+00,1.236543411254138025e+00,1.230280209810688641e+00,1.222371468291847396e+00,1.212687091930145344e+00,1.201245957393618502e+00,1.188068105481116854e+00,1.173218117099095625e+00,1.156751797011787541e+00
4.049212274625966362e-02,1.263816901211054278e+00,1.258077517000092849e+00,1.252249524449867923e+00,1.245744410493621945e+00,1.237530926478412674e+00,1.227474501636915072e+00,1.215595419794114118e+00,1.201915296736224326e+00,1.186502096892852132e+00,1.169414763870061602e+00
4.097997964681700939e-02,1.279980877879494772e+00,1.274021557410315530e+00,1.267970656246321992e+00,1.261217241042577042e+00,1.252691013166572276e+00,1.242252842653552847e+00,1.229924500712425983e+00,1.215729270305484278e+00,1.199738644520910835e+00,1.182014849914508670e+00
4.146783654737435515e-02,1.296171531550036837e+00,1.289986477025986122e+00,1.283706817897232177e+00,1.276698617808996516e+00,1.267851528244064996e+00,1.257021777387523853e+00,1.244232707424325124e+00,1.229509364579674857e+00,1.212926920644544770e+00,1.194551034350572971e+00
4.195569344793170091e-02,1.312389048983367834e+00,1.305972374556618965e+00,1.299458020632994204e+00,1.292188456680682274e+00,1.283012270686179956e+00,1.271780966945988522e+00,1.258519545674380957e+00,1.243254916454134662e+00,1.226066084851815896e+00,1.207022296244482984e+00
4.244355034848904668e-02,1.328633618004403383e+00,1.321979349262065728e+00,1.315224275774054874e+00,1.307686673194575100e+00,1.298173038669745649e+00,1.286530071254196272e+00,1.272784519803536574e+00,1.256965261472006823e+00,1.239155295824625247e+00,1.219427614723783249e+00
4.293140724904639244e-02,1.344905427658071861e+00,1.338007501105322961e+00,1.331005594881863541e+00,1.323193182686990266e+00,1.313333629724463103e+00,1.301268749211102582e+00,1.287027132913803218e+00,1.270639734004515464e+00,1.252193711542743060e+00,1.231765969214825951e+00
4.341926414960373820e-02,1.361204668402821616e+00,1.354056930942945769e+00,1.346801989947321587e+00,1.338707900481248547e+00,1.328493840921515901e+00,1.315996658882147230e+00,1.301246887070009794e+00,1.284277667468217476e+00,1.265180489524762475e+00,1.244036339717172535e+00
4.390712105016108396e-02,1.377531532341961462e+00,1.370127740753181333e+00,1.362613473616845816e+00,1.354230742112812358e+00,1.343653469099568065e+00,1.330713457729303606e+00,1.315443283538715979e+00,1.297878394579329298e+00,1.278114787106074068e+00,1.256237707114995494e+00
4.439497795071842973e-02,1.393886213492696591e+00,1.386220033901679027e+00,1.378440059455903643e+00,1.369761623591786437e+00,1.358812311128013040e+00,1.345418802878261655e+00,1.329615823064154601e+00,1.311441247645004138e+00,1.290995761753739757e+00,1.268369053525366441e+00
4.488283485127577549e-02,1.410268908092987328e+00,1.402333915444911483e+00,1.394281762250150436e+00,1.385300461702917874e+00,1.373970164207603428e+00,1.360112351422872567e+00,1.343764006181330517e+00,1.324965558891678219e+00,1.303822571418381981e+00,1.280429362683536798e+00
4.537069175183311431e-02,1.426679814946161473e+00,1.418469492471229776e+00,1.410138598344094385e+00,1.400847174343015755e+00,1.389126826208384458e+00,1.374793760766783723e+00,1.357887333566199173e+00,1.338450660830415195e+00,1.316594374923018451e+00,1.292417620365152064e+00
4.585854865239046008e-02,1.443119135803290654e+00,1.434626874479568936e+00,1.426010586017309123e+00,1.416401680895809534e+00,1.404282096044952244e+00,1.389462689002276319e+00,1.371985306422947914e+00,1.351895886659267632e+00,1.329310332388861537e+00,1.304332814845410304e+00
4.634640555294780584e-02,1.459587075783303600e+00,1.450806173795776477e+00,1.441897745898157890e+00,1.431963902644218578e+00,1.419435774089001123e+00,1.404118795326281699e+00,1.386057426908346768e+00,1.365300570702628002e+00,1.341969605698055013e+00,1.316173937395143323e+00
4.683426245350515160e-02,1.476083843830965137e+00,1.467007506026685393e+00,1.457800101415159366e+00,1.447533763220151481e+00,1.434587662619292381e+00,1.418761740493691859e+00,1.400103198593286358e+00,1.378664048887676907e+00,1.354571358993454044e+00,1.327939982813918673e+00
4.732211935406250430e-02,1.492609643017338783e+00,1.483230980393069887e+00,1.473717669164253063e+00,1.463111179011782559e+00,1.449737556282278961e+00,1.433391177348076750e+00,1.414122117083824737e+00,1.391985649480805165e+00,1.367114749561384901e+00,1.339629940497755856e+00
4.780997625461985007e-02,1.509164608711926814e+00,1.499476638099351833e+00,1.489650397480962507e+00,1.478695997964700748e+00,1.464885181188288366e+00,1.448006690290590370e+00,1.428113609950974805e+00,1.405264633582519629e+00,1.379598869017089502e+00,1.351242736470099404e+00
4.829783315517718889e-02,1.525748958672201283e+00,1.515744601867725416e+00,1.505598315411294630e+00,1.494288147922051557e+00,1.480030342447000935e+00,1.462607941808352630e+00,1.442077182022351023e+00,1.418500338906263591e+00,1.392022885228215490e+00,1.362777373010054083e+00
4.878569005573453465e-02,1.542362927723830213e+00,1.532035010887339732e+00,1.521561467935285128e+00,1.509887572157307956e+00,1.495172860097701450e+00,1.477194608906755358e+00,1.456012352437437318e+00,1.431692117604073999e+00,1.404385981095375380e+00,1.374232868625660853e+00
4.927354695629188042e-02,1.559006745637480318e+00,1.548347998769812772e+00,1.537539894003858043e+00,1.525494207503998112e+00,1.510312547360046276e+00,1.491766361515384665e+00,1.469918633248720186e+00,1.444839315111809963e+00,1.416687333701903029e+00,1.385608237584429636e+00
4.976140385684922618e-02,1.575680637819834251e+00,1.564683694233349298e+00,1.553533627217295709e+00,1.541107985029424920e+00,1.525449211304013675e+00,1.506322863156539515e+00,1.483795530092683057e+00,1.457941270828015723e+00,1.428926115007177478e+00,1.396902490628417537e+00
5.024926075740657194e-02,1.592384825970847739e+00,1.581042221753293342e+00,1.569542696470354493e+00,1.556728830675277786e+00,1.540582653487079901e+00,1.520863771581413060e+00,1.497642542829001222e+00,1.470997318761632533e+00,1.441101492509537563e+00,1.408114635659718061e+00
5.073711765796391771e-02,1.609119528707249502e+00,1.597423702179117111e+00,1.585567126564025875e+00,1.572356665865143110e+00,1.555712670558629274e+00,1.535388739373937828e+00,1.511459166147940847e+00,1.484006788148562128e+00,1.453212629878788631e+00,1.419243678396363340e+00
5.122497455852125653e-02,1.625884962152283952e+00,1.613828253317844297e+00,1.601606938783944223e+00,1.587991408078907929e+00,1.570839054831588699e+00,1.549897414522296346e+00,1.525244890145964316e+00,1.496969004037077555e+00,1.465258687558299799e+00,1.430288622998632464e+00
5.171283145907860923e-02,1.642681340491697117e+00,1.630255990483911788e+00,1.617662151445441454e+00,1.603632971394060913e+00,1.585961594821299725e+00,1.564389440958094735e+00,1.538999200869537454e+00,1.509883287842086919e+00,1.477238823336696427e+00,1.441248472665776825e+00
5.220068835963595499e-02,1.659508876495960905e+00,1.646707027015463121e+00,1.633732780405243723e+00,1.619281266993885637e+00,1.601080075751610599e+00,1.578864459063198389e+00,1.552721580827139736e+00,1.522748957868242936e+00,1.489152192889139803e+00,1.452122230203149789e+00
5.268854526019330076e-02,1.676367782008744367e+00,1.663181474757082112e+00,1.649818839539820781e+00,1.634936203642553654e+00,1.616194280028208086e+00,1.593322106144237083e+00,1.566411509469481267e+00,1.535565329801907186e+00,1.500997950288203819e+00,1.462908898559753590e+00
5.317640216075064652e-02,1.693258268401624633e+00,1.679679444508958897e+00,1.665920341190374021e+00,1.650597688127108276e+00,1.631303987679171286e+00,1.607762016874767053e+00,1.580068463637921639e+00,1.548331717171960609e+00,1.512775248484340418e+00,1.473607481336191904e+00
5.366425906130799228e-02,1.710180546995040629e+00,1.696201046442493476e+00,1.682037296574476759e+00,1.666265625666348615e+00,1.646408976762760323e+00,1.622183823705103167e+00,1.593691917981092887e+00,1.561047431779464478e+00,1.524483239755937136e+00,1.484216983263036749e+00
5.415211596186533111e-02,1.727134829445488684e+00,1.712746390482333680e+00,1.698169716164355858e+00,1.681939920286604107e+00,1.661509023742431701e+00,1.636587157239811630e+00,1.607281345339727441e+00,1.573711784096173183e+00,1.536121076128968088e+00,1.494736410649604386e+00
5.463997286242267687e-02,1.744121328098961587e+00,1.729315586654851522e+00,1.714317610031822703e+00,1.697620475164409504e+00,1.676603903829086750e+00,1.650971646582867880e+00,1.620836217099688392e+00,1.586324083631894588e+00,1.547687909766236602e+00,1.505164771803142898e+00
5.512782976298002263e-02,1.761140256310628871e+00,1.745908745403051299e+00,1.730480988159848632e+00,1.713307192936070589e+00,1.691693391290545190e+00,1.665336919650478142e+00,1.634356003513205202e+00,1.598883639270701318e+00,1.559182893326207742e+00,1.515501077418430542e+00
5.561568666353736839e-02,1.778191828730757873e+00,1.762525977867916982e+00,1.746659860720785273e+00,1.728999975974127912e+00,1.706777259728253560e+00,1.679682603451564393e+00,1.647840173988311507e+00,1.611389759575991176e+00,1.570605180291435587e+00,1.525744340937784438e+00
5.610354356409472110e-02,1.795276261556880915e+00,1.779167396136192902e+00,1.762854238321232891e+00,1.744698726630716124e+00,1.721855282321219205e+00,1.694008324335915194e+00,1.661288197346489470e+00,1.623841753064399152e+00,1.581953925266580852e+00,1.535893578881481147e+00
5.659140046465206686e-02,1.812393772752201926e+00,1.795833113454602836e+00,1.779064132213555194e+00,1.760403347447818012e+00,1.736927232037178914e+00,1.708313708209998838e+00,1.674699542048515566e+00,1.636238928448557450e+00,1.593228284246021031e+00,1.545947811148587592e+00
5.707925736520940568e-02,1.829544582230244965e+00,1.812523244410501722e+00,1.795289554474036375e+00,1.776113741334413243e+00,1.751992881810990443e+00,1.722598380720440581e+00,1.688073676388510691e+00,1.648580594848705561e+00,1.604427414851051781e+00,1.555906061288201858e+00
5.756711426576675145e-02,1.846728912005747070e+00,1.829237905078964666e+00,1.811530518147687951e+00,1.791829811710523579e+00,1.767052004690261580e+00,1.736861967405164631e+00,1.701410068656195929e+00,1.660866061973151009e+00,1.615550476536681046e+00,1.565767356741106786e+00
5.805497116632409721e-02,1.863946986311793896e+00,1.845977213136315465e+00,1.827787037359703826e+00,1.807551462618155469e+00,1.782104373948205200e+00,1.751104093812201778e+00,1.714708187267351303e+00,1.673094640267582145e+00,1.626596630768016860e+00,1.575530729051834555e+00
5.854282806688144297e-02,1.881199031683190137e+00,1.862741287940079316e+00,1.844059127393549158e+00,1.823278598799130679e+00,1.797149763163719882e+00,1.765324385586154010e+00,1.727967500862475303e+00,1.685265641033222295e+00,1.637565041166239910e+00,1.585195214051137835e+00
5.903068496743878874e-02,1.898485277006085159e+00,1.879530250575387917e+00,1.860346804735713899e+00,1.839011125739824060e+00,1.812187946268711602e+00,1.779522468522333867e+00,1.741187478373654951e+00,1.697378376513846820e+00,1.648454873624179751e+00,1.594759852008878154e+00
5.951854186799613450e-02,1.915805953533830763e+00,1.896344223867805656e+00,1.876650087087096574e+00,1.854748949682785142e+00,1.827218697562633221e+00,1.793697968588558345e+00,1.754367589059633525e+00,1.709432159951637775e+00,1.659265296391471800e+00,1.604223687757320604e+00
6.000639876855347332e-02,1.933161294869079949e+00,1.913183332362596190e+00,1.892968993341037631e+00,1.870491977605259759e+00,1.842241791694258612e+00,1.807850511914610214e+00,1.767507302509083722e+00,1.721426305611894580e+00,1.669995480129311316e+00,1.613585770784840889e+00
6.049425566911082602e-02,1.950551536912144446e+00,1.930047702270437870e+00,1.909303543528013236e+00,1.886240117164617480e+00,1.857257003610696344e+00,1.821979724749371421e+00,1.780606088612092464e+00,1.733360128776599174e+00,1.680644597934805473e+00,1.622845155300046249e+00
6.098211256966816485e-02,1.967976917775564161e+00,1.946937461379542711e+00,1.925653758726943554e+00,1.901993276610646877e+00,1.872264108473607802e+00,1.836085233385597482e+00,1.793663417499829826e+00,1.745232945706814531e+00,1.691211825334898222e+00,1.632000900266296739e+00
6.146996947022551755e-02,1.985437677664952716e+00,1.963852738934248165e+00,1.942019660943182124e+00,1.917751364664778135e+00,1.887262881542683957e+00,1.850166664052385057e+00,1.806678759452446714e+00,1.757044073573953202e+00,1.701696340249911010e+00,1.641052069406652381e+00
6.195782637078285637e-02,2.002934058726069111e+00,1.980793665480027776e+00,1.958401272953136374e+00,1.933514290366188604e+00,1.902253098026341016e+00,1.864223642775289180e+00,1.819651584775165309e+00,1.768792830359887880e+00,1.712097322926664500e+00,1.649997731179224658e+00
6.244568327134020908e-02,2.020466304858112405e+00,1.997760372674920237e+00,1.974798618115513271e+00,1.949281962884783503e+00,1.917234532899627197e+00,1.878255795204089695e+00,1.832581363642557193e+00,1.780478534725897344e+00,1.722413955841179511e+00,1.658836958722926802e+00
6.293354017189756178e-02,2.038034661493306476e+00,2.014752993067434161e+00,1.991211720149257403e+00,1.965054291301113754e+00,1.932206960689396347e+00,1.892262746408257090e+00,1.845467565911059982e+00,1.792100505850491299e+00,1.732645423570997156e+00,1.667568829773659722e+00
6.342139707245489366e-02,2.055639375342678044e+00,2.031771659840850841e+00,2.007640602878088654e+00,1.980831184353148533e+00,1.947170155226678911e+00,1.906244120640047779e+00,1.858309660899666538e+00,1.803658063236058595e+00,1.742790912637066647e+00,1.676192426550885850e+00
6.390925397301225330e-02,2.073280694108112776e+00,2.048816506523991166e+00,2.024085289941723875e+00,1.996612550149977627e+00,1.962123889366305329e+00,1.920199541065290338e+00,1.871107117138840703e+00,1.815150526484385241e+00,1.752849611315244083e+00,1.684706835614632192e+00
6.439711087356958519e-02,2.090958866160615770e+00,2.065887666668380085e+00,2.040545804473697267e+00,2.012398295852364960e+00,1.977067934673727656e+00,1.934128629461801196e+00,1.883859402087606494e+00,1.826577215040995350e+00,1.762820709417355580e+00,1.693111147692878848e+00
6.488496777412693095e-02,2.108674140184858103e+00,2.082985273491897438e+00,2.057022168745884283e+00,2.028188327320250117e+00,1.992002061079114483e+00,1.948031005885507483e+00,1.896565981818882696e+00,1.837937447908377431e+00,1.772703398041888700e+00,1.701404457479392507e+00
6.537282467468427671e-02,2.126426764789956181e+00,2.100109459488845864e+00,2.073514403779646464e+00,2.043982548727126147e+00,2.006926036498658750e+00,1.961906288304218648e+00,1.909226320673000910e+00,1.849230543328045151e+00,1.782496869294258879e+00,1.709585863401950956e+00
6.586068157524162248e-02,2.144216988086428355e+00,2.117260356006396727e+00,2.090022528923575873e+00,2.059780862141262325e+00,2.021839626423069802e+00,1.975754092199015766e+00,1.921839880879395501e+00,1.860455818431415942e+00,1.792200315976641090e+00,1.717654467360962167e+00
6.634853847579896824e-02,2.162045057229536660e+00,2.134438092787609875e+00,2.106546561398005224e+00,2.075583167073941748e+00,2.036742593473405361e+00,1.989574030133413274e+00,1.934406122146585361e+00,1.871612588859621340e+00,1.801812931247462890e+00,1.725609374438548338e+00
6.683639537635631400e-02,2.179911217928661049e+00,2.151642797480685765e+00,2.123086515805981733e+00,2.091389359994418218e+00,2.051634696923966938e+00,2.003365711290025164e+00,1.946924501220222536e+00,1.882700168352041903e+00,1.811333908250384983e+00,1.733449692577953893e+00
6.732425227691365976e-02,2.197815713923157332e+00,2.168874595114885118e+00,2.139642403611099475e+00,2.107199333811971442e+00,2.066515692192622211e+00,2.017128740975078216e+00,1.959394471409507954e+00,1.893717868303839813e+00,1.820762439712996450e+00,1.741174532233470185e+00
6.781210917747100553e-02,2.215758786424261828e+00,2.186133607542697810e+00,2.156214232581807444e+00,2.123012977324694184e+00,2.081385330298192393e+00,2.030862720090441442e+00,1.971815482081675563e+00,1.904664997292219386e+00,1.830097717515001055e+00,1.748783005990680817e+00
6.829996607802835129e-02,2.233740673523336717e+00,2.203419952848541641e+00,2.172802006202445568e+00,2.138830174635254266e+00,2.096243357285156428e+00,2.044567244573394671e+00,1.984186978124751199e+00,1.915540860571599779e+00,1.839338932226045831e+00,1.756274228157167050e+00
6.878782297858569705e-02,2.251761609566320654e+00,2.220733744723859537e+00,2.189405723050896313e+00,2.154650804533526198e+00,2.111089513615549862e+00,2.058241904804030575e+00,1.996508399378486009e+00,1.926344759537615525e+00,1.848485272613124675e+00,1.763647314323603554e+00
6.927567987914304282e-02,2.269821824494458351e+00,2.238075091808690686e+00,2.206025376142918049e+00,2.170474739846143031e+00,2.125923533528125908e+00,2.071886284980350990e+00,2.008779180033521516e+00,1.937075991159983523e+00,1.857535925117587805e+00,1.770901380895280264e+00
6.976353677970038858e-02,2.287921585504264943e+00,2.255444138971760992e+00,2.222660993829334686e+00,2.186301887911265673e+00,2.140745184989800265e+00,2.085500002448617440e+00,2.020998787262868746e+00,1.947733885865531978e+00,1.866490110979267092e+00,1.778035581492589889e+00
7.025139368025773434e-02,2.306061198781278243e+00,2.272841069020464122e+00,2.239312641488162559e+00,2.202132192254743881e+00,2.155554271351774798e+00,2.099082709324722185e+00,2.033166722770486157e+00,1.958317808934431525e+00,1.875347087337400076e+00,1.785049107525513934e+00
7.073925058081506623e-02,2.324240926168845700e+00,2.290266020117794454e+00,2.255980339700217385e+00,2.217965551608856334e+00,2.170350551423301244e+00,2.112634013838454727e+00,2.045282445595707710e+00,1.968827084917228465e+00,1.884106073358724487e+00,1.791941116069502682e+00
7.122710748137242587e-02,2.342461030539618072e+00,2.307719130744415814e+00,2.272664108795801496e+00,2.233801863999630211e+00,2.185133782991751872e+00,2.126153523189509897e+00,2.057345414245943971e+00,1.979261039042780501e+00,1.892766291002290213e+00,1.798710770174091644e+00
7.171496438192977163e-02,2.360721776231314628e+00,2.325200540126229676e+00,2.289363969276036137e+00,2.249641027163524765e+00,2.199903723236623421e+00,2.139640843962486549e+00,2.069355087117998426e+00,1.989618997652255139e+00,1.901326965472537767e+00,1.805357239340119602e+00
7.220282128248711739e-02,2.379023429053200633e+00,2.342710388236465047e+00,2.306079941812616330e+00,2.265482938546884650e+00,2.214660128731734900e+00,2.153095582136566044e+00,2.081310922521333318e+00,1.999900288242751456e+00,1.909787325289482585e+00,1.811879699620604578e+00
7.269067818304446316e-02,2.397366256292594588e+00,2.360248815797767463e+00,2.322812047247546197e+00,2.281327495305382147e+00,2.229402755447446705e+00,2.166517343095269776e+00,2.093212378701510001e+00,2.010104239511210089e+00,1.918146602359291908e+00,1.818277333722065014e+00
7.317853508360179504e-02,2.415750526721419433e+00,2.377815964284299088e+00,2.339560306592871619e+00,2.297174594303454498e+00,2.244131358752902372e+00,2.179905731636306410e+00,2.105058913863814940e+00,2.020230181398616764e+00,1.926404032045256898e+00,1.824549331106289696e+00
7.366639198415915468e-02,2.434176510602800381e+00,2.395411975923846803e+00,2.356324741030407566e+00,2.313024132113742581e+00,2.258845693418302325e+00,2.193260351981505263e+00,2.116849986197061995e+00,2.030277445134499814e+00,1.934558853239161325e+00,1.830694888092554873e+00
7.415424888471648657e-02,2.452644479697688062e+00,2.413036993699926747e+00,2.373105371911448547e+00,2.328876005016515816e+00,2.273545513617194036e+00,2.206580807786834519e+00,2.128585053897575907e+00,2.040245363281716795e+00,1.942610308433043054e+00,1.836713207960287475e+00
7.464210578527384621e-02,2.471154707271546069e+00,2.430691161353913277e+00,2.389902220756483509e+00,2.344730108999108609e+00,2.288230572928795947e+00,2.219866702152514026e+00,2.140263575193360523e+00,2.050133269781537759e+00,1.950557643791353879e+00,1.842603501052178627e+00
7.512996268583117809e-02,2.489707468101052701e+00,2.448374623387151949e+00,2.406715309254886748e+00,2.360586339755331053e+00,2.302900624340335600e+00,2.233117637633200037e+00,2.151885008368437546e+00,2.059940499999015184e+00,1.958400109223510377e+00,1.848364984877742145e+00
7.561781958638853773e-02,2.508303038480868885e+00,2.466087525063103580e+00,2.423544659264620815e+00,2.376444592684900048e+00,2.317555420249428177e+00,2.246333216248276088e+00,2.163448811787379800e+00,2.069666390768653663e+00,1.966136958456845774e+00,1.853996884217322894e+00
7.610567648694588350e-02,2.526941696230425194e+00,2.483830012409471877e+00,2.440390292811909223e+00,2.392304762892842884e+00,2.332194712466461262e+00,2.259513039492211384e+00,2.174954443920008806e+00,2.079310280440364700e+00,1.973767449109949279e+00,1.859498431226549231e+00
7.659353338750321538e-02,2.545623720700764370e+00,2.501602232220353716e+00,2.457252232090919808e+00,2.408166745188914604e+00,2.346818252217020451e+00,2.272656708345020871e+00,2.186401363366285100e+00,2.088871508925718601e+00,1.981290842766407989e+00,1.864868865541237097e+00
7.708139028806057502e-02,2.564349392781420711e+00,2.519404332058390317e+00,2.474130499463431221e+00,2.424030434087002472e+00,2.361425790144333181e+00,2.285763823282805252e+00,2.197789028881375728e+00,2.098349417744489465e+00,1.988706405048940251e+00,1.870107434382739298e+00
7.756924718861790691e-02,2.583118994907334098e+00,2.537236460256922399e+00,2.491025117458488758e+00,2.439895723804524685e+00,2.376017076311733423e+00,2.298833984288376264e+00,2.209116899400896283e+00,2.107743350071485278e+00,1.996013405693922937e+00,1.875213392663741097e+00
7.805710408917526655e-02,2.601932811065816864e+00,2.555098765922156456e+00,2.507936108772061967e+00,2.455762508261833954e+00,2.390591860205163233e+00,2.311866790861973886e+00,2.220384434066342560e+00,2.117052650783682211e+00,2.003211118626317955e+00,1.880186003094507452e+00
7.854496098973259843e-02,2.620791126803545090e+00,2.572991398935333685e+00,2.524863496266680940e+00,2.471630681081605108e+00,2.405149890735684526e+00,2.324861842032066583e+00,2.231591092250694075e+00,2.126276666507637803e+00,2.010298822034989108e+00,1.885024536289572339e+00
7.903281789028994420e-02,2.639694229233612965e+00,2.590914509954911793e+00,2.541807302971080151e+00,2.487500135588231576e+00,2.419690916242030365e+00,2.337818736366240824e+00,2.242736333584206321e+00,2.135414745667210124e+00,2.017275798448420421e+00,1.889728270874881710e+00
7.952067479084728996e-02,2.658642407042602684e+00,2.608868250418743262e+00,2.558767552079819207e+00,2.503370764807204107e+00,2.434214684493168246e+00,2.350737071982174520e+00,2.253819617980372669e+00,2.144466238531558488e+00,2.024141334810821480e+00,1.894296493595377440e+00
8.000853169140463572e-02,2.677635950497714745e+00,2.626852772546268255e+00,2.575744266952905370e+00,2.519242461464496152e+00,2.448720942690897129e+00,2.363616446558699735e+00,2.264840405662078116e+00,2.153430497263441712e+00,2.030894722558635568e+00,1.898728499423034455e+00
8.049638859196199536e-02,2.696675151453932884e+00,2.644868229340715526e+00,2.592737471115406311e+00,2.535115117985941691e+00,2.463209437472468899e+00,2.376456457346952433e+00,2.275798157187927107e+00,2.162306875967808573e+00,2.037535257697438151e+00,1.903023591665342185e+00
8.098424549251932725e-02,2.715760303361220096e+00,2.662914774591295775e+00,2.609747188257046879e+00,2.550988626496601963e+00,2.477679914913225367e+00,2.389256701181603493e+00,2.286692333478747674e+00,2.171094730740677825e+00,2.044062240879231496e+00,1.907181082074233647e+00
8.147210239307668689e-02,2.734891701271779052e+00,2.680992562875426533e+00,2.626773442231816968e+00,2.566862878820145077e+00,2.492132120529277017e+00,2.402016774492188755e+00,2.297522395844289633e+00,2.179793419718317526e+00,2.050474977480137184e+00,1.911200290955464842e+00
8.195995929363401877e-02,2.754069641847321392e+00,2.699101749560931296e+00,2.643816257057542085e+00,2.582737766478197639e+00,2.506565799280187079e+00,2.414736273314507908e+00,2.308287806010085319e+00,2.188402303126705473e+00,2.056772777678479436e+00,1.915080547278436907e+00
8.244781619419136454e-02,2.773294423366410744e+00,2.717242490808280841e+00,2.660875656915478782e+00,2.598613180689719471e+00,2.520980695571700458e+00,2.427414793302132168e+00,2.318988026144506609e+00,2.196920743331294279e+00,2.062954956533268103e+00,1.918821188786471454e+00
8.293567309474871030e-02,2.792566345731820387e+00,2.735414943572808788e+00,2.677951666149875010e+00,2.614489012370348142e+00,2.535376553258479326e+00,2.440051929737975911e+00,2.329622518885990701e+00,2.205348104887058902e+00,2.069020834063071579e+00,1.922421562107527349e+00
8.342352999530605606e-02,2.811885710477948219e+00,2.753619265606957356e+00,2.695044309267540683e+00,2.630365152131760365e+00,2.549753115646879564e+00,2.452647277545974447e+00,2.340190747370455515e+00,2.213683754588845254e+00,2.074969735325290721e+00,1.925881022865370884e+00
8.391138689586340182e-02,2.831252820778257462e+00,2.771855615462508915e+00,2.712153610937392045e+00,2.646241490281008524e+00,2.564110125497735204e+00,2.465200431302831952e+00,2.350692175258883854e+00,2.221927061521999480e+00,2.080800990495821789e+00,1.929198935791188507e+00
8.439924379642074759e-02,2.850667981452787991e+00,2.790124152492856613e+00,2.729279595990018237e+00,2.662117916819885188e+00,2.578447325029193049e+00,2.477710985249878206e+00,2.361126266765106951e+00,2.230077397113308546e+00,2.086513934949124849e+00,1.932374674835653172e+00
8.488710069697809335e-02,2.870131498975652562e+00,2.808425036855226598e+00,2.746422289417189688e+00,2.677994321444232995e+00,2.592764455919533084e+00,2.490178533304976849e+00,2.371492486683737244e+00,2.238134135182204609e+00,2.092107909338666971e+00,1.935407623281426570e+00
8.537495759753543911e-02,2.889643681482645832e+00,2.826758429512977067e+00,2.763581716371423802e+00,2.693870593543310488e+00,2.607061259310062606e+00,2.502602669074565522e+00,2.381790300418321848e+00,2.246096651992298021e+00,2.097582259677788663e+00,1.938297173856125433e+00
8.586281449809278488e-02,2.909204838778848057e+00,2.845124492237852909e+00,2.780757902165492457e+00,2.709746622199115329e+00,2.621337475808002360e+00,2.514982985865750642e+00,2.392019174009647475e+00,2.253964326303173227e+00,2.102936337420945545e+00,1.941042728845724152e+00
8.635067139865013064e-02,2.928815282346243443e+00,2.863523387612234572e+00,2.797950872271914413e+00,2.725622296185684412e+00,2.635592845489381109e+00,2.527319076698478995e+00,2.402178574164215430e+00,2.261736539422477765e+00,2.108169499545339054e+00,1.943643700208399272e+00
8.683852829920747640e-02,2.948475325351469500e+00,2.881955279031469974e+00,2.815160652322505452e+00,2.741497503968460592e+00,2.649827107902021694e+00,2.539610534317848334e+00,2.412267968282946207e+00,2.269412675258336343e+00,2.113281108632974359e+00,1.946099509688843376e+00
8.732638519976482216e-02,2.968185282653519774e+00,2.900420330706128702e+00,2.832387268107849465e+00,2.757372133703586137e+00,2.664040002068480462e+00,2.551856951206449509e+00,2.422286824490013757e+00,2.276992120372015815e+00,2.118270532953077989e+00,1.948409588933003311e+00
8.781424210032216793e-02,2.987945470811530502e+00,2.918918707664309942e+00,2.849630745576797075e+00,2.773246073237226383e+00,2.678231266489052409e+00,2.564057919596823165e+00,2.432234611661882262e+00,2.284474264030909030e+00,2.123137146544929799e+00,1.950573379603276702e+00
8.830209900087949981e-02,3.007756208092573491e+00,2.937450575753923765e+00,2.866891110835930512e+00,2.789119210104859192e+00,2.692400639144772789e+00,2.576213031483984839e+00,2.442110799456513881e+00,2.291858498261792221e+00,2.127880329301079509e+00,1.952590333494154340e+00
8.878995590143685945e-02,3.027617814479569347e+00,2.956016101645045246e+00,2.884168390149082217e+00,2.804991431530628354e+00,2.706547857500499088e+00,2.588321878638081053e+00,2.451914858342786996e+00,2.299144217904407927e+00,2.132499467050980702e+00,1.954459912648315756e+00
8.927781280199420522e-02,3.047530611679128754e+00,2.974615452832181983e+00,2.901462609936755754e+00,2.820862624426599297e+00,2.720672658507938824e+00,2.600384052617066288e+00,2.461646259630044575e+00,2.306330820665294823e+00,2.136993951644986289e+00,1.956181589473160232e+00
8.976566970255155098e-02,3.067494923129508333e+00,2.993248797636605119e+00,2.918773796775594676e+00,2.836732675392071190e+00,2.734774778608754620e+00,2.612399144779508742e+00,2.471304475497855258e+00,2.313417707171938620e+00,2.141363181038761443e+00,1.957754846857791886e+00
9.025352660310889674e-02,3.087511074008610912e+00,3.011916305208701683e+00,2.936101977397853613e+00,2.852601470712885945e+00,2.748853953737700806e+00,2.624366746297491115e+00,2.480888979025961838e+00,2.320404281027219184e+00,2.145606559378093969e+00,1.959179178290458623e+00
9.074138350366622863e-02,3.107579391242012434e+00,3.030618145530308283e+00,2.953447178690844499e+00,2.868468896360725218e+00,2.762909919325765795e+00,2.636286448169582908e+00,2.490399244224398956e+00,2.327289948864143199e+00,2.149723497084091939e+00,1.960454087976432280e+00
9.122924040422358827e-02,3.127700203510956456e+00,3.049354489416995051e+00,2.970809427696311733e+00,2.884334837992339029e+00,2.776942410303295361e+00,2.648157841233855780e+00,2.499834746063754665e+00,2.334074120400837060e+00,2.153713410938760120e+00,1.961579090956322657e+00
9.171709730478092015e-02,3.147873841260546257e+00,3.068125508520491707e+00,2.988188751609937022e+00,2.900199180948904054e+00,2.790951161103250922e+00,2.659980516181088994e+00,2.509194960505694461e+00,2.340756208495902602e+00,2.157575724171015175e+00,1.962553713224873819e+00
9.220495420533827979e-02,3.168100636707828599e+00,3.086931375330989269e+00,3.005585177780706108e+00,2.916061810255249132e+00,2.804935905664383000e+00,2.671754063567957971e+00,2.518479364533586118e+00,2.347335629203994856e+00,2.161309866543049463e+00,1.963377491850170520e+00
9.269281110589561168e-02,3.188380923849997828e+00,3.105772263179516823e+00,3.022998733710334562e+00,2.931922610619146496e+00,2.818896377434490397e+00,2.683478073830368515e+00,2.527687436183346570e+00,2.353811801831731554e+00,2.164915274437116288e+00,1.964049975093313360e+00
9.318066800645297132e-02,3.208715038472646608e+00,3.124648346240333829e+00,3.040429447052694911e+00,2.947781466430602126e+00,2.832832309373708668e+00,2.695152137296880301e+00,2.536818654574476639e+00,2.360184148993900166e+00,2.168391390942717489e+00,1.964570722528547586e+00
9.366852490701030320e-02,3.229103318157953151e+00,3.143559799533230503e+00,3.057877345613140285e+00,2.963638261761056825e+00,2.846743433957743097e+00,2.706775844202144565e+00,2.545872499941214340e+00,2.366452096669902971e+00,2.171737665944140971e+00,1.964939305163805106e+00
9.415638180756764897e-02,3.249545986565979039e+00,3.162506686416487245e+00,3.075342348062174658e+00,2.979492774628048402e+00,2.860629381866554688e+00,2.718348688712392214e+00,2.554848363863770455e+00,2.372614991467346002e+00,2.174953481176406189e+00,1.965155238979144681e+00
9.464423870812500861e-02,3.270043152897876393e+00,3.181488958034157655e+00,3.092824263374426508e+00,2.995344676430845787e+00,2.874489681419002629e+00,2.729870068353435819e+00,2.563745548663491913e+00,2.378672099919397098e+00,2.178038149298416659e+00,1.965217983561713400e+00
9.513209560868234049e-02,3.290595269790611788e+00,3.200506898488198360e+00,3.110323223257168923e+00,3.011193950344109194e+00,2.888324159501072241e+00,2.741339663894218681e+00,2.572563622839646680e+00,2.384622936236809210e+00,2.180991210972476058e+00,1.965127205778333330e+00
9.561995250923970013e-02,3.311202787893995136e+00,3.219560789044664695e+00,3.127839356002766635e+00,3.027040575796976274e+00,2.902132639276381987e+00,2.752757153016739622e+00,2.581302153311676228e+00,2.390467015642319115e+00,2.183812211667740311e+00,1.964882582298847158e+00
9.610780940979703202e-02,3.331866140026487955e+00,3.238650892723402563e+00,3.145372771516117716e+00,3.042884513985981254e+00,2.915914926307687338e+00,2.764122197176451579e+00,2.589960693143916082e+00,2.396203843079207196e+00,2.186500691461115586e+00,1.964483790584344858e+00
9.659566631035437778e-02,3.352585742906422528e+00,3.257777455973776881e+00,3.162923562937954625e+00,3.058725709443965268e+00,2.929670810062425801e+00,2.775434443036690624e+00,2.598538782902597433e+00,2.401832914484128167e+00,2.189056186216515876e+00,1.963930509957866555e+00
9.708352321091172354e-02,3.373361998816954532e+00,3.276940710285987102e+00,3.180491808205637039e+00,3.074564091548596778e+00,2.943400065360519235e+00,2.786693523848565945e+00,2.607035951961990339e+00,2.407353718013152566e+00,2.191478228721662980e+00,1.963222422637118436e+00
9.757138011146906931e-02,3.394195297204772199e+00,3.296140873738008459e+00,3.198077571551460885e+00,3.090399575970519841e+00,2.957102453764461902e+00,2.797899060776325886e+00,2.615451719759700033e+00,2.412765735221029217e+00,2.193766349782440006e+00,1.962359214729196832e+00
9.805923701202641507e-02,3.415086016212543374e+00,3.315378152478136276e+00,3.215680904938472917e+00,3.106232066061119124e+00,2.970777724911673801e+00,2.809050664168193379e+00,2.623785597001115022e+00,2.418068442193667344e+00,2.195920079274787717e+00,1.961340577187324019e+00
9.854709391258376083e-02,3.436034524145116897e+00,3.334652742143142667e+00,3.233301849433789066e+00,3.122061454179911433e+00,2.984425617789130403e+00,2.820147934772673004e+00,2.632037086813002080e+00,2.423261310633830767e+00,2.197938947154152611e+00,1.960166206729595295e+00
9.903495081314110660e-02,3.457041180869463659e+00,3.353964829212040311e+00,3.250940436519422327e+00,3.137887622961553546e+00,2.998045861950263458e+00,2.831190464900329662e+00,2.640205685846253925e+00,2.428343808900055745e+00,2.199822484422480962e+00,1.958835806719734896e+00
9.952280771369845236e-02,3.478106339148370196e+00,3.373314592295461711e+00,3.268596689340619754e+00,3.153710446522475674e+00,3.011638178674136412e+00,2.842177839531037531e+00,2.648290885327783339e+00,2.433315402998784460e+00,2.201570224052762370e+00,1.957349088009864513e+00
1.000106646142557981e-01,3.499230345907872408e+00,3.392702203360642432e+00,3.286270623891700549e+00,3.169529791607132552e+00,3.025202282066893567e+00,2.853109637366698426e+00,2.656292172061572643e+00,2.438175557529714599e+00,2.203181701871120168e+00,1.955705769745279987e+00
1.004985215148131439e-01,3.520413543438442261e+00,3.412127828892019821e+00,3.303962250139408141e+00,3.185345518673879717e+00,3.038737880105477629e+00,2.863985431829436212e+00,2.664209029378868276e+00,2.442923736584368566e+00,2.204656457396450886e+00,1.953905580131240827e+00
1.009863784153704896e-01,3.541656270529915496e+00,3.431591630987435693e+00,3.321671573083764706e+00,3.201157482920467867e+00,3.052244675623626335e+00,2.874804792005256182e+00,2.672040938037528512e+00,2.447559404597880128e+00,2.205994034637610124e+00,1.951948257161769451e+00
1.014742353159278354e-01,3.562958863540170107e+00,3.451093768389956296e+00,3.339398593756433442e+00,3.216965535249160624e+00,3.065722367240137913e+00,2.885567283533181815e+00,2.679787377070518950e+00,2.452082027153999810e+00,2.207193982848149272e+00,1.949833549310459935e+00
1.019620922164851812e-01,3.584321657397546712e+00,3.470634397455295339e+00,3.357143310156589067e+00,3.232769523171471704e+00,3.079170650229409834e+00,2.896272469439856057e+00,2.687447824583560685e+00,2.456491071743314603e+00,2.208255857238597741e+00,1.947561216183299360e+00
1.024499491170425131e-01,3.605744986537020136e+00,3.490213673054851640e+00,3.374905718124296072e+00,3.248569291652526392e+00,3.092589217334253515e+00,2.906919910919619099e+00,2.695021758501925824e+00,2.460786008474690867e+00,2.209179219646293824e+00,1.945131029133498446e+00
1.029378060175998727e-01,3.627229185770117770e+00,3.509831749414357382e+00,3.392685812151392977e+00,3.264364683895044639e+00,3.105977759520980541e+00,2.917509168060055114e+00,2.702508657266385228e+00,2.464966310739928890e+00,2.209963639162765059e+00,1.942542771838331905e+00
1.034256629181572185e-01,3.648774591088573604e+00,3.529488780888129895e+00,3.410483586129879896e+00,3.280155542062937801e+00,3.119335966676756833e+00,2.928039800513008384e+00,2.709908000478304047e+00,2.469031455831640187e+00,2.210608692718653678e+00,1.939796240837992070e+00
1.039135198187145642e-01,3.670381540401745912e+00,3.549184922668941589e+00,3.428299034037820547e+00,3.295941707944539001e+00,3.132663528249238993e+00,2.938511368111075051e+00,2.717219269493890366e+00,2.472980925514340900e+00,2.211113965626194222e+00,1.936891246036450465e+00
1.044013767192719100e-01,3.692050374207769270e+00,3.568920331433496074e+00,3.446132150562748020e+00,3.311723023555445344e+00,3.145960133828476835e+00,2.948923431429561148e+00,2.724441947967590760e+00,2.476814206548762165e+00,2.211479052079235341e+00,1.933827611164331106e+00
1.048892336198292558e-01,3.713781436198454688e+00,3.588695165923512675e+00,3.463982931662573872e+00,3.327499331680984884e+00,3.159225473671091855e+00,2.959275552293914480e+00,2.731575522344637630e+00,2.480530791169377025e+00,2.211703555610811112e+00,1.930605174203794405e+00
1.053770905203866015e-01,3.735575073797940515e+00,3.608509587462425561e+00,3.481851375064010323e+00,3.343270476358306098e+00,3.172459239166727230e+00,2.969567294232625887e+00,2.738619482302746544e+00,2.484130177515151416e+00,2.211787089508261861e+00,1.927223787775431019e+00
1.058649474209439334e-01,3.757431638635086557e+00,3.628363760407688154e+00,3.499737480698497549e+00,3.359036303298087223e+00,3.185661123246771531e+00,2.979798222875605251e+00,2.745573321142963152e+00,2.487611870013504145e+00,2.211729277185900955e+00,1.923683319487166976e+00
1.063528043215012930e-01,3.779351486949615868e+00,3.648257852538692170e+00,3.517641251075633857e+00,3.374796660245866331e+00,3.198830820735355740e+00,2.989967906298023781e+00,2.752436536129660105e+00,2.490975379717491389e+00,2.211529752515229763e+00,1.919983652245179417e+00
1.068406612220586249e-01,3.801334979931997093e+00,3.668192035380288818e+00,3.535562691594118068e+00,3.390551397282993928e+00,3.211968028642620432e+00,3.000075915309627472e+00,2.759208628779683536e+00,2.494220224596204183e+00,2.211188160112702583e+00,1.916124684526822053e+00
1.073285181226159846e-01,3.823382483997091352e+00,3.688166484461935291e+00,3.553501810790201887e+00,3.406300367067209400e+00,3.225072446400264248e+00,3.010121823689531073e+00,2.765889105100653111e+00,2.497345929778389984e+00,2.210704155585036634e+00,1.912106330615561678e+00
1.078163750231733303e-01,3.845494370991516586e+00,3.708181379512429654e+00,3.571458620523635386e+00,3.422043425012831541e+00,3.238143776039351884e+00,3.020105208366466787e+00,2.772477475778404532e+00,2.500352027749283668e+00,2.210077405732074229e+00,1.907928520797925742e+00
1.083042319237306622e-01,3.867671018334786659e+00,3.728236904590276346e+00,3.589433136101136679e+00,3.437780429410578265e+00,3.251181722310407363e+00,3.030025649544519695e+00,2.778973256313590934e+00,2.503238058500664387e+00,2.209307588707188685e+00,1.903591201522460308e+00
1.087920888242880219e-01,3.889912809094184354e+00,3.748333248149652519e+00,3.607425376337360490e+00,3.453511241487007055e+00,3.264185992745776144e+00,3.039882730774325914e+00,2.785375967107429407e+00,2.506003569634122741e+00,2.208394394135240191e+00,1.899094335520696175e+00
1.092799457248453537e-01,3.912220131993371819e+00,3.768470603041977007e+00,3.625435363553367374e+00,3.469235725403565951e+00,3.277156297664254758e+00,3.049676038969740155e+00,2.791685133496594862e+00,2.508648116417552920e+00,2.207337523188080297e+00,1.894437901890131171e+00
1.097678026254027134e-01,3.934593381354766883e+00,3.788649166453105011e+00,3.643463123512614921e+00,3.484953748195282586e+00,3.290092350118003495e+00,3.059405164369983332e+00,2.797900285737274118e+00,2.511171261794857834e+00,2.206136688617605479e+00,1.889621896139217716e+00
1.102556595259600453e-01,3.957032956975657711e+00,3.808869139776128954e+00,3.661508685294447840e+00,3.500665179649067316e+00,3.302993865781727045e+00,3.069069700447255578e+00,2.804020958938357122e+00,2.513572576348872989e+00,2.204791614746353545e+00,1.884646330194360786e+00
1.107435164265173910e-01,3.979539263938049576e+00,3.829130728419769092e+00,3.679572081105084713e+00,3.516369892121625984e+00,3.315860562784120447e+00,3.078669243759812879e+00,2.810046692943787505e+00,2.515851638217508679e+00,2.203302037415654002e+00,1.879511232368932694e+00
1.112313733270747368e-01,4.002112712352285939e+00,3.849434141552408928e+00,3.697653346026137378e+00,3.532067760297016967e+00,3.328692161481605183e+00,3.088203393750532211e+00,2.815977032164058702e+00,2.518008032963110043e+00,2.201667703891324379e+00,1.874216647294290050e+00
1.117192302276320826e-01,4.024753717034384337e+00,3.869779591781706607e+00,3.715752517700607882e+00,3.547758660883807202e+00,3.341488384174320814e+00,3.097671752490930963e+00,2.821811525356862749e+00,2.520041353395034989e+00,2.199888372726914731e+00,1.868762635812810435e+00
1.122070871281894422e-01,4.047462697117159891e+00,3.890167294769850681e+00,3.733869635956422073e+00,3.563442472251873827e+00,3.354248954764406765e+00,3.107073924370670870e+00,2.827549725356888644e+00,2.521951199345448646e+00,2.197963813584496329e+00,1.863149274832927027e+00
1.126949440287467741e-01,4.070240075595039642e+00,3.910597468784382080e+00,3.752004742367437640e+00,3.579119074008793699e+00,3.366973598356533426e+00,3.116409515732519342e+00,2.833191188754766277e+00,2.523737177398336584e+00,2.195893807013007404e+00,1.857376657146190935e+00
1.131828009293041337e-01,4.093086278802678279e+00,3.931070334184673776e+00,3.770157879751991459e+00,3.594788346515890520e+00,3.379662040800733180e+00,3.125678134452793522e+00,2.838735475525168361e+00,2.525398900571735883e+00,2.193678144184137313e+00,1.851444891206326604e+00
1.136706578298614656e-01,4.116001735827297559e+00,3.951586112843996634e+00,3.788329091608940491e+00,3.610450170343887155e+00,3.392314008177493623e+00,3.134879389467277289e+00,2.844182148604057492e+00,2.526935987953185414e+00,2.191316626585763316e+00,1.845354100870307157e+00
1.141585147304188114e-01,4.138986877854745394e+00,3.972145027507174575e+00,3.806518421491190463e+00,3.626104425668161380e+00,3.404929226225105410e+00,3.144012890242588565e+00,2.849530773415081875e+00,2.528348064288390429e+00,2.188809065672939536e+00,1.839104425101445894e+00
1.146463716309761571e-01,4.162042137449358137e+00,3.992747301083896971e+00,3.824725912316769172e+00,3.641750991603659671e+00,3.417507419709316707e+00,3.153078246193044887e+00,2.854780917345124180e+00,2.529634759523105458e+00,2.186155282476422101e+00,1.832696017634481089e+00
1.151342285315335029e-01,4.185167947767522101e+00,4.013393155877609253e+00,3.842951605617380917e+00,3.657389745479406429e+00,3.430048311735237831e+00,3.162075066042984162e+00,2.859932149169000404e+00,2.530795708298239965e+00,2.183355107168754028e+00,1.826129046602687156e+00
1.156220854320908487e-01,4.208364741704983203e+00,4.034082812749995917e+00,3.861195540724457587e+00,3.673020562052626836e+00,3.442551623001511185e+00,3.171002957134551714e+00,2.864984038423302959e+00,2.531830549398173869e+00,2.180408378587895157e+00,1.819403694126995319e+00
1.161099423326481944e-01,4.231632950977973984e+00,4.054816490221159420e+00,3.879457753892781913e+00,3.688643312662546858e+00,3.455017070996804218e+00,3.179861524680989149e+00,2.869936154729411992e+00,2.532738925152300258e+00,2.177314943718394513e+00,1.812520155867105576e+00
1.165977992332055402e-01,4.254973005137945741e+00,4.075594403505263585e+00,3.897738277361501691e+00,3.704257864323718064e+00,3.467444369138489524e+00,3.188650370965341097e+00,2.874788067065624286e+00,2.533520480789777096e+00,2.174074657130121935e+00,1.805478640534647461e+00
1.170856561337628859e-01,4.278385330520187324e+00,4.096416763481921741e+00,3.916037138352757019e+00,3.719864078759046677e+00,3.479833225853672829e+00,3.197369094484677987e+00,2.879539342988460149e+00,2.534174863747496342e+00,2.170687380374532793e+00,1.798279369368307901e+00
1.175735130343202317e-01,4.301870349126194704e+00,4.117283775603204354e+00,3.934354358007834840e+00,3.735461811372471352e+00,3.492183343602511592e+00,3.206017289039809537e+00,2.884189547803131415e+00,2.534701722931288703e+00,2.167152981338486661e+00,1.790922575570981223e+00
1.180613699348775775e-01,4.325428477439540842e+00,4.138195638736018367e+00,3.952689950260613649e+00,3.751050910161069396e+00,3.504494417843649678e+00,3.214594542770353947e+00,2.888738243683093287e+00,2.535100707930314279e+00,2.163471333555635923e+00,1.783408503708986181e+00
1.185492268354349232e-01,4.349060125175913782e+00,4.159152543940493274e+00,3.971043920648864578e+00,3.766631214567084385e+00,3.516766135942171356e+00,3.223100437135453245e+00,2.893184988738843000e+00,2.535371468184701271e+00,2.159642315475311491e+00,1.775737409073175455e+00
1.190370837359922690e-01,4.372765693966425893e+00,4.180154673183542613e+00,3.989416265062680100e+00,3.782202554269256556e+00,3.528998176019569666e+00,3.231534545839776840e+00,2.897529336035772118e+00,2.535513652106384797e+00,2.155665809689023771e+00,1.767909557002203869e+00
1.195249406365496148e-01,4.396545575975181919e+00,4.201202197988491704e+00,4.007806968430809746e+00,3.797764747914106565e+00,3.541190205746252762e+00,3.239896433705187651e+00,2.901770832561267888e+00,2.535526906153176885e+00,2.151541702114438515e+00,1.759925222167645131e+00
1.200127975371069466e-01,4.420400152450044473e+00,4.222295278019831066e+00,4.026216003344076810e+00,3.813317601786486488e+00,3.553341881076039321e+00,3.248185655487668466e+00,2.905909018140854005e+00,2.535410873856031255e+00,2.147269881136968372e+00,1.751784687821280606e+00
1.205006544376643063e-01,4.444329792207623697e+00,4.243434059603999664e+00,4.044643328616670530e+00,3.828860908420057996e+00,3.565452844923177711e+00,3.256401754639908663e+00,2.909943424303580439e+00,2.535165194799554378e+00,2.142850236708863321e+00,1.743488245004268800e+00
1.209885113382216520e-01,4.468334850051701501e+00,4.264618674185508773e+00,4.063088887784712000e+00,3.844394445147198525e+00,3.577522725781474122e+00,3.264544262019236420e+00,2.913873573096498859e+00,2.534789503555712198e+00,2.138282659405877251e+00,1.735036191718404952e+00
1.214763682387789978e-01,4.492415665125588653e+00,4.285849236718833666e+00,4.081552607542455746e+00,3.859917972588641000e+00,3.589551136285791699e+00,3.272612694541100709e+00,2.917698975848332044e+00,2.534283428570772934e+00,2.133567039441469415e+00,1.726428832059350160e+00
1.219642251393363297e-01,4.516572559198107406e+00,4.307125843995810222e+00,4.100034396115924906e+00,3.875431233082661908e+00,3.601537671715758115e+00,3.280606553777968948e+00,2.921419131882255993e+00,2.533646591005449089e+00,2.128703265638558939e+00,1.717666475311891761e+00
1.224520820398936893e-01,4.540805866890712750e+00,4.328448603999148325e+00,4.118534171746709660e+00,3.890933978216497113e+00,3.613481936348537982e+00,3.288525350898690469e+00,2.925033551817399768e+00,2.532878626177963888e+00,2.123691244795464339e+00,1.708749453012361030e+00
1.229399389404510351e-01,4.565116320524689186e+00,4.349818009707167477e+00,4.137052225451439469e+00,3.906426319436380634e+00,3.625383878965733331e+00,3.296368923987525790e+00,2.928542053747127838e+00,2.531979455735499318e+00,2.118531147094159461e+00,1.699678334877827268e+00
1.234277958410083670e-01,4.589504472044583672e+00,4.371234377555789585e+00,4.155588676048200369e+00,3.921908201309115771e+00,3.637243288789287821e+00,3.304136961269518835e+00,2.931944318128726135e+00,2.530948878392302426e+00,2.113223036642779107e+00,1.690453603007261218e+00
1.239156527415657127e-01,4.613970768127146016e+00,4.392697920404684098e+00,4.174143540975980393e+00,3.937379469982030145e+00,3.649059861019384510e+00,3.311829063158195030e+00,2.935239945828673758e+00,2.529786623512625621e+00,2.107766920185285997e+00,1.681075695316018859e+00
1.244035096421230724e-01,4.638515657657608315e+00,4.414208851928594690e+00,4.192716837602183055e+00,3.952839971101415717e+00,3.660833290545371543e+00,3.319444830908995225e+00,2.938428540911284248e+00,2.528492427256535446e+00,2.102162815857964606e+00,1.671545066160781357e+00
1.248913665426804182e-01,4.663139591740487866e+00,4.435767386619253294e+00,4.211308583220859880e+00,3.968289549811658823e+00,3.672563271951390984e+00,3.326983866637502896e+00,2.941509710673086975e+00,2.527066032627570902e+00,2.096410753237159419e+00,1.661862186361074967e+00
1.253792234432377362e-01,4.687843023710449586e+00,4.457373739787305666e+00,4.229918795050947367e+00,3.983728050754374195e+00,3.684249499522069371e+00,3.334445773337805008e+00,2.944483065677365285e+00,2.525507189520503903e+00,2.090510773386894616e+00,1.652027543220215833e+00
1.258670803437951236e-01,4.712626409143227058e+00,4.479028127564236961e+00,4.248547490234484414e+00,3.999155318067554976e+00,3.695891667248267343e+00,3.341830154900966576e+00,2.947348219788858081e+00,2.523815654769202332e+00,2.084462928906369417e+00,1.642041640545678804e+00
1.263549372443524554e-01,4.737490205866572879e+00,4.500730766904284863e+00,4.267194685834814649e+00,4.014571195384720070e+00,3.707489468832875446e+00,3.349136616133627786e+00,2.950104790208615935e+00,2.521991192194600995e+00,2.078267283977338842e+00,1.631904998668904261e+00
1.268427941449097873e-01,4.762434873971302274e+00,4.522481875586386479e+00,4.285860398834800300e+00,4.029975525834089467e+00,3.719042597696690322e+00,3.356364762776730348e+00,2.952752397509019744e+00,2.520033572652767617e+00,2.071923914411362588e+00,1.621618154464513406e+00
1.273306510454671192e-01,4.787460875822359796e+00,4.544281672216099466e+00,4.304544646135012087e+00,4.045368152037752907e+00,3.730550746984328647e+00,3.363514201524360203e+00,2.955290665668957484e+00,2.517942574083080753e+00,2.065432907696941989e+00,1.611181661368964679e+00
1.278185079460245066e-01,4.812568676069956197e+00,4.566130376227548027e+00,4.323247444551912011e+00,4.060748916110861195e+00,3.742013609570212562e+00,3.370584540042714128e+00,2.957719222109162605e+00,2.515717981556504057e+00,2.058794363046528630e+00,1.600596089398629518e+00
1.283063648465818385e-01,4.837758741660742601e+00,4.588028207885346710e+00,4.341968810816023705e+00,4.076117659660807746e+00,3.753430878064603515e+00,3.377575386989186690e+00,2.960037697727706085e+00,2.513359587323968469e+00,2.052008391443419733e+00,1.589862025167300796e+00
1.287942217471391704e-01,4.863031541849070827e+00,4.609975388286563280e+00,4.360708761570114333e+00,4.091474223786451425e+00,3.764802244819706267e+00,3.384486352031587320e+00,2.962245726935655910e+00,2.510867190864853438e+00,2.045075115688520739e+00,1.578980071903116622e+00
1.292820786476965023e-01,4.888387548208270594e+00,4.631972139362651397e+00,4.379467313367340964e+00,4.106818449077316302e+00,3.776127401935820860e+00,3.391317045867469293e+00,2.964342947692889307e+00,2.508240598935575605e+00,2.037994670446994672e+00,1.567950849464921470e+00
1.297699355482538619e-01,4.913827234642011987e+00,4.654018683881406382e+00,4.398244482669405819e+00,4.122150175612826040e+00,3.787406041267559864e+00,3.398067080243588389e+00,2.966329001544067978e+00,2.505479625618276085e+00,2.030767202294789797e+00,1.556774994358048669e+00
1.302577924488112215e-01,4.939351077395698120e+00,4.676115245448911217e+00,4.417040285844692882e+00,4.137469242961526739e+00,3.798637854430118477e+00,3.404736067975481895e+00,2.968203533654769632e+00,2.502584092369615654e+00,2.023392869765042512e+00,1.545453159749531569e+00
1.307456493493685534e-01,4.964959555067927077e+00,4.698262048511498534e+00,4.435854739166403604e+00,4.152775490180339091e+00,3.809822532805606787e+00,3.411323622967167069e+00,2.969966192847783404e+00,2.499553828069670747e+00,2.015871843394359875e+00,1.533986015482738274e+00
1.312335062499259131e-01,4.990653148622009816e+00,4.720459318357709932e+00,4.454687858810681078e+00,4.168068755813811421e+00,3.820959767549443331e+00,3.417829360230969282e+00,2.971616631639560246e+00,2.496388669070928934e+00,2.008204305768980902e+00,1.522374248091433069e+00
1.317213631504832450e-01,5.016432341397527139e+00,4.742707281120253526e+00,4.473539660854719990e+00,4.183348877893377171e+00,3.832049249596797491e+00,3.424252895907463845e+00,2.973154506276825870e+00,2.493088459247397193e+00,2.000390451570818851e+00,1.510618560813269839e+00
1.322092200510405768e-01,5.042297619121956842e+00,4.765006163777970372e+00,4.492410161274875691e+00,4.198615693936630144e+00,3.843090669669099846e+00,3.430593847285545284e+00,2.974579476773349107e+00,2.489653050043802107e+00,1.992430487623376711e+00,1.498719673602704194e+00
1.326970769515979365e-01,5.068249469922348815e+00,4.787356194157810663e+00,4.511299375944765266e+00,4.213869040946613076e+00,3.854083718280608917e+00,3.436851832822621411e+00,2.975891206946875478e+00,2.486082300524902866e+00,1.984324632937545241e+00,1.486678323143336033e+00
1.331849338521552961e-01,5.094288384337054332e+00,4.809757600936797495e+00,4.530207320633349077e+00,4.229108755411099985e+00,3.865028085745031206e+00,3.443026472164921081e+00,2.977089364456215304e+00,2.482376077424899297e+00,1.976073118757279090e+00,1.474495262859677913e+00
1.336727907527126280e-01,5.120414855327501513e+00,4.832210613644001285e+00,4.549134011003009626e+00,4.244334673301903393e+00,3.875923462182202961e+00,3.449117386167932953e+00,2.978173620838492575e+00,2.478534255196950919e+00,1.967676188605151921e+00,1.462171262928353421e+00
1.341606476532699599e-01,5.146629378290051626e+00,4.854715462662529291e+00,4.568079462607633090e+00,4.259546630074188656e+00,3.886769537524837226e+00,3.455124196916964152e+00,2.979143651546553251e+00,2.474556716062791928e+00,1.959134098327786511e+00,1.449707110288712020e+00
1.346485045538273195e-01,5.172932451067876691e+00,4.877272379231499144e+00,4.587043690890660663e+00,4.274744460665791834e+00,3.897566001525315293e+00,3.461046527747818402e+00,2.979999135986534764e+00,2.470443350062453192e+00,1.950447116141166282e+00,1.437103608652881004e+00
1.351363614543846792e-01,5.199324573962908147e+00,4.899881595448019489e+00,4.606026711183144329e+00,4.289927999496550015e+00,3.908312543762546998e+00,3.466884003267598935e+00,2.980739757555590952e+00,2.466194055104089511e+00,1.941615522675829375e+00,1.424361578515242144e+00
1.356242183549420111e-01,5.225806249747843246e+00,4.922543344269190158e+00,4.625028538701794645e+00,4.305097080467646720e+00,3.919008853648887847e+00,3.472636249375635753e+00,2.981365203679780862e+00,2.461808737013905457e+00,1.932639611021931936e+00,1.411481857161326348e+00
1.361120752554993429e-01,5.252377983678194973e+00,4.945257859514081034e+00,4.644049188547009877e+00,4.320251536960955541e+00,3.929654620437109891e+00,3.478302893284528352e+00,2.981875165852112097e+00,2.457287309586185575e+00,1.923519686774197712e+00,1.398465298676147439e+00
1.365999321560567026e-01,5.279040283504419229e+00,4.968025375865746440e+00,4.663088675700922003e+00,4.335391201838417530e+00,3.940249533227443202e+00,3.483883563541325223e+00,2.982269339670749808e+00,2.452629694633428503e+00,1.914256068076739314e+00,1.385312773951944187e+00
1.370877890566140345e-01,5.305793659484046465e+00,4.990846128873195120e+00,4.682147015025383219e+00,4.350515907441383945e+00,3.950793280974652433e+00,3.489377890048801945e+00,2.982547424877377118e+00,2.447835822036587672e+00,1.904849085667770447e+00,1.372025170695377216e+00
1.375756459571713941e-01,5.332638624393931437e+00,5.013720354953417058e+00,4.701224221260004832e+00,4.365625485590024724e+00,3.961285552495201312e+00,3.494785504086889816e+00,2.982709125395723415e+00,2.442905629795407929e+00,1.895299082924180256e+00,1.358603393434121731e+00
1.380635028577287260e-01,5.359575693542522501e+00,5.036648291393384547e+00,4.720320309020149985e+00,4.380719767582704982e+00,3.971726036474455768e+00,3.500106038334205749e+00,2.982754149370244967e+00,2.437839064078869189e+00,1.885606415905994426e+00,1.345048363522899582e+00
1.385513597582860856e-01,5.386605384782150452e+00,5.059630176352026609e+00,4.739435292794902388e+00,4.395798584195371284e+00,3.982114421473937238e+00,3.505339126889706947e+00,2.982682209204968071e+00,2.432636079275738439e+00,1.875771453400727706e+00,1.331361019148958436e+00
1.390392166588434175e-01,5.413728218521470126e+00,5.082666248862295788e+00,4.758569186945091900e+00,4.410861765680992974e+00,3.992450395938673680e+00,3.510484405294485910e+00,2.982493021602493410e+00,2.427296638045214561e+00,1.865794576967583662e+00,1.317542315336930114e+00
1.395270735594007772e-01,5.440944717737855818e+00,5.105756748833142566e+00,4.777722005701236618e+00,4.425909141768955557e+00,4.002733648204561234e+00,3.515541510553664928e+00,2.982186307603155839e+00,2.421820711367681511e+00,1.855676180981562284e+00,1.303593223953158908e+00
1.400149304599581368e-01,5.468255407989910388e+00,5.128901917051547521e+00,4.796893763161524049e+00,4.440940541664501140e+00,4.012963866505818267e+00,3.520510081158423787e+00,2.981761792624344043e+00,2.416208278595567194e+00,1.845416672677430370e+00,1.289514733709434147e+00
1.405027873605154687e-01,5.495660817429984135e+00,5.152101995184530381e+00,4.816084473289754087e+00,4.455955794048156449e+00,4.023140738982474929e+00,3.525389757108150501e+00,2.981219206499985397e+00,2.410459327504304028e+00,1.835016472193584214e+00,1.275307850166166546e+00
1.409906442610728006e-01,5.523161476816787818e+00,5.175357225781170634e+00,4.835294149913286432e+00,4.470954727075181268e+00,4.033263953687933778e+00,3.530180179932707052e+00,2.980558283520180485e+00,2.404573854343391215e+00,1.824476012615777298e+00,1.260973595734972363e+00
1.414785011616301325e-01,5.550757919528107820e+00,5.198667852274704515e+00,4.854522806721039530e+00,4.485937168375073725e+00,4.043333198596618772e+00,3.534880992714845238e+00,2.979778762471007703e+00,2.398551863887550262e+00,1.813795740020710090e+00,1.246513009680663142e+00
1.419663580621875199e-01,5.578450681573396075e+00,5.222034118984439921e+00,4.873770457261321631e+00,4.500902945050955672e+00,4.053348161611594058e+00,3.539491840112689136e+00,2.978880386674475744e+00,2.392393369488012400e+00,1.802976113519558332e+00,1.231927148122744953e+00
1.424542149627448517e-01,5.606240301606581156e+00,5.245456271117840963e+00,4.893037114939797760e+00,4.515851883679092182e+00,4.063308530572326660e+00,3.544012368382388978e+00,2.977862904028644842e+00,2.386098393123882389e+00,1.792017605301324590e+00,1.217217084036265717e+00
1.429420718633021836e-01,5.634127505901507682e+00,5.268934728510849652e+00,4.912322955706531324e+00,4.530783961096249257e+00,4.073214129693401020e+00,3.548442345288164379e+00,2.976726168854723298e+00,2.379667048333471424e+00,1.780920764481947138e+00,1.202383952350386309e+00
1.434299287638595433e-01,5.662113126226923754e+00,5.292470008487203614e+00,4.931628245830851576e+00,4.545699237473828980e+00,4.083064859028686655e+00,3.552781606909657608e+00,2.975470096677027776e+00,2.373099503237997343e+00,1.769686188271771821e+00,1.187428928878496714e+00
1.439177856644168751e-01,5.690197545351261432e+00,5.316062205026765852e+00,4.950952854213643839e+00,4.560597404334975735e+00,4.092860285564832168e+00,3.557029698374846838e+00,2.974094359204184634e+00,2.366395732302245314e+00,1.758314330941649795e+00,1.172353095371048814e+00
1.444056425649742348e-01,5.718381156355577311e+00,5.339711420200277558e+00,4.970296656383474065e+00,4.575478159002535961e+00,4.102599982036157833e+00,3.561186171637144238e+00,2.972598637295091439e+00,2.359555722453086535e+00,1.746805662818694982e+00,1.157157552405917444e+00
1.448934994655315667e-01,5.746664374938125874e+00,5.363417775717288727e+00,4.989659545306447619e+00,4.590341214620101695e+00,4.112283536000443718e+00,3.565250593466783968e+00,2.970982627764821693e+00,2.352579478634431176e+00,1.735160674556726512e+00,1.141843422358640670e+00
1.453813563660889263e-01,5.775047637662435562e+00,5.387181411270556275e+00,5.009041429832288728e+00,4.605186298713789483e+00,4.121910548546535047e+00,3.569222544330903357e+00,2.969246042452056145e+00,2.345467023059368827e+00,1.723379876548566392e+00,1.126411848928750681e+00
1.458692132666462582e-01,5.803531400271251250e+00,5.411002482942269154e+00,5.028442233198329170e+00,4.620013151807757623e+00,4.131480633050626849e+00,3.573101617316447598e+00,2.967388607322761551e+00,2.338218394491435870e+00,1.711463798359983635e+00,1.110863996680207411e+00
1.463570701672035901e-01,5.832116136066387568e+00,5.434881161672146632e+00,5.047861891591451489e+00,4.634821526093481303e+00,4.140993413981270521e+00,3.576887417095903299e+00,2.965410061610123549e+00,2.330833647554983568e+00,1.699412988185262652e+00,1.095201050595915104e+00
1.468449270677609497e-01,5.860802334354453969e+00,5.458817631787370672e+00,5.067300352767952099e+00,4.649611184152771415e+00,4.150448525753062334e+00,3.580579558935852891e+00,2.963310156990722088e+00,2.323312852074675749e+00,1.687228012324412774e+00,1.079424215646336505e+00
1.473327839683183094e-01,5.889590498958473752e+00,5.482812089594378158e+00,5.086757574731337606e+00,4.664381897734529048e+00,4.159845611629044093e+00,3.584177667748353446e+00,2.961088656796962759e+00,2.315656092444094760e+00,1.674909454682013354e+00,1.063534716372202427e+00
1.478206408688756412e-01,5.918481146795398828e+00,5.506864742032496984e+00,5.106233524468059670e+00,4.679133446585264977e+00,4.169184322671799947e+00,3.587681377185142573e+00,2.958745335265752896e+00,2.307863467023465009e+00,1.662457916287690463e+00,1.047533796481306290e+00
1.483084977694329731e-01,5.947474806519510437e+00,5.530975805389443778e+00,5.125728176741182196e+00,4.693865617333354834e+00,4.178464316743250251e+00,3.591090328774669160e+00,2.956279976823428690e+00,2.299935087566492786e+00,1.649874014838226932e+00,1.031422718459394483e+00
1.487963546699903328e-01,5.976572017231702283e+00,5.555145504078663699e+00,5.145241512941979956e+00,4.708578202427047721e+00,4.187685257553152240e+00,3.594404171101945877e+00,2.953692375406931969e+00,2.291871078676321005e+00,1.637158384261312882e+00,1.015202763195150348e+00
1.492842115705476924e-01,6.005773327254661176e+00,5.579374069478514997e+00,5.164773519999468654e+00,4.723270999126209624e+00,4.196846813756292427e+00,3.597622559031227407e+00,2.950982333821235315e+00,2.283671577290602439e+00,1.624311674300928932e+00,9.988752296192717761e-01
1.497720684711050243e-01,6.035079292973931864e+00,5.603661738833318751e+00,5.184324189347868206e+00,4.737943808547829150e+00,4.205948658098386694e+00,3.600745152971514873e+00,2.948149663133017295e+00,2.275336732195685663e+00,1.611334550124361886e+00,9.824414343576373110e-01
1.502599253716623562e-01,6.064490477744878483e+00,5.628008754216255127e+00,5.203893515952005444e+00,4.752596434765266054e+00,4.214990466610677444e+00,3.603771618184885117e+00,2.945194182100586477e+00,2.266866703569917263e+00,1.598227691950856233e+00,9.659027113985647617e-01
1.507477822722197158e-01,6.094007450865524866e+00,5.652415361554102624e+00,5.223481497390644712e+00,4.767228683961236335e+00,4.223971917853230451e+00,3.606701624137641282e+00,2.942115716640054224e+00,2.258261662556060312e+00,1.584991794701902323e+00,9.492604117741653136e-01
1.512356391727770755e-01,6.123630786615288812e+00,5.676881809713831828e+00,5.243088132997745454e+00,4.781840363634559665e+00,4.232892692206930541e+00,3.609534843894290468e+00,2.938914099327758933e+00,2.249521790862833992e+00,1.571627567673160364e+00,9.325159032557917005e-01
1.517234960733344074e-01,6.153361063359605865e+00,5.701408349651054586e+00,5.262713423061666340e+00,4.796431281860640716e+00,4.241752471214180531e+00,3.612270953554347575e+00,2.935589168938937732e+00,2.240647280395557939e+00,1.558135734228014879e+00,9.156705700635725531e-01
1.522113529738917670e-01,6.183198862720448830e+00,5.725995233620322367e+00,5.282357368082296389e+00,4.811001246605709269e+00,4.250550936968302551e+00,3.614909631731960005e+00,2.932140770022646503e+00,2.231638332915920842e+00,1.544517031512765204e+00,8.987258125900403627e-01
1.526992098744490989e-01,6.213144768812719931e+00,5.750642714447266712e+00,5.302019968086109536e+00,4.825550065094796004e+00,4.259287771551626633e+00,3.617450559078360328e+00,2.928568752512932694e+00,2.222495159730866199e+00,1.530772210193457106e+00,8.816830471378607204e-01
1.531870667750064308e-01,6.243199367546546696e+00,5.775351044862603977e+00,5.321701221999171061e+00,4.840077543233464397e+00,4.267962656522296783e+00,3.619893417847140693e+00,2.924872971376253794e+00,2.213217981410584567e+00,1.516902034214339556e+00,8.645437056716405166e-01
1.536749236755637904e-01,6.273363245995469129e+00,5.800120476897982158e+00,5.341401127078063915e+00,4.854583485083285410e+00,4.276575272449768761e+00,3.622237891502355644e+00,2.921053286295147267e+00,2.203807027535631402e+00,1.502907280577961746e+00,8.473092355838369727e-01
1.541627805761211500e-01,6.303636991830493308e+00,5.824951261343674247e+00,5.361119678398746480e+00,4.869067692391059410e+00,4.285125298499000479e+00,3.624483664369445801e+00,2.917109561388149253e+00,2.194262536473158054e+00,1.488788739146908791e+00,8.299810994747616189e-01
1.546506374766784819e-01,6.334021192820062041e+00,5.849843647268134106e+00,5.380856868403354198e+00,4.883529964171780868e+00,4.293612412063358974e+00,3.626630421328988163e+00,2.913041664965962507e+00,2.184584755182254145e+00,1.474547212467163249e+00,8.125607749466678964e-01
1.551384943772358138e-01,6.364516436395904364e+00,5.874797881599399751e+00,5.400612686504925541e+00,4.897970096345365398e+00,4.302036288446212886e+00,3.628677847553271274e+00,2.908849469323873116e+00,2.174773939048411542e+00,1.460183515613107330e+00,7.950497544119364823e-01
1.556263512777931457e-01,6.395123309284764801e+00,5.899814208768336954e+00,5.420387118750067401e+00,4.912387881427103586e+00,4.310396600591234417e+00,3.630625628285693907e+00,2.904532850570417768e+00,2.164830351747100146e+00,1.445698476054159354e+00,7.774495449153520088e-01
1.561142081783505331e-01,6.425842397206038115e+00,5.924892870413748902e+00,5.440180147539545708e+00,4.926783108271875378e+00,4.318693018861397448e+00,3.632473448662989934e+00,2.900091688492299369e+00,2.154754265136462621e+00,1.431092933543044232e+00,7.597616679704737308e-01
1.566020650789078650e-01,6.456674284635273153e+00,5.950034105149319075e+00,5.459991751406813698e+00,4.941155561872107249e+00,4.326925210866674476e+00,3.634220993580274062e+00,2.895525866455551878e+00,2.144545959179124051e+00,1.416367740025700872e+00,7.419876594100991429e-01
1.570899219794651969e-01,6.487619554633589303e+00,5.975238148392426396e+00,5.479821904854474290e+00,4.955505023209473059e+00,4.335092841340433267e+00,3.635867947598919514e+00,2.890835271342955259e+00,2.134205721893116081e+00,1.401523759572821159e+00,7.241290692508143279e-01
1.575777788800225565e-01,6.518678788742966468e+00,6.000505232254790045e+00,5.499670578248676556e+00,4.969831269160352782e+00,4.343195572064542986e+00,3.637413994897251701e+00,2.886019793527699662e+00,2.123733849331918222e+00,1.386561868333025416e+00,7.061874615716425829e-01
1.580656357805798884e-01,6.549852566947423682e+00,6.025835585494980329e+00,5.519537737771437413e+00,4.984134072455025155e+00,4.351233061843166716e+00,3.638858819264074285e+00,2.881079326883297043e+00,2.113130645593613632e+00,1.371482954507673435e+00,6.881644144067846636e-01
1.585534926811372480e-01,6.581141467700104997e+00,6.051229433532774316e+00,5.539423345430910750e+00,4.998413201690615537e+00,4.359204966525263458e+00,3.640202104135012995e+00,2.876013768829744244e+00,2.102396422859162062e+00,1.356287918347307331e+00,6.700615196524454253e-01
1.590413495816945799e-01,6.612546068016223799e+00,6.076686998525357097e+00,5.559327359129570212e+00,5.012668421397788343e+00,4.367110939075788067e+00,3.641443532671690075e+00,2.870823020415936178e+00,2.091531501459790832e+00,1.340977672169735957e+00,6.518803829877641842e-01
1.595292064822519396e-01,6.644066943631923294e+00,6.102208499505382910e+00,5.579249732790342975e+00,5.026899492161184924e+00,4.374950629695585569e+00,3.642582787883720030e+00,2.865506986438323356e+00,2.080536209973494977e+00,1.325553140399746255e+00,6.336226238098282559e-01
1.600170633828092714e-01,6.675704669229006960e+00,6.127794152580873011e+00,5.599190416540662518e+00,5.041106170793608676e+00,4.382723685989995843e+00,3.643619552793529781e+00,2.860065575595827969e+00,2.069410885350665641e+00,1.310015259630460616e+00,6.152898751827861057e-01
1.605049202833666033e-01,6.707459818725591383e+00,6.153444171196996493e+00,5.619149356954473262e+00,5.055288210563968931e+00,4.390429753186154471e+00,3.644553510644005456e+00,2.854498700680996315e+00,2.058155873068812536e+00,1.294364978706306069e+00,5.968837838010356833e-01
1.609927771839239907e-01,6.739332965632604200e+00,6.179158766459663887e+00,5.639126497352149769e+00,5.069445361478950751e+00,4.398068474398987071e+00,3.645384345148963590e+00,2.848806278807411108e+00,2.046771527316425754e+00,1.278603258827646361e+00,5.784060099665278010e-01
1.614806340844813226e-01,6.771324683476170669e+00,6.204938147520965508e+00,5.659121778158336724e+00,5.083577370618436397e+00,4.405639490945908676e+00,3.646111740786444511e+00,2.842988231673356569e+00,2.035258211205951628e+00,1.262731073677045401e+00,5.598582275801677888e-01
1.619684909850386545e-01,6.803435546285976798e+00,6.230782522026539816e+00,5.679135137317783411e+00,5.097683982524706892e+00,4.413142442710233482e+00,3.646735383134832809e+00,2.837044485861710097e+00,2.023616297015850662e+00,1.246749409567126765e+00,5.412421241472522571e-01
1.624563478855959864e-01,6.835666129149378989e+00,6.256692096624671073e+00,5.699166510769025251e+00,5.111764939645332184e+00,4.420576968553261210e+00,3.647254959251801321e+00,2.830974973176114240e+00,2.011846166461825902e+00,1.230659265610130504e+00,5.225594007970856270e-01
1.629442047861533738e-01,6.868017008831547088e+00,6.282667077537355205e+00,5.719215832976075831e+00,5.125819982829866284e+00,4.427942706775091608e+00,3.647670158096082194e+00,2.824779631013373038e+00,1.999948210997114506e+00,1.214461653909045369e+00,5.038117723166056772e-01
1.634320616867107057e-01,6.900488764461361058e+00,6.308707671193110933e+00,5.739283037517987296e+00,5.139848851880238101e+00,4.435239295624109346e+00,3.647980670992057917e+00,2.818458402772116234e+00,1.987922832141941099e+00,1.198157599770430126e+00,4.850009671981752035e-01
1.639199185872680375e-01,6.933081978283318847e+00,6.334814084921734256e+00,5.759368057736398150e+00,5.153851286154933931e+00,4.442466373855197048e+00,3.648186192137182537e+00,2.812011238297696281e+00,1.975770441842047420e+00,1.181748141938819607e+00,4.661287277014005692e-01
1.644077754878253694e-01,6.965797236475251175e+00,6.360986527710841720e+00,5.779470827440976954e+00,5.167827025226897852e+00,4.449623581336626721e+00,3.648286419152219295e+00,2.805438094363345680e+00,1.963491462856363778e+00,1.165234332852799870e+00,4.471968099290892784e-01
1.648956323883827291e-01,6.998635130031978235e+00,6.387225211024301075e+00,5.799591281672829446e+00,5.181775809595197124e+00,4.456710559705673980e+00,3.648281053674316876e+00,2.798738935187578214e+00,1.951086329173782108e+00,1.148617238922698736e+00,4.282069839172680803e-01
1.653834892889400887e-01,7.031596255714795518e+00,6.413530349682476484e+00,5.819729357525798896e+00,5.195697381450415264e+00,4.463726953072898240e+00,3.648169801992892758e+00,2.791913732987845176e+00,1.938555486459057065e+00,1.131897940829929672e+00,4.091610337393261076e-01
1.658713461894974206e-01,7.064681217066913987e+00,6.439902162804356678e+00,5.839884995025739656e+00,5.209591485493806573e+00,4.470672408775163476e+00,3.647952375728356955e+00,2.784962468570435945e+00,1.925899392527814946e+00,1.115077533847954161e+00,3.900607576242219876e-01
1.663592030900547802e-01,7.097890625494716943e+00,6.466340874811503880e+00,5.860058138067682165e+00,5.223457869810188114e+00,4.477546578177319603e+00,3.647628492553650403e+00,2.777885131956631781e+00,1.913118517850686651e+00,1.098157128184897857e+00,3.709079680888107688e-01
1.668470599906121121e-01,7.131225101415048506e+00,6.492846716493934522e+00,5.880248735411020888e+00,5.237296286794617117e+00,4.484349117522631545e+00,3.647197876958611751e+00,2.770681723045093747e+00,1.900213346086519595e+00,1.081137849347746371e+00,3.517044920841956301e-01
1.673349168911694440e-01,7.164685275468151815e+00,6.519419926137686616e+00,5.900456741732472921e+00,5.251106494132729452e+00,4.491079688831848493e+00,3.646660261057169450e+00,2.763352252310533608e+00,1.887184374644784057e+00,1.064020838528282553e+00,3.324521711562993254e-01
1.678227737917268036e-01,7.198271789796740094e+00,6.546060750714418397e+00,5.920682118737143895e+00,5.264888255834920372e+00,4.497737960851024397e+00,3.646015385437352929e+00,2.755896741538594874e+00,1.874032115277008970e+00,1.046807253010544780e+00,3.131528616203941295e-01
1.683106306922841633e-01,7.231985299390831123e+00,6.572769447132759346e+00,5.940924836327426739e+00,5.278641343324219193e+00,4.504323610048021287e+00,3.645263000054141500e+00,2.748315224597008832e+00,1.860757094697382819e+00,1.029498266599983003e+00,2.938084347497953441e-01
1.687984875928414952e-01,7.265826473498433025e+00,6.599546283551484649e+00,5.961184873829824760e+00,5.292365536577903207e+00,4.510836321657690107e+00,3.644402865165119465e+00,2.740607748242998465e+00,1.847359855232478143e+00,1.012095070074260583e+00,2.744207769786629614e-01
1.692863444933988271e-01,7.299795997102268785e+00,6.626391540754660525e+00,5.981462221279794100e+00,5.306060625322909452e+00,4.517275790775799216e+00,3.643434752308972513e+00,2.732774372966911614e+00,1.833840955500039893e+00,9.945988716556278808e-01,2.549917901188218927e-01
1.697742013939561867e-01,7.333894572462261507e+00,6.653305513588526843e+00,6.001756880764441249e+00,5.319726410284951079e+00,4.523641723501624412e+00,3.642358445326800975e+00,2.724815173872126461e+00,1.820200971116941790e+00,9.770108975049860423e-01,2.355233915907355424e-01
1.702620582945135463e-01,7.368122920723948255e+00,6.680288512460281325e+00,6.022068867823175964e+00,5.333362704491386275e+00,4.529933838129248436e+00,3.641173741426254384e+00,2.716730241591190698e+00,1.806440495436232752e+00,9.593323922375698309e-01,2.160175146685588965e-01
1.707499151950708782e-01,7.402481783592744335e+00,6.707340864898664101e+00,6.042398212906276989e+00,5.346969334627825532e+00,4.536151866387558407e+00,3.639880452288497548e+00,2.708519683238228559e+00,1.792560140313322226e+00,9.415646194602809160e-01,1.964761087392998817e-01
1.712377720956282101e-01,7.436971925074172596e+00,6.734462917176465169e+00,6.062744962891438050e+00,5.360546142448522566e+00,4.542295554728958074e+00,3.638478405218005474e+00,2.700183623397582444e+00,1.778560536901258260e+00,9.237088623306288770e-01,1.769011395760338168e-01
1.717256289961855698e-01,7.471594133279972461e+00,6.761655035994872165e+00,6.083109182658231973e+00,5.374092986240487591e+00,4.548364665666770001e+00,3.636967444335162725e+00,2.691722205148688651e+00,1.764442336475105622e+00,9.057664241372940239e-01,1.572945896252124776e-01
1.722134858967429016e-01,7.506349138692134382e+00,6.788917531716507803e+00,6.103490883206048601e+00,5.387609674208726496e+00,4.554358917537043361e+00,3.635347377728254781e+00,2.683135545340090466e+00,1.750206174202344478e+00,8.877386004740402958e-01,1.376584379678982561e-01
1.727013427973002613e-01,7.541237249573268464e+00,6.816250315928983561e+00,6.123889701001022701e+00,5.401095667291400559e+00,4.560277715665423948e+00,3.633617741370744447e+00,2.674423534371101585e+00,1.735852506388919636e+00,8.696265537530324385e-01,1.179945701351178822e-01
1.731891996978575932e-01,7.576259068365961191e+00,6.843653574149054286e+00,6.144305527839401648e+00,5.414550662910483148e+00,4.566120680341122728e+00,3.631778262419788295e+00,2.665586228246667577e+00,1.721381927698978354e+00,8.514315560098334457e-01,9.830495160185714898e-02
1.736770565984149528e-01,7.611415263621441163e+00,6.871127551705869863e+00,6.164738310380127650e+00,5.427974409198391470e+00,4.571887478868251975e+00,3.629828712059056439e+00,2.656623724501841366e+00,1.706795071460696533e+00,8.331549133357576409e-01,7.859157398185560861e-02
1.741649134989722847e-01,7.646706506829524130e+00,6.898672494411838052e+00,6.185187994591310634e+00,5.441366653517111907e+00,4.577577779019394555e+00,3.627768864678491578e+00,2.647536127683424834e+00,1.692092581743280366e+00,8.147979444623731915e-01,5.885643958803746245e-02
1.746527703995296443e-01,7.682133472432112420e+00,6.926288648561775396e+00,6.205654525746272299e+00,5.454727142459281808e+00,4.583191249048588212e+00,3.625598497900037298e+00,2.638323549375975130e+00,1.677275113353166036e+00,7.963619806827580971e-01,3.910156123059560507e-02
1.751406273000870040e-01,7.717696837836699686e+00,6.953976260932009268e+00,6.226137848419578624e+00,5.468055621849313042e+00,4.588727557704412874e+00,3.623317392603447207e+00,2.628986108227712393e+00,1.662343331829721826e+00,7.778483657717113475e-01,1.932896201355788213e-02
1.756284842006443359e-01,7.753397283429936060e+00,6.981735578779485252e+00,6.246637906483074154e+00,5.481351836744569717e+00,4.594186374243185433e+00,3.620925332952175779e+00,2.619523929976313337e+00,1.647297913440430195e+00,7.592584559048914938e-01,-4.593248701930119360e-04
1.761163411012016677e-01,7.789235492591221721e+00,7.009566849840847880e+00,6.267154643101918055e+00,5.494615531436601863e+00,4.599567368442248672e+00,3.618422106419348694e+00,2.609937147474596042e+00,1.632139545175558482e+00,7.405936195768969554e-01,-2.026125634543304854e-02
1.766041980017589996e-01,7.825212151706332442e+00,7.037470322331500938e+00,6.287688000730611293e+00,5.507846449452411974e+00,4.604870210613366766e+00,3.615807503813812218e+00,2.600225900716100380e+00,1.616868924742322466e+00,7.218552375182897274e-01,-4.007477966264016978e-02
1.770920549023163870e-01,7.861327950181092206e+00,7.065446244944662446e+00,6.308237921109033586e+00,5.521044333555791717e+00,4.610094571616224712e+00,3.613081319306265193e+00,2.590390336860557419e+00,1.601486760558535227e+00,7.030447026115521636e-01,-5.989783260757836070e-02
1.775799118028737189e-01,7.897583580455057373e+00,7.093494866850370784e+00,6.328804345258458142e+00,5.534208925748684393e+00,4.615240122872020123e+00,3.610243350455469180e+00,2.580430610259254909e+00,1.585993771745750403e+00,6.841634198059947103e-01,-7.972834371240503093e-02
1.780677687034310508e-01,7.933979738015281669e+00,7.121616437694523682e+00,6.349387213477594827e+00,5.547339967272625572e+00,4.620306536377170481e+00,3.607293398234538984e+00,2.570346882480284645e+00,1.570390688121879652e+00,6.652128060315815050e-01,-9.956423246833526197e-02
1.785556256039884104e-01,7.970517121410079397e+00,7.149811207597854157e+00,6.369986465338605797e+00,5.560437198610207687e+00,4.625293484717110104e+00,3.604231267057314447e+00,2.560139322333691236e+00,1.554678250193314959e+00,6.461942901117154747e-01,-1.194034095398196493e-01
1.790434825045457423e-01,8.007196432262828623e+00,7.178079427154904657e+00,6.390602039683131785e+00,5.573500359486608602e+00,4.630200641080197244e+00,3.601056764804812627e+00,2.549808105896512078e+00,1.538857209146531790e+00,6.271093126749569535e-01,-1.392437769802626346e-01
1.795313394051031020e-01,8.044018375285837408e+00,7.206421347432994118e+00,6.411233874618315731e+00,5.586529188871166340e+00,4.635027679271718881e+00,3.597769702851757678e+00,2.539353416537701857e+00,1.522928326839178226e+00,6.079593260656716014e-01,-1.590832284492859072e-01
1.800191963056604338e-01,8.080983658294215388e+00,7.234837219971145039e+00,6.431881907512818408e+00,5.599523424979000907e+00,4.639774273727996778e+00,3.594369896093194683e+00,2.528775444942955808e+00,1.506892375790660710e+00,5.887457942536347133e-01,-1.789196494315100083e-01
1.805070532062177935e-01,8.118092992219809290e+00,7.263327296779020337e+00,6.452546074992848268e+00,5.612482805272692943e+00,4.644440099530600996e+00,3.590857162971179406e+00,2.518074389139421498e+00,1.490750139172207334e+00,5.694701927425560584e-01,-1.987509174568876658e-01
1.809949101067751254e-01,8.155347091125138448e+00,7.291891830335808677e+00,6.473226312938165528e+00,5.625407066463999683e+00,4.649024832420658448e+00,3.587231325501553769e+00,2.507250454520304928e+00,1.474502410796432628e+00,5.501340084775627748e-01,-2.185749023225552756e-01
1.814827670073324573e-01,8.192746672217420922e+00,7.320531073589128468e+00,6.493922556478112007e+00,5.638295944515633984e+00,4.653528148813268039e+00,3.583492209300795039e+00,2.496303853869362932e+00,1.458149995106377883e+00,5.307387397516023508e-01,-2.383894663162365313e-01
1.819706239078898169e-01,8.230292455862580070e+00,7.349245279953888321e+00,6.514634739987619660e+00,5.651149174643086859e+00,4.657949725812015274e+00,3.579639643612949396e+00,2.485234807385293898e+00,1.441693707164047655e+00,5.112858961107992206e-01,-2.581924644411670577e-01
1.824584808084471765e-01,8.267985165599320396e+00,7.378034703311135978e+00,6.535362797083220876e+00,5.663966491316494434e+00,4.662289241223589897e+00,3.575673461336647208e+00,2.474043542706017007e+00,1.425134372638436453e+00,4.917769982587469890e-01,-2.779817446425584815e-01
1.829463377090045084e-01,8.305825528153235382e+00,7.406899598006891239e+00,6.556106660619064108e+00,5.676747628262564405e+00,4.666546373572502127e+00,3.571593499052192922e+00,2.462730294932845343e+00,1.408472827793038284e+00,4.722135779597366745e-01,-2.977551480355982161e-01
1.834341946095618403e-01,8.343814273450945507e+00,7.435840218850970018e+00,6.576866262682928621e+00,5.689492318466548681e+00,4.670720802115911674e+00,3.567399597048740212e+00,2.451295306654542649e+00,1.391709919472844614e+00,4.525971779409218576e-01,-3.175105091349887387e-01
1.839220515101191999e-01,8.381952134634278906e+00,7.464856821115771979e+00,6.597641534592224133e+00,5.702200294174260442e+00,4.674812206858542929e+00,3.563091599351544847e+00,2.439738827971286383e+00,1.374846505090836057e+00,4.329293517934323932e-01,-3.372456560860106478e-01
1.844099084106765596e-01,8.420239848074482225e+00,7.493949660535065505e+00,6.618432406890006447e+00,5.714871286894148916e+00,4.678820268567712048e+00,3.558669353749297937e+00,2.428061116518507756e+00,1.357883452613960484e+00,4.132116638724194213e-01,-3.569584108971290970e-01
1.848977653112338915e-01,8.458678153386465226e+00,7.523118993302745139e+00,6.639238809340976211e+00,5.727505027399415027e+00,4.682744668788455300e+00,3.554132711821541779e+00,2.416262437490636295e+00,1.340821640548597760e+00,3.934456891960442793e-01,-3.766465896741307828e-01
1.853856222117912234e-01,8.497267793443109341e+00,7.552365076071582806e+00,6.660060670927489213e+00,5.740101245730187429e+00,4.686585089858757769e+00,3.549481528966161203e+00,2.404343063664723168e+00,1.323661957925512001e+00,3.736330133433982681e-01,-3.963080028558028101e-01
1.858734791123485830e-01,8.536009514389570896e+00,7.581688165951953273e+00,6.680897919845558697e+00,5.752659671195739399e+00,4.690341214924881541e+00,3.544715664426960178e+00,2.392303275423968145e+00,1.306405304284297131e+00,3.537752323513723152e-01,-4.159404554511371144e-01
1.863613360129059426e-01,8.574904065657642960e+00,7.611088520510530309e+00,6.701750483500848787e+00,5.765180032376753694e+00,4.694012727956800468e+00,3.539834981321315688e+00,2.380143360781133310e+00,1.289052589657311287e+00,3.338739526104642641e-01,-4.355417472780699351e-01
1.868491929134632745e-01,8.613952199980165148e+00,7.640566397768999707e+00,6.722618288504688344e+00,5.777662057127653128e+00,4.697599313763735296e+00,3.534839346667911109e+00,2.367863615401843980e+00,1.271604734553087201e+00,3.139307907595120239e-01,-4.551096732037716031e-01
1.873370498140206064e-01,8.653154673405452968e+00,7.670122056202716365e+00,6.743501260670058173e+00,5.790105472578959578e+00,4.701100658009785604e+00,3.529728631414553952e+00,2.355464342627790586e+00,1.254062669939249641e+00,2.939473735793829423e-01,-4.746420233864502292e-01
1.878249067145779660e-01,8.692512245311753816e+00,7.699755754739362246e+00,6.764399325007588892e+00,5.802510005139711602e+00,4.704516447229673659e+00,3.524502710466067779e+00,2.342945853499816877e+00,1.236427337224910161e+00,2.739253378855968091e-01,-4.941365835187004896e-01
1.883127636151352979e-01,8.732025678421774018e+00,7.729467752757591015e+00,6.785312405721563245e+00,5.814875380499940682e+00,4.707846368844581519e+00,3.519161462712270261e+00,2.330308466780897980e+00,1.218699688242549151e+00,2.538663304198803816e-01,-5.135911350723909585e-01
1.888006205156926576e-01,8.771695738817214760e+00,7.759258310085645149e+00,6.806240426205906857e+00,5.827201323633183883e+00,4.711090111178093842e+00,3.513704771056027187e+00,2.317552508979014547e+00,1.200880685229391176e+00,2.337720077406689745e-01,-5.330034555450808842e-01
1.892884774162500172e-01,8.811523195953338217e+00,7.789127686999950839e+00,6.827183309040171011e+00,5.839487558799047129e+00,4.714247363472240160e+00,3.508132522441389511e+00,2.304678314369920322e+00,1.182971300808272730e+00,2.136440361125527820e-01,-5.523713187079658526e-01
1.897763343168073491e-01,8.851508822673595844e+00,7.819076144223705782e+00,6.848140975985534951e+00,5.851733809545827114e+00,4.717317815903641964e+00,3.502444607881808114e+00,2.291686225019794687e+00,1.164972517967989729e+00,1.934840913946483942e-01,-5.716924948553698815e-01
1.902641912173646810e-01,8.891653395224304646e+00,7.849103942925474087e+00,6.869113347980804640e+00,5.863939798713185603e+00,4.720301159599764595e+00,3.496640922488428505e+00,2.278576590807783298e+00,1.146885330043123208e+00,1.732938589279043873e-01,-5.909647510557820560e-01
1.907520481179220129e-01,8.931957693269287901e+00,7.879211344717681698e+00,6.890100345138372440e+00,5.876105248434847717e+00,4.723197086655257060e+00,3.490721365498472117e+00,2.265349769448454786e+00,1.128710740693394499e+00,1.530750334213838437e-01,-6.101858514043851933e-01
1.912399050184794003e-01,8.972422499904627813e+00,7.909398611655189981e+00,6.911101886740223854e+00,5.888229880141377492e+00,4.726005290148414417e+00,3.484685840303688220e+00,2.252006126514118911e+00,1.110449763882461971e+00,1.328293188374423117e-01,-6.293535572771665754e-01
1.917277619190367322e-01,9.013048601673446569e+00,7.939666006233804474e+00,6.932117891233924745e+00,5.900313414563001402e+00,4.728725464157722769e+00,3.478534254478891086e+00,2.238546035457048333e+00,1.092103423856224831e+00,1.125584282758587129e-01,-6.484656275865480213e-01
1.922156188195940640e-01,9.053836788580650108e+00,7.970013791388739222e+00,6.953148276228582780e+00,5.912355571732451409e+00,4.731357303778518819e+00,3.472266519810584207e+00,2.224969877631610693e+00,1.073672755120638866e+00,9.226408385693396497e-02,-6.675198190385255304e-01
1.927034757201514237e-01,9.094787854107838854e+00,8.000442230493149509e+00,6.974192958490862182e+00,5.924356070987907508e+00,4.733900505139748915e+00,3.465882552325642685e+00,2.211278042316247472e+00,1.055158802418962205e+00,7.194801660346494820e-02,-6.865138863913990974e-01
1.931913326207087556e-01,9.135902595228097667e+00,8.030951587356531363e+00,6.995251853940928299e+00,5.936314630975936701e+00,4.736354765420822233e+00,3.459382272320108420e+00,2.197470926735402674e+00,1.036562620708565419e+00,5.161196632173981058e-02,-7.054455827159684667e-01
1.936791895212661152e-01,9.177181812420991847e+00,8.061542126223226745e+00,7.016324877648464131e+00,5.948230969654529687e+00,4.738719782868577646e+00,3.452765604388030596e+00,2.183548936081282754e+00,1.017885275137150991e+00,3.125768148138674540e-02,-7.243126596573349341e-01
1.941670464218234471e-01,9.218626309687447673e+00,8.092214111770802631e+00,7.037411943828621119e+00,5.960104804296147307e+00,4.740995256814342973e+00,3.446032477450414966e+00,2.169512483535559699e+00,9.991278410185284731e-01,1.088691909423411541e-02,-7.431128676981771930e-01
1.946549033223808067e-01,9.260236894564695120e+00,8.122967809108430970e+00,7.058512965837969944e+00,5.971935851490824732e+00,4.743180887691099912e+00,3.439182824784249526e+00,2.155361990290959096e+00,9.802914038078702763e-01,-9.498555407898900960e-03,-7.618439564235681694e-01
1.951427602229381386e-01,9.302014378141489459e+00,8.153803483775426741e+00,7.079627856170583655e+00,5.983723827149391994e+00,4.745276377050759997e+00,3.432216584051567487e+00,2.141097885572656345e+00,9.613770590763410784e-01,-2.989696829659616029e-02,-7.805036747874402048e-01
1.956306171234954705e-01,9.343959575072839030e+00,8.184721401739377455e+00,7.100756526453835704e+00,5.995468446506587945e+00,4.747281427581512503e+00,3.425133697328679006e+00,2.126720606659742607e+00,9.423859124854621072e-01,-5.030653767102966079e-02,-7.990897713803347679e-01
1.961184740240528301e-01,9.386073303595455997e+00,8.215721829394764697e+00,7.121898887444565673e+00,6.007169424124432666e+00,4.749195743125318891e+00,3.417934111135373154e+00,2.112230598906354562e+00,9.233190797606474209e-01,-7.072547358355674163e-02,-8.175999946990167855e-01
1.966063309246101898e-01,9.428356385542567608e+00,8.246805033561063425e+00,7.143054849024876418e+00,6.018826473895442675e+00,4.751019028695466773e+00,3.410617776464305972e+00,2.097628315762922746e+00,9.041776866645391264e-01,-9.115197816603148873e-02,-8.360320934172965623e-01
1.970941878251675217e-01,9.470809646359276357e+00,8.277971281481210752e+00,7.164224320198211871e+00,6.030439309046055740e+00,4.752750990494257088e+00,3.403184648810392510e+00,2.082914218797134787e+00,8.849628689695949735e-01,-1.115842457574427460e-01,-8.543838166586408267e-01
1.975820447257248536e-01,9.513433915117762041e+00,8.309220840819897091e+00,7.185407209085315827e+00,6.042007642140033497e+00,4.754391335930775675e+00,3.395634688200300122e+00,2.068088777714863991e+00,8.656757724302586166e-01,-1.320204630325003681e-01,-8.726529142702028619e-01
1.980699016262822132e-01,9.556230024532300860e+00,8.340553979661706308e+00,7.206603422920093927e+00,6.053531185081864940e+00,4.755939773638760748e+00,3.387967859222064781e+00,2.053152470381050421e+00,8.463175527547077692e-01,-1.524588091311944726e-01,-8.908371370983161341e-01
1.985577585268395728e-01,9.599198810974922225e+00,8.371970966509641343e+00,7.227812868045766947e+00,6.065009649120387536e+00,4.757396013494608056e+00,3.380184131054692287e+00,2.038105782840291980e+00,8.268893755758329744e-01,-1.728974557896918451e-01,-9.089342372657773783e-01
1.990456154273969047e-01,9.642341114490287524e+00,8.403472070283068973e+00,7.249035449910612883e+00,6.076442744852217359e+00,4.758759766635423105e+00,3.372283477497962423e+00,2.022949209337577159e+00,8.073924164220581678e-01,-1.933345674719058049e-01,-9.269419684502977486e-01
1.995334723279542366e-01,9.685657778811375351e+00,8.435057560316195691e+00,7.270271073064105138e+00,6.087830182225464348e+00,4.760030745477232372e+00,3.364265877002202476e+00,2.007683252338672730e+00,7.878278606873141410e-01,-2.137683015025029221e-01,-9.448580861648510076e-01
2.000213292285115962e-01,9.729149651374761731e+00,8.466727706356198979e+00,7.291519641152815367e+00,6.099171670543356072e+00,4.761208663733252244e+00,3.356131312698194868e+00,1.992308422550533642e+00,7.681969036006908169e-01,-2.341968082007463980e-01,-9.626803480393328893e-01
2.005091861290689559e-01,9.772817583335907443e+00,8.498482778561328388e+00,7.312781056916302092e+00,6.110466918467910347e+00,4.762293236432276089e+00,3.347879772427186040e+00,1.976825238941627205e+00,7.485007501955982523e-01,-2.546182310153966011e-01,-9.804065141037638931e-01
2.009970430296262878e-01,9.816662429584731342e+00,8.530323047499162925e+00,7.334055222183129885e+00,6.121715634023723318e+00,4.763284179937170570e+00,3.339511248770924645e+00,1.961234228762059217e+00,7.287406152782993640e-01,-2.750307066607846629e-01,-9.980343470731267708e-01
2.014848999301836474e-01,9.860685048495776428e+00,8.562248783981615929e+00,7.355342037769301733e+00,6.132917524559864830e+00,4.764181211992158715e+00,3.331025739212538195e+00,1.945535927810461141e+00,7.089177236671750926e-01,-2.954323652889655483e-01,-1.015561613664391238e+00
2.019727568307409793e-01,9.904886297250564908e+00,8.594260256162938205e+00,7.376641401737106918e+00,6.144072296004974731e+00,4.764984052228915523e+00,3.322423248383604921e+00,1.929730884525718393e+00,6.890333143028921636e-01,-3.158213323663826566e-01,-1.032986104553722972e+00
2.024606137312983112e-01,9.949267041496590025e+00,8.626357735445690622e+00,7.397953212917134813e+00,6.155179654384768995e+00,4.765692421110714783e+00,3.313703783190015351e+00,1.913819650575073750e+00,6.690886293590304623e-01,-3.361957292030817168e-01,-1.050305599274283797e+00
2.029484706318556708e-01,9.993828153061338426e+00,8.658541495090195994e+00,7.419277370082598466e+00,6.166239305477572152e+00,4.766306040238707631e+00,3.304867354159379822e+00,1.897802783592766218e+00,6.490849178814432907e-01,-3.565536710752320593e-01,-1.067517872350748354e+00
2.034363275324130305e-01,1.003857050743382828e+01,8.690811808658427395e+00,7.440613771017533296e+00,6.177250954420130391e+00,4.766824632650995319e+00,3.295913976749037744e+00,1.881680849647411558e+00,6.290234385486219715e-01,-3.768932673451288462e-01,-1.084620702962732830e+00
2.039241844329703623e-01,1.008349498379130971e+01,8.723168950018269641e+00,7.461962312516274842e+00,6.188214305713094276e+00,4.767247922839748853e+00,3.286843671367391639e+00,1.865454423239528703e+00,6.089054595999852104e-01,-3.972126216452137593e-01,-1.101611875246800931e+00
2.044120413335276942e-01,1.012860246502579287e+01,8.755613193347608458e+00,7.483322890382843262e+00,6.199129063226528125e+00,4.767575636768416558e+00,3.277656463395218545e+00,1.849124087298712027e+00,5.887322587633864179e-01,-4.175098320630739046e-01,-1.118489178599008538e+00
2.048998982340850261e-01,1.017389383777036294e+01,8.788144813138224265e+00,7.504695399430239000e+00,6.209994930205439800e+00,4.767807501889013366e+00,3.268352383206962752e+00,1.832690433180456324e+00,5.685051231818439854e-01,-4.377829913274118301e-01,-1.135250407977980602e+00
2.053877551346424135e-01,1.021936999242534050e+01,8.820764084199511856e+00,7.526079733479654088e+00,6.220811609275339826e+00,4.767943247159497133e+00,3.258931466191997472e+00,1.816154060662621195e+00,5.482253493394814159e-01,-4.580301869950016980e-01,-1.151893364208536941e+00
2.058756120351997454e-01,1.026503182318420926e+01,8.853471281662006476e+00,7.547475785359582190e+00,6.231578802447818255e+00,4.767982603061229341e+00,3.249393752775877164e+00,1.799515577941555033e+00,5.278942429866985142e-01,-4.782495016386089648e-01,-1.168415854285843825e+00
2.063634689357570773e-01,1.031088022805941762e+01,8.886266680980750010e+00,7.568883446904870915e+00,6.242296211126162397e+00,4.767925301616521949e+00,3.239739288441547682e+00,1.782775601627843765e+00,5.075131190645357782e-01,-4.984390130359119819e-01,-1.184815691680125127e+00
2.068513258363144369e-01,1.035691610890794578e+01,8.919150557938461787e+00,7.590302608955652452e+00,6.252963536110979881e+00,4.767771076406267738e+00,3.229968123750551534e+00,1.765934756741728062e+00,4.870833016282787864e-01,-5.185967943593785545e-01,-1.201090696641894384e+00
2.073391827368717688e-01,1.040314037145668635e+01,8.952123188648512198e+00,7.611733161356205812e+00,6.263580477605856345e+00,4.767519662587654139e+00,3.220080314364201612e+00,1.748993676708158640e+00,4.666061237702741060e-01,-5.387209143671273237e-01,-1.217238696507731976e+00
2.078270396374291284e-01,1.044955392532768457e+01,8.985184849557748876e+00,7.633174992953730253e+00,6.274146735223043336e+00,4.767170796911966768e+00,3.210075921064729165e+00,1.731953003351494269e+00,4.460829275419513906e-01,-5.588094375947760817e-01,-1.233257526006608762e+00
2.083148965379864603e-01,1.049615768406312633e+01,9.018335817449113279e+00,7.654627991597023673e+00,6.284662007989159527e+00,4.766724217742473790e+00,3.199955009776418891e+00,1.714813386889856295e+00,4.255150638750813119e-01,-5.788604245482509292e-01,-1.249145027566735511e+00
2.088027534385438200e-01,1.054295256515019652e+01,9.051576369444083170e+00,7.676092044135081061e+00,6.295125994350925680e+00,4.766179665072395544e+00,3.189717651586708946e+00,1.697575485929118555e+00,4.049038925022316882e-01,-5.988719318975916917e-01,-1.264899051622966786e+00
2.092906103391011519e-01,1.058993949004570823e+01,9.084906783004937481e+00,7.697567036415595254e+00,6.305538392180921825e+00,4.765536880542960319e+00,3.179363922767278972e+00,1.680239967456556460e+00,3.842507818764583916e-01,-6.188420126717175673e-01,-1.280517456924729069e+00
2.097784672396585115e-01,1.063711938420058090e+01,9.118327335936839972e+00,7.719052853283387527e+00,6.315898898783367521e+00,4.764795607461546290e+00,3.168893904795105687e+00,1.662807506834130589e+00,3.635571090901982827e-01,-6.387687164541864249e-01,-1.295998110844503337e+00
2.102663241402158711e-01,1.068449317708409474e+01,9.151838306389722177e+00,7.740549378578726269e+00,6.326207210899930544e+00,4.763955590819904273e+00,3.158307684373504731e+00,1.645278787791427888e+00,3.428242597933927049e-01,-6.586500895799177746e-01,-1.311338889686832543e+00
2.107541810407732030e-01,1.073206180220798345e+01,9.185439972860013569e+00,7.762056495135577272e+00,6.336463024715556891e+00,4.763016577312472855e+00,3.147605353453141408e+00,1.627654502418243165e+00,3.220536281108201671e-01,-6.784841753329031722e-01,-1.326537678997878889e+00
2.112420379413305349e-01,1.077982619715034573e+01,9.219132614192174557e+00,7.783574084779763425e+00,6.346666035864329203e+00,4.761978315354766345e+00,3.136787009253022784e+00,1.609935351156806860e+00,3.012466165586452638e-01,-6.982690141448925081e-01,-1.341592373875517108e+00
2.117298948418878668e-01,1.082778730357933838e+01,9.252916509580039417e+00,7.805102028327026709e+00,6.356815939435349172e+00,4.760840555101861327e+00,3.125852754281466250e+00,1.592122042793664427e+00,2.804046359601922722e-01,-7.180026437950557394e-01,-1.356500879279965099e+00
2.122177517424452542e-01,1.087594606727671831e+01,9.286791938567995786e+00,7.826640205581012921e+00,6.366912429978644816e+00,4.759603048466959585e+00,3.114802696357044098e+00,1.574215294451198233e+00,2.595291053609281029e-01,-7.376830996106240601e-01,-1.371261110344958789e+00
2.127056086430025861e-01,1.092430343816115368e+01,9.320759181051961662e+00,7.848188495331157810e+00,6.376955201511097293e+00,4.758265549140037187e+00,3.103636948629509895e+00,1.556215831578804165e+00,2.386214519426758662e-01,-7.573084146685012952e-01,-1.385870992689454351e+00
2.131934655435599180e-01,1.097286037031141248e+01,9.354818517280200751e+00,7.869746775350503931e+00,6.386943947522403242e+00,4.756827812606581496e+00,3.092355629600691991e+00,1.538124387943698768e+00,2.176831109370223616e-01,-7.768766199978728304e-01,-1.400328462729890866e+00
2.136813224441172498e-01,1.102161782198929707e+01,9.388970227853945971e+00,7.891314922393407372e+00,6.396878360981057554e+00,4.755289596166409005e+00,3.080958863145372817e+00,1.519941705621389305e+00,1.967155255379663403e-01,-7.963857447837704440e-01,-1.414631467992971237e+00
2.141691793446746095e-01,1.107057675566244015e+01,9.423214593727838206e+00,7.912892812193175196e+00,6.406758134340354793e+00,4.753650658952572883e+00,3.069446778532141984e+00,1.501668534985783232e+00,1.757201468137701283e-01,-8.158338165716281232e-01,-1.428777967428995987e+00
2.146570362452319691e-01,1.111973813802687872e+01,9.457551896210185660e+00,7.934480319459602526e+00,6.416582959544424369e+00,4.751910761950350448e+00,3.057819510444228506e+00,1.483305634698948605e+00,1.546984336180382558e-01,-8.352188614728067728e-01,-1.442765931725726647e+00
2.151448931457893010e-01,1.116910294002946102e+01,9.491982416963040237e+00,7.956077317876424360e+00,6.426352528034285250e+00,4.750069668016320357e+00,3.046077199000309044e+00,1.464853771700516560e+00,1.336518525000061075e-01,-8.545389043711048016e-01,-1.456593343622796688e+00
2.156327500463466607e-01,1.121867213689008125e+01,9.526506438002106947e+00,7.977683680098692776e+00,6.436066530753931758e+00,4.748127141897519721e+00,3.034219989775285509e+00,1.446313721196728741e+00,1.125818776140420363e-01,-8.737919691302459269e-01,-1.470258198226660484e+00
2.161206069469039925e-01,1.126844670812367788e+01,9.561124241696436599e+00,7.999299277750043125e+00,6.445724658156435360e+00,4.746082950250691823e+00,3.022248033821058222e+00,1.427686266649144997e+00,9.148999062838425456e-02,-8.929760788023342055e-01,-1.483758503326074285e+00
2.166084638474613244e-01,1.131842763756210601e+01,9.595836110767979932e+00,8.020923981419896265e+00,6.455326600210078425e+00,4.743936861661611104e+00,3.010161487687253334e+00,1.408972199762976496e+00,7.037768063307225930e-02,-9.120892558373039360e-01,-1.497092279708126750e+00
2.170963207480186841e-01,1.136861591337577160e+01,9.630642328290923260e+00,8.042557660660552443e+00,6.464872046404511963e+00,4.741688646664504958e+00,2.997960513441946251e+00,1.390172320475087098e+00,4.924644404711375767e-02,-9.311295222933302362e-01,-1.510257561474802834e+00
2.175841776485760437e-01,1.141901252809510758e+01,9.665543177690860688e+00,8.064200183984212345e+00,6.474360685756937350e+00,4.739338077761546586e+00,2.985645278692351745e+00,1.371287436941627025e+00,2.809778452486189071e-02,-9.500949000482287188e-01,-1.523252396360085026e+00
2.180720345491333756e-01,1.146961847863185113e+01,9.700538942743783366e+00,8.085851418859903106e+00,6.483792206818307591e+00,4.736884929442444658e+00,2.973215956605495425e+00,1.352318365525322807e+00,6.933212861610082989e-03,-9.689834110118265009e-01,-1.536074846047599696e+00
2.185598914496907075e-01,1.152043476630014673e+01,9.735629907574880448e+00,8.107511231710320843e+00,6.493166297679566767e+00,4.734328978204107585e+00,2.960672725928858107e+00,1.333265930782401520e+00,-1.424575310160092201e-02,-9.877930773393199804e-01,-1.548722986488801912e+00
2.190477483502480671e-01,1.157146239683744504e+01,9.770816356657164192e+00,8.129179487908579915e+00,6.502482645977901932e+00,4.731670002570402822e+00,2.948015771011002428e+00,1.314130965449178845e+00,-3.543758857394585515e-02,-1.006521921645596951e+00,-1.561194908221693822e+00
2.195356052508054268e-01,1.162270238042522763e+01,9.806098574809910318e+00,8.150856051774876931e+00,6.511740938903026077e+00,4.728907783111992558e+00,2.935245281822171481e+00,1.294914310428278315e+00,-5.664076191157385587e-02,-1.025167967220548038e+00,-1.573488716690089273e+00
2.200234621513627586e-01,1.167415573170953458e+01,9.841476847196913624e+00,8.172540786573074811e+00,6.520940863203481541e+00,4.726042102466263550e+00,2.922361453974869683e+00,1.275616814774507279e+00,-7.785373471514067667e-02,-1.043729238245350466e+00,-1.585602532563413103e+00
2.205113190519200905e-01,1.172582346982131796e+01,9.876951459324567750e+00,8.194233554507178496e+00,6.530082105192976272e+00,4.723072745357327129e+00,2.909364488744415667e+00,1.256239335680376268e+00,-9.907496192812870195e-02,-1.062203760009729825e+00,-1.597534492057041788e+00
2.209991759524774502e-01,1.177770661839659816e+01,9.912522697039761965e+00,8.215934216717753813e+00,6.539164350756739630e+00,4.719999498616123113e+00,2.896254593089476526e+00,1.236782738461263076e+00,-1.203028919359502291e-01,-1.080589559130204158e+00,-1.609282747253186763e+00
2.214870328530347821e-01,1.182980620559644080e+01,9.948190846527589670e+00,8.237642633278227322e+00,6.548187285357897736e+00,4.716822151200593005e+00,2.883031979672572298e+00,1.217247896540226026e+00,-1.415359666658267956e-01,-1.098884663769296832e+00,-1.620845466422305092e+00
2.219748897535921417e-01,1.188212326412672759e+01,9.983956194308877485e+00,8.259358663191116889e+00,6.557150594043887892e+00,4.713540494215945564e+00,2.869696866880572017e+00,1.197635691432470395e+00,-1.627726216874566534e-01,-1.117087103855735286e+00,-1.632220834345067262e+00
2.224627466541494736e-01,1.193465883125776728e+01,1.001981902723753848e+01,8.281082164384169886e+00,6.566053961452886334e+00,4.710154320935008521e+00,2.856249478845146683e+00,1.177947012729446241e+00,-1.840112863144660604e-01,-1.135194911305625887e+00,-1.643407052634849874e+00
2.229506035547068332e-01,1.198741394884370948e+01,1.005577963249774065e+01,8.302812993706417899e+00,6.574897071820262617e+00,4.706663426818658458e+00,2.842690045463215576e+00,1.158182758082606068e+00,-2.052503837066402825e-01,-1.153206120244603783e+00,-1.654402340060772580e+00
2.234384604552641651e-01,1.204038966334175953e+01,1.009183829760088535e+01,8.324551006924128416e+00,6.583679608985063325e+00,4.703067609536339511e+00,2.829018802417361034e+00,1.138343833186804988e+00,-2.264883309729367467e-01,-1.171118767230960866e+00,-1.665204932871274579e+00
2.239263173558215247e-01,1.209358702583122813e+01,1.012799531038242229e+01,8.346296058716696109e+00,6.592401256396521525e+00,4.699366668986673545e+00,2.815235991196224141e+00,1.118431151763346065e+00,-2.477235392752848986e-01,-1.188930891479759389e+00,-1.675813085118234458e+00
2.244141742563788844e-01,1.214700709203234119e+01,1.016425095899843711e+01,8.368048002672406227e+00,6.601061697120577776e+00,4.695560407318144946e+00,2.801341859114883093e+00,1.098445635542687260e+00,-2.689544139331538908e-01,-1.206640535087901700e+00,-1.686225068981617170e+00
2.249020311569362163e-01,1.220065092232499815e+01,1.020060553192215558e+01,8.389806691284171336e+00,6.609660613846450872e+00,4.691648628949868893e+00,2.787336659335180933e+00,1.078388214246749799e+00,-2.901793545289443887e-01,-1.224245743260217623e+00,-1.696439175094679008e+00
2.253898880574935482e-01,1.225451958176713418e+01,1.023705931794013324e+01,8.411571975945102864e+00,6.618197688893206809e+00,4.687631140592461776e+00,2.773220650886076832e+00,1.058259825570943224e+00,-3.113967550140990248e-01,-1.241744564536481299e+00,-1.706453712869692829e+00
2.258777449580508800e-01,1.230861414011305932e+01,1.027361260614834926e+01,8.433343706944050666e+00,6.626672604216366835e+00,4.683507751268975561e+00,2.758994098683937857e+00,1.038061415165787649e+00,-3.326050038160390798e-01,-1.259135051019430573e+00,-1.716267010824216843e+00
2.263656018586082674e-01,1.236293567183163411e+01,1.031026568594815984e+01,8.455121733461071543e+00,6.635085041414553686e+00,4.679278272335928079e+00,2.744657273552801868e+00,1.017793936618163197e+00,-3.538024839459139592e-01,-1.276415258603799563e+00,-1.725877416907934503e+00
2.268534587591655993e-01,1.241748525612401011e+01,1.034701884704188757e+01,8.476905903562705902e+00,6.643434681736117398e+00,4.674942517504424799e+00,2.730210452244676844e+00,9.974583514323052125e-01,-3.749875731070164697e-01,-1.293583247206225195e+00,-1.735283298829960685e+00
2.273413156597229312e-01,1.247226397694154798e+01,1.038387237942847285e+01,8.498696064197314826e+00,6.651721206085848159e+00,4.670500302861340991e+00,2.715653917459724287e+00,9.770556290103088459e-01,-3.961586438041362346e-01,-1.310637080996262638e+00,-1.744483044386772042e+00
2.278291725602802908e-01,1.252727292300322759e+01,1.042082657339875240e+01,8.520492061190202193e+00,6.659944295031665185e+00,4.665951446890625576e+00,2.700987957866509692e+00,9.565867466323960677e-01,-4.173140634535725813e-01,-1.327574828628283576e+00,-1.753475061790625844e+00
2.283170294608376227e-01,1.258251318781307049e+01,1.045788171953063994e+01,8.542293739238724370e+00,6.668103628811348216e+00,4.661295770494651158e+00,2.686212868122167752e+00,9.360526894367671158e-01,-4.384521944939880900e-01,-1.344394563474383464e+00,-1.762257779998518181e+00
2.288048863613949824e-01,1.263798586967726756e+01,1.049503810868411335e+01,8.564100941907273778e+00,6.676198887339298338e+00,4.656533097015678635e+00,2.671328948892578659e+00,9.154544503991197679e-01,-4.595713944980324150e-01,-1.361094363858270428e+00,-1.770829649041703924e+00
2.292927432619523143e-01,1.269369207172118053e+01,1.053229603199600817e+01,8.585913511622200289e+00,6.684229750213317445e+00,4.651663252257393744e+00,2.656336506872507996e+00,8.947930303118130091e-01,-4.806700162847461488e-01,-1.377672313290133621e+00,-1.779189140355749377e+00
2.297806001625096739e-01,1.274963290190615695e+01,1.056965578087466362e+01,8.607731289666633145e+00,6.692195896721416126e+00,4.646686064506524438e+00,2.641235854805716876e+00,8.740694377626634370e-01,-5.017464080327609377e-01,-1.394126500702477234e+00,-1.787334747111107625e+00
2.302684570630670058e-01,1.280580947304612494e+01,1.060711764699434667e+01,8.629554116175224721e+00,6.700097005848645537e+00,4.641601364554554188e+00,2.626027311505061412e+00,8.532846891134062695e-01,-5.227989133942680944e-01,-1.410455020686949723e+00,-1.795264984544262532e+00
2.307563139636243377e-01,1.286222290282394098e+01,1.064468192228946286e+01,8.651381830128752171e+00,6.707932756283939923e+00,4.636408985719517872e+00,2.610711201872584653e+00,8.324398084778246165e-01,-5.438258716097428280e-01,-1.426655973732106508e+00,-1.802978390289367017e+00
2.312441708641816973e-01,1.291887431380769158e+01,1.068234889894867123e+01,8.673214269348717309e+00,6.715702826427013328e+00,4.631108763867877620e+00,2.595287856919552993e+00,8.115358276994739661e-01,-5.648256176235106896e-01,-1.442727466462214503e+00,-1.810473524710477289e+00
2.317320277647390570e-01,1.297576483346681009e+01,1.072011886940883230e+01,8.695051270491838125e+00,6.723406894395267841e+00,4.625700537436477688e+00,2.579757613786457959e+00,7.905737863290518419e-01,-5.857964822000916172e-01,-1.458667611877016324e+00,-1.817748971234291799e+00
2.322198846652963888e-01,1.303289559418774246e+01,1.075799212634857760e+01,8.716892669044362663e+00,6.731044638030703631e+00,4.620184147454609480e+00,2.564120815763077488e+00,7.695547316015098893e-01,-6.067367920412307658e-01,-1.474474529592408212e+00,-1.824803336683421540e+00
2.327077415658537207e-01,1.309026773328984383e+01,1.079596896268200013e+01,8.738738299316446856e+00,6.738615734906902688e+00,4.614559437566121858e+00,2.548377812308391555e+00,7.484797184126650293e-01,-6.276448699038659207e-01,-1.490146346082204420e+00,-1.831635251610228998e+00
2.331955984664110804e-01,1.314788239304069606e+01,1.083404967155187926e+01,8.760587994436299653e+00,6.746119862335988593e+00,4.608826254051662019e+00,2.532528959070593721e+00,7.273498092955954508e-01,-6.485190347187343995e-01,-1.505681194920786448e+00,-1.838243370631190476e+00
2.336834553669684400e-01,1.320574072067138793e+01,1.087223454632283293e+01,8.782441586344299722e+00,6.753556697375626250e+00,4.602984445850971440e+00,2.516574617907020972e+00,7.061660743966275966e-01,-6.693576017098186171e-01,-1.521077217026747475e+00,-1.844626372761773769e+00
2.341713122675257719e-01,1.326384386839179363e+01,1.091052388057442180e+01,8.804298905787085516e+00,6.760925916836080241e+00,4.597033864585259977e+00,2.500515156904028924e+00,6.849295914509112571e-01,-6.901588825146347528e-01,-1.536332560907585298e+00,-1.850782961751912481e+00
2.346591691680831038e-01,1.332219299340541419e+01,1.094891796809388040e+01,8.826159782311483681e+00,6.768227197287261632e+00,4.590974364579698097e+00,2.484350950396904345e+00,6.636414457577211046e-01,-7.109211853052290753e-01,-1.551445382905310533e+00,-1.856711866421994817e+00
2.351470260686404634e-01,1.338078925792403062e+01,1.098741710286868489e+01,8.848024044258307796e+00,6.775460215065783665e+00,4.584805802885957071e+00,2.468082378989744363e+00,6.423027301554153912e-01,-7.316428149099294398e-01,-1.566413847442982732e+00,-1.862411840999322443e+00
2.356348829691978231e-01,1.343963382918237670e+01,1.102602157907908520e+01,8.869891518756206850e+00,6.782624646282102709e+00,4.578528039304869068e+00,2.451709829575278832e+00,6.209145449959574403e-01,-7.523220729359900716e-01,-1.581236127272364289e+00,-1.867881665455249696e+00
2.361227398697551549e-01,1.349872787945244923e+01,1.106473169109029797e+01,8.891762031715300552e+00,6.789720166827626358e+00,4.572140936409136103e+00,2.435233695354698913e+00,5.994779981191575846e-01,-7.729572578929169158e-01,-1.595910403722418325e+00,-1.873120145842722017e+00
2.366105967703125146e-01,1.355807258605761056e+01,1.110354773344455026e+01,8.913635407820761358e+00,6.796746452381873027e+00,4.565644359566170429e+00,2.418654375857477667e+00,5.779942048265591659e-01,-7.935466653166070028e-01,-1.610434866948849075e+00,-1.878126114634449451e+00
2.370984536708698465e-01,1.361766913138675150e+01,1.114247000085307171e+01,8.935511470526373401e+00,6.803703178419657327e+00,4.559038176960950040e+00,2.401972276961090280e+00,5.564642878548908822e-01,-8.140885878943162624e-01,-1.624807716184616391e+00,-1.882898431061553968e+00
2.375863105714271784e-01,1.367751870290789284e+01,1.118149878818768705e+01,8.957390042047892464e+00,6.810590020218290519e+00,4.552322259619048239e+00,2.385187810910832429e+00,5.348893773492922055e-01,-8.345813155903258895e-01,-1.639027159991416571e+00,-1.887435981452823874e+00
2.380741674719845380e-01,1.373762249318212447e+01,1.122063439047254363e+01,8.979270943356491230e+00,6.817406652864845817e+00,4.545496481429654345e+00,2.368301396339454801e+00,5.132706108360056696e-01,-8.550231357725381898e-01,-1.653091416512200817e+00,-1.891737679574474029e+00
2.385620243725418976e-01,1.379798169987639866e+01,1.125987710287503241e+01,9.001153994171744444e+00,6.824152751263311778e+00,4.538560719168778235e+00,2.351313458287033420e+00,4.916091331950585008e-01,-8.754123333395140705e-01,-1.666998713724427317e+00,-1.895802466970339273e+00
2.390498812730992295e-01,1.385859752577755444e+01,1.129922722069748708e+01,9.023039012955118565e+00,6.830827990142012140e+00,4.531514852522439796e+00,2.334224428220458059e+00,4.699060966320722788e-01,-8.957471908488441326e-01,-1.680747289694743074e+00,-1.899629313302874767e+00
2.395377381736565614e-01,1.391947117880490126e+01,1.133868503936782979e+01,9.044925816902818383e+00,6.837432044060811620e+00,4.524358764110003150e+00,2.317034744053201756e+00,4.481626606501836196e-01,-9.160259886457868816e-01,-1.694335392834190435e+00,-1.903217216694393255e+00
2.400255950742138933e-01,1.398060387202303900e+01,1.137825085443036421e+01,9.066814221938791718e+00,6.843964587418478018e+00,4.517092339507621013e+00,2.299744850164984200e+00,4.263799920214486061e-01,-9.362470049929156879e-01,-1.707761282154634408e+00,-1.906565204069056385e+00
2.405134519747712807e-01,1.404199682365484847e+01,1.141792496153657588e+01,9.088704042707705710e+00,6.850425294460041670e+00,4.509715467271670164e+00,2.282355197421292115e+00,4.045592647577729295e-01,-9.564085162006012997e-01,-1.721023227526136568e+00,-1.909672331495287478e+00
2.410013088753286126e-01,1.410365125709378731e+01,1.145770765643544387e+01,9.110595092567692177e+00,6.856813839284180645e+00,4.502228038962367229e+00,2.264866243193034201e+00,3.827016600816706138e-01,-9.765087967581531636e-01,-1.734119509935272418e+00,-1.912537684528800241e+00
2.414891657758859445e-01,1.416556840553840146e+01,1.149759923829018327e+01,9.132487185996708945e+00,6.863129897438533078e+00,4.494629949723831785e+00,2.247278450518963577e+00,3.608083638685709027e-01,-9.965461230270716841e-01,-1.747048423676136109e+00,-1.915160373195574417e+00
2.419770226764433041e-01,1.422774951818138511e+01,1.153760001378784672e+01,9.154380141402485904e+00,6.869373147593044848e+00,4.486921098370318717e+00,2.229592285674369290e+00,3.388805609859109613e-01,-1.016518780827147639e+00,-1.759808279949338639e+00,-1.917539518912430241e+00
2.424648795770006360e-01,1.429019583200905608e+01,1.157771027676684206e+01,9.176273766311094704e+00,6.875543261775048265e+00,4.479101383889509513e+00,2.211808223176724209e+00,3.169194502696839333e-01,-1.036425044323151079e+00,-1.772397395414855747e+00,-1.919674286243240768e+00
2.429527364775579956e-01,1.435290858840663830e+01,1.161793032054635511e+01,9.198167866523338176e+00,6.881639911634495732e+00,4.471170708292957485e+00,2.193926744315723099e+00,2.949262381657719589e-01,-1.056263185631275414e+00,-1.784814098378542324e+00,-1.921563871461707373e+00
2.434405933781153275e-01,1.441588903514920794e+01,1.165826043937174461e+01,9.220062247179740211e+00,6.887662769174506039e+00,4.463128976942710935e+00,2.175948336932499672e+00,2.729021378441945367e-01,-1.076031476186696478e+00,-1.797056729744829884e+00,-1.923207501118845864e+00
2.439284502786726594e-01,1.447913842658706685e+01,1.169870092853808075e+01,9.241956712854724643e+00,6.893611506830565006e+00,4.454976098614127800e+00,2.157873495443837886e+00,2.508483691441821262e-01,-1.095728186910622348e+00,-1.809123643277195548e+00,-1.924604432287866818e+00
2.444163071792300190e-01,1.454265802376066041e+01,1.173925208445774260e+01,9.263851067607633993e+00,6.899485797518566166e+00,4.446711985539690382e+00,2.139702720858219109e+00,2.287661585193623004e-01,-1.115351588372093472e+00,-1.821013205851092609e+00,-1.925753952801148028e+00
2.449041640797873787e-01,1.460644909444510375e+01,1.177991420467211192e+01,9.285745114990575644e+00,6.905285314651709250e+00,4.438336553433789966e+00,2.121436520783696711e+00,2.066567389830439028e-01,-1.134899950944541880e+00,-1.832723797699348456e+00,-1.926655381479305928e+00
2.453920209803447106e-01,1.467051291312431616e+01,1.182068758780737561e+01,9.307638658013116739e+00,6.911009732126254690e+00,4.429849721498490212e+00,2.103075409427589193e+00,1.845213500535966833e-01,-1.154371544957116136e+00,-1.844253812650036295e+00,-1.927308068352362236e+00
2.458798778809020702e-01,1.473485076089474433e+01,1.186157253347440310e+01,9.329531499063824285e+00,6.916658724276127046e+00,4.421251412410275528e+00,2.084619907588003862e+00,1.623612376999280793e-01,-1.173764640840767592e+00,-1.855601658356815342e+00,-1.927711394873006245e+00
2.463677347814594298e-01,1.479946392529864951e+01,1.190256934211270767e+01,9.351423439788620229e+00,6.922231965796374453e+00,4.412541552287773783e+00,2.066070542637194585e+00,1.401776542870730446e-01,-1.193077509269084846e+00,-1.866765756521731712e+00,-1.927864774121953895e+00
2.468555916820167340e-01,1.486435370008702961e+01,1.194367831477850395e+01,9.373314280925997721e+00,6.927729131635479654e+00,4.403720070640464002e+00,2.047427848496737202e+00,1.179718585218720861e-01,-1.212308421293898153e+00,-1.877744543110496434e+00,-1.927767651005402261e+00
2.473434485825741214e-01,1.492952138491213532e+01,1.198489975287688480e+01,9.395203822099077229e+00,6.933149896856529715e+00,4.394786900298357502e+00,2.028692365604524817e+00,9.574511539874092092e-02,-1.231455648475650921e+00,-1.888536468560233272e+00,-1.927419502444579935e+00
2.478313054831314255e-01,1.499496828494950940e+01,1.202623395783801108e+01,9.417091861564468758e+00,6.938493936467226675e+00,4.385741977322666685e+00,2.009864640873621600e+00,7.349869614557519304e-02,-1.250517463008500751e+00,-1.899139997979680139e+00,-1.926819837557395498e+00
2.483191623836887851e-01,1.506069571044974431e+01,1.206768123073749877e+01,9.438978195918025449e+00,6.943760925218770197e+00,4.376585240897443718e+00,1.990945227642895166e+00,5.123387816970170761e-02,-1.269492137840226631e+00,-1.909553611341883395e+00,-1.925968197832178097e+00
2.488070192842461448e-01,1.512670497621969012e+01,1.210924187186078882e+01,9.460862619757383740e+00,6.948950537373573155e+00,4.367316633202208642e+00,1.971934685619522121e+00,2.895194500398362569e-02,-1.288377946786847694e+00,-1.919775803669334424e+00,-1.924864157293518119e+00
2.492948761848034489e-01,1.519299740103337903e+01,1.215091618021167896e+01,9.482744925301384242e+00,6.954062446441850120e+00,4.357936099265550034e+00,1.952833580813290615e+00,6.654186252985194727e-03,-1.307173164642038588e+00,-1.929805085211596438e+00,-1.923507322660202412e+00
2.497827330853608363e-01,1.525957430697249961e+01,1.219270445296494287e+01,9.504624901966307604e+00,6.959096324887042329e+00,4.348443586799704441e+00,1.933642485462733207e+00,-1.565810246075205470e-02,-1.325876067281293036e+00,-1.939639981615391306e+00,-1.921897333495243165e+00
2.502705899859181682e-01,1.532643701869637454e+01,1.223460698486295328e+01,9.526502335898936025e+00,6.964051843800105779e+00,4.338839046016133238e+00,1.914361977953115357e+00,-3.798361955030354897e-02,-1.344484931760823399e+00,-1.949279034087142648e+00,-1.920033862348008435e+00
2.507584468864754723e-01,1.539358686264173670e+01,1.227662406755655056e+01,9.548377009466504362e+00,6.968928672542654468e+00,4.329122429422044505e+00,1.894992642726196053e+00,-6.032105751792138371e-02,-1.362998036411273928e+00,-1.958720799548017810e+00,-1.917916614888443005e+00
2.512463037870328875e-01,1.546102516615190936e+01,1.231875598888984769e+01,9.570248700703444911e+00,6.973726478358947212e+00,4.319293691597927420e+00,1.875535070181865382e+00,-8.266910300843111070e-02,-1.381413660926141151e+00,-1.967963850781407675e+00,-1.915545330033386451e+00
2.517341606875902471e-01,1.552875325653560346e+01,1.236100303212919016e+01,9.592117182714959611e+00,6.978444925956734934e+00,4.309352788956058333e+00,1.855989856571599983e+00,-1.050264368625437039e-01,-1.399730086444967769e+00,-1.977006776572885816e+00,-1.912919780064993303e+00
2.522220175881475512e-01,1.559677246005547424e+01,1.240336547513625298e+01,9.613982223037499608e+00,6.983083677056964866e+00,4.299299679479966052e+00,1.836357603883707945e+00,-1.273917341701097383e-01,-1.417945595631330491e+00,-1.985848181842650551e+00,-1.910039770741239984e+00
2.527098744887049109e-01,1.566508410084607306e+01,1.244584358948514335e+01,9.635843582956015396e+00,6.987642389912326557e+00,4.289134322444906111e+00,1.816638919720442003e+00,-1.497636643232217457e-01,-1.436058472745543435e+00,-1.994486687770413935e+00,-1.906905141398531622e+00
2.531977313892622150e-01,1.573368949939749761e+01,1.248843763923997052e+01,9.657701016563377650e+00,6.992120718644035726e+00,4.278856678032787464e+00,1.796834417137356477e+00,-1.721408910567717443e-01,-1.454067003677792735e+00,-2.002920931877671062e+00,-1.903515765026219331e+00
2.536855882898195746e-01,1.580258996263948923e+01,1.253114787324831880e+01,9.679554264975957167e+00,6.996518309245813860e+00,4.268466705105426584e+00,1.776944713938038323e+00,-1.945220720929998759e-01,-1.471969475078423129e+00,-2.011149567102857194e+00,-1.899871547489073498e+00
2.541734451903769343e-01,1.587178680386358920e+01,1.257397454083952582e+01,9.701403068405314301e+00,7.000834808264533748e+00,4.257964366432377190e+00,1.756970434732748831e+00,-2.169058595579283488e-01,-1.489764176196288537e+00,-2.019171263797170823e+00,-1.895972428534555831e+00
2.546613020909342384e-01,1.594128134607043812e+01,1.261691789440641287e+01,9.723247168096506243e+00,7.005069864157935200e+00,4.247349629480996924e+00,1.736912211209008516e+00,-2.392909001867819518e-01,-1.507449399564938952e+00,-2.026984710924295552e+00,-1.891818383447742002e+00
2.551491589914915981e-01,1.601107491771256619e+01,1.265997818605138292e+01,9.745086303777149794e+00,7.009223125504497887e+00,4.236622465388630410e+00,1.716770681756468742e+00,-2.616758352723670411e-01,-1.525023440810545861e+00,-2.034588615973001335e+00,-1.887409423144888132e+00
2.556370158920490132e-01,1.608116885271600438e+01,1.270315566757999903e+01,9.766920213654413985e+00,7.013294241015773700e+00,4.225782848984942497e+00,1.696546491466937923e+00,-2.840593007368090728e-01,-1.542484598823417707e+00,-2.041981705182400297e+00,-1.882745594301604042e+00
2.561248727926063173e-01,1.615156449050189025e+01,1.274645059049454332e+01,9.788748634412057115e+00,7.017282859548817697e+00,4.214830758814275491e+00,1.676240292134085985e+00,-3.064399272041724576e-01,-1.559831175930822544e+00,-2.049162723768219507e+00,-1.877826979480628822e+00
2.566127296931636770e-01,1.622226317600819101e+01,1.278986320598758830e+01,9.810571301207515305e+00,7.021188630118722962e+00,4.203766177158017037e+00,1.655852742252810206e+00,-3.288163400739776976e-01,-1.577061478071126732e+00,-2.056130436150110707e+00,-1.872653697259205163e+00
2.571005865937210366e-01,1.629326625971124543e+01,1.283339376493543149e+01,9.832387947668985717e+00,7.025011201911235403e+00,4.192589090057011525e+00,1.635384507018330158e+00,-3.511871595955421421e-01,-1.594173814969195746e+00,-2.062883626179957464e+00,-1.867225902356066447e+00
2.575884434942783408e-01,1.636457509764742468e+01,1.287704251789155840e+01,9.854198305892577281e+00,7.028750224295483129e+00,4.181299487333978604e+00,1.614836258324934271e+00,-3.735510009432288503e-01,-1.611166500313118144e+00,-2.069421097371221485e+00,-1.861543785758021263e+00
2.580763003948357004e-01,1.643619105143478976e+01,1.292080971508005760e+01,9.876002106439486283e+00,7.032405346836791971e+00,4.169897362615961001e+00,1.594208674764418410e+00,-3.959064742925627600e-01,-1.628037851932225166e+00,-2.075741673129301024e+00,-1.855607574846142249e+00
2.585641572953930045e-01,1.650811548829464570e+01,1.296469560638894514e+01,9.897799078333187950e+00,7.035976219309602264e+00,4.158382713356804317e+00,1.573502441624226478e+00,-4.182521848971966771e-01,-1.644786191976391754e+00,-2.081844196982911122e+00,-1.849417533521562351e+00
2.590520141959503642e-01,1.658034978107325585e+01,1.300870044136352810e+01,9.919588949056699079e+00,7.039462491710480663e+00,4.146755540859640377e+00,1.552718250885247286e+00,-4.405867331667842612e-01,-1.661409847096659176e+00,-2.087727532816486598e+00,-1.842973962330868964e+00
2.595398710965077238e-01,1.665289530826338193e+01,1.305282446919964201e+01,9.941371444549831793e+00,7.042863814271228762e+00,4.135015850299416762e+00,1.531856801219328323e+00,-4.629087147456885099e-01,-1.677907148627130196e+00,-2.093390565103601553e+00,-1.836277198591108828e+00
2.600277279970650279e-01,1.672575345402594849e+01,1.309706793873691133e+01,9.963146289206513018e+00,7.046179837472089424e+00,4.123163650745438780e+00,1.510918797986452233e+00,-4.852167205925871918e-01,-1.694276432768180518e+00,-2.098832199141414279e+00,-1.829327616514391464e+00
2.605155848976224431e-01,1.679892560821168246e+01,1.314143109845195667e+01,9.984913205872130604e+00,7.049410212055052583e+00,4.111198955183922976e+00,1.489904953231597773e+00,-5.075093370609522481e-01,-1.710516040770967638e+00,-2.104051361286131350e+00,-1.822125627332094933e+00
2.610034417981798027e-01,1.687241316638267108e+01,1.318591419645150609e+01,1.000667191584089544e+01,7.052554589037248967e+00,4.099121780540609272e+00,1.468815985681314551e+00,-5.297851459803676333e-01,-1.726624319123214235e+00,-2.109046999189487792e+00,-1.814671679418685013e+00
2.614912986987371069e-01,1.694621752983402274e+01,1.323051748046555254e+01,1.002842213885326217e+01,7.055612619724453083e+00,4.086932147703354445e+00,1.447652620739945162e+00,-5.520427247387633685e-01,-1.742599619736320715e+00,-2.113818082036253987e+00,-1.806966258415126259e+00
2.619791555992944665e-01,1.702034010561548172e+01,1.327524119784041368e+01,1.005016359309337659e+01,7.058583955724670567e+00,4.074630081544780680e+00,1.426415590485553331e+00,-5.742806463654965832e-01,-1.758440300133758516e+00,-2.118363600782763534e+00,-1.799009887351902703e+00
2.624670124998518261e-01,1.709478230655302866e+01,1.332008559553176141e+01,1.007189599518654610e+01,7.061468248961833893e+00,4.062215610944929445e+00,1.405105633665537646e+00,-5.964974796153051928e-01,-1.774144723640759702e+00,-2.122682568396454528e+00,-1.790803126771642662e+00
2.629548694004091303e-01,1.716954555127048110e+01,1.336505092009759643e+01,1.009361906019675104e+01,7.064265151689586908e+00,4.049688768813955342e+00,1.383723495691931538e+00,-6.186917890531332676e-01,-1.789711259575305302e+00,-2.126774020096437567e+00,-1.782346574851348286e+00
2.634427263009664899e-01,1.724463126421115788e+01,1.341013741769124756e+01,1.011533250162420572e+01,7.066974316505169718e+00,4.037049592114819063e+00,1.362269928636364869e+00,-6.408621351398506860e-01,-1.805138283440426594e+00,-2.130637013595084728e+00,-1.773640867524219455e+00
2.639305832015238495e-01,1.732004087565940154e+01,1.345534533405420952e+01,1.013703603140291065e+01,7.069595396363395068e+00,4.024298121886038970e+00,1.340745691224759062e+00,-6.630070743187989057e-01,-1.820424177117773157e+00,-2.134270629340635494e+00,-1.764686678601100400e+00
2.644184401020811537e-01,1.739577582176226045e+01,1.350067491450906942e+01,1.015872935989829351e+01,7.072128044590733964e+00,4.011434403264430237e+00,1.319151548831654752e+00,-6.851251591032579968e-01,-1.835567329062510078e+00,-2.137673970760824993e+00,-1.755484719891509560e+00
2.649062970026385688e-01,1.747183754455110716e+01,1.354612640395233036e+01,1.018041219590485369e+01,7.074571914899484781e+00,3.998458485507880855e+00,1.297488273474247000e+00,-7.072149381647662159e-01,-1.850566134499502136e+00,-2.140846164507535399e+00,-1.746035741324279300e+00
2.653941539031958730e-01,1.754822749196307896e+01,1.359170004684710698e+01,1.020208424664380331e+01,7.076926661402041852e+00,3.985370422018186254e+00,1.275756643806151391e+00,-7.292749564222643643e-01,-1.865418995620761855e+00,-2.143786360702456761e+00,-1.736340531067822601e+00
2.658820108037532326e-01,1.762494711786295909e+01,1.363739608721603247e+01,1.022374521776085921e+01,7.079191938625272407e+00,3.972170270363824418e+00,1.253957445110734259e+00,-7.513037551322351293e-01,-1.880124321784280905e+00,-2.146493733183794994e+00,-1.726399915649952543e+00
2.663698677043105922e-01,1.770199788206454272e+01,1.368321476863381925e+01,1.024539481332392299e+01,7.081367401524974348e+00,3.958858092302846909e+00,1.232091469294271713e+00,-7.732998719795672882e-01,-1.894680529714055650e+00,-2.148967479753964405e+00,-1.716214760077359403e+00
2.668577246048678964e-01,1.777938124966274458e+01,1.372915633422154258e+01,1.026703273586917220e+01,7.083452705607621525e+00,3.945433954406356580e+00,1.210159516204157404e+00,-7.952618408808865835e-01,-1.909086050274765745e+00,-2.151206845474849860e+00,-1.705786015271602674e+00
2.673455815054252560e-01,1.785709868560697799e+01,1.377522102665578885e+01,1.028865868676790107e+01,7.085447507797954181e+00,3.931897932885763947e+00,1.188162404131048344e+00,-8.171881900458611847e-01,-1.923339381385139157e+00,-2.153211305895045946e+00,-1.695115091278379893e+00
2.678334384059826156e-01,1.793515166711587838e+01,1.382140908813477331e+01,1.031027236534689351e+01,7.087351464531070455e+00,3.918250102861468243e+00,1.166100946001429550e+00,-8.390774474366321511e-01,-1.937438970617746836e+00,-2.154980153634657558e+00,-1.684203006187704688e+00
2.683212953065399198e-01,1.801354167941098083e+01,1.386772076037441082e+01,1.033187346921268812e+01,7.089164232421830469e+00,3.904490542003227649e+00,1.143975957539743016e+00,-8.609281385689584454e-01,-1.951383254740516549e+00,-2.156512640231749156e+00,-1.673050682137143808e+00
2.688091522070972794e-01,1.809227021367274446e+01,1.391415628460500642e+01,1.035346169439672259e+01,7.090885468599846142e+00,3.890619332341223924e+00,1.121788261223507721e+00,-8.827387856965069890e-01,-1.965170679470992221e+00,-2.157808045279620668e+00,-1.661659087350924047e+00
2.692970091076546391e-01,1.817133876706775553e+01,1.396071590156381248e+01,1.037503673535251458e+01,7.092514830723945174e+00,3.876636560286145006e+00,1.099538686264666332e+00,-9.045079079187767768e-01,-1.978799699659433697e+00,-2.158865676528704203e+00,-1.650029235857064513e+00
2.697848660082119987e-01,1.825074884277599807e+01,1.400739985148758926e+01,1.039659828495294214e+01,7.094051976996722964e+00,3.862542316649142382e+00,1.077228068590447618e+00,-9.262340212895644465e-01,-1.992268779471732643e+00,-2.159684869987131162e+00,-1.638162187203434650e+00
2.702727229087693583e-01,1.833050195001806770e+01,1.405420837410509094e+01,1.041814603448756671e+01,7.095496566179178899e+00,3.848336696661683654e+00,1.054857250823778791e+00,-9.479156389259300042e-01,-2.005576392572120614e+00,-2.160264990019978182e+00,-1.626059046172754874e+00
2.707605798093266625e-01,1.841059960408239249e+01,1.410114170862952498e+01,1.043967967366002902e+01,7.096848257605437027e+00,3.834019799995290967e+00,1.032427082263239759e+00,-9.695512711176793585e-01,-2.018721022305677071e+00,-2.160605429447177706e+00,-1.613720962496533406e+00
2.712484367098840221e-01,1.849104332635249648e+01,1.414820009375097420e+01,1.046119889058551955e+01,7.098106711197558205e+00,3.819591730781163541e+00,1.009938418862541987e+00,-9.911394254373726564e-01,-2.031701161880644868e+00,-2.160705609640108715e+00,-1.601149130567933287e+00
2.717362936104413818e-01,1.857183464433414954e+01,1.419538376762874421e+01,1.048270337178828271e+01,7.099271587480427748e+00,3.805052597629700717e+00,9.873921232095739242e-01,-1.012678606850823559e+00,-2.044515314550529705e+00,-2.160564980616853870e+00,-1.588344789153589121e+00
2.722241505109986859e-01,1.865297509168261669e+01,1.424269296788369310e+01,1.050419280219922058e+01,7.100342547596741660e+00,3.790402513649901550e+00,9.647890645049621572e-01,-1.034167317828135202e+00,-2.057161993796015054e+00,-2.160183021136132808e+00,-1.575309221104350232e+00
2.727120074115560455e-01,1.873446620822987541e+01,1.429012793159053807e+01,1.052566686515354810e+01,7.101319253322069258e+00,3.775641596468649830e+00,9.421301185401720346e-01,-1.055604058455250849e+00,-2.069639723506675910e+00,-2.159559238789908964e+00,-1.562043753064956686e+00
2.731998643121134052e-01,1.881630954001176903e+01,1.433768889527006607e+01,1.054712524238849625e+01,7.102201367080008154e+00,3.760769968249903616e+00,9.194161676751710921e-01,-1.076987326545997492e+00,-2.081947038162477170e+00,-2.158693170094664548e+00,-1.548549755182668575e+00
2.736877212126707093e-01,1.889850663929521346e+01,1.438537609488133207e+01,1.056856761404110756e+01,7.102988551957417407e+00,3.745787755713758216e+00,8.966481008156087507e-01,-1.098315617754665352e+00,-2.094082483015090368e+00,-2.157584380581353489e+00,-1.534828640814816181e+00
2.741755781132280689e-01,1.898105906460543579e+01,1.443318976581384483e+01,1.058999365864608677e+01,7.103680471719747480e+00,3.730695090155395022e+00,8.738268133895352729e-01,-1.119587425689104521e+00,-2.106044614269003024e+00,-2.156232464884023425e+00,-1.520881866235288093e+00
2.746634350137854841e-01,1.906396838075307798e+01,1.448113014287963907e+01,1.061140305313370291e+01,7.104276790826444810e+00,3.715492107463935323e+00,8.509532073236814043e-01,-1.140801242024314099e+00,-2.117831999262423270e+00,-2.154637046827110769e+00,-1.506710930339966836e+00
2.751512919143427882e-01,1.914723615886138575e+01,1.452919746030534576e+01,1.063279547282776250e+01,7.104777174446451404e+00,3.700178948141172430e+00,8.280281910192666128e-01,-1.161955556616556695e+00,-2.129443216647987303e+00,-2.152797779511411047e+00,-1.492317374351097570e+00
2.756391488149001479e-01,1.923086397639345790e+01,1.457739195172425894e+01,1.065417059144367506e+01,7.105181288473784385e+00,3.684755757320176350e+00,8.050526793273207193e-01,-1.183048857618014482e+00,-2.140876856573278975e+00,-2.150714345398717864e+00,-1.477702781520574771e+00
2.761270057154574520e-01,1.931485341717929316e+01,1.462571385016825865e+01,1.067552808108652762e+01,7.105488799543204337e+00,3.669222684783819410e+00,7.820275935235978526e-01,-1.204079631591907118e+00,-2.152131520861124248e+00,-2.148386456395137589e+00,-1.462868776832198403e+00
2.766148626160148116e-01,1.939920607144305720e+01,1.467416338805980303e+01,1.069686761224928517e+01,7.105699375045969823e+00,3.653579884983159776e+00,7.589538612829764830e-01,-1.225046363628177426e+00,-2.163205823189713772e+00,-2.145813853933074888e+00,-1.447817026702835186e+00
2.771027195165721713e-01,1.948392353583014369e+01,1.472274079720378381e+01,1.071818885381100372e+01,7.105812683145675379e+00,3.637827517055733484e+00,7.358324166534424560e-01,-1.245947537459648924e+00,-2.174098389272498544e+00,-2.142996309051893089e+00,-1.432549238682541581e+00
2.775905764171294754e-01,1.956900741343437744e+01,1.477144630877938880e+01,1.073949147303513918e+01,7.105828392794178328e+00,3.621965744843723911e+00,7.126642000295836388e-01,-1.266781635578725806e+00,-2.184807857037905254e+00,-2.139933622477245390e+00,-1.417067161153608978e+00
2.780784333176868350e-01,1.965445931382515710e+01,1.482028015333193949e+01,1.076077513556792198e+01,7.105746173747611749e+00,3.605994736912016663e+00,6.894501581256249345e-01,-1.287547139354606074e+00,-2.195332876808848255e+00,-2.136625624699076464e+00,-1.401372583028540841e+00
2.785662902182441947e-01,1.974028085307455527e+01,1.486924256076461326e+01,1.078203950543676726e+01,7.105565696582478274e+00,3.589914666566156320e+00,6.661912439480257575e-01,-1.308242529150987821e+00,-2.205672111482029241e+00,-2.133072176048303348e+00,-1.385467333446987803e+00
2.790541471188015543e-01,1.982647365378446125e+01,1.491833376033019931e+01,1.080328424504878448e+01,7.105286632711835360e+00,3.573725711870178845e+00,6.428884167675915640e-01,-1.328866284444315093e+00,-2.215824236707051309e+00,-2.129273166772162273e+00,-1.369353281471597628e+00
2.795420040193589140e-01,1.991303934511373441e+01,1.496755398062276221e+01,1.082450901518932795e+01,7.104908654401566714e+00,3.557428055664335176e+00,6.195426420911386289e-01,-1.349416883942524681e+00,-2.225787941065325626e+00,-2.125228517108231685e+00,-1.353032335782812456e+00
2.800298609199162736e-01,1.999997956280529010e+01,1.501690344956929479e+01,1.084571347502062899e+01,7.104431434786733668e+00,3.541021885582704698e+00,5.961548916326921965e-01,-1.369892805704313377e+00,-2.235561926248781361e+00,-2.120938177357126531e+00,-1.336506444372600688e+00
2.805177178204735777e-01,2.008729594921320682e+01,1.506638239442129112e+01,1.086689728208047079e+01,7.103854647888020679e+00,3.524507394070698574e+00,5.727261432842319921e-01,-1.390292527258914390e+00,-2.245144907238369569e+00,-2.116402127953867396e+00,-1.319777594237126817e+00
2.810055747210309374e-01,2.017499015332989387e+01,1.511599104174633013e+01,1.088806009228096094e+01,7.103177968628258121e+00,3.507884778402440062e+00,5.492573810859587846e-01,-1.410614525726400892e+00,-2.254535612482377438e+00,-2.111620379537916481e+00,-1.302847811068349682e+00
2.814934316215882970e-01,2.026306383081311324e+01,1.516572961741954728e+01,1.090920155990732709e+01,7.102401072849039210e+00,3.491154240698052469e+00,5.257495951961305147e-01,-1.430857277938485383e+00,-2.263732784074531601e+00,-2.106592973021895077e+00,-1.285719158944574669e+00
2.819812885221456011e-01,2.035151864401311883e+01,1.521559834661512234e+01,1.093032133761681557e+01,7.101523637327418648e+00,3.474315987940819195e+00,5.022037818604120352e-01,-1.451019260559846424e+00,-2.272735177931905159e+00,-2.101319979658967441e+00,-1.268393740019926108e+00
2.824691454227029608e-01,2.044035626199976008e+01,1.526559745379771194e+01,1.095141907643763446e+01,7.100545339792695643e+00,3.457370231994230103e+00,4.786209433807674385e-01,-1.471098950209978051e+00,-2.281541563972631970e+00,-2.095801501108895071e+00,-1.250873694212757403e+00
2.829570023232602649e-01,2.052957836058951457e+01,1.531572716271378987e+01,1.097249442576795531e+01,7.099465858943284857e+00,3.440317189618938620e+00,4.550020880839132920e-01,-1.491094823585526807e+00,-2.290150726293406880e+00,-2.090037669502775142e+00,-1.233161198893016230e+00
2.834448592238176245e-01,2.061918662237265210e+01,1.536598769638304063e+01,1.099354703337501249e+01,7.098284874463677951e+00,3.423157082489569625e+00,4.313482302892738263e-01,-1.511005357583179887e+00,-2.298561463346799005e+00,-2.084028647506432463e+00,-1.215258468568513495e+00
2.839327161243750397e-01,2.070918273674021748e+01,1.541637927708959843e+01,1.101457654539421505e+01,7.097002067041479734e+00,3.405890137211456725e+00,4.076603902765174592e-01,-1.530829029423032228e+00,-2.306772588118357170e+00,-2.077774628382508038e+00,-1.197167754570165776e+00
2.844205730249323438e-01,2.079956839991111650e+01,1.546690212637331285e+01,1.103558260632836863e+01,7.095617118384543787e+00,3.388516585337242759e+00,3.839395942526118155e-01,-1.550564316772486739e+00,-2.314782928303514176e+00,-2.071275836051200248e+00,-1.178891344736155533e+00
2.849084299254897035e-01,2.089034531495925862e+01,1.551755646502099495e+01,1.105656485904695252e+01,7.094129711238182701e+00,3.371036663383359500e+00,3.601868743183964661e-01,-1.570209697870685428e+00,-2.322591326484303664e+00,-2.064532525149684883e+00,-1.160431563095010166e+00
2.853962868260470631e-01,2.098151519184052916e+01,1.556834251305753369e+01,1.107752294478544108e+01,7.092539529402468901e+00,3.353450612846424761e+00,3.364032684347408875e-01,-1.589763651653416598e+00,-2.330196640305856270e+00,-2.057544981090212222e+00,-1.141790769547656348e+00
2.858841437266043672e-01,2.107307974741985035e+01,1.561926048973702841e+01,1.109845650314470333e+01,7.090846257749626069e+00,3.335758680219511163e+00,3.125898203882159221e-01,-1.609224657878563836e+00,-2.337597742652715471e+00,-2.050313520116874955e+00,-1.122971359548389003e+00
2.863720006271617269e-01,2.116504070549827432e+01,1.567031061353390164e+01,1.111936517209048603e+01,7.089049582241495173e+00,3.317961117008290550e+00,2.887475797562913948e-01,-1.628591197252074352e+00,-2.344793521824943383e+00,-2.042838489361042065e+00,-1.103975763784765807e+00
2.868598575277190865e-01,2.125739979683996594e+01,1.572149310213388063e+01,1.114024858795291451e+01,7.087149189947099082e+00,3.300058179747098475e+00,2.648776018721112901e-01,-1.647861751554414500e+00,-2.351782881714022277e+00,-2.035120266895475094e+00,-1.084806447856468736e+00
2.873477144282763907e-01,2.135015875919927097e+01,1.577280817242502842e+01,1.116110638542610900e+01,7.085144769060283565e+00,3.282050130014853906e+00,2.409809477887718820e-01,-1.667034803767568185e+00,-2.358564741978569135e+00,-2.027159261787110367e+00,-1.065465911953074718e+00
2.878355713288337503e-01,2.144331933734774509e+01,1.582425604048869161e+01,1.118193819756783469e+01,7.083036008917448889e+00,3.263937234450885683e+00,2.170586842431549979e-01,-1.686108838202538429e+00,-2.365138038219840144e+00,-2.018955914148516495e+00,-1.045956690530774447e+00
2.883234282293911099e-01,2.153688328310116518e+01,1.587583692159038762e+01,1.120274365579922282e+01,7.080822600015365786e+00,3.245719764770645277e+00,1.931118836193070898e-01,-1.705082340627360082e+00,-2.371501722157035807e+00,-2.010510695188024055e+00,-1.026281351988030277e+00
2.888112851299484696e-01,2.163085235534653350e+01,1.592755103017067952e+01,1.122352238990456108e+01,7.078504234029079356e+00,3.227397997781303207e+00,1.691416239113459064e-01,-1.723953798395632564e+00,-2.377654761802411532e+00,-2.001824107258529661e+00,-1.006442498340167191e+00
2.892991420305058292e-01,2.172522832006912097e+01,1.597939857983600476e+01,1.124427402803114440e+01,7.076080603829897342e+00,3.208972215397235317e+00,1.451489886859100853e-01,-1.742721700575567301e+00,-2.383596141636179500e+00,-1.992896683904966659e+00,-9.864427648928965064e-01
2.897869989310631333e-01,2.182001295037945354e+01,1.603137978334942915e+01,1.126499819668919500e+01,7.073551403503461898e+00,3.190442704655398032e+00,1.211350670441526667e-01,-1.761384538079548978e+00,-2.389324862781220915e+00,-1.983728989910457541e+00,-9.662848199147855421e-01
2.902748558316204930e-01,2.191520802654032707e+01,1.608349485262142409e+01,1.128569452075184287e+01,7.070916328367912840e+00,3.171809757730582824e+00,9.710095358325987469e-02,-1.779940803794217041e+00,-2.394839943177592634e+00,-1.974321621341128985e+00,-9.459713643086481438e-01
2.907627127321778526e-01,2.201081533599376883e+01,1.613574399870050513e+01,1.130636262345516840e+01,7.068175074992133489e+00,3.153073671950587187e+00,7.304774835754268558e-02,-1.798388992711041467e+00,-2.400140417756827738e+00,-1.964675205589611728e+00,-9.255051312819000398e-01
2.912505696327351568e-01,2.210683667338806657e+01,1.618812743176392033e+01,1.132700212639831960e+01,7.065327341214079127e+00,3.134234749811229293e+00,4.897655683902146784e-02,-1.816727602057444768e+00,-2.405225338616047370e+00,-1.954790401417197732e+00,-9.048888860158157410e-01
2.917384265332925164e-01,2.220327384060475140e+01,1.624064536110825685e+01,1.134761264954368620e+01,7.062372826159201367e+00,3.115293298991287152e+00,2.488848987758163211e-02,-1.834955131428419151e+00,-2.410093775191869625e+00,-1.944667898994683730e+00,-8.841254253337437197e-01
2.922262834338498760e-01,2.230012864678550244e+01,1.629329799513995169e+01,1.136819381121712702e+01,7.059311230258948022e+00,3.096249632367321425e+00,7.846636606776424827e-04,-1.853070082918646611e+00,-2.414744814434109266e+00,-1.934308419941885404e+00,-8.632175773682685405e-01
2.927141403344071802e-01,2.239740290835922920e+01,1.634608554136588765e+01,1.138874522810829859e+01,7.056142255269355346e+00,3.077104068028359674e+00,-2.333380032746656951e-02,-1.871070961255169918e+00,-2.419177560979288266e+00,-1.923712717365810398e+00,-8.421682012272725393e-01
2.932019972349645953e-01,2.249509844906899758e+01,1.639900820638382939e+01,1.140926651527101754e+01,7.052865604289719315e+00,3.057856929290494019e+00,-4.746577534708373847e-02,-1.888956273930552987e+00,-2.423391137323944289e+00,-1.912881575897518616e+00,-8.209801866589618857e-01
2.936898541355218994e-01,2.259321709999888839e+01,1.645206619587283114e+01,1.142975728612366737e+01,7.049480981781367284e+00,3.038508544711380210e+00,-7.161012944452971318e-02,-1.906724531336540185e+00,-2.427384683997730441e+00,-1.901815811727662675e+00,-7.996564537158480368e-01
2.941777110360792591e-01,2.269176069960114717e+01,1.650525971458369057e+01,1.145021715244974558e+01,7.045988093586492695e+00,3.019059248104570603e+00,-9.576572549448525429e-02,-1.924374246898281848e+00,-2.431157359736328516e+00,-1.890516272640668349e+00,-7.781999524176030913e-01
2.946655679366366187e-01,2.279073109372293260e+01,1.655858896632923560e+01,1.147064572439838415e+01,7.042386646947105255e+00,2.999509378553800509e+00,-1.199314212425275361e-01,-1.941903937209020325e+00,-2.434708341654155284e+00,-1.878983838047629806e+00,-7.566136624129252697e-01
2.951534248371939229e-01,2.289013013563345922e+01,1.661205415397468954e+01,1.149104261048500852e+01,7.038676350524029957e+00,2.979859280427104462e+00,-1.441060693482418831e-01,-1.959312122165326020e+00,-2.438036825416856068e+00,-1.867219419017831950e+00,-7.349005926402755184e-01
2.956412817377512825e-01,2.298995968605071383e+01,1.666565547942786196e+01,1.151140741759200381e+01,7.034856914416035778e+00,2.960109303390878743e+00,-1.682885174287218621e-01,-1.976597325102827041e+00,-2.441142025413630456e+00,-1.855223958308999777e+00,-7.130637809876130273e-01
2.961291386383086421e-01,2.309022161316863730e+01,1.671939314362944984e+01,1.153173975096950876e+01,7.030928050179007016e+00,2.940259802423764945e+00,-1.924776081026087216e-01,-1.993758072932478864e+00,-2.444023174929323972e+00,-1.842998430396158183e+00,-6.911062939510004277e-01
2.966169955388659463e-01,2.319091779268382680e+01,1.677326734654313967e+01,1.155203921423619562e+01,7.026889470845236296e+00,2.920311137830490900e+00,-2.166721790345034204e-01,-2.010792896277308728e+00,-2.446679526316335895e+00,-1.830543841499221669e+00,-6.690312262922157860e-01
2.971048524394233059e-01,2.329205010782254703e+01,1.682727828714576290e+01,1.157230540938017960e+01,7.022740890942780645e+00,2.900263675255553508e+00,-2.408710629799100111e-01,-2.027700329609719354e+00,-2.449110351166333466e+00,-1.817861229609226026e+00,-6.468417006952487114e-01
2.975927093399806656e-01,2.339362044936772378e+01,1.688142616341743008e+01,1.159253793675998523e+01,7.018482026514909933e+00,2.880117785696790111e+00,-2.650730878306222227e-01,-2.044478911389282505e+00,-2.451314940481749360e+00,-1.804951664513223974e+00,-6.245408674217420852e-01
2.980805662405380252e-01,2.349563071568572781e+01,1.693571117233151213e+01,1.161273639510552869e+01,7.014112595139645912e+00,2.859873845518870361e+00,-2.892770766605370358e-01,-2.061127184201044127e+00,-2.453292604847087333e+00,-1.791816247817882957e+00,-6.021319039653962868e-01
2.985684231410953848e-01,2.359808281275333997e+01,1.699013350984468929e+01,1.163290038151922801e+01,7.009632315949384740e+00,2.839532236466646431e+00,-3.134818477719727436e-01,-2.077643694894359960e+00,-2.455042674600033781e+00,-1.778456112971736669e+00,-5.796180147052858445e-01
2.990562800416527445e-01,2.370097865418462391e+01,1.704469337088687197e+01,1.165302949147712575e+01,7.005040909650600334e+00,2.819093345678409968e+00,-3.376862147424140037e-01,-2.094026994722228530e+00,-2.456564500002358820e+00,-1.764872425286113211e+00,-5.570024305581244839e-01
2.995441369422100486e-01,2.380432016125786276e+01,1.709939094935117154e+01,1.167312331883011822e+01,7.000338098543640086e+00,2.798557565699012706e+00,-3.618889864717496074e-01,-2.110275639481163701e+00,-2.457857451410623728e+00,-1.751066381954729190e+00,-5.342884086294499291e-01
3.000319938427674082e-01,2.390810926294242478e+01,1.715422643808373593e+01,1.169318145580522383e+01,6.995523606542602302e+00,2.777925294492900044e+00,-3.860889672299436803e-01,-2.126388189651554406e+00,-2.458920919446684117e+00,-1.737039212071967320e+00,-5.114792318637642055e-01
3.005198507433247124e-01,2.401234789592563956e+01,1.720920002887360667e+01,1.171320349300692953e+01,6.990597159195306887e+00,2.757196935457026044e+00,-4.102849567051825019e-01,-2.142363210538563045e+00,-2.459754315168006134e+00,-1.722792176649828644e+00,-4.885782086936063529e-01
3.010077076438820720e-01,2.411703800463963532e+01,1.726431191244245511e+01,1.173318901941856574e+01,6.985558483703337984e+00,2.736372897433658302e+00,-4.344757500524536464e-01,-2.158199272413496850e+00,-2.460357070237744637e+00,-1.708326568633536047e+00,-4.655886726875646531e-01
3.014955645444394317e-01,2.422218154128832168e+01,1.731956227843442164e+01,1.175313762240382331e+01,6.980407308942186972e+00,2.715453594723042485e+00,-4.586601379426504810e-01,-2.173894950655771652e+00,-2.460728637094680149e+00,-1.693643712915833488e+00,-4.425139821971959542e-01
3.019834214449967358e-01,2.432778046587412035e+01,1.737495131540572402e+01,1.177304888770824398e+01,6.975143365481478064e+00,2.694439447096014462e+00,-4.828369066120554720e-01,-2.189448825895305539e+00,-2.460868489122911118e+00,-1.678744966349959178e+00,-4.193575200029386885e-01
3.024712783455541509e-01,2.443383674622489110e+01,1.743047921081436158e+01,1.179292239946084031e+01,6.969766385605270287e+00,2.673330879806443683e+00,-5.070048379123397453e-01,-2.204859484155476501e+00,-2.460776120821354773e+00,-1.663631717761268503e+00,-3.961226929589105605e-01
3.029591352461115106e-01,2.454035235802084003e+01,1.748614615100976266e+01,1.181275774017576730e+01,6.964276103332456280e+00,2.652128323603577975e+00,-5.311627093610211681e-01,-2.220125516996594328e+00,-2.460451047973055250e+00,-1.648305387957538448e+00,-3.728129316366513013e-01
3.034469921466688147e-01,2.464732928482120755e+01,1.754195232122226500e+01,1.183255449075401167e+01,6.958672254437246352e+00,2.630832214744318609e+00,-5.553092941923303272e-01,-2.235245521659849466e+00,-2.459892807814293647e+00,-1.632767429737974396e+00,-3.494316899678511223e-01
3.039348490472261743e-01,2.475476951809139692e+01,1.759789790555280931e+01,1.185231223048525351e+01,6.952954576469720038e+00,2.609442995005287091e+00,-5.794433614086438311e-01,-2.250218101211846289e+00,-2.459100959203478709e+00,-1.617019327900814041e+00,-3.259824448859061086e-01
3.044227059477835340e-01,2.486267505722939575e+01,1.765398308696220653e+01,1.187203053704963196e+01,6.947122808776509117e+00,2.587961111694933258e+00,-6.035636758322120432e-01,-2.265041864689552931e+00,-2.458075082789875854e+00,-1.601062599249728713e+00,-3.024686959665812136e-01
3.049105628483408381e-01,2.497104790959288323e+01,1.771020804726071773e+01,1.189170898651972763e+01,6.941176692521509040e+00,2.566387017665377801e+00,-6.276689981575105381e-01,-2.279715427245854187e+00,-2.456814781182087071e+00,-1.584898792598768313e+00,-2.788939650674431281e-01
3.053984197488981978e-01,2.507989009052626628e+01,1.776657296709758427e+01,1.191134715336257877e+01,6.935115970706705824e+00,2.544721171324168640e+00,-6.517580850040336493e-01,-2.294237410295619561e+00,-2.455319679116370946e+00,-1.568529488776015501e+00,-2.552617959662588643e-01
3.058862766494555019e-01,2.518920362338683461e+01,1.782307802595002144e+01,1.193094461044162635e+01,6.928940388193111310e+00,2.522964036646092811e+00,-6.758296889693549137e-01,-2.308606441662163888e+00,-2.453589423624747301e+00,-1.551956300626016638e+00,-2.315757539985003888e-01
3.063741335500128615e-01,2.529899053957237953e+01,1.787972340211295830e+01,1.195050092901895233e+01,6.922649691721721510e+00,2.501116083184587779e+00,-6.998825586829615641e-01,-2.322821155724404285e+00,-2.451623684202882458e+00,-1.535180873010684621e+00,-2.078394256934976703e-01
3.068619904505702212e-01,2.540925287854730641e+01,1.793650927268797801e+01,1.197001567875735972e+01,6.916243629934638371e+00,2.479177786083334389e+00,-7.239154388602513368e-01,-2.336880193564378150e+00,-2.449422152977828837e+00,-1.518204882809097711e+00,-1.840564184098143485e-01
3.073498473511275808e-01,2.551999268786979869e+01,1.799343581357267752e+01,1.198948842772266232e+01,6.909721953396215532e+00,2.457149626087535399e+00,-7.479270703571794243e-01,-2.350782203115351798e+00,-2.446984544875496326e+00,-1.501030038915799114e+00,-1.602303599693712943e-01
3.078377042516849404e-01,2.563121202321871905e+01,1.805050319944995962e+01,1.200891874238602774e+01,6.903084414614309772e+00,2.435032089555123846e+00,-7.719161902253424135e-01,-2.364525839310464228e+00,-2.444310597787973993e+00,-1.483658082237823361e+00,-1.363648982905318885e-01
3.083255611522423001e-01,2.574291294842010913e+01,1.810771160377700539e+01,1.202830618762628667e+01,6.896330768061631034e+00,2.412825668467949214e+00,-7.958815317674157175e-01,-2.378109764231797207e+00,-2.441400072740621763e+00,-1.466090785690441045e+00,-1.124637010202311771e-01
3.088134180527996042e-01,2.585509753547403022e+01,1.816506119877440995e+01,1.204765032673239666e+01,6.889460770197181283e+00,2.390530860442770411e+00,-8.198218245931514492e-01,-2.391532647260045330e+00,-2.438252754059004435e+00,-1.448329954191546198e+00,-8.853045516494417733e-02
3.093012749533569639e-01,2.596776786458149644e+01,1.822255215541531470e+01,1.206695072140595748e+01,6.882474179487733323e+00,2.368148168742125748e+00,-8.437357946758188287e-01,-2.404793165224651919e+00,-2.434868449535546375e+00,-1.430377424654658558e+00,-6.456886672059214405e-02
3.097891318539143235e-01,2.608092602417123729e+01,1.828018464341440108e+01,1.208620693176379035e+01,6.875370756429458829e+00,2.345678102285126965e+00,-8.676221644091148821e-01,-2.417890002554510698e+00,-2.431246990596084956e+00,-1.412235065980686599e+00,-4.058266030141410852e-02
3.102769887544716276e-01,2.619457411092635368e+01,1.833795883121685577e+01,1.210541851634055277e+01,6.868150263569602565e+00,2.323121175658147131e+00,-8.914796526644892527e-01,-2.430821851429132430e+00,-2.427388232466161533e+00,-1.393904779048326770e+00,-1.657557876777859818e-02
3.107648456550289873e-01,2.630871422981093133e+01,1.839587488598714771e+01,1.212458503209137639e+01,6.860812465528248083e+00,2.300477909125418829e+00,-9.153069748488940061e-01,-2.443587411930265851e+00,-2.423292054337076173e+00,-1.375388496703125796e+00,7.448617147027825069e-03
3.112527025555862914e-01,2.642334849409731135e+01,1.845393297359825624e+01,1.214370603439478380e+01,6.853357129020182015e+00,2.277748828639381440e+00,-9.391028429632217733e-01,-2.456185392194275785e+00,-2.418958359531885094e+00,-1.356688183745215825e+00,3.148614921124770483e-02
3.117405594561437066e-01,2.653847902539232351e+01,1.851213325862018522e+01,1.216278107705535838e+01,6.845784022876830299e+00,2.254934465851123893e+00,-9.628659656608775652e-01,-2.468614508564714871e+00,-2.414387075671021954e+00,-1.337805836915748170e+00,5.553322206991717636e-02
3.122284163567010662e-01,2.665410795366423002e+01,1.857047590430889983e+01,1.218180971230670906e+01,6.838092918068291226e+00,2.232035358120571189e+00,-9.865950483070371479e-01,-2.480873485745629381e+00,-2.409578154837835662e+00,-1.318743484881976347e+00,7.958602362136768527e-02
3.127162732572583703e-01,2.677023741726952011e+01,1.862896107259510714e+01,1.220079149081442971e+01,6.830283587725442196e+00,2.209052048526586987e+00,-1.010288793038315314e+00,-2.492961056955324661e+00,-2.404531573743895478e+00,-1.299503188221009520e+00,1.036407253947531082e-01
3.132041301578157300e-01,2.688686956297968322e+01,1.868758892407296202e+01,1.221972596167911185e+01,6.822355807162137076e+00,2.185985085876973599e+00,-1.033945898822874687e+00,-2.504875964080619966e+00,-2.399247333894076295e+00,-1.280087039402236115e+00,1.276934829286202611e-01
3.136919870583730896e-01,2.700400654600752759e+01,1.874635961798858119e+01,1.223861267243939288e+01,6.814309353897531452e+00,2.162835024718440025e+00,-1.057565061520943983e+00,-2.516616957831635304e+00,-2.393725461751516015e+00,-1.260497162768511537e+00,1.517404361504883781e-01
3.141798439589303937e-01,2.712165053003471371e+01,1.880527331222902632e+01,1.225745116907520504e+01,6.806144007678376795e+00,2.139602425346225800e+00,-1.081144973945980636e+00,-2.528182797897113865e+00,-2.387966008902233206e+00,-1.240735714515784238e+00,1.757777097576940228e-01
3.146677008594877534e-01,2.723980368723745471e+01,1.886433016331042012e+01,1.227624099601084140e+01,6.797859550501561543e+00,2.116287853813960673e+00,-1.104684325925992860e+00,-2.539572253100177868e+00,-2.381969052219699456e+00,-1.220804882671717273e+00,1.998014135989754081e-01
3.151555577600451130e-01,2.735846819831410315e+01,1.892353032636689747e+01,1.229498169611837888e+01,6.789455766636595335e+00,2.092891881943058863e+00,-1.128181804365656182e+00,-2.550784101554735450e+00,-2.375734694029112859e+00,-1.200706887072688023e+00,2.238076430574589271e-01
3.156434146606024171e-01,2.747764625251152637e+01,1.898287395513895959e+01,1.231367281072097342e+01,6.780932442648265557e+00,2.069415087332221681e+00,-1.151636093308678221e+00,-2.561817130822302335e+00,-2.369263062271516063e+00,-1.180443979339631966e+00,2.477924794345007786e-01
3.161312715611597768e-01,2.759734004765168436e+01,1.904236120196184956e+01,1.233231387959622261e+01,6.772289367419342732e+00,2.045858053366790497e+00,-1.175045874000630208e+00,-2.572670138069321766e+00,-2.362554310667673185e+00,-1.160018442852513987e+00,2.717519903346161669e-01
3.166191284617171364e-01,2.771755179015812232e+01,1.910199221775388878e+01,1.235090444097965268e+01,6.763526332173423583e+00,2.022221369228013543e+00,-1.198409824952277658e+00,-2.583341930225067973e+00,-2.355608618881837923e+00,-1.139432592723542026e+00,2.956822300514616586e-01
3.171069853622744961e-01,2.783828369508377421e+01,1.916176715200537828e+01,1.236944403156838845e+01,6.754643130497715475e+00,1.998505629901930147e+00,-1.221726622003566964e+00,-2.593831324140087879e+00,-2.348426192685144631e+00,-1.118688775768760912e+00,3.195792399551327101e-01
3.175948422628318557e-01,2.795953798613602004e+01,1.922168615276612869e+01,1.238793218652453021e+01,6.745639558366144151e+00,1.974711436188687275e+00,-1.244994938387585792e+00,-2.604137146745001186e+00,-2.341007264119042919e+00,-1.097789370478840620e+00,3.434390488799996533e-01
3.180826991633891598e-01,2.808131689570439704e+01,1.928174936663425143e+01,1.240636843947895862e+01,6.736515414162316695e+00,1.950839394711218588e+00,-1.268213444795471601e+00,-2.614258235209964809e+00,-2.333352091658287275e+00,-1.076736786988024663e+00,3.672576735141239723e-01
3.185705560639465195e-01,2.820362266488777436e+01,1.934195693874466215e+01,1.242475232253518058e+01,6.727270498702665691e+00,1.926890117923926393e+00,-1.291380809441709188e+00,-2.624193437104715532e+00,-2.325460960373898711e+00,-1.055533467041946283e+00,3.910311187896091667e-01
3.190584129645038791e-01,2.832645754351918299e+01,1.940230901275635134e+01,1.244308336627279310e+01,6.717904615259769230e+00,1.902864224121687098e+00,-1.314495698129391377e+00,-2.633941610558783619e+00,-2.317334182095863948e+00,-1.034181883964354176e+00,4.147553782736177475e-01
3.195462698650611832e-01,2.844982379019430851e+01,1.946280573084146326e+01,1.246136109975168438e+01,6.708417569585585660e+00,1.878762337448058872e+00,-1.337556774316700503e+00,-2.643501624422699425e+00,-2.308972095575652528e+00,-1.012684542622082073e+00,4.384264345610899838e-01
3.200341267656185429e-01,2.857372367229722698e+01,1.952344723367293611e+01,1.247958505051577305e+01,6.698809169934880181e+00,1.854585087903882989e+00,-1.360562699183274882e+00,-2.652872358429318567e+00,-2.300375066648471911e+00,-9.910439793889722626e-01,4.620402596680590612e-01
3.205219836661759025e-01,2.869815946602761869e+01,1.958423366041284908e+01,1.249775474459708846e+01,6.689079227088685187e+00,1.830333111355506581e+00,-1.383512131697328007e+00,-2.662052703355876293e+00,-2.291543488395361372e+00,-9.692627621083327316e-01,4.855928154262643126e-01
3.210098405667332067e-01,2.882313345642636193e+01,1.964516514869997366e+01,1.251586970651971775e+01,6.679227554377981768e+00,1.806007049543196796e+00,-1.406403728682986687e+00,-2.671041561186485502e+00,-2.282477781305234821e+00,-9.473434900543495907e-01,5.090800538785704710e-01
3.214976974672906218e-01,2.894864793740380193e+01,1.970624183463849377e+01,1.253392945930411173e+01,6.669253967707198250e+00,1.781607550088924796e+00,-1.429236144888481386e+00,-2.679837845275188091e+00,-2.273178393436374289e+00,-9.252887938916176669e-01,5.324979176759057076e-01
3.219855543678479814e-01,2.907470521176464473e+01,1.976746385278513429e+01,1.255193352447102484e+01,6.659158285578104852e+00,1.757135266504695092e+00,-1.452008033054240199e+00,-2.688440480509392216e+00,-2.263645800578086398e+00,-9.031013356340102938e-01,5.558423404746513086e-01
3.224734112684052856e-01,2.920130759134848475e+01,1.982883133604822135e+01,1.256988142200648895e+01,6.648940329050053499e+00,1.732590857840217824e+00,-1.474718044759840696e+00,-2.696848403761949786e+00,-2.253880503422173387e+00,-8.807837980208633732e-01,5.791092687782177784e-01
3.229612681689626452e-01,2.932845740056061246e+01,1.989034441414770527e+01,1.258777266967777742e+01,6.638599920366247353e+00,1.707974980629114903e+00,-1.497364847594111481e+00,-2.705060569437625961e+00,-2.243882959146569878e+00,-8.583386473062762922e-01,6.022951371456236602e-01
3.234491250695199493e-01,2.945615697395742316e+01,1.995200321711377711e+01,1.260560678457334660e+01,6.628136885075021745e+00,1.683288300628239531e+00,-1.519947099400037471e+00,-2.713075938660297837e+00,-2.233653676579074432e+00,-8.357684777318020730e-01,6.253961616746095409e-01
3.239369819700773090e-01,2.958440865406183207e+01,2.001380787411302364e+01,1.262338328262826792e+01,6.617551051944453810e+00,1.658531492569773391e+00,-1.542463449561343181e+00,-2.720893481900713340e+00,-2.223193217788769438e+00,-8.130760048506882054e-01,6.484083661280790611e-01
3.244248388706346686e-01,2.971321479208219074e+01,2.007575851248373766e+01,1.264110167821292485e+01,6.606842252409335536e+00,1.633705236943675310e+00,-1.564912546142855243e+00,-2.728512182067009739e+00,-2.212502172010193835e+00,-7.902639708440021282e-01,6.713277759886124851e-01
3.249126957711919728e-01,2.984257774799879925e+01,2.013785525774904528e+01,1.265876148414829672e+01,6.596010320595594223e+00,1.608810219994648572e+00,-1.587293035969162824e+00,-2.735931034630685321e+00,-2.201581155648354216e+00,-7.673351441804778794e-01,6.941504191700299531e-01
3.254005526717493324e-01,2.997249989064782127e+01,2.020009823362875423e+01,1.267636221172083033e+01,6.585055093344628574e+00,1.583847133718796707e+00,-1.609603564704033873e+00,-2.743149047753130620e+00,-2.190430812283004958e+00,-7.442923192741859317e-01,7.168723267308049207e-01
3.258884095723067476e-01,3.010298359780248845e+01,2.026248756204980950e+01,1.269390337069686581e+01,6.573976410237564849e+00,1.558816675859993062e+00,-1.631842776930562566e+00,-2.750165242412719202e+00,-2.179051812672218702e+00,-7.211383161400498620e-01,7.394895335893074684e-01
3.263762664728640517e-01,3.023403125625178589e+01,2.032502336315550195e+01,1.271138446933664490e+01,6.562774113619427752e+00,1.533719549905928625e+00,-1.654009316232082805e+00,-2.756978652532462437e+00,-2.167444854755219197e+00,-6.978759800471767694e-01,7.619980792409086767e-01
3.268641233734214113e-01,3.036564526187665436e+01,2.038770575531343354e+01,1.272880501440792500e+01,6.551448048623219833e+00,1.508556465083822573e+00,-1.676101825273860868e+00,-2.763588325108237598e+00,-2.155610663654481396e+00,-6.745081811699863428e-01,7.843940084769607246e-01
3.273519802739787710e-01,3.049782801972336443e+01,2.045053485512204716e+01,1.274616451119912597e+01,6.539998063193930733e+00,1.483328136355874349e+00,-1.698118945885493059e+00,-2.769993320337562626e+00,-2.143549991677127231e+00,-6.510378142372148513e-01,8.066733721055802109e-01
3.278398371745360751e-01,3.063058194407445711e+01,2.051351077741594509e+01,1.276346246353207370e+01,6.528424008112449606e+00,1.458035284414369137e+00,-1.720059319144093379e+00,-2.776192711748945108e+00,-2.131263618315576203e+00,-6.274677981787064596e-01,8.288322276743155248e-01
3.283276940750934347e-01,3.076390945851711933e+01,2.057663363526992129e+01,1.278069837377434048e+01,6.516725737019399389e+00,1.432678635676473800e+00,-1.741921585458233057e+00,-2.782185586331794358e+00,-2.118752350247472105e+00,-6.038010757700331688e-01,8.508666401946645141e-01
3.288155509756507389e-01,3.089781299600877063e+01,2.063990354000159755e+01,1.279787174285112172e+01,6.504903106438892024e+00,1.407258922278752822e+00,-1.763704384652608148e+00,-2.787971044666887721e+00,-2.106017021334900985e+00,-5.800406132749643673e-01,8.727726828684158056e-01
3.293034078762080985e-01,3.103229499894033694e+01,2.070332060117286943e+01,1.281498207025672365e+01,6.492955975802183310e+00,1.381776882071329648e+00,-1.785406356053498955e+00,-2.793548201057412861e+00,-2.093058492622855038e+00,-5.561894000857221521e-01,8.945464378158791696e-01
3.297912647767654581e-01,3.116735791919664322e+01,2.076688492658994534e+01,1.283202885406560512e+01,6.480884207471263814e+00,1.356233258611784676e+00,-1.807026138574946428e+00,-2.798916183660560275e+00,-2.079877652336999283e+00,-5.322504483611028014e-01,9.161839968059289907e-01
3.302791216773227623e-01,3.130300421821440437e+01,2.083059662230215991e+01,1.284901159094300915e+01,6.468687666762354738e+00,1.330628801158708852e+00,-1.828562370805707715e+00,-2.804074134619687353e+00,-2.066475415880692612e+00,-5.082267926623924570e-01,9.376814619879225710e-01
3.307669785778801774e-01,3.143923636703762625e+01,2.089445579259948360e+01,1.286592977615517697e+01,6.456366221969314090e+00,1.304964264664951745e+00,-1.850013691096965784e+00,-2.809021210197046425e+00,-2.052852725831283642e+00,-4.841214895871103763e-01,9.590349466254715072e-01
3.312548354784375371e-01,3.157605684637019650e+01,2.095846254000862885e+01,1.288278290357910905e+01,6.443919744386978010e+00,1.279240409770592501e+00,-1.871378737650762236e+00,-2.813756580907066152e+00,-2.039010551935701798e+00,-4.599376174006091778e-01,9.802405758320300588e-01
3.317426923789948412e-01,3.171346814662618385e+01,2.102261696528800172e+01,1.289957046571194077e+01,6.431348108334396407e+00,1.253458002795549753e+00,-1.892656148609229927e+00,-2.818279431650207556e+00,-2.024949891105291666e+00,-4.356782756654506428e-01,1.001294487308381109e+00
3.322305492795522008e-01,3.185147276797736282e+01,2.108691916742126793e+01,1.291629195367987215e+01,6.418651191177993987e+00,1.227617815731913531e+00,-1.913844562144550343e+00,-2.822588961847377398e+00,-2.010671767409939914e+00,-4.113465848686367887e-01,1.022192832081943337e+00
3.327184061801095605e-01,3.199007322039810219e+01,2.115136924360957593e+01,1.293294685724667481e+01,6.405828873354659336e+00,1.201720626235974088e+00,-1.934942616549661487e+00,-2.826684385574902869e+00,-1.996177232071480123e+00,-3.869456860466722325e-01,1.042931775247926574e+00
3.332062630806668646e-01,3.212927202370780577e+01,2.121596728926258990e+01,1.294953466482178683e+01,6.392881038394722992e+00,1.175767217619914762e+00,-1.955948950329738922e+00,-2.830564931700074283e+00,-1.981467363456357766e+00,-3.624787404084272024e-01,1.063507496712353007e+00
3.336941199812242242e-01,3.226907170761069210e+01,2.128071339798813710e+01,1.296605486346797420e+01,6.379807572944875993e+00,1.149758378843205531e+00,-1.976862202294423998e+00,-2.834229844017249533e+00,-1.966543267067573986e+00,-3.379489289558351706e-01,1.083916191936928453e+00
3.341819768817815284e-01,3.240947481173291322e+01,2.134560766158055145e+01,1.298250693890857121e+01,6.366608366790994289e+00,1.123694904503706571e+00,-1.997681011650790373e+00,-2.837678381384516335e+00,-1.951406075535914608e+00,-3.133594521024318791e-01,1.104154072685740839e+00
3.346698337823388880e-01,3.255048388565722206e+01,2.141065017000778070e+01,1.299889037553430349e+01,6.353283312880875222e+00,1.097577594828419656e+00,-2.018404018097094355e+00,-2.840909817860926445e+00,-1.936056948610431538e+00,-2.887135292896846339e-01,1.124217367773846732e+00
3.351576906828962477e-01,3.269210148895490420e+01,2.147584101139712232e+01,1.301520465640967927e+01,6.339832307346897622e+00,1.071407255663973324e+00,-2.039029861917250663e+00,-2.843923442844287219e+00,-1.920497073148220490e+00,-2.640143986011819210e-01,1.144102323817673295e+00
3.356455475834536073e-01,3.283433019121518015e+01,2.154118027201968033e+01,1.303144926327896336e+01,6.326255249528600189e+00,1.045184698466776529e+00,-2.059557184076075131e+00,-2.846718561209515386e+00,-1.904727663103460866e+00,-2.392653163746294442e-01,1.163805205987287206e+00
3.361334044840109669e-01,3.297717257207204966e+01,2.160666803627353616e+01,1.304762367657172284e+01,6.312552041995160401e+00,1.018910740292854111e+00,-2.079984626315286800e+00,-2.849294493447558363e+00,-1.888749959515727550e+00,-2.144695568116667950e-01,1.183322298760520530e+00
3.366212613845683266e-01,3.312063122122846437e+01,2.167230438666559422e+01,1.306372737540795370e+01,6.298722590567808588e+00,9.925862037873960375e-01,-2.100310831250249421e+00,-2.851650575804875132e+00,-1.872565230497585720e+00,-1.896304115855246275e-01,1.202649906678928238e+00
3.371091182851256307e-01,3.326470873847798515e+01,2.173808940379215571e+01,1.307975983760279348e+01,6.284766804342138968e+00,9.662119171739698142e-01,-2.120534442467486347e+00,-2.853786160423483320e+00,-1.856174771221448916e+00,-1.647511894464862570e-01,1.221784355105619779e+00
3.375969751856829904e-01,3.340940773372375361e+01,2.180402316631813164e+01,1.309572053967077743e+01,6.270684595710359410e+00,9.397887142434502294e-01,-2.140654104622926379e+00,-2.855700615481565841e+00,-1.839579903905724789e+00,-1.398352158251983113e-01,1.240721990984916090e+00
3.380848320862403500e-01,3.355473082699496956e+01,2.187010575095503029e+01,1.311160895682971628e+01,6.256475880383431942e+00,9.133174343426160302e-01,-2.160668463540922790e+00,-2.857393325334642409e+00,-1.822781977800218556e+00,-1.148858324337841408e-01,1.259459183603876875e+00
3.385726889867976541e-01,3.370068064846073241e+01,2.193633723243759093e+01,1.312742456300412108e+01,6.242140577413148428e+00,8.867989223624458406e-01,-2.180576166314021513e+00,-2.858863690657305501e+00,-1.805782369170824797e+00,-8.990639686479029447e-02,1.277992325355673753e+00
3.390605458873550138e-01,3.384725983844113983e+01,2.200271768349907120e+01,1.314316683082819992e+01,6.227678609214120975e+00,8.602340287261263096e-01,-2.200375861403460753e+00,-2.860111128585514972e+00,-1.788582481283493841e+00,-6.490028218798060688e-02,1.296317832504791934e+00
3.395484027879123734e-01,3.399447104741621217e+01,2.206924717484541532e+01,1.315883523164846913e+01,6.213089901585663100e+00,8.336236093766841160e-01,-2.220066198740484609e+00,-2.861135072859464223e+00,-1.771183744387443859e+00,-3.987087654488907784e-02,1.314432145954137487e+00
3.400362596884697330e-01,3.414231693603161943e+01,2.213592577512784487e+01,1.317442923552589029e+01,6.198374383733633586e+00,8.069685257644035881e-01,-2.239645829828324608e+00,-2.861934973966998363e+00,-1.753587615697699498e+00,-1.482158274129197206e-02,1.332331732013919634e+00
3.405241165890270927e-01,3.429080017510239031e+01,2.220275355091438740e+01,1.318994831123762346e+01,6.183531988292148895e+00,7.802696448338500845e-01,-2.259113407845011690e+00,-2.862510299287605253e+00,-1.735795579376851361e+00,1.024418216257805270e-02,1.350013083172449502e+00
3.410119734895843968e-01,3.443992344561369379e+01,2.226973056666000517e+01,1.320539192627834346e+01,6.168562651345236958e+00,7.535278390106192603e-01,-2.278467587746908940e+00,-2.862860533236963434e+00,-1.717809146516116936e+00,3.532298726395732835e-02,1.367472718868760317e+00
3.414998303901417565e-01,3.458968943871911250e+01,2.233685688467541297e+01,1.322075954686113519e+01,6.153466312448399478e+00,7.267439861877773577e-01,-2.297707026372999284e+00,-2.862985177412058491e+00,-1.699629855115672328e+00,6.041138823165292937e-02,1.384707186267079670e+00
3.419876872906991161e-01,3.474010085573635820e+01,2.240413256509461348e+01,1.323605063791795367e+01,6.138242914650095194e+00,6.999189697119860831e-01,-2.316830382549925460e+00,-2.862883750736852750e+00,-1.681259270064253020e+00,8.550592772232190608e-02,1.401713061033149632e+00
3.424755441912564202e-01,3.489116040813995312e+01,2.247155766584096170e+01,1.325126466309964357e+01,6.122892404513171627e+00,6.730536783693841230e-01,-2.335836317197750756e+00,-2.862555789608532741e+00,-1.662698983118079621e+00,1.106031357988669361e-01,1.418486948112368751e+00
3.429634010918137799e-01,3.504287081755261113e+01,2.253913224259248338e+01,1.326640108477564972e+01,6.107414732136088986e+00,6.461490063709349752e-01,-2.354723493436616799e+00,-2.862000848044308654e+00,-1.643950612878902096e+00,1.356995303512122941e-01,1.435025482509914907e+00
3.434512579923711395e-01,3.519523481573230583e+01,2.260685634874511507e+01,1.328145936403312533e+01,6.091809851174234680e+00,6.192058533377773344e-01,-2.373490576693943588e+00,-2.861218497828778684e+00,-1.625015804771529737e+00,1.607916175189660901e-01,1.451325330072521069e+00
3.439391148929284436e-01,3.534825514455778261e+01,2.267473003537513421e+01,1.329643896067574005e+01,6.076077718861040644e+00,5.922251242860676612e-01,-2.392136234812517692e+00,-2.860208328661856481e+00,-1.605896231020498721e+00,1.858758921164427313e-01,1.467383188272231020e+00
3.444269717934858033e-01,3.550193455601161219e+01,2.274275335120033503e+01,1.331133933322206353e+01,6.060218296029016294e+00,5.652077296114965677e-01,-2.410659138159353621e+00,-2.858969948307268361e+00,-1.586593590626012684e+00,2.109488380598731894e-01,1.483195786992018927e+00
3.449148286940432184e-01,3.565627581215962039e+01,2.281092634253940332e+01,1.332615993890341954e+01,6.044231547130788584e+00,5.381545850736835224e-01,-2.429057959735168470e+00,-2.857502982741604747e+00,-1.567109609339271126e+00,2.360069287966173324e-01,1.498759889313131755e+00
3.454026855946005226e-01,3.581128168512933740e+01,2.287924905327079728e+01,1.334090023366150390e+01,6.028117440259900484e+00,5.110666117799551600e-01,-2.447331375284830468e+00,-2.855807076303939152e+00,-1.547446039636876547e+00,2.610466277368348464e-01,1.514072292304481149e+00
3.458905424951578822e-01,3.596695495708378587e+01,2.294772152478929428e+01,1.335555967214533624e+01,6.011875947171737344e+00,4.839447361692092997e-01,-2.465478063408281351e+00,-2.853881891846008045e+00,-1.527604660694773298e+00,2.860643886869653763e-01,1.529129827813636489e+00
3.463783993957151863e-01,3.612329842019504866e+01,2.301634379596240265e+01,1.337013770770805543e+01,5.995507043304124650e+00,4.567898899950193492e-01,-2.483496705672533444e+00,-2.851727110882960936e+00,-1.507587278361167016e+00,3.110566562858005923e-01,1.543929363259951337e+00
3.468662562962725460e-01,3.628031487661301213e+01,2.308511590308438244e+01,1.338463379240304896e+01,5.979010707798068758e+00,4.296030103088488428e-01,-2.501385986724117938e+00,-2.849342433744658454e+00,-1.487395725128987989e+00,3.360198664423423853e-01,1.558467802429271742e+00
3.473541131968299056e-01,3.643800713843290850e+01,2.315403787982965156e+01,1.339904737697981574e+01,5.962386923518271153e+00,4.023850394426859989e-01,-2.519144594402481729e+00,-2.846727579727553081e+00,-1.467031860107464114e+00,3.609504467760840107e-01,1.572742086270674022e+00
3.478419700973872097e-01,3.659637802463645784e+01,2.322310975571195613e+01,1.341337791026394299e+01,5.945635676925265400e+00,3.751369249849054732e-01,-2.536771219991187376e+00,-2.843882287561412259e+00,-1.446497569172858988e+00,3.858448176082593939e-01,1.586749195366986998e+00
3.483298269979445694e-01,3.675543025255430507e+01,2.329233150233518401e+01,1.342762481702687971e+01,5.928756952694437032e+00,3.478596195681580294e-01,-2.554264562100975855e+00,-2.840806323621306806e+00,-1.425794768581091221e+00,4.106994056724697084e-01,1.600486184472358353e+00
3.488176838985019290e-01,3.691516646233731791e+01,2.336170304537216325e+01,1.344178750302760150e+01,5.911750734885650616e+00,3.205540809551953307e-01,-2.571623324026229618e+00,-2.837499474799794807e+00,-1.404925399165057431e+00,4.355106311914367923e-01,1.613950132096225509e+00
3.493055407990592887e-01,3.707558931059700313e+01,2.343122431119143556e+01,1.345586537430853902e+01,5.894617011799122785e+00,2.932212721247901555e-01,-2.588846212058990570e+00,-2.833961545579231966e+00,-1.383891426274054037e+00,4.602749054143760454e-01,1.627138145189887419e+00
3.497933976996166483e-01,3.723670146268720060e+01,2.350089522307622758e+01,1.346985783565734884e+01,5.877355775652512548e+00,2.658621612169836945e-01,-2.605931936347754885e+00,-2.830192360035297838e+00,-1.362694841016481639e+00,4.849886348672690084e-01,1.640047373263928021e+00
3.502812546001740079e-01,3.739850559272563402e+01,2.357071570120579906e+01,1.348376429061735671e+01,5.859967022603704834e+00,2.384777215097655112e-01,-2.622879210998484201e+00,-2.826191761910100020e+00,-1.341337660075142768e+00,5.096482219006948089e-01,1.652675008951846491e+00
3.507691115007313121e-01,3.756100438361526273e+01,2.364068566263678406e+01,1.349758414149815700e+01,5.842450752773576284e+00,2.110689313953195145e-01,-2.639686754176187478e+00,-2.821959614685061180e+00,-1.319821925521063255e+00,5.342500652390952398e-01,1.665018288572916783e+00
3.512569684012886717e-01,3.772420052706549853e+01,2.371080502128449297e+01,1.351131678938632064e+01,5.824806970268726403e+00,1.836367743558164067e-01,-2.656353288207084606e+00,-2.817495801653583154e+00,-1.298149704625827683e+00,5.587905605314892332e-01,1.677074492694277996e+00
3.517448253018459758e-01,3.788809672361293224e+01,2.378107368790415421e+01,1.352496163415625929e+01,5.807035683204222920e+00,1.561822389388035359e-01,-2.672877539681319803e+00,-2.812800225993495662e+00,-1.276323089672463329e+00,5.832661009035930988e-01,1.688840946692236500e+00
3.522326822024033355e-01,3.805269568264217384e+01,2.385149157007219145e+01,1.353851807448121214e+01,5.789136903726294747e+00,1.287063187321103586e-01,-2.689258239556271857e+00,-2.807872810839279865e+00,-1.254344197764814872e+00,6.076730775114187466e-01,1.700315021312817088e+00
3.527205391029606951e-01,3.821800012240613853e+01,2.392205857216738352e+01,1.355198550784437117e+01,5.771110648035035595e+00,1.012100123383622430e-01,-2.705494123260412387e+00,-2.802713499354077431e+00,-1.232215170635476031e+00,6.320078800962658505e-01,1.711494133231518333e+00
3.532083960035179993e-01,3.838401277004629719e+01,2.399277459535206347e+01,1.356536333055014154e+01,5.752956936407075617e+00,7.369432334902803472e-02,-2.721583930797748963e+00,-2.797322254801477115e+00,-1.209938174452224624e+00,6.562668975411782846e-01,1.722375745612309217e+00
3.536962529040753589e-01,3.855073636161269235e+01,2.406363953755327856e+01,1.357865093773554577e+01,5.734675793218230844e+00,4.616026031802722418e-02,-2.737526406852843763e+00,-2.791699060617077066e+00,-1.187515399622978141e+00,6.804465184288357449e-01,1.732957368665851705e+00
3.541841098046327740e-01,3.871817364208359180e+01,2.413465329344388621e+01,1.359184772338174163e+01,5.716267246966149074e+00,1.860883673492613744e-02,-2.753320300896385131e+00,-2.785843920479836644e+00,-1.164949060599295594e+00,7.045431316008604616e-01,1.743236560206940178e+00
3.546719667051900782e-01,3.888632736538492907e+01,2.420581575442358968e+01,1.360495308032568929e+01,5.697731330292939766e+00,-8.958929002314319767e-03,-2.768964367291338657e+00,-2.779756858383203522e+00,-1.142241395678393223e+00,7.285531267185703097e-01,1.753210926211172804e+00
3.551598236057474378e-01,3.905520029440977225e+01,2.427712680860010153e+01,1.361796640027196403e+01,5.679068080007755093e+00,-3.654201361506292933e-02,-2.784457365399689799e+00,-2.773437918706015193e+00,-1.119394666803658067e+00,7.524728948251948601e-01,1.762878121370860640e+00
3.556476805063047975e-01,3.922479520103716766e+01,2.434858634077006201e+01,1.363088707380468101e+01,5.660277537109398516e+00,-6.413938897211862722e-02,-2.799798059689720731e+00,-2.766887166283191313e+00,-1.096411159363733567e+00,7.762988289094776562e-01,1.772235849650142470e+00
3.561355374068621016e-01,3.939511486615098335e+01,2.442019423240006759e+01,1.364371449039956552e+01,5.641359746808882747e+00,-9.175002211829097476e-02,-2.814985219843883613e+00,-2.760104686476200442e+00,-1.073293181990096379e+00,8.000273244707494236e-01,1.781281864839340034e+00
3.566233943074194612e-01,3.956616207965855381e+01,2.449195036160765682e+01,1.365644803843616195e+01,5.622314758551980596e+00,-1.193728753034188905e-01,-2.830017620867245842e+00,-2.753090585243303856e+00,-1.050043066353155030e+00,8.236547800854381318e-01,1.790013971108542989e+00
3.571112512079768209e-01,3.973793964050891958e+01,2.456385460314218960e+01,1.366908710521017234e+01,5.603142626041765162e+00,-1.470069060117922266e-01,-2.844894043196486422e+00,-2.745844989209587528e+00,-1.026663166956901518e+00,8.471775979749871510e-01,1.798430023560404045e+00
3.575991081085341250e-01,3.991045035671093189e+01,2.463590682836576207e+01,1.368163107694593350e+01,5.583843407261122493e+00,-1.746510669920470216e-01,-2.859613272809483409e+00,-2.738368045736767620e+00,-1.003155860932058108e+00,8.705921845752377930e-01,1.806527928782178716e+00
3.580869650090914846e-01,4.008369704535122935e+01,2.470810690523411068e+01,1.369407933880902206e+01,5.564417164495243817e+00,-2.023043062874915199e-01,-2.874174101335470244e+00,-2.730659922992777489e+00,-9.795235478277521946e-01,8.938949511072435961e-01,1.814305645396984135e+00
3.585748219096488443e-01,4.025768253261175289e+01,2.478045469827739566e+01,1.370643127491900692e+01,5.544863964354118657e+00,-2.299655672668445838e-01,-2.888575326165748525e+00,-2.722720810021137972e+00,-9.557686494017375578e-01,9.170823141495000330e-01,1.821761184614279605e+00
3.590626788102062039e-01,4.043240965378717533e+01,2.485295006858103051e+01,1.371868626836231897e+01,5.525183877794987986e+00,-2.576337886554408430e-01,-2.902815750564987862e+00,-2.714550916810103409e+00,-9.318936094091129219e-01,9.401506962116348287e-01,1.828892610779582650e+00
3.595505357107635636e-01,4.060788125330212495e+01,2.492559287376646893e+01,1.373084370120528064e+01,5.505376980144795596e+00,-2.853079045668643898e-01,-2.916894183783091510e+00,-2.706150474361589620e+00,-9.079008933895766909e-01,9.630965263095230267e-01,1.835698041923407686e+00
3.600383926113208677e-01,4.078410018472805376e+01,2.499838296797191362e+01,1.374290295450723676e+01,5.485443351122618161e+00,-3.129868445350051376e-01,-2.930809441167627316e+00,-2.697519734759886934e+00,-8.837929884532121916e-01,9.859162405418343544e-01,1.842175650309429980e+00
3.605262495118782273e-01,4.096106931080005609e+01,2.507132020183308896e+01,1.375486340833386123e+01,5.465383074862059765e+00,-3.406695335465892427e-01,-2.944560344276846653e+00,-2.688658971240137419e+00,-8.595724030647696745e-01,1.008606282668036203e+00,1.848323662981880222e+00
3.610141064124355870e-01,4.113879150343318258e+01,2.514440442246386098e+01,1.376672444177055787e+01,5.445196239933670412e+00,-3.683548920740942201e-01,-2.958145720993249128e+00,-2.679568478256617592e+00,-8.352416668265184585e-01,1.031163104687798704e+00,1.854140362312160839e+00
3.615019633129928911e-01,4.131726964373878275e+01,2.521763547343691769e+01,1.377848543293602113e+01,5.424882939367301482e+00,-3.960418361091468942e-01,-2.971564405637741046e+00,-2.670248571550776884e+00,-8.108033302595799574e-01,1.053583167421865863e+00,1.859624086544692023e+00
3.619898202135502507e-01,4.149650662204052054e+01,2.529101319476440324e+01,1.379014575899593353e+01,5.404443270674472721e+00,-4.237292771963432347e-01,-2.984815239084356531e+00,-2.660699588219070044e+00,-7.862599645838018736e-01,1.075862941094357428e+00,1.864773230341985943e+00
3.624776771141076104e-01,4.167650533789007739e+01,2.536453742287847390e+01,1.380170479617678048e+01,5.383877335870710823e+00,-4.514161224674936301e-01,-2.997897068875544413e+00,-2.650921886780567061e+00,-7.616141614961667861e-01,1.097998905916487633e+00,1.869586245328943130e+00
3.629655340146649145e-01,4.185726870008275569e+01,2.543820799061189319e+01,1.381316191977980878e+01,5.363185241497871125e+00,-4.791012746763259056e-01,-3.010808749338035994e+00,-2.640915847244339254e+00,-7.368685329477038248e-01,1.119987552671744435e+00,1.874061640636377479e+00
3.634533909152223297e-01,4.203879962667285497e+01,2.551202472717856651e+01,1.382451650419513633e+01,5.342367098646434442e+00,-5.067836322336251031e-01,-3.023549141699284792e+00,-2.630681871176626885e+00,-7.120257109189281897e-01,1.141825383302501606e+00,1.878197983443773644e+00
3.639412478157796338e-01,4.222110104498850092e+01,2.558598745815396569e+01,1.383576792291595758e+01,5.321423022977818107e+00,-5.344620892427693892e-01,-3.036117114204456513e+00,-2.620220381767799811e+00,-6.870883471938423748e-01,1.163508911498032372e+00,1.881993899521258173e+00
3.644291047163369934e-01,4.240417589164680123e+01,2.566009600545570635e+01,1.384691554855293205e+01,5.300353134746618622e+00,-5.621355355357765538e-01,-3.048511542234025207e+00,-2.609531823899069902e+00,-6.620591131323894096e-01,1.185034663284020517e+00,1.885448073770810806e+00
3.649169616168943531e-01,4.258802711256817020e+01,2.573435018732386581e+01,1.385795875284865986e+01,5.279157558822890728e+00,-5.898028567097090002e-01,-3.060731308421900998e+00,-2.598616664209017380e+00,-6.369406994415115486e-01,1.206399177613437734e+00,1.888559250766691733e+00
3.654048185174516572e-01,4.277265766299099425e+01,2.580874981830151071e+01,1.386889690669234021e+01,5.257836424714349199e+00,-6.174629341635948787e-01,-3.072775302774173767e+00,-2.587475391159864468e+00,-6.117358159446533161e-01,1.227599006958933314e+00,1.891326235295108571e+00
3.658926754180090168e-01,4.295807050748558709e+01,2.588329470921500430e+01,1.387972938013452406e+01,5.236389866588612385e+00,-6.451146451357205880e-01,-3.084642422788384852e+00,-2.576108515103554986e+00,-5.864471913498512379e-01,1.248630717906588750e+00,1.893747892893091089e+00
3.663805323185663765e-01,4.314426861996805229e+01,2.595798466715431374e+01,1.389045554240201952e+01,5.214818023295403115e+00,-6.727568627413744728e-01,-3.096331573573388063e+00,-2.564516568347606107e+00,-5.610775730163354291e-01,1.269490891751138051e+00,1.895823150386607647e+00
3.668683892191236806e-01,4.333125498371418161e+01,2.603281949545341334e+01,1.390107476191294111e+01,5.193121038388709643e+00,-7.003884560110789081e-01,-3.107841667969800437e+00,-2.552700105220733207e+00,-5.356297267196123979e-01,1.290176125092650228e+00,1.897550996427914471e+00
3.673562461196810403e-01,4.351903259137277757e+01,2.610779899367053503e+01,1.391158640629187282e+01,5.171299060148961679e+00,-7.280082899291964171e-01,-3.119171626670991238e+00,-2.540659702138254428e+00,-5.101064364151228769e-01,1.310683030434604213e+00,1.898930482032100464e+00
3.678441030202383999e-01,4.370760444497884123e+01,2.618292295756838328e+01,1.392198984238518022e+01,5.149352241605181568e+00,-7.556152254729961992e-01,-3.130320378344659371e+00,-2.528395957667294969e+00,-4.845105040004051844e-01,1.331008236783418397e+00,1.899960721112896600e+00
3.683319599207957595e-01,4.389697355596649686e+01,2.625819117909434652e+01,1.393228443627645241e+01,5.127280740557120353e+00,-7.832081196521505362e-01,-3.141286859754975236e+00,-2.515909492591751562e+00,-4.588447490757942004e-01,1.351148390249406361e+00,1.900640891017681966e+00
3.688198168213531192e-01,4.408714294518196652e+01,2.633360344636079020e+01,1.394246955330208770e+01,5.105084719597344112e+00,-8.107858255487128130e-01,-3.152070015885315435e+00,-2.503200949977038459e+00,-4.331120087035982280e-01,1.371100154649208758e+00,1.900970233061743730e+00
3.693076737219104233e-01,4.427811564289592638e+01,2.640915954362512252e+01,1.395254455806700378e+01,5.082764346133346045e+00,-8.383471923574710161e-01,-3.162668800061536167e+00,-2.490270995234619811e+00,-4.073151371658603193e-01,1.390860212109606531e+00,1.900948053061736420e+00
3.697955306224677829e-01,4.446989468881599095e+01,2.648485925127002361e+01,1.396250881446049164e+01,5.060319792409599948e+00,-8.658910654267959472e-01,-3.173082174075847028e+00,-2.477120316186311122e+00,-3.814570057205870501e-01,1.410425263672817175e+00,1.900573721868383359e+00
3.702833875230251426e-01,4.466248313209805332e+01,2.656070234578325184e+01,1.397236168567216552e+01,5.037751235529703386e+00,-8.934162862997949706e-01,-3.183309108311203506e+00,-2.463749623128418165e+00,-3.555405023566282630e-01,1.429792029903133477e+00,1.899846675898406501e+00
3.707712444235824467e-01,4.485588403135932367e+01,2.663668859973821412e+01,1.398210253420814553e+01,5.015058857478273957e+00,-9.209216927561811872e-01,-3.193348581866378488e+00,-2.450159648895525510e+00,-3.295685315468201981e-01,1.448957251495193832e+00,1.898766417665678219e+00
3.712591013241398064e-01,4.505010045468874580e+01,2.671281778177350574e+01,1.399173072190724909e+01,4.992242845143112895e+00,-9.484061188542314280e-01,-3.203199582681465873e+00,-2.436351148924225996e+00,-3.035440139999781017e-01,1.467917689883439181e+00,1.897332516311591721e+00
3.717469582246971660e-01,4.524513547965935345e+01,2.678908965657333496e+01,1.400124560995743117e+01,4.969303390337096005e+00,-9.758683949735000862e-01,-3.212861107664084503e+00,-2.422324901316486034e+00,-2.774698864111133645e-01,1.486670127853238377e+00,1.895544608134677844e+00
3.722348151252544701e-01,4.544099219333817530e+01,2.686550398484701319e+01,1.401064655891223865e+01,4.946240689820296410e+00,-1.003307347857649967e+00,-3.222332162816023082e+00,-2.408081706902934549e+00,-2.513491012104771549e-01,1.505211370153213046e+00,1.893402397119424263e+00
3.727226720258118853e-01,4.563767369229871917e+01,2.694206052330953938e+01,1.401993292870756491e+01,4.923054945321780451e+00,-1.030721800658126908e+00,-3.231611763360625389e+00,-2.393622389305755771e+00,-2.251846263107493140e-01,1.523538244109298390e+00,1.890905655464351742e+00
3.732105289263692449e-01,4.583518308262990359e+01,2.701875902466079538e+01,1.402910407867834053e+01,4.899746363561751750e+00,-1.058110572977780661e+00,-3.240698933870533427e+00,-2.378947795001564725e+00,-1.989794448532025140e-01,1.541647600239875571e+00,1.888054224109272816e+00
3.736983858269265490e-01,4.603352347994783145e+01,2.709559923756602018e+01,1.403815936757553651e+01,4.876315156273335560e+00,-1.085472480915394833e+00,-3.249592708396215279e+00,-2.364058793383878143e+00,-1.727365549519630505e-01,1.559536312872696451e+00,1.884848013261833044e+00
3.741862427274839087e-01,4.623269800940551733e+01,2.717258090663542092e+01,1.404709815358321023e+01,4.852761540224555858e+00,-1.112806337110356480e+00,-3.258292130594924174e+00,-2.348956276825478362e+00,-1.464589694370630468e-01,1.577201280763012026e+00,1.881287002923234031e+00
3.746740996280412128e-01,4.643270886802420705e+01,2.724970322496158559e+01,1.405591951478544210e+01,4.829085644452810300e+00,-1.140110924035189433e+00,-3.266796187021811182e+00,-2.333641115984888881e+00,-1.201497150905086186e-01,1.594639400684791264e+00,1.877371218741227699e+00
3.751619565285985725e-01,4.663355705425143327e+01,2.732696467675349083e+01,1.406462216943682009e+01,4.805287484251985042e+00,-1.167384986015131521e+00,-3.275103787321882010e+00,-2.318114144240683849e+00,-9.381182756098423170e-02,1.611847560939725366e+00,1.873100710635238864e+00
3.756498134291559321e-01,4.683524660038165877e+01,2.740436550811087457e+01,1.407320573752008386e+01,4.781367379753069358e+00,-1.194627350170178293e+00,-3.283214065937666959e+00,-2.302376359355006841e+00,-6.744835296870489716e-02,1.628822763706614163e+00,1.868475663162219025e+00
3.761376703297132362e-01,4.703778157142136962e+01,2.748190597416407854e+01,1.408166984496623009e+01,4.757325658073876973e+00,-1.221836841233036042e+00,-3.291126168917219985e+00,-2.286428782816182448e+00,-4.106235055904652875e-02,1.645562038279636097e+00,1.863496331225304781e+00
3.766255272302705959e-01,4.724116588811022410e+01,2.755958623572534805e+01,1.409001407091373537e+01,4.733162635839296861e+00,-1.249012276533514099e+00,-3.298839241428440427e+00,-2.270272451474319109e+00,-1.465689238352842205e-02,1.662062436569702761e+00,1.858163035993975365e+00
3.771133841308279555e-01,4.744540333965397139e+01,2.763740636672123685e+01,1.409823795156006199e+01,4.708878620501383949e+00,-1.276152466384868900e+00,-3.306352428777727948e+00,-2.253908418150188275e+00,1.176493706099368541e-02,1.678321034095527686e+00,1.852476165357656468e+00
3.776012410313853152e-01,4.765049759598248613e+01,2.771536636134980114e+01,1.410634098387359536e+01,4.684473911613098451e+00,-1.303256214457607864e+00,-3.313664877395821939e+00,-2.237337752220593945e+00,3.820004119456643643e-02,1.694334930957384522e+00,1.846436174357819482e+00
3.780890979319426748e-01,4.785645221953241446e+01,2.779346614096238710e+01,1.411432262916599356e+01,4.659948802055719597e+00,-1.330322318140704674e+00,-3.320775735790804983e+00,-2.220561540180254756e+00,6.464531171776358165e-02,1.710101252793527982e+00,1.840043585598577724e+00
3.785769548325000344e-01,4.806327067655461605e+01,2.787170556067012228e+01,1.412218231652495071e+01,4.635303579219940850e+00,-1.357349568890245051e+00,-3.327684155468282334e+00,-2.203580886180190213e+00,9.109762897671613846e-02,1.725617151719288422e+00,1.833298989635778975e+00
3.790648117330573386e-01,4.827095634794640233e+01,2.795008441567507518e+01,1.412991944610738138e+01,4.610538526140635085e+00,-1.384336752565496598e+00,-3.334389291818731227e+00,-2.186396912542617699e+00,1.175538623295401264e-01,1.740879807248833844e+00,1.826203045344598985e+00
3.795526686336146982e-01,4.847951253960867035e+01,2.802860244732610795e+01,1.413753339229301886e+01,4.585653922585277265e+00,-1.411282649752422458e+00,-3.340890304972026659e+00,-2.169010760252339853e+00,1.440108705141815437e-01,1.755886427199614186e+00,1.818756480265623310e+00
3.800405255341720578e-01,4.868894249232752713e+01,2.810725934889934052e+01,1.414502350669843445e+01,4.560650046096069055e+00,-1.438186036074589280e+00,-3.347186360619131218e+00,-2.151423589424664495e+00,1.704655020176325531e-01,1.770634248579458392e+00,1.810960090929438993e+00
3.805283824347293620e-01,4.889924939118100156e+01,2.818605477110335400e+01,1.415238912105146873e+01,4.535527172985710287e+00,-1.465045682491533219e+00,-3.353276630800966274e+00,-2.133636579749805140e+00,1.969145954465763571e-01,1.785120538456359762e+00,1.802814743159711464e+00
3.810162393352867216e-01,4.911043637447045285e+01,2.826498832730905519e+01,1.415962954992608758e+01,4.510285579286842150e+00,-1.491860355584550213e+00,-3.359160294664452540e+00,-2.115650930913795413e+00,2.233549798994330926e-01,1.799342594810929619e+00,1.794321372354762190e+00
3.815040962358440257e-01,4.932250654217655494e+01,2.834405959850415258e+01,1.416674409333763940e+01,4.484925541655189640e+00,-1.518628817829885680e+00,-3.364836539185717346e+00,-2.097467862995921806e+00,2.497834753397786267e-01,1.813297747371509061e+00,1.785480983747649297e+00
3.819919531364013854e-01,4.953546296394044646e+01,2.842326813797241414e+01,1.417373203919855484e+01,4.459447338226337543e+00,-1.545349827859394676e+00,-3.370304559860483717e+00,-2.079088616842636572e+00,2.761968929712074750e-01,1.826983358431974347e+00,1.776294652644733629e+00
3.824798100369588005e-01,4.974930868656929306e+01,2.850261347569747983e+01,1.418059266563443721e+01,4.433851249426215446e+00,-1.572022140708589477e+00,-3.375563561361623499e+00,-2.060514454418004071e+00,3.025920356135579081e-01,1.840396823652191260e+00,1.766763524642752881e+00
3.829676669375161047e-01,4.996404674106675969e+01,2.858209512249141326e+01,1.418732524316058097e+01,4.408137558735239381e+00,-1.598644508052128321e+00,-3.380612758163884735e+00,-2.041746659130641461e+00,3.289656980805529263e-01,1.853535572841150669e+00,1.756888815824390271e+00
3.834555238380734643e-01,5.017968014918850628e+01,2.866171257384797144e+01,1.419392903671892014e+01,4.382306553406102978e+00,-1.625215678426761290e+00,-3.385451375135799079e+00,-2.022786536137146651e+00,3.553146675588700898e-01,1.866397070722788154e+00,1.746671812932328205e+00
3.839433807386308239e-01,5.039621192952203188e+01,2.874146531352040768e+01,1.420040330757536395e+01,4.356358525135286541e+00,-1.651734397441646074e+00,-3.390078648098747038e+00,-2.003635412622069456e+00,3.816357239885599384e-01,1.878978817684448188e+00,1.736113873521819562e+00
3.844312376391881281e-01,5.061364510309157794e+01,2.882135281682408845e+01,1.420674731507758004e+01,4.330293770688207644e+00,-1.678199407976137536e+00,-3.394493824353208122e+00,-1.984294638054360904e+00,4.079256404449059792e-01,1.891278350508038830e+00,1.725216426091740640e+00
3.849190945397454877e-01,5.083198269848785600e+01,2.890137455366371455e+01,1.421296031827317563e+01,4.304112592478043453e+00,-1.704609450364991341e+00,-3.398696163172178153e+00,-1.964765584420330224e+00,4.341811835216806692e-01,1.903293243083857833e+00,1.713980970194143527e+00
3.854069514403028474e-01,5.105122775652232292e+01,2.898152999128522112e+01,1.421904157738830499e+01,4.277815299098239876e+00,-1.730963262570982764e+00,-3.402684936261756388e+00,-1.945049646433124391e+00,4.603991137157845692e-01,1.915021107107075959e+00,1.702409076522311659e+00
3.858948083408601515e-01,5.127138333440638007e+01,2.906181859675232104e+01,1.422499035516668187e+01,4.251402205808694212e+00,-1.757259580344963545e+00,-3.406459428188910454e+00,-1.925148241718700914e+00,4.865761858132979789e-01,1.926459592756905037e+00,1.690502386977309479e+00
3.863826652414175111e-01,5.149245250945553209e+01,2.914223983914785165e+01,1.423080591806902895e+01,4.224873634975575776e+00,-1.783497137373361685e+00,-3.410018936776411103e+00,-1.905062810978294996e+00,5.127091492769570991e-01,1.937606389358437653e+00,1.678262614713018408e+00
3.868705221419748708e-01,5.171443838231786572e+01,2.922279319149957288e+01,1.423648753733292160e+01,4.198229916464876865e+00,-1.809674665413066652e+00,-3.413362773464935440e+00,-1.884794818127427662e+00,5.387947486349778936e-01,1.948459226027143831e+00,1.665691544159693560e+00
3.873583790425322304e-01,5.193734407972778655e+01,2.930347813243087174e+01,1.424203448989306864e+01,4.171471387989579505e+00,-1.835790894413788177e+00,-3.416490263642348868e+00,-1.864345750411379177e+00,5.648297238713394508e-01,1.959015872296055782e+00,1.652791031025990343e+00
3.878462359430895900e-01,5.216117275678425358e+01,2.938429414753595026e+01,1.424744605916199447e+01,4.144598395410532987e+00,-1.861844552627808458e+00,-3.419400746940156832e+00,-1.843717118497199881e+00,5.908108108174259243e-01,1.969274138725613410e+00,1.639563002279511794e+00
3.883340928436468942e-01,5.238592759875390925e+01,2.946524073047982739e+01,1.425272153567115296e+01,4.117611292990982719e+00,-1.887834366707183076e+00,-3.422093577497125061e+00,-1.822910456542206958e+00,6.167347415450968873e-01,1.979231877496187453e+00,1.626009456105834250e+00
3.888219497442042538e-01,5.261161182239893463e+01,2.954631738382290607e+01,1.425786021757243738e+01,4.090510443604781443e+00,-1.913759061788356863e+00,-3.424568124190078500e+00,-1.801927322238996432e+00,6.425982447611446879e-01,1.988886982983268492e+00,1.612132461846040865e+00
3.893098066447616135e-01,5.283822867682977176e+01,2.962752361957031155e+01,1.426286141100013616e+01,4.063296218898261536e+00,-1.939617361564216269e+00,-3.426823770831868288e+00,-1.780769296836956839e+00,6.683980462031631209e-01,1.998237392315331817e+00,1.597934159912748786e+00
3.897976635453189176e-01,5.306578144388247154e+01,2.970885895944578792e+01,1.426772443029327242e+01,4.035968999405804780e+00,-1.965407988343552459e+00,-3.428859916336509439e+00,-1.759437985140296146e+00,6.941308690367991030e-01,2.007281085914367491e+00,1.583416761684634855e+00
3.902855204458762772e-01,5.329427343802104389e+01,2.979032293489038707e+01,1.427244859807839639e+01,4.008529174619047453e+00,-1.991129663097979119e+00,-3.430675974851498111e+00,-1.737935015482563683e+00,7.197934342544383135e-01,2.016016088019093822e+00,1.568582549379456736e+00
3.907733773464336369e-01,5.352370800576435528e+01,2.987191508678573726e+01,1.427703324521276151e+01,3.980977143009790442e+00,-2.016781105496249893e+00,-3.432271375857293361e+00,-1.716262039677685536e+00,7.453824610752562974e-01,2.024440467190826265e+00,1.553433875905569916e+00
3.912612342469909410e-01,5.375408852463793608e+01,2.995363496490202593e+01,1.428147771058793403e+01,3.953313312006568658e+00,-2.042361033926014535e+00,-3.433645564233972269e+00,-1.694420732947507169e+00,7.708946673466919863e-01,2.032552336802027071e+00,1.537973164691947225e+00
3.917490911475483562e-01,5.398541840165075456e+01,3.003548212707071130e+01,1.428578134079382878e+01,3.925538097924870407e+00,-2.067868165503025768e+00,-3.434798000295065101e+00,-1.672412793825821975e+00,7.963267699473393080e-01,2.040349855507533672e+00,1.522202909496680689e+00
3.922369480481056603e-01,5.421770107129612626e+01,3.011745613808169963e+01,1.428994348964313410e+01,3.897651925851098653e+00,-2.093301216067702697e+00,-3.435728159788550951e+00,-1.650239944038958129e+00,8.216754851911716173e-01,2.047831227698432066e+00,1.506125674194014774e+00
3.927248049486630199e-01,5.445093999307843546e+01,3.019955656830553181e+01,1.429396351755618966e+01,3.869655229480096104e+00,-2.118658900169231085e+00,-3.436435533865034309e+00,-1.627903928362784747e+00,8.469375292332776972e-01,2.054994703938638700e+00,1.489744092539817544e+00
3.932126618492203796e-01,5.468513864856353734e+01,3.028178299203989354e+01,1.429784079080624437e+01,3.841548450906453915e+00,-2.143939931036977775e+00,-3.436919629013091448e+00,-1.605406514456319877e+00,8.721096184768855064e-01,2.061838581384118907e+00,1.473060867915619410e+00
3.937005187497776837e-01,5.492030053795464539e+01,3.036413498558100343e+01,1.430157468062515846e+01,3.813332040369433074e+00,-2.169143020539398670e+00,-3.437179966961786626e+00,-1.582749492671785774e+00,8.971884699818546416e-01,2.068361204184796076e+00,1.456078773051099784e+00
3.941883756503350433e-01,5.515642917619317842e+01,3.044661212501975811e+01,1.430516456216951759e+01,3.785006455951509530e+00,-2.194266879130404746e+00,-3.437216084550365203e+00,-1.559934675841142315e+00,9.221708018745986557e-01,2.074560963869139130e+00,1.438800649725059611e+00
3.946762325508924030e-01,5.539352808858314603e+01,3.052921398376211215e+01,1.430860981334714133e+01,3.756572163230769590e+00,-2.219310215783007578e+00,-3.437027533565114812e+00,-1.536963899039257342e+00,9.470533337592650369e-01,2.080436299711382553e+00,1.421229408444977693e+00
3.951640894514497071e-01,5.563160080594216339e+01,3.061194012977478707e+01,1.431190981350405345e+01,3.728029634886729227e+00,-2.244271737910609410e+00,-3.436613880543402111e+00,-1.513839019323396373e+00,9.718327871305294519e-01,2.085985699081478462e+00,1.403368028104935661e+00
3.956519463520070667e-01,5.587065085927588370e+01,3.069479012255514405e+01,1.431506394197181997e+01,3.699379350260007193e+00,-2.269150151275551419e+00,-3.435974706544875801e+00,-1.490561915449352792e+00,9.965058857876238907e-01,2.091207697777665686e+00,1.385219555622132059e+00
3.961398032525644264e-01,5.611068177397726231e+01,3.077776350982578890e+01,1.431807157647533479e+01,3.670621794865656984e+00,-2.293944159885116907e+00,-3.435109606889851008e+00,-1.467134487564078826e+00,1.021069356249797444e+00,2.096100880341730033e+00,1.366787105551892756e+00
3.966276601531217860e-01,5.635169706355131325e+01,3.086085982395406191e+01,1.432093209140101919e+01,3.641757459860087476e+00,-2.318652465875024493e+00,-3.434018190864862596e+00,-1.443558656874756041e+00,1.045519928173236801e+00,2.100663880356948621e+00,1.348073859681134135e+00
3.971155170536791457e-01,5.659370022286466195e+01,3.094407857809622442e+01,1.432364485592542813e+01,3.612786841461655296e+00,-2.343273769380347815e+00,-3.432700081395380298e+00,-1.419836365294364633e+00,1.069854334769386961e+00,2.104895380728689869e+00,1.329083066600302399e+00
3.976033739542365053e-01,5.683669472091853692e+01,3.102741926206585177e+01,1.432620923200427576e+01,3.583710440325085678e+00,-2.367806768393732497e+00,-3.431154914685713209e+00,-1.395969575063894963e+00,1.094069313224548923e+00,2.108794113947679350e+00,1.309818041253932419e+00
3.980912308547938094e-01,5.708068399314831254e+01,3.111088133792751265e+01,1.432862457222189079e+01,3.554528760869361648e+00,-2.392250158611221700e+00,-3.429382339826080539e+00,-1.371960268350890022e+00,1.118161605121054558e+00,2.112358862335964815e+00,1.290282164469561010e+00
3.985790877553511691e-01,5.732567143324696701e+01,3.119446423531478985e+01,1.433089021750107506e+01,3.525242310559380865e+00,-2.416602633265406030e+00,-3.427382018366840644e+00,-1.347810446824577291e+00,1.142127956859742000e+00,2.115588458275518668e+00,1.270478882465192472e+00
3.990669446559084732e-01,5.757166038451271817e+01,3.127816734647283070e+01,1.433300549467337603e+01,3.495851599141362342e+00,-2.440862882945963097e+00,-3.425153623859919172e+00,-1.323522131207566677e+00,1.165965120083795492e+00,2.118481784419532943e+00,1.250411706335329276e+00
3.995548015564658328e-01,5.781865413072291915e+01,3.136199002102600986e+01,1.433496971390979446e+01,3.466357137831747259e+00,-2.465029595407748353e+00,-3.422696841367380838e+00,-1.299097360803911139e+00,1.189669852104111136e+00,2.121037773886377487e+00,1.230084211515364290e+00
4.000426584570231925e-01,5.806665588653154941e+01,3.144593156046989080e+01,1.433678216601188460e+01,3.436759438459914495e+00,-2.489101455366211191e+00,-3.420011366937190989e+00,-1.274538193003786013e+00,1.213238916325957817e+00,2.123255410436230228e+00,1.209500037224573887e+00
4.005305153575804966e-01,5.831566878739158000e+01,3.152999121238791957e+01,1.433844211956330383e+01,3.407059012564555012e+00,-2.513077144280252639e+00,-3.417096907046161203e+00,-1.249846702764670248e+00,1.236669082677064102e+00,2.125133728630395069e+00,1.188662885887611154e+00
4.010183722581379118e-01,5.856569587900325047e+01,3.161416816439310296e+01,1.433994881794174425e+01,3.377256370443585176e+00,-2.536955340122597047e+00,-3.413953178010022071e+00,-1.225024982068914747e+00,1.259957128037177077e+00,2.126671813973257663e+00,1.167576522534372607e+00
4.015062291586952714e-01,5.881674010628540827e+01,3.169846153779384679e+01,1.434130147619130469e+01,3.347352020157940977e+00,-2.560734717137448158e+00,-3.410579905360723973e+00,-1.200075139357995146e+00,1.283099836668895266e+00,2.127868803036943035e+00,1.146244774178540871e+00
4.019940860592525755e-01,5.906880430187297293e+01,3.178287038098488182e+01,1.434249927775527134e+01,3.317346466488875212e+00,-2.584413945585688932e+00,-3.406976823190869030e+00,-1.174999298943129711e+00,1.306094000650014131e+00,2.128723883568627961e+00,1.124671529174482876e+00
4.024819429598099352e-01,5.932189117413818735e+01,3.186739366256253447e+01,1.434354137106930871e+01,3.287240209849057404e+00,-2.607991691477414165e+00,-3.403143673465337748e+00,-1.149799600392505283e+00,1.328936420307174959e+00,2.129236294580524991e+00,1.102860736552744303e+00
4.029697998603672948e-01,5.957600329473828538e+01,3.195203026416524494e+01,1.434442686601509109e+01,3.257033745147139392e+00,-2.631466616292059246e+00,-3.399080205300071711e+00,-1.124478197894849485e+00,1.351623904651085173e+00,2.129405326422555866e+00,1.080816405333903996e+00
4.034576567609245989e-01,5.983114308568543294e+01,3.203677897303785471e+01,1.434515483023431948e+01,3.226727560606302170e+00,-2.654837376685695638e+00,-3.394786174208046958e+00,-1.099037259599752847e+00,1.374153271812886601e+00,2.129230320837667723e+00,1.058542603821126304e+00
4.039455136614819586e-01,6.008731296984059611e+01,3.212163856181239652e+01,1.434572432443668255e+01,3.196322145414456362e+00,-2.678102631216322749e+00,-3.390261350204453628e+00,-1.073478969468370181e+00,1.396521353341066085e+00,2.128710675513974859e+00,1.036043458177185350e+00
4.044333705620392627e-01,6.034451907514576874e+01,3.220660976817711685e+01,1.434613528989133613e+01,3.165818192980410561e+00,-2.701261197958583438e+00,-3.385505718947545262e+00,-1.047805585644443482e+00,1.418725079547269230e+00,2.127845943078470636e+00,1.013323133691385713e+00
4.049212274625966224e-01,6.060276630006433152e+01,3.229169266696931118e+01,1.434638737819692977e+01,3.135216340280280622e+00,-2.724311839788284839e+00,-3.380519215011745793e+00,-1.022019367702216464e+00,1.440761358841021522e+00,2.126635690525040978e+00,9.903858529185519677e-01
4.054090843631539820e-01,6.086205819759255320e+01,3.237688660514885441e+01,1.434647991947354839e+01,3.104517157916757419e+00,-2.747253261595182572e+00,-3.375301715986912310e+00,-9.961225732715368597e-01,1.462627079502495375e+00,2.125079503626782440e+00,9.672359018492315830e-01
4.058969412637113416e-01,6.112239833032138847e+01,3.246219092436559350e+01,1.434641224493514677e+01,3.073721222668299280e+00,-2.770084168939468849e+00,-3.369853116053337150e+00,-9.701174784125174977e-01,1.484319142847586814e+00,2.123177025663361750e+00,9.438776242585302789e-01
4.063847981642687013e-01,6.138379027052724979e+01,3.254760496098369060e+01,1.434618368693512735e+01,3.042829117499294078e+00,-2.792803268133083439e+00,-3.364173326055260649e+00,-9.440063774349016779e-01,1.505834463679503799e+00,2.120927957575136968e+00,9.203154208181004714e-01
4.068726550648260609e-01,6.164623760023770416e+01,3.263312804609365259e+01,1.434579357900715912e+01,3.011841431569318051e+00,-2.815409266320407777e+00,-3.358262273573249246e+00,-9.177915827158299455e-01,1.527169970741365734e+00,2.118332058115821592e+00,8.965537482051829654e-01
4.073605119653833651e-01,6.190974391127192433e+01,3.271875950551209655e+01,1.434524125590121635e+01,2.980758760241505101e+00,-2.837900871558334259e+00,-3.352119902995443379e+00,-8.914754245160153578e-01,1.548322607169803078e+00,2.115389144003704924e+00,8.725971182087034483e-01
4.078483688659407247e-01,6.217431280525612891e+01,3.280449865976930823e+01,1.434452605361487443e+01,2.949581705089998618e+00,-2.860276792895721787e+00,-3.345746175587667182e+00,-8.650602507943054853e-01,1.569289330949576788e+00,2.112099090071418939e+00,8.484500968324093506e-01
4.083362257664980843e-01,6.243994789361356368e+01,3.289034482408437299e+01,1.434364730941982380e+01,2.918310873906546199e+00,-2.882535740452208728e+00,-3.339141069562414632e+00,-8.385484270206803314e-01,1.590067115369178330e+00,2.108461829414256528e+00,8.241173033950870419e-01
4.088240826670553885e-01,6.270665279752959975e+01,3.297629730832813522e+01,1.434260436188363030e+01,2.886946880706164009e+00,-2.904676425496422798e+00,-3.332304580146697948e+00,-8.119423359876265511e-01,1.610652949477456852e+00,2.104477353537041573e+00,7.996034096278088477e-01
4.093119395676127481e-01,6.297443114789159324e+01,3.306235541697390090e+01,1.434139655088672427e+01,2.855490345731907187e+00,-2.926697560523565667e+00,-3.325236719648760886e+00,-7.852443776199166114e-01,1.631043838541251345e+00,2.100145712499542849e+00,7.749131387682332006e-01
4.097997964681700522e-01,6.324328658520338564e+01,3.314851844903572697e+01,1.434002321763462895e+01,2.823941895458776941e+00,-2.948597859332356741e+00,-3.317937517523667612e+00,-7.584569687828202067e-01,1.651236804504006006e+00,2.095467015060447302e+00,7.500512646519845728e-01
4.102876533687274674e-01,6.351322275947501339e+01,3.323478569799461013e+01,1.433848370466542299e+01,2.792302162596678627e+00,-2.970376037101387645e+00,-3.310407020437750258e+00,-7.315825430886740977e-01,1.671228886445427886e+00,2.090441428819873604e+00,7.250226108010449089e-01
4.107755102692848270e-01,6.378424333008671709e+01,3.332115645171218432e+01,1.433677735585244228e+01,2.760571786092549829e+00,-2.992030810464808344e+00,-3.302645292331936044e+00,-7.046235507019145139e-01,1.691017141042103322e+00,2.085069180360445529e+00,6.998320495092523741e-01
4.112633671698421312e-01,6.405635196562833755e+01,3.340762999233236030e+01,1.433490351640221228e+01,2.728751411131525639e+00,-3.013560897587438170e+00,-3.294652414483926872e+00,-6.775824581424538806e-01,1.710598643029166865e+00,2.079350555386906940e+00,6.744845009247988354e-01
4.117512240703994908e-01,6.432955234371328856e+01,3.349420559617054494e+01,1.433286153284761610e+01,2.696841689137241538e+00,-3.034965018239230705e+00,-3.286428485569255376e+00,-6.504617480874914648e-01,1.729970485662952306e+00,2.073285898864289045e+00,6.489849321298071239e-01
4.122390809709568504e-01,6.460384815076716336e+01,3.358088253359057518e+01,1.433065075303630742e+01,2.664843277771256069e+00,-3.056241893869104054e+00,-3.277973621721212538e+00,-6.232639191717421756e-01,1.749129781184639132e+00,2.066875615154632584e+00,6.233383562169771963e-01
4.127269378715141546e-01,6.487924308179151467e+01,3.366766006886945917e+01,1.432827052611434304e+01,2.632756840931544495e+00,-3.077390247678173374e+00,-3.269287956589635336e+00,-5.959914857860408866e-01,1.768073661284926379e+00,2.060120168152256515e+00,5.975498313632567893e-01
4.132147947720715142e-01,6.515574084010239631e+01,3.375453746004977518e+01,1.432572020250506739e+01,2.600583048750102488e+00,-3.098408804692350582e+00,-3.260371641398560172e+00,-5.686469778743573622e-01,1.786799277569705913e+00,2.053020081417571419e+00,5.716244599005717575e-01
4.137026516726288738e-01,6.543334513704348865e+01,3.384151395877980661e+01,1.432299913388322210e+01,2.568322577589681632e+00,-3.119296291834313450e+00,-3.251224845002756769e+00,-5.412329407292338912e-01,1.805303802026728022e+00,2.045575938309453612e+00,5.455673873836311971e-01
4.141905085731861780e-01,6.571205969167431249e+01,3.392858881014137751e+01,1.432010667314429142e+01,2.535976110039597220e+00,-3.140051437994861416e+00,-3.241847753943115418e+00,-5.137519347856092100e-01,1.823584427493288196e+00,2.037788382116162644e+00,5.193838016547631664e-01
4.146783654737435376e-01,6.599188823043326124e+01,3.401576125246544535e+01,1.431704217436909587e+01,2.503544334910646985e+00,-3.160672974103651889e+00,-3.232240572500908460e+00,-4.862065354130422623e-01,1.841638368124915548e+00,2.029658116184808847e+00,4.930789319058060949e-01
4.151662223743009528e-01,6.627283448677530941e+01,3.410303051713541578e+01,1.431380499278360041e+01,2.471027947229142541e+00,-3.181159633199304615e+00,-3.222403522750919347e+00,-4.585993327063566660e-01,1.859462859865064210e+00,2.021185904049370929e+00,4.666580477370629865e-01
4.156540792748582569e-01,6.655490220078448260e+01,3.419039582837805114e+01,1.431039448471398323e+01,2.438427648230066858e+00,-3.201510150498871443e+00,-3.212336844613445042e+00,-4.309329312747001151e-01,1.877055160915796161e+00,2.012372569557274282e+00,4.401264582133260772e-01
4.161419361754156165e-01,6.683809511876182796e+01,3.427785640304239223e+01,1.430681000753691023e+01,2.405744145349244967e+00,-3.221723263466739873e+00,-3.202040795905143344e+00,-4.032099500289371141e-01,1.894412552209520095e+00,2.003218996994492684e+00,4.134895109168833516e-01
4.166297930759729207e-01,6.712241699278713725e+01,3.436541145036601819e+01,1.430305091962507547e+01,2.372978152214747283e+00,-3.241797711882831834e+00,-3.191515652388782431e+00,-3.754330219675513503e-01,1.911532337881663768e+00,1.993726131209233365e+00,3.867525909976802234e-01
4.171176499765302803e-01,6.740787158025634085e+01,3.445306017172934077e+01,1.429911658028795962e+01,2.340130388637303049e+00,-3.261732237910238918e+00,-3.180761707821826878e+00,-3.476047939608732928e-01,1.928411845744405273e+00,1.983894977734146803e+00,3.599211202204585236e-01
4.176055068770876399e-01,6.769446264339347863e+01,3.454080176039745709e+01,1.429500634970782613e+01,2.307201580599849144e+00,-3.281525586162220343e+00,-3.169779274003913017e+00,-3.197279265337396037e-01,1.945048427761395304e+00,1.973726602907102112e+00,3.330005560089784877e-01
4.180933637776449441e-01,6.798219394873713384e+01,3.462863540124969575e+01,1.429071958887096017e+01,2.274192460246210246e+00,-3.301176503768552539e+00,-3.158568680823184316e+00,-2.918050936465789169e-01,1.961439460523461076e+00,1.963222133990506713e+00,3.059963904873118645e-01
4.185812206782023037e-01,6.827106926660289332e+01,3.471656027049718318e+01,1.428625565949412746e+01,2.241103765868769138e+00,-3.320683740441332965e+00,-3.147130276301472129e+00,-2.638389824748059720e-01,1.977582345725386492e+00,1.952382759289159608e+00,2.789141495181000074e-01
4.190690775787596634e-01,6.856109237051867922e+01,3.480457553538757054e+01,1.428161392394629203e+01,2.207936241895440688e+00,-3.340046048540035173e+00,-3.135464426638398638e+00,-2.358322931867874450e-01,1.993474510643587827e+00,1.941209728266696910e+00,2.517593917380229751e-01
4.195569344793170230e-01,6.885226703663674641e+01,3.489268035389800815e+01,1.427679374516554844e+01,2.174690638875566684e+00,-3.359262183136056734e+00,-3.123571516254292302e+00,-2.077877387200580683e-01,2.009113408614889629e+00,1.929704351660543660e+00,2.245377075901771047e-01
4.200447913798743826e-01,6.914459704311987309e+01,3.498087387441569263e+01,1.427179448657130223e+01,2.141367713464959799e+00,-3.378330902076611686e+00,-3.111451947831986864e+00,-1.797080445559804396e-01,2.024496519516282955e+00,1.917868001595427696e+00,1.972547183535432458e-01
4.205326482804317423e-01,6.943808616950173018e+01,3.506915523540590129e+01,1.426661551197167910e+01,2.107968228410141975e+00,-3.397250966047952403e+00,-3.099106142357518578e+00,-1.515959484928830481e-01,2.039621350245653719e+00,1.905702111695473988e+00,1.699160751695808491e-01
4.210205051809890464e-01,6.973273819602306389e+01,3.515752356506801846e+01,1.426125618546617879e+01,2.074492952531580503e+00,-3.416021138638027033e+00,-3.086534539159646595e+00,-1.234542004175124275e-01,2.054485435203548427e+00,1.893208177194803721e+00,1.425274580657854839e-01
4.215083620815464061e-01,7.002855690294232716e+01,3.524597798097922663e+01,1.425571587134354168e+01,2.040942660706053680e+00,-3.434640186398492112e+00,-3.073737595948256018e+00,-9.528556207491412078e-02,2.069086336775943114e+00,1.880387755046695197e+00,1.150945749763265802e-01
4.219962189821037102e-01,7.032554606982034784e+01,3.533451758972566381e+01,1.424999393397490444e+01,2.007318133848222885e+00,-3.453106878906071930e+00,-3.060715788851676500e+00,-6.709280683680107771e-02,2.083421645817990164e+00,1.867242464031355853e+00,8.762316075982123920e-02
4.224840758826610698e-01,7.062370947478240168e+01,3.542314148652201311e+01,1.424408973770209919e+01,1.973620158891014498e+00,-3.471419988823424951e+00,-3.047469612452740062e+00,-3.887871946807974766e-02,2.097488982138870917e+00,1.853773984862100654e+00,6.011897621391792956e-02
4.229719327832184295e-01,7.092305089899872428e+01,3.551184875779708960e+01,1.423800264816919459e+01,1.939849529135679429e+00,-3.489578292185994801e+00,-3.033999579911662359e+00,-1.064609540748862396e-02,2.111285995175461672e+00,1.839984058008845569e+00,3.258780161932615244e-02
4.234597896837757336e-01,7.122357413792975933e+01,3.560063848706035827e+01,1.423173203492091332e+01,1.906007044727934252e+00,-3.507580568857602277e+00,-3.020306222871034674e+00,1.760225994320982479e-02,2.124810362596522229e+00,1.825874477663319118e+00,5.035430626973022572e-03
4.239476465843330932e-01,7.152528299111448007e+01,3.568950974886822536e+01,1.422527726835833484e+01,1.872093511786877773e+00,-3.525425602248909662e+00,-3.006390091587313407e+00,4.586353010291097099e-02,2.138059790907544055e+00,1.811447099174388731e+00,-2.253231563825068562e-02
4.244355034848905084e-01,7.182818126513480195e+01,3.577846161074833731e+01,1.421863772085291799e+01,1.838109742765495547e+00,-3.543112179652875504e+00,-2.992251755359093490e+00,7.413488825663198944e-02,2.151032017757172010e+00,1.796703839725196206e+00,-5.010959545672370730e-02
4.249233603854478125e-01,7.213227277373376012e+01,3.586749313326136246e+01,1.421181276682268724e+01,1.804056556459887384e+00,-3.560639092341910228e+00,-2.977891802557289580e+00,1.024134975466903241e-01,2.163724812352981530e+00,1.781646678046580057e+00,-7.769054798795316241e-02
4.254112172860051722e-01,7.243756133779481843e+01,3.595660336998065532e+01,1.420480178276654293e+01,1.769934778006125420e+00,-3.578005135658377966e+00,-2.963310840648877065e+00,1.306965113496555420e-01,2.176135975853035198e+00,1.766277654169518874e+00,-1.052692945622378251e-01
4.258990741865625318e-01,7.274405078531987101e+01,3.604579136747185686e+01,1.419760414729875464e+01,1.735745238876849950e+00,-3.595209109105624190e+00,-2.948509496220188097e+00,1.589810735551608345e-01,2.188263341758476699e+00,1.750598869175403971e+00,-1.328399399753889265e-01
4.263869310871198359e-01,7.305174495140718705e+01,3.613505616527269382e+01,1.419021924118361433e+01,1.701488776877479570e+00,-3.612249816439590422e+00,-2.933488414999695593e+00,1.872643188466810715e-01,2.200104776307212351e+00,1.734612484944082267e+00,-1.603965737866138164e-01
4.268747879876771956e-01,7.336064767822854549e+01,3.622439679587294847e+01,1.418264644737024049e+01,1.667166236142089142e+00,-3.629126065760985398e+00,-2.918248261880321603e+00,2.155433729842280433e-01,2.211658178868659785e+00,1.718320723899695368e+00,-1.879332716195138142e-01
4.273626448882344997e-01,7.367076281500567347e+01,3.631381228469439293e+01,1.417488515102757596e+01,1.632778467128992217e+00,-3.645836669608003344e+00,-2.902789720941277629e+00,2.438153530889360932e-01,2.222921482339545562e+00,1.701725868754331739e+00,-2.154440964661701319e-01
4.278505017887918593e-01,7.398209421798637209e+01,3.640330165007103602e+01,1.416693473957952598e+01,1.598326326615931103e+00,-3.662380445049623567e+00,-2.887113495469397773e+00,2.720773679296155101e-01,2.233892653540793471e+00,1.684830262249447319e+00,-2.429230999943935432e-01
4.283383586893492190e-01,7.429464575041964736e+01,3.649286390322931339e+01,1.415879460274026869e+01,1.563810677694991158e+00,-3.678756213779450057e+00,-2.871220307980015818e+00,3.003265182111805043e-01,2.244569693615456885e+00,1.667636306895107445e+00,-2.703643238580462071e-01
4.288262155899065231e-01,7.460842128253054284e+01,3.658249804826843388e+01,1.415046413254974311e+01,1.529232389767142264e+00,-3.694962802210122632e+00,-2.855110900237342708e+00,3.285598968650290108e-01,2.254950638427732912e+00,1.650146464707007210e+00,-2.977618010105128610e-01
4.293140724904639383e-01,7.492342469149443218e+01,3.667220308214098168e+01,1.414194272340927050e+01,1.494592338536440135e+00,-3.710999041568299628e+00,-2.838786033274356857e+00,3.567745893413486469e-01,2.265033558963044591e+00,1.632363256941280705e+00,-3.251095570212934605e-01
4.298019293910212979e-01,7.523965986141011797e+01,3.676197799463336935e+01,1.413322977211739406e+01,1.459891406003954284e+00,-3.726863767990165499e+00,-2.822246487412245930e+00,3.849676739032937833e-01,2.274816561729168463e+00,1.614289263827139997e+00,-3.524016113956671137e-01
4.302897862915786020e-01,7.555713068327315796e+01,3.685182176834664602e+01,1.412432467790582180e+01,1.425130480461273663e+00,-3.742555822617541939e+00,-2.805493062279317940e+00,4.131362219231565769e-01,2.284297789158459047e+00,1.595927124297260580e+00,-3.796319788975420217e-01
4.307776431921359617e-01,7.587584105494811126e+01,3.694173337867734119e+01,1.411522684247557891e+01,1.390310456483736079e+00,-3.758074051694537232e+00,-2.788526576829462922e+00,4.412772981804107819e-01,2.293475420011119592e+00,1.577279535715993219e+00,-4.067946708753805707e-01
4.312655000926933213e-01,7.619579488114003141e+01,3.703171179379833688e+01,1.410593567003331472e+01,1.355432234923323209e+00,-3.773417306664748505e+00,-2.771347869360131444e+00,4.693879611616766923e-01,2.302347669779542194e+00,1.558349253605371132e+00,-4.338836965912393207e-01
4.317533569932506254e-01,7.651699607336578879e+01,3.712175597463998855e+01,1.409645056732776602e+01,1.320496722901193465e+00,-3.788584444269042617e+00,-2.753957797529812623e+00,4.974652633626308607e-01,2.310912791093721719e+00,1.539139091368897816e+00,-4.608930645529514258e-01
4.322412138938079851e-01,7.683944854992451212e+01,3.721186487487127437e+01,1.408677094368638549e+01,1.285504833799895330e+00,-3.803574326643892167e+00,-2.736357238375045853e+00,5.255062515918256238e-01,2.319169074127731101e+00,1.519651920013134205e+00,-4.878167838494154029e-01
4.327290707943653447e-01,7.716315623586746142e+01,3.730203744088110795e+01,1.407689621105215672e+01,1.250457487255250300e+00,-3.818385821420262616e+00,-2.718547088326943584e+00,5.535079672764228187e-01,2.327114847007262455e+00,1.499890667867089133e+00,-5.146488654889972425e-01
4.332169276949226489e-01,7.748812306296734675e+01,3.739227261175970085e+01,1.406682578402054595e+01,1.215355609147896310e+00,-3.833017801823073611e+00,-2.700528263227232717e+00,5.814674467698589533e-01,2.334748476218239333e+00,1.479858320299395569e+00,-5.413833237410577981e-01
4.337047845954800640e-01,7.781435296968702175e+01,3.748256931928012392e+01,1.405655907987663511e+01,1.180200131594496771e+00,-3.847469146771208326e+00,-2.682301698343817264e+00,6.093817216614250132e-01,2.342068367016491681e+00,1.459557919433286610e+00,-5.680141774805949062e-01
4.341926414960373681e-01,7.814184990114746654e+01,3.757292648787991141e+01,1.404609551863241990e+01,1.144991992938625192e+00,-3.861738740978092110e+00,-2.663868348385855622e+00,6.372478190877659543e-01,2.349072963838497952e+00,1.438992563859368801e+00,-5.945354515359999592e-01
4.346804983965947278e-01,7.847061780909561435e+01,3.766334303464287814e+01,1.403543452306426431e+01,1.109732137741268776e+00,-3.875825475052840474e+00,-2.645229187518340019e+00,6.650627620463334111e-01,2.355760750713201457e+00,1.418165408346165002e+00,-6.209411780399637371e-01
4.351683552971520874e-01,7.880066065187060076e+01,3.775381786928084438e+01,1.402457551875053809e+01,1.074421516771108198e+00,-3.889728245601926204e+00,-2.626385209376243424e+00,6.928235697106738256e-01,2.362130251674873005e+00,1.397079663548516093e+00,-6.472253977834213634e-01
4.356562121977093915e-01,7.913198239437090820e+01,3.784434989411582251e+01,1.401351793410938917e+01,1.039061086994290450e+00,-3.903445955331482864e+00,-2.607337427078102898e+00,7.205272577477762619e-01,2.368180031177077094e+00,1.375738595713680290e+00,-6.733821615727429988e-01
4.361440690982667512e-01,7.946458700801910879e+01,3.793493800406188399e+01,1.400226120043671685e+01,1.003651811564075569e+00,-3.916977513150071477e+00,-2.588086873239217045e+00,7.481708386371723751e-01,2.373908694507651518e+00,1.354145526385336140e+00,-6.994055315898837222e-01
4.366319259988241108e-01,7.979847847072764466e+01,3.802558108660756631e+01,1.399080475194428530e+01,9.681946598099477885e-01,-3.930321834272104464e+00,-2.568634599984271905e+00,7.757513219921231551e-01,2.379314888204814959e+00,1.332303832105287134e+00,-7.252895827558115682e-01
4.371197828993814150e-01,8.013366076686278916e+01,3.811627802179800995e+01,1.397914802579801297e+01,9.326906072265614966e-01,-3.943477840321749639e+00,-2.548981678959556074e+00,8.032657148825844695e-01,2.384397300474283998e+00,1.310216944113032023e+00,-7.510284040969142927e-01
4.376076397999387746e-01,8.047013788720897765e+01,3.820702768221759982e+01,1.396729046215641823e+01,8.971406354622042389e-01,-3.956444459437460814e+00,-2.529129201344630040e+00,8.307110221602205247e-01,2.389154661607503005e+00,1.287888348043062958e+00,-7.766161001146465459e-01
4.380954967004961342e-01,8.080791382893148977e+01,3.829782893297232249e+01,1.395523150420925163e+01,8.615457323070723206e-01,-3.969220626377012007e+00,-2.509078277863582063e+00,8.580842467852155542e-01,2.393585744400908322e+00,1.265321583620040879e+00,-8.020467921581808657e-01
4.385833536010534939e-01,8.114699259553988497e+01,3.838868063167264211e+01,1.394297059821625062e+01,8.259068916810536898e-01,-3.981805282623145814e+00,-2.488830038795718291e+00,8.853823901551352016e-01,2.397689364576281790e+00,1.242520244351662306e+00,-8.273146198002933049e-01
4.390712105016108535e-01,8.148737819684922101e+01,3.847958162841609209e+01,1.393050719354611822e+01,7.902251136213391813e-01,-3.994197376489728946e+00,-2.468385633985864303e+00,9.126024524355791367e-01,2.401464381202151444e+00,1.219487977219433805e+00,-8.524137422162492150e-01
4.395590674021681576e-01,8.182907464894174154e+01,3.857053076577020079e+01,1.391784074271562410e+01,7.545014042696045475e-01,-4.006395863228500609e+00,-2.447746232854122628e+00,9.397414328928315186e-01,2.404909697116267786e+00,1.196228482367169388e+00,-8.773383395658779227e-01
4.400469243027255173e-01,8.217209236354921131e+01,3.866152989025331266e+01,1.390497178810042911e+01,7.187368348289706610e-01,-4.018400017851430306e+00,-2.426913215337894947e+00,9.667964038926524228e-01,2.408024446845596689e+00,1.172745603936368175e+00,-9.020826867776050584e-01
4.405347812032828769e-01,8.251643905036465299e+01,3.875257956352192679e+01,1.389190041380508944e+01,6.829324569641650466e-01,-4.030208989771869810e+00,-2.405887898720520113e+00,9.937644071126936485e-01,2.410807726522318450e+00,1.149043191683934095e+00,-9.266410549920528483e-01
4.410226381038401811e-01,8.286211253019614276e+01,3.884367567606414440e+01,1.387862502453192093e+01,6.470892371803059762e-01,-4.041821451220045880e+00,-2.384671323709859792e+00,1.020642370373145313e+00,2.413258384718595551e+00,1.125125001689215587e+00,-9.510076297679889157e-01
4.415104950043975407e-01,8.320911218237951346e+01,3.893481484352505362e+01,1.386514429343939092e+01,6.112081630431384083e-01,-4.053236157746733959e+00,-2.363264597444863391e+00,1.047427239368024399e+00,2.415375360805362970e+00,1.100994864207372137e+00,-9.751766401816623908e-01
4.419983519049549003e-01,8.355743874131265159e+01,3.902599431089942783e+01,1.385145712765745962e+01,5.752902413037720430e-01,-4.064451938394230801e+00,-2.341668887411114230e+00,1.074115975682385704e+00,2.417157679261833447e+00,1.076656680068412086e+00,-9.991423580531706428e-01
4.424862088055122045e-01,8.390709406610285725e+01,3.911721184404464680e+01,1.383756262922334912e+01,5.393364957719571917e-01,-4.075467684549772152e+00,-2.319885414547936620e+00,1.100705554501707484e+00,2.418604443188899111e+00,1.052114416681691367e+00,-1.022899096862926793e+00
4.429740657060695641e-01,8.425808092701061014e+01,3.920846562910443822e+01,1.382346005886881990e+01,5.033479653422322508e-01,-4.086282339619637938e+00,-2.297915446854430943e+00,1.127192962515814578e+00,2.419714828313035415e+00,1.027372104280403819e+00,-1.046441210848646053e+00
4.434619226066269793e-01,8.461040280868959940e+01,3.929975417984343977e+01,1.380914880265899392e+01,4.673257021729730343e-01,-4.096894889523926331e+00,-2.275760293494454967e+00,1.153575196017316840e+00,2.420488077480701605e+00,1.002433832406080194e+00,-1.069763094282830229e+00
4.439497795071842834e-01,8.496406373022327330e+01,3.939107625289265258e+01,1.379462834148270467e+01,4.312707700182981108e-01,-4.107304354012030423e+00,-2.253421299400527822e+00,1.179849259194597488e+00,2.420923495643239054e+00,9.773037466330675160e-01,-1.092859180930782603e+00
4.444376364077416430e-01,8.531906808195840597e+01,3.948243077090589281e+01,1.377989822339435655e+01,3.951842427128022250e-01,-4.117509778798805087e+00,-2.230899840376633136e+00,1.206012162619373385e+00,2.421020445332273674e+00,9.519860455329653970e-01,-1.115723943689169717e+00
4.449254933082989472e-01,8.567542047913416070e+01,3.957381675362692874e+01,1.376495803880734492e+01,3.590672028092428691e-01,-4.127510228521393820e+00,-2.208197318700002132e+00,1.232060921928729957e+00,2.420778342625610424e+00,9.264849778791098833e-01,-1.138351894405047693e+00
4.454133502088563068e-01,8.603312563230861088e+01,3.966523325686766555e+01,1.374980739853896949e+01,3.229207403690147471e-01,-4.137304780516774194e+00,-2.185315159221772330e+00,1.257992556701759579e+00,2.420196653603631454e+00,9.008048400909879350e-01,-1.160737583875464107e+00
4.459012071094136664e-01,8.639218823458101326e+01,3.975667931939704403e+01,1.373444591470691556e+01,2.867459519055637340e-01,-4.146892519419961509e+00,-2.162254805966620452e+00,1.283804089530686365e+00,2.419274891296191665e+00,8.749499739186881175e-01,-1.182875602027533279e+00
4.463890640099709706e-01,8.675261286561094209e+01,3.984815391774094451e+01,1.371887318447722848e+01,2.505439394806243669e-01,-4.156272532582916845e+00,-2.139017719231291359e+00,1.309492545286564447e+00,2.418012613120013032e+00,8.489247643673075716e-01,-1.204760578279062244e+00
4.468769209105283302e-01,8.711440391243397130e+01,3.993965592889296090e+01,1.370308877666383651e+01,2.143158099533316596e-01,-4.165443906314133748e+00,-2.115605373182058102e+00,1.335054950579511512e+00,2.416409418806576337e+00,8.227336378613503420e-01,-1.226387182079692550e+00
4.473647778110856899e-01,8.747756550707333645e+01,4.003118410093593127e+01,1.368709222117960067e+01,1.780626743822473212e-01,-4.174405722938907992e+00,-2.092019253951138413e+00,1.360488333413453876e+00,2.414464948820516987e+00,7.963810606491441568e-01,-1.247750123632537012e+00
4.478526347116430495e-01,8.784210148094874171e+01,4.012273703157447358e+01,1.367088300133888268e+01,1.417856475801939631e-01,-4.183157058680301965e+00,-2.068260858231998789e+00,1.385789723035449228e+00,2.412178883268512930e+00,7.698715374472029360e-01,-1.268844154796370249e+00
4.483404916122004091e-01,8.820801533608107547e+01,4.021431315457833477e+01,1.365446054901166484e+01,1.054858478220106477e-01,-4.191696982360783252e+00,-2.044331692373620779e+00,1.410956149979516683e+00,2.409550941298675752e+00,7.432096103246128571e-01,-1.289664070168313081e+00
4.488283485127577688e-01,8.857531023309402940e+01,4.030591073413663139e+01,1.363782424262916138e+01,6.916439670514495930e-02,-4.200024554924564946e+00,-2.020233271973670419e+00,1.435984646305028090e+00,2.406580880990439653e+00,7.163998578273832463e-01,-1.310204708347052716e+00
4.493162054133150729e-01,8.894398899601173980e+01,4.039752786712294608e+01,1.362097340804101187e+01,3.282241916315198349e-02,-4.208138829780611267e+00,-1.995967121970623204e+00,1.460872246029614629e+00,2.403268499734950492e+00,6.894468943428119223e-01,-1.330460953376564781e+00
4.498040623138724325e-01,8.931405413385364511e+01,4.048916249327136541e+01,1.360390732222393417e+01,-3.538956367997503349e-03,-4.216038853966353805e+00,-1.971534777234773994e+00,1.485615985756649771e+00,2.399613635105949605e+00,6.623553697037952714e-01,-1.350427736370385157e+00
4.502919192144297367e-01,8.968550787902482568e+01,4.058081241326328836e+01,1.358662521984198079e+01,-3.991859763065641609e-02,-4.223723670132067731e+00,-1.946937783658231558e+00,1.510212905497222868e+00,2.395616166221162135e+00,6.351299690331859704e-01,-1.370100037316361652e+00
4.507797761149870963e-01,9.005835224250370175e+01,4.067247531472520450e+01,1.356912630265826181e+01,-7.631536807343941575e-02,-4.231192319345955966e+00,-1.922177699743791823e+00,1.534660049686692895e+00,2.391276015594180127e+00,6.077754128280880019e-01,-1.389472887061959039e+00
4.512676330155444560e-01,9.043258908582571109e+01,4.076414880613728542e+01,1.355140975179823748e+01,-1.127281262262552763e-01,-4.238443844719904874e+00,-1.897256098692766679e+00,1.558954468395757464e+00,2.386593151476844810e+00,5.802964572841677882e-01,-1.408541369480063699e+00
4.517554899161017601e-01,9.080822020986362020e+01,4.085583045865288909e+01,1.353347474286452368e+01,-1.491557249224728654e-01,-4.245477295855932809e+00,-1.872174570991737452e+00,1.583093218736069563e+00,2.381567590692134750e+00,5.526978948599506891e-01,-1.427300623815318747e+00
4.522433468166591197e-01,9.118524746040439766e+01,4.094751785582895565e+01,1.351532046390322073e+01,-1.855970103682308414e-01,-4.252291734113321731e+00,-1.846934727498222184e+00,1.607073366460393338e+00,2.376199401957537649e+00,5.249845550810918748e-01,-1.445745847210971657e+00
4.527312037172165349e-01,9.156367285052242266e+01,4.103920865126722362e+01,1.349694613622177464e+01,-2.220508210588677533e-01,-4.258886238696441673e+00,-1.821538203025284464e+00,1.630891987757302264e+00,2.370488709698938656e+00,4.971613055846486606e-01,-1.463872297416251911e+00
4.532190606177738390e-01,9.194349869974887213e+01,4.113090063416625952e+01,1.347835103805840085e+01,-2.585159865424375703e-01,-4.265259913563238747e+00,-1.795986660425093584e+00,1.654546171240380392e+00,2.364435698354997228e+00,4.692330534033680722e-01,-1.481675295674232729e+00
4.537069175183311986e-01,9.232472779003896335e+01,4.122259180278473423e+01,1.345953453110294440e+01,-2.949913260305012663e-01,-4.271411895154455962e+00,-1.770281795171320116e+00,1.678033020132063458e+00,2.358040617172018738e+00,4.412047464898597449e-01,-1.499150229790300326e+00
4.541947744188885583e-01,9.270736353853337164e+01,4.131428044581495840e+01,1.344049608986939859e+01,-3.314756468558230917e-01,-4.277341360943474058e+00,-1.744425340440603156e+00,1.701349654641867382e+00,2.351303785489339049e+00,4.130813754809171678e-01,-1.516292557381013317e+00
4.546826313194458624e-01,9.309141018711812876e+01,4.140596523166783527e+01,1.342123533391984758e+01,-3.679677427773846432e-01,-4.283047538806901144e+00,-1.718419072692829896e+00,1.724493214539284613e+00,2.344225598515202069e+00,3.848679757016977288e-01,-1.533097809303594294e+00
4.551704882200032221e-01,9.347687300877990424e+01,4.149764530566833542e+01,1.340175206293999288e+01,-4.044663921324231914e-01,-4.288529717215799231e+00,-1.692264817750401829e+00,1.747460861921142250e+00,2.336806533593127622e+00,3.565696294099588437e-01,-1.549561593265868176e+00
4.556583451205605817e-01,9.386375853075891484e+01,4.158932039516226098e+01,1.338204629466615536e+01,-4.409703558357140896e-01,-4.293787256247642681e+00,-1.665964457376358343e+00,1.770249784173584473e+00,2.329047156958779841e+00,3.281914682802020700e-01,-1.565679597616797869e+00
4.561462020211178858e-01,9.425207477449657745e+01,4.168099092253334703e+01,1.336211830566388237e+01,-4.774783752258189296e-01,-4.298819599418924220e+00,-1.639519936351546470e+00,1.792857197128480795e+00,2.320948130987359193e+00,2.997386761279339229e-01,-1.581447595317447607e+00
4.566340589216752455e-01,9.464182957257969520e+01,4.177265721787340880e+01,1.334196835022746797e+01,-5.139891858237886080e-01,-4.303626192874054901e+00,-1.612933214230889201e+00,1.815280326038447800e+00,2.312510166897320030e+00,2.712164647209207025e-01,-1.596861428798913130e+00
4.571219158222326051e-01,9.503301825025978644e+01,4.186431373187166116e+01,1.332159458137365426e+01,-5.505016258366580706e-01,-4.308205887562330361e+00,-1.586205903327457367e+00,1.837516264654516007e+00,2.303733667530328155e+00,2.426298935838158977e-01,-1.611916882299530451e+00
4.576097727227899647e-01,9.542564215854029896e+01,4.195595770325198259e+01,1.330099614456027446e+01,-5.870144860079741234e-01,-4.312557829895671269e+00,-1.559339797980001885e+00,1.859562189615825645e+00,2.294619248735934924e+00,2.139841248405915386e-01,-1.626609863142754575e+00
4.580976296233473244e-01,9.581970464469566195e+01,4.204758730343010598e+01,1.328017253057938518e+01,-6.235265325319055973e-01,-4.316681274770002297e+00,-1.532336770573162754e+00,1.881415312985596833e+00,2.285167637661809970e+00,1.852843770097904463e-01,-1.640936372760927409e+00
4.585854865239046285e-01,9.621520902430881961e+01,4.213920068803341934e+01,1.325912323702122464e+01,-6.600365235483564019e-01,-4.320575488211515491e+00,-1.505198713501649799e+00,1.903072859246358828e+00,2.275379615841904624e+00,1.565358961043264163e-01,-1.654892488351895175e+00
4.590733434244619882e-01,9.661215858702544779e+01,4.223079599808905726e+01,1.323784776795073981e+01,-6.965432096516048777e-01,-4.324239747430766556e+00,-1.477927538666162555e+00,1.924532065860472763e+00,2.265256018936850246e+00,1.277439542781255988e-01,-1.668474363906544911e+00
4.595612003250193478e-01,9.701055660177739526e+01,4.232237136110422426e+01,1.321634563361809533e+01,-7.330453343564968804e-01,-4.327673340881153408e+00,-1.450525177004300392e+00,1.945790183815022001e+00,2.254797736496324756e+00,9.891384850239573479e-02,-1.681678231234851495e+00
4.600490572255766519e-01,9.741040632147607425e+01,4.241392489203857252e+01,1.319461635020304513e+01,-7.695416345222692023e-01,-4.330875568321781444e+00,-1.422993578056396258e+00,1.966844478151124287e+00,2.244005711743384257e+00,7.005089927146063156e-02,-1.694500400990463174e+00
4.605369141261340116e-01,9.781171098717571510e+01,4.250545469416887556e+01,1.317265943959324659e+01,-8.060308407339684678e-01,-4.333845740884727959e+00,-1.395334709566308895e+00,1.987692228477635270e+00,2.232880941380751327e+00,4.116044933818832630e-02,-1.706937263693812490e+00
4.610247710266913712e-01,9.821447383170574597e+01,4.259695885984564256e+01,1.315047442919650855e+01,-8.425116776414265374e-01,-4.336583181146687060e+00,-1.367550557117196419e+00,2.008330729469228526e+00,2.221424475419083500e+00,1.224786247904396941e-02,-1.718985290753740180e+00
4.615126279272486753e-01,9.861869808277326399e+01,4.268843547114204995e+01,1.312806085178693039e+01,-8.789828642558659144e-01,-4.339087223205003063e+00,-1.339643123802217506e+00,2.028757291348889158e+00,2.209637417027199291e+00,-1.668147771129180335e-02,-1.730641035487655799e+00
4.620004848278060905e-01,9.902438696553535635e+01,4.277988260039499124e+01,1.310541824538497124e+01,-9.154431142041083991e-01,-4.341357212758101269e+00,-1.311614429930183956e+00,2.048969240354809429e+00,2.197520922404258226e+00,-4.562216899571563955e-02,-1.741901134140227070e+00
4.624883417283633946e-01,9.943154370464020531e+01,4.287129831063810315e+01,1.308254615317146552e+01,-9.518911359403087191e-01,-4.343392507190298346e+00,-1.283466512766218148e+00,2.068963919191640244e+00,2.185076200673939706e+00,-7.456879164084589950e-02,-1.752762306900571776e+00
4.629761986289207543e-01,9.984017152573919418e+01,4.296268065592725804e+01,1.305944412343549388e+01,-9.883256329153926600e-01,-4.345192475661009190e+00,-1.255201426307282597e+00,2.088738687466198396e+00,2.172304513800539905e+00,-1.035159095336608548e-01,-1.763221358918010351e+00
4.634640555294781139e-01,1.002502736564674422e+02,4.305402768155784798e+01,1.303611170955625020e+01,-1.024745303703981092e+00,-4.346756499198336066e+00,-1.226821241092749259e+00,2.108290922107511456e+00,2.159207176527080829e+00,-1.324580712684531592e-01,-1.773275181316309901e+00
4.639519124300354180e-01,1.006618533268947147e+02,4.314533742417446405e+01,1.301254847001877124e+01,-1.061148842088975197e+00,-4.348083970797053333e+00,-1.198328044049870478e+00,2.127618017771292447e+00,2.145785556335351618e+00,-1.613898112042467803e-01,-1.782920752206473392e+00
4.644397693305927777e-01,1.010749137694459563e+02,4.323660791177265139e+01,1.298875396846360353e+01,-1.097534937103723518e+00,-4.349174295520976230e+00,-1.169723938374215733e+00,2.146717387228802565e+00,2.132041073427929589e+00,-1.903056504926066705e-01,-1.792155137698052014e+00
4.649276262311501373e-01,1.014894582182911478e+02,4.332783716359273285e+01,1.296472777377040764e+01,-1.133902273031756947e+00,-4.350026890609722585e+00,-1.141011043445083084e+00,2.165586461740099722e+00,2.117975200732166829e+00,-2.192000980758345152e-01,-1.800975492908972297e+00
4.654154831317074414e-01,1.019054899082051691e+02,4.341902318990587162e+01,1.294046946017544819e+01,-1.170249529364150387e+00,-4.350641185589859461e+00,-1.112191494775844669e+00,2.184222691411692896e+00,2.103589463926139658e+00,-2.480676516555941902e-01,-1.809379062973903052e+00
4.659033400322648011e-01,1.023230120728974271e+02,4.351016399169231619e+01,1.291597860742302295e+01,-1.206575380714477674e+00,-4.351016622390441846e+00,-1.083267443999240465e+00,2.202623545538595629e+00,2.088885441486553418e+00,-2.769027986319446688e-01,-1.817363184051138170e+00
4.663911969328221607e-01,1.027420279428104379e+02,4.360125756021157883e+01,1.289125480095082388e+01,-1.242878496691310897e+00,-4.351152655462940722e+00,-1.054241058887675830e+00,2.220786512930748913e+00,2.073864764758642121e+00,-3.057000170127344152e-01,-1.824925284328004826e+00
4.668790538333795204e-01,1.031625407423891545e+02,4.369230187646503083e+01,1.286629763210918576e+01,-1.279157541728388470e+00,-4.351048751905557843e+00,-1.025114523408406697e+00,2.238709102223875647e+00,2.058529118047996764e+00,-3.344537762934659542e-01,-1.832062885024801080e+00
4.673669107339368800e-01,1.035845536868191346e+02,4.378329491055047384e+01,1.284110669841427566e+01,-1.315411174872330058e+00,-4.350704391591930786e+00,-9.958900378137245379e-01,2.256388842174708032e+00,2.042880238734382736e+00,-3.631585383075218720e-01,-1.838773601397261315e+00
4.678547676344941841e-01,1.040080699782347011e+02,4.387423462090887227e+01,1.281568160383520016e+01,-1.351638049527947860e+00,-4.350119067304226483e+00,-9.665698187660897167e-01,2.273823281940608787e+00,2.026919917407517424e+00,-3.918087580468043729e-01,-1.845055143737533987e+00
4.683426245350515438e-01,1.044330928013968389e+02,4.396511895346332466e+01,1.279002195911501971e+01,-1.387836813161178462e+00,-4.349292284870628578e+00,-9.371560994982043313e-01,2.291009991343604835e+00,2.010649998024806262e+00,-4.203988844527957180e-01,-1.850905318373702091e+00
4.688304814356089034e-01,1.048596253188404717e+02,4.405594584065003971e+01,1.276412738212570730e+01,-1.424006106959569529e+00,-4.348223563307200834e+00,-9.076511300080652989e-01,2.307946561118792594e+00,1.994072378091059417e+00,-4.489233611779963606e-01,-1.856322028667814816e+00
4.693183383361662075e-01,1.052876706654916461e+02,4.414671320034155855e+01,1.273799749825700367e+01,-1.460144565450391507e+00,-4.346912434964161243e+00,-8.780571772889558257e-01,2.324630603147157526e+00,1.977189008860161135e+00,-4.773766273177917352e-01,-1.861303276012452601e+00
4.698061952367235672e-01,1.057172319427545659e+02,4.423741893466210229e+01,1.271163194083918668e+01,-1.496250816076343471e+00,-4.345358445676517078e+00,-8.483765255943838124e-01,2.341059750672784823e+00,1.960001895558700857e+00,-5.057531181127239428e-01,-1.865847160825812923e+00
4.702940521372809268e-01,1.061483122120679639e+02,4.432806092869510906e+01,1.268503035159978154e+01,-1.532323478728846444e+00,-4.343561154919115985e+00,-8.186114767379876200e-01,2.357231658504465255e+00,1.942513097631578756e+00,-5.340472656211642244e-01,-1.869951883545326599e+00
4.707819090378382310e-01,1.065809144879310395e+02,4.441863704908274713e+01,1.265819238115419054e+01,-1.568361165238906230e+00,-4.341520135966072225e+00,-7.887643504284159723e-01,2.373144003201685059e+00,1.924724729009585467e+00,-5.622534993623709010e-01,-1.873615745619795714e+00
4.712697659383956461e-01,1.070150417303998154e+02,4.450914514251783061e+01,1.263111768953020508e+01,-1.604362478825629434e+00,-4.339234976054577864e+00,-7.588374846391100492e-01,2.388794483245033184e+00,1.906638958398916284e+00,-5.903662469299991722e-01,-1.876837150500055618e+00
4.717576228389530058e-01,1.074506968370518649e+02,4.459958303412759761e+01,1.260380594672650645e+01,-1.640326013502245273e+00,-4.336705276553118438e+00,-7.288332360131203336e-01,2.404180819190972151e+00,1.888258009592698405e+00,-6.183799345759485311e-01,-1.879614604628162544e+00
4.722454797395103099e-01,1.078878826344221409e+02,4.468994852574984833e+01,1.257625683330501509e+01,-1.676250353439815211e+00,-4.333930653134059341e+00,-6.987539803027973395e-01,2.419300753811036042e+00,1.869584161804433542e+00,-6.462889877646846859e-01,-1.881946718425109744e+00
4.727333366400676695e-01,1.083266018689077583e+02,4.478023939410123688e+01,1.254847004101717722e+01,-1.712134072288501674e+00,-4.330910735950637580e+00,-6.686021128444680217e-01,2.434152052215419637e+00,1.850619750023428711e+00,-6.740878316979458384e-01,-1.883832207277071014e+00
4.732211935406250292e-01,1.087668571969324773e+02,4.487045338879504897e+01,1.252044527347777247e+01,-1.747975732439561503e+00,-4.327645169820396376e+00,-6.383800490825533025e-01,2.448732501955311225e+00,1.831367165403263053e+00,-7.017708917981209105e-01,-1.885269892526620694e+00
4.737090504411823333e-01,1.092086503012580465e+02,4.496058805499330191e+01,1.249218230381374717e+01,-1.783773814782620093e+00,-4.324133623715503028e+00,-6.080902849752864991e-01,2.463039890454534309e+00,1.811828901076922627e+00,-7.293325468657724242e-01,-1.886258727491514353e+00
4.741969073417396929e-01,1.096519832333764697e+02,4.505064100921470072e+01,1.246368088940396568e+01,-1.819526828306623711e+00,-4.320375779852984266e+00,-5.777353033796264192e-01,2.477072043983988614e+00,1.792007479973683592e+00,-7.567672095560257217e-01,-1.886797753649862797e+00
4.746847642422969971e-01,1.100968590396358024e+02,4.514061006201878001e+01,1.243494073003707001e+01,-1.855233358690668410e+00,-4.316371325662709424e+00,-5.473175316649130373e-01,2.490826843127035506e+00,1.771905424154346598e+00,-7.840693591872700541e-01,-1.886886090793397308e+00
4.751726211428543567e-01,1.105432807576047765e+02,4.523049301366897623e+01,1.240596153235883392e+01,-1.890891987266108076e+00,-4.312119963063682171e+00,-5.168394109795076963e-01,2.504302195526331154e+00,1.751525308024862504e+00,-8.112334857336923610e-01,-1.886522970264878030e+00
4.756604780434117163e-01,1.109912514159326520e+02,4.532028765413352289e+01,1.237674300992519427e+01,-1.926501291068013488e+00,-4.307621408544279440e+00,-4.863033960674362222e-01,2.517496036201264609e+00,1.730869757980241896e+00,-8.382540909751762248e-01,-1.885707735069339863e+00
4.761483349439690760e-01,1.114407740342087152e+02,4.540999176308694985e+01,1.234728488325530193e+01,-1.962059842887342587e+00,-4.302875393242473478e+00,-4.557119550834416999e-01,2.530406327866065119e+00,1.709941452046298549e+00,-8.651256896479032621e-01,-1.884439839982287701e+00
4.766361918445264356e-01,1.118918516228204538e+02,4.549960310991206569e+01,1.231758687988461709e+01,-1.997566211323762220e+00,-4.297881663026053012e+00,-4.250675694065015886e-01,2.543031061248552493e+00,1.688743119519266367e+00,-8.918428105956104357e-01,-1.882718851654837433e+00
4.771240487450837953e-01,1.123444871828107239e+02,4.558911945370248731e+01,1.228764873441805960e+01,-2.033018960839140910e+00,-4.292639978572833748e+00,-3.943727334517892480e-01,2.555368255409543821e+00,1.667277540603271380e+00,-9.183999979215197174e-01,-1.880544448715805395e+00
4.776119056456410994e-01,1.127986837057338789e+02,4.567853854326562413e+01,1.225747018858319137e+01,-2.068416651811706863e+00,-4.287150115450859111e+00,-3.636299544810865925e-01,2.567415958062910342e+00,1.645547546045670106e+00,-9.447918121409344394e-01,-1.877916421870745811e+00
4.780997625461984590e-01,1.132544441735111889e+02,4.576785811712630192e+01,1.222705099128344663e+01,-2.103757840590896766e+00,-4.281411864198588546e+00,-3.328417524116262238e-01,2.579172245896295124e+00,1.623556016770233423e+00,-9.710128313345214313e-01,-1.874834673997933132e+00
4.785876194467558187e-01,1.137117715582845960e+02,4.585707590353076313e+01,1.219639089865141912e+01,-2.139041079552829405e+00,-4.275425030405091142e+00,-3.020106596234168883e-01,2.590635224892469335e+00,1.601305883508216343e+00,-9.970576523022325333e-01,-1.871299220241295247e+00
4.790754763473131228e-01,1.141706688222700166e+02,4.594618962045127830e+01,1.216548967410217763e+01,-2.174264917156488952e+00,-4.269189434790214399e+00,-2.711392207649838126e-01,2.601803030651353765e+00,1.578800126427264860e+00,-1.022920891717922443e+00,-1.867310188100292034e+00
4.795633332478704824e-01,1.146311389176096043e+02,4.603519697559129042e+01,1.213434708838661358e+01,-2.209427898000574597e+00,-4.262704913284749431e+00,-2.402299925575577810e-01,2.612673828712691826e+00,1.556041774758185614e+00,-1.048597187284638910e+00,-1.862867817516740354e+00
4.800511901484277866e-01,1.150931847862224657e+02,4.612409566639097847e+01,1.210296291964487381e+01,-2.244528562880979461e+00,-4.255971317110597063e+00,-2.092855435977454825e-01,2.623245814879363813e+00,1.533033906419597026e+00,-1.074081198890549205e+00,-1.857972460958589700e+00
4.805390470489852017e-01,1.155568093596551051e+02,4.621288338003348883e+01,1.207133695345978985e+01,-2.279565448849000475e+00,-4.248988512860909950e+00,-1.783084541585932548e-01,2.633517215541373968e+00,1.509779647640405287e+00,-1.099367609765587339e+00,-1.852624583500641631e+00
4.810269039495425614e-01,1.160220155589299651e+02,4.630155779345149369e+01,1.203946898291039425e+01,-2.314537089270143344e+00,-4.241756382580241791e+00,-1.473013159891654600e-01,2.643486288000466367e+00,1.486282172580186023e+00,-1.124451127638711689e+00,-1.846824762902220529e+00
4.815147608500998655e-01,1.164888062943938962e+02,4.639011657333448824e+01,1.200735880862544924e+01,-2.349442013883669134e+00,-4.234274823844671687e+00,-1.162667321125030462e-01,2.653151320795416268e+00,1.462544702947379927e+00,-1.149326485895889149e+00,-1.840573689681788583e+00
4.820026177506572251e-01,1.169571844655650068e+02,4.647855737613645744e+01,1.197500623883701820e+01,-2.384278748862772801e+00,-4.226543749841934705e+00,-8.520731662206471047e-02,2.662510634027960510e+00,1.438570507615371863e+00,-1.173988444738722103e+00,-1.833872167188506541e+00
4.824904746512145848e-01,1.174271529609785034e+02,4.656687784808406860e+01,1.194241108943411156e+01,-2.419045816875418531e+00,-4.218563089451531134e+00,-5.412569447662352040e-02,2.671562579689383821e+00,1.414362902236439457e+00,-1.198431792343734426e+00,-1.826721111670748465e+00
4.829783315517718889e-01,1.178987146580316505e+02,4.665507562518544660e+01,1.190957318401636300e+01,-2.453741737145865631e+00,-4.210332787324844617e+00,-2.302450129359667752e-02,2.680305541987757056e+00,1.389925248853547179e+00,-1.222651346022346264e+00,-1.819121552341560255e+00
4.834661884523292485e-01,1.183718724228279058e+02,4.674314833323947482e+01,1.187649235394771274e+01,-2.488365025516876106e+00,-4.201852803965226535e+00,8.093616859193741853e-03,2.688737937675835799e+00,1.365260955509992602e+00,-1.246641953381523837e+00,-1.811074631441060623e+00
4.839540453528866082e-01,1.188466291100196344e+02,4.683109358784552256e+01,1.184316843841019917e+01,-2.522914194512550168e+00,-4.193123115808094603e+00,3.922600367327300219e-02,2.696858216379597994e+00,1.340373475856938779e+00,-1.270398493485073610e+00,-1.802581604295797835e+00
4.844419022534439123e-01,1.193229875626498568e+02,4.691890899441376916e+01,1.180960128445775581e+01,-2.557387753401855868e+00,-4.184143715301015476e+00,7.036999281084199698e-02,2.704664860927445957e+00,1.315266308758793468e+00,-1.293915878015623910e+00,-1.793643839375052895e+00
4.849297591540012720e-01,1.198009506119935850e+02,4.700659214817606824e+01,1.177579074707003315e+01,-2.591784208262852385e+00,-4.174914610983770480e+00,1.015229081176780568e-01,2.712156387680060288e+00,1.289942997896428523e+00,-1.317189052437290009e+00,-1.784262818344079626e+00
4.854176160545586316e-01,1.202805210773970543e+02,4.709414063419722396e+01,1.174173668920633062e+01,-2.626102062047511065e+00,-4.165435827568425786e+00,1.326820638375305617e-01,2.719331346860893728e+00,1.264407131368306736e+00,-1.340212997158964026e+00,-1.774440136114306732e+00
4.859054729551159912e-01,1.207617017661169996e+02,4.718155202738691401e+01,1.170743898185949661e+01,-2.660339814647288748e+00,-4.155707406019383932e+00,1.638447648281347035e-01,2.726188322887339588e+00,1.238662341289421098e+00,-1.362982728698332480e+00,-1.764177500890479644e+00
4.863933298556733509e-01,1.212444954731581674e+02,4.726882389251204586e+01,1.167289750410992788e+01,-2.694495962959306823e+00,-4.145729403633436227e+00,1.950083067787274915e-01,2.732725934702533443e+00,1.212712303388125523e+00,-1.385493300846514675e+00,-1.753476734214749477e+00
4.868811867562306550e-01,1.217289049811102757e+02,4.735595378420966028e+01,1.163811214317958154e+01,-2.728569000953236401e+00,-4.135501894119795629e+00,2.261699764291489334e-01,2.738942836107816525e+00,1.186560736600808852e+00,-1.407739805833403413e+00,-1.742339771007710203e+00
4.873690436567880147e-01,1.222149330599838493e+02,4.744293924700039611e+01,1.160308279448603486e+01,-2.762557419738843389e+00,-4.125024967680123389e+00,2.573270517904866495e-01,2.744837716095854141e+00,1.160211402664427682e+00,-1.429717375493665621e+00,-1.730768659606379822e+00
4.878569005573453188e-01,1.227025824670443512e+02,4.752977781530233159e+01,1.156780936169663221e+01,-2.796459707634164182e+00,-4.114298731088567251e+00,2.884768023672359405e-01,2.750409299184395806e+00,1.133668105706940210e+00,-1.451421182433387802e+00,-1.718765561799147967e+00
4.883447574579027339e-01,1.231918559466468537e+02,4.761646701344560739e+01,1.153229175678258400e+01,-2.830274350234440739e+00,-4.103323307771750805e+00,3.196164893810998775e-01,2.755656345750706393e+00,1.106934691835519402e+00,-1.472846441197453338e+00,-1.706332752857634194e+00
4.888326143584600381e-01,1.236827562300676675e+02,4.770300435568721298e+01,1.149652990007322906e+01,-2.863999830481605890e+00,-4.092098837888798357e+00,3.507433659962283512e-01,2.760577652366626999e+00,1.080015048722722248e+00,-1.493988409437506881e+00,-1.693472621565535352e+00
4.893204712590173422e-01,1.241752860353370949e+02,4.778938734622668960e+01,1.146052372031020106e+01,-2.897634628734566675e+00,-4.080625478411312734e+00,3.818546775461304499e-01,2.765172052134314384e+00,1.052913105190423693e+00,-1.514842389080679919e+00,-1.680187670244381870e+00
4.898083281595747573e-01,1.246694480670689131e+02,4.787561347922197541e+01,1.142427315470180460e+01,-2.931177222840014807e+00,-4.068903403203383284e+00,4.129476617620109202e-01,2.769438415022609234e+00,1.025632830791714856e+00,-1.535403727498890758e+00,-1.666480514776283561e+00
4.902961850601321170e-01,1.251652450162910810e+02,4.796168023880608189e+01,1.138777814897725804e+01,-2.964626088204054710e+00,-4.056932803101538809e+00,4.440195490027896152e-01,2.773375648204071897e+00,9.981782353905467309e-01,-1.555667818678904135e+00,-1.652353884623569691e+00
4.907840419606894211e-01,1.256626795602737445e+02,4.804758509910409714e+01,1.135103865744112106e+01,-2.997979697864385784e+00,-4.044713885994736025e+00,4.750675624865745572e-01,2.776982696392670480e+00,9.705533687393285147e-01,-1.575630104393001440e+00,-1.637810622845428110e+00
4.912718988612468363e-01,1.261617543623568167e+02,4.813332552425074340e+01,1.131405464302770447e+01,-3.031236522563192537e+00,-4.032246876904314270e+00,5.060889185237220644e-01,2.780258542182107107e+00,9.427623200543477910e-01,-1.595286075370328849e+00,-1.622853686111459304e+00
4.917597557618041404e-01,1.266624720717764632e+02,4.821889896840848166e+01,1.127682607735554399e+01,-3.064395030820707522e+00,-4.019532018063959100e+00,5.370808267514470824e-01,2.783202206384824962e+00,9.148092175890616407e-01,-1.614631272468940448e+00,-1.607486144712208853e+00
4.922476126623614445e-01,1.271648353234911610e+02,4.830430287578620607e+01,1.123935294078185620e+01,-3.097453689009469713e+00,-4.006569568999620579e+00,5.680404903700191355e-01,2.785812748371632175e+00,8.866982282052042752e-01,-1.633661287848494847e+00,-1.591711182566585725e+00
4.927354695629188597e-01,1.276688467380060956e+02,4.838953468065837171e+01,1.120163522245711718e+01,-3.130410961429223704e+00,-3.993359806609467988e+00,5.989651063804772857e-01,2.788089266412018929e+00,8.584335569418064527e-01,-1.652371766143639231e+00,-1.575532097226297612e+00
4.932233264634761638e-01,1.281745089211953825e+02,4.847459180738442797e+01,1.116367292037973158e+01,-3.163265310382390894e+00,-3.979903025243832104e+00,6.298518658238150270e-01,2.790030898015079419e+00,8.300194465821240097e-01,-1.670758405637981614e+00,-1.558952299877223613e+00
4.937111833640334679e-01,1.286818244641267484e+02,4.855947167042941004e+01,1.112546604145051532e+01,-3.196015196250469259e+00,-3.966199536785082191e+00,6.606979540219501956e-01,2.791636820271144792e+00,8.014601772182430306e-01,-1.688816959438899978e+00,-1.541975315337666519e+00
4.941990402645907721e-01,1.291907959428814081e+02,4.864417167438431022e+01,1.108701460152749441e+01,-3.228659077570819491e+00,-3.952249670727561615e+00,6.915005508199925099e-01,2.792906250194006290e+00,7.727600658137492307e-01,-1.706543236652840800e+00,-1.524604782053627483e+00
4.946868971651482427e-01,1.297014259183746674e+02,4.872868921398737996e+01,1.104831862548061672e+01,-3.261195411114264253e+00,-3.938053774257500805e+00,7.222568308301922091e-01,2.793838445063846709e+00,7.439234657641691228e-01,-1.723933103561394287e+00,-1.506844452091022912e+00
4.951747540657055469e-01,1.302137169361752456e+02,4.881302167414580850e+01,1.100937814724652419e+01,-3.293622651963312720e+00,-3.923612212332890259e+00,7.529639636774083655e-01,2.794432702770773602e+00,7.149547664552691195e-01,-1.740982484797985119e+00,-1.488698191124799397e+00
4.956626109662628510e-01,1.307276716418965918e+02,4.889716644648287058e+01,1.097019320040932655e+01,-3.325939259768807332e+00,-3.908925363085224980e+00,7.836191208786974505e-01,2.794688359260361299e+00,6.858583820869496028e-01,-1.757687367486389762e+00,-1.470169961384395485e+00
4.961504678668202661e-01,1.312432927894291481e+02,4.898112093018185220e+01,1.093076381737683178e+01,-3.358143699072827726e+00,-3.893993616186868678e+00,8.142194775955560182e-01,2.794604783379941892e+00,6.566387388864516339e-01,-1.774043799757263562e+00,-1.451263781434956046e+00
4.966383247673775703e-01,1.317605825945486231e+02,4.906488243975163499e+01,1.089109008242682997e+01,-3.390234404902170873e+00,-3.878817399037597813e+00,8.447621758723753427e-01,2.794181393050995332e+00,6.273003340546149387e-01,-1.790047874585140697e+00,-1.431983818756784155e+00
4.971261816679348744e-01,1.322795433137323187e+02,4.914844828835988011e+01,1.085117208453613458e+01,-3.422209814069824940e+00,-3.863397155044047793e+00,8.752443568975344368e-01,2.793417647297417705e+00,5.978476953098931235e-01,-1.805695748780022925e+00,-1.412334350292038687e+00
4.976140385684922895e-01,1.328001772758780135e+02,4.923181579235725280e+01,1.081100991480745499e+01,-3.454068366931821288e+00,-3.847733342369910492e+00,9.056631630815876743e-01,2.792313045679159167e+00,5.682853772910475554e-01,-1.820983644922482103e+00,-1.392319757075125564e+00
4.981018954690495937e-01,1.333224868673017056e+02,4.931498226910961336e+01,1.077060366771758737e+01,-3.485808506640466931e+00,-3.831826434510151369e+00,9.360157375102817756e-01,2.790867128637434913e+00,5.386179617163062705e-01,-1.835907851964385662e+00,-1.371944523805361582e+00
4.985897523696068978e-01,1.338464745175044470e+02,4.939794503495188138e+01,1.072995344230436743e+01,-3.517428678444692647e+00,-3.815676920839000452e+00,9.662992234451256435e-01,2.789079477834344178e+00,5.088500574915614250e-01,-1.850464725849991332e+00,-1.351213238379261883e+00
4.990776092701643130e-01,1.343721426857057679e+02,4.948070140326315425e+01,1.068905934329257690e+01,-3.548927329037384837e+00,-3.799285307131771372e+00,9.965107638713895932e-01,2.786949716486900375e+00,4.789863007677239715e-01,-1.864650690157346968e+00,-1.330130591382529204e+00
4.995654661707216726e-01,1.348994938481452834e+02,4.956324868266332118e+01,1.064792148215869716e+01,-3.580302905949771297e+00,-3.782652116060488012e+00,1.026647501093598702e+00,2.784477509695472364e+00,4.490313549471758869e-01,-1.878462236760030546e+00,-1.308701375541703182e+00
5.000533230712789212e-01,1.354285304861530790e+02,4.964558417533124413e+01,1.060653997813446203e+01,-3.611553856992900435e+00,-3.765777887663288137e+00,1.056706576378558804e+00,2.781662564766632428e+00,4.189899106392783179e-01,-1.891895926509244097e+00,-1.286930485135446611e+00
5.005411799718363364e-01,1.359592550749876239e+02,4.972770517544442015e+01,1.056491495914928791e+01,-3.642678629746160635e+00,-3.748663179787633304e+00,1.086685129645861503e+00,2.778504631530414937e+00,3.888666855649884901e-01,-1.904948389936241160e+00,-1.264822915365495071e+00
5.010290368723936405e-01,1.364916700734405879e+02,4.980960896773984103e+01,1.052304656271164696e+01,-3.673675671092774930e+00,-3.731308568507361922e+00,1.116580299205815141e+00,2.775003502651993248e+00,3.586664244106445576e-01,-1.917616327975059320e+00,-1.242383761687325006e+00
5.015168937729509446e-01,1.370257779142114600e+02,4.989129282619670391e+01,1.048093493672914889e+01,-3.704543426802468620e+00,-3.713714648513480654e+00,1.146389221544976467e+00,2.771159013937751769e+00,3.283938986307329833e-01,-1.929896512705640887e+00,-1.219618219100395695e+00
5.020047506735084708e-01,1.375615809950489847e+02,4.997275401284036178e+01,1.043858024026758180e+01,-3.735280341161100637e+00,-3.695882033478799844e+00,1.176109031159098262e+00,2.766971044635778920e+00,2.980539061998351835e-01,-1.941785788117254219e+00,-1.196531581398114330e+00
5.024926075740657749e-01,1.380990816706598139e+02,5.005398977666761340e+01,1.039598264424885343e+01,-3.765884856647323975e+00,-3.677811356396390785e+00,1.205736860433539892e+00,2.762439517730773897e+00,2.676512713136969257e-01,-1.953281070892243898e+00,-1.173129240377482230e+00
5.029804644746230791e-01,1.386382822453874724e+02,5.013499735269387969e+01,1.035314233208761081e+01,-3.796355413656417710e+00,-3.659503269891767996e+00,1.235269839571294881e+00,2.757564400233346813e+00,2.371908440392715423e-01,-1.964379351210166824e+00,-1.149416685008309180e+00
5.034683213751804942e-01,1.391791849666571181e+02,5.021577396112144953e+01,1.031005950026688112e+01,-3.826690450271050814e+00,-3.640958446508948843e+00,1.264705096568386367e+00,2.752345703463743298e+00,2.066774999139831537e-01,-1.975077693572216075e+00,-1.125399500562181299e+00
5.039561782757377983e-01,1.397217920191883707e+02,5.029631680662929227e+01,1.026673435885255969e+01,-3.856888402079109213e+00,-3.622177578970303014e+00,1.294039757236775667e+00,2.746783483329980236e+00,1.761161394940706781e-01,-1.985373237645990052e+00,-1.101083367701079840e+00
5.044440351762951025e-01,1.402661055199777707e+02,5.037662307778448678e+01,1.022316713194664040e+01,-3.886947702038654029e+00,-3.603161380410158987e+00,1.323270945274831467e+00,2.740877840600377535e+00,1.455116878519531198e-01,-1.995263199130627996e+00,-1.076474061525601433e+00
5.049318920768525176e-01,1.408121275140474893e+02,5.045668994657494721e+01,1.017935805807941030e+01,-3.916866780389843150e+00,-3.583910584582262970e+00,1.352395782385211742e+00,2.734628921170513927e+00,1.148690940227785617e-01,-2.004744870642245935e+00,-1.051577450582905637e+00
5.054197489774098218e-01,1.413598599709623045e+02,5.053651456806365871e+01,1.013530739054048624e+01,-3.946644064613929803e+00,-3.564425946041027249e+00,1.381411388440261678e+00,2.728036916324589445e+00,8.419333040004395308e-02,-2.013815622619728352e+00,-1.026399495834306785e+00
5.059076058779671259e-01,1.419093047821154414e+02,5.061609408016443723e+01,1.009101539764865052e+01,-3.976277979439339472e+00,-3.544708240296559065e+00,1.410314881694929579e+00,2.721102062991190618e+00,5.348939208028435921e-02,-2.022472904250856018e+00,-1.000946249582502556e+00
5.063954627785244300e-01,1.424604637587813158e+02,5.069542560353907135e+01,1.004648236296061725e+01,-4.005766946894754987e+00,-3.524758263943519765e+00,1.439103379047132369e+00,2.713824643993477004e+00,2.276229615690406050e-02,-2.030714244418764913e+00,-9.752238543584996755e-01
5.068833196790818452e-01,1.430133386309368575e+02,5.077450624161604509e+01,1.000170858541857832e+01,-4.035109386409291510e+00,-3.504576834763760917e+00,1.467773996345653753e+00,2.706204988293764213e+00,-7.982919036934377210e-03,-2.038537252668747968e+00,-9.492385417681691306e-01
5.073711765796391493e-01,1.435679310468500489e+02,5.085333308073053615e+01,9.956694379436717313e+00,-4.064303714959662805e+00,-3.484164791802803141e+00,1.496323848745473084e+00,2.698243471232538493e+00,-3.874119473626447263e-02,-2.045939620195384112e+00,-9.229966312985147248e-01
5.078590334801964534e-01,1.441242425734373569e+02,5.093190319038606617e+01,9.911440074926465726e+00,-4.093348347264465836e+00,-3.463522995420068362e+00,1.524750051110652871e+00,2.689940514761855805e+00,-6.950745260323887287e-02,-2.052919120850012824e+00,-8.965045290835416125e-01
5.083468903807538686e-01,1.446822746973888911e+02,5.101021362363761824e+01,9.865946017260640133e+00,-4.122241696025494839e+00,-3.442652327312928584e+00,1.553049718464698081e+00,2.681296587673161369e+00,-1.002765956369368050e-01,-2.059473612168548406e+00,-8.697687266298078645e-01
5.088347472813111727e-01,1.452420288270604942e+02,5.108826141759598016e+01,9.820212567176541896e+00,-4.150982172216052035e+00,-3.421553690514598678e+00,1.581219966488353723e+00,2.672312205819536324e+00,-1.310435091340140801e-01,-2.065601036419616676e+00,-8.427957995016878145e-01
5.093226041818684768e-01,1.458035062951350938e+02,5.116604359405386049e+01,9.774240100617769045e+00,-4.179568185416380643e+00,-3.400228009365771964e+00,1.609257912064965712e+00,2.662987932332324004e+00,-1.618030617003342053e-01,-2.071299421673039376e+00,-8.155924059662228442e-01
5.098104610824258920e-01,1.463667083620517815e+02,5.124355716023333684e+01,9.728029008514935683e+00,-4.207998144196141155e+00,-3.378676229460076286e+00,1.637160673873319539e+00,2.653324377832182002e+00,-1.925501063134857915e-01,-2.076566882888664090e+00,-7.881652855976579719e-01
5.102983179829831961e-01,1.469316362202015398e+02,5.132079910965464364e+01,9.681579696505341559e+00,-4.236270456543850038e+00,-3.356899317563375007e+00,1.664925373027895672e+00,2.643322200634554697e+00,-2.232794814361233060e-01,-2.081401623025494807e+00,-7.605212578416987723e-01
5.107861748835405002e-01,1.474982909988924860e+02,5.139776642312662602e+01,9.634892584591366216e+00,-4.264383530343478057e+00,-3.334898261506815675e+00,1.692549133766713787e+00,2.632982106949538714e+00,-2.539860121803110271e-01,-2.085801934171207517e+00,-7.326672205393491843e-01
5.112740317840980264e-01,1.480666737700835540e+02,5.147445606985874633e+01,9.587968106737701390e+00,-4.292335773898096285e+00,-3.312674070053661879e+00,1.720029084186669888e+00,2.622304851076148413e+00,-2.846645115227759426e-01,-2.089766198691979771e+00,-7.046101484104044799e-01
5.117618886846553306e-01,1.486367855548824082e+02,5.155086500869401789e+01,9.540806710407711222e+00,-4.320125596500410836e+00,-3.290227772740064616e+00,1.747362357026202684e+00,2.611291235591049809e+00,-3.153097815708787444e-01,-2.093292890402639550e+00,-6.763570914967644843e-01
5.122497455852126347e-01,1.492086273308162845e+02,5.162699018946409524e+01,9.493408856038259458e+00,-4.347751409050568228e+00,-3.267560419689442330e+00,1.774546090495672690e+00,2.599942111531612365e+00,-3.459166148797461204e-01,-2.096380575757168518e+00,-6.479151735651743627e-01
5.127376024857700498e-01,1.497822000398676892e+02,5.170282855446544090e+01,9.445775016453669792e+00,-4.375211624720881431e+00,-3.244673081400800907e+00,1.801577429155106325e+00,2.588258378573452756e+00,-3.764797958201353545e-01,-2.099027915059563654e+00,-6.192915904697974261e-01
5.132254593863273540e-01,1.503575048419103553e+02,5.177837707297501879e+01,9.397905656043223033e+00,-4.402504671638464373e+00,-3.221566838938032529e+00,1.828453536653457778e+00,2.576240980561569138e+00,-4.069941155141016398e-01,-2.101233665685153795e+00,-5.904935953077233846e-01
5.137133162868846581e-01,1.509345454180228217e+02,5.185363304837371601e+01,9.349801040279094977e+00,-4.429629104213620217e+00,-3.198242692587961677e+00,1.855171705651852854e+00,2.563890858197233946e+00,-4.374544996223560522e-01,-2.102996692460434858e+00,-5.615283653402540764e-01
5.142011731874420732e-01,1.515133241270196720e+02,5.192859359643720296e+01,9.301461551887033607e+00,-4.456583412842661573e+00,-3.174701710559021173e+00,1.881729170145436392e+00,2.551209017369016507e+00,-4.678557962598173803e-01,-2.104315926925806934e+00,-5.324031989217444805e-01
5.146890300879993774e-01,1.520938427043923866e+02,5.200325574332318013e+01,9.252887633981394799e+00,-4.483366060252242491e+00,-3.150945003394001631e+00,1.908123141912728471e+00,2.538196521739180866e+00,-4.981928160027577213e-01,-2.105190388699912152e+00,-5.031254887318531432e-01
5.151768869885566815e-01,1.526761028621811533e+02,5.207761650690421362e+01,9.204079740720560565e+00,-4.509975511239892931e+00,-3.126973700710777404e+00,1.934350840114665626e+00,2.524854482047978799e+00,-5.284603660206675935e-01,-2.105619192462402811e+00,-4.737026889259401408e-01
5.156647438891140967e-01,1.532601062887628700e+02,5.215167289681584606e+01,9.155038337349726163e+00,-4.536410232770786699e+00,-3.102788951191950417e+00,1.960409491599806042e+00,2.511184056067273573e+00,-5.586532509860132611e-01,-2.105601548209521390e+00,-4.441423130437208711e-01
5.161526007896714008e-01,1.538458546486382943e+02,5.222542191450553162e+01,9.105763900243424303e+00,-4.562668694075206588e+00,-3.078391922573719519e+00,1.986296331211112154e+00,2.497186448552859872e+00,-5.887662739867021156e-01,-2.105136761508142662e+00,-4.144519319170504312e-01
5.166404576902287049e-01,1.544333495822193356e+02,5.229886055328238825e+01,9.056256916947738489e+00,-4.588749366746770697e+00,-3.053783801633915385e+00,2.012008602094364829e+00,2.482862911195455879e+00,-6.187942374413177848e-01,-2.104224233748270390e+00,-3.846391715767780717e-01
5.171283145907860090e-01,1.550225927056140449e+02,5.237198579836766044e+01,9.006517886222354718e+00,-4.614650724841300899e+00,-3.028965794179312887e+00,2.037543556008091894e+00,2.468214742570421283e+00,-6.487319440169931895e-01,-2.102863462393997462e+00,-3.547117111587985150e-01
5.176161714913434242e-01,1.556135856104114907e+02,5.244479462694594218e+01,8.956547318082330733e+00,-4.640371244976425835e+00,-3.003939125032132118e+00,2.062898453635114926e+00,2.453243288086151441e+00,-6.785741975500350076e-01,-2.101054041232920611e+00,-3.246772808091925033e-01
5.181040283919007283e-01,1.562063298634650721e+02,5.251728400821716036e+01,8.906345733839684087e+00,-4.665909406431856254e+00,-2.978705038015790674e+00,2.088070564895632586e+00,2.437949939931192578e+00,-7.083158039692115659e-01,-2.098795660624017678e+00,-2.945436595885402298e-01
5.185918852924580325e-01,1.568008270066758882e+02,5.258945090344943907e+01,8.855913666144612506e+00,-4.691263691250416201e+00,-2.953264795939820164e+00,2.113057169261942647e+00,2.422336137020014935e+00,-7.379515722218203955e-01,-2.096088107743976803e+00,-2.643186733752940776e-01
5.190797421930154476e-01,1.573970785567741473e+02,5.266129226603258218e+01,8.805251659026605893e+00,-4.716432584339728784e+00,-2.927619680584056194e+00,2.137855556074686803e+00,2.406403364937516276e+00,-7.674763152023984514e-01,-2.092931266831993931e+00,-2.340101927683446159e-01
5.195675990935727517e-01,1.579950860050997505e+02,5.273280504153236592e+01,8.754360267935284767e+00,-4.741414573574600944e+00,-2.901770992682047634e+00,2.162463024860675986e+00,2.390153155882223324e+00,-7.968848506841428314e-01,-2.089325119433022238e+00,-2.036261309887181792e-01
5.200554559941300559e-01,1.585948508173828202e+02,5.280398616774569831e+01,8.703240059780917193e+00,-4.766208149900167612e+00,-2.875720051903630559e+00,2.186876885652340619e+00,2.373587088608154705e+00,-8.261720022531012786e-01,-2.085269744639479672e+00,-1.731744417803369740e-01
5.205433128946875820e-01,1.591963744335224931e+02,5.287483257475645360e+01,8.651891612974782930e+00,-4.790811807435680691e+00,-2.849468196836777434e+00,2.211094459308712512e+00,2.356706788365412475e+00,-8.553326002450087895e-01,-2.080765319331417729e+00,-1.426631173099747185e-01
5.210311697952448862e-01,1.597996582673640660e+02,5.294534118499195330e+01,8.600315517469336868e+00,-4.815224043578991697e+00,-2.823016784968683801e+00,2.235113077837962869e+00,2.339513926839484892e+00,-8.843614826848131827e-01,-2.075812118415155449e+00,-1.121001860663629612e-01
5.215190266958021903e-01,1.604047037064774202e+02,5.301550891328057702e+01,8.548512374797944346e+00,-4.839443359111822218e+00,-2.796367192665977885e+00,2.258930084721610942e+00,2.322010222089182729e+00,-9.132534962290175251e-01,-2.070410515060353784e+00,-8.149371075831157718e-02
5.220068835963596054e-01,1.610115121119325181e+02,5.308533266690977115e+01,8.496482798114570301e+00,-4.863468258305648995e+00,-2.769520815154247195e+00,2.282542835240217283e+00,2.304197438483333471e+00,-9.420034971106195920e-01,-2.064560980935567169e+00,-5.085178621207775418e-02
5.224947404969169096e-01,1.616200848180740763e+02,5.315480934568497418e+01,8.444227412233175301e+00,-4.887297249028303980e+00,-2.742479066496772422e+00,2.305948696800672160e+00,2.286077386636164555e+00,-9.706063520867793670e-01,-2.058264086442248342e+00,-2.018253726784036139e-02
5.229825973974742137e-01,1.622304231322967780e+02,5.322393584198936622e+01,8.391746853666777639e+00,-4.910928842851337350e+00,-2.715243379572413573e+00,2.329145049265113343e+00,2.267651923341339693e+00,-9.990569393892622108e-01,-2.051520500947201064e+00,1.050588332476221076e-02
5.234704542980316289e-01,1.628425283348179562e+02,5.329270904084430782e+01,8.339041770666392850e+00,-4.934361555158014667e+00,-2.687815206052793116e+00,2.352129285281362225e+00,2.248922951504741086e+00,-1.027350149677511038e+00,-2.044330993013510067e+00,4.120529701188546667e-02
5.239583111985889330e-01,1.634564016784496800e+02,5.336112581997050341e+01,8.286112823259715654e+00,-4.957593905252032584e+00,-2.660196016378684192e+00,2.374898810614943567e+00,2.229892420075939352e+00,-1.055480886994441425e+00,-2.036696430629918453e+00,7.190750154161651420e-02
5.244461680991462371e-01,1.640720443883709549e+02,5.342918304985008149e+01,8.232960683289459070e+00,-4.980624416466977067e+00,-2.632387299735567066e+00,2.397451044482731497e+00,2.210562323978324528e+00,-1.083444069725000736e+00,-2.028617781438660117e+00,1.026042730710372552e-01
5.249340249997036523e-01,1.646894576618977624e+02,5.349687759378935681e+01,8.179586034451558518e+00,-5.003451616276442415e+00,-2.604390564028458144e+00,2.419783419888123177e+00,2.190934704037970970e+00,-1.111234631557373564e+00,-2.020096112961756507e+00,1.332873682741023691e-01
5.254218819002609564e-01,1.653086426682521335e+02,5.356420630798224636e+01,8.125989572333146782e+00,-5.026074036404842182e+00,-2.576207335855970726e+00,2.441893383957787655e+00,2.171011646911203297e+00,-1.138847522446895244e+00,-2.011132592825782606e+00,1.639485264503743878e-01
5.259097388008182605e-01,1.659296005483314502e+02,5.363116604157470846e+01,8.072172004450168359e+00,-5.048490212938984811e+00,-2.547839160483531984e+00,2.463778398280040971e+00,2.150795285010821178e+00,-1.166277709582730804e+00,-2.001728488985069276e+00,1.945794716346995745e-01
5.263975957013756757e-01,1.665523324144759840e+02,5.369775363672975033e+01,8.018134050284849934e+00,-5.070698686440288760e+00,-2.519287601815864086e+00,2.485435939244752479e+00,2.130287796431041158e+00,-1.193520178357209804e+00,-1.991885169943371059e+00,2.251719147076978178e-01
5.268854526019329798e-01,1.671768393502341610e+02,5.376396592869314617e+01,7.963876441323020750e+00,-5.092698002057690410e+00,-2.490554242368743232e+00,2.506863498384803712e+00,2.109491404871187026e+00,-1.220569933337830593e+00,-1.981604104974024283e+00,2.557175555070740902e-01
5.273733095024902839e-01,1.678031224101310954e+02,5.382979974586032768e+01,7.909399921090839669e+00,-5.114486709641385076e+00,-2.461640683239786132e+00,2.528058582719260095e+00,2.088408379557937344e+00,-1.247421999242150026e+00,-1.970886864338497801e+00,2.862080849399963878e-01
5.278611664030476991e-01,1.684311826194306150e+02,5.389525190984345215e+01,7.854705245191764718e+00,-5.136063363857061859e+00,-2.432548544078716901e+00,2.549018715097918442e+00,2.067041035166444107e+00,-1.274071421915120794e+00,-1.959735119503471790e+00,3.166351870960669723e-01
5.283490233036050032e-01,1.690610209739003835e+02,5.396031923553968568e+01,7.799793181342917769e+00,-5.157426524301013337e+00,-2.403279463056655185e+00,2.569741434547591297e+00,2.045391731740024088e+00,-1.300513269309345965e+00,-1.948150643356332479e+00,3.469905413613785239e-01
5.288368802041623074e-01,1.696926384395746652e+02,5.402499853120009732e+01,7.744664509411354203e+00,-5.178574755615873215e+00,-2.373835096834708835e+00,2.590224296619902944e+00,2.023462874608594309e+00,-1.326742632467948324e+00,-1.936135310419142996e+00,3.772658245333495586e-01
5.293247371047196115e-01,1.703260359525163210e+02,5.408928659849932785e+01,7.689320021450056331e+00,-5.199506627607075160e+00,-2.344217120531763676e+00,2.610464873740677039e+00,2.001256914305791668e+00,-1.352754626510176195e+00,-1.923691097061064781e+00,4.074527129364543532e-01
5.298125940052771377e-01,1.709612144185783791e+02,5.415318023260608982e+01,7.633760521733641724e+00,-5.220220715360023078e+00,-2.314427227691471245e+00,2.630460755560912744e+00,1.978776346484771631e+00,-1.378544391619724641e+00,-1.910820081709221796e+00,4.375428845388399379e-01
5.303004509058344418e-01,1.715981747131614270e+02,5.421667622225411520e+01,7.577986826794132824e+00,-5.240715599357857357e+00,-2.284467130248614364e+00,2.650209549309232138e+00,1.956023711832818535e+00,-1.404107094035632830e+00,-1.897524445058095477e+00,4.675280210696578509e-01
5.307883078063917459e-01,1.722369176810096860e+02,5.427977134982870666e+01,7.521999765490729573e+00,-5.260989865708991964e+00,-2.254338558776703749e+00,2.669708880715814914e+00,1.933001597703696728e+00,-1.429437928276783287e+00,-1.883806477131214185e+00,4.973998090826726726e-01
5.312761647069491611e-01,1.728774441385007492e+02,5.434246239248883370e+01,7.465800181692482163e+00,-5.281042114466905524e+00,-2.224043283552181727e+00,2.688956437429297797e+00,1.909712766230639902e+00,-1.454532212672640767e+00,-1.869669089355948222e+00,5.271498727020998976e-01
5.317640216075064652e-01,1.735197548693388683e+02,5.440474612044303626e+01,7.409388930025063047e+00,-5.300870946220008761e+00,-2.193583079095311472e+00,2.707949898837068936e+00,1.886159938011158443e+00,-1.479385240977462823e+00,-1.855114954506516201e+00,5.567699264858090302e-01
5.322518785080637693e-01,1.741638506240412596e+02,5.446661929698857563e+01,7.352766875580983630e+00,-5.320474961447887452e+00,-2.162959722637963988e+00,2.726686932051563872e+00,1.862345783855952286e+00,-1.503992269699820028e+00,-1.840146472483338513e+00,5.862517562987528130e-01
5.327397354086211845e-01,1.748097321215661566e+02,5.452807867940315845e+01,7.295934895910220597e+00,-5.339852766808180995e+00,-2.132175010172430607e+00,2.745165224463452791e+00,1.838273022850444249e+00,-1.528348587790975488e+00,-1.824766161409088427e+00,6.155871559155643435e-01
5.332275923091784886e-01,1.754574000490632670e+02,5.458912101901736946e+01,7.238893881049628831e+00,-5.359002975241319078e+00,-2.101230756349897977e+00,2.763382484022175234e+00,1.813944421860792522e+00,-1.552449517602157769e+00,-1.808976656307225594e+00,6.447679301601961788e-01
5.337154492097357927e-01,1.761068550616245716e+02,5.464974306128821269e+01,7.181644733551675763e+00,-5.377924206075661573e+00,-2.070128794377846582e+00,2.781336439516161718e+00,1.789362795039353804e+00,-1.576290415836150816e+00,-1.792780707783145910e+00,6.737858980153382804e-01
5.342033061102932079e-01,1.767580977820337580e+02,5.470994154587339864e+01,7.124188368512740510e+00,-5.396615085132975054e+00,-2.038870975916498907e+00,2.799024840852684104e+00,1.764531003329694814e+00,-1.599866674493098051e+00,-1.776181180708009899e+00,7.026328957014877918e-01
5.346911630108505120e-01,1.774111288005145468e+02,5.476971320670653398e+01,7.066525713600846359e+00,-5.415074244834277906e+00,-2.007459170974251972e+00,2.816445459337355572e+00,1.739451953971105080e+00,-1.623173721810575287e+00,-1.759181052905220755e+00,7.313007797257372600e-01
5.351790199114078161e-01,1.780659486744800688e+02,5.482905477207344092e+01,7.008657709082727116e+00,-5.433300324306096662e+00,-1.975895267802038280e+00,2.833596087953329068e+00,1.714128600002557956e+00,-1.646207023197976183e+00,-1.741783413839513406e+00,7.597814299003362581e-01
5.356668768119652313e-01,1.787225579282804517e+02,5.488796296468918001e+01,6.950585307850448480e+00,-5.451291969487056299e+00,-1.944181172786732859e+00,2.850474541640115600e+00,1.688563939766222877e+00,-1.668962082165116323e+00,-1.723991463308727212e+00,7.880667523309090594e-01
5.361547337125225354e-01,1.793809570529493840e+02,5.494643450177603938e+01,6.892309475447470746e+00,-5.469047833234837341e+00,-1.912318810343549336e+00,2.867078657572057043e+00,1.662761016410477577e+00,-1.691434441245103226e+00,-1.705808510138225875e+00,8.161486823743895336e-01
5.366425906130798396e-01,1.800411465059520140e+02,5.500446609514257545e+01,6.833831190094036501e+00,-5.486566575433547754e+00,-1.880310122807357986e+00,2.883406295436497846e+00,1.636722917392367638e+00,-1.713619682911519559e+00,-1.687237970877928150e+00,8.440191875667278909e-01
5.371304475136372547e-01,1.807031267109304338e+02,5.506205445126339271e+01,6.775151442712119554e+00,-5.503846863101424347e+00,-1.848157070323056095e+00,2.899455337711570824e+00,1.610452773979618835e+00,-1.735513430489825648e+00,-1.668283368502023745e+00,8.716702705202555856e-01
5.376183044141945588e-01,1.813668980574488785e+02,5.511919627135992528e+01,6.716271236949816981e+00,-5.520887370498907210e+00,-1.815861630734923793e+00,2.915223689943647667e+00,1.583953760752148998e+00,-1.757111349063027905e+00,-1.648948331111335097e+00,8.990939717907668882e-01
5.381061613147518630e-01,1.820324609007396646e+02,5.517588825148221332e+01,6.657191589205059934e+00,-5.537686779237123602e+00,-1.783425799474902540e+00,2.930709281024475032e+00,1.557229095103027205e+00,-1.778409146371658922e+00,-1.629236590638289961e+00,9.262823727143716379e-01
5.385940182153092781e-01,1.826998155614471386e+02,5.523212708259145387e+01,6.597913528648889248e+00,-5.554243778386702246e+00,-1.750851589449926138e+00,2.945910063467938933e+00,1.530282036738984441e+00,-1.799402573707978181e+00,-1.609151981554580502e+00,9.532275982140058224e-01
5.390818751158665822e-01,1.833689623253709726e+02,5.528790945064353224e+01,6.538438097248173264e+00,-5.570557064586962426e+00,-1.718141030928237445e+00,2.960824013686481404e+00,1.503115887180427102e+00,-1.820087426804440689e+00,-1.588698439581466726e+00,9.799218195756616012e-01
5.395697320164239974e-01,1.840399014432107379e+02,5.534323203667356239e+01,6.478766349787630219e+00,-5.586625342155515206e+00,-1.685296171424619960e+00,2.975449132267214747e+00,1.475733989260886281e+00,-1.840459546716475270e+00,-1.567880000402686935e+00,1.006357257194389287e+00
5.400575889169814126e-01,1.847126331303072959e+02,5.539809151688116629e+01,6.418899353891490023e+00,-5.602447323198175511e+00,-1.652319075584719688e+00,2.989783444247641864e+00,1.448139726626056500e+00,-1.860514820699468830e+00,-1.546700798380077124e+00,1.032526183289933730e+00
5.405454458175387167e-01,1.853871575663855253e+02,5.545248456271683324e+01,6.358838190044448169e+00,-5.618021727719290759e+00,-1.619211825068277433e+00,3.003824999391067951e+00,1.420336523232268444e+00,-1.880249183080059172e+00,-1.525165065271790965e+00,1.058420924592144985e+00
5.410333027180960208e-01,1.860634748952961957e+02,5.550640784096914615e+01,6.298583951612089393e+00,-5.633347283732431876e+00,-1.585976518431357007e+00,3.017571872461665805e+00,1.392327842844469643e+00,-1.899658616121688404e+00,-1.503277128953172337e+00,1.084033864996096552e+00
5.415211596186533249e-01,1.867415852247564203e+02,5.555985801385290301e+01,6.238137744860816625e+00,-5.648422727371438690e+00,-1.552615271007601327e+00,3.031022163499183630e+00,1.364117188533740421e+00,-1.918739150884402944e+00,-1.481041412140301272e+00,1.109357448186892192e+00
5.420090165192107401e-01,1.874214886260904223e+02,5.561283173909817634e+01,6.177500688977144883e+00,-5.663246803001854346e+00,-1.519130214788427580e+00,3.044173998093323341e+00,1.335708102174265832e+00,-1.937486868078939217e+00,-1.458462431116158475e+00,1.134384180234217165e+00
5.424968734197680442e-01,1.881031851339687933e+02,5.566532567004025367e+01,6.116673916086538654e+00,-5.677818263332714110e+00,-1.485523498302268264e+00,3.057025527657760033e+00,1.307104163939863062e+00,-1.955897898915051503e+00,-1.435544794459472362e+00,1.159106632156568617e+00
5.429847303203253484e-01,1.887866747461485772e+02,5.571733645571062254e+01,6.055658571271535173e+00,-5.692135869528729408e+00,-1.451797286492711336e+00,3.069574929703848376e+00,1.278308991799928407e+00,-1.973968425944145011e+00,-1.412293201776159579e+00,1.183517442455260138e+00
5.434725872208827635e-01,1.894719574232115917e+02,5.576886074092872292e+01,5.994455812589443156e+00,-5.706198391322825358e+00,-1.417953760595703105e+00,3.081820408113956411e+00,1.249326241014953043e+00,-1.991694683896141349e+00,-1.388712442433459815e+00,1.207609319618088595e+00
5.439604441214400676e-01,1.901590330883021522e+02,5.581989516639468718e+01,5.933066811089478421e+00,-5.720004607129041574e+00,-1.383995118015733272e+00,3.093760193414462734e+00,1.220159603631531198e+00,-2.009072960510607686e+00,-1.364807394296717158e+00,1.231375044592722734e+00
5.444483010219973718e-01,1.908479016268653368e+02,5.587043636878302522e+01,5.871492750829228058e+00,-5.733553304155832642e+00,-1.349923572200944832e+00,3.105392543048431708e+00,1.190812807976818322e+00,-2.026099597362188032e+00,-1.340583022468766927e+00,1.254807473229846426e+00
5.449361579225547869e-01,1.915385628863836587e+02,5.592048098083721186e+01,5.809734828890666947e+00,-5.746843278519718545e+00,-1.315741352517287854e+00,3.116715741647918758e+00,1.161289618152535397e+00,-2.042770990680263576e+00,-1.316044378032006357e+00,1.277899538695978165e+00
5.454240148231120910e-01,1.922310166761129722e+02,5.597002563146511278e+01,5.747794255395623608e+00,-5.759873335359298352e+00,-1.281450704121675610e+00,3.127728101305942143e+00,1.131593833528487192e+00,-2.059083592162886056e+00,-1.291196596793127149e+00,1.300644253856002575e+00
5.459118717236693952e-01,1.929252627668192304e+02,5.601906694583549751e+01,5.685672253520564823e+00,-5.772642288949667133e+00,-1.247053887834044694e+00,3.138427961848124781e+00,1.101729288235508530e+00,-2.075033909785001018e+00,-1.266044898030434851e+00,1.323034713625461434e+00
5.463997286242268103e-01,1.936213008905132540e+02,5.606760154547531982e+01,5.623370059510944152e+00,-5.785148962817176610e+00,-1.212553180008480114e+00,3.148813691103976797e+00,1.071699850657979791e+00,-2.090618508600909919e+00,-1.240594583243870508e+00,1.345064097292518301e+00
5.468875855247841145e-01,1.943191307401849031e+02,5.611562604836795742e+01,5.560888922694994463e+00,-5.797392189854564393e+00,-1.177950872403322968e+00,3.158883685177833911e+00,1.041509422925836814e+00,-2.105834011540998141e+00,-1.214851034907680205e+00,1.366725670809636917e+00
5.473754424253414186e-01,1.950187519695383003e+02,5.616313706905244629e+01,5.498230105496829445e+00,-5.809370812436485565e+00,-1.143249272050193444e+00,3.168636368719474294e+00,1.011161940406017923e+00,-2.120677100202760901e+00,-1.188819715225676532e+00,1.388012789055020679e+00
5.478632993258988337e-01,1.957201641927246669e+02,5.621013121872355356e+01,5.435394883449125913e+00,-5.821083682535385329e+00,-1.108450701122078774e+00,3.178070195194372616e+00,9.806613711934787370e-01,-2.135144515636060003e+00,-1.162506164889204774e+00,1.408918898063722391e+00
5.483511562264561379e-01,1.964233669840749315e+02,5.625660510533273140e+01,5.372384545205246553e+00,-5.832529661837743795e+00,-1.073557496800402467e+00,3.187183647153606358e+00,9.500117156017049425e-01,-2.149233059122650058e+00,-1.135916001837756095e+00,1.429437537228467336e+00
5.488390131270135530e-01,1.971283598778332760e+02,5.630255533369018650e+01,5.309200392550639691e+00,-5.843707621860722234e+00,-1.038572011140996620e+00,3.195975236503452166e+00,9.192170056526487443e-01,-2.162939592950006151e+00,-1.109054920022160884e+00,1.449562341470246096e+00
5.493268700275709682e-01,1.978351423678876699e+02,5.634797850556759613e+01,5.245843740413929979e+00,-5.854616444069136172e+00,-1.003496610939187850e+00,3.204443504774595830e+00,8.882813045662756313e-01,-2.176261041179364142e+00,-1.081928688170528341e+00,1.469287043378547208e+00
5.498147269281282723e-01,1.985437139075018536e+02,5.639287121980196105e+01,5.182315916877238138e+00,-5.865255019992837937e+00,-9.683336775937645413e-01,3.212587023391031860e+00,8.572087062495219456e-01,-2.189194390408069957e+00,-1.054543148556752907e+00,1.488605475321365557e+00
5.503025838286855764e-01,1.992540739090459283e+02,5.643723007240028267e+01,5.118618263186037964e+00,-5.875622251344453595e+00,-9.330856069699777766e-01,3.220404393938610443e+00,8.260033347847863805e-01,-2.201736690526178819e+00,-1.026904215771699214e+00,1.507511571524903005e+00
5.507904407292429916e-01,1.999662217437266918e+02,5.648105165664520655e+01,5.054752133758427135e+00,-5.885717050137493800e+00,-8.977548092615088571e-01,3.227894248433239799e+00,7.946693439179155494e-01,-2.213885055467322616e+00,-9.990178754970291397e-01,1.525999370122988807e+00
5.512782976298002957e-01,2.006801567413159830e+02,5.652433256320148303e+01,4.990718896193953924e+00,-5.895538338804822587e+00,-8.623437088514955828e-01,3.235055249588736803e+00,7.632109165457376942e-01,-2.225636663953822758e+00,-9.708901832817197208e-01,1.544063015176185161e+00
5.517661545303575998e-01,2.013958781898813299e+02,5.656706938022350073e+01,4.926519931281633902e+00,-5.905085050317527617e+00,-8.268547441724005687e-01,3.241886091084359656e+00,7.316322642029806644e-01,-2.236988760236116924e+00,-9.425272633211259077e-01,1.561696758660675144e+00
5.522540114309149040e-01,2.021133853355132715e+02,5.660925869346362305e+01,4.862156633007664652e+00,-5.914356128304135929e+00,-7.912903675650091451e-01,3.248385497831975499e+00,6.999376265488104210e-01,-2.247938654826405980e+00,-9.139353072387952359e-01,1.578894962426805826e+00
5.527418683314723191e-01,2.028326773820533617e+02,5.665089708638149801e+01,4.797630408562453042e+00,-5.923350527170206270e+00,-7.556530451363443479e-01,3.254552226242886981e+00,6.681312708528057698e-01,-2.258483725226581473e+00,-8.851205728708781972e-01,1.595652100127361361e+00
5.532297252320296232e-01,2.035537534908209238e+02,5.669198114025420665e+01,4.732942678347157539e+00,-5.932067212218297136e+00,-7.199452566166051337e-01,3.260385064494330631e+00,6.362174914804714643e-01,-2.268621416650426603e+00,-8.560893830532174675e-01,1.611962759115565191e+00
5.537175821325869274e-01,2.042766127803409972e+02,5.673250743428752685e+01,4.668094875979515557e+00,-5.940505159768308729e+00,-6.841694952150068065e-01,3.265882832795618640e+00,6.042006093781706610e-01,-2.278349242740081326e+00,-8.268481244110115203e-01,1.627821642312798911e+00
5.542054390331443425e-01,2.050012543260691302e+02,5.677247254572785806e+01,4.603088448299333280e+00,-5.948663357278184627e+00,-6.483282674747354868e-01,3.271044383653942678e+00,5.720849715576687977e-01,-2.287664786276764062e+00,-7.974032461512290393e-01,1.643223570046012494e+00
5.546932959337016467e-01,2.057276771601175369e+02,5.681187304997526866e+01,4.537924855373250743e+00,-5.956540803464999811e+00,-6.124240931267841415e-01,3.275868602139834440e+00,5.398749505800943815e-01,-2.296565699885766421e+00,-7.677612588575928321e-01,1.658163481854874277e+00
5.551811528342589508e-01,2.064558802709796623e+02,5.685070552069735328e+01,4.472605570499041505e+00,-5.964136508426403083e+00,-5.764595049428427043e-01,3.280354406152286906e+00,5.075749440394417000e-01,-2.305049706735718296e+00,-7.379287332882524808e-01,1.672636438268626513e+00
5.556690097348163659e-01,2.071858626032555435e+02,5.688896652994409209e+01,4.407132080209237301e+00,-5.971449493762448490e+00,-5.404370485870946261e-01,3.284500746683524763e+00,4.751893740455188642e-01,-2.313114601232107326e+00,-7.079122991760502526e-01,1.686637622552660254e+00
5.561568666353736701e-01,2.079176230573736746e+02,5.692665264826349869e+01,4.341505884274429405e+00,-5.978478792697777600e+00,-5.043592824671461194e-01,3.288306608083435112e+00,4.427226867065165994e-01,-2.320758249705066056e+00,-6.777186440315512428e-01,1.700162342424783812e+00
5.566447235359309742e-01,2.086511604893162257e+02,5.696376044481836232e+01,4.275728495705699572e+00,-5.985223450204200546e+00,-4.682287775837543631e-01,3.291771008323671754e+00,4.101793516109106807e-01,-2.327978591091451666e+00,-6.473545119485628607e-01,1.713206031741263402e+00
5.571325804364883894e-01,2.093864737103406526e+02,5.700028648750377869e+01,4.209801440756736568e+00,-5.991682523123615489e+00,-4.320481173796868468e-01,3.294892999261378908e+00,3.775638613089913331e-01,-2.334773637611139652e+00,-6.168267024124221010e-01,1.725764252152501843e+00
5.576204373370456935e-01,2.101235614867014760e+02,5.703622734306560460e+01,4.143726258925338968e+00,-5.997855080291325081e+00,-3.958198975875328873e-01,3.297671666902612930e+00,3.448807307938688282e-01,-2.341141475437632735e+00,-5.861420691109038295e-01,1.737832694728492111e+00
5.581082942376031086e-01,2.108624225393730285e+02,5.707157957721997832e+01,4.077504502954213628e+00,-6.003740202659718861e+00,-3.595467260764273476e-01,3.300106131665400788e+00,3.121344969819002113e-01,-2.347080265362919693e+00,-5.553075187477156671e-01,1.749407181553975121e+00
5.585961511381605238e-01,2.116030555437693863e+02,5.710633975477353630e+01,4.011137738831438426e+00,-6.009336983422315370e+00,-3.232312226978679703e-01,3.302195548642452572e+00,2.793297181927254513e-01,-2.352588243456583239e+00,-5.243300098587229119e-01,1.760483667293287979e+00
5.590840080387178279e-01,2.123454591294643308e+02,5.714050443974468863e+01,3.944627545790285073e+00,-6.014644528138178181e+00,-2.868760191304966511e-01,3.303939107863534286e+00,2.464709736287666875e-01,-2.357663721719186256e+00,-4.932165516308038011e-01,1.771058240724935562e+00
5.595718649392751320e-01,2.130896318799125311e+02,5.717407019548586078e+01,3.877975516308338921e+00,-6.019661954856728059e+00,-2.504837587237713770e-01,3.305336034557516456e+00,2.135628628541557106e-01,-2.362305088729947933e+00,-4.619742027232769388e-01,1.781127126245924064e+00
5.600597218398325472e-01,2.138355723321679420e+02,5.720703358480650991e+01,3.811183256106259076e+00,-6.024388394242884637e+00,-2.140570963407362193e-01,3.306385589414043924e+00,1.806100052732573236e-01,-2.366510810288636080e+00,-4.306100700920667546e-01,1.790686685345731721e+00
5.605475787403898513e-01,2.145832789766010649e+02,5.723939117009712163e+01,3.744252384146020241e+00,-6.028822989702617541e+00,-1.775986981998065595e-01,3.307087068844904110e+00,1.476170396087075343e-01,-2.370279430051775105e+00,-3.991313078165359407e-01,1.799733418050057931e+00
5.610354356409471555e-01,2.153327502566208977e+02,5.727113951345427267e+01,3.677184532628151814e+00,-6.032964897508848345e+00,-1.411112417152962095e-01,3.307439805245012465e+00,1.145886233787460906e-01,-2.373609570163085269e+00,-3.675451159287648206e-01,1.808263964334269058e+00
5.615232925415045706e-01,2.160839845683876206e+02,5.730227517680628324e+01,3.609981346989157291e+00,-6.036813286927718458e+00,-1.045974153373223636e-01,3.307443167253085736e+00,8.152943237439158608e-02,-2.376499931878201632e+00,-3.358587392458018961e-01,1.816275105506534260e+00
5.620111494420618747e-01,2.168369802605330108e+02,5.733279472204015548e+01,3.542644485897663564e+00,-6.040367340345250469e+00,-6.805991839033120883e-02,3.307096560011955066e+00,4.844416013579144753e-02,-2.378949296183661133e+00,-3.040794662042614060e-01,1.823763765560717509e+00
5.624990063426191789e-01,2.175917356338754871e+02,5.736269471112915852e+01,3.475175621250436109e+00,-6.043626253394359438e+00,-3.150146091082417499e-02,3.306399425428541594e+00,1.533751742825706366e-02,-2.380956524410144048e+00,-2.722146276977364110e-01,1.830727012498955197e+00
5.629868632431765940e-01,2.183482489411354948e+02,5.739197170626149358e+01,3.407576438167740029e+00,-6.046589235082247882e+00,5.075236515982961549e-03,3.305351242433496317e+00,-1.778576828223887851e-02,-2.382520558840003133e+00,-2.402715959168277848e-01,1.837162059623969057e+00
5.634747201437338981e-01,2.191065183866512314e+02,5.742062226996977614e+01,3.339848634988083376e+00,-6.049255507918167574e+00,4.166744292052682042e-02,3.303951527240483799e+00,-5.092095335408752810e-02,-2.383640423309035139e+00,-2.082577831917995503e-01,1.843066266801077102e+00
5.639625770442912023e-01,2.198665421260944015e+02,5.744864296526159109e+01,3.271993923262332515e+00,-6.051624308041562372e+00,7.827241711433963189e-02,3.302199833605139467e+00,-8.406327849561989751e-02,-2.384315223802542238e+00,-1.761806408378350230e-01,1.848437141689953656e+00
5.644504339448485064e-01,2.206283182661811395e+02,5.747603035575068020e+01,3.204014027747637883e+00,-6.053694885350545896e+00,1.148874078562842627e-01,3.300095753083654326e+00,-1.172079692909830939e-01,-2.384544149045615846e+00,-1.440476580031142539e-01,1.853272340946026109e+00
5.649382908454059216e-01,2.213918448643892987e+02,5.750278100578940865e+01,3.135910686400238845e+00,-6.055466503630805519e+00,1.515096540201250619e-01,3.297638915291053241e+00,-1.503502367268145790e-01,-2.384326471087742316e+00,-1.118663605192875554e-01,1.857569671391691379e+00
5.654261477459632257e-01,2.221571199286676119e+02,5.752889148060184255e+01,3.067685650368292549e+00,-6.056938440684843883e+00,1.881363847627803842e-01,3.294828988159125061e+00,-1.834852777191082751e-01,-2.383661545881657684e+00,-7.964430975486158637e-02,1.861327091157187752e+00
5.659140046465205298e-01,2.229241414171515316e+02,5.755435834641796333e+01,2.999340683983602318e+00,-6.058109988461580109e+00,2.247648196938962784e-01,3.291665678193959721e+00,-2.166082756408655996e-01,-2.382548813856413705e+00,-4.738910147096642156e-02,1.864542710791160740e+00
5.664018615470779450e-01,2.236929072378725891e+02,5.757917817060869226e+01,2.930877564753221698e+00,-6.058980453186364912e+00,2.613921690461862291e-01,3.288148730733225555e+00,-2.497144008500238321e-01,-2.380987800484810180e+00,-1.510836468000098520e-02,1.867214794341019779e+00
5.668897184476352491e-01,2.244634152484702270e+02,5.760334752182182427e+01,2.862298083350292011e+00,-6.059549155491326999e+00,2.980156338469104327e-01,3.284277930203041596e+00,-2.827988112179893321e-01,-2.378978116845011481e+00,1.719023949319731237e-02,1.869341760402943198e+00
5.673775753481926643e-01,2.252356632559032050e+02,5.762686297011897807e+01,2.793604043604280385e+00,-6.059815430546104942e+00,3.346324060903755893e-01,3.280053100374515029e+00,-3.158566526586912282e-01,-2.376519460176446330e+00,4.949901894754127341e-02,1.870922183141613182e+00
5.678654322487500794e-01,2.260096490161573684e+02,5.764972108711327792e+01,2.724797262490941563e+00,-6.059778628188948524e+00,3.712396689113082182e-01,3.275474104619961135e+00,-3.488830596580041465e-01,-2.373611614429998795e+00,8.181025173911904425e-02,1.871954793279680729e+00
5.683532891493073835e-01,2.267853702339594975e+02,5.767191844610829321e+01,2.655879570121125077e+00,-6.059438113058207342e+00,4.078345967595513599e-01,3.270540846168755955e+00,-3.818731558039409890e-01,-2.370254450812447455e+00,1.141161872122125054e-01,1.872438479056953931e+00
5.688411460498646877e-01,2.275628245624789656e+02,5.769345162223738299e+01,2.586852809730057601e+00,-6.058793264724155136e+00,4.444143555752368968e-01,3.265253268362870109e+00,-4.148220543168776864e-01,-2.366447928325170036e+00,1.464090471272492255e-01,1.872372287159258519e+00
5.693290029504221028e-01,2.283420096030459376e+02,5.771431719260466764e+01,2.517718837664550513e+00,-6.057843477821239553e+00,4.809761029657568798e-01,3.259611354912031800e+00,-4.477248585809774362e-01,-2.362192094297129952e+00,1.786810267867366964e-01,1.871755423617095904e+00
5.698168598509794069e-01,2.291229229048483376e+02,5.773451173642605738e+01,2.448479523371488220e+00,-6.056588162180630341e+00,5.175169883827956951e-01,3.253615130148569623e+00,-4.805766626752525639e-01,-2.357487084912091913e+00,2.109242961577717512e-01,1.870587254673890865e+00
5.703047167515367111e-01,2.299055619646486548e+02,5.775403183517207850e+01,2.379136749383930827e+00,-6.055026742963223185e+00,5.540341533013259934e-01,3.247264659281903221e+00,-5.133725519059955111e-01,-2.352333125730160290e+00,2.431310009926843652e-01,1.868867307624107799e+00
5.707925736520941262e-01,2.306899242264834129e+02,5.777287407271084874e+01,2.309692411308167159e+00,-6.053158660792915313e+00,5.905247313988213342e-01,3.240560048652667113e+00,-5.461076033389855588e-01,-2.346730532203496811e+00,2.752932639463885334e-01,1.866595271620907326e+00
5.712804305526514304e-01,2.314760070813722734e+02,5.779103503545253773e+01,2.240148417809282755e+00,-6.050983371890359841e+00,6.269858487359885046e-01,3.233501445986561418e+00,-5.787768863326472335e-01,-2.340679710186419182e+00,3.074031856914725136e-01,1.863770998453698535e+00
5.717682874532087345e-01,2.322638078670254345e+02,5.780851131249454511e+01,2.170506690596286425e+00,-6.048500348207024757e+00,6.634146239384328680e-01,3.226089040647782902e+00,-6.113754630716443650e-01,-2.334181156439680382e+00,3.394528460306138751e-01,1.860394503295304425e+00
5.722561443537661496e-01,2.330533238675447194e+02,5.782529949576743178e+01,2.100769164407181755e+00,-6.045709077559611622e+00,6.998081683790702279e-01,3.218323063892141178e+00,-6.438983891007299398e-01,-2.327235459129011641e+00,3.714343050060986418e-01,1.856465965418804487e+00
5.727440012543234538e-01,2.338445523131275081e+02,5.784139618018200224e+01,2.030937786993177063e+00,-6.042609063764919242e+00,7.361635863617346232e-01,3.210203789119888462e+00,-6.763407138592669732e-01,-2.319843298318029934e+00,4.033396040068522037e-01,1.851985728884235183e+00
5.732318581548807579e-01,2.346374903798819105e+02,5.785679796380915008e+01,1.961014519064718797e+00,-6.039199826974687824e+00,7.724779758035293931e-01,3.201731533395427043e+00,-7.086974842308427780e-01,-2.312005453703955826e+00,4.351607765623738966e-01,1.846954333445708585e+00
5.737197150554381730e-01,2.354321351940001250e+02,5.787150144930352269e+01,1.891001332027714366e+00,-6.035480910939315713e+00,8.087484543545807592e-01,3.192906704917102712e+00,-7.409639009852113656e-01,-2.303723104786152387e+00,4.668903644967694611e-01,1.841373850709839166e+00
5.742075719559954772e-01,2.362284838227452326e+02,5.788550324136009095e+01,1.820900209597064334e+00,-6.031451864765747573e+00,8.449721297053133240e-01,3.183729690733605011e+00,-7.731351358741099800e-01,-2.294997245676773989e+00,4.985208558828849168e-01,1.835245605718646589e+00
5.746954288565527813e-01,2.370265332752637732e+02,5.789879994727235157e+01,1.750713149082404385e+00,-6.027112247542946832e+00,8.811460915217539380e-01,3.174200881005777575e+00,-8.052062848988547072e-01,-2.285828752958647403e+00,5.300445002901887914e-01,1.828570257194952475e+00
5.751832857571100854e-01,2.378262805055726403e+02,5.791138817807866701e+01,1.680442160588081713e+00,-6.022461635082649423e+00,9.172674240180708205e-01,3.164320710179333584e+00,-8.371724444484132110e-01,-2.276218605468904421e+00,5.614535458929418299e-01,1.821348671098726557e+00
5.756711426576675006e-01,2.386277224122451628e+02,5.792326454871068364e+01,1.610089266981377554e+00,-6.017499620002256577e+00,9.533332062121016026e-01,3.154089656925162188e+00,-8.690287121978006457e-01,-2.266167883666020622e+00,5.927402420780079062e-01,1.813581918587322983e+00
5.761589995582248047e-01,2.394308558380963632e+02,5.793442567814258126e+01,1.539656503859848646e+00,-6.012225811807490494e+00,9.893405121816472025e-01,3.143508244078456304e+00,-9.007701880035816622e-01,-2.255677768995802968e+00,6.238968420311582497e-01,1.805271273978102942e+00
5.766468564587822199e-01,2.402356775698706599e+02,5.794486818954126761e+01,1.469145919517520937e+00,-6.006639836974796864e+00,1.025286411321669089e+00,3.132577038576629835e+00,-9.323919747966045168e-01,-2.244749543256298718e+00,6.549156053019911106e-01,1.796418212713414508e+00
5.771347133593396350e-01,2.410421843379274662e+02,5.795458871041738291e+01,1.398559574910332781e+00,-6.000741339033525357e+00,1.061167968602186873e+00,3.121296651396078037e+00,-9.638891794717834305e-01,-2.233384587961673162e+00,6.857888003472885075e-01,1.787024409327975016e+00
5.776225702598969391e-01,2.418503728159287505e+02,5.796358387277718549e+01,1.327899543620444600e+00,-5.994529978647852531e+00,1.096982244827071185e+00,3.109667737487729067e+00,-9.952569137751055006e-01,-2.221584383705009547e+00,7.165087070529814195e-01,1.777091735418612872e+00
5.781104271604542433e-01,2.426602396205270509e+02,5.797185031327533267e+01,1.257167911819591755e+00,-5.988005433698470270e+00,1.132726296893641571e+00,3.097690995711408046e+00,-1.026490295187781676e+00,-2.209350509520048966e+00,7.470676192346437094e-01,1.766622257616386138e+00
5.785982840610116584e-01,2.434717813110529221e+02,5.797938467336847879e+01,1.186366778231525254e+00,-5.981167399364029968e+00,1.168397178053047325e+00,3.085367168769024282e+00,-1.057584447807517369e+00,-2.196684642241880425e+00,7.774578471164953486e-01,1.755618235561085427e+00
5.790861409615689626e-01,2.442849943892026374e+02,5.798618359946980405e+01,1.115498254093497899e+00,-5.974015588202356675e+00,1.203991938171453668e+00,3.072697043136572770e+00,-1.088534503226931571e+00,-2.183588555866580627e+00,8.076717197889351496e-01,1.744082119878121118e+00
5.795739978621262667e-01,2.450998752987279943e+02,5.799224374310434627e+01,1.044564463116630870e+00,-5.966549730231404780e+00,1.239507623992113672e+00,3.059681448994927333e+00,-1.119335601409186420e+00,-2.170064120909762639e+00,8.377015876446729514e-01,1.732016550157760681e+00
5.800618547626836818e-01,2.459164204251246986e+02,5.799756176106524208e+01,9.735675414454489918e-01,-5.958769573009981002e+00,1.274941279398184246e+00,3.046321260159464472e+00,-1.149982891560707987e+00,-2.156113303764096489e+00,8.675398247933379103e-01,1.719424352936766986e+00
5.805497116632409860e-01,2.467346260953210901e+02,5.800213431557083510e+01,9.025096376164480905e-01,-5.950674881718238218e+00,1.310289945676352374e+00,3.032617394008508160e+00,-1.180471533001054674e+00,-2.141738166055770609e+00,8.971788314546204068e-01,1.706308539682416026e+00
5.810375685637982901e-01,2.475544885773691419e+02,5.800595807442265084e+01,8.313929125155381517e-01,-5.942265439237901070e+00,1.345550661781350854e+00,3.018570811410552501e+00,-1.210796696030002728e+00,-2.126940863999863041e+00,9.266110363300150699e-01,1.692672304778863657e+00
5.815254254643557053e-01,2.483760040801338960e+02,5.800902971116418883e+01,7.602195393346580232e-01,-5.933541046232271299e+00,1.380720464601215891e+00,3.004182516650327983e+00,-1.240953562791717424e+00,-2.111723647754686350e+00,9.558288989530391300e-01,1.678519023515915309e+00
5.820132823649130094e-01,2.491991687529832973e+02,5.801134590524069523e+01,6.889917035274240042e-01,-5.924501521225998601e+00,1.415796389223354046e+00,2.989453557353681568e+00,-1.270937328136079181e+00,-2.096088860775071172e+00,9.848249120179851657e-01,1.663852250080176232e+00
5.825011392654703135e-01,2.500239786854803015e+02,5.801290334215967448e+01,6.177116027636455620e-01,-5.915146700684576153e+00,1.450775469201503576e+00,2.974385024411235978e+00,-1.300743200477217032e+00,-2.080038939164561729e+00,1.013591603687276077e+00,1.648675715548544751e+00
5.829889961660277287e-01,2.508504299070733907e+02,5.801369871365235298e+01,5.463814468830288096e-01,-5.905476439093631846e+00,1.485654736823428301e+00,2.958978051900895689e+00,-1.330366402649136415e+00,-2.063576411026583290e+00,1.042121539877289838e+00,1.632993325884116942e+00
5.834768530665850328e-01,2.516785183867876015e+02,5.801372871783600971e+01,4.750034578478943281e-01,-5.895490609037967289e+00,1.520431223379433039e+00,2.943233817009160092e+00,-1.359802172758497463e+00,-2.046703895814550478e+00,1.070407326522727853e+00,1.616809159934464279e+00
5.839647099671423369e-01,2.525082400329175982e+02,5.801299005937710263e+01,4.035798696947774378e-01,-5.885189101280335677e+00,1.555101959431761438e+00,2.927153539951223848e+00,-1.389045765034601532e+00,-2.029424103680883995e+00,1.098441611819575670e+00,1.600127467432260753e+00
5.844525668676997521e-01,2.533395906927193266e+02,5.801147944965536141e+01,3.321129284852100128e-01,-5.874571824840008283e+00,1.589663975084736336e+00,2.910738483889917294e+00,-1.418092450676472493e+00,-2.011739834825001960e+00,1.126217088446541892e+00,1.582952666998314273e+00
5.849404237682570562e-01,2.541725661521022346e+02,5.800919360692868310e+01,2.606048922555113112e-01,-5.863638707071086031e+00,1.624114300255714571e+00,2.893989954853458002e+00,-1.446937518697087643e+00,-1.993653978840252528e+00,1.153726495765035942e+00,1.565289344146979511e+00
5.854282806688143603e-01,2.550071621353232842e+02,5.800612925649889462e+01,1.890580309654825708e-01,-5.852389693740561505e+00,1.658449964946926425e+00,2.876909301651988660e+00,-1.475576276764817951e+00,-1.975169514059754272e+00,1.180962621997736051e+00,1.547142249293912641e+00
5.859161375693717755e-01,2.558433743046799691e+02,5.800228313087843901e+01,1.174746264462438461e-01,-5.840824749106152680e+00,1.692667999518060906e+00,2.859497915792951428e+00,-1.504004052041963302e+00,-1.956289506901206510e+00,1.207918306385645568e+00,1.528516295766232602e+00
5.864039944699291906e-01,2.566811982602034732e+02,5.799765196995786454e+01,4.585697234711649806e-02,-5.828943855993901302e+00,1.726765434959666168e+00,2.841757231395280137e+00,-1.532216192020439571e+00,-1.937017111210648901e+00,1.234586441323678452e+00,1.509416557815066229e+00
5.868918513704864948e-01,2.575206295393533651e+02,5.799223252117420913e+01,-2.579262591857411913e-02,-5.816747015875505689e+00,1.760739303167407011e+00,2.823688725102381447e+00,-1.560208065354653062e+00,-1.917355567605131483e+00,1.260959974474823886e+00,1.489848268630440842e+00
5.873797082710437989e-01,2.583616636167123488e+02,5.798602153968028716e+01,-9.747185122861878881e-02,-5.804234248945435937e+00,1.794586637217118641e+00,2.805293915993935183e+00,-1.587975062691511230e+00,-1.897308202814340650e+00,1.287031910862829864e+00,1.469816818358567589e+00
5.878675651716012140e-01,2.592042959036808725e+02,5.797901578851477211e+01,-1.691783748080135652e-01,-5.791405594197789775e+00,1.828304471640667117e+00,2.786574365496516048e+00,-1.615512597497576364e+00,-1.876878429021165751e+00,1.312795314943415725e+00,1.449327752121502666e+00
5.883554220721585182e-01,2.600485217481716518e+02,5.797121203877320283e+01,-2.409098562859504078e-01,-5.778261109502934367e+00,1.861889842702589615e+00,2.767531677293038950e+00,-1.642816106883345117e+00,-1.856069743201228750e+00,1.338243312654001205e+00,1.428386768039206167e+00
5.888432789727158223e-01,2.608943364343065241e+02,5.796260706977984967e+01,-3.126639437539635580e-01,-5.764800871683869232e+00,1.895339788677641080e+00,2.748167497230973311e+00,-1.669881052424753598e+00,-1.834885726461304767e+00,1.363369093442037050e+00,1.406999715253926420e+00
5.893311358732732375e-01,2.617417351821117677e+02,5.795319766926043314e+01,-3.844382738248861564e-01,-5.751024976592376881e+00,1.928651350129069408e+00,2.728483513229414736e+00,-1.696702920981763008e+00,-1.813330043376726985e+00,1.388165912271810409e+00,1.385172591957007926e+00
5.898189927738305416e-01,2.625907131472137053e+02,5.794298063351571670e+01,-4.562304716927858550e-01,-5.736933539184934538e+00,1.961821570187713970e+00,2.708481455184960751e+00,-1.723277225514105782e+00,-1.791406441327732413e+00,1.412627091609795382e+00,1.362911543418074078e+00
5.903068496743878457e-01,2.634412654205371496e+02,5.793195276759596624e+01,-5.280381511940372974e-01,-5.722526693598348757e+00,1.994847494831988977e+00,2.688163094876362180e+00,-1.749599505894236406e+00,-1.769118749834703186e+00,1.436746023388588256e+00,1.340222860016539563e+00
5.907947065749452609e-01,2.642933870280011206e+02,5.792011088547629782e+01,-5.998589148691779727e-01,-5.707804593225192846e+00,2.027726173168596713e+00,2.667530245868034111e+00,-1.775665329717371677e+00,-1.746470879892401573e+00,1.460516170949323511e+00,1.317112975275554154e+00
5.912825634755025650e-01,2.651470729302161544e+02,5.790745181023286392e+01,-6.716903540257841421e-01,-5.692767410788986737e+00,2.060454657714073434e+00,2.646584763412368702e+00,-1.801470293108690779e+00,-1.723466823303136275e+00,1.483931070962636323e+00,1.293588463898315943e+00
5.917704203760598691e-01,2.660023180221830899e+02,5.789397237421991349e+01,-7.435300488024370047e-01,-5.677415338419117496e+00,2.093030004677205902e+00,2.625328544350828963e+00,-1.827010021527735173e+00,-1.700110652008831380e+00,1.506984335328206415e+00,1.269656039806716930e+00
5.922582772766172843e-01,2.668591171329910594e+02,5.787966941924773323e+01,-8.153755682335566135e-01,-5.661748587725534243e+00,2.125449274242207309e+00,2.603763527013879031e+00,-1.852280170569912121e+00,-1.676406517422068587e+00,1.529669653052788680e+00,1.245322554182402897e+00
5.927461341771745884e-01,2.677174650255144570e+02,5.786453979676148407e+01,-8.872244703151124234e-01,-5.645767389873236120e+00,2.157709530852674362e+00,2.581891691119764243e+00,-1.877276426765132955e+00,-1.652358649756106246e+00,1.551980792106779861e+00,1.220594993510244475e+00
5.932339910777318925e-01,2.685773563961145101e+02,5.784858036802081216e+01,-9.590743020716216982e-01,-5.629471995656430749e+00,2.189807843496483386e+00,2.559715057672000693e+00,-1.901994508373689552e+00,-1.627971357353729775e+00,1.573911601259383675e+00,1.195480477624074389e+00
5.937218479782893077e-01,2.694387858743363040e+02,5.783178800428042621e+01,-1.030922599623756319e+00,-5.612862675572550586e+00,2.221741285991356119e+00,2.537235688855795868e+00,-1.926430166179171177e+00,-1.603249026015171719e+00,1.595456011892228521e+00,1.169986257754930925e+00
5.942097048788466118e-01,2.703017480226091038e+02,5.781415958697150614e+01,-1.102766888257162403e+00,-5.595939719895964615e+00,2.253506937271328781e+00,2.514455687933202732e+00,-1.950579184278609324e+00,-1.578196118324888708e+00,1.616608039791579854e+00,1.144119714581594227e+00
5.946975617794039159e-01,2.711662373359469029e+02,5.779569200788397865e+01,-1.174604682492176977e+00,-5.578703438751470678e+00,2.285101881674013846e+00,2.491377199137115195e+00,-1.974437380869751957e+00,-1.552817172977306814e+00,1.637361786919079965e+00,1.117888356283528228e+00
5.951854186799613311e-01,2.720322482416484036e+02,5.777638216934963111e+01,-1.246433486154536752e+00,-5.561154162187534666e+00,2.316523209228677604e+00,2.468002407564059641e+00,-1.998000609035481601e+00,-1.527116804101495973e+00,1.657711443161004050e+00,1.091299816596182026e+00
5.956732755805187463e-01,2.728997750989975657e+02,5.775622698442616354e+01,-1.318250792447018149e+00,-5.543292240249312997e+00,2.347768015945111308e+00,2.444333539065828731e+00,-2.021264757525390365e+00,-1.501099700584813235e+00,1.677651288056074996e+00,1.064361852868703551e+00
5.961611324810760504e-01,2.737688121989642127e+02,5.773522337708207175e+01,-1.390054084022043224e+00,-5.525118043051424621e+00,2.378833404103319005e+00,2.420372860139916593e+00,-2.044225751534487046e+00,-1.474770625395476209e+00,1.697175692501788014e+00,1.037082344124014011e+00
5.966489893816334655e-01,2.746393537639073656e+02,5.771336828238235483e+01,-1.461840833055431332e+00,-5.506631960850441487e+00,2.409716482544094873e+00,2.396122677818715907e+00,-2.066879553479121334e+00,-1.448134414904027167e+00,1.716279120439330619e+00,1.009469289121208480e+00
5.971368462821907697e-01,2.755113939472749962e+02,5.769065864667515342e+01,-1.533608501320835149e+00,-5.487834404117204024e+00,2.440414366960271586e+00,2.371585339557614969e+00,-2.089222163769949070e+00,-1.421195978203825927e+00,1.734956130516944306e+00,9.815308044204268390e-01
5.976247031827480738e-01,2.763849268333073610e+02,5.766709142777925479e+01,-1.605354540265397034e+00,-5.468725803608855074e+00,2.470924180188923458e+00,2.346763233121844650e+00,-2.111249621582164337e+00,-1.393960296430421852e+00,1.753201377731927524e+00,9.532751224500298770e-01
5.981125600833054889e-01,2.772599464367396536e+02,5.764266359517241511e+01,-1.677076391086283369e+00,-5.449306610440632248e+00,2.501243052504304565e+00,2.321658786472146296e+00,-2.132958005622803910e+00,-1.366432422079873366e+00,1.771009615051102104e+00,9.247105895761708050e-01
5.986004169838627931e-01,2.781364467025038039e+02,5.761737213018059833e+01,-1.748771484808110177e+00,-5.429577296157447996e+00,2.531368121911590663e+00,2.296274467649292106e+00,-2.154343434895209519e+00,-1.338617478326052712e+00,1.788375695009824407e+00,8.958456641747767346e-01
5.990882738844200972e-01,2.790144215054332903e+02,5.759121402616806051e+01,-1.820437242361551800e+00,-5.409538352805187245e+00,2.561296534441519057e+00,2.270612784657352279e+00,-2.175402069460707466e+00,-1.310520658336819633e+00,1.805294571289591365e+00,8.666889147058418619e-01
5.995761307849774013e-01,2.798938646499659058e+02,5.756418628872832244e+01,-1.892071074662714292e+00,-5.389190293001798970e+00,2.591025444445746118e+00,2.244676285345827971e+00,-2.196130111197348356e+00,-1.282147224589202050e+00,1.821761300274103990e+00,8.372490177901592556e-01
6.000639876855348165e-01,2.807747698698481145e+02,5.753628593587595930e+01,-1.963670382693612382e+00,-5.368533650008125768e+00,2.620552014893083204e+00,2.218467557290574099e+00,-2.216523804555869059e+00,-1.253502508183474307e+00,1.837771042583928871e+00,8.075347562883916641e-01
6.005518445860921206e-01,2.816571308278385573e+02,5.750750999823934961e+01,-2.035232557583482205e+00,-5.347568977798519363e+00,2.649873417666479991e+00,2.191989227673556861e+00,-2.236579437312736118e+00,-1.224591908156225983e+00,1.853319064589635801e+00,7.775550173825591660e-01
6.010397014866494247e-01,2.825409411154150234e+02,5.747785551925417025e+01,-2.106754980691352586e+00,-5.326296851131148813e+00,2.678986833860951045e+00,2.165243963161354479e+00,-2.256293341320450452e+00,-1.195420890792274093e+00,1.868400739903567143e+00,7.473187906598184327e-01
6.015275583872068399e-01,2.834261942524771030e+02,5.744731955535786483e+01,-2.178235023689195415e+00,-5.304717865618166606e+00,2.707889454082141878e+00,2.138234469782578362e+00,-2.275661893254864232e+00,-1.165994988935648236e+00,1.883011550850030025e+00,7.168351661987391044e-01
6.020154152877641440e-01,2.843128836870532155e+02,5.741589917618498617e+01,-2.249670048646370546e+00,-5.282832637795558561e+00,2.736578478745854692e+00,2.110963492804024622e+00,-2.294681515359770607e+00,-1.136319801299422450e+00,1.897147089914124729e+00,6.861133326578696678e-01
6.025032721883214482e-01,2.852010027950054223e+02,5.738359146476327055e+01,-2.321057408114842069e+00,-5.260641805192774356e+00,2.765051118378281103e+00,2.083433816605668287e+00,-2.313348676188538455e+00,-1.106400991774520337e+00,1.910803061169011885e+00,6.551625753667114083e-01
6.029911290888788633e-01,2.860905448797374788e+02,5.735039351771070670e+01,-2.392394445215601628e+00,-5.238146026402100475e+00,2.793304593917175893e+00,2.055648264554433169e+00,-2.331659891343021762e+00,-1.076244288737421950e+00,1.923975281681837179e+00,6.239922744190262716e-01
6.034789859894361674e-01,2.869815031718991349e+02,5.731630244543350727e+01,-2.463678493725726781e+00,-5.215345981147855525e+00,2.821336137013684908e+00,2.027609698876867039e+00,-2.349611724209489161e+00,-1.045855484356918108e+00,1.936659682898076884e+00,5.926119027686338470e-01
6.039668428899934716e-01,2.878738708290945283e+02,5.728131537232479786e+01,-2.534906878166719224e+00,-5.192242370355263148e+00,2.849142990335115755e+00,1.999321020530525406e+00,-2.367200786691797010e+00,-1.015240433899680106e+00,1.948852312004488940e+00,5.610310243274543307e-01
6.044546997905508867e-01,2.887676409355903502e+02,5.724542943696423691e+01,-2.606076913893773828e+00,-5.168835916219095772e+00,2.876722407868511855e+00,1.970785169074180443e+00,-2.384423739941704312e+00,-9.844050550347986928e-01,1.960549333270601879e+00,5.292592920659580091e-01
6.049425566911083019e-01,2.896628065020204303e+02,5.720864179231864455e+01,-2.677185907185675617e+00,-5.145127362272177152e+00,2.904071655224883308e+00,1.942005122536968997e+00,-2.401277295086231334e+00,-9.533553271373971238e-01,1.971747029368651205e+00,4.973064461161278427e-01
6.054304135916656060e-01,2.905593604650971429e+02,5.717094960594324249e+01,-2.748231155336234188e+00,-5.121117473453492330e+00,2.931188009944507566e+00,1.912983897286155699e+00,-2.417758213952354573e+00,-9.220972905909636808e-01,1.982441802672199715e+00,4.651823118765729959e-01
6.059182704922230212e-01,2.914572956873186058e+02,5.713235006018398821e+01,-2.819209946746287443e+00,-5.096807036176158157e+00,2.958068761802858493e+00,1.883724547893851353e+00,-2.433863309788710794e+00,-8.906370460887877982e-01,1.992630176533191522e+00,4.328967981201843340e-01
6.064061273927803253e-01,2.923566049566768470e+02,5.709284035238066224e+01,-2.890119561016737393e+00,-5.072196858395143337e+00,2.984711213117376971e+00,1.854230167002514529e+00,-2.449589447984484636e+00,-8.589807539343083942e-01,2.002308796537551672e+00,4.004598951041329347e-01
6.068939842933376294e-01,2.932572809863676184e+02,5.705241769507082950e+01,-2.960957269042677531e+00,-5.047287769674706048e+00,3.011112679055108377e+00,1.824503885189230790e+00,-2.464933546785466945e+00,-8.271346333403579720e-01,2.011474431739348034e+00,3.678816726822131677e-01
6.073818411938950446e-01,2.941593164145001538e+02,5.701107931619466740e+01,-3.031720333108430587e+00,-5.022080621255598842e+00,3.037270487941114538e+00,1.794548870828806875e+00,-2.479892578007243387e+00,-7.951049617273553416e-01,2.020123975873463706e+00,3.351722784195507732e-01
6.078696980944523487e-01,2.950627038038069259e+02,5.696882245930079591e+01,-3.102406006983565945e+00,-4.996576286122109245e+00,3.063181981567747236e+00,1.764368329955752435e+00,-2.494463567745600407e+00,-7.628980740205166811e-01,2.028254448546898736e+00,3.023419357097862914e-01
6.083575549950096528e-01,2.959674356413534042e+02,5.692564438375266889e+01,-3.173011536019826551e+00,-4.970775659068712216e+00,3.088844515504626020e+00,1.733965506124946598e+00,-2.508643597083922927e+00,-7.305203619458775499e-01,2.035862996408402736e+00,2.694009418944853795e-01
6.088454118955670680e-01,2.968735043382494609e+02,5.688154236493627991e+01,-3.243534157249170491e+00,-4.944679656766661324e+00,3.114255459409589477e+00,1.703343680271265814e+00,-2.522429802797974130e+00,-6.979782733254045191e-01,2.042946894296933102e+00,2.363596663850890955e-01
6.093332687961243721e-01,2.977809022293605494e+02,5.683651369446821633e+01,-3.313971099482679428e+00,-4.918289217830140281e+00,3.139412197340321509e+00,1.672506170567852557e+00,-2.535819378057598161e+00,-6.652783113708788942e-01,2.049503546368355522e+00,2.032285487870653107e-01
6.098211256966816762e-01,2.986896215730167228e+02,5.679055568040502777e+01,-3.384319583410307253e+00,-4.891605302882380713e+00,3.164312128066792962e+00,1.641456332283397934e+00,-2.548809573125668138e+00,-6.324270339769253457e-01,2.055530487200839751e+00,1.700180970266429448e-01
6.103089825972389804e-01,2.995996545507281894e+02,5.674366564745323416e+01,-3.454576821702063150e+00,-4.864628894621359834e+00,3.188952665384717999e+00,1.610197557638034516e+00,-2.561397696054310558e+00,-5.994310530127655579e-01,2.061025382878880485e+00,1.367388854797049191e-01
6.107968394977963955e-01,3.005109932668945589e+02,5.669584093718027873e+01,-3.524740019109627198e+00,-4.837360997885376435e+00,3.213331238429549153e+00,1.578733275658194435e+00,-2.573581113378055285e+00,-5.662970336130856985e-01,2.065986032055630695e+00,1.034015531032326241e-01
6.112846963983536996e-01,3.014236297485185787e+02,5.664707890822618452e+01,-3.594806372569267161e+00,-4.809802639718297357e+00,3.237445291991444041e+00,1.547066952030174969e+00,-2.585357250804252160e+00,-5.330316934677283847e-01,2.070410366993893803e+00,7.001680156901568530e-02
6.117725532989110038e-01,3.023375559449185062e+02,5.659737693651646140e+01,-3.664773071305621244e+00,-4.781954869434670741e+00,3.261292286831046550e+00,1.515202088952617876e+00,-2.596723593900693849e+00,-4.996418021104240825e-01,2.074296454585727201e+00,3.659539339982109674e-02
6.122604101994684189e-01,3.032527637274411632e+02,5.654673241547536833e+01,-3.734637296936448081e+00,-4.753818758684465351e+00,3.284869699995987880e+00,1.483142224987690438e+00,-2.607677688780234426e+00,-4.661341802063627693e-01,2.077642497350384421e+00,3.148150107854519320e-03
6.127482671000257231e-01,3.041692448891753884e+02,5.649514275624057547e+01,-3.804396223578375924e+00,-4.725395401517724636e+00,3.308175025138314407e+00,1.450890934911210017e+00,-2.618217142782729656e+00,-4.325156988388367818e-01,2.080446834411010748e+00,-3.031404966427153624e-02
6.132361240005830272e-01,3.050869911446691845e+02,5.644260538787812465e+01,-3.874047017953858862e+00,-4.696685914448748278e+00,3.331205772832735335e+00,1.418451829561350852e+00,-2.628339625154053394e+00,-3.987932787945782653e-01,2.082707942449750327e+00,-6.378027200045455203e-02
6.137239809011404423e-01,3.060059941296380543e+02,5.638911775759887490e+01,-3.943586839498418151e+00,-4.667691436520353676e+00,3.353959470895469863e+00,1.385828555686520858e+00,-2.638042867722173668e+00,-3.649738898484207184e-01,2.084424436641361122e+00,-9.723952956524350988e-02
6.142118378016978575e-01,3.069262454006839107e+02,5.633467733097530328e+01,-4.013012840469641240e+00,-4.638413129367604526e+00,3.376433664704177051e+00,1.353024795791711421e+00,-2.647324665570531366e+00,-3.310645500465447810e-01,2.085595071565462089e+00,-1.306807834559677861e-01
6.146996947022551616e-01,3.078477364350104040e+02,5.627928159215942117e+01,-4.082322166056822077e+00,-4.608852177281427487e+00,3.398625917518610873e+00,1.320044267983811359e+00,-2.656182877708522572e+00,-2.970723249888203021e-01,2.086218742097293521e+00,-1.640929450523280764e-01
6.151875516028125768e-01,3.087704586301344989e+02,5.622292804410168543e+01,-4.151511954491338585e+00,-4.579009787272076970e+00,3.420533810801978269e+00,1.286890725815826420e+00,-2.664615427739090325e+00,-2.630043271101838442e-01,2.086294484277002148e+00,-1.974648778635272883e-01
6.156754085033698809e-01,3.096944033036073733e+02,5.616561420877010136e+01,-4.220579337158542721e+00,-4.548887189132017284e+00,3.442154944543242223e+00,1.253567958129566673e+00,-2.672620304523408041e+00,-2.288677149606184180e-01,2.085821476157293297e+00,-2.307853993733486320e-01
6.161632654039271850e-01,3.106195616019355157e+02,5.610733764244129418e+01,-4.289521437202937548e+00,-4.518485641031896982e+00,3.463486960053330233e+00,1.220079777636704721e+00,-2.680195685433898856e+00,-1.946695929258251412e-01,2.084799519753037789e+00,-2.640436530052254205e-01
6.166511223044846002e-01,3.115459244963047354e+02,5.604809593556050373e+01,-4.358335371308853290e+00,-4.487806421788033795e+00,3.484527545377718027e+00,1.186429975121199520e+00,-2.687339960803973860e+00,-1.604168299927219432e-01,2.083229162405294765e+00,-2.972296209974730763e-01
6.171389792050419043e-01,3.124734831331808209e+02,5.598788665465846037e+01,-4.427018255450160034e+00,-4.456850809712371131e+00,3.505274347503312793e+00,1.152622365213842981e+00,-2.694051254526807160e+00,-1.261164562534540234e-01,2.081109814520038181e+00,-3.303326551669228950e-01
6.176268361055992084e-01,3.134022285790129558e+02,5.592670738580685708e+01,-4.495567199089337329e+00,-4.425620105649145763e+00,3.525725031384030927e+00,1.118660797135813567e+00,-2.700327748873174727e+00,-9.177555014779192888e-02,2.078440998253445748e+00,-3.633420444540149119e-01
6.181146930061566236e-01,3.143321518082046282e+02,5.586455573681026721e+01,-4.563979305088231797e+00,-4.394115633851312097e+00,3.545877283192365503e+00,1.084549153559025481e+00,-2.706167701111177770e+00,-5.740122658134083622e-02,2.075222410491522229e+00,-3.962470600459487291e-01
6.186025499067139277e-01,3.152632437036124884e+02,5.580142933729681687e+01,-4.632251669867821775e+00,-4.362338741910625650e+00,3.565728810568589591e+00,1.050291349988931033e+00,-2.711569443649963773e+00,-2.300063475233982135e-02,2.071453921775554541e+00,-4.290369607537181662e-01
6.190904068072712318e-01,3.161954950570236633e+02,5.573732583881272262e+01,-4.700381383568099203e+00,-4.330290800687919273e+00,3.585277342870062167e+00,1.015891334147981828e+00,-2.716531384180753683e+00,1.141904400838567035e-02,2.067135575224821498e+00,-4.617009983284946495e-01
6.195782637078286470e-01,3.171288965696089122e+02,5.567224291492114219e+01,-4.768365530207770320e+00,-4.297973204243688450e+00,3.604520631420546906e+00,9.813530853598861903e-01,-2.721052005815143726e+00,4.585059838417621103e-02,2.062267585456561303e+00,-4.942284227172223376e-01
6.200661206083859511e-01,3.180634388523525899e+02,5.560617826130498287e+01,-4.836201187843921723e+00,-4.265387369768939507e+00,3.623456449759599352e+00,9.466806139345929072e-01,-2.725129867220707158e+00,8.028678920606768799e-02,2.056850337503199011e+00,-5.266084872574945397e-01
6.205539775089432553e-01,3.189991124264618634e+02,5.553912959587373877e+01,-4.903885428731798335e+00,-4.232534737516219003e+00,3.642082593892043807e+00,9.118779605539329980e-01,-2.728763602753888851e+00,1.147203515731666235e-01,2.050884385726822412e+00,-5.588304538117776499e-01
6.210418344095006704e-01,3.199359077237510292e+02,5.547109465887449176e+01,-4.971415319484397521e+00,-4.199416770730961979e+00,3.660396882537476859e+00,8.769491956580588443e-01,-2.731951922590188708e+00,1.491439969597307402e-01,2.044370452730919219e+00,-5.908835978408464307e-01
6.215296913100579745e-01,3.208738150870032655e+02,5.540207121300698390e+01,-5.038787921232039224e+00,-4.166034955583096000e+00,3.678397157379828641e+00,8.418984188326090745e-01,-2.734693612851632594e+00,1.835504153090263268e-01,2.037309428269377332e+00,-6.227572134165029194e-01
6.220175482106152787e-01,3.218128247703112947e+02,5.533205704354266175e+01,-5.106000289782033796e+00,-4.132390801098828170e+00,3.696081283317018240e+00,8.067297581965318098e-01,-2.736987535731545407e+00,2.179322771140310699e-01,2.029702368152722425e+00,-6.544406181736388550e-01
6.225054051111725828e-01,3.227529269393929781e+02,5.526104995844788448e+01,-5.173049475778163320e+00,-4.098485839092760763e+00,3.713447148710631751e+00,7.714473697907117122e-01,-2.738832629616603676e+00,2.522822354848355819e-01,2.021550493151632377e+00,-6.859231582015070661e-01
6.229932620117299980e-01,3.236941116718855938e+02,5.518904778851120341e+01,-5.239932524860220653e+00,-4.064321624100215580e+00,3.730492665635681604e+00,7.360554369672773767e-01,-2.740227909206190304e+00,2.865929282028674141e-01,2.012855187897694353e+00,-7.171942128743156175e-01
6.234811189122874131e-01,3.246363689576162415e+02,5.511604838747467028e+01,-5.306646477823442787e+00,-4.029899733309848742e+00,3.747215770130403634e+00,7.005581697796765539e-01,-2.741172465629030608e+00,3.208569797618515684e-01,2.003617999781429404e+00,-7.482431996210673342e-01
6.239689758128447172e-01,3.255796886988501910e+02,5.504204963216928803e+01,-5.373188370777972622e+00,-3.995221766496476867e+00,3.763614422446137642e+00,6.649598043734369357e-01,-2.741665466557128283e+00,3.550670033955870553e-01,1.993840637847563046e+00,-7.790595786347143115e-01
6.244568327134021324e-01,3.265240607105168351e+02,5.496704942265436244e+01,-5.439555235308318082e+00,-3.960289345954153717e+00,3.779686607297266576e+00,6.292646023776474751e-01,-2.741706156316989329e+00,3.892156030925064680e-01,1.983524971687550931e+00,-8.096328575206001021e-01
6.249446896139594365e-01,3.274694747204106875e+02,5.489104568236121651e+01,-5.505744098632616712e+00,-3.925104116429571910e+00,3.795430334111180137e+00,5.934768502972449511e-01,-2.741293855998138351e+00,4.232953755969347531e-01,1.972673030329380683e+00,-8.399525958841135287e-01
6.254325465145167406e-01,3.284159203693725999e+02,5.481403635824068488e+01,-5.571751983762075255e+00,-3.889667745055613857e+00,3.810843637278348517e+00,5.576008589059170406e-01,-2.740427963558922819e+00,4.572989123972296399e-01,1.961287001124599971e+00,-8.700084098577156588e-01
6.259204034150741558e-01,3.293633872114456835e+02,5.473601942091483608e+01,-5.637575909660229811e+00,-3.853981921285227319e+00,3.825924576402417010e+00,5.216409626398127442e-01,-2.739107953929615480e+00,4.912188017006255958e-01,1.949369228632622963e+00,-8.997899765671845129e-01
6.264082603156314599e-01,3.303118647140088342e+02,5.465699286483283004e+01,-5.703212891402169582e+00,-3.818048356825558542e+00,3.840671236550366352e+00,4.856015189919771213e-01,-2.737333379112802945e+00,5.250476303948506951e-01,1.936922213502295431e+00,-9.292870385371353459e-01
6.268961172161887641e-01,3.312613422578891118e+02,5.457695470843062679e+01,-5.768659940333856539e+00,-3.781868785572268354e+00,3.855081728502756100e+00,4.494869079074468310e-01,-2.735103868281067996e+00,5.587779859965869012e-01,1.923948611350692506e+00,-9.584894080358830060e-01
6.273839741167461792e-01,3.322118091374493929e+02,5.449590299429495843e+01,-5.833914064231289665e+00,-3.745444963544164452e+00,3.869154189004000877e+00,4.133015311791353730e-01,-2.732419127871960729e+00,5.924024585866424220e-01,1.910451231639192393e+00,-9.873869713595245790e-01
6.278718310173034833e-01,3.331632545606531721e+02,5.441383578933137244e+01,-5.898972267459619445e+00,-3.708778668818095259e+00,3.882886781012706123e+00,3.770498118444556290e-01,-2.729278941680267856e+00,6.259136427318963136e-01,1.896433036546815387e+00,-1.015969693055305267e+00
6.283596879178607875e-01,3.341156676491086159e+02,5.433075118493619016e+01,-5.963831551132366293e+00,-3.671871701464023641e+00,3.896277693952090448e+00,3.407361935825922172e-01,-2.725683170947564626e+00,6.593041393940864969e-01,1.881897139840783995e+00,-1.044227620084317465e+00
6.288475448184182026e-01,3.350690374380877756e+02,5.424664729717268585e+01,-6.028488913270479088e+00,-3.634725883480417252e+00,3.909325143960440840e+00,3.043651401125702094e-01,-2.721631754449064466e+00,6.925665578253119570e-01,1.866846805744372340e+00,-1.072150885923426777e+00
6.293354017189755067e-01,3.360233528765227788e+02,5.416152226695135141e+01,-6.092941348961352865e+00,-3.597343058729901788e+00,3.922027374141626055e+00,2.679411345920578169e-01,-2.717124708577760117e+00,7.256935174503026387e-01,1.851285447802008877e+00,-1.099729714606477282e+00
6.298232586195328109e-01,3.369786028269815006e+02,5.407537426021404769e+01,-6.157185850517942427e+00,-3.559725092875088315e+00,3.934382654815694824e+00,2.314686790168170027e-01,-2.712162127425850500e+00,7.586776497355400828e-01,1.835216627741608431e+00,-1.126954424704832647e+00
6.303111155200902260e-01,3.379347760656181663e+02,5.398820146812245468e+01,-6.221219407637708088e+00,-3.521873873314732784e+00,3.946389283769510481e+00,1.949522936209617807e-01,-2.706744182863466186e+00,7.915116000450783673e-01,1.818644054334190407e+00,-1.153815433247140865e+00
6.307989724206475302e-01,3.388918612821012175e+02,5.390000210725050067e+01,-6.285039007561548097e+00,-3.483791309120134905e+00,3.958045586507444202e+00,1.583965162779312763e-01,-2.700871124614683705e+00,8.241880294831549492e-01,1.801571582250749204e+00,-1.180303259578383779e+00
6.312868293212048343e-01,3.398498470795204867e+02,5.381077441978078468e+01,-6.348641635232793234e+00,-3.445479330971735088e+00,3.969349916502148190e+00,1.218059019021306977e-01,-2.694543280330827351e+00,8.566996167236264892e-01,1.784003210916357496e+00,-1.206408529158255583e+00
6.317746862217622494e-01,3.408087219742690763e+02,5.372051667370518402e+01,-6.412024273456061074e+00,-3.406939891096022244e+00,3.980300655445370150e+00,8.518502185136522797e-02,-2.687761055661069598e+00,8.890390598261275201e-01,1.765943083361550370e+00,-1.232121977298770155e+00
6.322625431223195536e-01,3.417684743959031834e+02,5.362922716302956871e+01,-6.475183903056075607e+00,-3.368174963202699601e+00,3.990896213498823286e+00,4.853846332999522950e-02,-2.680524934320320352e+00,9.211990780390044709e-01,1.747395485070968535e+00,-1.257434452841152295e+00
6.327504000228768577e-01,3.427290926869804366e+02,5.353690420798238847e+01,-6.538117503036570355e+00,-3.329186542422033490e+00,4.001135029545140220e+00,1.187082879275958014e-02,-2.672835478154401478e+00,9.531724135890822236e-01,1.728364842829226200e+00,-1.282336921772055938e+00
6.332382569234342728e-01,3.436905651028734496e+02,5.344354615522753704e+01,-6.600822050739028057e+00,-3.289976645242526310e+00,4.011015571438859340e+00,-2.481326465060984532e-02,-2.664693327202521722e+00,9.849518334581468526e-01,1.708855723564067564e+00,-1.306820470779010979e+00
6.337261138239916880e-01,3.446528798115613199e+02,5.334915137808123120e+01,-6.663294522001417697e+00,-3.250547309448823530e+00,4.020536336257483967e+00,-6.150918583006204088e-02,-2.656099199757042228e+00,1.016530131146217597e+00,1.688872833186773725e+00,-1.330876310745164437e+00
6.342139707245489921e-01,3.456160248933986168e+02,5.325371827673294689e+01,-6.725531891316939515e+00,-3.210900594059864943e+00,4.029695850552594827e+00,-9.821229010918508529e-02,-2.647053892420529575e+00,1.047900128421614063e+00,1.668421015429816912e+00,-1.354495780183314624e+00
6.347018276251062963e-01,3.465799883408616324e+02,5.315724527847032732e+01,-6.787531131992733613e+00,-3.171038579267261071e+00,4.038492670601039336e+00,-1.349179199784589223e-01,-2.637558280160096302e+00,1.079054677057803557e+00,1.647505250681764455e+00,-1.377670348609229212e+00
6.351896845256637114e-01,3.475447580582712703e+02,5.305973083790838274e+01,-6.849289216308495298e+00,-3.130963366373979095e+00,4.046925382656150205e+00,-1.716214056477316507e-01,-2.627613316359042273e+00,1.109986660556988580e+00,1.626130654819456067e+00,-1.400391619854217007e+00
6.356775414262210155e-01,3.485103218614924572e+02,5.296117343722264081e+01,-6.910803115675071773e+00,-3.090677077733272604e+00,4.054992603199043977e+00,-2.083180656379772788e-01,-2.617220032865793300e+00,1.140688995860485333e+00,1.604302478037448410e+00,-1.422651335316993837e+00
6.361653983267783197e-01,3.494766674776131481e+02,5.286157158638624765e+01,-6.972069800793123662e+00,-3.050181856687785853e+00,4.062692979189983511e+00,-2.450032073723937831e-01,-2.606379540040100196e+00,1.171154635045919212e+00,1.582026103674660789e+00,-1.444441377154849881e+00
6.366532552273357348e-01,3.504437825445978660e+02,5.276092382341141018e+01,-7.033086241811599137e+00,-3.009479867509025297e+00,4.070025188319778664e+00,-2.816721277666751622e-01,-2.595093026796568836e+00,1.201376567011127605e+00,1.559307047038346106e+00,-1.465753771414059159e+00
6.371411121278930390e-01,3.514116546109192427e+02,5.265922871459474663e+01,-7.093849408486253338e+00,-2.968573295337022522e+00,4.076987939261263350e+00,-3.183201138186095847e-01,-2.583361760645462635e+00,1.231347819144876787e+00,1.536150954225284471e+00,-1.486580691099588902e+00
6.376289690284503431e-01,3.523802711351683570e+02,5.255648485476663012e+01,-7.154356270338182000e+00,-2.927464346120219219e+00,4.083579971920825891e+00,-3.549424431969783189e-01,-2.571187087730780974e+00,1.261061458984373385e+00,1.512563600940209696e+00,-1.506914459184101052e+00
6.381168259290077582e-01,3.533496194856392663e+02,5.245269086754483112e+01,-7.214603796812216530e+00,-2.886155246555686560e+00,4.089800057690006874e+00,-3.915343848296557461e-01,-2.558570432865669542e+00,1.290510595859506893e+00,1.488550891311550828e+00,-1.526747551556216109e+00
6.386046828295650624e-01,3.543196869398931312e+02,5.234784540559206789e+01,-7.274588957435325298e+00,-2.844648244029541750e+00,4.095646999697133417e+00,-4.280911994910263640e-01,-2.545513299565081766e+00,1.319688382523885650e+00,1.464118856704380800e+00,-1.546072599908043799e+00
6.390925397301223665e-01,3.552904606842989779e+02,5.224194715087760699e+01,-7.334308721975066447e+00,-2.802945606557599056e+00,4.101119633059049363e+00,-4.646081403887052375e-01,-2.532017270075753057e+00,1.348588016772690024e+00,1.439273654530630830e+00,-1.564882394562055357e+00
6.395803966306797816e-01,3.562619278135508694e+02,5.213499481494311283e+01,-7.393760060597841743e+00,-2.761049622726341024e+00,4.106216825132864123e+00,-5.010804537494495392e-01,-2.518084005403460779e+00,1.377202743047223343e+00,1.414021567056579443e+00,-1.583169887237149354e+00
6.400682535312370858e-01,3.572340753301623408e+02,5.202698713917239104e+01,-7.452939944027241026e+00,-2.718962601634100196e+00,4.110937475767794780e+00,-5.375033794044026259e-01,-2.503715245337583273e+00,1.405525854026295596e+00,1.388369000207591908e+00,-1.600928193754063145e+00
6.405561104317943899e-01,3.582068901439392334e+02,5.191792289506530267e+01,-7.511845343702312938e+00,-2.676686872832484188e+00,4.115280517557039275e+00,-5.738721513736029234e-01,-2.488912808472933058e+00,1.433550692204368815e+00,1.362322482370093901e+00,-1.618150596680034470e+00
6.410439673323518051e-01,3.591803590714292227e+02,5.180780088451560772e+01,-7.570473231935860525e+00,-2.634224786268038798e+00,4.119244916089745523e+00,-6.101819984497907079e-01,-2.473678592228893081e+00,1.461270651456507030e+00,1.335888663190810899e+00,-1.634830547912780485e+00
6.415318242329091092e-01,3.601544688353459378e+02,5.169661994009327088e+01,-7.628820582072500578e+00,-2.591578712224299252e+00,4.122829670202993846e+00,-6.464281447813644554e-01,-2.458014572865870662e+00,1.488679178589999985e+00,1.309074312373328164e+00,-1.650961671203678982e+00
6.420196811334664133e-01,3.611292060639751753e+02,5.158437892533025604e+01,-7.686884368646991206e+00,-2.548751041263859207e+00,4.126033812233877107e+00,-6.826058104548082817e-01,-2.441922805498974558e+00,1.515769774882910426e+00,1.281886318471772146e+00,-1.666537764620324102e+00
6.425075380340239395e-01,3.621045572905543963e+02,5.147107673501083980e+01,-7.744661567542303615e+00,-2.505744184170885624e+00,4.128856408271616374e+00,-7.187102120762363100e-01,-2.425405424109044361e+00,1.542535997609293164e+00,1.254331687681865315e+00,-1.681552802948297787e+00
6.429953949345812436e-01,3.630805089526295433e+02,5.135671229546597516e+01,-7.802149156147655695e+00,-2.462560571893861017e+00,4.131296558409753850e+00,-7.547365633522278294e-01,-2.408464641550975394e+00,1.568971461551192048e+00,1.226417542629228752e+00,-1.696000940032234006e+00
6.434832518351385477e-01,3.640570473913925866e+02,5.124128456487132866e+01,-7.859344113516738339e+00,-2.419202655488425613e+00,4.133353396998384000e+00,-7.906800756700587129e-01,-2.391102749559257834e+00,1.595069840497502778e+00,1.198151121154828802e+00,-1.709876511056195980e+00
6.439711087356959629e-01,3.650341588509913890e+02,5.112479253354997866e+01,-7.916243420525598928e+00,-2.375672906060709799e+00,4.135026092896477934e+00,-8.265359586770246736e-01,-2.373322118750922360e+00,1.620824868729500379e+00,1.169539775097848455e+00,-1.723174034763298446e+00
6.444589656362532670e-01,3.660118294778202994e+02,5.100723522427865930e+01,-7.972844060030709556e+00,-2.331973814710714521e+00,4.136313849724214009e+00,-8.622994208591747700e-01,-2.355125198625664940e+00,1.646230342493198329e+00,1.140590969075669925e+00,-1.735888215614593610e+00
6.449468225368105712e-01,3.669900453197869865e+02,5.088861169259838135e+01,-8.029143017026971307e+00,-2.288107892476031413e+00,4.137215906115430997e+00,-8.979656701192868518e-01,-2.336514517563340387e+00,1.671280121458515566e+00,1.111312279261184699e+00,-1.748013945887320064e+00
6.454346794373678753e-01,3.679687923255540909e+02,5.076892102712919552e+01,-8.085137278805483163e+00,-2.244077670275904879e+00,4.137731535970081254e+00,-9.335299143540134459e-01,-2.317492682818735883e+00,1.695968130165101062e+00,1.081711392157391538e+00,-1.759546307712305024e+00
6.459225363379252904e-01,3.689480563437634828e+02,5.064816234988855825e+01,-8.140823835111680395e+00,-2.199885698855291505e+00,4.137860048706802907e+00,-9.689873620305178292e-01,-2.298062380513584468e+00,1.720288359455124816e+00,1.051796103369129654e+00,-1.770480575050802141e+00
6.464103932384825946e-01,3.699278231222312456e+02,5.052633481661437287e+01,-8.196199678302971137e+00,-2.155534548729475475e+00,4.137600789515473387e+00,-1.004333222762133548e+00,-2.278226375625927780e+00,1.744234867892626717e+00,1.021574316372200864e+00,-1.780812215610435567e+00
6.468982501390398987e-01,3.709080783071249243e+02,5.040343761709171133e+01,-8.251261803506713122e+00,-2.111026810128717290e+00,4.136953139609922836e+00,-1.039562707883494141e+00,-2.257987511976762285e+00,1.767801783169832275e+00,9.910540412796813303e-01,-1.790536892700598237e+00
6.473861070395973139e-01,3.718888074421146257e+02,5.027946997548372821e+01,-8.306007208777906214e+00,-2.066365092943266202e+00,4.135916516480597771e+00,-1.074671031024803991e+00,-2.237348712213933943e+00,1.790983303500094159e+00,9.602433936054890484e-01,-1.799650467026966405e+00
6.478739639401546180e-01,3.728699959675029731e+02,5.015443115066671709e+01,-8.360432895256995067e+00,-2.021552026668601343e+00,4.134490374147380187e+00,-1.109653408685455034e+00,-2.216312977793394534e+00,1.813773698997718675e+00,9.291505930252454970e-01,-1.808148998425438636e+00
6.483618208407119221e-01,3.738516292193339723e+02,5.002832043656886185e+01,-8.414535867327693097e+00,-1.976590260350811867e+00,4.132674203412408431e+00,-1.144505060806962682e+00,-2.194883388957652226e+00,1.836167313044554827e+00,8.977839621342988963e-01,-1.816028747535277876e+00
6.488496777412693373e-01,3.748336924284726592e+02,4.990113716251389064e+01,-8.468313132774431651e+00,-1.931482462532524647e+00,4.130467532112965579e+00,-1.179221211344961162e+00,-2.173063104711645543e+00,1.858158563643234729e+00,8.661519252031841809e-01,-1.823286177411505005e+00
6.493375346418266414e-01,3.758161707196705947e+02,4.977288069356773548e+01,-8.521761702940281680e+00,-1.886231321198698740e+00,4.127869925374450411e+00,-1.213797088840783633e+00,-2.150855362795765835e+00,1.879741944757395533e+00,8.342630069301155693e-01,-1.829917955076676206e+00
6.498253915423839455e-01,3.767990491106014588e+02,4.964355043089013009e+01,-8.574878592884395800e+00,-1.840839543722991856e+00,4.124880985863374150e+00,-1.248227926992031112e+00,-2.128263479656277379e+00,1.900912027638490542e+00,8.021258311909111871e-01,-1.835920953011825674e+00
6.503132484429413607e-01,3.777823125108769773e+02,4.951314581208990973e+01,-8.627660821539636871e+00,-1.795309856814234273e+00,4.121500354040451342e+00,-1.282508965222582287e+00,-2.105290850412994352e+00,1.921663462139485468e+00,7.697491197861092704e-01,-1.841292250586772816e+00
6.508011053434986648e-01,3.787659457210402252e+02,4.938166631158440367e+01,-8.680105411870176368e+00,-1.749645006463155461e+00,4.117727708413738696e+00,-1.316635449251827072e+00,-2.081940948824247961e+00,1.941990978015306624e+00,7.371416911853332365e-01,-1.846029135429688939e+00
6.512889622440559689e-01,3.797499334315345436e+02,4.924911144096287785e+01,-8.732209391028945333e+00,-1.703847757889402459e+00,4.113562765791795250e+00,-1.350602631663155861e+00,-2.058217327249117545e+00,1.961889386210021069e+00,7.043124592689116170e-01,-1.850129104735882546e+00
6.517768191446134951e-01,3.807342602216539262e+02,4.911548074935377883e+01,-8.783969790515294918e+00,-1.657920895488658175e+00,4.109005281536940224e+00,-1.384405772471847040e+00,-2.034123616606929641e+00,1.981353580130909009e+00,6.712704320666775804e-01,-1.853589866515958251e+00
6.522646760451707992e-01,3.817189105584598678e+02,4.898077382379734956e+01,-8.835383646332097385e+00,-1.611867222780480891e+00,4.104055049818617462e+00,-1.418040139691888690e+00,-2.009663526334285244e+00,2.000378536909108718e+00,6.380247104943599368e-01,-1.856409340783219175e+00
6.527525329457281034e-01,3.827038687956898002e+02,4.884499028962037670e+01,-8.886447999143502585e+00,-1.565689562355743636e+00,4.098711903866717243e+00,-1.451501009902529837e+00,-1.984840844339015753e+00,2.018959318647285617e+00,6.045844870867482790e-01,-1.858585660680341256e+00
6.532403898462855185e-01,3.836891191726325587e+02,4.870812981081625281e+01,-8.937159894432141982e+00,-1.519390755824759243e+00,4.092975716224980687e+00,-1.484783668813777879e+00,-1.959659436951625366e+00,2.037091073653856110e+00,5.709590447284014214e-01,-1.860117173545265512e+00
6.537282467468428226e-01,3.846746458129848634e+02,4.857019209042890395e+01,-8.987516382656581371e+00,-1.472973663765533736e+00,4.086846399004555153e+00,-1.517883411831315588e+00,-1.934123248874067169e+00,2.054769037664167630e+00,5.371577553815951589e-01,-1.861002441916544736e+00
6.542161036474001268e-01,3.856604327236834138e+02,4.843117687094080992e+01,-9.037514519408553326e+00,-1.426441165672333700e+00,4.080323904137531876e+00,-1.550795544620606314e+00,-1.908236303125755207e+00,2.071988535048335578e+00,5.031900788115133416e-01,-1.861240244477826433e+00
6.547039605479575419e-01,3.866464637937155544e+02,4.829108393466474070e+01,-9.087151365570244721e+00,-1.379796159904381980e+00,4.073408223630490710e+00,-1.583515383670329513e+00,-1.882002700986779242e+00,2.088744980005859730e+00,4.690655613085878972e-01,-1.860829576941580576e+00
6.551918174485148461e-01,3.876327227929049286e+02,4.814991310414015402e+01,-9.136423987471488317e+00,-1.333041563634974391e+00,4.066099389818213616e+00,-1.616038256855030664e+00,-1.855426621938570220e+00,2.105033877747051196e+00,4.347938344082618034e-01,-1.859769652872225398e+00
6.556796743490721502e-01,3.886191933706787154e+02,4.800766424253306042e+01,-9.185329457047156865e+00,-1.286180312800649705e+00,4.058397475617448791e+00,-1.648359503997188114e+00,-1.828512323601771739e+00,2.120850825661332983e+00,4.003846136078850204e-01,-1.858059904448566835e+00
6.561675312496295653e-01,3.896058590548075244e+02,4.786433725404025097e+01,-9.233864851994178835e+00,-1.239215362050751779e+00,4.050302594780612608e+00,-1.680474477428380187e+00,-1.801264141671350183e+00,2.136191514472102870e+00,3.658476970808739459e-01,-1.855699983165299827e+00
6.566553881501868695e-01,3.905927032501230087e+02,4.771993208429791622e+01,-9.282027255928671394e+00,-1.192149684697291878e+00,4.041814902149694078e+00,-1.712378542549758187e+00,-1.773686489849151116e+00,2.151051729378507194e+00,3.311929643882616237e-01,-1.852689760474003355e+00
6.571432450507441736e-01,3.915797092372172301e+02,4.757444872079352649e+01,-9.329813758543245683e+00,-1.144986272664824334e+00,4.032934593910173504e+00,-1.744067078391971837e+00,-1.745783859773591962e+00,2.165427351184082472e+00,2.964303751872898740e-01,-1.849029328363404057e+00
6.576311019513014777e-01,3.925668601711083738e+02,4.742788719328306968e+01,-9.377221455763596225e+00,-1.097728136441043834e+00,4.023661907844899410e+00,-1.775535478173930759e+00,-1.717560820946770317e+00,2.179314357411786141e+00,2.615699679375309561e-01,-1.844718999878645294e+00
6.581189588518588929e-01,3.935541390799029386e+02,4.728024757421017199e+01,-9.424247449906292928e+00,-1.050378305026794745e+00,4.013997123588191052e+00,-1.806779149861589495e+00,-1.689022020658641710e+00,2.192708823406453345e+00,2.266218586038126759e-01,-1.839759309580291768e+00
6.586068157524161970e-01,3.945415288264881610e+02,4.713152997905989139e+01,-9.470888848924147396e+00,-1.002939824053245887e+00,4.003940559142322719e+00,-1.837793524688835944e+00,-1.660172162436536869e+00,2.205606944176552897e+00,1.915961653491047578e-01,-1.834151055239364725e+00
6.590946726529735011e-01,3.955290118433887869e+02,4.698173455436528911e+01,-9.517142763717368226e+00,-9.554157237411612380e-01,3.993492519443698097e+00,-1.868574170794146783e+00,-1.631015708601095238e+00,2.218005316904148483e+00,1.565019939428262119e-01,-1.827895849080741542e+00
6.595825295535309163e-01,3.965165712167109859e+02,4.683086146222537138e+01,-9.563006339731499494e+00,-9.078090489521193351e-01,3.982653375413274244e+00,-1.899116628832243858e+00,-1.601557334068698157e+00,2.229900494976402303e+00,1.213490168417576953e-01,-1.820995217010354938e+00
6.600703864540882204e-01,3.975041901261166686e+02,4.667891089781728908e+01,-9.608476736613468461e+00,-8.601228664106524979e-01,3.971423554534903921e+00,-1.929416426598695056e+00,-1.571801873740190203e+00,2.241289049466834715e+00,8.614727128262432421e-02,-1.813450735682510251e+00
6.605582433546455245e-01,3.984918516144077216e+02,4.652588309170766934e+01,-9.653551121761859477e+00,-8.123602582922453408e-01,3.959803524636519967e+00,-1.959469113501439930e+00,-1.541754228515780589e+00,2.252167661651492736e+00,5.090683210816024373e-02,-1.805264216565032553e+00
6.610461002552029397e-01,3.994795385853635139e+02,4.637177830987508287e+01,-9.698226670477401612e+00,-7.645243220521232841e-01,3.947793793952446340e+00,-1.989270261226038006e+00,-1.511419364512563535e+00,2.262533123922040534e+00,1.563780880908471893e-02,-1.796437705268481455e+00
6.615339571557603549e-01,4.004672338033159349e+02,4.621659685391072969e+01,-9.742500566158181385e+00,-7.166181702515164176e-01,3.935394911200222445e+00,-2.018815464414168481e+00,-1.480802312281740418e+00,2.272382340709219850e+00,-1.964965744057223240e-02,-1.786973480877953158e+00
6.620218140563176590e-01,4.014549198944627051e+02,4.606033906139732892e+01,-9.786370000539593050e+00,-6.686449303813656320e-01,3.922607465671932747e+00,-2.048100341355399756e+00,-1.449908166025525968e+00,2.281712329416688334e+00,-5.494539675481857621e-02,-1.776874055287463783e+00
6.625096709568750741e-01,4.024425793499191855e+02,4.590300530646626243e+01,-9.829832173979013987e+00,-6.206077446835007727e-01,3.909432087340047435e+00,-2.077120534692209475e+00,-1.418742082813752692e+00,2.290520221365230036e+00,-9.023921351370095545e-02,-1.766142172536913080e+00
6.629975278574323783e-01,4.034301945305048775e+02,4.574459600053342001e+01,-9.872884295785068431e+00,-5.725097699694199349e-01,3.895869446977807460e+00,-2.105871712138181806e+00,-1.387309281800257921e+00,2.298803262747306952e+00,-1.255208893478647059e-01,-1.754780808151661819e+00
6.634853847579896824e-01,4.044177476732712648e+02,4.558511159321274420e+01,-9.915523584591754869e+00,-5.243541774363911223e-01,3.881920256294086879e+00,-2.134349567209543164e+00,-1.355615043438876288e+00,2.306558815592017364e+00,-1.607801861298747137e-01,-1.742793168484659594e+00
6.639732416585470975e-01,4.054052208997641173e+02,4.542455257340859731e+01,-9.957747268777158212e+00,-4.761441524811639292e-01,3.867585268082795125e+00,-2.162549819969869613e+00,-1.323664708699219261e+00,2.313784358740391234e+00,-1.960068489720896978e-01,-1.730182690061188078e+00
6.644610985591044017e-01,4.063925962260245797e+02,4.526291947058627585e+01,-9.999552586926890640e+00,-4.278828945111478044e-01,3.852865276386800542e+00,-2.190468217788048122e+00,-1.291463678282153582e+00,2.320477488831064417e+00,-2.311906092311905581e-01,-1.716953038926187558e+00
6.649489554596617058e-01,4.073798555743289853e+02,4.510021285622060105e+01,-1.004093678834229486e+01,-3.795736167529968341e-01,3.837761116676337902e+00,-2.218100536109528953e+00,-1.259017411834935984e+00,2.326635921296331677e+00,-2.663211875194115841e-01,-1.703108109994150299e+00
6.654368123602191210e-01,4.083669807866645556e+02,4.493643334542313994e+01,-1.008189713359329964e+01,-3.312195460587639140e-01,3.822273666041960727e+00,-2.245442579240771952e+00,-1.226331427166109878e+00,2.332257491368550539e+00,-3.013882967223530107e-01,-1.688652026401621598e+00
6.659246692607764251e-01,4.093539536399427448e+02,4.477158159874765886e+01,-1.012243089511595251e+01,-2.828239227095450392e-01,3.806403843402007769e+00,-2.272490181146936017e+00,-1.193411299460118036e+00,2.337340155096923056e+00,-3.363816450234300426e-01,-1.673589138862291659e+00
6.664125261613337292e-01,4.103407558629519940e+02,4.460565832417368171e+01,-1.016253535785474504e+01,-2.343900002165243412e-01,3.790152609724562360e+00,-2.299239206262858382e+00,-1.160262660491563569e+00,2.341881990374647060e+00,-3.712909389350312894e-01,-1.657924025024649417e+00
6.669003830618911444e-01,4.113273691550464264e+02,4.443866427926851514e+01,-1.020220781994957981e+01,-1.859210451195764113e-01,3.773520968263944564e+00,-2.325685550317238448e+00,-1.126891197839229974e+00,2.345881197976430244e+00,-4.061058863362625448e-01,-1.641661488832240501e+00
6.673882399624484485e-01,4.123137752065719610e+02,4.427060027352771954e+01,-1.024144559346742689e+01,-1.374203367833690681e-01,3.756509964811730828e+00,-2.351825141170057698e+00,-1.093302654099820082e+00,2.349336102606376819e+00,-4.408161995173274228e-01,-1.624806559886527335e+00
6.678760968630057526e-01,4.132999557210315515e+02,4.410146717089356372e+01,-1.028024600517874632e+01,-8.889116719087797325e-02,3.739120687962254941e+00,-2.377653939663280980e+00,-1.059502826101352380e+00,2.352245153956238788e+00,-4.754115982305993082e-01,-1.607364492812298096e+00
6.683639537635630568e-01,4.142858924389871049e+02,4.393126589245193259e+01,-1.031860639737858243e+01,-4.033684073442345142e-02,3.721354269392648906e+00,-2.403167940484788989e+00,-1.025497564116293336e+00,2.354606927774042902e+00,-5.098818127483140117e-01,-1.589340766625689794e+00
6.688518106641204719e-01,4.152715671636987622e+02,4.375999741930763065e+01,-1.035652412875234951e+01,8.239325995776480838e-03,3.703211884157397549e+00,-2.428363173045526846e+00,-9.912927710744172671e-01,2.356420126943075122e+00,-5.442165869268800193e-01,-1.570741084104796403e+00
6.693396675646777760e-01,4.162569617885017692e+02,4.358766279563796786e+01,-1.039399657528632837e+01,5.683400442559083388e-02,3.684694750997407731e+00,-2.453235702369917615e+00,-9.568944017753593378e-01,2.357683582571238556e+00,-5.784056812778485268e-01,-1.551571371162860924e+00
6.698275244652350802e-01,4.172420583259213913e+02,4.341426313192456377e+01,-1.043102113122287022e+01,1.054438542134754631e-01,3.665804132663592618e+00,-2.477781629999518564e+00,-9.223084621008798001e-01,2.358396255090784877e+00,-6.124388760455293790e-01,-1.531837776224058256e+00
6.703153813657924953e-01,4.182268389212353554e+02,4.323979960611610807e+01,-1.046759520964979906e+01,1.540655235505117293e-01,3.646541336057345095e+00,-2.501997094883099404e+00,-8.875410080476850982e-01,2.358557235368277105e+00,-6.463059747731443316e-01,-1.511546669394437714e+00
6.708032382663499105e-01,4.192112856232139393e+02,4.306427343525128038e+01,-1.050371623711107993e+01,2.026956502145965677e-01,3.626907709330521534e+00,-2.525878272764508381e+00,-8.525981420521301368e-01,2.358165741468527088e+00,-6.799968107208566037e-01,-1.490704629757766631e+00
6.712910951669072146e-01,4.201953803830608081e+02,4.288768587962527334e+01,-1.053938165350302292e+01,2.513308610027901735e-01,3.606904641938231126e+00,-2.549421375503142073e+00,-8.174860127214582661e-01,2.357221115201148187e+00,-7.135012436175274253e-01,-1.469318437576556446e+00
6.717789520674646297e-01,4.211791050749450847e+02,4.271003824513903879e+01,-1.057458891298084502e+01,2.999677719466404824e-01,3.586533565574389293e+00,-2.572622653082320188e+00,-7.822108152395690350e-01,2.355722828916847256e+00,-7.468091650806238935e-01,-1.447395087852014095e+00
6.722668089680219339e-01,4.221624414784438386e+02,4.253133188102670204e+01,-1.060933548377705193e+01,3.486029886512240772e-01,3.565795953999266299e+00,-2.595478394361815599e+00,-7.467787901733660139e-01,2.353670486434248588e+00,-7.799105026325681145e-01,-1.424941788930819797e+00
6.727546658685792380e-01,4.231453712785000789e+02,4.235156818003171253e+01,-1.064361884840893957e+01,3.972331065213294266e-01,3.544693323004008523e+00,-2.617984927698960185e+00,-7.111962223675656336e-01,2.351063823268973785e+00,-8.127952227761444659e-01,-1.401965959737206724e+00
6.732425227691366532e-01,4.241278760653817699e+02,4.217074857858276715e+01,-1.067743650388706556e+01,4.458547109893519766e-01,3.523227230374066377e+00,-2.640138621571709532e+00,-6.754694398354197382e-01,2.347902706861327626e+00,-8.454533340711074541e-01,-1.378475227003685299e+00
6.737303796696939573e-01,4.251099373346447692e+02,4.198887455696910109e+01,-1.071078596192481314e+01,4.944643777450130062e-01,3.501399275851491577e+00,-2.661935885203725149e+00,-6.396048126452693605e-01,2.344187136802569071e+00,-8.778748902120725450e-01,-1.354477422500364625e+00
6.742182365702512614e-01,4.260915364871004840e+02,4.180594763951479109e+01,-1.074366474914905112e+01,5.430586729669993895e-01,3.479211101096050918e+00,-2.683373169191516361e+00,-6.036087518028576682e-01,2.339917245059778494e+00,-9.100499931077500326e-01,-1.329980580262821288e+00
6.747060934708086766e-01,4.270726548287853461e+02,4.162196939475277446e+01,-1.077607040731182053e+01,5.916341535563287568e-01,3.456664389645248470e+00,-2.704446966133552621e+00,-5.674877081295475190e-01,2.335093296199318491e+00,-9.419687959613916028e-01,-1.304992933818609036e+00
6.751939503713659807e-01,4.280532735709338112e+02,4.143694143559826415e+01,-1.080800049350306757e+01,6.401873673715372526e-01,3.433760866873215356e+00,-2.725153811261392445e+00,-5.312481711363699066e-01,2.329715687608893138e+00,-9.736215063525187619e-01,-1.279522913412367568e+00
6.756818072719232848e-01,4.290333738299564175e+02,4.125086541952116193e+01,-1.083945258036450277e+01,6.887148534657875354e-01,3.410502299948412031e+00,-2.745490283072868909e+00,-4.948966678938335750e-01,2.323784949718190163e+00,-1.004998389319991636e+00,-1.253579143229474502e+00
6.761696641724807000e-01,4.300129366274196627e+02,4.106374304871818026e+01,-1.087042425630447795e+01,7.372131423257031191e-01,3.386890497790246535e+00,-2.765453003967248247e+00,-4.584397618976359667e-01,2.317301746218127789e+00,-1.036089770446295688e+00,-1.227170438618342185e+00
6.766575210730380041e-01,4.309919428900287244e+02,4.087557607028437445e+01,-1.090091312571389892e+01,7.856787561120247565e-01,3.362927311024552779e+00,-2.785038640882404604e+00,-4.218840519302098913e-01,2.310266874278694260e+00,-1.066886038943104076e+00,-1.200305803311313202e+00
6.771453779735953082e-01,4.319703734496163179e+02,4.068636627638364445e+01,-1.093091680918328734e+01,8.341082089021863988e-01,3.338614631937887989e+00,-2.804243905934049153e+00,-3.852361709180263105e-01,2.302681264765370717e+00,-1.097377650738184496e+00,-1.172994426644094812e+00
6.776332348741527234e-01,4.329482090431324650e+02,4.049611550441900221e+01,-1.096043294372083388e+01,8.824980069346213263e-01,3.313954394430739470e+00,-2.823065557056938513e+00,-3.485027847848006788e-01,2.294545982454159638e+00,-1.127555131563524382e+00,-1.145245680773844477e+00
6.781210917747100275e-01,4.339254303126379000e+02,4.030482563720217826e+01,-1.098945918297151181e+01,9.308446488548842712e-01,3.288948573969595834e+00,-2.841500398648090453e+00,-3.116905913005348916e-01,2.285862226245207740e+00,-1.157409080044728977e+00,-1.117069117895847841e+00
6.786089486752673317e-01,4.349020178053026484e+02,4.011249860312227611e+01,-1.101799319743732042e+01,9.791446259636968907e-01,3.263599187537837842e+00,-2.859545282212061501e+00,-2.748063189263182382e-01,2.276631329375006896e+00,-1.186930170791765216e+00,-1.088474467458742323e+00
6.790968055758247468e-01,4.358779519734063683e+02,3.991913637631409273e+01,-1.104603267469853201e+01,1.027394422466722634e+00,3.237908293585535002e+00,-2.877197107008197641e+00,-2.378567256550256914e-01,2.266854759627208171e+00,-1.216109157490923076e+00,-1.059471633378386013e+00
6.795846624763820509e-01,4.368532131743419882e+02,3.972474097682589189e+01,-1.107357531963599406e+01,1.075590515726161822e+00,3.211877991978110636e+00,-2.894452820699900730e+00,-2.008485978478553591e-01,2.256534119542021433e+00,-1.244936875998054582e+00,-1.030070691250319914e+00
6.800725193769394661e-01,4.378277816706246881e+02,3.952931447078606197e+01,-1.110061885465457010e+01,1.123729376514272849e+00,3.185510423943814562e+00,-2.911309420005953275e+00,-1.637887490666155577e-01,2.245671146624200532e+00,-1.273404247433159497e+00,-1.000281885560772910e+00
6.805603762774967702e-01,4.388016376299015633e+02,3.933285897056980929e+01,-1.112716101990753970e+01,1.171807469268569157e+00,3.158807772020140181e+00,-2.927763951353793637e+00,-1.266840189019586838e-01,2.234267713549641599e+00,-1.301502281276150530e+00,-9.701156268963416762e-01
6.810482331780541854e-01,4.397747611249675401e+02,3.913537663496457242e+01,-1.115319957352216385e+01,1.219821252348981311e+00,3.131772259999032748e+00,-2.943813511534873140e+00,-8.954127179733573083e-02,2.222325828370557588e+00,-1.329222078463998091e+00,-9.395824891521876721e-01
6.815360900786114895e-01,4.407471321337808376e+02,3.893686966933557869e+01,-1.117873229182618644e+01,1.267767178296667963e+00,3.104406152871038493e+00,-2.959455248361945845e+00,-5.236739586891581144e-02,2.209847634719260157e+00,-1.356554834489033468e+00,-9.086932067389209555e-01
6.820239469791687936e-01,4.417187305394891723e+02,3.873734032578942532e+01,-1.120375696957562717e+01,1.315641694094976222e+00,3.076711756768171213e+00,-2.974686361328515716e+00,-1.516930172109309805e-02,2.196835412010503585e+00,-1.383491842498740354e+00,-8.774586717879062636e-01
6.825118038797262088e-01,4.426895361153893305e+02,3.853679090663924711e+01,-1.122827142034243941e+01,1.363441240691672052e+00,3.048691421787223188e+00,-2.989504106677149498e+00,2.204607511353607469e-02,2.183291597157056785e+00,-1.410024511470664876e+00,-8.458899763514153847e-01
6.829996607802835129e-01,4.436595281859644615e+02,3.833522383866414174e+01,-1.125227347815820167e+01,1.411162236710401974e+00,3.020347595671606822e+00,-3.003905876742530623e+00,5.927170952262542786e-02,2.169219170724745460e+00,-1.436144644048882313e+00,-8.139992065194738835e-01
6.834875176808408170e-01,4.446286860892051891e+02,3.813264157184416092e+01,-1.127576099001932874e+01,1.458801101568349967e+00,2.991682720512177873e+00,-3.017889037906683836e+00,9.650062021033291304e-02,2.154620865768235305e+00,-1.461843889973443833e+00,-7.817977724424834962e-01
6.839753745813982322e-01,4.455969892020300449e+02,3.792904657457609119e+01,-1.129873182088510220e+01,1.506354256741971875e+00,2.962699253376599451e+00,-3.031450970872191064e+00,1.337258404206091433e-01,2.139499357608587893e+00,-1.487113871200587134e+00,-7.492968272027131782e-01
6.844632314819555363e-01,4.465644168180173779e+02,3.772444136069584886e+01,-1.132118385596360710e+01,1.553818119996456693e+00,2.933399693547174891e+00,-3.044589114369923077e+00,1.709403842163183529e-01,2.123857473307237065e+00,-1.511946330520776538e+00,-7.165077047879507832e-01
6.849510883825128404e-01,4.475309481468498802e+02,3.751882848973586704e+01,-1.134311500088774949e+01,1.601189105638816557e+00,2.903786582269510141e+00,-3.057300965508547019e+00,2.081372480861028162e-01,2.107698190121317872e+00,-1.536333134044092663e+00,-6.834419127180437759e-01
6.854389452830702556e-01,4.484965623137773036e+02,3.731221056717843965e+01,-1.136452318189199140e+01,1.648463624772711800e+00,2.873862502499624050e+00,-3.069584080122229164e+00,2.453094125455030639e-01,2.091024633961708457e+00,-1.560266273653934332e+00,-6.501111247382054259e-01
6.859268021836275597e-01,4.494612383590976492e+02,3.710459024470455347e+01,-1.138540634598982670e+01,1.695638085555102981e+00,2.843630078649447057e+00,-3.081436073116560870e+00,2.824498437324086120e-01,2.073840077853766672e+00,-1.583737869429080014e+00,-6.165271735790249785e-01
6.864146590841848639e-01,4.504249552376602992e+02,3.689597022043780328e+01,-1.140576246115205805e+01,1.742708893454834707e+00,2.813091976330641675e+00,-3.092854618812733491e+00,3.195514949969167073e-01,2.056147940400714802e+00,-1.606740172034161640e+00,-5.827020437831091915e-01
6.869025159847422790e-01,4.513876918183859175e+02,3.668635323918422841e+01,-1.142558951648577015e+01,1.789672451512947404e+00,2.782250902096873535e+00,-3.103837451289911176e+00,3.566073084854450848e-01,2.037951784249744325e+00,-1.629265565078447331e+00,-5.486478645984924629e-01
6.873903728852995831e-01,4.523494268838063590e+02,3.647574209266763035e+01,-1.144488552241404555e+01,1.836525160604823181e+00,2.751109603184468178e+00,-3.114382364725824193e+00,3.936102167191775636e-01,2.019255314560812309e+00,-1.651306567442988316e+00,-5.143769029387503799e-01
6.878782297858568873e-01,4.533101391296254405e+02,3.626413961976005140e+01,-1.146364851085649050e+01,1.883263419704257036e+00,2.719670867251391400e+00,-3.124487213735611224e+00,4.305531441669159798e-01,2.000062377478082798e+00,-1.672855835576172678e+00,-4.799015564097419140e-01
6.883660866864143024e-01,4.542698071642969353e+02,3.605154870670806133e+01,-1.148187653541043751e+01,1.929883626149259790e+00,2.687937522114679290e+00,-3.134149913708859536e+00,4.674290088121864084e-01,1.980376958604095350e+00,-1.693906165757591786e+00,-4.452343464031253140e-01
6.888539435869716065e-01,4.552284095086224625e+02,3.583797228735463136e+01,-1.149956767153292780e+01,1.976382175909695338e+00,2.655912435486254441e+00,-3.143368441144869685e+00,5.042307237146788079e-01,1.960203181476619427e+00,-1.714450496330270912e+00,-4.103879112565723131e-01
6.893418004875290217e-01,4.561859245953703521e+02,3.562341334335602738e+01,-1.151672001672345935e+01,2.022755463856850788e+00,2.623598514707056850e+00,-3.152140833986164292e+00,5.409511985661000777e-01,1.939545306048150453e+00,-1.734481909901308239e+00,-3.753749994806064305e-01
6.898296573880864369e-01,4.571423307689111653e+02,3.540787490439481644e+01,-1.153333169070743836e+01,2.068999884034690595e+00,2.590998706479663571e+00,-3.160465191950190711e+00,5.775833412402429090e-01,1.918407727168157217e+00,-1.753993635510807225e+00,-3.402084630522517195e-01
6.903175142886437410e-01,4.580976062848744164e+02,3.519136004838799892e+01,-1.154940083562041053e+01,2.115111829933043808e+00,2.558115996599220843e+00,-3.168339676859265097e+00,6.141200593374654959e-01,1.896794973067969403e+00,-1.772979050769216913e+00,-3.049012507753053880e-01
6.908053711892010451e-01,4.590517293098246228e+02,3.497387190169055771e+01,-1.156492561619304382e+01,2.161087694762613864e+00,2.524953409682769045e+00,-3.175762512968739237e+00,6.505542617235002822e-01,1.874711703848354949e+00,-1.791431683963029986e+00,-2.694664017073145068e-01
6.912932280897583492e-01,4.600046779209557144e+02,3.475541363929487915e+01,-1.157990421993683761e+01,2.206923871731765630e+00,2.491514008896993371e+00,-3.182731987293379028e+00,6.868788600625476137e-01,1.852162709969809251e+00,-1.809345216128817269e+00,-2.339170386532994916e-01
6.917810849903157644e-01,4.609564301058052820e+02,3.453598848502536356e+01,-1.159433485733058689e+01,2.252616754325189152e+00,2.457800895684322473e+00,-3.189246449931973704e+00,7.230867703447407813e-01,1.829152910745507787e+00,-1.826713483095644186e+00,-1.982663617261350986e-01
6.922689418908730685e-01,4.619069637619878108e+02,3.431559971172882229e+01,-1.160821576200759253e+01,2.298162736584344668e+00,2.423817209487455493e+00,-3.195304314390163380e+00,7.591709144079011873e-01,1.805687352836969906e+00,-1.843530477495828102e+00,-1.625276419736783051e-01
6.927567987914303727e-01,4.628562566969482646e+02,3.409425064145996487e+01,-1.162154519094364247e+01,2.343558213389820288e+00,2.389566127472209089e+00,-3.200904057901497346e+00,7.951242214536943242e-01,1.781771208752369606e+00,-1.859790350744090937e+00,-1.267142150725255600e-01
6.932446556919877878e-01,4.638042866277342569e+02,3.387194464566270113e+01,-1.163432142464570340e+01,2.388799580745452289e+00,2.355050864248803943e+00,-3.206044221746705780e+00,8.309396295580563363e-01,1.757409775347562597e+00,-1.875487414985040235e+00,-9.083947508852940889e-02
6.937325125925450919e-01,4.647510311807865264e+02,3.364868514534710187e+01,-1.164654276734137817e+01,2.433883236064251054e+00,2.320274671591558313e+00,-3.210723411571196007e+00,8.666100871759404578e-01,1.732608472329820071e+00,-1.890616145009011539e+00,-5.491686830403208486e-02
6.942203694931023961e-01,4.656964678917513538e+02,3.342447561126128619e+01,-1.165820754716912511e+01,2.478805578456268144e+00,2.285240838156875398e+00,-3.214940297700778160e+00,9.021285546404771427e-01,1.707372840764180832e+00,-1.905171180136303821e+00,-1.895988711171270324e-02
6.947082263936598112e-01,4.666405742053100312e+02,3.319931956405931572e+01,-1.166931411636920046e+01,2.523563009018190861e+00,2.249952689199706590e+00,-3.218693615455605617e+00,9.374880056563853481e-01,1.681708541582554339e+00,-1.919147326069742476e+00,1.701793602478074430e-02
6.951960832942171153e-01,4.675833274750277724e+02,3.297322057446461940e+01,-1.167986085147535391e+01,2.568151931124767806e+00,2.214413586288392466e+00,-3.221982165462341730e+00,9.726814287877180165e-01,1.655621354095506481e+00,-1.932539556715608509e+00,5.300303454350296928e-02
6.956839401947744195e-01,4.685247049632241101e+02,3.274618226342837346e+01,-1.168984615350728795e+01,2.612568750722166655e+00,2.178626927017812687e+00,-3.224804813964547989e+00,1.007701828940015032e+00,1.629117174506669929e+00,-1.945343015972949008e+00,8.898181369026025855e-02
6.961717970953318346e-01,4.694646838408601752e+02,3.251820830228394499e+01,-1.169926844816385447e+01,2.656809876623050570e+00,2.142596144721011786e+00,-3.227160493131299379e+00,1.042542228836707219e+00,1.602202014429912946e+00,-1.957553019491231394e+00,1.249406563578741025e-01
6.966596539958891388e-01,4.704032411874457580e+02,3.228930241289679515e+01,-1.170812618601698141e+01,2.700871720803505571e+00,2.106324708179193816e+00,-3.229048201364012716e+00,1.077195670489855317e+00,1.574881999409178279e+00,-1.969165056396346536e+00,1.608659288587501734e-01
6.971475108964464429e-01,4.713403539909675146e+02,3.205946836780940856e+01,-1.171641784270638809e+01,2.744750698701875713e+00,2.069816121330039671e+00,-3.230467003601511067e+00,1.111655216665297319e+00,1.547163367440964610e+00,-1.980174790985012923e+00,1.967439866308229313e-01
6.976353677970038580e-01,4.722759991478345682e+02,3.182870999038217974e+01,-1.172414191913500225e+01,2.788443229519344868e+00,2.033073922974478087e+00,-3.231416031623294494e+00,1.145913952342044295e+00,1.519052467499538039e+00,-1.990578064387498181e+00,2.325611798767199812e-01
6.981232246975611622e-01,4.732101534628433228e+02,3.159703115492986214e+01,-1.173129694166516046e+01,2.831945736522343271e+00,1.996101686481851711e+00,-3.231894484351050867e+00,1.179964986166020635e+00,1.490555758064845637e+00,-2.000370896198723436e+00,2.683038591362278957e-01
6.986110815981185773e-01,4.741427936491639343e+02,3.136443578685295819e+01,-1.173788146231554208e+01,2.875254647346882297e+00,1.958903019493386743e+00,-3.231901628148377892e+00,1.213801451898198103e+00,1.461679805653043562e+00,-2.009549486077734315e+00,3.039583807921362180e-01
6.990989384986759925e-01,4.750738963283431531e+02,3.113092786276530788e+01,-1.174389405895884408e+01,2.918366394304595435e+00,1.921481563624143796e+00,-3.231436797118728776e+00,1.247416509856970945e+00,1.432431283349796303e+00,-2.018110215315509492e+00,3.395111125092731275e-01
6.995867953992332966e-01,4.760034380303281409e+02,3.089651141061672845e+01,-1.174933333552021253e+01,2.961277414690687948e+00,1.883840994163305860e+00,-3.230499393401586872e+00,1.280803348354923932e+00,1.402816969346211362e+00,-2.026049648371156309e+00,3.749484386069164010e-01
7.000746522997906007e-01,4.769313951935102409e+02,3.066119050981122740e+01,-1.175419792217643256e+01,3.003984151093712640e+00,1.845985019772843128e+00,-3.229088887466858626e+00,1.313955185129924486e+00,1.372843745477460908e+00,-2.033364534376452148e+00,4.102567653644868528e-01
7.005625092003480159e-01,4.778577441647867659e+02,3.042496929132068573e+01,-1.175848647555583604e+01,3.046483051707160161e+00,1.807917382184573540e+00,-3.227204818407481746e+00,1.346865268770540247e+00,1.342518595764095268e+00,-2.040051808608746242e+00,4.454225262605389091e-01
7.010503661009053200e-01,4.787824611996415456e+02,3.018785193779454090e+01,-1.176219767893897838e+01,3.088770570642821234e+00,1.769641855895678573e+00,-3.224846794230274760e+00,1.379526880135734324e+00,1.311848604956099118e+00,-2.046108593932224551e+00,4.804321871449939163e-01
7.015382230014626241e-01,4.797055224622474157e+02,2.994984268366407321e+01,-1.176533024246007741e+01,3.130843168246114416e+00,1.731162247862472636e+00,-3.222014492144994247e+00,1.411933333769004761e+00,1.280840957079526721e+00,-2.051532202207548394e+00,5.152722513447913766e-01
7.020260799020200393e-01,4.806269040255858158e+02,2.971094581524285516e+01,-1.176788290330915743e+01,3.172697311413137378e+00,1.692482397192652810e+00,-3.218707658851616138e+00,1.444077979306768178e+00,1.249502933985897624e+00,-2.056320135669833515e+00,5.499292647027456127e-01
7.025139368025773434e-01,4.815465818715852606e+02,2.947116567082282756e+01,-1.176985442593497844e+01,3.214329473909520729e+00,1.653606174835967391e+00,-3.214926110825849559e+00,1.475954202881056165e+00,1.217841913904309514e+00,-2.060470088274995781e+00,5.843898205496846909e-01
7.030017937031346476e-01,4.824645318912823768e+02,2.923050664076505001e+01,-1.177124360224869548e+01,3.255736136691266935e+00,1.614537483273121854e+00,-3.210669734602854763e+00,1.507555428516656137e+00,1.185865369996113250e+00,-2.063979947014466632e+00,6.186405646100068267e-01
7.034896506036919517e-01,4.833807298849986296e+02,2.898897316758684184e+01,-1.177204925182827822e+01,3.296913788227257669e+00,1.575280256203231533e+00,-3.205938487059207809e+00,1.538875119522469026e+00,1.153580868912406743e+00,-2.066847793198268057e+00,6.526681998404126883e-01
7.039775075042493668e-01,4.842951515625383081e+02,2.874656974604393866e+01,-1.177227022212365704e+01,3.337858924823669415e+00,1.535838458229572323e+00,-3.200732395693067556e+00,1.569906779877249026e+00,1.120996069354142310e+00,-2.069071903706436011e+00,6.864594912019952311e-01
7.044653644048066710e-01,4.852077725434050990e+02,2.850330092320843534e+01,-1.177190538866264369e+01,3.378568050950185864e+00,1.496216084543759539e+00,-3.195051558902576527e+00,1.600643955609654556e+00,1.088118720634955183e+00,-2.070650752208813117e+00,7.200012703656049062e-01
7.049532213053639751e-01,4.861185683570391802e+02,2.825917129854183685e+01,-1.177095365525758019e+01,3.419037679568097232e+00,1.456417160608264760e+00,-3.188896146262483633e+00,1.631080236172673281e+00,1.054956661246641003e+00,-2.071583010353213794e+00,7.532804403505550805e-01
7.054410782059213902e-01,4.870275144430717660e+02,2.801418552396400941e+01,-1.176941395421273384e+01,3.459264332460159075e+00,1.416445741837366379e+00,-3.182266398798978102e+00,1.661209255812317709e+00,1.021517817427352259e+00,-2.071867548921920044e+00,7.862839800965732984e-01
7.059289351064786944e-01,4.879345861516003424e+02,2.776834830391760534e+01,-1.176728524653245778e+01,3.499244540562296280e+00,1.376305913276490545e+00,-3.175162629262768377e+00,1.691024694930678418e+00,9.878102017324925654e-01,-2.071503438956568743e+00,8.189989489690665536e-01
7.064167920070359985e-01,4.888397587434837988e+02,2.752166439542740406e+01,-1.176456652213009058e+01,3.538974844297229971e+00,1.336001789279845697e+00,-3.167585222400355782e+00,1.720520281443360888e+00,9.538419116082192950e-01,-2.070489952851390036e+00,8.514124911977483112e-01
7.069046489075934137e-01,4.897430073906548387e+02,2.727413860815606483e+01,-1.176125680003759477e+01,3.578451793909787959e+00,1.295537513186581835e+00,-3.159534635223559818e+00,1.749689792131154498e+00,9.196211279677415362e-01,-2.068826565414797258e+00,8.835118402484640754e-01
7.073925058081507178e-01,4.906443071764529122e+02,2.702577580445488792e+01,-1.175735512861594856e+01,3.617671949804110554e+00,1.254917256995268904e+00,-3.151011397277247106e+00,1.778527053986082906e+00,8.851561137702550486e-01,-2.066512954899348831e+00,9.152843231283531722e-01
7.078803627087081329e-01,4.915436330959778388e+02,2.677658089940970143e+01,-1.175286058576628534e+01,3.656631882882764195e+00,1.214145221036686317e+00,-3.142016110905271553e+00,1.807025945551831603e+00,8.504552126024971237e-01,-2.063549004000052811e+00,9.467173646243807195e-01
7.083682196092655481e-01,4.924409600564589482e+02,2.652655886088341219e+01,-1.174777227914180600e+01,3.695328174887506201e+00,1.173225633645196719e+00,-3.132549451514691441e+00,1.835180398258389856e+00,8.155268472631573839e-01,-2.059934800821077605e+00,9.777984914750248446e-01
7.088560765098228522e-01,4.933362628776485508e+02,2.627571470955257738e+01,-1.174208934636038570e+01,3.733757418742093215e+00,1.132162750828266118e+00,-3.122612167838139108e+00,1.862984397751169974e+00,7.803795183497748145e-01,-2.055670639810770250e+00,1.008515336475426016e+00
7.093439334103801563e-01,4.942295162922313807e+02,2.602405351894038432e+01,-1.173581095521796769e+01,3.771916218896781636e+00,1.090960855934510310e+00,-3.112205082194444028e+00,1.890431985214357846e+00,7.450218028484256738e-01,-2.050757022665050222e+00,1.038855642515732702e+00
7.098317903109375715e-01,4.951206949462521720e+02,2.577158041544561939e+01,-1.172893630390269948e+01,3.809801191674591081e+00,1.049624259320211195e+00,-3.101329090747508399e+00,1.917517258688550497e+00,7.094623527261885165e-01,-2.045194659199189413e+00,1.068807266552699531e+00
7.103196472114948756e-01,4.960097733995676208e+02,2.551830057836558296e+01,-1.172146462120981525e+01,3.847408965619647070e+00,1.008157298013970582e+00,-3.089985163763356635e+00,1.944234374382904251e+00,6.737098935260739108e-01,-2.038984468187936550e+00,1.098358183514755559e+00
7.108075041120521798e-01,4.968967261263140358e+02,2.526421923991561158e+01,-1.171339516675725356e+01,3.884736181847162406e+00,9.665643353799198145e-01,-3.078174345865420047e+00,1.970577547981473332e+00,6.377732229647854467e-01,-2.032127578173985150e+00,1.127496490140253993e+00
7.112953610126095949e-01,4.977815275153905077e+02,2.500934168524501899e+01,-1.170472723120203007e+01,3.921779494395100762e+00,9.248497607794710085e-01,-3.065897756288082476e+00,1.996541055943771070e+00,6.016612095332893873e-01,-2.024625328244818778e+00,1.156210408748889140e+00
7.117832179131668990e-01,4.986641518709748766e+02,2.475367325244508976e+01,-1.169546013645738292e+01,3.958535570578263219e+00,8.830179892309031331e-01,-3.053156589128382059e+00,2.022119236800098641e+00,5.653827910996391815e-01,-2.016479268777948697e+00,1.184488290946855482e+00
7.122710748137242032e-01,4.995445734130398705e+02,2.449721933255752759e+01,-1.168559323591061094e+01,3.995001091343341137e+00,8.410734610681154244e-01,-3.039952113596001482e+00,2.047306492440570835e+00,5.289469735150920116e-01,-2.007691162154430664e+00,1.212318621264679930e+00
7.127589317142816183e-01,5.004227662779053389e+02,2.423998536957411432e+01,-1.167512591464172189e+01,4.031172751626559858e+00,7.990206415970924070e-01,-3.026285674261444569e+00,2.072097289399035258e+00,4.923628292223904968e-01,-1.998262983440839413e+00,1.239690020728906550e+00
7.132467886148389224e-01,5.012987045188013440e+02,2.398197686043388899e+01,-1.166405758964277162e+01,4.067047260712773671e+00,7.568640207510752838e-01,-3.012158691302422309e+00,2.096486160131028953e+00,4.556394958669782724e-01,-1.988196921039518283e+00,1.266591250366787325e+00
7.137346455153962266e-01,5.021723621064525673e+02,2.372319935501557353e+01,-1.165238771003800622e+01,4.102621342596473930e+00,7.146081127440719882e-01,-2.997572660748512252e+00,2.120467704286151278e+00,4.187861749108676701e-01,-1.977495377307268543e+00,1.293011214644361750e+00
7.142225024159536417e-01,5.030437129296789180e+02,2.346365845612611878e+01,-1.164011575730468984e+01,4.137891736344478488e+00,6.722574557228631065e-01,-2.982529154723995823e+00,2.144036589974644080e+00,3.818121302492702984e-01,-1.966160969142310311e+00,1.318938964837704120e+00
7.147103593165109459e-01,5.039127307960249595e+02,2.320335981948235826e+01,-1.162724124549475846e+01,4.172855196460908189e+00,6.298166114170062890e-01,-2.967029821688932589e+00,2.167187555028635249e+00,3.447266868296305908e-01,-1.954196528539718702e+00,1.344363702337809219e+00
7.151982162170682500e-01,5.047793894323958739e+02,2.294230915369148605e+01,-1.161376372145712210e+01,4.207508493253371284e+00,5.872901647877517561e-01,-2.951076386678450625e+00,2.189915408257263607e+00,3.075392292737286759e-01,-1.941605103115084940e+00,1.369274781888329962e+00
7.156860731176255541e-01,5.056436624857206539e+02,2.268051222022506863e+01,-1.159968276506082141e+01,4.241848413201373624e+00,5.446827236750402257e-01,-2.934670651540295605e+00,2.212215030696430773e+00,2.702592005022612653e-01,-1.928389956596662014e+00,1.393661714756889491e+00
7.161739300181829693e-01,5.065055235236374642e+02,2.241797483338747909e+01,-1.158499798941881131e+01,4.275871759326668631e+00,5.019989184427076090e-01,-2.917814495170498290e+00,2.234081376852944167e+00,2.328961003619343106e-01,-1.914554569285765506e+00,1.417514171839786119e+00
7.166617869187402734e-01,5.073649460351869038e+02,2.215470286028344304e+01,-1.156970904111265774e+01,4.309575351564927104e+00,4.592434016226603077e-01,-2.900509873747452616e+00,2.255509475942648834e+00,1.954594842557488832e-01,-1.900102638485666517e+00,1.440821986699615476e+00
7.171496438192976886e-01,5.082219034315363047e+02,2.189070222077741334e+01,-1.155381560041781874e+01,4.342956027139769581e+00,4.164208475568353940e-01,-2.882758820964026469e+00,2.276494433123256833e+00,1.579589617754502129e-01,-1.885038078898713998e+00,1.463575158536597254e+00
7.176375007198551037e-01,5.090763690467167635e+02,2.162597888745044017e+01,-1.153731738152973740e+01,4.376010640938303276e+00,3.735359520378862541e-01,-2.864563448257979150e+00,2.297031430721260481e+00,1.204041953369614504e-01,-1.869365022991857250e+00,1.485763855092917751e+00
7.181253576204124078e-01,5.099283161383821152e+02,2.136053888555197133e+01,-1.152021413279073236e+01,4.408736065888654743e+00,3.305934319481393935e-01,-2.845925945040630900e+00,2.317115729453342432e+00,8.280489881840136235e-02,-1.853087821330603013e+00,1.507378415490570500e+00
7.186132145209697120e-01,5.107777178462408756e+02,2.109438830114829244e+01,-1.150250563775542645e+01,4.441129199447329867e+00,2.875980117500940292e-01,-2.826848592759958034e+00,2.336742775118060056e+00,4.517071753742246676e-02,-1.836211279189315260e+00,1.528410081892245254e+00
7.191010714215271271e-01,5.116245471380843810e+02,2.082753328854609265e+01,-1.148419170852021765e+01,4.473186962973043634e+00,2.445543988663592128e-01,-2.807333726359533266e+00,2.355908250881687760e+00,7.511016312222812408e-03,-1.818740588507448575e+00,1.548851548820631585e+00
7.195889283220844312e-01,5.124687769876127277e+02,2.055998003587668066e+01,-1.146527218227456402e+01,4.504906276187826464e+00,2.014673387995949139e-01,-2.787383676003458710e+00,2.374607633369082649e+00,-3.016462044706923196e-02,-1.800680334203073274e+00,1.568693892719722704e+00
7.200767852226417354e-01,5.133103802946808401e+02,2.029173478361964555e+01,-1.144574693073751170e+01,4.536284077551936633e+00,1.583415971022655855e-01,-2.767000847988430934e+00,2.392836474366723198e+00,-6.784655724285210132e-02,-1.782035301354845336e+00,1.587928327281157737e+00
7.205646421231991505e-01,5.141493298798358182e+02,2.002280382579189322e+01,-1.142561586059736811e+01,4.567317325637728409e+00,1.151819571657878849e-01,-2.746187727594268324e+00,2.410590418339935148e+00,-1.055251255984922809e-01,-1.762810513733678697e+00,1.606546316463515867e+00
7.210524990237564547e-01,5.149855984846834644e+02,1.975319350992322853e+01,-1.140487891362418793e+01,4.598002999430130799e+00,7.199321961764570954e-02,-2.724946878524263205e+00,2.427865203202872024e+00,-1.431906274087274000e-01,-1.743011229930989003e+00,1.624539576913307748e+00
7.215403559243137588e-01,5.158191587722637905e+02,1.948291023702848435e+01,-1.138353606678164098e+01,4.628338098627573949e+00,2.878020171790146575e-02,-2.703280942344812754e+00,2.444656661081185067e+00,-1.808333382665492373e-01,-1.722642939506161319e+00,1.641900080326315958e+00
7.220282128248711739e-01,5.166499833274316416e+02,1.921196046157739801e+01,-1.136158733233837914e+01,4.658319643943221955e+00,-1.445226324471787782e-02,-2.681192637924400213e+00,2.460960719067314173e+00,-2.184435107664108866e-01,-1.701711359153317282e+00,1.658620055749207678e+00
7.225160697254284781e-01,5.174780446572434585e+02,1.894035069146159955e+01,-1.133903275797880994e+01,4.687944677406584937e+00,-5.769932655724913095e-02,-2.658684760871896646e+00,2.476773399968439371e+00,-2.560113777838357030e-01,-1.680222428887349517e+00,1.674691991821459558e+00
7.230039266259857822e-01,5.183033151913527945e+02,1.866808748795819639e+01,-1.131587242691328932e+01,4.717210262665565423e+00,-1.009561246875237961e-01,-2.635760182974133059e+00,2.492090823047120818e+00,-2.935271557315061175e-01,-1.658182308249174453e+00,1.690108638957627862e+00
7.234917835265431973e-01,5.191257672824112888e+02,1.839517746569107004e+01,-1.129210645798776014e+01,4.746113485288821821e+00,-1.442177798896248642e-01,-2.612421851632830361e+00,2.506909204754564247e+00,-3.309810477916761973e-01,-1.635597372530290583e+00,1.704863011469893053e+00
7.239796404271005015e-01,5.199453732064749829e+02,1.812162729258929872e+01,-1.126773500579285425e+01,4.774651453068504914e+00,-1.874794008098575882e-01,-2.588672789300845434e+00,2.521224859456542067e+00,-3.683632471249870255e-01,-1.612474209016601989e+00,1.718948389630919005e+00
7.244674973276578056e-01,5.207621051634204150e+02,1.784744368984217644e+01,-1.124275826077236040e+01,4.802821296323432243e+00,-2.307360830933240514e-01,-2.564516092917687118e+00,2.535034200152005646e+00,-4.056639400557612296e-01,-1.588819613251456708e+00,1.732358321677051505e+00
7.249553542282152208e-01,5.215759352773652608e+02,1.757263343185195126e+01,-1.121717644933118763e+01,4.830620168202575115e+00,-2.739829099909202315e-01,-2.539954933344393595e+00,2.548333739184321711e+00,-4.428733092336200050e-01,-1.564640585317997434e+00,1.745086625751797182e+00
7.254432111287725249e-01,5.223868355970954553e+02,1.729720334618366806e+01,-1.119098983394275137e+01,4.858045244988928424e+00,-3.172149529668524259e-01,-2.514992554797723656e+00,2.561120088945167961e+00,-4.799815367715064562e-01,-1.539944326140771702e+00,1.757127391789613746e+00
7.259310680293298290e-01,5.231947780965002721e+02,1.702116031351163272e+01,-1.116419871325575031e+01,4.885093726403803238e+00,-3.604272723067525330e-01,-2.489632274283616553e+00,2.573389962571114964e+00,-5.169788073601832012e-01,-1.514738233806558920e+00,1.768474983340040829e+00
7.264189249298871331e-01,5.239997346750139968e+02,1.674451126756363095e+01,-1.113680342220043329e+01,4.911762835911440028e+00,-4.036149177262090548e-01,-2.463877481030021688e+00,2.585140174632830412e+00,-5.538553113590496402e-01,-1.489029899904514842e+00,1.779124039332105944e+00
7.269067818304446593e-01,5.248016771580632849e+02,1.646726319506184666e+01,-1.110880433209425178e+01,4.938049821024039332e+00,-4.467729289798836323e-01,-2.437731635918999551e+00,2.596367641816965666e+00,-5.906012478634194984e-01,-1.462827105885537993e+00,1.789069475779065499e+00
7.273946387310019634e-01,5.256005772975206582e+02,1.618942313566162738e+01,-1.108020185074702368e+01,4.963951953607095291e+00,-4.898963364710333668e-01,-2.411198270918210262e+00,2.607069383600669088e+00,-6.272068277481072096e-01,-1.436137819440964414e+00,1.798306487423429578e+00
7.278824956315592676e-01,5.263964067721683477e+02,1.591099818188614101e+01,-1.105099642256540093e+01,4.989466530185236337e+00,-5.329801618617400205e-01,-2.384280988511593868e+00,2.617242522918808323e+00,-6.636622766875852619e-01,-1.408970190900409536e+00,1.806830549322340662e+00
7.283703525321166827e-01,5.271891371881645227e+02,1.563199547905934494e+01,-1.102118852865688581e+01,5.014590872248312792e+00,-5.760194186834721730e-01,-2.356983461129475099e+00,2.626884286823797154e+00,-6.999578381523832160e-01,-1.381332549648978780e+00,1.814637418373221234e+00
7.288582094326739869e-01,5.279787400795175927e+02,1.535242222523581290e+01,-1.099077868693326110e+01,5.039322326557906351e+00,-6.190091129482072629e-01,-2.329309430577963358e+00,2.635992007138101112e+00,-7.360837763819307877e-01,-1.353233400563720767e+00,1.821723134779745124e+00
7.293460663332312910e-01,5.287651869085693761e+02,1.507228567112717954e+01,-1.095976745221338433e+01,5.063658265454249907e+00,-6.619442437601497087e-01,-2.301262707467608415e+00,2.644563121099411607e+00,-7.720303793338725296e-01,-1.324681420469284276e+00,1.828084023458134588e+00
7.298339232337887061e-01,5.295484490664817940e+02,1.479159312002635929e+01,-1.092815541632550058e+01,5.087596087163471559e+00,-7.048198039278652516e-01,-2.272847170641437931e+00,2.652595171998458845e+00,-8.077879616096986792e-01,-1.295685454612906407e+00,1.833716695383747375e+00
7.303217801343460103e-01,5.303284978737314077e+02,1.451035192772878624e+01,-1.089594320820896023e+01,5.111133216105221422e+00,-7.476307805769475401e-01,-2.244066766602297314e+00,2.660085809809484836e+00,-8.433468673567964258e-01,-1.266254513158648454e+00,1.838618048877981304e+00
7.308096370349033144e-01,5.311053045806123691e+02,1.422856950245036067e+01,-1.086313149401532918e+01,5.134267103200719440e+00,-7.903721557632672479e-01,-2.214925508939458609e+00,2.667032791813388037e+00,-8.786974731469607836e-01,-1.236397767700851080e+00,1.842785270835497480e+00
7.312974939354607296e-01,5.318788403677434644e+02,1.394625330474302416e+01,-1.082972097720898752e+01,5.156995226181128267e+00,-8.330389070866619505e-01,-2.185427477754596115e+00,2.673433983213509890e+00,-9.138301908312391753e-01,-1.206124547796900703e+00,1.846215837891742595e+00
7.317853508360180337e-01,5.326490763465827740e+02,1.366341084740749778e+01,-1.079571239866715615e+01,5.179315089896303625e+00,-8.756260083051361498e-01,-2.155576819087076323e+00,2.679287357744078779e+00,-9.487354703711841086e-01,-1.175444337519263138e+00,1.848907517530786748e+00
7.322732077365753378e-01,5.334159835599500639e+02,1.338004969540269684e+01,-1.076110653677931950e+01,5.201224226623967439e+00,-9.181284299496483836e-01,-2.125377744338519559e+00,2.684590998271327411e+00,-9.834038026465639071e-01,-1.144366772026728540e+00,1.850858369133476122e+00
7.327610646371327530e-01,5.341795329825546332e+02,1.309617746575261421e+01,-1.072590420754610108e+01,5.222720196379211366e+00,-9.605411399393599670e-01,-2.094834529696703029e+00,2.689343097387248971e+00,-1.017825722239427577e+00,-1.112901634154954911e+00,1.852066744965888301e+00
7.332489215376900571e-01,5.349396955215302114e+02,1.281180182745059071e+01,-1.069010626467761327e+01,5.243800587224373366e+00,-1.002859104197364237e+00,-2.063951515558811955e+00,2.693541957996016478e+00,-1.051991810194552235e+00,-1.081058851026302392e+00,1.852531291108101552e+00
7.337367784382473612e-01,5.356964420169766754e+02,1.252693050136012509e+01,-1.065371359969115872e+01,5.264463015579330829e+00,-1.045077287267023536e+00,-2.032733105953935748e+00,2.697185993893066236e+00,-1.085892696756362463e+00,-1.048848490678857992e+00,1.852250948323277191e+00
7.342246353388047764e-01,5.364497432425087027e+02,1.224157126011323271e+01,-1.061672714200843437e+01,5.284705126532139197e+00,-1.087190652928751167e+00,-2.001183767964928251e+00,2.700273730336832045e+00,-1.119519064082199256e+00,-1.016280758714777743e+00,1.851224952867050799e+00
7.347124922393620805e-01,5.371995699058097671e+02,1.195573192800613072e+01,-1.057914785905216348e+01,5.304524594150027639e+00,-1.129194164817291623e+00,-1.969308031149596516e+00,2.702803804613133298e+00,-1.152861648931974292e+00,-9.833659949679030010e-01,1.849452837237232972e+00
7.352003491399193846e-01,5.379458926491953434e+02,1.166942038089133504e+01,-1.054097675634208642e+01,5.323919121790831710e+00,-1.171082787039612549e+00,-1.937110486961131084e+00,2.704774966592228935e+00,-1.185911245334306585e+00,-9.501146701905628378e-01,1.846934430863817589e+00
7.356882060404767998e-01,5.386886820501804323e+02,1.138264454606777676e+01,-1.050221487759050376e+01,5.342886442414733317e+00,-1.212851484793191270e+00,-1.904595788167941617e+00,2.706186079278523504e+00,-1.218658707228968074e+00,-9.165373827597341760e-01,1.843669860739310939e+00
7.361760629410342149e-01,5.394279086220545878e+02,1.109541240216757707e+01,-1.046286330479716753e+01,5.361424318896417240e+00,-1.254495224984883972e+00,-1.871768648272758906e+00,2.707036119352931536e+00,-1.251094951085780504e+00,-8.826448554024138859e-01,1.839659551989364372e+00
7.366639198415915191e-01,5.401635428144641082e+02,1.080773197903991623e+01,-1.042292315834361816e+01,5.379530544337590925e+00,-1.296008976850307803e+00,-1.838633840931043650e+00,2.707324177707897572e+00,-1.283210958499915844e+00,-8.484479319402457032e-01,1.834904228383711144e+00
7.371517767421489342e-01,5.408955550140007063e+02,1.051961135763223787e+01,-1.038239559708698145e+01,5.397202942379892399e+00,-1.337387712573729237e+00,-1.805196199368733545e+00,2.707049459975080286e+00,-1.314997778763591807e+00,-8.139575740534317205e-01,1.829404912787432114e+00
7.376396336427062383e-01,5.416239155447960911e+02,1.023105866986866630e+01,-1.034128181845318117e+01,5.414439367518136592e+00,-1.378626407908432938e+00,-1.771460615799306915e+00,2.706211287045678482e+00,-1.346446531414142722e+00,-7.791848580639133548e-01,1.823162927552510304e+00
7.381274905432635425e-01,5.423485946691245090e+02,9.942082098525172995e+00,-1.029958305852957778e+01,5.431237705413996864e+00,-1.419720042797680160e+00,-1.737432040840130920e+00,2.704809095583435852e+00,-1.377548408758553444e+00,-7.441409717377753807e-01,1.816179894849712761e+00
7.386153474438208466e-01,5.430695625880111947e+02,9.652689877102424987e+00,-1.025730059215706547e+01,5.447595873210001827e+00,-1.460663601996095462e+00,-1.703115482928167390e+00,2.702842438530284053e+00,-1.408294678374325537e+00,-7.088372111069654036e-01,1.808457736940776162e+00
7.391032043443782618e-01,5.437867894418473043e+02,9.362890289695442902e+00,-1.021443573302159358e+01,5.463511819843939854e+00,-1.501452075691617205e+00,-1.668516007734969664e+00,2.700310985604649439e+00,-1.438676685586782300e+00,-6.732849773102456137e-01,1.799998676390899721e+00
7.395910612449355659e-01,5.445002453110122360e+02,9.072691670860349333e+00,-1.017098983374510190e+01,5.478983526363644607e+00,-1.542080460127973174e+00,-1.633638737580986877e+00,2.697214523792429208e+00,-1.468685855922789107e+00,-6.374957734534032472e-01,1.790805236221564511e+00
7.400789181454928700e-01,5.452099002165023194e+02,8.782102405478568130e+00,-1.012696428597591591e+01,5.494009006242130511e+00,-1.582543758227618280e+00,-1.598488850849208553e+00,2.693552957830598782e+00,-1.498313697540833100e+00,-6.014812014887453984e-01,1.780880240003636761e+00
7.405667750460502852e-01,5.459157241205660966e+02,8.491130928617808493e+00,-1.008236052047855580e+01,5.508586305693127017e+00,-1.622836980215251135e+00,-1.563071581398093324e+00,2.689326310683500587e+00,-1.527551803637551497e+00,-5.652529591138280018e-01,1.770226811890804886e+00
7.410546319466075893e-01,5.466176869273465400e+02,8.199785725390469793e+00,-1.003718000722299308e+01,5.522713503986978800e+00,-1.662955144241790251e+00,-1.527392217973842836e+00,2.684534724011779616e+00,-1.556391854830627031e+00,-5.288228366894809351e-01,1.758848376593319163e+00
7.415424888471648934e-01,5.473157584835294074e+02,7.908075330809143821e+00,-9.991424255473353000e+00,5.536388713766915437e+00,-1.702893277008884265e+00,-1.491456103621982221e+00,2.679178458633978632e+00,-1.584825621518092476e+00,-4.922027141770810577e-01,1.746748659292044703e+00
7.420303457477223086e-01,5.480099085790003528e+02,7.616008329638722429e+00,-9.945094813875948958e+00,5.549610081365728753e+00,-1.742646414394002363e+00,-1.455268635098192043e+00,2.673257894980780591e+00,-1.612844966214090681e+00,-4.554045580950270011e-01,1.733931685492802410e+00
7.425182026482796127e-01,5.487001069475032864e+02,7.323593356247336317e+00,-9.898193270547022138e+00,5.562375787122741500e+00,-1.782209602075812693e+00,-1.418835262278657083e+00,2.666773533541934249e+00,-1.640441845860869829e+00,-4.184404184946823868e-01,1.720401780821080528e+00
7.430060595488369168e-01,5.493863232673143102e+02,7.030839094451653892e+00,-9.850721253159489876e+00,5.574684045701282287e+00,-1.821577896160450294e+00,-1.382161487569403047e+00,2.659725995305798119e+00,-1.667608314117451584e+00,-3.813224259552494555e-01,1.706163570756967562e+00
7.434939164493943320e-01,5.500685271619130390e+02,6.737754277362162370e+00,-9.802680429029550169e+00,5.586533106406410099e+00,-1.860746363807916470e+00,-1.345252865315274216e+00,2.652116022191581379e+00,-1.694336523624431434e+00,-3.440627885982325829e-01,1.691221980310479989e+00
7.439817733499516361e-01,5.507466882006677906e+02,6.444347687223547894e+00,-9.754072505202433518e+00,5.597921253503116645e+00,-1.899710083859276644e+00,-1.308115001208002948e+00,2.643944477474225785e+00,-1.720618728245378648e+00,-3.066737891209454503e-01,1.675582233637162410e+00
7.444696302505089403e-01,5.514207758995219137e+02,6.150628155253716756e+00,-9.704899228537762212e+00,5.608846806534787177e+00,-1.938464147464149967e+00,-1.270753551693746042e+00,2.635212346201921907e+00,-1.746447285284470352e+00,-2.691677818494238039e-01,1.659249853593981250e+00
7.449574871510663554e-01,5.520907597216921658e+02,5.856604561478491178e+00,-9.655162385794193725e+00,5.619308120642182658e+00,-1.977003658708932132e+00,-1.233174223379786438e+00,2.625920735606327217e+00,-1.771814657680711003e+00,-2.315571898104664683e-01,1.642230661235567712e+00
7.454453440516237706e-01,5.527566090783687969e+02,5.562285834564764997e+00,-9.604863803713632464e+00,5.629303586882669741e+00,-2.015323735245348580e+00,-1.195382772440689356e+00,2.616070875505406512e+00,-1.796713416178393086e+00,-1.938545018230575234e-01,1.624530775250747183e+00
7.459332009521810747e-01,5.534182933294257509e+02,5.267680951650149268e+00,-9.554005349104809142e+00,5.638831632549882400e+00,-2.053419508919601899e+00,-1.157385004023703701e+00,2.605664118698941323e+00,-1.821136241474030415e+00,-1.560722696090051098e-01,1.606156611339383256e+00
7.464210578527384898e-01,5.540757817841363249e+02,4.972798938169596283e+00,-9.502588928926272160e+00,5.647890721493780575e+00,-2.091286126402069900e+00,-1.119186771653457146e+00,2.594701941356701624e+00,-1.845075926339725836e+00,-1.182231049227990827e-01,1.587114881529533061e+00
7.469089147532957940e-01,5.547290437018949660e+02,4.677648867679831568e+00,-9.450616490368876299e+00,5.656479354441019680e+00,-2.128918749817412692e+00,-1.080793976636042375e+00,2.583185943399259443e+00,-1.868525377722847658e+00,-8.031967670082873489e-02,1.567412593434914792e+00
7.473967716538530981e-01,5.553780482929473692e+02,4.382239861680314874e+00,-9.398090020937688749e+00,5.664596069315770421e+00,-2.166312557375299708e+00,-1.042212567462359019e+00,2.571117848871500300e+00,-1.891477618822210216e+00,-4.237470822978184337e-02,1.547057049452710276e+00
7.478846285544105132e-01,5.560227647191255755e+02,4.086581089431373215e+00,-9.345011548533207701e+00,5.672239441560841477e+00,-2.203462744001613238e+00,-1.003448539210740176e+00,2.558499506308701044e+00,-1.913925791140585586e+00,-4.400974334300755686e-03,1.526055845901582941e+00
7.483724854549678174e-01,5.566631620945905752e+02,3.790681767770145427e+00,-9.291383141532270074e+00,5.679408084459245387e+00,-2.240364521970114708e+00,-9.645079329490240383e-01,2.545332889095397011e+00,-1.935863156513641048e+00,3.358870141599523684e-02,1.504416872100168057e+00
7.488603423555251215e-01,5.572992094865825266e+02,3.494551160922540589e+00,-9.237206908868085264e+00,5.686100649456101053e+00,-2.277013121534746887e+00,-9.253968351357588773e-01,2.531620095816783600e+00,-1.957283099115309621e+00,7.158144948037792332e-02,1.482148309385709295e+00
7.493481992560824256e-01,5.579308759161731359e+02,3.198198580314365103e+00,-9.182485000110075291e+00,5.692315826480847107e+00,-2.313403791562190559e+00,-8.861213770209817042e-01,2.517363350602840555e+00,-1.978179127439396723e+00,1.095643571013871220e-01,1.459258630073119178e+00
7.498360561566398408e-01,5.585581303590348625e+02,2.901633384375891467e+00,-9.127219605542627789e+00,5.698052344270074343e+00,-2.349531800165448381e+00,-8.466877340458986989e-01,2.502565003465128335e+00,-1.998544876257995817e+00,1.475244710403320614e-01,1.435756596354305969e+00
7.503239130571971449e-01,5.591809417462040983e+02,2.604864978347915638e+00,-9.071412956243809944e+00,5.703308970690375901e+00,-2.385392435337316819e+00,-8.071021252423378201e-01,2.487227530626149541e+00,-2.018374108555760937e+00,1.854488002930834156e-01,1.411651259137771675e+00
7.508117699577544490e-01,5.597992789648576490e+02,2.307902814083092835e+00,-9.015067324163368312e+00,5.708084513061813858e+00,-2.420981005584668999e+00,-7.673708126313454336e-01,2.471353534841495669e+00,-2.037660717440905156e+00,2.233243187867834934e-01,1.386951956828641919e+00
7.512996268583118642e-01,5.604131108591003567e+02,2.010756389842196512e+00,-8.958185022199772973e+00,5.712377818481798819e+00,-2.456292840563527147e+00,-7.275001006208299259e-01,2.454945745714552263e+00,-2.056398728032722723e+00,2.611379680575409701e-01,1.361668314048858353e+00
7.517874837588691683e-01,5.610224062307494250e+02,1.713435250091638551e+00,-8.900768404277306090e+00,5.716187774149140921e+00,-2.491323291714100385e+00,-6.874963354029719476e-01,2.438007020003909453e+00,-2.074582299325152590e+00,2.988766599084247133e-01,1.335810240297798712e+00
7.522753406594264725e-01,5.616271338401334106e+02,1.415948985294750884e+00,-8.842819865422040237e+00,5.719513307688623982e+00,-2.526067732896770224e+00,-6.473659043505817223e-01,2.420540341923360650e+00,-2.092205726027014379e+00,3.365272790485591692e-01,1.309387928553072733e+00
7.527631975599838876e-01,5.622272624068925779e+02,1.118307231703049354e+00,-8.784341841837854048e+00,5.722353387475950015e+00,-2.560521561028284765e+00,-6.071152354131252871e-01,2.402548823434758507e+00,-2.109263440378535748e+00,3.740766857126196498e-01,1.282411853811914693e+00
7.532510544605411917e-01,5.628227606107903966e+02,8.205196711414970423e-01,-8.725336810981069391e+00,5.724707022962938652e+00,-2.594680196718744281e+00,-5.667507965116089785e-01,2.384035704533159272e+00,-2.125750013944283978e+00,4.115117182614698166e-01,1.254892771572393650e+00
7.537389113610984959e-01,5.634135970925283345e+02,5.225960307941157623e-01,-8.665807291635445608e+00,5.726573265003308322e+00,-2.628539084908863455e+00,-5.262790949332920576e-01,2.365004353525097969e+00,-2.141660159382580364e+00,4.488191957631029183e-01,1.226841716255556269e+00
7.542267682616559110e-01,5.639997404546838879e+02,2.245460827911238411e-01,-8.605755844016345080e+00,5.727951206790161010e+00,-2.662093697427160510e+00,-4.857066745224598581e-01,2.345458271560808772e+00,-2.156988751545222183e+00,4.859859427472251192e-01,1.198270023727195044e+00
7.547146251622132151e-01,5.645811592655942377e+02,-7.362036385733322641e-02,-8.545185066440728505e+00,5.728839998958705770e+00,-2.695339598500031020e+00,-4.450400169810045936e-01,2.325401188140086894e+00,-2.171731470738928138e+00,5.229996586709702022e-01,1.169189935648715428e+00
7.552024820627706303e-01,5.651578220527708254e+02,-3.718934554650634716e-01,-8.484097585756208204e+00,5.729238805980182647e+00,-2.728272340601564760e+00,-4.042856194915951940e-01,2.304836742302543318e+00,-2.185883726267288552e+00,5.598479157990304822e-01,1.139612911366972625e+00
7.556903389633280455e-01,5.657296973057434570e+02,-6.702632912752971572e-01,-8.422496067589884561e+00,5.729146821249353039e+00,-2.760887469174632791e+00,-3.634500436995806161e-01,2.283768604656643664e+00,-2.199440729905197234e+00,5.965179400304079227e-01,1.109550170971707495e+00
7.561781958638853496e-01,5.662967534793544928e+02,-9.687199267221695553e-01,-8.360383218915067971e+00,5.728563281454005285e+00,-2.793180559340175950e+00,-3.225398839378353921e-01,2.262200578866301992e+00,-2.212397866798902157e+00,6.329969798359177391e-01,1.079013238975254918e+00
7.566660527644426537e-01,5.668589589945941043e+02,-1.267253373705173880e+00,-8.297761787977222525e+00,5.727487466697080976e+00,-2.825147216493884894e+00,-2.815617658829986936e-01,2.240136600121293675e+00,-2.224750696092024249e+00,6.692723120514522117e-01,1.048013934214034437e+00
7.571539096650000689e-01,5.674162822394430350e+02,-1.565853600867270989e+00,-8.234634564218371366e+00,5.725918700618099599e+00,-2.856783076901898255e+00,-2.405223452151293295e-01,2.217580733611049570e+00,-2.236494951535366482e+00,7.053312476059239167e-01,1.016564359845369747e+00
7.576417665655573730e-01,5.679686915697217273e+02,-1.864510533876851284e+00,-8.171004378199976159e+00,5.723856350513901070e+00,-2.888083808295535349e+00,-1.994283062807507001e-01,2.194537173001819053e+00,-2.247626542080513712e+00,7.411611371839109674e-01,9.846768934396147310e-01
7.581296234661146771e-01,5.685161553099495677e+02,-2.163214055714239858e+00,-8.106874101524093490e+00,5.721299827458681264e+00,-2.919045110465146919e+00,-1.582863607591887822e-01,2.171010238917144175e+00,-2.258141552457259227e+00,7.767493768230901985e-01,9.523641771675150913e-01
7.586174803666720923e-01,5.690586417542104982e+02,-2.461954006961510455e+00,-8.042246646753113737e+00,5.718248586423339219e+00,-2.949662715852936934e+00,-1.171032463323742334e-01,2.147004377421743104e+00,-2.268036243734800728e+00,8.120834134463057463e-01,9.196391080829326992e-01
7.591053372672293964e-01,5.695961191670255630e+02,-2.760720186096231377e+00,-7.977124967327910099e+00,5.714702126394133330e+00,-2.979932390144840682e+00,-7.588572535802357022e-02,2.122524158508757086e+00,-2.277307053866733710e+00,8.471507503283518536e-01,8.865148285008719320e-01
7.595931941677867005e-01,5.701285557842350045e+02,-3.059502349789732012e+00,-7.911512057484308968e+00,5.710659990490636773e+00,-3.009849932861502708e+00,-3.464058354611510016e-02,2.097574274590309429e+00,-2.285950598219869789e+00,8.819389524975380645e-01,8.530047164707377227e-01
7.600810510683441157e-01,5.706559198138870670e+02,-3.358290213208714903e+00,-7.845410952168102803e+00,5.706121766082998370e+00,-3.039411177948244447e+00,6.625371361173693074e-03,2.072159538991469319e+00,-2.293963670086820894e+00,9.164356520718952570e-01,8.191223763449588802e-01
7.605689079689014198e-01,5.711781794371340766e+02,-3.657073450320755814e+00,-7.778824726948512236e+00,5.701087084908518676e+00,-3.068611994364071727e+00,4.790531090614569276e-02,2.046284884447588048e+00,-2.301343241182391974e+00,9.506285535300927902e-01,7.848816294429149520e-01
7.610567648694587239e-01,5.716953028091371607e+02,-3.955841694204369041e+00,-7.711756497929930454e+00,5.695555623187519068e+00,-3.097448286669795880e+00,8.919238722897404603e-02,2.019955361604933497e+00,-2.308086462123784433e+00,9.845054389171388198e-01,7.502965048100895817e-01
7.615446217700160281e-01,5.722072580599788125e+02,-4.254584537362305241e+00,-7.644209421662258919e+00,5.689527101738523385e+00,-3.125915995615125453e+00,1.304797343776151752e-01,1.993176137524751201e+00,-2.314190662894574313e+00,1.018054172984713235e+00,7.153812300726030138e-01
7.620324786705734432e-01,5.727140132955815943e+02,-4.553291532039184908e+00,-7.576186695049579534e+00,5.683001286092746795e+00,-3.154011098724849749e+00,1.717604696144010568e-01,1.965952494190649436e+00,-2.319653353292504772e+00,1.051262708266259116e+00,6.801502223869960728e-01
7.625203355711307474e-01,5.732155365986363904e+02,-4.851952190542656140e+00,-7.507691555257347105e+00,5.675977986607887438e+00,-3.181729610884026727e+00,2.130276947191971360e-01,1.938289827019379352e+00,-2.324472223361063072e+00,1.084119090086741455e+00,6.446180794853614282e-01
7.630081924716880515e-01,5.737117960295377088e+02,-5.150555985569142514e+00,-7.438727279617864063e+00,5.668457058581221730e+00,-3.209067584922279170e+00,2.542744972892716504e-01,1.910193643374920480e+00,-2.328645143804870088e+00,1.116611461507191150e+00,6.087995708156971331e-01
7.634960493722454666e-01,5.742027596273263725e+02,-5.449092350532915852e+00,-7.369297185534325223e+00,5.660438402362006016e+00,-3.236021112197080996e+00,2.954939520357049432e-01,1.881669561085976161e+00,-2.332170166388854771e+00,1.148728068203892949e+00,5.727096287776266559e-01
7.639839062728027708e-01,5.746883954106398278e+02,-5.747550679899112502e+00,-7.299404630383284243e+00,5.651921963463193421e+00,-3.262586323176089653e+00,3.366791220764203674e-01,1.852723306966834738e+00,-2.335045524321226029e+00,1.180457263282289171e+00,5.363633400534213447e-01
7.644717631733601859e-01,5.751686713786717746e+02,-6.045920329521292658e+00,-7.229053011415410346e+00,5.642907732672439280e+00,-3.288759388018585028e+00,3.778230602259230464e-01,1.823360715341530547e+00,-2.337269632620252224e+00,1.211787512025662483e+00,4.997759370342459428e-01
7.649596200739176011e-01,5.756435555121366860e+02,-6.344190616982073649e+00,-7.158245765654881687e+00,5.633395746162426221e+00,-3.314536517155868722e+00,4.189188102815406545e-01,1.793587726571446606e+00,-2.338841088464827411e+00,1.242707396578434542e+00,4.629627893418049034e-01
7.654474769744749052e-01,5.761130157742449001e+02,-6.642350821938251215e+00,-7.086986369797064533e+00,5.623386085600493800e+00,-3.339913961870768944e+00,4.599594083063640593e-01,1.763410385586228646e+00,-2.339758671528840317e+00,1.273205620564243024e+00,4.259393954452231901e-01
7.659353338750322093e-01,5.765770201116837370e+02,-6.940390186469881151e+00,-7.015278340104623922e+00,5.612878878257556714e+00,-3.364888014876187050e+00,5.009378839088143298e-01,1.732834840418049360e+00,-2.340021344299338057e+00,1.303271013638727327e+00,3.887213743732192972e-01
7.664231907755896245e-01,5.770355364556066888e+02,-7.238297915432946539e+00,-6.943125232302150174e+00,5.601874297116354207e+00,-3.389455010892660880e+00,5.418472615187801544e-01,1.701867340739277035e+00,-2.339628252378492590e+00,1.332892535976995863e+00,3.513244575216230015e-01
7.669110476761469286e-01,5.774885327226305662e+02,-7.536063176815938291e+00,-6.870530641469205335e+00,5.590372560978994265e+00,-3.413611327224976844e+00,5.826805616603811799e-01,1.670514236403496167e+00,-2.338578724769353467e+00,1.362059282695799789e+00,3.137644805561878858e-01
7.673989045767042327e-01,5.779359768158401494e+02,-7.833675102100887244e+00,-6.797498201931688300e+00,5.578373934573790827e+00,-3.437353384337868967e+00,6.234308022214156697e-01,1.638781975989846540e+00,-2.336872274145411321e+00,1.390760488210474932e+00,2.760573754106473432e-01
7.678867614772616479e-01,5.783778366258010237e+02,-8.131122786627825505e+00,-6.724031587151747758e+00,5.565878728661424191e+00,-3.460677646430720067e+00,6.640909997193713554e-01,1.606677105350764689e+00,-2.334508597103947647e+00,1.418985530526542416e+00,2.382191623801228619e-01
7.683746183778189520e-01,5.788140800315791239e+02,-8.428395289963077630e+00,-6.650134509616137279e+00,5.552887300140406879e+00,-3.483580622011307693e+00,7.046541705640372300e-01,1.574206266163104662e+00,-2.331487574403190877e+00,1.446723935466016409e+00,2.002659423098491764e-01
7.688624752783762561e-01,5.792446749017689172e+02,-8.725481636272121477e+00,-6.575810720722865099e+00,5.539400052151838949e+00,-3.506058864468639680e+00,7.451133323168237510e-01,1.541376194482545259e+00,-2.327809271183260087e+00,1.473965380828480942e+00,1.622138888791166966e-01
7.693503321789336713e-01,5.796695890955293180e+02,-9.022370814695783281e+00,-6.501064010666399717e+00,5.525417434183477638e+00,-3.528108972644792729e+00,7.854615049466311394e-01,1.508193719301426761e+00,-2.323473937170912773e+00,1.500699700486823884e+00,1.240792409805866470e-01
7.698381890794909754e-01,5.800887904636266512e+02,-9.319051779730363805e+00,-6.425898208321324745e+00,5.510939942173132877e+00,-3.549727591405798410e+00,8.256917120823266121e-01,1.474665761109947848e+00,-2.318482006868094469e+00,1.526916888417686247e+00,8.587829519490908226e-02
7.703260459800482796e-01,5.805022468494855730e+02,-9.615513451612157425e+00,-6.350317181124290222e+00,5.495968118611327391e+00,-3.570911412211606351e+00,8.657969822619226985e-01,1.440799330460666106e+00,-2.312834099724269787e+00,1.552607102666659911e+00,4.762739836057372500e-02
7.708139028806056947e-01,5.809099260902488595e+02,-9.911744716705603864e+00,-6.274324834954478902e+00,5.480502552643290670e+00,-3.591657173685076199e+00,9.057703501783209710e-01,1.406601526536403357e+00,-2.306531020292569512e+00,1.577760669248181369e+00,9.342940239105645972e-03
7.713017597811629988e-01,5.813117960178421981e+02,-1.020773442789499619e+01,-6.197925114012595493e+00,5.464543880170267265e+00,-3.611961662179978827e+00,9.456048579216354000e-01,1.372079535721541177e+00,-2.299573758369720888e+00,1.602368085980083512e+00,-2.895865372439820895e-02
7.717896166817203030e-01,5.817078244600501193e+02,-1.050347140498091925e+01,-6.121122000698079546e+00,5.448092783950096774e+00,-3.631821712348115128e+00,9.852935562182469909e-01,1.337240630176596889e+00,-2.291963489119781539e+00,1.626420026252958451e+00,-6.726092954553131165e-02
7.722774735822777181e-01,5.820979792415970451e+02,-1.079894443508014135e+01,-6.043919515484878602e+00,5.431149993697123257e+00,-3.651234207705435608e+00,1.024829505666406737e+00,1.302092166416210173e+00,-2.283701573181669886e+00,1.649907342734165505e+00,-1.055474117494852315e-01
7.727653304828350223e-01,5.824822281852369770e+02,-1.109414227302904798e+01,-5.966321716795735419e+00,5.413716286181422532e+00,-3.670196081197180327e+00,1.064205777968418642e+00,1.266641583890532941e+00,-2.274789556760495657e+00,1.672821071006533211e+00,-1.438016103246022581e-01
7.732531873833923264e-01,5.828605391128512565e+02,-1.138905364179200319e+01,-5.888332700874657988e+00,5.395792485327291388e+00,-3.688704315762141306e+00,1.103415457159572011e+00,1.230896403569867958e+00,-2.265229171702679789e+00,1.695152433141853487e+00,-1.820070275807652571e-01
7.737410442839497415e-01,5.832328798465534874e+02,-1.168366723287260989e+01,-5.809956601658096353e+00,5.377379462311093761e+00,-3.706755944895891552e+00,1.142451640833558768e+00,1.194864226532786677e+00,-2.255022335554881963e+00,1.716892841208998766e+00,-2.201471649123489804e-01
7.742289011845071567e-01,5.835992182098023022e+02,-1.197797170672975042e+01,-5.731197590644301343e+00,5.358478135658367059e+00,-3.724348053213120124e+00,1.181307441364622735e+00,1.158552732557510678e+00,-2.244171151606710879e+00,1.738033900716823288e+00,-2.582055294659795219e-01
7.747167580850644608e-01,5.839595220285216328e+02,-1.227195569319646751e+01,-5.652059876761422075e+00,5.339089471340288995e+00,-3.741477777008944017e+00,1.219975987126194372e+00,1.121969678716774999e+00,-2.232677908917260812e+00,1.758567413991695583e+00,-2.961656407128705482e-01
7.752046149856217649e-01,5.843137591322301887e+02,-1.256560779190445309e+01,-5.572547706233592635e+00,5.319214482869366378e+00,-3.758142304819370949e+00,1.258450423706358290e+00,1.085122897975864920e+00,-2.220545082325398489e+00,1.778485383489860627e+00,-3.340110369260538281e-01
7.756924718861791801e-01,5.846618973551760519e+02,-1.285891657271066002e+01,-5.492665362445892541e+00,5.298854231394515502e+00,-3.774338877980694562e+00,1.296723915119713855e+00,1.048020297794213018e+00,-2.207775332443890015e+00,1.797780015044383894e+00,-3.717252815620979423e-01
7.761803287867364842e-01,5.850039045374809348e+02,-1.315187057612870447e+01,-5.412417165807569930e+00,5.278009825795432874e+00,-3.790064791187997884e+00,1.334789645015966197e+00,1.010669858730277593e+00,-2.194371505637333186e+00,1.816443721046890669e+00,-4.092919695476293640e-01
7.766681856872937884e-01,5.853397485262919417e+02,-1.344445831376467737e+01,-5.331807473613491055e+00,5.256682422776175478e+00,-3.805317393052700226e+00,1.372640817885190767e+00,9.730796330496875868e-01,-2.180336633983799288e+00,1.834469123563989168e+00,-4.466947334706090622e-01
7.771560425878512035e-01,5.856693971769403788e+02,-1.373666826875584412e+01,-5.250840679904364983e+00,5.234873226958195680e+00,-3.820094086659136856e+00,1.410270660259610453e+00,9.352577433369180238e-01,-2.165673935220401525e+00,1.851849057388422759e+00,-4.839172496761969811e-01
7.776438994884085076e-01,5.859928183541086355e+02,-1.402848889621370176e+01,-5.169521215325257657e+00,5.212583490972591882e+00,-3.834392330120174996e+00,1.447672421912023832e+00,8.972123811102388213e-01,-2.150386812672576475e+00,1.868576573024895104e+00,-5.209432442673573860e-01
7.781317563889658118e-01,5.863099799330050246e+02,-1.431990862367142014e+01,-5.087853546982389119e+00,5.189814515551648633e+00,-3.848209637131895011e+00,1.484839377050920506e+00,8.589518054399847280e-01,-2.134478855167156297e+00,1.884644939610646608e+00,-5.577564990102159559e-01
7.786196132895232269e-01,5.866208498005461252e+02,-1.461091585153465822e+01,-5.005842178298562040e+00,5.166567649619748792e+00,-3.861543577527332793e+00,1.521764825512162744e+00,8.204843415702558485e-01,-2.117953836929300504e+00,1.900047647770754633e+00,-5.943408571440760291e-01
7.791074701900805310e-01,5.869253958565462881e+02,-1.490149895353597920e+01,-4.923491648867063475e+00,5.142844290383566275e+00,-3.874391777829189643e+00,1.558442093947217888e+00,7.818183795440092343e-01,-2.100815717463180299e+00,1.914778412408052688e+00,-6.306802290960558111e-01
7.795953270906378352e-01,5.872235860149161226e+02,-1.519164627719460192e+01,-4.840806534303618847e+00,5.118645883421489629e+00,-3.886751921801694820e+00,1.594864537008214622e+00,7.429623728313368147e-01,-2.083068641416424338e+00,1.928831175427893063e+00,-6.667585981006374229e-01
7.800831839911952503e-01,5.875153882048679179e+02,-1.548134614427839395e+01,-4.757791446097297872e+00,5.093973922772499385e+00,-3.898621751001448921e+00,1.631025538529398577e+00,7.039248369613415601e-01,-2.064716938428478255e+00,1.942200108397534208e+00,-7.025600257236837010e-01
7.805710408917525545e-01,5.878007703721283406e+02,-1.577058685127059334e+01,-4.674451031459543771e+00,5.068829951024246050e+00,-3.909999065327308898e+00,1.666918512705311439e+00,6.647143481572388435e-01,-2.045765122962663440e+00,1.954879615140252103e+00,-7.380686572912700250e-01
7.810588977923098586e-01,5.880797004801596586e+02,-1.605935666984085586e+01,-4.590789973171555793e+00,5.043215559400404224e+00,-3.920881723569344501e+00,1.702536905265635614e+00,6.253395419747689310e-01,-2.026217894122007923e+00,1.966864334264171843e+00,-7.732687272232559028e-01
7.815467546928672737e-01,5.883521465113885824e+02,-1.634764384731936104e+01,-4.506812989430390104e+00,5.017132387847456521e+00,-3.931267643956842139e+00,1.737874194646560344e+00,5.858091119441242167e-01,-2.006080135449003432e+00,1.978149141625832996e+00,-8.081445642714486510e-01
7.820346115934245779e-01,5.886180764684428368e+02,-1.663543660717539296e+01,-4.422524833693268320e+00,4.990582125120679002e+00,-3.941154804705338854e+00,1.772923893158838471e+00,5.461318082151185305e-01,-1.985356914709046405e+00,1.988729152728437866e+00,-8.426805966625581235e-01
7.825224684939818820e-01,5.888774583753939851e+02,-1.692272314949943635e+01,-4.337930294520460528e+00,4.963566508869468485e+00,-3.950541244562666865e+00,1.807679548152389071e+00,5.063164362057841483e-01,-1.964053483657699495e+00,1.998599725054768461e+00,-8.768613571457550826e-01
7.830103253945394082e-01,5.891302602790112815e+02,-1.720949165149028204e+01,-4.253034195416321772e+00,4.936087325721946861e+00,-3.959425063354166774e+00,1.842134743177699097e+00,4.663718552542150952e-01,-1.942175277791775567e+00,2.007756460334969795e+00,-9.106714879451214273e-01
7.834981822950967123e-01,5.893764502500198432e+02,-1.749573026794447728e+01,-4.167841394669157040e+00,4.908146411368932149e+00,-3.967804422526796770e+00,1.876283099143610134e+00,4.263069772739429553e-01,-1.919727916084210673e+00,2.016195206748858659e+00,-9.440957456165550710e-01
7.839860391956540164e-01,5.896159963843681453e+02,-1.778142713175055079e+01,-4.082356785189320547e+00,4.879745650647185684e+00,-3.975677545692372306e+00,1.910118275471852201e+00,3.861307654125840649e-01,-1.896717200702743966e+00,2.023912061063051659e+00,-9.771190058095187148e-01
7.844738960962113206e-01,5.898488668045029044e+02,-1.806657035438714587e+01,-3.996585294345703865e+00,4.850886977621934548e+00,-3.983042719169824331e+00,1.943633971248188264e+00,3.458522327138311425e-01,-1.873149116712356843e+00,2.030903370702764832e+00,-1.009726267933458210e+00
7.849617529967687357e-01,5.900750296606526035e+02,-1.835114802642575427e+01,-3.910531883800512531e+00,4.821572375668678134e+00,-3.989898292526543599e+00,1.976823926370264939e+00,3.054804407827478308e-01,-1.849029831761507037e+00,2.037165735758379892e+00,-1.041902659729013081e+00
7.854496098973260398e-01,5.902944531321165869e+02,-1.863514821803497412e+01,-3.824201549343127837e+00,4.791803877554483115e+00,-3.996242679118680918e+00,2.009681922691795464e+00,2.650244984547027727e-01,-1.824365695752280025e+00,2.042696010926616790e+00,-1.073633441743657269e+00
7.859374667978833440e-01,5.905071054285647278e+02,-1.891855897949213272e+01,-3.737599320721447071e+00,4.761583565518308525e+00,-4.002074356630626717e+00,2.042201785163775707e+00,2.244935604672582130e-01,-1.799163240494161986e+00,2.047491307386570369e+00,-1.104904011712415368e+00
7.864253236984407591e-01,5.907129547913420993e+02,-1.920136834169627704e+01,-3.650730261472292959e+00,4.730913571350787272e+00,-4.007391867613382175e+00,2.074377382972002248e+00,1.838968261356881406e-01,-1.773429179341663220e+00,2.051548994610270960e+00,-1.135699908842993988e+00
7.869131805989980633e-01,5.909119694947829657e+02,-1.948356431668507227e+01,-3.563599468750449972e+00,4.699796076473464090e+00,-4.012193820022112334e+00,2.106202630671251796e+00,1.432435380319501128e-01,-1.747170406815940824e+00,2.054866702108149035e+00,-1.166006818005652867e+00
7.874010374995553674e-01,5.911041178475331890e+02,-1.976513489815886615e+01,-3.476212073154973936e+00,4.668233312016875303e+00,-4.016478887752686688e+00,2.137671489316396389e+00,1.025429806665130172e-01,-1.720393998209779340e+00,2.057442321109085093e+00,-1.195810573828039125e+00
7.878888944001127825e-01,5.912893681938771806e+02,-2.004606806200293789e+01,-3.388573238555759204e+00,4.636227558898584178e+00,-4.020245811177212580e+00,2.168777967589535560e+00,6.180447917434461758e-02,-1.693107209176924144e+00,2.059274006175184191e+00,-1.225097164694212371e+00
7.883767513006700867e-01,5.914676889150759962e+02,-2.032635176681978351e+01,-3.300688161916644603e+00,4.603781147899852044e+00,-4.023493397678699068e+00,2.199516122924404016e+00,2.103739800341264399e-02,-1.665317475304653350e+00,2.060360176751281358e+00,-1.253852736648932709e+00
7.888646082012273908e-01,5.916390484307111137e+02,-2.060597395445992674e+01,-3.212562073118667705e+00,4.570896459742269435e+00,-4.026220522184726036e+00,2.229880062626827364e+00,-1.974886039265744131e-02,-1.637032411670703791e+00,2.060699518649195205e+00,-1.282063597206141825e+00
7.893524651017848059e-01,5.918034152000388985e+02,-2.088492255056318569e+01,-3.124200234779682894e+00,4.537575925162911972e+00,-4.028426127700233117e+00,2.259863944992503093e+00,-6.054485685951549456e-02,-1.608259812383347809e+00,2.060290985466679103e+00,-1.309716219062774023e+00
7.898403220023421101e-01,5.919607577233465463e+02,-2.116318546509455700e+01,-3.035607942075244203e+00,4.503822024989791117e+00,-4.030109225839153098e+00,2.289461980420370413e+00,-1.013411168423887787e-01,-1.579007650106047933e+00,2.059133799940976672e+00,-1.336797243716360661e+00
7.903281789028994142e-01,5.921110445453848570e+02,-2.144075059786725745e+01,-2.946790518368145317e+00,4.469637290687096254e+00,-4.031268918659955069e+00,2.318668500343080030e+00,-1.421282237726005926e-01,-1.549284131727838965e+00,2.057227935406451103e+00,-1.363294353948433901e+00
7.908160358034568294e-01,5.922542442563711802e+02,-2.171760584503716629e+01,-2.857753301244376321e+00,4.435024286382580172e+00,-4.031904399658402305e+00,2.347478044466067004e+00,-1.828970326332182150e-01,-1.519097557586426062e+00,2.054574559902614617e+00,-1.389197576369171294e+00
7.913038927040141335e-01,5.923903254818371806e+02,-2.199373907293744068e+01,-2.768501663560762882e+00,4.399985603745956375e+00,-4.032014836245982892e+00,2.375884997970257206e+00,-2.236381897920967088e-01,-1.488455993090017859e+00,2.051173443673649732e+00,-1.414494652257956231e+00
7.917917496045714376e-01,5.925192568932441191e+02,-2.226913813357419514e+01,-2.679041010168438319e+00,4.364523883613356858e+00,-4.031599461344582913e+00,2.403883790769572038e+00,-2.643422996083367171e-01,-1.457367663598734486e+00,2.047024548043097525e+00,-1.439173369426042903e+00
7.922796065051288528e-01,5.926410072100235311e+02,-2.254379086654901343e+01,-2.589376776804193980e+00,4.328641816663211905e+00,-4.030657580369532589e+00,2.431468916997450158e+00,-3.049999482818455121e-01,-1.425840974345431666e+00,2.042128160533857706e+00,-1.463221795617507537e+00
7.927674634056862679e-01,5.927555452009373766e+02,-2.281768509961473157e+01,-2.499514429762494050e+00,4.292342143172059643e+00,-4.029188571275703623e+00,2.458634936001338200e+00,-3.456017066395487003e-01,-1.393884506044775762e+00,2.036484891916198414e+00,-1.486628283189077804e+00
7.932553203062435720e-01,5.928628396854460334e+02,-2.309080864923557286e+01,-2.409459465565298775e+00,4.255627652768965596e+00,-4.027191884601971417e+00,2.485376473331357694e+00,-3.861381329041706501e-01,-1.361507010529849682e+00,2.030095673256626654e+00,-1.509381473683425234e+00
7.937431772068009872e-01,5.929628595350822025e+02,-2.336314932115151421e+01,-2.319217410629756948e+00,4.218501184188564679e+00,-4.024667043514043030e+00,2.511688221723127779e+00,-4.265997754455570501e-01,-1.328717406416306757e+00,2.022961752967621152e+00,-1.531470302295901087e+00
7.942310341073582913e-01,5.930555736748331128e+02,-2.363469491094618391e+01,-2.228793820933999026e+00,4.180965625022841969e+00,-4.021613643845642017e+00,2.537564942074676644e+00,-4.669771755144365710e-01,-1.295524774794156730e+00,2.015084693858246734e+00,-1.552884002234661498e+00
7.947188910079155955e-01,5.931409510845285240e+02,-2.390543320461973664e+01,-2.138194281680529052e+00,4.143023911471417797e+00,-4.018031354138059008e+00,2.563001464417588249e+00,-5.072608699588452286e-01,-1.261938354947006680e+00,2.006466370185615133e+00,-1.573612108974307588e+00
7.952067479084730106e-01,5.932189608002368004e+02,-2.417535197916528489e+01,-2.047424406957721210e+00,4.104679028090575166e+00,-4.013919915678066275e+00,2.587992688882241765e+00,-5.474413939229878512e-01,-1.227967540098935606e+00,1.997108964707223766e+00,-1.593644464402910632e+00
7.956946048090303147e-01,5.932895719156679206e+02,-2.444443900314946205e+01,-1.956489839399205177e+00,4.065934007540914052e+00,-4.009279142534197149e+00,2.612533586657200146e+00,-5.875092835286370718e-01,-1.193621873188924543e+00,1.987014965734167360e+00,-1.612971220862486010e+00
7.961824617095876189e-01,5.933527535835823983e+02,-2.471268203729770008e+01,-1.865396249840951759e+00,4.026791930333573077e+00,-4.004108921591376991e+00,2.636619200942798891e+00,-6.274550785391412866e-01,-1.158911042672777114e+00,1.976187164185191136e+00,-1.631582845082941935e+00
7.966703186101449230e-01,5.934084750172089571e+02,-2.498006883508300291e+01,-1.774149336976468483e+00,3.987255924575181076e+00,-3.998409212583933225e+00,2.660244647898833303e+00,-6.672693250058767678e-01,-1.123844878352678212e+00,1.964628650641636831e+00,-1.649470122009429218e+00
7.971581755107023382e-01,5.934567054916683446e+02,-2.524658714331926745e+01,-1.682754827009752319e+00,3.947329165711391141e+00,-3.992180048126954706e+00,2.683405117586426414e+00,-7.069425778972867613e-01,-1.088433347234256887e+00,1.952342812403236927e+00,-1.666624158523155153e+00
7.976460324112596423e-01,5.934974143454036266e+02,-2.551222470275835974e+01,-1.591218473306267756e+00,3.907014876269111703e+00,-3.985421533746025258e+00,2.706095874904014487e+00,-7.464654037103966022e-01,-1.052686549411263606e+00,1.939333330544793066e+00,-1.683036387055614203e+00
7.981338893118169464e-01,5.935305709816190074e+02,-2.577696924869195882e+01,-1.499546056041599185e+00,3.866316325597284553e+00,-3.978133847905306997e+00,2.728312260517537613e+00,-7.858283830649525070e-01,-1.016614713977717521e+00,1.925604176973692017e+00,-1.698698569096299682e+00
7.986217462123743616e-01,5.935561448697245623e+02,-2.604080851155698539e+01,-1.407743381848190811e+00,3.825236829606386113e+00,-3.970317242033996052e+00,2.750049691784734573e+00,-8.250221132800124035e-01,-9.802281949676896478e-01,1.911159611488313592e+00,-1.713602798593819809e+00
7.991096031129316657e-01,5.935741055467881324e+02,-2.630373021754519058e+01,-1.315816283459976255e+00,3.783779750506571560e+00,-3.961972040551144492e+00,2.771303663673584161e+00,-8.640372109330665129e-01,-9.435374673226417652e-01,1.896004178837304988e+00,-1.727741505250456111e+00
7.995974600134889698e-01,5.935844226189949495e+02,-2.656572208921740597e+01,-1.223770619354709543e+00,3.741948496544372560e+00,-3.953098640888830229e+00,2.792069749674948476e+00,-9.028643144017727273e-01,-9.065531228862511171e-01,1.880142705779694223e+00,-1.741107457710195705e+00
8.000853169140463850e-01,5.935870657631134009e+02,-2.682677184612143506e+01,-1.131612273394373203e+00,3.699746521738115135e+00,-3.943697513513700681e+00,2.812343602709316492e+00,-9.414940863881456901e-01,-8.692858664268624524e-01,1.863580298145893988e+00,-1.753693766640168406e+00
8.005731738146036891e-01,5.935820047279688652e+02,-2.708686720541405180e+01,-1.039347154463493350e+00,3.657177325611988383e+00,-3.933769201946886174e+00,2.832120956027701197e+00,-9.799172164252725192e-01,-8.317465116875073505e-01,1.846322337899579447e+00,-1.765493887705531506e+00
8.010610307151609932e-01,5.935692093359234605e+02,-2.734599588248768143e+01,-9.469811961051410876e-01,3.614244452928660145e+00,-3.923314322782255115e+00,2.851397624106728923e+00,-1.018124423366643772e+00,-7.939459774633987887e-01,1.828374480200395391e+00,-1.776501624437818228e+00
8.015488876157184084e-01,5.935486494843638638e+02,-2.760414559160076564e+01,-8.545203561550134275e-01,3.570951493420614575e+00,-3.912333565703046911e+00,2.870169503537837397e+00,-1.056106457857941994e+00,-7.558952837070579411e-01,1.809742650467559111e+00,-1.786711130996701202e+00
8.020367445162758235e-01,5.935202951471954975e+02,-2.786130404651218484e+01,-7.619706163734103477e-01,3.527302081520134802e+00,-3.900827693496874637e+00,2.888432573910629575e+00,-1.093854104791360138e+00,-7.176055476610019301e-01,1.790433041444336126e+00,-1.796116914825202082e+00
8.025246014168331277e-01,5.934841163763442182e+02,-2.811745896112022081e+01,-6.693379820749854048e-01,3.483299896087871161e+00,-3.888797542069072577e+00,2.906182898690394811e+00,-1.131358185742499245e+00,-6.790879800179392412e-01,1.770452110263355694e+00,-1.804713839198349490e+00
8.030124583173905428e-01,5.934400833032647142e+02,-2.837259805010560143e+01,-5.766284817563906984e-01,3.438948660140048297e+00,-3.876244020454407746e+00,2.923416626089784920e+00,-1.168609561389797769e+00,-6.403538811085297544e-01,1.749806575512793394e+00,-1.812497125665280873e+00
8.035003152179478469e-01,5.933881661404564056e+02,-2.862670902957816566e+01,-4.838481667220251303e-01,3.394252140574413268e+00,-3.863168110827182478e+00,2.940129989934599397e+00,-1.205599133916410270e+00,-6.014146371167818916e-01,1.728503414303463881e+00,-1.819462356384763169e+00
8.039881721185051511e-01,5.933283351829855974e+02,-2.887977961772849511e+01,-3.910031107073490553e-01,3.349214147894672422e+00,-3.849570868509654797e+00,2.956319310523777943e+00,-1.242317849394743767e+00,-5.622817163228783777e-01,1.706549859336710773e+00,-1.825605476354182688e+00
8.044760290190625662e-01,5.932605608100157042e+02,-2.913179753548303452e+01,-2.980994095003506317e-01,3.303838535933683040e+00,-3.835453421978857858e+00,2.971980995483499921e+00,-1.278756700153426129e+00,-5.229666653736710913e-01,1.683953395973216471e+00,-1.830922795531954028e+00
8.049638859196198704e-01,5.931848134863437281e+02,-2.938275050716347891e+01,-2.051431805608561199e-01,3.258129201575273193e+00,-3.820816972871778905e+00,2.987111540615446259e+00,-1.314906727126829766e+00,-4.834811055807015645e-01,1.660721759302674849e+00,-1.835410990853380220e+00
8.054517428201771745e-01,5.931010637639442393e+02,-2.963262626115069054e+01,-1.121405626375824305e-01,3.212090084474621410e+00,-3.805662795988868474e+00,3.001707530739226470e+00,-1.350759022187175473e+00,-4.438367292457310320e-01,1.636862931214282835e+00,-1.839067108139947893e+00
8.059395997207345896e-01,5.930092822835199513e+02,-2.988141253055239233e+01,-1.909771538322235784e-02,3.165725166777352051e+00,-3.789992239295950416e+00,3.015765640528944580e+00,-1.386304730459123169e+00,-4.040452960138811722e-01,1.612385137468147711e+00,-1.841888563902073894e+00
8.064274566212918938e-01,5.929094397760602533e+02,-3.012909705387479420e+01,7.397918103250011868e-02,3.119038472837300180e+00,-3.773806723924493678e+00,3.029282635343898633e+00,-1.421535052616862860e+00,-3.641186292543638903e-01,1.587296844767565274e+00,-1.843873147035276716e+00
8.069153135218491979e-01,5.928015070644055413e+02,-3.037566757569911502e+01,1.670839263121610685e-01,3.072034068932785189e+00,-3.757107744170202324e+00,3.042255372053467077e+00,-1.456441247163841046e+00,-3.240686124686544822e-01,1.561606757832101344e+00,-1.845019020409799815e+00
8.074031704224066130e-01,5.926854550648196209e+02,-3.062111184736158620e+01,2.602103004218387916e-01,3.024716062981642750e+00,-3.739896867490017041e+00,3.054680799856121176e+00,-1.491014632694929398e+00,-2.839071857263260057e-01,1.535323816471598768e+00,-1.845324722353672620e+00
8.078910273229639172e-01,5.925612547885688173e+02,-3.086541762763765462e+01,3.533520639844200950e-01,2.977088604254895632e+00,-3.722175734497474853e+00,3.066555961092586546e+00,-1.525246590141134284e+00,-2.436463421284329467e-01,1.508457192661055490e+00,-1.844789168029218329e+00
8.083788842235212213e-01,5.924288773435079065e+02,-3.110857268343075788e+01,4.465029586752073953e-01,2.929155883088967904e+00,-3.703946058956391063e+00,3.077877992053164480e+00,-1.559128564996890676e+00,-2.032981242983864512e-01,1.481016287616306659e+00,-1.843411650702982296e+00
8.088667411240785254e-01,5.922882939356736642e+02,-3.135056479046486544e+01,5.396567076194647150e-01,2.880922130596630826e+00,-3.685209627772952246e+00,3.088644123779210826e+00,-1.592652069529847614e+00,-1.628746209004450218e-01,1.453010728870633539e+00,-1.841191842909132736e+00
8.093545980246359406e-01,5.921394758708846666e+02,-3.159138173398122973e+01,6.328070157921166228e-01,2.832391618376553843e+00,-3.665968300986139905e+00,3.098851682858740908e+00,-1.625808684973184537e+00,-1.223879631857529571e-01,1.424450367352210645e+00,-1.838129797506269369e+00
8.098424549251932447e-01,5.919823945563491634e+02,-3.183101130943925128e+01,7.259475704195259560e-01,2.783568658221525105e+00,-3.646224011756545202e+00,3.108498092216204434e+00,-1.658590063700464468e+00,-8.185032156594451713e-02,1.395345274462441498e+00,-1.834225948627700387e+00
8.103303118257505488e-01,5.918170215022786351e+02,-3.206944132322179541e+01,8.190720413835146374e-01,2.734457601825227790e+00,-3.625978766353502802e+00,3.117580871896408645e+00,-1.690987931383047593e+00,-4.127390221425564221e-02,1.365705739155109066e+00,-1.829481112525133568e+00
8.108181687263079640e-01,5.916433283235101044e+02,-3.230665959334429260e+01,9.121740816273362640e-01,2.685062840487755231e+00,-3.605234644140631772e+00,3.126097639842591924e+00,-1.722994089130007733e+00,-6.709436942495816680e-04,1.335542265016447683e+00,-1.823896488305834840e+00
8.113060256268653792e-01,5.914612867411343586e+02,-3.254265395016798834e+01,1.005247327563770554e+00,2.635388804819741360e+00,-3.583993797559733352e+00,3.134046112668639861e+00,-1.754600415610567232e+00,3.994628638389485786e-02,1.304865567346079391e+00,-1.817473658563219852e+00
8.117938825274226833e-01,5.912708685841308807e+02,-3.277741223711743146e+01,1.098285399485376068e+00,2.585439964445112260e+00,-3.562258452113025164e+00,3.141424106425445117e+00,-1.785798869159077151e+00,8.056549467956464206e-02,1.273686570238778071e+00,-1.810214589900857263e+00
8.122817394279800984e-01,5.910720457910111918e+02,-3.301092231140250988e+01,1.191281901976954494e+00,2.535220827702426405e+00,-3.540030906343748285e+00,3.148229537361462160e+00,-1.816581489862596488e+00,1.211743654103829559e-01,1.242016403667103974e+00,-1.802121633349967667e+00
8.127695963285374026e-01,5.908647904114682206e+02,-3.324317204474385790e+01,1.284230424329901865e+00,2.484735941344972332e+00,-3.517313531815153382e+00,3.154460422677348497e+00,-1.846940401630879469e+00,1.617605636132108948e-01,1.209866400564945099e+00,-1.793197524680305799e+00
8.132574532290947067e-01,5.906490746080327199e+02,-3.347414932410297439e+01,1.377124540958814869e+00,2.433989890239414144e+00,-3.494108773087829967e+00,3.160114881274801668e+00,-1.876867814248991406e+00,2.023117383776791289e-01,1.177248093911881455e+00,-1.783445384604522843e+00
8.137453101296521218e-01,5.904248706577374151e+02,-3.370384205241630582e+01,1.469957811820174598e+00,2.382987297063118959e+00,-3.470419147695421813e+00,3.165191134499539594e+00,-1.906356025412422328e+00,2.428155260521251968e-01,1.144173213818451273e+00,-1.772868718875966421e+00
8.142331670302094260e-01,5.901921509537879729e+02,-3.393223814933327276e+01,1.562723782833068675e+00,2.331732822000136096e+00,-3.446247246118683272e+00,3.169687506878405170e+00,-1.935397422744707052e+00,2.832595534219572997e-01,1.110653684612262548e+00,-1.761471418279893619e+00
8.147210239307667301e-01,5.899508880072397687e+02,-3.415932555195900733e+01,1.655415986302209319e+00,2.280231162435725878e+00,-3.421595731757885783e+00,3.173602426850651526e+00,-1.963984485797647839e+00,3.236314408605320825e-01,1.076701621924942565e+00,-1.749257758518139028e+00
8.152088808313241453e-01,5.897010544486842036e+02,-3.438509221560067886e+01,1.748027941342852110e+00,2.228487052649655187e+00,-3.396467340903638110e+00,3.176934427493382174e+00,-1.992109788034011952e+00,3.639188054523940785e-01,1.042329329780020464e+00,-1.736232399987256425e+00
8.156967377318814494e-01,5.894426230299397957e+02,-3.460952611451803307e+01,1.840553154307871253e+00,2.176505263508071053e+00,-3.370864882706025689e+00,3.179682147241094103e+00,-2.019765998792749873e+00,4.041092640889698551e-01,1.007549297681633149e+00,-1.722400387450042203e+00
8.161845946324387535e-01,5.891755666257513440e+02,-3.483261524267855691e+01,1.932985119217119241e+00,2.124290602153964258e+00,-3.344791239142116179e+00,3.181844330599445048e+00,-2.046945885236829632e+00,4.441904365367828067e-01,9.723741977040825102e-01,-1.707767149600552870e+00
8.166724515329961687e-01,5.888998582354963673e+02,-3.505434761451588344e+01,2.025317318188530891e+00,2.071847911696420574e+00,-3.318249364981858740e+00,3.183419828853077505e+00,-2.073642314283463239e+00,4.841499484779572260e-01,9.368168815823161300e-01,-1.692338498522510282e+00
8.171603084335534728e-01,5.886154709848975699e+02,-3.527471126569362525e+01,2.117543221871836856e+00,2.019182070898296377e+00,-3.291242287752299767e+00,3.184407600767710900e+00,-2.099848254517053370e+00,5.239754345233682553e-01,9.008903778031962517e-01,-1.676120629041219390e+00
8.176481653341107769e-01,5.883223781277434909e+02,-3.549369425387181565e+01,2.209656289883825231e+00,1.966297993862771154e+00,-3.263773107700197684e+00,3.184806713286240765e+00,-2.125556778084448428e+00,5.636545411980142806e-01,8.646078886977077715e-01,-1.659120117968820640e+00
8.181360222346681921e-01,5.880205530476159765e+02,-3.571128465947901987e+01,2.301649971246229498e+00,1.913200629718333712e+00,-3.235844997752997720e+00,3.184616342219150020e+00,-2.150761062572968729e+00,6.031749298990278785e-01,8.279827875339866861e-01,-1.641343923243127056e+00
8.186238791352254962e-01,5.877099692596236764e+02,-3.592747058648740932e+01,2.393517704825346648e+00,1.859894962302551136e+00,-3.207461203478146228e+00,3.183835772928930830e+00,-2.175454392870758813e+00,6.425242798259847010e-01,7.910286156112378286e-01,-1.622799382959762005e+00
8.191117360357828003e-01,5.873906004121442948e+02,-3.614224016319229094e+01,2.485252919773833113e+00,1.806386009844467733e+00,-3.178625043040813836e+00,3.182464401008720412e+00,-2.199630163009755446e+00,6.816902908836877106e-01,7.537590793545305701e-01,-1.603494214297821241e+00
8.195995929363401045e-01,5.870624202885717295e+02,-3.635558154299687317e+01,2.576849035975060431e+00,1.752678824645393707e+00,-3.149339907159850682e+00,3.180501732955097971e+00,-2.223281877991297062e+00,7.206606865575573284e-01,7.161880474103288208e-01,-1.583436512338910918e+00
8.200874498368975196e-01,5.867254028090733300e+02,-3.656748290519890077e+01,2.668299464488658401e+00,1.698778492758854064e+00,-3.119609259062365858e+00,3.177947386835012544e+00,-2.246403155594014045e+00,7.594232167611136841e-01,6.783295477431841025e-01,-1.562634748779758276e+00
8.205753067374549348e-01,5.863795220323509056e+02,-3.677793245578386916e+01,2.759597607999140223e+00,1.644690133668610610e+00,-3.089436634436375062e+00,3.174801092946862635e+00,-2.268987728164514550e+00,7.979656606562801624e-01,6.401977647329564203e-01,-1.541097770538096601e+00
8.210631636380122389e-01,5.860247521574104894e+02,-3.698691842822039888e+01,2.850736861265917632e+00,1.590418899965718502e+00,-3.058825641381980986e+00,3.171062694475675237e+00,-2.291029444390367154e+00,8.362758294458394470e-01,6.018070362731098299e-01,-1.518834798252037821e+00
8.215510205385696541e-01,5.856610675253397176e+02,-3.719442908426147909e+01,2.941710611575931722e+00,1.535969977024014277e+00,-3.027779960360915901e+00,3.166732148142598291e+00,-2.312522271055871936e+00,8.743415691385434396e-01,5.631718508698346781e-01,-1.495855424673039114e+00
8.220388774391269582e-01,5.852884426210910078e+02,-3.740045271474837563e+01,3.032512239198015713e+00,1.481348582674351100e+00,-2.996303344144370051e+00,3.161809524848337105e+00,-2.333460294780116406e+00,9.121507632865089032e-01,5.243068447419909628e-01,-1.472169612952073381e+00
8.225267343396842623e-01,5.849068520752720133e+02,-3.760497764041952706e+01,3.123135117839574093e+00,1.426559966877414709e+00,-2.964399617759223560e+00,3.156295010310857130e+00,-2.353837723737700838e+00,9.496913356951373064e-01,4.852267989219447575e-01,-1.447787694819372861e+00
8.230145912402416775e-01,5.845162706659435798e+02,-3.780799221272371113e+01,3.213572615105423580e+00,1.371609411395154687e+00,-2.932072678432639190e+00,3.150188905697252739e+00,-2.373648889362023340e+00,9.869512531055069093e-01,4.459466363572628378e-01,-1.422720368657622636e+00
8.235024481407989816e-01,5.841166733204252068e+02,-3.800948481463600359e+01,3.303818092958266561e+00,1.316502229461082862e+00,-2.899326495535080817e+00,3.143491628249671876e+00,-2.392888248030895504e+00,1.023918527849001281e+00,4.064814190133683169e-01,-1.396978697468552300e+00
8.239903050413562857e-01,5.837080351171059647e+02,-3.820944386148013905e+01,3.393864908182100848e+00,1.261243765448804677e+00,-2.866165110521553760e+00,3.136203711905516833e+00,-2.411550382735013098e+00,1.060581220474727582e+00,3.668463449768613049e-01,-1.370574106732988184e+00
8.244781619419137009e-01,5.832903312872632569e+02,-3.840785780175394137e+01,3.483706412847375589e+00,1.205839394539340415e+00,-2.832592636871227310e+00,3.128325807911693790e+00,-2.429630004728772885e+00,1.096927442349216575e+00,3.270567455597641615e-01,-1.343518382164281100e+00
8.249660188424710050e-01,5.828635372168914728e+02,-3.860471511795540778e+01,3.573335954776822199e+00,1.150294522387887319e+00,-2.798613260025818228e+00,3.119858685432981282e+00,-2.447121955163239715e+00,1.132945358228000687e+00,2.871280824051130054e-01,-1.315823667355365822e+00
8.254538757430283091e-01,5.824276284485302995e+02,-3.880000432742204453e+01,3.662746878017007823e+00,1.094614584787282130e+00,-2.764231237325461166e+00,3.110803232154772058e+00,-2.464021206702746714e+00,1.168623188801089841e+00,2.470759445922907638e-01,-1.287502461318954960e+00
8.259417326435857243e-01,5.819825806830701822e+02,-3.899371398329805061e+01,3.751932523622348192e+00,1.038805046774997409e+00,-2.729450897264122933e+00,3.101160455352907075e+00,-2.480322869646118811e+00,1.203949223802404545e+00,2.069160347059104954e-01,-1.258567622683552489e+00
8.264295895441430284e-01,5.815283697761512940e+02,-3.918583268253423313e+01,3.840886254085279727e+00,9.828713555034682692e-01,-2.694276573753540127e+00,3.090931491399188769e+00,-2.496022508021805919e+00,1.238912636568911152e+00,1.666632278881629015e-01,-1.229032662693781530e+00
8.269174464447003325e-01,5.810649717384912947e+02,-3.937634904755592657e+01,3.929601424642256813e+00,9.268189823037581432e-01,-2.658712639662607291e+00,3.080117505637792963e+00,-2.511115660271587391e+00,1.273502518529596284e+00,1.263323866435646647e-01,-1.198910663535184051e+00
8.274053033452577477e-01,5.805923627447816671e+02,-3.956525173144504492e+01,4.018071375677627621e+00,8.706534476057159466e-01,-2.622763559227682784e+00,3.068719749184028789e+00,-2.525597800041994301e+00,1.307707595078346108e+00,8.593889093118950440e-02,-1.168214663669980169e+00
8.278931602458150518e-01,5.801105191351555277e+02,-3.975252942652213051e+01,4.106289447146298066e+00,8.143802983459452749e-01,-2.586433865644695462e+00,3.056739595553015221e+00,-2.539464554526871254e+00,1.341516693579570596e+00,4.549820145936880889e-02,-1.136958076680447016e+00
8.283810171463723560e-01,5.796194174169563667e+02,-3.993817086509043435e+01,4.194248979093133656e+00,7.580051073724196620e-01,-2.549728160314938652e+00,3.044178540090350271e+00,-2.552711705143165144e+00,1.374918747115405848e+00,5.025851238183387526e-03,-1.105154678830438941e+00
8.288688740469297711e-01,5.791190342665124717e+02,-4.012216482018294528e+01,4.281943312174220750e+00,7.015334728477734538e-01,-2.512651112090236616e+00,3.031038199401466127e+00,-2.565335188196466554e+00,1.407902798194764493e+00,-3.546256278230236481e-02,-1.072818596746473618e+00
8.293567309474870752e-01,5.786093465309147632e+02,-4.030450010631269464e+01,4.369365788180196830e+00,6.449710176511531667e-01,-2.475207456517409810e+00,3.017320310779649351e+00,-2.577331095536330885e+00,1.440458002424300776e+00,-7.595138798814432546e-02,-1.039964295218323231e+00
8.298445878480444904e-01,5.780903312297987213e+02,-4.048516558022674872e+01,4.456509750561815864e+00,5.883233887785010996e-01,-2.437401995081951878e+00,3.003026731632690627e+00,-2.588695675201414748e+00,1.472573632141365385e+00,-1.164249242920545879e-01,-1.006606565119031904e+00
8.303324447486019055e-01,5.775619655571312023e+02,-4.066415014166295805e+01,4.543368544957298027e+00,5.315962567415772888e-01,-2.399239594451121782e+00,2.988159438908242649e+00,-2.599425332054349447e+00,1.504239080008771934e+00,-1.568674322381473085e-01,-9.727605114445417867e-01
8.308203016491592097e-01,5.770242268830008925e+02,-4.084144273411041581e+01,4.629935519721927406e+00,4.747953149654166038e-01,-2.360725185716250785e+00,2.972720528517807992e+00,-2.609516628406426619e+00,1.535443862571553186e+00,-1.972631410211155845e-01,-9.384415414727456106e-01
8.313081585497165138e-01,5.764770927554128548e+02,-4.101703234557314204e+01,4.716204026459680065e+00,4.179262791843558755e-01,-2.321863763634353095e+00,2.956712214759390278e+00,-2.618966284632063157e+00,1.566177623775622418e+00,-2.375962564197387494e-01,-9.036653530420492020e-01
8.317960154502738179e-01,5.759205409020873958e+02,-4.119090800933688001e+01,4.802167420556805233e+00,3.609948868366871233e-01,-2.282660385869075714e+00,2.940136829738826396e+00,-2.627771179773031651e+00,1.596430138448316827e+00,-2.778509686446825055e-01,-8.684479229494742603e-01
8.322838723508312331e-01,5.753545492322637074e+02,-4.136305880473940988e+01,4.887819061717564750e+00,3.040068964578047650e-01,-2.243120172230904430e+00,2.922996822789763804e+00,-2.635928352132487884e+00,1.626191315740889598e+00,-3.180114601006849284e-01,-8.328054954682251321e-01
8.327717292513885372e-01,5.747790958385073736e+02,-4.153347385794386071e+01,4.973152314501893656e+00,2.469680870719953569e-01,-2.203248303916720552e+00,2.905294759892323331e+00,-2.643434999858765178e+00,1.655451202532876698e+00,-3.580619130630253721e-01,-7.967545709848073976e-01
8.332595861519458413e-01,5.741941589985209475e+02,-4.170214234271581688e+01,5.058160548865323847e+00,1.898842575826524826e-01,-2.163050022748564061e+00,2.887033323090382630e+00,-2.650288481518973338e+00,1.684199986798447402e+00,-3.979865172684253771e-01,-7.603118947555651541e-01
8.337474430525032565e-01,5.735997171769607803e+02,-4.186905348120324533e+01,5.142837140700770249e+00,1.327612261611726963e-01,-2.122530630411774588e+00,2.868215309907559352e+00,-2.656486316662357350e+00,1.712428000934606676e+00,-4.377694774202048889e-01,-7.234944457827965358e-01
8.342352999530605606e-01,5.729957490272564655e+02,-4.203419654471983335e+01,5.227175472382378452e+00,7.560482963440950943e-02,-2.081695487692430291e+00,2.848843632761859368e+00,-2.662026186373441128e+00,1.740125725051316685e+00,-4.773950206077798297e-01,-6.863194258103708645e-01
8.347231568536178647e-01,5.723822333934352855e+02,-4.219756085453187211e+01,5.311168933311595453e+00,1.842092287057228717e-02,-2.040550013714005573e+00,2.828921318378944338e+00,-2.666905933814968321e+00,1.767283790223589168e+00,-5.168474036405785732e-01,-6.488042484387738229e-01
8.352110137541752799e-01,5.717591493119500683e+02,-4.235913578264820245e+01,5.394810920465124227e+00,-3.878462183620157155e-02,-1.999099685173398644e+00,2.808451507204103859e+00,-2.671123564760608193e+00,1.793892981705438316e+00,-5.561109202962192244e-01,-6.109665283597274232e-01
8.356988706547325840e-01,5.711264760135126153e+02,-4.251891075261332986e+01,5.478094838944917555e+00,-9.600591538270464298e-02,-1.957350035576270297e+00,2.787437452812890015e+00,-2.674677248117445671e+00,1.819944242105743903e+00,-5.951699084830200936e-01,-5.728240707103199325e-01
8.361867275552898882e-01,5.704841929249294026e+02,-4.267687524030430524e+01,5.561014102530410064e+00,-1.532370524750865659e-01,-1.915306654471584435e+00,2.765882521320372600e+00,-2.677565316438262677e+00,1.845428674526089718e+00,-6.340087573169372881e-01,-5.343948605465527191e-01
8.366745844558473033e-01,5.698322796709434215e+02,-4.283301877473045494e+01,5.643562134232623428e+00,-2.104721122485944118e-01,-1.872975186685535531e+00,2.743790190789095806e+00,-2.679786266423591634e+00,1.870337545660461398e+00,-6.726119141127556711e-01,-4.956970524364722186e-01
8.371624413564046074e-01,5.691707160760793158e+02,-4.298733093883649303e+01,5.725732366850330379e+00,-2.677051588887588984e-01,-1.830361331554773097e+00,2.721164050635703990e+00,-2.681338759413552264e+00,1.894662288856859167e+00,-7.109638912896240059e-01,-4.567489601728020876e-01
8.376502982569619116e-01,5.684994821664918163e+02,-4.313980137030920758e+01,5.807518243528428492e+00,-3.249302422541284763e-01,-1.787470842158839224e+00,2.698007801036180098e+00,-2.682221621869473882e+00,1.918394507140875893e+00,-7.490492731910003421e-01,-4.175690466050048233e-01
8.381381551575193267e-01,5.678185581718202002e+02,-4.329041976238715250e+01,5.888913218318212905e+00,-3.821413985003405678e-01,-1.744309524551982404e+00,2.674325252329792679e+00,-2.682433845845296538e+00,1.941525976201144976e+00,-7.868527228188700873e-01,-3.781759135909122937e-01
8.386260120580766309e-01,5.671279245270461615e+02,-4.343917586467358660e+01,5.969910756739685631e+00,-4.393326507056170005e-01,-1.700883236994280123e+00,2.650120324421704865e+00,-2.681974589448751445e+00,1.964048647336695375e+00,-8.243589884822897229e-01,-3.385882920678736641e-01
8.391138689586340460e-01,5.664275618743549785e+02,-4.358605948395315721e+01,6.050504336346117285e+00,-4.964980094978370673e-01,-1.657197889181954320e+00,2.625397046184199112e+00,-2.680843177292330903e+00,1.985954650366284380e+00,-8.615529103603671857e-01,-2.988250322433081418e-01
8.396017258591914612e-01,5.657174510650021375e+02,-4.373106048501126963e+01,6.130687447290395831e+00,-5.536314736828780170e-01,-1.613259441477113088e+00,2.600159554856624311e+00,-2.679039100934028195e+00,2.007236296499565142e+00,-8.984194269794567589e-01,-2.589050939048818112e-01
8.400895827597487653e-01,5.649975731611840502e+02,-4.387416879145720117e+01,6.210453592893605546e+00,-6.107270308744965348e-01,-1.569073904136714326e+00,2.574412095443973314e+00,-2.676562019307871410e+00,2.027886081170223065e+00,-9.349435816047757530e-01,-2.188475368501112683e-01
8.405774396603060694e-01,5.642679094379118396e+02,-4.401537438655044099e+01,6.289796290215644348e+00,-6.677786581256655030e-01,-1.524647336540817966e+00,2.548159020114107776e+00,-2.673411759144230349e+00,2.047896686831023771e+00,-9.711105285463528247e-01,-1.786715114354655576e-01
8.410652965608634846e-01,5.635284413848902432e+02,-4.415466731403014933e+01,6.368709070627830648e+00,-7.247803225612903244e-01,-1.479985846420171391e+00,2.521404787593673369e+00,-2.669588315379904930e+00,2.067260985710753118e+00,-1.006905539379291170e+00,-1.383962492450077075e-01
8.415531534614207887e-01,5.627791507084016303e+02,-4.429203767894801302e+01,6.447185480387537027e+00,-7.817259820123492187e-01,-1.435095589083120071e+00,2.494153962562693838e+00,-2.665091851558008429e+00,2.085972042533077886e+00,-1.042314009078351589e+00,-9.804105387855410747e-02
8.420410103619780928e-01,5.620200193331916125e+02,-4.442747564850448327e+01,6.525219081215015926e+00,-8.386095856515771718e-01,-1.389982766641715273e+00,2.466411215047761729e+00,-2.659922700217609126e+00,2.104023117197341364e+00,-1.077321462066945790e+00,-5.762529185925568953e-02
8.425288672625353970e-01,5.612510294043611339e+02,-4.456097145288821793e+01,6.602803450872153590e+00,-8.954250746305021380e-01,-1.344653627237206495e+00,2.438181319813948367e+00,-2.654081363273171235e+00,2.121407667421256527e+00,-1.111913558180408046e+00,-1.716838366075390532e-02
8.430167241630928121e-01,5.604721632892621983e+02,-4.469251538611880648e+01,6.679932183743294338e+00,-9.521663827179207562e-01,-1.299114464264818469e+00,2.409469155755371794e+00,-2.647568512383780437e+00,2.138119351345515895e+00,-1.146076098543618027e+00,2.331020514617221373e-02
8.435045810636501162e-01,5.596834035793975772e+02,-4.482209780689280620e+01,6.756598891418141406e+00,-1.008827436939850219e+00,-1.253371615597802080e+00,2.380279705284402247e+00,-2.640384989312132280e+00,2.154152030100314974e+00,-1.179795031362967261e+00,6.379097262747035479e-02
8.439924379642074204e-01,5.588847330923243817e+02,-4.494970913943317470e+01,6.832797203276732567e+00,-1.065402158220924989e+00,-1.207431462810779399e+00,2.350618053719538914e+00,-2.632531806273319841e+00,2.169499770333806143e+00,-1.213056457632685214e+00,1.042543891001923573e-01
8.444802948647648355e-01,5.580761348735621823e+02,-4.507533987434189982e+01,6.908520767076435476e+00,-1.121884462027204155e+00,-1.161300430402398609e+00,2.320489388671954867e+00,-2.624010146273392241e+00,2.184156846702454136e+00,-1.245846636755477466e+00,1.446809056273414829e-01
8.449681517653221396e-01,5.572575921985063587e+02,-4.519898056945580578e+01,6.983763249540930751e+00,-1.178268259010390118e+00,-1.114984985017331010e+00,2.289898999430722171e+00,-2.614821363437708435e+00,2.198117744323293987e+00,-1.278151992077486643e+00,1.850509623931952952e-01
8.454560086658794438e-01,5.564290885743430408e+02,-4.532062185070608962e+01,7.058518336951449257e+00,-1.234547455653615344e+00,-1.068491634667437351e+00,2.258852276346634547e+00,-2.604966983329047636e+00,2.211377161188149199e+00,-1.309959116337672258e+00,2.253449969592236091e-01
8.459438655664368589e-01,5.555906077419710982e+02,-4.544025441298053636e+01,7.132779735739794624e+00,-1.290715954918485675e+00,-1.021826927952390829e+00,2.227354710214780376e+00,-2.594448703255529232e+00,2.223930010539702629e+00,-1.341254777031418044e+00,2.655434524003725816e-01
8.464317224669941631e-01,5.547421336779267449e+02,-4.555786902098958535e+01,7.206541173083616414e+00,-1.346767656893701037e+00,-9.749974532794958293e-01,2.195411891655719927e+00,-2.583268392568300431e+00,2.235771423209535591e+00,-1.372025921688560857e+00,3.056267853219352126e-01
8.469195793675514672e-01,5.538836505963126911e+02,-4.567345651013535957e+01,7.279796397503657701e+00,-1.402696459445063493e+00,-9.280098380828238902e-01,2.163029510495339647e+00,-2.571428092949010757e+00,2.246896749918057878e+00,-1.402259683065735674e+00,3.455754737568994539e-01
8.474074362681088823e-01,5.530151429507305920e+02,-4.578700778738423338e+01,7.352539179463136065e+00,-1.458496258866985418e+00,-8.808707480416158031e-01,2.130213355143338205e+00,-2.558930018687044949e+00,2.257301563536362021e+00,-1.431943384253073992e+00,3.853700249438172243e-01
8.478952931686661865e-01,5.521365954362211141e+02,-4.589851383214225677e+01,7.424763311968911594e+00,-1.514160950535238026e+00,-8.335868862981379301e-01,2.096969311970488192e+00,-2.545776556946591107e+00,2.266981661309960483e+00,-1.461064543695151707e+00,4.249909829850468945e-01
8.483831500692234906e-01,5.512479929912019543e+02,-4.600796569713462247e+01,7.496462611175179980e+00,-1.569684429561493566e+00,-7.861649926745410966e-01,2.063303364684358598e+00,-2.531970268023411741e+00,2.275933067044501712e+00,-1.489610880126456038e+00,4.644189363857289532e-01
8.488710069697810168e-01,5.503493207994167733e+02,-4.611535450928771240e+01,7.567630916988765222e+00,-1.625060591448960423e+00,-7.386118428893184706e-01,2.029221593703917303e+00,-2.517513885591492251e+00,2.284152033253361580e+00,-1.517570317421023551e+00,5.036345254730267840e-01
8.493588638703383209e-01,5.494405642918853800e+02,-4.622067147061454762e+01,7.638262093676537745e+00,-1.680283332749534342e+00,-6.909342477729696341e-01,1.994730175532696492e+00,-2.502410316939390533e+00,2.291635043267095995e+00,-1.544930989356419593e+00,5.426184496959118864e-01
8.498467207708956250e-01,5.485217091488553933e+02,-4.632390785910424569e+01,7.708350030475314085e+00,-1.735346551722680708e+00,-6.431390524827502730e-01,1.959835382130530990e+00,-2.486662643196398736e+00,2.298378813304960744e+00,-1.571681244292267854e+00,5.813514748056523018e-01
8.503345776714530402e-01,5.475927413017624303e+02,-4.642505502961379449e+01,7.777888642203227398e+00,-1.790244148995360884e+00,-5.952331357170219661e-01,1.924543580284102884e+00,-2.470274119548467429e+00,2.304380294508161953e+00,-1.597809649762839790e+00,6.198144399165228524e-01
8.508224345720103443e-01,5.466536469351941605e+02,-4.652410441476366998e+01,7.846871869873437433e+00,-1.844970028223557268e+00,-5.472234089287937309e-01,1.888861230976141892e+00,-2.453248175443988099e+00,2.309636674935171108e+00,-1.623304996984149096e+00,6.579882644471253261e-01
8.513102914725676484e-01,5.457044124888556098e+02,-4.662104752583662304e+01,7.915293681309861107e+00,-1.899518096755278052e+00,-4.991168155385010685e-01,1.852794888753196645e+00,-2.435588414789254141e+00,2.314145381518857292e+00,-1.648156305275330080e+00,6.958539549422251280e-01
8.517981483731250636e-01,5.447450246595392400e+02,-4.671587595368013979e+01,7.983148071765163500e+00,-1.953882266295103864e+00,-4.509203301460193991e-01,1.816351201092047507e+00,-2.417298616133739753e+00,2.317904081985621367e+00,-1.672352826394459591e+00,7.333926117751694562e-01
8.522860052736823677e-01,5.437754704031026449e+02,-4.680858136961128935e+01,8.050429064540278290e+00,-2.008056453569824651e+00,-4.026409577422382924e-01,1.779536907764950326e+00,-2.398382732845186549e+00,2.320910686736328721e+00,-1.695884048788501408e+00,7.705854357305552682e-01
8.527738621742396719e-01,5.427957369364477245e+02,-4.689915552632572826e+01,8.117130711606421301e+00,-2.062034580995810273e+00,-3.542857329197288685e-01,1.742358840203426462e+00,-2.378844893274480121e+00,2.323163350689277706e+00,-1.718739701757780347e+00,8.074137344675902384e-01
8.532617190747970870e-01,5.418058117395023601e+02,-4.698759025880981710e+01,8.183247094229146867e+00,-2.115810577347835064e+00,-3.058617190826549148e-01,1.704823920860650821e+00,-2.358689400910232603e+00,2.324660475085021716e+00,-1.740909759534770451e+00,8.438589288639826158e-01
8.537495759753543911e-01,5.408056825572100479e+02,-4.707387748525568583e+01,8.248772323594195655e+00,-2.169378378429155596e+00,-2.573760076561595334e-01,1.666939162572629973e+00,-2.337920734523209809e+00,2.325400709253087506e+00,-1.762384445277120459e+00,8.799025592401652496e-01
8.542374328759116953e-01,5.397953374015236250e+02,-4.715800920797983053e+01,8.313700541435473212e+00,-2.222731927743047731e+00,-2.088357172950390250e-01,1.628711667918067763e+00,-2.316543548300590949e+00,2.325382952340676823e+00,-1.783154234975096175e+00,9.155262914640780458e-01
8.547252897764689994e-01,5.387747645533964942e+02,-4.723997751434536951e+01,8.378025920665463033e+00,-2.275865177166124020e+00,-1.602479930913984774e-01,1.590148628576614875e+00,-2.294562671969821110e+00,2.324606355003214997e+00,-1.803209861273418646e+00,9.507119229366254309e-01
8.552131466770264145e-01,5.377439525647881737e+02,-4.731977457768682882e+01,8.441742666007055362e+00,-2.328772087622565046e+00,-1.116200057820844194e-01,1.551257324686174499e+00,-2.271983110912483284e+00,2.323070321056859733e+00,-1.822542317207292761e+00,9.854413884573198779e-01
8.557010035775837187e-01,5.367028902606666634e+02,-4.739739265823881453e+01,8.504845014627875344e+00,-2.381446629760154643e+00,-6.295895095507564321e-02,1.512045124198596380e+00,-2.248810046267784468e+00,2.320774509092892846e+00,-1.841142859852884950e+00,1.019696765970654617e+00
8.561888604781410228e-01,5.356515667410196784e+02,-4.747282410406752717e+01,8.567327236776378641e+00,-2.433882784627533713e+00,-1.427204825537575772e-02,1.472519482234186494e+00,-2.225048835025913441e+00,2.317718834054031340e+00,-1.859003013892059464e+00,1.053460282192816511e+00
8.566767173786984380e-01,5.345899713828620179e+02,-4.754606135200648964e+01,8.629183636420576065e+00,-2.486074544353326754e+00,3.443345941016406897e-02,1.432687940434617779e+00,-2.200705010111057014e+00,2.313903468772698702e+00,-1.876114575091634595e+00,1.086714318119177403e+00
8.571645742792557421e-01,5.335180938435006510e+02,-4.761709693173786206e+01,8.690408556791730632e+00,-2.538015921680254916e+00,8.315032229435227740e-02,1.392558110795931503e+00,-2.175784299588818804e+00,2.309328975291051300e+00,-1.892469940533377581e+00,1.119441928995542623e+00
8.576524311798130462e-01,5.324359240574905243e+02,-4.768592346293630158e+01,8.750996385956538504e+00,-2.589700969826278065e+00,1.318713347603228669e-01,1.352137587426802234e+00,-2.150292556322503046e+00,2.303996432474951117e+00,-1.908062710367637083e+00,1.151628067837769054e+00
8.581402880803705724e-01,5.313434522282157104e+02,-4.775253363266508444e+01,8.810941523814209475e+00,-2.641123725276393941e+00,1.805892383522707534e-01,1.311434032876778177e+00,-2.124235603511383630e+00,2.297906549233850626e+00,-1.922885528811989486e+00,1.183256256910052207e+00
8.586281449809278765e-01,5.302406688427754489e+02,-4.781692021865332265e+01,8.870238404735470539e+00,-2.692278235973013079e+00,2.292967517117251997e-01,1.270455193714670195e+00,-2.097619428116237916e+00,2.291060255743934793e+00,-1.936931235984070909e+00,1.214310069323670582e+00
8.591160018814851806e-01,5.291275646748302961e+02,-4.787907609197784353e+01,8.928881500506369306e+00,-2.743158565764575840e+00,2.779865774147903812e-01,1.229208895259028989e+00,-2.070450193082314705e+00,2.283458765484732922e+00,-1.950193013496422267e+00,1.244773348350542319e+00
8.596038587820425958e-01,5.280041307864639748e+02,-4.793899421777615544e+01,8.986865320857484463e+00,-2.793758795117167182e+00,3.266514032041104021e-01,1.187703039576325059e+00,-2.042734234666808479e+00,2.275103572984060740e+00,-1.962664385286274182e+00,1.274630215626622487e+00
8.600917156825998999e-01,5.268703585300427221e+02,-4.799666765596069951e+01,9.044184413994187821e+00,-2.844073021826647008e+00,3.752839032194739133e-01,1.145945603484708419e+00,-2.014478059775858476e+00,2.265996451564032732e+00,-1.974339218400959162e+00,1.303865079199733046e+00
8.605795725831572041e-01,5.257262395500715684e+02,-4.805208956193429515e+01,9.100833367127998841e+00,-2.894095361731322757e+00,4.238767392270907375e-01,1.103944636563318316e+00,-1.985688343311050152e+00,2.256139451088121195e+00,-1.985211723738954381e+00,1.332462641421844118e+00
8.610674294837146192e-01,5.245717657850524347e+02,-4.810525318730658029e+01,9.156806807008793569e+00,-2.943819949424967497e+00,4.724225618473536503e-01,1.061708259167300161e+00,-1.956371925525527633e+00,2.245534895709304202e+00,-1.995276456746504889e+00,1.360407906685690893e+00
8.615552863842719233e-01,5.234069294693402981e+02,-4.815615188061160978e+01,9.212099400458010123e+00,-2.993240938970292309e+00,5.209140117811841275e-01,1.019244660448452855e+00,-1.926535809389660736e+00,2.234185381619280708e+00,-2.004528318069860759e+00,1.387686189005788107e+00
8.620431432848292275e-01,5.222317231349959457e+02,-4.820477908802661204e+01,9.266705854902939521e+00,-3.042352504612967135e+00,5.693437210350614786e-01,9.765620963814081179e-01,-1.896187157966206849e+00,2.222093774798734156e+00,-2.012962554163140183e+00,1.414283119443900283e+00
8.625310001853866426e-01,5.210461396136410031e+02,-4.825112835409182566e+01,9.320620918911890485e+00,-3.091148841495995114e+00,6.177043141445357488e-01,9.336688877955283683e-01,-1.865333291795086446e+00,2.209263208768683207e+00,-2.020574757851782532e+00,1.440184653378848267e+00
8.630188570859439467e-01,5.198501720383106885e+02,-4.829519332243144447e+01,9.373839382730345449e+00,-3.139624166374536784e+00,6.659884093963274188e-01,8.905734184124234343e-01,-1.833981686287711410e+00,2.195697082342906725e+00,-2.027360868851608267e+00,1.465377077620716673e+00
8.635067139865012509e-01,5.186438138453038391e+02,-4.833696773647572797e+01,9.426356078818189488e+00,-3.187772718331284949e+00,7.141886200491074366e-01,8.472841328890088342e-01,-1.802139969130807984e+00,2.181399057381404383e+00,-2.033317174243507441e+00,1.489847017369511528e+00
8.639945708870586660e-01,5.174270587760337321e+02,-4.837644544018421300e+01,9.478165882387839858e+00,-3.235588759492189492e+00,7.622975555527635727e-01,8.038095348662748219e-01,-1.769815917699853358e+00,2.166373056544958153e+00,-2.038440308903715081e+00,1.513581443018158001e+00
8.644824277876159702e-01,5.161999008788785659e+02,-4.841362037876996993e+01,9.529263711943329440e+00,-3.283066575742636495e+00,8.103078227662505739e-01,7.601581850236830418e-01,-1.737017456482069067e+00,2.150623261050757407e+00,-2.042727255889704274e+00,1.536567676799901028e+00
8.649702846881732743e-01,5.149623345110275068e+02,-4.844848659942513081e+01,9.579644529820507515e+00,-3.330200477444175355e+00,8.582120271741243700e-01,7.163386991390932046e-01,-1.703752654508900344e+00,2.134154108429067609e+00,-2.046175346781689885e+00,1.558793399280147485e+00
8.654581415887306894e-01,5.137143543403287822e+02,-4.848103825204741213e+01,9.629303342728094961e+00,-3.376984800151595412e+00,9.060027741015588276e-01,6.723597461544136289e-01,-1.670029722798118677e+00,2.116970290280991485e+00,-2.048782261979736674e+00,1.580246655692659541e+00
8.659459984892879936e-01,5.124559553471359550e+02,-4.851126958996778171e+01,9.678235202289735994e+00,-3.423413905330460416e+00,9.536726699279514108e-01,6.282300462468660696e-01,-1.635857011805474048e+00,2.099076750037304429e+00,-2.050546030956474031e+00,1.600915862120144251e+00
8.664338553898452977e-01,5.111871328261522649e+02,-4.853917497067926234e+01,9.726435205587129929e+00,-3.469482181075183469e+00,1.001214323299203013e+00,5.839583689057956661e-01,-1.601243008885839814e+00,2.080478680718322870e+00,-2.051465032465425331e+00,1.620789811519284473e+00
8.669217122904026018e-01,5.099078823882740039e+02,-4.856474885656689366e+01,9.773898495704036904e+00,-3.515184042827453226e+00,1.048620346338486886e+00,5.395535310151950981e-01,-1.566196335763976766e+00,2.061181522694874424e+00,-2.051537994704939916e+00,1.639857679590118966e+00
8.674095691909601280e-01,5.086181999624335504e+02,-4.858798581563871011e+01,9.820620262271336998e+00,-3.560513934095177024e+00,1.095883355855656438e+00,4.950243949417971745e-01,-1.530725746014811151e+00,2.041190961450315644e+00,-2.050763995437736575e+00,1.658109030489848701e+00
8.678974260915174321e-01,5.073180817974425736e+02,-4.860888052225791256e+01,9.866595742012965076e+00,-3.605466327171769070e+00,1.142995974555145899e+00,4.503798666288875152e-01,-1.494840122553340311e+00,2.020512925343660893e+00,-2.049142462066054549e+00,1.675533822390999017e+00
8.683852829920747363e-01,5.060075244638293839e+02,-4.862742775787619109e+01,9.911820219293021594e+00,-3.650035723856086101e+00,1.189950832242638867e+00,4.056288936955563251e-01,-1.458548475133943478e+00,1.999153583373693310e+00,-2.046673171662413360e+00,1.692122412884055072e+00
8.688731398926321514e-01,5.046865248556802044e+02,-4.864362241176806378e+01,9.956289026663695196e+00,-3.694216656172632174e+00,1.236740567030149451e+00,3.607804635417504180e-01,-1.421859937859387024e+00,1.977119342944221092e+00,-2.043356250955977504e+00,1.707865564224419819e+00
8.693609967931894555e-01,5.033550801924780558e+02,-4.865745948176640923e+01,9.999997545414190725e+00,-3.738003687092254168e+00,1.283357826539713420e+00,3.158436014589141028e-01,-1.384783766699356322e+00,1.954416847630395360e+00,-2.039192176274538859e+00,1.722754448423790885e+00
8.698488536937467597e-01,5.020131880209385145e+02,-4.866893407499911461e+01,1.004294120612074259e+01,-3.781391411253370194e+00,1.329795269105763733e+00,2.708273687461684176e-01,-1.347329337018467355e+00,1.931052974946040557e+00,-2.034181773442092389e+00,1.736780652185957230e+00
8.703367105943041748e-01,5.006608462168464939e+02,-4.867804140862682516e+01,1.008511548919750211e+01,-3.824374455683562601e+00,1.376045564975991065e+00,2.257408608322049037e-01,-1.309506141113911060e+00,1.907034834112111943e+00,-2.028326217632037576e+00,1.749936181686968961e+00
8.708245674948614790e-01,4.992980529868921167e+02,-4.868477681058178774e+01,1.012651592544843204e+01,-3.866947480521625735e+00,1.422101397510791010e+00,1.805932054028038802e-01,-1.271323785762645597e+00,1.882369763826207798e+00,-2.021627033175975807e+00,1.762213467199699624e+00
8.713124243954187831e-01,4.979248068705030619e+02,-4.868913572030788828e+01,1.016713809662025270e+01,-3.909105179740143932e+00,1.467955464381386133e+00,1.353935605338891790e-01,-1.232791989778070363e+00,1.857065330033112138e+00,-2.014086093328117499e+00,1.773605367562831825e+00
8.718002812959761982e-01,4.965411067416782771e+02,-4.869111368950171936e+01,1.020697763595627805e+01,-3.950842281868434114e+00,1.513600478766431667e+00,9.015111283030363687e-02,-1.193920581576338957e+00,1.831129323696453870e+00,-2.005705619985303390e+00,1.784105174494216017e+00
8.722881381965335024e-01,4.951469518108207239e+02,-4.869070638285484165e+01,1.024603022875126968e+01,-3.992153550715951571e+00,1.559029170547231447e+00,4.487507557019121407e-02,-1.154719496752204089e+00,1.804569758571423987e+00,-1.996488183362632896e+00,1.793706616748627747e+00
8.727759950970908065e-01,4.937423416265664855e+02,-4.868790957879711812e+01,1.028429161290730498e+01,-4.033033786096206441e+00,1.604234287501583811e+00,-4.253131450500102773e-04,-1.115198775664372421e+00,1.777394868978533937e+00,-1.986436701624697765e+00,1.802403864119941357e+00
8.732638519976482216e-01,4.923272760776143286e+02,-4.868271917024117812e+01,1.032175757949060646e+01,-4.073477824551091864e+00,1.649208596496186008e+00,-4.574079223516336334e-02,-1.075368561030438874e+00,1.749613107578446902e+00,-1.975554440472412798e+00,1.810191531287675293e+00
8.737517088982055258e-01,4.909017553945567442e+02,-4.867513116532801831e+01,1.035842397328928755e+01,-4.113480540075595826e+00,1.693944884677542673e+00,-9.106207947971500793e-02,-1.035239095531445885e+00,1.721233143147943512e+00,-1.963845012685493163e+00,1.817064681507944313e+00
8.742395657987628299e-01,4.894657801517040525e+02,-4.866514168817369779e+01,1.039428669337221933e+01,-4.153036844843116526e+00,1.738435960661621982e+00,-1.363798733513275074e-01,-9.948207194258513741e-01,1.692263858356841233e+00,-1.951312377620488148e+00,1.823018830148819269e+00
8.747274226993202451e-01,4.880193512689123168e+02,-4.865274697961719141e+01,1.042934169364878194e+01,-4.192141689931110804e+00,1.782674655721971035e+00,-1.816848548431506671e-01,-9.541238681731607496e-01,1.662714347546068838e+00,-1.937960840664464168e+00,1.828049948070075370e+00
8.752152795998775492e-01,4.865624700134103477e+02,-4.863794339796927346e+01,1.046358498342955201e+01,-4.230790066047163123e+00,1.826653824976382845e+00,-2.269676892906857812e-01,-9.131590700671399219e-01,1.632593914506816679e+00,-1.923795052644286185e+00,1.832154464847313369e+00
8.757031365004348533e-01,4.850951380016201142e+02,-4.862072741976265888e+01,1.049701262798815549e+01,-4.268977004255681607e+00,1.870366348572332971e+00,-2.722190281881657903e-01,-8.719369438784194681e-01,1.601912070260653298e+00,-1.908820009191483535e+00,1.835329271840530296e+00
8.761909934009922685e-01,4.836173572009817576e+02,-4.860109564050311093e+01,1.052962074912392687e+01,-4.306697576704870301e+00,1.913805132870827208e+00,-3.174295109991325248e-01,-8.304681965068081428e-01,1.570678530840809550e+00,-1.893041050062749475e+00,1.837571725107040255e+00
8.766788503015496836e-01,4.821291299317774701e+02,-4.857904477542182775e+01,1.056140552572558100e+01,-4.343946897354174830e+00,1.956963111628824858e+00,-3.625897669613906693e-01,-7.887636206431654085e-01,1.538903215074542086e+00,-1.876463858416069552e+00,1.838879648158810109e+00
8.771667072021069878e-01,4.806304588689496882e+02,-4.855457166022878113e+01,1.059236319433593998e+01,-4.380720122702264518e+00,1.999833247180381468e+00,-4.076904168864656786e-01,-7.468340924407019799e-01,1.506596242366466498e+00,-1.859094460042392649e+00,1.839251334564181661e+00
8.776545641026642919e-01,4.791213470439209914e+02,-4.852767325186729153e+01,1.062249004971763355e+01,-4.417012452515447052e+00,2.042408531616318967e+00,-4.527220749533789057e-01,-7.046905691958980089e-01,1.473767930483016020e+00,-1.840939222552966603e+00,1.838685550394021817e+00
8.781424210032217070e-01,4.776017978464149678e+02,-4.849834662926975426e+01,1.065178244541969832e+01,-4.452819130556441074e+00,2.084681987962398342e+00,-4.976753504967172947e-01,-6.623440870390464585e-01,1.440428793338014879e+00,-1.822004854522284001e+00,1.837181536512240587e+00
8.786302779037790112e-01,4.760718150262719064e+02,-4.846658899411427512e+01,1.068023679434521078e+01,-4.488135445313687022e+00,2.126646671356168028e+00,-5.425408497891810455e-01,-6.198057586342358150e-01,1.406589538779221549e+00,-1.802298404586575309e+00,1.834739010710680240e+00
8.791181348043363153e-01,4.745314026952655695e+02,-4.843239767158269160e+01,1.070784956931996312e+01,-4.522956730731118924e+00,2.168295670222403881e+00,-5.873091778184913458e-01,-5.770867708889373393e-01,1.372261066376008642e+00,-1.781827260497988119e+00,1.831358169688483528e+00
8.796059917048937304e-01,4.729805653289205338e+02,-4.839577011111953198e+01,1.073461730366197564e+01,-4.557278366938274594e+00,2.209622107447016148e+00,-6.319709400585784564e-01,-5.341983826731984131e-01,1.337454465208115728e+00,-1.760599148134326164e+00,1.827039690875760236e+00
8.800938486054510346e-01,4.714193077683228239e+02,-4.835670388719222501e+01,1.076053659175221355e+01,-4.591095780981069296e+00,2.250619141549757174e+00,-6.765167442353368088e-01,-4.911519225482410267e-01,1.302181011655397347e+00,-1.738622130464415161e+00,1.821784734101758785e+00
8.805817055060083387e-01,4.698476352219381056e+02,-4.831519670005222622e+01,1.078560408960597172e+01,-4.624404447552710629e+00,2.291279967855206490e+00,-7.209372020864850406e-01,-4.479587865048346718e-01,1.266452167188752531e+00,-1.715904606469063287e+00,1.815594943107298187e+00
8.810695624065657539e-01,4.682655532674198184e+02,-4.827124637649750838e+01,1.080981651544558098e+01,-4.657199889725387898e+00,2.331597819662654558e+00,-7.652229311160767544e-01,-4.046304357109922201e-01,1.230279576162001565e+00,-1.692455310017639603e+00,1.808472446901730590e+00
8.815574193071230580e-01,4.666730678534229924e+02,-4.822485087063601839e+01,1.083317065027385340e+01,-4.689477679682182654e+00,2.371565969414348274e+00,-8.093645563431866030e-01,-3.611783942694006821e-01,1.193675063604941133e+00,-1.668283308700279521e+00,1.800419860964226793e+00
8.820452762076803621e-01,4.650701853014103335e+02,-4.817600826465027808e+01,1.085566333844868225e+01,-4.721233439449606273e+00,2.411177729862503671e+00,-8.533527120451478432e-01,-3.176142469842284655e-01,1.156650633017330732e+00,-1.643398002615632514e+00,1.791440288289474658e+00
8.825331331082377773e-01,4.634569123074672916e+02,-4.812471676956311484e+01,1.087729148825839154e+01,-4.752462841630336499e+00,2.450426455234623990e+00,-8.971780434948937177e-01,-2.739496371377485584e-01,1.119218464164150717e+00,-1.617809123114316350e+00,1.781537320277754688e+00
8.830209900087950814e-01,4.618332559441045646e+02,-4.807097472600456456e+01,1.089805207249838048e+01,-4.783161610136728470e+00,2.489305542397755477e+00,-9.408312086930070706e-01,-2.301962642762127587e-01,1.081390910871714128e+00,-1.591526731497904912e+00,1.770715037469477338e+00
8.835088469093523855e-01,4.601992236620673111e+02,-4.801478060497984757e+01,1.091794212904851236e+01,-4.813325520924536249e+00,2.527808432021067198e+00,-9.843028800939075396e-01,-1.863658820054903131e-01,1.043180498824985980e+00,-1.564561217673557714e+00,1.758978010124053526e+00
8.839967038099098007e-01,4.585548232921395879e+02,-4.795613300863825401e+01,1.093695876145151047e+01,-4.842950402727135284e+00,2.565928609737090582e+00,-1.027583746326493852e+00,-1.424702957961714311e-01,1.004599923365885550e+00,-1.536923298764192536e+00,1.746331298643118757e+00
8.844845607104671048e-01,4.569000630469507769e+02,-4.789503067104366352e+01,1.095509913949247149e+01,-4.872032137790268003e+00,2.603659607301568535e+00,-1.070664513909151516e+00,-9.852136079827422677e-02,9.656620472927563981e-01,-1.508624017674406570e+00,1.732780453838312695e+00
8.849724176110244089e-01,4.552349515227783741e+02,-4.783147245894570432e+01,1.097236049977922967e+01,-4.900566662607159785e+00,2.640995003751851478e+00,-1.113535908959126797e+00,-5.453097966548137165e-02,9.263798986608309249e-01,-1.479674741611885613e+00,1.718331517043310219e+00
8.854602745115818241e-01,4.535594977013481639e+02,-4.776545737255221269e+01,1.098874014632379570e+01,-4.928549968654181157e+00,2.677928426563961573e+00,-1.156188678896361566e+00,-1.051110038885605391e-02,8.867666685837209961e-01,-1.450087160564428101e+00,1.702991020070299566e+00
8.859481314121391282e-01,4.518737109516417831e+02,-4.769698454630289319e+01,1.100423545112463053e+01,-4.955978103126761347e+00,2.714453552808018255e+00,-1.198613594141459515e+00,3.352628585965478081e-02,8.468357090361646744e-01,-1.419873285732680790e+00,1.686765985010868274e+00
8.864359883126965434e-01,4.501776010316830821e+02,-4.762605324964366815e+01,1.101884385475021944e+01,-4.982847169676177579e+00,2.750564110302742726e+00,-1.240801449808565327e+00,7.756914687467597602e-02,8.066005306574226541e-01,-1.389045447918229481e+00,1.669663923881219203e+00
8.869238452132539585e-01,4.484711780903583644e+02,-4.755266288780299533e+01,1.103256286692306176e+01,-5.009153329146055711e+00,2.786253878767675829e+00,-1.282743067391677094e+00,1.216054115544107361e-01,7.660748005564670393e-01,-1.357616295867742462e+00,1.651692838111903594e+00
8.874117021138112626e-01,4.467544526691951887e+02,-4.747681300256856929e+01,1.104539006710543880e+01,-5.034892800310268868e+00,2.821516690975067743e+00,-1.324429296446474780e+00,1.656229720291464425e-01,7.252723401174356876e-01,-1.325598794572284911e+00,1.632861217881923954e+00
8.878995590143685668e-01,4.450274357042022757e+02,-4.739850327312942824e+01,1.105732310518327033e+01,-5.060061860805937783e+00,2.856346434344334995e+00,-1.365851017136877177e+00,2.096096870600844819e-01,6.842071218893786000e-01,-1.293006225182508517e+00,1.613178049456562624e+00
8.883874159149259819e-01,4.432901385274731183e+02,-4.731773352061108540e+01,1.106835971320059819e+01,-5.084656876105536405e+00,2.890737125608485059e+00,-1.406999300472924208e+00,2.535536433225880071e-01,6.428930172390312503e-01,-1.259852310231526662e+00,1.592654012781132167e+00
8.888752728154832861e-01,4.415425728496397255e+02,-4.723450367698745112e+01,1.107849767054085355e+01,-5.108674244154786770e+00,2.924682806831665260e+00,-1.447865239459875886e+00,2.974429697339704415e-01,6.013437738973039792e-01,-1.226150468062966459e+00,1.571299201441367144e+00
8.893631297160405902e-01,4.397847507729352969e+02,-4.714881380024282720e+01,1.108773481227053992e+01,-5.132110395823721305e+00,2.958177521387071351e+00,-1.488439862702104266e+00,3.412656404145359423e-01,5.595733295212382830e-01,-1.191914114606833719e+00,1.549123071681627994e+00
8.898509866165978943e-01,4.380166848002778579e+02,-4.706066408838353965e+01,1.109606904629445800e+01,-5.154961824696350448e+00,2.991215374977302055e+00,-1.528714243493299429e+00,3.850096171360221087e-01,5.175957523667291671e-01,-1.157156983984505727e+00,1.526135639833166691e+00
8.903388435171553095e-01,4.362383878367911052e+02,-4.697005487984169747e+01,1.110349835364634430e+01,-5.177225087519959246e+00,3.023790536596579592e+00,-1.568679501875581916e+00,4.286628533886985282e-01,4.754252341753372191e-01,-1.121893117719205524e+00,1.502347468517400753e+00
8.908267004177126136e-01,4.344498731913181473e+02,-4.687698665387705432e+01,1.111002078877885424e+01,-5.198896804653460713e+00,3.055897239489655526e+00,-1.608326806687698785e+00,4.722132984197389693e-01,4.330760831211198369e-01,-1.086136854045254729e+00,1.477769652969040060e+00
8.913145573182699177e-01,4.326511545779231369e+02,-4.678146003097664618e+01,1.111563447985292541e+01,-5.219973660514899194e+00,3.087529782107510723e+00,-1.647647377602451613e+00,5.156489012430274244e-01,3.905627168173279040e-01,-1.049902817315976122e+00,1.452413807478976970e+00
8.918024142188273329e-01,4.308422461173870488e+02,-4.668347577325260289e+01,1.112033762902649414e+01,-5.240452404027998945e+00,3.118682529059715769e+00,-1.686632487153181703e+00,5.589576146202079876e-01,3.478996553831499861e-01,-1.013205907510400294e+00,1.426292051957043672e+00
8.922902711193846370e-01,4.290231623386947604e+02,-4.658303478483787075e+01,1.112412851274255310e+01,-5.260329849067803210e+00,3.149349912063517110e+00,-1.725273462749395526e+00,6.021273990130697751e-01,3.051015145704186748e-01,-9.760612898387028835e-01,1.399416998614592345e+00
8.927781280199419411e-01,4.271939181805095700e+02,-4.648013811227982472e+01,1.112700548201661199e+01,-5.279602874905460652e+00,3.179526430889712429e+00,-1.763561688681610562e+00,6.451462265073535374e-01,2.621829989501917590e-01,-9.384843844462995577e-01,1.371801738766838863e+00
8.932659849204993563e-01,4.253545289926425994e+02,-4.637478694493193387e+01,1.112896696272348329e+01,-5.298268426652044560e+00,3.209206654305186035e+00,-1.801488608115257684e+00,6.880020847078054391e-01,2.191588951593817503e-01,-9.004908562167445174e-01,1.343459829755079493e+00
8.937538418210566604e-01,4.235050105375132148e+02,-4.626698261534349399e+01,1.113001145588343910e+01,-5.316323515701483871e+00,3.238385221012173965e+00,-1.839045725073727766e+00,7.306829806045618270e-01,1.760440652073476109e-01,-8.620966046733626875e-01,1.314405281988729746e+00
8.942416987216139646e-01,4.216453789915967150e+02,-4.615672659964706526e+01,1.113013753794773564e+01,-5.333765220172618449e+00,3.267056840584308119e+00,-1.876224606410634044e+00,7.731769444109604095e-01,1.328534398423580898e-01,-8.233177539795326627e-01,1.284652546107121429e+00
8.947295556221713797e-01,4.197756509468670743e+02,-4.604402051794414774e+01,1.112934386108350004e+01,-5.350590685350303133e+00,3.295216294399332391e+00,-1.913016883771134324e+00,8.154720333725908876e-01,8.960201197811057394e-02,-7.841706430377824999e-01,1.254216500261178924e+00
8.952174125227286838e-01,4.178958434122308176e+02,-4.592886613468880341e+01,1.112762915345796166e+01,-5.366797124125620932e+00,3.322858436568539187e+00,-1.949414255542397445e+00,8.575563355476887306e-01,4.630483018020137287e-02,-7.446718156876109829e-01,1.223112437514914275e+00
8.957052694232860990e-01,4.160059738149477084e+02,-4.581126535906899733e+01,1.112499221952206163e+01,-5.382381817435214266e+00,3.349978194862997860e+00,-1.985408488793289461e+00,8.994179735589507008e-01,2.976992212471496480e-03,-7.048380110019567546e-01,1.191356053366675383e+00
8.961931263238435141e-01,4.141060600020482525e+02,-4.569122024538626192e+01,1.112143194029342297e+01,-5.397342114699661408e+00,3.376570571636417828e+00,-2.020991421203083505e+00,9.410451083165550790e-01,-4.036636135655746749e-02,-6.646861536825198202e-01,1.158963433390304942e+00
8.966809832244008183e-01,4.121961202417384698e+02,-4.556873299343315153e+01,1.111694727363866697e+01,-5.411675434260986961e+00,3.402630644744802257e+00,-2.056154962979396039e+00,9.824259427126111888e-01,-8.371005348738225216e-02,-6.242333445537233683e-01,1.125951040996054697e+00
8.971688401249581224e-01,4.102761732247960822e+02,-4.544380594886858660e+01,1.111153725455510433e+01,-5.425379263819256614e+00,3.428153568462816381e+00,-2.090891098765246259e+00,1.023548725286930638e+00,-1.270388769432411191e-01,-5.834968511554190496e-01,1.092335705311319849e+00
8.976566970255155375e-01,4.083462380659593123e+02,-4.531644160359135043e+01,1.110520099545178496e+01,-5.438451160868249978e+00,3.453134574396858447e+00,-2.125191889535230416e+00,1.064401753864094635e+00,-1.703376005038411689e-01,-5.424940984343565864e-01,1.058134609181225816e+00
8.981445539260728417e-01,4.064063343053073822e+02,-4.518664259611158229e+01,1.109793768642990486e+01,-5.450888753130231912e+00,3.477568972394851077e+00,-2.159049474480822628e+00,1.104973379161852343e+00,-2.135909751191131800e-01,-5.012426595343935087e-01,1.023365277289038033e+00
8.986324108266301458e-01,4.044564819096283372e+02,-4.505441171191998251e+01,1.108974659556258224e+01,-5.462689738989836563e+00,3.501452151452810302e+00,-2.192456072884891416e+00,1.145252008370927665e+00,-2.567837400030900108e-01,-4.597602466853545344e-01,9.880455643963282908e-01
8.991202677271875610e-01,4.024967012737815253e+02,-4.491975188385521989e+01,1.108062706917397655e+01,-5.473851887927019710e+00,3.524779580618083497e+00,-2.225403985985278776e+00,1.185226108706083359e+00,-2.999006286677394773e-01,-4.180647021907015759e-01,9.521936437030201761e-01
8.996081246277448651e-01,4.005270132220518349e+02,-4.478266619246938518e+01,1.107057853211779808e+01,-5.484373040949112266e+00,3.547546809889319697e+00,-2.257885598827525264e+00,1.224884210928517403e+00,-3.429263748968325309e-01,-3.761739895139426526e-01,9.158279953272654428e-01
9.000959815283021692e-01,3.985474390094904038e+02,-4.464315786639108552e+01,1.105960048805514617e+01,-5.494251111021976719e+00,3.569749471113209616e+00,-2.289893382106800157e+00,1.264214912839675353e+00,-3.858457186599399957e-01,-3.341061844636741274e-01,8.789673949050555990e-01
9.005838384288594733e-01,3.965580003232511785e+02,-4.450123028268683356e+01,1.104769251973173461e+01,-5.503484083500243429e+00,3.591383278877895435e+00,-2.321419893998893258e+00,1.303206882746301698e+00,-4.286434119663677933e-01,-2.918794664774628789e-01,8.416309023097425790e-01
9.010716953294168885e-01,3.945587192839159343e+02,-4.435688696722025526e+01,1.103485428925445966e+01,-5.512070016556653407e+00,3.612444031403144962e+00,-2.352457781980400231e+00,1.341848862896892536e+00,-4.713042246591931939e-01,-2.495121100043877771e-01,8.038378504913231692e-01
9.015595522299741926e-01,3.925496184468130423e+02,-4.421013159500942891e+01,1.102108553836735361e+01,-5.520007041610470289e+00,3.632927611427207992e+00,-2.382999784637989116e+00,1.380129672889408354e+00,-5.138129501492729734e-01,-2.070224759863841246e-01,7.656078344355995435e-01
9.020474091305314968e-01,3.905307208033229358e+02,-4.406096799058189362e+01,1.100638608872685786e+01,-5.527293363755022781e+00,3.652829987090461028e+00,-2.413038733466893682e+00,1.418038213050427876e+00,-5.561544110893976711e-01,-1.644290034382123178e-01,7.269607002430662490e-01
9.025352660310889119e-01,3.885020497821782897e+02,-4.390940012832786721e+01,1.099075584217649926e+01,-5.533927262184307416e+00,3.672147212815723982e+00,-2.442567554658472861e+00,1.455563467785550680e+00,-5.983134649883923295e-01,-1.217502011262394657e-01,6.879165343276915090e-01
9.030231229316462160e-01,3.864636292507566395e+02,-4.375543213285161670e+01,1.097419478102091617e+01,-5.539907090618693353e+00,3.690875430185300843e+00,-2.471579270876904655e+00,1.492694508901117212e+00,-6.402750097652412098e-01,-7.900463934598267457e-02,6.484956527355428824e-01
9.035109798322035202e-01,3.844154835163573694e+02,-4.359906827932019979e+01,1.095670296829922030e+01,-5.545231277729738117e+00,3.709010868814803352e+00,-2.500067003025110424e+00,1.529420498897387626e+00,-6.820239892433819229e-01,-3.621094179823436399e-02,6.087185905830989618e-01
9.039988367327609353e-01,3.823576373274776756e+02,-4.344031299381084921e+01,1.093828054805775096e+01,-5.549898327564068090e+00,3.726549847223628031e+00,-2.528023971999706632e+00,1.565730694232905229e+00,-7.235453985848814273e-01,6.612222435911530027e-03,5.686060916155313283e-01
9.044866936333182394e-01,3.802901158750761965e+02,-4.327917085365601224e+01,1.091892774562219337e+01,-5.553906819966375252e+00,3.743488773702194905e+00,-2.555443500435151449e+00,1.601614448560265691e+00,-7.648242896647217126e-01,4.944614682137804529e-02,5.281790978847462625e-01
9.049745505338756546e-01,3.782129447938246471e+02,-4.311564658778618764e+01,1.089864486786900777e+01,-5.557255411001492007e+00,3.759824147175924836e+00,-2.582319014437056914e+00,1.637061215933260261e+00,-8.058457763851745170e-01,9.227209519675061422e-02,4.874587395471750018e-01
9.054624074344330698e-01,3.761261501633575790e+02,-4.294974507707121347e+01,1.087743230349629364e+01,-5.559942833375568938e+00,3.775552558065897735e+00,-2.608644045304568948e+00,1.672060553985249998e+00,-8.465950399300941065e-01,1.350713095030577904e-01,4.464663247815259250e-01
9.059502643349903739e-01,3.740297585095077011e+02,-4.278147135465917472e+01,1.085529052329396293e+01,-5.561967896856345739e+00,3.790670689146276473e+00,-2.634412231241946234e+00,1.706602127078952646e+00,-8.870573339593432749e-01,1.778250174139244244e-01,4.052233298262470917e-01
9.064381212355476780e-01,3.719237968055317083e+02,-4.261083060631312946e+01,1.083222008041326312e+01,-5.563329488692507319e+00,3.805175316398452523e+00,-2.659617319059281115e+00,1.740675709427580653e+00,-9.272179897432721862e-01,2.205144398670133565e-01,3.637513891367949448e-01
9.069259781361050932e-01,3.698082924733337222e+02,-4.243782817074645664e+01,1.080822161063573361e+01,-5.564026574032137518e+00,3.819063309861879141e+00,-2.684253165862295454e+00,1.774271188187207526e+00,-9.670624212371146111e-01,2.631207984966006386e-01,3.220722856628457365e-01
9.074138350366623973e-01,3.676832733846730434e+02,-4.226246953995550371e+01,1.078329583264144453e+01,-5.564058196340267770e+00,3.832331634481664917e+00,-2.708313740731338903e+00,1.807378566520567942e+00,-1.006576130095544253e+00,3.056253229675554017e-01,2.802079412452007645e-01
9.079016919372197014e-01,3.655487678623657075e+02,-4.208476035955056460e+01,1.075744354827663685e+01,-5.563423477815520712e+00,3.844977350952899275e+00,-2.731793126389521209e+00,1.839987966632170791e+00,-1.045744710627234175e+00,3.480092582105469567e-01,2.381804071325559491e-01
9.083895488377771166e-01,3.634048046814764348e+02,-4.190470642908461230e+01,1.073066564282069990e+01,-5.562121619805834527e+00,3.856997616561667730e+00,-2.754685520859956327e+00,1.872089632774726953e+00,-1.084553854689443320e+00,3.902538715585119888e-01,1.960118546180820154e-01
9.088774057383344207e-01,3.612514130705064304e+02,-4.172231370238052506e+01,1.070296308525258233e+01,-5.560151903223306213e+00,3.868389686022809304e+00,-2.776985239112134352e+00,1.903673934226870035e+00,-1.122989356522584359e+00,4.323404597843285568e-01,1.537245657959072087e-01
9.093652626388917248e-01,3.590886227125602659e+02,-4.153758828785530710e+01,1.067433692851642313e+01,-5.557513688958104048e+00,3.879150912314438315e+00,-2.798686714697536715e+00,1.934731368242374794e+00,-1.161037117525026030e+00,4.742503560399633500e-01,1.113409244372038920e-01
9.098531195394491400e-01,3.569164637465189003e+02,-4.135053644884333579e+01,1.064478830978666934e+01,-5.554206418291459890e+00,3.889278747509092860e+00,-2.819784501374213992e+00,1.965252562970465355e+00,-1.198683150967656319e+00,5.159649366966130302e-01,6.888340698635975201e-02
9.103409764400064441e-01,3.547349667681963297e+02,-4.116116460391721432e+01,1.061431845073256675e+01,-5.550229613307815058e+00,3.898770743601705391e+00,-2.840273274720639840e+00,1.995228280347626226e+00,-1.235913586648658580e+00,5.574656280862666513e-01,2.637457367683859744e-02
9.108288333405637482e-01,3.525441628314808895e+02,-4.096947932720591012e+01,1.058292865778184932e+01,-5.545582877305995417e+00,3.907624553334285711e+00,-2.860147833738723833e+00,2.024649418960787983e+00,-1.272714675488397784e+00,5.987339131446407503e-01,-1.616294023325504092e-02
9.113166902411211634e-01,3.503440834494813316e+02,-4.077548734871203351e+01,1.055062032238397940e+01,-5.540265895209509850e+00,3.915837931017259521e+00,-2.879403102445825535e+00,2.053507016881664704e+00,-1.309072794064117362e+00,6.397513379551367230e-01,-5.870643310555223593e-02
9.118045471416784675e-01,3.481347605956567577e+02,-4.057919555462651573e+01,1.051739492127267184e+01,-5.534278433975939215e+00,3.923408733347593103e+00,-2.898034131456006079e+00,2.081792254472536463e+00,-1.344974449084815227e+00,6.804995181942039562e-01,-1.012331454461039559e-01
9.122924040422357717e-01,3.459162267049327966e+02,-4.038061098764077883e+01,1.048325401672770774e+01,-5.527620343005412273e+00,3.930334920223651718e+00,-2.916036099550453287e+00,2.109496457163437810e+00,-1.380406281806227931e+00,7.209601454780616425e-01,-1.437202683103375733e-01
9.127802609427930758e-01,3.436885146748189754e+02,-4.017974084725784678e+01,1.044819925683622408e+01,-5.520291554548168556e+00,3.936614555556715800e+00,-2.933404315236922688e+00,2.136611098200498660e+00,-1.415355072385666269e+00,7.611149936104879554e-01,-1.861449515879978200e-01
9.132681178433504909e-01,3.414516578665100042e+02,-3.997659249010071392e+01,1.041223237575332305e+01,-5.512292084111252599e+00,3.942245808079317460e+00,-2.950134218298458677e+00,2.163127801365801961e+00,-1.449807744177059377e+00,8.009459247320440678e-01,-2.284843121684221323e-01
9.137559747439077951e-01,3.392056901059852976e+02,-3.977117343021934914e+01,1.037535519396206496e+01,-5.503622030864250725e+00,3.947226952150193924e+00,-2.966221381331108020e+00,2.189038343668389786e+00,-1.483751367965870482e+00,8.404348953704123826e-01,-2.707154419858586181e-01
9.142438316444652102e-01,3.369506456850813265e+02,-3.956349133939411189e+01,1.033756961853264222e+01,-5.494281578044144965e+00,3.951556368556103038e+00,-2.981661511270992992e+00,2.214334658006903211e+00,-1.517173166144371699e+00,8.795639623923301453e-01,-3.128154159452751770e-01
9.147316885450226254e-01,3.346865593625909696e+02,-3.935355404744019125e+01,1.029887764338134382e+01,-5.484270993359276147e+00,3.955232545310173542e+00,-2.996450450910168151e+00,2.239008835803053987e+00,-1.550060516826368140e+00,9.183152888561714189e-01,-3.547612997277429514e-01
9.152195454455799295e-01,3.324134663653097164e+02,-3.914136954250628264e+01,1.025928134952833659e+01,-5.473590629392373508e+00,3.958254078447202229e+00,-3.010584180402051668e+00,2.263053129607041303e+00,-1.582400957902690308e+00,9.566711497665683073e-01,-3.965301574767519099e-01
9.157074023461372336e-01,3.301314023891071656e+02,-3.892694597137396784e+01,1.021878290535518019e+01,-5.462240924002649045e+00,3.960619672815461900e+00,-3.024058818755610112e+00,2.286459955673784794e+00,-1.614182191036126035e+00,9.946139377296867590e-01,-4.380990593641334030e-01
9.161952592466946488e-01,3.278404035999741382e+02,-3.871029163975416054e+01,1.017738456686165094e+01,-5.450222400727105843e+00,3.962328142865433556e+00,-3.036870625318964123e+00,2.309221896510827765e+00,-1.645392085596742771e+00,1.032126168510099307e+00,-4.794450890364241324e-01
9.166831161472519529e-01,3.255405066350664356e+02,-3.849141501258147713e+01,1.013508867792180901e+01,-5.437535669180774356e+00,3.963378413435070691e+00,-3.049016001251912300e+00,2.331331703397332866e+00,-1.676018682537015803e+00,1.069190486488737379e+00,-5.205453509412953927e-01
9.171709730478092570e-01,3.232317486037276808e+02,-3.827032471430605653e+01,1.009189767053945275e+01,-5.424181425456188421e+00,3.963769520532008261e+00,-3.060491490987865770e+00,2.352782298874734668e+00,-1.706050198207337942e+00,1.105789670022424120e+00,-5.613769775344072954e-01
9.176588299483666722e-01,3.209141670885271083e+02,-3.804702952918494674e+01,1.004781406510308450e+01,-5.410160452521845187e+00,3.963500612112244248e+00,-3.071293783684567735e+00,2.373566779208272859e+00,-1.735475028111059803e+00,1.141906636704180800e+00,-6.019171363660107410e-01
9.181466868489239763e-01,3.185878001462637599e+02,-3.782153840156963298e+01,1.000284047064000070e+01,-5.395473620619804400e+00,3.962570948855733022e+00,-3.081419714664242804e+00,2.393678416820253396e+00,-1.764281750600019905e+00,1.177524448525261613e+00,-6.421430370481502337e-01
9.186345437494812805e-01,3.162526863089832432e+02,-3.759386043619336704e+01,9.956979585070055094e+00,-5.380121887662430602e+00,3.960979904938637830e+00,-3.090866266842732024e+00,2.413110662694390118e+00,-1.792459130509798104e+00,1.212626316938107296e+00,-6.820319381016912708e-01
9.191224006500386956e-01,3.139088645849243449e+02,-3.736400489847966355e+01,9.910234195611005603e+00,-5.364106300098599789e+00,3.958726970276478241e+00,-3.099630576175372187e+00,2.431857158178088785e+00,-1.819996141334349726e+00,1.247195638421584096e+00,-7.215611944110530418e-01
9.196102575505959997e-01,3.115563744498666097e+02,-3.713198120523806267e+01,9.862607176167138334e+00,-5.347428002026188842e+00,3.955811799401370177e+00,-3.107710092510631128e+00,2.449912148588541339e+00,-1.846882831098651589e+00,1.281217487086002915e+00,-7.607103474946530497e-01
9.200981144511533039e-01,3.091952558348784805e+02,-3.689779890227544001e+01,9.814101457831768016e+00,-5.330088177915402348e+00,3.952234071817205319e+00,-3.115102251565450953e+00,2.467269788056509761e+00,-1.873109047665248550e+00,1.314676648505567869e+00,-7.994587056467976627e-01
9.205859713517107190e-01,3.068255491458487541e+02,-3.666146768995395888e+01,9.764720052110732240e+00,-5.312088082411753120e+00,3.947993535758864247e+00,-3.121804527519571604e+00,2.483924171381623580e+00,-1.898664379313603545e+00,1.347557356027042186e+00,-8.377847429400141488e-01
9.210738282522680231e-01,3.044472952672309134e+02,-3.642299742926952177e+01,9.714466060027111993e+00,-5.293429059684916282e+00,3.943090058456073521e+00,-3.127814556328163853e+00,2.499869603564243814e+00,-1.923538661159968521e+00,1.379844090150928793e+00,-8.756671137314624431e-01
9.215616851528253273e-01,3.020605355626360620e+02,-3.618239814164385848e+01,9.663342671923505378e+00,-5.274112543224795502e+00,3.937523625950598571e+00,-3.133130135782464354e+00,2.515100600693630728e+00,-1.947721978074303362e+00,1.411521585550936431e+00,-9.130846669851048203e-01
9.220495420533827424e-01,2.996653118754129537e+02,-3.593968000871180379e+01,9.611353167262292274e+00,-5.254140055636093543e+00,3.931294342911257012e+00,-3.137749225564518518e+00,2.529611890817702768e+00,-1.971204667546067935e+00,1.442574837971505319e+00,-9.500164603390081064e-01
9.225373989539400466e-01,2.972616665292087532e+02,-3.569485337210315379e+01,9.558500914423810002e+00,-5.233513208431339159e+00,3.924402432446743916e+00,-3.141669947296048093e+00,2.543398414794419526e+00,-1.993977322498948990e+00,1.472989111003465856e+00,-9.864417739178619193e-01
9.230252558544973507e-01,2.948496423285071160e+02,-3.544792873321870985e+01,9.504789370502289003e+00,-5.212233701822349019e+00,3.916848235916254861e+00,-3.144890584581450987e+00,2.556455327124820265e+00,-2.016030794054562758e+00,1.502749942737886979e+00,-1.022340123890783214e+00
9.235131127550547658e-01,2.924292825591521137e+02,-3.519891675300138445e+01,9.450222081099822091e+00,-5.190303324510185945e+00,3.908632212737936484e+00,-3.147409583044913362e+00,2.568777996767654059e+00,-2.037356194245039553e+00,1.531843152297988730e+00,-1.057691275774257811e+00
9.240009696556121810e-01,2.900006309888537999e+02,-3.494782825170196361e+01,9.394802680118187865e+00,-5.167723953473574383e+00,3.899754940195143238e+00,-3.149225550361649528e+00,2.580362007935637081e+00,-2.057944898674544998e+00,1.560254846249195193e+00,-1.092475257480305384e+00
9.244888265561694851e-01,2.875637318676725158e+02,-3.469467420863920637e+01,9.338534889548535389e+00,-5.144497553755773112e+00,3.890217113240504343e+00,-3.150337256283264775e+00,2.591203160873351230e+00,-2.077788549129750972e+00,1.587971424887337779e+00,-1.126672372109887910e+00
9.249766834567267892e-01,2.851186299284849497e+02,-3.443946576195459386e+01,9.281422519258951453e+00,-5.120626178249896299e+00,3.880019544297794720e+00,-3.150743632657239779e+00,2.601297472616757034e+00,-2.096879056139234088e+00,1.614979588404990007e+00,-1.160263210491530694e+00
9.254645403572842044e-01,2.826653703874341090e+02,-3.418221420836196245e+01,9.223469466779977921e+00,-5.096111967482723770e+00,3.869163163061630328e+00,-3.150443773440538386e+00,2.610641177734324359e+00,-2.115208601481786133e+00,1.641266342935902234e+00,-1.193228663465123462e+00
9.259523972578415085e-01,2.802039989443612171e+02,-3.392293100289177232e+01,9.164679717088036526e+00,-5.070957149396989827e+00,3.857649016294978139e+00,-3.149436934707337876e+00,2.619230729049787598e+00,-2.132769640643652043e+00,1.666819006477562315e+00,-1.225549933910930589e+00
9.264402541583988127e-01,2.777345617832140761e+02,-3.366162775862954248e+01,9.105057342386619013e+00,-5.045164039132071565e+00,3.845478267624452329e+00,-3.147722534650882587e+00,2.627062798346538663e+00,-2.149554905224733137e+00,1.691625214691937273e+00,-1.257208548523875979e+00
9.269281110589562278e-01,2.752571055724420148e+02,-3.339831624644940433e+01,9.044606501885507299e+00,-5.018735038803199267e+00,3.832652197333446864e+00,-3.145300153579459135e+00,2.634134277053628903e+00,-2.165557405293683679e+00,1.715672926584289382e+00,-1.288186369332978920e+00
9.274159679595135319e-01,2.727716774653725906e+02,-3.313300839474229065e+01,8.983331441577876220e+00,-4.991672637279135571e+00,3.819172202153081841e+00,-3.142169533906499002e+00,2.640442276913394171e+00,-2.180770431691940736e+00,1.738950430060123509e+00,-1.318465604966000182e+00
9.279038248600708361e-01,2.702783251005644729e+02,-3.286571628913822707e+01,8.921236494015158058e+00,-4.963979409958252376e+00,3.805039795050928930e+00,-3.138330580134795156e+00,2.645984130630717690e+00,-2.195187558286711749e+00,1.761446347360310583e+00,-1.348028821659364551e+00
9.283916817606282512e-01,2.677770966021470258e+02,-3.259645217222377767e+01,8.858326078079945987e+00,-4.935658018543134240e+00,3.790256605017583436e+00,-3.133783358834849153e+00,2.650757392503903631e+00,-2.208802644172863872e+00,1.783149640374292355e+00,-1.376858954013236325e+00
9.288795386611855553e-01,2.652680405801416441e+02,-3.232522844325416145e+01,8.794604698756780081e+00,-4.906711210813648805e+00,3.774824376851042551e+00,-3.128528098617342490e+00,2.654759839037174274e+00,-2.221609835823742607e+00,1.804049615831413655e+00,-1.404939315491800622e+00
9.293673955617428595e-01,2.627512061307591580e+02,-3.205205765785939320e+01,8.730076946900691581e+00,-4.877141820398414929e+00,3.758744970938867169e+00,-3.122565190099721555e+00,2.657989469534802751e+00,-2.233603569190948157e+00,1.824135930370430536e+00,-1.432253608668827782e+00
9.298552524623002746e-01,2.602266428366839364e+02,-3.177695252774564949e+01,8.664747499003782494e+00,-4.846952766544794677e+00,3.742020363038184083e+00,-3.115895185866910833e+00,2.660444506676857390e+00,-2.244778571753012653e+00,1.843398595487100611e+00,-1.458785935218379848e+00
9.303431093628575788e-01,2.576944007673399710e+02,-3.149992592039123096e+01,8.598621116959689559e+00,-4.816147053887358531e+00,3.724652644053503714e+00,-3.108518800426155249e+00,2.662123397076570086e+00,-2.255129864513009785e+00,1.861827982359900879e+00,-1.484520805650738629e+00
9.308309662634148829e-01,2.551545304791329158e+02,-3.122099085873665558e+01,8.531702647825820662e+00,-4.784727772214741215e+00,3.706644019812312951e+00,-3.100436910155973003e+00,2.663024811819340698e+00,-2.264652763945119496e+00,1.879414826553921891e+00,-1.509443148793598866e+00
9.313188231639722980e-01,2.526070830156787110e+02,-3.094016052086984558e+01,8.463997023583605284e+00,-4.752698096235028480e+00,3.687996810838512385e+00,-3.091650553249236211e+00,2.663147646983349492e+00,-2.273342883890093535e+00,1.896150232602839658e+00,-1.533538321018418804e+00
9.318066800645296022e-01,2.500521099080141880e+02,-3.065744823970604216e+01,8.395509260896639958e+00,-4.720061285339609114e+00,3.668713452123671281e+00,-3.082160929650386905e+00,2.662491024141805607e+00,-2.281196137399660540e+00,1.912025678469030598e+00,-1.556792115211987459e+00
9.322945369650869063e-01,2.474896631747835158e+02,-3.037286750266173030e+01,8.326244460866599084e+00,-4.686820683365422013e+00,3.648796492896047461e+00,-3.071969400986748422e+00,2.661054290846808890e+00,-2.288208738529869724e+00,1.927033019881835951e+00,-1.579190769493250102e+00
9.327823938656443215e-01,2.449197953224123125e+02,-3.008643195132377457e+01,8.256207808787181079e+00,-4.652979718355741312e+00,3.628248596387468883e+00,-3.061077490493984143e+00,2.658837021094841990e+00,-2.294377204083351884e+00,1.941164494553927256e+00,-1.600720975675296032e+00
9.332702507662017366e-01,2.423425593452611224e+02,-2.979815538111311923e+01,8.185404573895908698e+00,-4.618541902319403647e+00,3.607072539598010330e+00,-3.049486882935676491e+00,2.655839015773889145e+00,-2.299698355300515917e+00,1.954412726275810863e+00,-1.621369887472577265e+00
9.337581076667590407e-01,2.397580087257597370e+02,-2.950805174094287153e+01,8.113840109123785282e+00,-4.583510830988481111e+00,3.585271213058472295e+00,-3.037199424517014634e+00,2.652060303092169224e+00,-2.304169319499674629e+00,1.966770728888462827e+00,-1.641125128453343907e+00
9.342459645673164559e-01,2.371661974345214503e+02,-2.921613513287093156e+01,8.041519850842812289e+00,-4.547890183574403444e+00,3.562847620590660291e+00,-3.024217122792607348e+00,2.647501138988493263e+00,-2.307787531666098513e+00,1.978231910134097493e+00,-1.659974799737301332e+00
9.347338214678737600e-01,2.345671799304451497e+02,-2.892241981174791476e+01,7.968449318611576793e+00,-4.511683722522631612e+00,3.539804879065530763e+00,-3.010542146568447208e+00,2.642162007524264666e+00,-2.310550735990006821e+00,1.988790075385046929e+00,-1.677907487438446310e+00
9.352216783684310641e-01,2.319610111607905480e+02,-2.862692018485883949e+01,7.894634114918488876e+00,-4.474895293265667817e+00,3.516146218159073022e+00,-2.996176825797948862e+00,2.636043621257068814e+00,-2.312456987353472826e+00,1.998439431250787379e+00,-1.694912269853154907e+00
9.357095352689883683e-01,2.293477465612413084e+02,-2.832965081156000409e+01,7.820079924923097892e+00,-4.437528823974631109e+00,3.491874980106058235e+00,-2.981123651472152858e+00,2.629146921595920450e+00,-2.313504652766275704e+00,2.007174589063086323e+00,-1.710978724393459327e+00
9.361973921695457834e-01,2.267274420559457440e+02,-2.803062640291023300e+01,7.744792516195181165e+00,-4.399588325309231607e+00,3.466994619451566173e+00,-2.965385275504020868e+00,2.621473079138105344e+00,-2.313692412750670169e+00,2.014990568239273916e+00,-1.726096934265544336e+00
9.366852490701030876e-01,2.241001540575452395e+02,-2.772986182129730537e+01,7.668777738451924009e+00,-4.361077890166303206e+00,3.441508702800383457e+00,-2.948964510606903566e+00,2.613023493987685963e+00,-2.313019262675096943e+00,2.021882799523650132e+00,-1.740257494893445278e+00
9.371731059706603917e-01,2.214659394671741666e+02,-2.742737208005797100e+01,7.592041523292673233e+00,-4.322001693426647861e+00,3.415420908564109403e+00,-2.931864330167051058e+00,2.603799796055572990e+00,-2.311484514036805660e+00,2.027847128107015173e+00,-1.753451520087982995e+00
9.376609628712178068e-01,2.188248556744485995e+02,-2.712317234309336555e+01,7.514589883931826364e+00,-4.282363991700461447e+00,3.388735026706155118e+00,-2.914087868110311952e+00,2.593803845341269287e+00,-2.309087795693426592e+00,2.032879816624338254e+00,-1.765670647960897455e+00
9.381488197717751110e-01,2.161769605574381785e+02,-2.681727792447928138e+01,7.436428914929637202e+00,-4.242169123071233727e+00,3.361454958484561217e+00,-2.895638418762953581e+00,2.583037732196229896e+00,-2.305829055043467690e+00,2.036977548030539875e+00,-1.776907046584181638e+00
9.386366766723324151e-01,2.135223124826126195e+02,-2.650970428807019630e+01,7.357564791920716551e+00,-4.201421506838009634e+00,3.333584716192555586e+00,-2.876519436706555410e+00,2.571503777568814986e+00,-2.301708559155722700e+00,2.040137428354407589e+00,-1.787153419394641896e+00
9.391245335728898302e-01,2.108609703047720245e+02,-2.620046704709835694e+01,7.278003771340523897e+00,-4.160125643256170846e+00,3.305128422896963514e+00,-2.856734536627061338e+00,2.559204533230897471e+00,-2.296726895847637007e+00,2.042356989330658568e+00,-1.796403010343692097e+00
9.396123904734471344e-01,2.081929933669676416e+02,-2.588958196376832532e+01,7.197752190149953933e+00,-4.118286113276782956e+00,3.276090312174494201e+00,-2.836287493157987782e+00,2.546142781986100445e+00,-2.290884974712588118e+00,2.043634190910090354e+00,-1.804649608792294746e+00
9.401002473740044385e-01,2.055184415003865297e+02,-2.557706494884423876e+01,7.116816465557354476e+00,-4.075907578284156507e+00,3.246474727845675368e+00,-2.815182240717650330e+00,2.532321537859606675e+00,-2.284184028096084784e+00,2.043967423647902404e+00,-1.811887554151194513e+00
9.405881042745618537e-01,2.028373750242335802e+02,-2.526293206123354196e+01,7.035203094738893270e+00,-4.032994779832127286e+00,3.216286123706770361e+00,-2.793422873340635881e+00,2.517744046269666303e+00,-2.276625612020936273e+00,2.043355510970139122e+00,-1.818111740266330711e+00
9.410759611751191578e-01,2.001498547455919379e+02,-2.494719950756489979e+01,6.952918654556686562e+00,-3.989552539378714346e+00,3.185529063259444182e+00,-2.771013644503335982e+00,2.502413784180676615e+00,-2.268211607061300761e+00,2.041797711318218411e+00,-1.823317619549416513e+00
9.415638180756764619e-01,1.974559419592537495e+02,-2.462988364175949840e+01,6.869969801274535826e+00,-3.945585758019099387e+00,3.154208219438146443e+00,-2.747958966943555126e+00,2.486334460237869859e+00,-2.258944219165679002e+00,2.039293720171637680e+00,-1.827501206853809901e+00
9.420516749762338771e-01,1.947556984475484683e+02,-2.431100096459881854e+01,6.786363270272011583e+00,-3.901099416217315152e+00,3.122328374335480383e+00,-2.724263412474360102e+00,2.469510014883697036e+00,-2.248825980428876381e+00,2.035843671948802225e+00,-1.830659083095556694e+00
9.425395318767912922e-01,1.920491864801436748e+02,-2.399056812328603883e+01,6.702105875756174669e+00,-3.856098573536246299e+00,3.089894418925267949e+00,-2.699931711791967004e+00,2.451944620455777102e+00,-2.237859749812847188e+00,2.031448141785960892e+00,-1.832788398619641157e+00
9.430273887773485963e-01,1.893364688138282190e+02,-2.366860191100204958e+01,6.617204510471182743e+00,-3.810588368366104373e+00,3.056911352783440172e+00,-2.674968754277755600e+00,2.433642681266469765e+00,-2.226048713816471736e+00,2.026108147194265463e+00,-1.833886876311444203e+00
9.435152456779060115e-01,1.866176086922724267e+02,-2.334511926645572544e+01,6.531666145405717216e+00,-3.764574017651325377e+00,3.023384283806715978e+00,-2.649379587794412405e+00,2.414608833664092735e+00,-2.213396387094304529e+00,2.019825149595019020e+00,-1.833952814453488900e+00
9.440031025784633156e-01,1.838926698457875091e+02,-2.302013727343074834e+01,6.445497829498756381e+00,-3.718060816616161723e+00,2.989318427929232858e+00,-2.623169418476265058e+00,2.394847946075778111e+00,-2.199906613024202429e+00,2.012601055732952560e+00,-1.832985089327247463e+00
9.444909594790206198e-01,1.811617164910421138e+02,-2.269367316032429471e+01,6.358706689342575658e+00,-3.671054138488394347e+00,2.954719108836775909e+00,-2.596343610513615729e+00,2.374365119031902172e+00,-2.185583564223916753e+00,2.004438218967726559e+00,-1.830983157560327923e+00
9.449788163795780349e-01,1.784248133307777096e+02,-2.236574429968233702e+01,6.271299928884116248e+00,-3.623559434221752085e+00,2.919591757678968058e+00,-2.568907685931281826e+00,2.353165685172166288e+00,-2.170431743016579151e+00,1.995339440443484325e+00,-1.827947058218741816e+00
9.454666732801353390e-01,1.756820255535017452e+02,-2.203636820772921823e+01,6.183284829124181314e+00,-3.575582232216778067e+00,2.883941912779272254e+00,-2.540867324361285817e+00,2.331255209233354275e+00,-2.154455981845198487e+00,1.985307970136623190e+00,-1.823877414644499151e+00
9.459545301806926432e-01,1.729334188331547750e+02,-2.170556254389077111e+01,6.094668747814214527e+00,-3.527128138039961058e+00,2.847775219342652875e+00,-2.512228362809519666e+00,2.308639488018560115e+00,-2.137661443635930691e+00,1.974347507781550437e+00,-1.818775436038266857e+00
9.464423870812500583e-01,1.701790593287692275e+02,-2.137334511031355433e+01,6.005459119151412395e+00,-3.478202834141606914e+00,2.811097429161266703e+00,-2.482996795416744007e+00,2.285324550348257322e+00,-2.120053622110497304e+00,1.962462203674777417e+00,-1.812642918787455537e+00
9.469302439818073625e-01,1.674190136841117180e+02,-2.103973385137865648e+01,5.915663453471645461e+00,-3.428812079572092664e+00,2.773914400317881945e+00,-2.453178773213597452e+00,2.261316656992844898e+00,-2.101638342047359664e+00,1.949656659356946209e+00,-1.805482247539292873e+00
9.474181008823646666e-01,1.646533490272836957e+02,-2.070474685320755626e+01,5.825289336939637685e+00,-3.378961709696257643e+00,2.736232096886880072e+00,-2.422780603869579608e+00,2.236622300586736500e+00,-2.082421759491805968e+00,1.935935928173027065e+00,-1.797296396019212983e+00
9.479059577829219707e-01,1.618821329703390859e+02,-2.036840234316678178e+01,5.734344431238132422e+00,-3.328657635906851819e+00,2.698056588633512831e+00,-2.391808751436496294e+00,2.211248205524330768e+00,-2.062410361915144374e+00,1.921305515710745926e+00,-1.788088927594486233e+00
9.483938146834793859e-01,1.591054336088550372e+02,-2.003071868936384448e+01,5.642836473254083884e+00,-3.277905845335975066e+00,2.659394050710617741e+00,-2.360269836085762130e+00,2.185201327837407614e+00,-2.041610968322694841e+00,1.905771380117068592e+00,-1.777863995583047529e+00
9.488816715840366900e-01,1.563233195214937439e+02,-1.969171440013890262e+01,5.550773274762974552e+00,-3.226712400565102445e+00,2.620250763353229928e+00,-2.328170633839871329e+00,2.158488855054161881e+00,-2.020030729310700046e+00,1.889339932292782187e+00,-1.766626343307486247e+00
9.493695284845939941e-01,1.535358597695486083e+02,-1.935140812355138351e+01,5.458162722111188359e+00,-3.175083439333669322e+00,2.580633111571082772e+00,-2.295518076298070476e+00,2.131118206039940954e+00,-1.997677127072235548e+00,1.872018035965265392e+00,-1.754381303894301469e+00
9.498573853851514093e-01,1.507431238964793465e+02,-1.900981864686212930e+01,5.365012775896451203e+00,-3.123025174246194080e+00,2.540547584838965367e+00,-2.262319250356173761e+00,2.103097030819605084e+00,-1.974557975352038142e+00,1.853813007639364629e+00,-1.741134799818331302e+00
9.503452422857087134e-01,1.479451818703740287e+02,-1.866696488786190500e+01,5.271331467281155980e+00,-3.070543889196926113e+00,2.500000772115157144e+00,-2.228581391325604066e+00,2.074433202911712737e+00,-1.950681415994390377e+00,1.834732629012745475e+00,-1.726893392394454718e+00
9.508330991862660175e-01,1.451421029516247927e+02,-1.832286572000784730e+01,5.177126818536644137e+00,-3.017645856436419916e+00,2.458999237777661495e+00,-2.194311698069887129e+00,2.045134586146343914e+00,-1.926055736721270728e+00,1.814785269525708067e+00,-1.711665187507835473e+00
9.513209560868234327e-01,1.423339578942615447e+02,-1.797754026644896541e+01,5.082406952517852794e+00,-2.964337434099917346e+00,2.417549650454076993e+00,-2.159517499926325357e+00,2.015209188413717101e+00,-1.900689326872113671e+00,1.793979233017696684e+00,-1.695457839628168761e+00
9.518088129873808478e-01,1.395208186119469644e+02,-1.763100787795271174e+01,4.987180097334277917e+00,-2.910625081300762584e+00,2.375658816659420580e+00,-2.124206324747116348e+00,1.984665290392064074e+00,-1.874590903742669790e+00,1.772323128637007583e+00,-1.678279123945441986e+00
9.522966698879381520e-01,1.367027575829378065e+02,-1.728328805179402394e+01,4.891454555248571090e+00,-2.856515329756630361e+00,2.333333642640559535e+00,-2.088385848423625291e+00,1.953511396230173780e+00,-1.847769515243885330e+00,1.749826039780356002e+00,-1.660137476543948942e+00
9.527845267884955671e-01,1.338798478352697714e+02,-1.693440042887117514e+01,4.795238701351229871e+00,-2.802014782519717695e+00,2.290581132610721493e+00,-2.052063892190796324e+00,1.921756229350141343e+00,-1.820234533523593434e+00,1.726497514771288433e+00,-1.641041981338899669e+00
9.532723836890528712e-01,1.310521629326071320e+02,-1.658436479090735460e+01,4.698540982260398735e+00,-2.747130112722947715e+00,2.247408387000032537e+00,-2.015248419952095471e+00,1.889408728280966843e+00,-1.791995648636833138e+00,1.702347557613231643e+00,-1.621002357120036708e+00
9.537602405896101754e-01,1.282197769607413420e+02,-1.623320105773598954e+01,4.601369914846259235e+00,-2.691868062341890244e+00,2.203822600721858205e+00,-1.977947535624783093e+00,1.856478042522832217e+00,-1.763062862264651143e+00,1.677386618817050534e+00,-1.600028944702154288e+00
9.542480974901675905e-01,1.253827645147548537e+02,-1.588092928467174758e+01,4.503734084980532515e+00,-2.636235440972693134e+00,2.159831061455175227e+00,-1.940169480505722133e+00,1.822973528442226154e+00,-1.733446481481527801e+00,1.651625586303241633e+00,-1.578132694182620810e+00
9.547359543907248947e-01,1.225412006868427000e+02,-1.552756965996644745e+01,4.405642146310874807e+00,-2.580239124625903102e+00,2.115441147942881628e+00,-1.901922630657632673e+00,1.788904745197853030e+00,-1.703157112571375809e+00,1.625075776378714032e+00,-1.555325152305867986e+00
9.552238112912821988e-01,1.196951610547870501e+02,-1.517314250234909245e+01,4.307102819059971388e+00,-2.523886054536061518e+00,2.070660328305952369e+00,-1.863215494315718423e+00,1.754281450697245948e+00,-1.672205654892042537e+00,1.597748924788098712e+00,-1.531618449934796455e+00
9.557116681918396139e-01,1.168447216710954422e+02,-1.481766825865154225e+01,4.208124888849715362e+00,-2.467183235987300272e+00,2.025496158373617739e+00,-1.824056709314817448e+00,1.719113597584230213e+00,-1.640603294788439026e+00,1.569657177839693718e+00,-1.507025289629187359e+00
9.561995250923969181e-01,1.139899590527977296e+02,-1.446116750151905883e+01,4.108717205550291851e+00,-2.410137737154830706e+00,1.979956280029481652e+00,-1.784455040537006099e+00,1.683411329257165079e+00,-1.608361499554239016e+00,1.540813083605997225e+00,-1.481558933331079464e+00
9.566873819929542222e-01,1.111309501718950230e+02,-1.410366092720499154e+01,4.008888682153948224e+00,-2.352756687962200388e+00,1.934048419573481947e+00,-1.744419377379565761e+00,1.647184975917890704e+00,-1.575492011442078066e+00,1.511229583198762327e+00,-1.455233190157057876e+00
9.571752388935116374e-01,1.082677724464731739e+02,-1.374516935345110902e+01,3.908648293673855356e+00,-2.295047278954554848e+00,1.887780386099877195e+00,-1.703958731243481628e+00,1.610445050651525767e+00,-1.542006841722383559e+00,1.480920002118695233e+00,-1.428062404297553600e+00
9.576630957940689415e-01,1.054005037324743910e+02,-1.338571371745277361e+01,3.808005076067873418e+00,-2.237016760187793274e+00,1.841160069891172979e+00,-1.663082233042391112e+00,1.573202245537045130e+00,-1.507918264790775176e+00,1.449898041679737570e+00,-1.400061443023109753e+00
9.581509526946262456e-01,1.025292223161210927e+02,-1.302531507390829546e+01,3.706968125187000584e+00,-2.178672440133486710e+00,1.794195440827885513e+00,-1.621799130731894412e+00,1.535467427788559380e+00,-1.473238812323959701e+00,1.418177770507871305e+00,-1.371245684797553377e+00
9.586388095951835497e-01,9.965400690700502651e+01,-1.266399459315398346e+01,3.605546595748944760e+00,-2.120021684599821654e+00,1.746894546814350857e+00,-1.580118786859410207e+00,1.497251635927456803e+00,-1.437981267484272907e+00,1.385773616114572393e+00,-1.341631007498189865e+00
9.591266664957409649e-01,9.677493663183031458e+01,-1.230177355938356420e+01,3.503749700336449280e+00,-2.061071915668351906e+00,1.699265512220399454e+00,-1.538050676134419259e+00,1.458566075985271659e+00,-1.402158659172737520e+00,1.352700356544810134e+00,-1.311233776742923185e+00
9.596145233962982690e-01,9.389209102881892477e+01,-1.193867336895300646e+01,3.401586708420657690e+00,-2.001830610646713193e+00,1.651316536339038077e+00,-1.495604383019216943e+00,1.419422117737385136e+00,-1.365784256330738300e+00,1.318973112099671718e+00,-1.280070834324379181e+00
9.601023802968555731e-01,9.100555004276795046e+01,-1.157471552876938858e+01,3.299066945409132146e+00,-1.942305301037103638e+00,1.603055891859956006e+00,-1.452789599340016835e+00,1.379831290967412860e+00,-1.328871562290183661e+00,1.284607337133494287e+00,-1.248159486750921587e+00
9.605902371974129883e-01,8.811539402077079330e+01,-1.120992165476539881e+01,3.196199791718978389e+00,-1.882503571520758534e+00,1.554491923359060168e+00,-1.409616121918588316e+00,1.339805281762453948e+00,-1.291434309172301731e+00,1.249618811925649720e+00,-1.215517493894690881e+00
9.610780940979704035e-01,8.522170370859619482e+01,-1.084431347045859795e+01,3.092994681874840168e+00,-1.822433058958310204e+00,1.505633045803942194e+00,-1.366093850224333828e+00,1.299355928839104113e+00,-1.253486452335000667e+00,1.214023634626903769e+00,-1.182163057746600465e+00
9.615659509985277076e-01,8.232456024772329783e+01,-1.047791280559535210e+01,2.989461103631704031e+00,-1.762101451405986730e+00,1.456487743075238095e+00,-1.322232784046778908e+00,1.258495219900222395e+00,-1.215042164868763930e+00,1.177838213280333335e+00,-1.148114811278270420e+00
9.620538078990851227e-01,7.942404517303353373e+01,-1.011074159487938928e+01,2.885608597122556684e+00,-1.701516487147668233e+00,1.407064566503902991e+00,-1.278043021188494777e+00,1.217235288022449069e+00,-1.176115832141094497e+00,1.141079257916808753e+00,-1.113391807410907264e+00
9.625416647996424269e-01,7.652024041116777653e+01,-9.742821876786207369e+00,2.781446754031175583e+00,-1.640685953742980097e+00,1.357372133424537886e+00,-1.233534755178567810e+00,1.175588408074608626e+00,-1.136722046389617269e+00,1.103763772725147030e+00,-1.078013508091223871e+00
9.630295217001997310e-01,7.361322827953273418e+01,-9.374175792461139523e+00,2.676985216789495858e+00,-1.579617687091080747e+00,1.307419125744499366e+00,-1.188718273006385884e+00,1.133566993166753356e+00,-1.096875601363628050e+00,1.065909048296730832e+00,-1.041999773474219460e+00
9.635173786007571461e-01,7.070309148597260673e+01,-9.004825584703212371e+00,2.572233677800111362e+00,-1.518319570510485939e+00,1.257214288529059365e+00,-1.143603952875971386e+00,1.091183591130088670e+00,-1.056591487014298503e+00,1.027532653944803087e+00,-1.005370851212999739e+00
9.640052355013144503e-01,6.778991312909742817e+01,-8.634793597033715074e+00,2.467201878683625615e+00,-1.456799533834747695e+00,1.206766428602479069e+00,-1.098202261980748551e+00,1.048450881027655157e+00,-1.015884884233434704e+00,9.886524300983244862e-01,-9.681473658555455053e-01
9.644930924018717544e-01,6.487377669926529222e+01,-8.264102272849056519e+00,2.361899609550726975e+00,-1.395065552523933050e+00,1.156084413164941926e+00,-1.052523754298682501e+00,1.005381669695722513e+00,-9.747711596407336865e-01,9.492864807703552676e-01,-9.303503083483859459e-01
9.649809493024291696e-01,6.195476608022933362e+01,-7.892774154659319308e+00,2.256336708299392146e+00,-1.333125646792111318e+00,1.105177168425526935e+00,-1.006579068407968958e+00,9.619888883160538917e-01,-9.332658604196957253e-01,9.094531661011008294e-01,-8.920010256473095422e-01
9.654688062029864737e-01,5.903296555144032709e+01,-7.520831883411403851e+00,2.150523059936893855e+00,-1.270987880750700461e+00,1.054053678251082760e+00,-9.603789253231374001e-01,9.182855890189181025e-01,-8.913847092020790175e-01,8.691710949755221405e-01,-8.531212104350236469e-01
9.659566631035437778e-01,5.610845979100419356e+01,-7.148298197896568951e+00,2.044468595926566934e+00,-1.208660361567599484e+00,1.002722982830964060e+00,-9.139341263515339264e-01,8.742849415168141292e-01,-8.491435990008497914e-01,8.284591177154545516e-01,-8.137328909456978954e-01
9.664445200041011930e-01,5.318133387930396339e+01,-6.775195934243674500e+00,1.938183293559711640e+00,-1.146151238642367121e+00,9.511941773578280745e-01,-8.672555509703705479e-01,8.300002297690836084e-01,-8.065585881918113653e-01,7.873363188464270745e-01,-7.738584208965888500e-01
9.669323769046584971e-01,5.025167330327663251e+01,-6.401548025496884620e+00,1.831677175352239839e+00,-1.083468702797194094e+00,8.994764107242914086e-01,-8.203541547241484100e-01,7.854448486772367399e-01,-7.636458955437341878e-01,7.458220099389925029e-01,-7.335204695265529207e-01
9.674202338052158012e-01,4.731956396134629017e+01,-6.027377501277952021e+00,1.724960308466173320e+00,-1.020620985483737808e+00,8.475788842354992081e-01,-7.732409671425142239e-01,7.406323008110333728e-01,-7.204218952970322665e-01,7.039357225246283267e-01,-6.927420117415112877e-01
9.679080907057732164e-01,4.438509216901931609e+01,-5.652707487533891850e+00,1.618042804156139880e+00,-9.576163580059158242e-01,7.955108503376859819e-01,-7.259270896786109706e-01,6.955761931653945407e-01,-6.769031122910513787e-01,6.616972010862607334e-01,-6.515463183669145675e-01
9.683959476063305205e-01,4.144834466513934501e+01,-5.277561206369760782e+00,1.510934817240850325e+00,-8.944631307586212721e-01,7.432816113627089827e-01,-6.784236936679142183e-01,6.502902339481189120e-01,-6.331062171399592930e-01,6.191263961234081403e-01,-6.099569465072050001e-01
9.688838045068878246e-01,3.850940861879276156e+01,-4.901961975965264173e+00,1.403646545599155360e+00,-8.311696524821647891e-01,6.909005182883691809e-01,-6.307420183073813025e-01,6.047882293982560498e-01,-5.890480214570763540e-01,5.762434572917851661e-01,-5.679977300121230588e-01
9.693716614074452398e-01,3.556837163687841041e+01,-4.525933210577042232e+00,1.296188229691237925e+00,-7.677443095327243228e-01,6.383769695147789580e-01,-5.828933686551456272e-01,5.590840806353480907e-01,-5.447454731278642548e-01,5.330687266175762051e-01,-5.256927700500562128e-01
9.698595183080025439e-01,3.262532177233894970e+01,-4.149498420626262174e+00,1.188570152104804656e+00,-7.041955251687621598e-01,5.857204096567305562e-01,-5.348891136507265553e-01,5.131917805395092014e-01,-5.002156516315392487e-01,4.896227317863566242e-01,-4.830664257884191848e-01
9.703473752085598480e-01,2.968034753304100093e+01,-3.772681212869885670e+00,1.080802637125828802e+00,-6.405317588531196371e-01,5.329403283518145962e-01,-4.867406841555110830e-01,4.671254106621194335e-01,-4.554757634110881970e-01,4.459261795064262124e-01,-4.401433051808216756e-01
9.708352321091172632e-01,2.673353789131722635e+01,-3.395505290657254704e+00,9.728960503343309085e-01,-5.767615055710875183e-01,4.800462590845557820e-01,-4.384595710137626501e-01,4.208991381673712340e-01,-4.105431372919354782e-01,4.019999489468182308e-01,-3.969482558612944523e-01
9.713230890096746784e-01,2.378498229417606069e+01,-3.017994454272805882e+00,8.648607982253722071e-01,-5.128932951645532867e-01,4.270477780266439538e-01,-3.900573231342252534e-01,3.745272128047316684e-01,-3.654352199492956199e-01,3.578650852500044888e-01,-3.535063561455857872e-01
9.718109459102319825e-01,2.083477067416065154e+01,-2.640172601362444027e+00,7.567073278546283532e-01,-4.489356916818505461e-01,3.739545028929298631e-01,-3.415455455920111127e-01,3.280239639120254846e-01,-3.201695714239445323e-01,3.135427931190315487e-01,-3.098429061392677930e-01
9.722988028107892866e-01,1.788299346085096886e+01,-2.262063727442942707e+00,6.484461265083067971e-01,-3.848972927431764113e-01,3.207760918131166150e-01,-2.929358977507319217e-01,2.814037974491117033e-01,-2.747638606863900268e-01,2.690544304790980501e-01,-2.659834189526750770e-01
9.727866597113467018e-01,1.492974159306800175e+01,-1.883691926501743552e+00,5.400877213995389781e-01,-3.207867289228167884e-01,2.675222422201226635e-01,-2.442400914057334393e-01,2.346811930629408849e-01,-2.292358612501717019e-01,2.244215022142355132e-01,-2.219536120233032150e-01
9.732745166119040059e-01,1.197510653167910277e+01,-1.505081391674423230e+00,4.316426793876031454e-01,-2.566126631460674545e-01,2.142026897534128338e-01,-1.954698889469148604e-01,1.878707011825961892e-01,-1.836034468329788005e-01,1.796656539778724859e-01,-1.777793985444964253e-01
9.737623735124613100e-01,9.019180273120099400e+00,-1.126256416014399520e+00,3.231216067241415857e-01,-1.923837901032543485e-01,1.608272071792504754e-01,-1.466371015428746816e-01,1.409869401459142857e-01,-1.378845870670935003e-01,1.348086660786904645e-01,-1.334868790017738061e-01
9.742502304130187252e-01,6.062055363526269502e+00,-7.472413933413442066e-01,2.145351488225157865e-01,-1.281088356786228566e-01,1.074056033260579746e-01,-9.775358734476835565e-02,9.404459335622039617e-02,-9.209734325776830488e-02,8.987244744047884204e-02,-8.910233281556645402e-02
9.747380873135760293e-01,3.103824913545793152e+00,-3.680608191774652482e-01,1.058939900528974576e-01,-6.379655639561621072e-02,5.394772203611930550e-02,-4.883124971097263511e-02,4.705840647015380185e-02,-4.625986419047789511e-02,4.487902963684975433e-02,-4.465221009117614770e-02
9.752259442141334445e-01,1.445826138197787714e-01,1.126070823026026346e-02,-2.791146437441049954e-03,5.442611217967296966e-04,4.634411333443999581e-04,1.179645476838686591e-04,4.318461639529758145e-05,-3.903819868318336717e-04,-1.494389993703659769e-04,-1.631234757795141377e-04


==> data/bases/plot_bases_1.csv <==
t,y0,y1,y2,y3,y4,y5,y6,y7,y8,y9
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.870217378392224165e-04,1.055263404418403314e-02,1.055263098580036703e-02,1.055262702435819447e-02,1.055262179903722862e-02,1.055261502179909855e-02,1.055260666021525136e-02,1.055259673713330494e-02,1.055258527521677273e-02,1.055257228041647788e-02,1.055255774739220255e-02
9.740434756784448330e-04,2.111898629439197539e-02,2.111896196731710001e-02,2.111893045825142048e-02,2.111888889857232651e-02,2.111883499993243846e-02,2.111876850877024078e-02,2.111868961328668484e-02,2.111859850296177524e-02,2.111849523794420702e-02,2.111837979316727801e-02
1.461065213517666979e-03,3.169905642622716790e-02,3.169897436622706732e-02,3.169886808135440742e-02,3.169872789689275050e-02,3.169854609709815002e-02,3.169832183180577856e-02,3.169805574336410914e-02,3.169774848152554642e-02,3.169740026382911191e-02,3.169701102550940425e-02
1.948086951356889666e-03,4.229284365974837756e-02,4.229264899753640283e-02,4.229239687113748453e-02,4.229206433253020203e-02,4.229163308280149691e-02,4.229110111180006681e-02,4.229046995274782228e-02,4.228974116010188189e-02,4.228891526780373389e-02,4.228799214615417551e-02
2.435108689196112137e-03,5.290034676108983092e-02,5.289996607161694120e-02,5.289947300553519971e-02,5.289882268792456960e-02,5.289797933858540746e-02,5.289693903516540924e-02,5.289570478833149902e-02,5.289427965465141879e-02,5.289266470056111502e-02,5.289085970170672585e-02
2.922130427035333957e-03,6.352156404728420691e-02,6.352090519940219171e-02,6.352005186872056175e-02,6.351892639612612135e-02,6.351746686621823068e-02,6.351566650271163461e-02,6.351353053232647317e-02,6.351106426644695380e-02,6.350826957882751977e-02,6.350514611749018268e-02
3.409152164874556645e-03,7.415649339428902198e-02,7.415544540074316127e-02,7.415408805998507935e-02,7.415229785053607803e-02,7.414997629883901542e-02,7.414711264297690896e-02,7.414371521884116634e-02,7.413979250330048065e-02,7.413534751303409165e-02,7.413037973392505586e-02
3.896173902713779332e-03,8.480513224821577267e-02,8.480356511592349045e-02,8.480153540572411830e-02,8.479885841768521060e-02,8.479538691505947301e-02,8.479110482842497354e-02,8.478602465323308024e-02,8.478015910347151685e-02,8.477351273758701455e-02,8.476608484543850242e-02
4.383195640553001586e-03,9.546747763976241863e-02,9.546524222033454798e-02,9.546234697452810058e-02,9.545852845305072276e-02,9.545357665602355324e-02,9.544746869450952687e-02,9.544022243423432028e-02,9.543185606225743078e-02,9.542237614373669241e-02,9.541178174190463601e-02
4.870217378392224274e-03,1.061435262018490394e-01,1.061404540423100396e-01,1.061364750953794067e-01,1.061312273199116613e-01,1.061244221454244185e-01,1.061160281616057022e-01,1.061060699788499706e-01,1.060945726612652629e-01,1.060815453150459192e-01,1.060669867526151111e-01
5.357239116231446961e-03,1.168332741904563737e-01,1.168291773841203668e-01,1.168238713789546412e-01,1.168168734112421253e-01,1.168077987124781641e-01,1.167966054598082448e-01,1.167833265500293899e-01,1.167679955003651515e-01,1.167506245654564151e-01,1.167312122927802870e-01
5.844260854070667914e-03,1.275367175086672411e-01,1.275313885461260843e-01,1.275244867420326222e-01,1.275153841746428096e-01,1.275035804178549503e-01,1.274890211565963549e-01,1.274717492871105806e-01,1.274518085323251837e-01,1.274292149799544360e-01,1.274039669125606733e-01
6.331282591909890602e-03,1.382538517339123030e-01,1.382470633540921479e-01,1.382382714350082475e-01,1.382266761403115052e-01,1.382116400825678104e-01,1.381930941873664997e-01,1.381710932390379509e-01,1.381456931001286970e-01,1.381169144578354713e-01,1.380847553486294343e-01
6.818304329749113289e-03,1.489846721484168746e-01,1.489761771896605802e-01,1.489651750725116686e-01,1.489506649520503656e-01,1.489318493198179272e-01,1.489086418888307117e-01,1.488811114003523728e-01,1.488493279769718403e-01,1.488133177585669875e-01,1.487730785782647447e-01
7.305326067588335977e-03,1.597291737728528394e-01,1.597187050239833872e-01,1.597051466671329800e-01,1.596872654013129500e-01,1.596640785697977794e-01,1.596354800352829395e-01,1.596015547499550213e-01,1.595623894089440997e-01,1.595180165502507741e-01,1.594684338759730369e-01
7.792347805427558664e-03,1.704873514031924053e-01,1.704746214545151128e-01,1.704581346662530361e-01,1.704363914642883782e-01,1.704081971374508953e-01,1.703734228777316062e-01,1.703321722926437187e-01,1.702845511603895690e-01,1.702305994606836959e-01,1.701703148726425308e-01
8.279369543266780485e-03,1.812591996507655623e-01,1.812439007449648809e-01,1.812240869919795605e-01,1.811979563420246242e-01,1.811640732331896708e-01,1.811222831858999294e-01,1.810727111034224346e-01,1.810154845619504627e-01,1.809506521310170202e-01,1.808782116172277799e-01
8.766391281106003172e-03,1.920447129855203661e-01,1.920265168684084645e-01,1.920029510841889386e-01,1.919718725035894635e-01,1.919315740165699335e-01,1.918818722930921705e-01,1.918229163745845678e-01,1.917548585612917911e-01,1.916777572720157197e-01,1.915916106409641662e-01
9.253413018945224125e-03,2.028438857824865771e-01,2.028224435535591341e-01,2.027946739466733872e-01,2.027580517322693232e-01,2.027105656429222247e-01,2.026520001439275076e-01,2.025825314655674558e-01,2.025023397765077782e-01,2.024114947229145867e-01,2.023099950241127043e-01
9.740434756784448547e-03,2.136567123714422922e-01,2.136316543341995333e-01,2.135992021963947218e-01,2.135564051748080616e-01,2.135009133129418535e-01,2.134324753449409195e-01,2.133512979555824418e-01,2.132575925522104399e-01,2.131514415128754891e-01,2.130328444652369313e-01
1.022745649462366950e-02,2.244831870897832371e-01,2.244541226017713331e-01,2.244164821158417811e-01,2.243668433936810425e-01,2.243024813252340044e-01,2.242231052180499451e-01,2.241289556990151699e-01,2.240202790182987125e-01,2.238971719250411607e-01,2.237596353530075244e-01
1.071447823246289392e-02,2.353233043385958012e-01,2.352898216611259419e-01,2.352464597084956699e-01,2.351892764224105259e-01,2.351151331318176996e-01,2.350236958568893697e-01,2.349152428836009388e-01,2.347900591514097413e-01,2.346482575631893830e-01,2.344898408405397816e-01
1.120149997030211488e-02,2.461770586419330109e-01,2.461387247894348262e-01,2.460890807573992700e-01,2.460236138239171588e-01,2.459387313965868960e-01,2.458340521860130634e-01,2.457098960913726149e-01,2.455665908390525787e-01,2.454042674209853947e-01,2.452229309222611342e-01
1.168852170814133583e-02,2.570444447092943840e-01,2.570008052982596380e-01,2.569442908868336817e-01,2.568697647519121996e-01,2.567731380567288002e-01,2.566539780229626366e-01,2.565126503623821885e-01,2.563495299464232380e-01,2.561647679538340272e-01,2.559583725133092180e-01
1.217554344598056025e-02,2.679254575013061412e-01,2.678760365987798431e-01,2.678120356270978775e-01,2.677276380153232882e-01,2.676182143870977082e-01,2.674832761432011097e-01,2.673232392611925023e-01,2.671385303858989646e-01,2.669293231533283461e-01,2.666956295314585890e-01
1.266256518381978120e-02,2.788200922986081576e-01,2.787643922701827925e-01,2.786922604823962035e-01,2.785971421457639763e-01,2.784738210675485326e-01,2.783217483479162313e-01,2.781413949461459256e-01,2.779332441892180539e-01,2.776974946242992126e-01,2.774341629815806898e-01
1.314958692165900563e-02,2.897283447739406603e-01,2.896658461312113242e-01,2.895849110018304251e-01,2.894781854680372191e-01,2.893398182532254670e-01,2.891691955346886722e-01,2.889668482414027295e-01,2.887333215823378318e-01,2.884688416644630715e-01,2.881734310426323220e-01
1.363660865949822658e-02,3.006502110674399986e-01,3.005803723148755546e-01,3.004899328535010627e-01,3.003706761736826825e-01,3.002160656478126133e-01,3.000254177710316439e-01,2.997993287117581840e-01,2.995384110629796259e-01,2.992429213466709093e-01,2.989128891571786184e-01
1.412363039733744927e-02,3.115856878651245276e-01,3.115079453463133752e-01,3.114072719017030866e-01,3.112745223975508235e-01,3.111024225797303644e-01,3.108902143707860666e-01,3.106385647402202244e-01,3.103481594808441546e-01,3.100192886037466122e-01,3.096519901234360828e-01
1.461065213517667195e-02,3.225347724806036931e-01,3.224485402238270737e-01,3.223368742872461112e-01,3.221896322974324711e-01,3.219987480813069070e-01,3.217633839734004297e-01,3.214842836083791067e-01,3.211622121205250369e-01,3.207974963159409554e-01,3.203901841898628700e-01
1.509767387301589464e-02,3.334974629399670154e-01,3.334021325030612215e-01,3.332786865108578467e-01,3.331159141367074916e-01,3.329049009708858198e-01,3.326447246260571533e-01,3.323362115795284177e-01,3.319802127870858377e-01,3.315770954009644722e-01,3.311269191522602795e-01
1.558469561085511733e-02,3.444737580698995494e-01,3.443686983843586291e-01,3.442326555197159910e-01,3.440532763700511198e-01,3.438207399379140661e-01,3.435340338686872497e-01,3.431940739845811272e-01,3.428018038943371759e-01,3.423576349066397850e-01,3.418616404534248754e-01
1.607171734869434002e-02,3.554636575889770778e-01,3.553482148032569010e-01,3.551987287970625462e-01,3.550016277321568214e-01,3.547461236309612520e-01,3.544311088218289330e-01,3.540575953107360507e-01,3.536266265557751476e-01,3.531386621061302078e-01,3.525937912853091549e-01
1.655873908653356097e-02,3.664671622021872244e-01,3.663406595241648356e-01,3.661768544549474647e-01,3.659608773295220940e-01,3.656809107487239974e-01,3.653357462773777486e-01,3.649264992929406315e-01,3.644543206782235867e-01,3.639197225957911952e-01,3.633228126937362301e-01
1.704576082437278539e-02,3.774842736986359637e-01,3.773460112371808672e-01,3.771669813300581597e-01,3.769309347352505224e-01,3.766249601339638486e-01,3.762477427921815942e-01,3.758005090081072419e-01,3.752845250581391956e-01,3.747003603956011730e-01,3.740481436856254449e-01
1.753278256221200634e-02,3.885149950524637852e-01,3.883642496580787529e-01,3.881690590826628595e-01,3.879117100869024504e-01,3.875781308704132067e-01,3.871668947845147146e-01,3.866793469721109822e-01,3.861168774806058579e-01,3.854801180521978954e-01,3.847692213387561289e-01
1.801980430005122730e-02,3.995593305269657947e-01,3.993953556314536746e-01,3.991830382986608639e-01,3.989031141873831676e-01,3.985402823826388330e-01,3.980929986334155180e-01,3.975627352395608161e-01,3.969510148210121381e-01,3.962585367445167206e-01,3.954854809140641025e-01
1.850682603789044825e-02,4.106172857819234134e-01,4.104393112370349761e-01,4.102088705947443126e-01,4.099050586088775483e-01,4.095112745388682085e-01,4.090258507809007571e-01,4.084503955063507052e-01,4.077865731494155765e-01,4.070351563920321936e-01,4.061963559704729887e-01
1.899384777572967614e-02,4.216888679841164778e-01,4.214960998991378882e-01,4.212465087266460961e-01,4.209174557998008881e-01,4.204909677567543747e-01,4.199652478370249908e-01,4.193420492149642631e-01,4.186231878375712423e-01,4.178095157655800085e-01,4.169012784822390127e-01
1.948086951356889709e-02,4.327740859210515989e-01,4.325657064992869394e-01,4.322959067005044953e-01,4.319402191948010228e-01,4.314792231121085675e-01,4.309109866878191863e-01,4.302374176625624602e-01,4.294604936686499119e-01,4.285811526007880512e-01,4.275996789588347169e-01
1.996789125140811805e-02,4.438729501179107806e-01,4.436481174920151593e-01,4.433570198873505452e-01,4.429732633278151144e-01,4.424759024506070282e-01,4.418628646061127374e-01,4.411362221118623750e-01,4.402981249496577543e-01,4.393496037141234045e-01,4.382909865673821903e-01
2.045491298924733900e-02,4.549854729576688905e-01,4.547433210237915024e-01,4.544298051406685524e-01,4.540165039481320886e-01,4.534808685024234176e-01,4.528206793651903261e-01,4.520381839047562522e-01,4.511357156265036195e-01,4.501144051215066333e-01,4.489746292575833575e-01
2.094193472708655995e-02,4.661116688044440459e-01,4.658513070551348334e-01,4.655142209170896606e-01,4.650698581395204534e-01,4.644939849998450110e-01,4.637842293553427475e-01,4.629430245787314324e-01,4.619728994017753276e-01,4.608750921595506367e-01,4.596500338892082760e-01
2.142895646492578784e-02,4.772515541300180741e-01,4.769720674858560772e-01,4.766102274001599026e-01,4.761332444423645449e-01,4.755151167978157178e-01,4.747533137032545758e-01,4.738504659860315882e-01,4.728093098551684470e-01,4.716311996093702774e-01,4.703166263620847665e-01
2.191597820276500880e-02,4.884051476436145345e-01,4.881055962835143536e-01,4.877177866272680573e-01,4.872065829788907454e-01,4.865441299974891942e-01,4.857277323943106073e-01,4.847602304156444775e-01,4.836445805666472197e-01,4.823822618230392822e-01,4.809738317486675907e-01
2.240299994060422975e-02,4.995724704248170056e-01,4.992518896149691354e-01,4.988368626196145739e-01,4.982897955813707092e-01,4.975808920726762508e-01,4.967072863977077812e-01,4.956720407180006949e-01,4.944783452422263359e-01,4.931278128525886095e-01,4.916210744290809287e-01
2.289002167844345070e-02,5.107535460597424359e-01,5.104109459811445593e-01,5.099674215153399137e-01,5.093828059234135619e-01,5.086252719993029636e-01,5.076917777944850441e-01,5.065856204324965528e-01,5.053102378424859653e-01,5.038673865816518660e-01,5.022577782287376280e-01
2.337704341628267166e-02,5.219484007803525394e-01,5.215827663548894266e-01,5.211094317056941261e-01,5.204855396542332757e-01,5.196771403877604723e-01,5.186810099083579706e-01,5.175006939177267951e-01,5.161398927137047510e-01,5.146005168596476942e-01,5.128833665584319190e-01
2.386406515412189955e-02,5.331570636070691593e-01,5.327673543220946550e-01,5.322628639744095835e-01,5.315979245360524796e-01,5.307363696183104995e-01,5.296747874395157929e-01,5.284169864845882358e-01,5.269669447217709690e-01,5.253267376386577814e-01,5.234972625570524229e-01
2.435108689196112050e-02,5.443795664945006996e-01,5.439647162258816060e-01,5.434276916400910817e-01,5.427198905844541343e-01,5.418028339793594661e-01,5.406729166011984278e-01,5.393342245320660311e-01,5.377910293886883908e-01,5.360455831128144721e-01,5.340988892367436458e-01
2.483810862980034145e-02,5.556159444803919767e-01,5.551748613139694255e-01,5.546038907017295516e-01,5.538513702117925375e-01,5.528764098087093348e-01,5.516752052591589184e-01,5.502521356858161017e-01,5.486117830317829291e-01,5.467565878603090068e-01,5.446876696306152121e-01
2.532513036763956241e-02,5.668662358378203647e-01,5.663978018892428246e-01,5.657914399873652522e-01,5.649922983736830329e-01,5.639569756378061127e-01,5.626814630740347711e-01,5.611704489395566986e-01,5.594288429056292200e-01,5.574592869880367063e-01,5.552630269430202103e-01
2.581215210547878683e-02,5.781304822305689539e-01,5.776335534634573499e-01,5.769903213058302782e-01,5.761426127185067525e-01,5.750444123389233386e-01,5.736915016465612416e-01,5.720888947992139872e-01,5.702418473466396298e-01,5.681532162788190954e-01,5.658243847023439743e-01
2.629917384331801125e-02,5.894087288716424178e-01,5.888821349140413997e-01,5.882005196015377413e-01,5.873022537398914222e-01,5.861386032752397002e-01,5.847051346655924853e-01,5.830072054297769091e-01,5.810504359202716129e-01,5.788379123411637739e-01,5.763711669162616680e-01
2.678619558115723220e-02,6.007010231143786738e-01,6.001435670774515341e-01,5.994220215509562522e-01,5.984711633776883533e-01,5.972394329083406950e-01,5.957221765247880940e-01,5.939251132846459225e-01,5.918542480675726969e-01,5.895129112789508907e-01,5.869027967723263739e-01
2.727321731899645316e-02,6.120073586457406289e-01,6.114178170847220928e-01,6.106547600828887701e-01,6.096492297832034613e-01,6.083467318844090199e-01,6.067423878120035141e-01,6.048422970876305982e-01,6.026528696813584496e-01,6.001776959830900093e-01,5.974186447956467694e-01
2.776023905683567411e-02,6.233277237616967614e-01,6.227048465188500526e-01,6.218986623831089799e-01,6.208363351216424908e-01,6.194603245713076189e-01,6.177655225102869352e-01,6.157584286158453990e-01,6.134458793691557332e-01,6.108317417403762439e-01,6.079180736210094693e-01
2.824726079467489853e-02,6.346621237799520143e-01,6.340046337713740598e-01,6.331536721783374011e-01,6.320323777606344784e-01,6.305800511240400308e-01,6.287913499130776129e-01,6.266731944395913523e-01,6.242328699959005522e-01,6.214745375614718625e-01,6.184004590947234092e-01
2.873428253251412295e-02,6.460105642531237535e-01,6.453171572976660331e-01,6.444197330463701245e-01,6.432372556534476926e-01,6.417057509646220126e-01,6.398196382273948490e-01,6.375862796797957532e-01,6.350134326335776791e-01,6.321055703717097796e-01,6.288651747717080021e-01
2.922130427035334391e-02,6.573730509680864031e-01,6.566423956157914077e-01,6.556967884145307179e-01,6.544508663372810009e-01,6.528372627808011197e-01,6.508501545740607019e-01,6.484973680113935712e-01,6.457871565700732397e-01,6.427243250284483400e-01,6.393115919451630713e-01
2.970832600819256486e-02,6.687495899453700376e-01,6.679803273054191193e-01,6.669847815581720907e-01,6.656731069316126348e-01,6.639744245248496712e-01,6.618826649880319435e-01,6.594061416668774989e-01,6.565536293182804295e-01,6.533302843387981396e-01,6.497390796767644749e-01
3.019534774603178928e-02,6.801401874386103774e-01,6.793309310067807694e-01,6.782836555992285410e-01,6.769038741366040224e-01,6.751170734124325445e-01,6.729169344188397073e-01,6.703122814400146456e-01,6.673124366254602480e-01,6.639229290777233228e-01,6.601470048273864188e-01
3.068236948387101024e-02,6.915448499340517419e-01,6.906941854196806396e-01,6.895933535048183183e-01,6.881430642315617963e-01,6.862650459215474674e-01,6.839527267311384939e-01,6.812154666897294319e-01,6.780631624828553639e-01,6.745017380065149171e-01,6.705347320883492390e-01
3.116939122171023466e-02,7.029635841501027382e-01,7.020700693025554440e-01,7.009138180858959233e-01,6.993905730734555348e-01,6.974181777915415825e-01,6.949898047053653105e-01,6.921153753441560141e-01,6.888053891355599978e-01,6.850661878916394221e-01,6.809016240131953168e-01
3.165641295954945561e-02,7.143963970369440197e-01,7.134585614715837076e-01,7.122449919959559228e-01,7.106462960954913477e-01,7.085763040221998432e-01,7.060279300385056134e-01,7.030116839048554667e-01,6.995386970926422698e-01,6.956157535239597678e-01,6.912470410499892415e-01
3.214343469738868003e-02,7.258432957761893345e-01,7.248596407998463276e-01,7.235868177297850590e-01,7.219101283057438589e-01,7.197392588729087937e-01,7.170668633449698293e-01,7.139040674512021623e-01,7.102626651375216760e-01,7.061499077383297518e-01,7.015703415741456617e-01
3.263045643522789752e-02,7.373042877805978668e-01,7.362732862165350944e-01,7.349392376222666501e-01,7.331819642858427022e-01,7.309068758618937345e-01,7.281063641575776790e-01,7.247921996449357973e-01,7.209768703386001398e-01,7.166681214335621775e-01,7.118708819217828276e-01
3.311747817306712194e-02,7.487793806938412011e-01,7.476994767062135061e-01,7.463021938472345074e-01,7.444616981897175245e-01,7.420789877655309397e-01,7.391461909286528575e-01,7.356757527348825043e-01,7.316808880601489706e-01,7.271698635927712484e-01,7.221480164236031563e-01
3.360449991090634636e-02,7.602685823903201356e-01,7.591381913081259869e-01,7.576756284163761457e-01,7.557492237423975023e-01,7.532554266177318159e-01,7.501861010312244060e-01,7.465543975618409434e-01,7.423742919734472867e-01,7.376546013040869987e-01,7.324010974392991535e-01
3.409152164874557078e-02,7.717719009750360071e-01,7.705894091155570669e-01,7.690594831781879526e-01,7.670444342388689218e-01,7.644360237094031119e-01,7.612258507603386626e-01,7.574278035636373696e-01,7.530566540681766785e-01,7.481217997817434240e-01,7.426294753924863601e-01
3.457854338658478827e-02,7.832893447835139744e-01,7.820531092752419644e-01,7.804536998169794293e-01,7.783472225429884928e-01,7.756206095879806250e-01,7.722651953344801257e-01,7.682956387803474563e-01,7.637275446640700016e-01,7.585709223875417573e-01,7.528324988061624312e-01
3.506556512442401269e-02,7.948209223817790381e-01,7.935292709868260186e-01,7.918582198519285020e-01,7.896574810864543936e-01,7.868090140570362934e-01,7.833038888971001201e-01,7.791575698596853172e-01,7.743865324228136338e-01,7.690014306526852250e-01,7.630095143386927958e-01
3.555258686226323711e-02,8.063666425663842396e-01,8.050178735023740817e-01,8.032729846361865711e-01,8.009751018678322732e-01,7.980010661759600055e-01,7.943416845182553754e-01,7.900132620625595070e-01,7.850331843602043058e-01,7.794127842999883926e-01,7.731598668203218949e-01
3.603960860010245459e-02,8.179265143644909308e-01,8.165188961259300937e-01,8.146979353560332981e-01,8.122999764516378729e-01,8.091965942597145744e-01,8.053783341963546283e-01,8.008623792687958876e-01,7.956670658585596190e-01,7.898044412664588787e-01,7.832828992902114429e-01
3.652663033794167902e-02,8.295005470340031106e-01,8.280323182131270610e-01,8.261330130300836849e-01,8.236319959674784918e-01,8.203954258786660958e-01,8.164135888600150270e-01,8.117045839830298037e-01,8.062877406793842461e-01,8.001758577262547689e-01,7.933779530340050457e-01
3.701365207578089650e-02,8.410887500637532765e-01,8.395581191708468838e-01,8.375781585085431136e-01,8.349710511092479637e-01,8.315973878584870249e-01,8.274471983700268929e-01,8.225395373407624611e-01,8.168947709762883758e-01,8.105264881140125111e-01,8.034443676219188424e-01
3.750067381362012092e-02,8.526911331737403454e-01,8.510962784569298112e-01,8.490333124725142344e-01,8.463170321343802538e-01,8.428023062801344167e-01,8.384789115214275057e-01,8.333668991145870564e-01,8.274877173081625070e-01,8.208557851485511758e-01,8.134814809473582820e-01
3.798769555145935228e-02,8.643077063154218642e-01,8.626467755799340775e-01,8.604984154333539248e-01,8.576698288631594558e-01,8.540100064799012181e-01,8.495084760456843576e-01,8.441863277205813310e-01,8.380661386526044865e-01,8.311631998569483093e-01,8.234886292660621443e-01
3.847471728929856977e-02,8.759384796720550703e-01,8.742095900989443891e-01,8.719734077320777654e-01,8.690293306780831895e-01,8.652203130495406125e-01,8.605356386129842106e-01,8.549974802248651029e-01,8.486295924196010088e-01,8.414481815989887092e-01,8.334651472357709201e-01
3.896173902713779419e-02,8.875834636590964610e-01,8.857847016234337012e-01,8.834582295388202500e-01,8.803954265232882825e-01,8.764330498364683031e-01,8.715601448346370628e-01,8.658000123503299950e-01,8.591776344654655784e-01,8.517101780919899001e-01,8.434103679564242118e-01
3.944876076497701167e-02,8.992426689246485472e-01,8.973720898131725132e-01,8.949528208523421791e-01,8.917680049040292989e-01,8.876480399440351832e-01,8.825817392655839200e-01,8.765935784835323652e-01,8.697098191070283812e-01,8.619486354359979785e-01,8.533236230108832698e-01
3.993578250281623609e-02,9.109161063499600086e-01,9.089717343781855696e-01,9.064571214995844617e-01,9.031469538862114677e-01,8.988651057318730597e-01,8.936001654070135913e-01,8.873778316817535483e-01,8.802256991360799532e-01,8.721629981393566045e-01,8.632042425061774438e-01
4.042280424065546052e-02,9.226037870499825821e-01,9.205836150787661820e-01,9.179710711352816466e-01,9.145321610959871172e-01,9.100840688163203129e-01,9.046151657090928389e-01,8.981524236802302941e-01,8.907248258340721980e-01,8.823527091446534687e-01,8.730515551152825404e-01
4.090982597849467800e-02,9.343057223739745787e-01,9.322077117255320733e-01,9.294946092416163097e-01,9.259235137194011811e-01,9.213047500709147242e-01,9.156264815738006657e-01,9.089170048995496298e-01,9.012067489870700943e-01,8.925172098550360200e-01,8.828648881194196552e-01
4.139684771633390242e-02,9.460219239061586904e-01,9.438440041795345126e-01,9.410276751279267327e-01,9.373208985020955453e-01,9.325269696269622433e-01,9.266338533578702963e-01,9.196712244532097014e-01,9.116710169009578646e-01,9.026559401608997835e-01,8.926435674508819140e-01
4.188386945417311991e-02,9.577524034664397501e-01,9.554924723524238495e-01,9.525702079304720904e-01,9.487242017490773449e-01,9.437505468741868020e-01,9.376370203758513933e-01,9.304147301553562510e-01,9.221171764169056040e-01,9.127683384669593725e-01,9.023869177363936789e-01
4.237089119201235127e-02,9.694971731111596824e-01,9.671530962066505754e-01,9.641221466122329442e-01,9.601333093245278949e-01,9.549753004614397467e-01,9.486357209032627580e-01,9.411471685286720845e-01,9.325447729270780473e-01,9.228538417196778809e-01,9.120942623409840078e-01
4.285791292985157569e-02,9.812562451339217340e-01,9.788258557557325545e-01,9.756834299627782370e-01,9.715481066516865605e-01,9.662010482974996428e-01,9.596296921798719293e-01,9.518681848124488365e-01,9.429533503906115666e-01,9.329118854350848533e-01,9.217649234123989066e-01
4.334493466769079317e-02,9.930296320664526721e-01,9.905107310645577812e-01,9.872539965981681487e-01,9.829684787127740409e-01,9.774276075519309215e-01,9.706186704130692622e-01,9.625774229708128349e-01,9.533424513498316433e-01,9.429419037269552994e-01,9.313982219260295015e-01
4.383195640553001760e-02,1.004817346679532708e+00,1.002207702249752419e+00,9.988337849609223440e-01,9.943943100489898157e-01,9.886547946560323430e-01,9.816023907813651306e-01,9.732745257011317097e-01,9.637116169467399018e-01,9.529433293353746226e-01,9.409934777303781139e-01
4.431897814336923508e-02,1.016619401983960280e+00,1.013916749480080703e+00,1.010422733320021083e+00,1.005825484760546562e+00,9.998824253038417487e-01,9.925805874379796112e-01,9.839591344425724362e-01,9.740603869397372883e-01,9.629155936556629269e-01,9.505500095930354831e-01
4.480599988120845950e-02,1.028435811231585451e+00,1.025637852976911901e+00,1.022020779770972609e+00,1.017261886506779289e+00,1.011110314453231185e+00,1.003552993514555736e+00,9.946308893848416766e-01,9.843882997206183649e-01,9.728581267676849054e-01,9.600671352471992215e-01
4.529302161904768392e-02,1.040266587916382823e+00,1.037370993014723020e+00,1.033627862235917405e+00,1.028703398506295219e+00,1.022338276327061646e+00,1.014519341124970442e+00,1.005289429477079999e+00,9.946948923318059688e-01,9.827703574655242136e-01,9.695441714387073029e-01
4.578004335688690141e-02,1.052111745775592411e+00,1.049116149921668573e+00,1.045243918463799382e+00,1.040149903537199050e+00,1.033566124414429632e+00,1.025479361369267872e+00,1.015934392436939948e+00,1.004979700483855876e+00,9.926517132875423144e-01,9.789804339736086769e-01
4.626706509472612583e-02,1.063971298790897357e+00,1.060873304080182322e+00,1.056868886030568611e+00,1.051601283937354303e+00,1.044793671471968999e+00,1.036432784337686597e+00,1.026565414759813333e+00,1.015242258573198386e+00,1.002501620546799144e+00,9.883752377662503585e-01
4.675408683256534331e-02,1.075845261189659396e+00,1.072642435927635862e+00,1.068502702339443999e+00,1.063057421604712616e+00,1.056020729525235957e+00,1.047379339114801633e+00,1.037182131728234813e+00,1.025482099700143257e+00,1.012319504361849809e+00,9.977278968878922072e-01
4.724110857040457467e-02,1.087733647446207819e+00,1.084423525957048495e+00,1.080145304621223712e+00,1.074518197997695435e+00,1.067247109870165023e+00,1.058318753783777044e+00,1.047784177421450247e+00,1.035698755687137762e+00,1.022104788687919985e+00,1.007037724615853058e+00
4.772813030824379910e-02,1.099636472283194610e+00,1.096216554717860392e+00,1.091796629934661755e+00,1.085983494135648320e+00,1.078472623074615555e+00,1.069250755430737110e+00,1.058371184725166447e+00,1.045891757097288544e+00,1.031856896348458896e+00,1.016304033483188540e+00
4.821515204608301658e-02,1.111553750672965135e+00,1.108021502816715520e+00,1.103456615166853449e+00,1.097453190599312567e+00,1.089697078979952050e+00,1.080175070149213212e+00,1.068942785341432833e+00,1.056060633253106840e+00,1.041575249067040021e+00,1.025526135328868049e+00
4.870217378392224100e-02,1.123485497839028291e+00,1.119838350918348713e+00,1.115125197033726590e+00,1.108927167531404301e+00,1.100920286702750772e+00,1.091091423044747488e+00,1.079498609798736020e+00,1.066204912255553916e+00,1.051259267499676353e+00,1.034703341348519157e+00
4.918919552176145848e-02,1.135431729257543099e+00,1.131667079746478954e+00,1.126802312080537050e+00,1.120405304637210664e+00,1.112142054636539701e+00,1.101999538239563758e+00,1.090038287462224975e+00,1.076324121003299883e+00,1.060908371267472283e+00,1.043834962145663070e+00
4.967621725960068291e-02,1.147392460658869018e+00,1.143507670084768391e+00,1.138487896682432554e+00,1.131887481185254174e+00,1.123362190453623510e+00,1.112899138877365246e+00,1.100561446544116251e+00,1.086417785212253406e+00,1.070521978989663392e+00,1.052920307783489884e+00
5.016323899743990733e-02,1.159367708029180211e+00,1.155360102777842179e+00,1.150181887045075957e+00,1.143373576008026582e+00,1.134580501106997596e+00,1.123789947128247091e+00,1.111067714114277738e+00,1.096485429435354320e+00,1.080099508317039270e+00,1.061958687837168736e+00
5.065026073527912481e-02,1.171357487612117332e+00,1.167224358732341649e+00,1.161884219205303381e+00,1.154863467502761365e+00,1.145796792832318500e+00,1.134671684193705676e+00,1.121556716110961194e+00,1.106526577082604268e+00,1.089640375965723162e+00,1.070949411446669108e+00
5.113728247311834924e-02,1.183361815910493942e+00,1.179100418918029858e+00,1.173594829031834541e+00,1.166357033632268836e+00,1.157010871149949605e+00,1.145544070311758533e+00,1.132028077351708628e+00,1.116540750441358032e+00,1.099143997751331758e+00,1.079891787370114153e+00
5.162430421095757366e-02,1.195380709688058207e+00,1.190988264368953997e+00,1.185313652226039016e+00,1.177854151925829207e+00,1.168222540867088100e+00,1.156406824762177266e+00,1.142481421544428333e+00,1.126527470696867983e+00,1.108609788623508230e+00,1.088785124037661589e+00
5.211132594879679808e-02,1.207414185971324549e+00,1.202887876184667526e+00,1.197040624322764257e+00,1.189354699480153599e+00,1.179431606079976547e+00,1.167259665871840602e+00,1.152916371298649434e+00,1.136486257953098988e+00,1.118037162700841858e+00,1.097628729605922171e+00
5.259834768663602250e-02,1.219462262051414836e+00,1.214799235531466959e+00,1.208775680691178245e+00,1.200858552960371251e+00,1.190637870176151747e+00,1.178102311020163606e+00,1.163332548136911226e+00,1.146416631253761587e+00,1.127425533306130490e+00,1.106421912012874209e+00
5.308536942447523999e-02,1.231524955486003492e+00,1.226722323643723911e+00,1.220518756535707627e+00,1.212365588601111099e+00,1.201841135836815511e+00,1.188934476644675664e+00,1.173729572506358343e+00,1.156318108603639150e+00,1.136774313002050452e+00,1.115163979033340302e+00
5.357239116231446441e-02,1.243602284101252842e+00,1.238657121825210705e+00,1.232269786896967645e+00,1.223875682207587801e+00,1.213041205039219195e+00,1.199755878246657970e+00,1.184107063790456493e+00,1.166190206990123324e+00,1.146082913627161304e+00,1.123854238334948352e+00
5.405941290015368189e-02,1.255694265993894110e+00,1.250603611450562536e+00,1.244028706652832383e+00,1.235388709156830078e+00,1.224237879059211220e+00,1.210566230396967757e+00,1.194464640320949567e+00,1.176032442405076983e+00,1.155350746332344691e+00,1.132491997534683215e+00
5.454643463799290631e-02,1.267800919533249804e+00,1.262561773966684786e+00,1.255795450519448408e+00,1.246904544398861336e+00,1.235430958473755059e+00,1.221365246741875410e+00,1.204801919389892451e+00,1.185844329866858171e+00,1.164577221617540070e+00,1.141076564255886883e+00
5.503345637583213074e-02,1.279922263363398649e+00,1.274531590894295574e+00,1.267569953052383624e+00,1.258423062458019492e+00,1.246620243163601760e+00,1.232152640009087863e+00,1.215118517261922548e+00,1.195625383442674439e+00,1.173761749368917195e+00,1.149607246185843312e+00
5.552047811367134822e-02,1.292058316405329199e+00,1.286513043829458081e+00,1.279352148647767251e+00,1.269944137434277032e+00,1.257805532315983132e+00,1.242928122013829517e+00,1.225414049186655197e+00,1.205375116271144131e+00,1.182903738896379897e+00,1.158083351133858852e+00
5.600749985151057958e-02,1.304209097859229560e+00,1.298506114445241888e+00,1.291141971543558808e+00,1.281467643004692736e+00,1.268986624427450138e+00,1.253691403665098569e+00,1.235688129411303127e+00,1.215093040585167206e+00,1.192002598971497296e+00,1.166504187089908884e+00
5.649452158934979706e-02,1.316374627206696291e+00,1.310510784493307046e+00,1.302939355820740275e+00,1.292993452424796796e+00,1.280163317306665771e+00,1.264442194971921118e+00,1.245940371193361873e+00,1.224778667734954807e+00,1.201057737865716124e+00,1.174869062283731003e+00
5.698154332718902149e-02,1.328554924213138477e+00,1.322527035805675544e+00,1.314744235404694095e+00,1.304521438530164890e+00,1.291335408077402658e+00,1.275180205049835980e+00,1.256170386813575846e+00,1.234431508211423001e+00,1.210068563389051555e+00,1.183177285244541022e+00
5.746856506502824591e-02,1.340750008930117421e+00,1.334554850296437944e+00,1.326556544066520793e+00,1.316051473737940736e+00,1.302502693181506466e+00,1.285905142127385714e+00,1.266377787588976123e+00,1.244051071669743269e+00,1.219034482929058028e+00,1.191428164861186190e+00
5.795558680286746339e-02,1.352959901697893708e+00,1.346594209963664746e+00,1.338376215424555760e+00,1.327583430048559388e+00,1.313664968382078246e+00,1.296616713552857236e+00,1.276562183886216451e+00,1.253636866953280693e+00,1.227954903490303229e+00,1.199621010442949665e+00
5.844260854070668781e-02,1.365184623514087203e+00,1.358645097257314971e+00,1.350203183312049138e+00,1.339117179414881509e+00,1.324822029138507551e+00,1.307314626184916895e+00,1.286723185546279513e+00,1.263188402584408676e+00,1.236829232303326975e+00,1.207755132526872277e+00
5.892963027854590530e-02,1.377424198617804185e+00,1.370707497657726481e+00,1.362037384351384883e+00,1.350652596319617649e+00,1.335973673210979928e+00,1.317998589081845973e+00,1.296860404775125764e+00,1.272705190067230152e+00,1.245656880890491758e+00,1.215829848257455659e+00
5.941665201638512972e-02,1.389678647819709845e+00,1.382781393005739323e+00,1.373878751279647314e+00,1.362189551077991556e+00,1.347119693885132863e+00,1.328668306515872644e+00,1.306973448676636895e+00,1.282186735442877090e+00,1.254437254806042734e+00,1.223844467982879936e+00
5.990367375422435414e-02,1.401947991179686603e+00,1.394866764188632979e+00,1.385727215647311272e+00,1.373727912560028575e+00,1.358259882743709790e+00,1.339323480849406334e+00,1.317061922341186131e+00,1.291632542783649473e+00,1.263169757859286202e+00,1.231798300719261663e+00
6.039069549206357856e-02,1.414232249120458862e+00,1.406963592253084983e+00,1.397582708931642381e+00,1.385267549308227153e+00,1.369394030799186535e+00,1.349963813707039995e+00,1.327125430105376980e+00,1.301042115627003559e+00,1.271853793866565496e+00,1.239690656446115646e+00
6.087771722990279605e-02,1.426531442432573016e+00,1.419071858408796238e+00,1.409445162539034957e+00,1.396808329538976601e+00,1.380521928495248574e+00,1.360589005978927846e+00,1.337163575560065709e+00,1.310414956991807989e+00,1.280488766680010659e+00,1.247520846152250673e+00
6.136473896774202047e-02,1.438845592278939600e+00,1.431191544031709340e+00,1.421314507806987315e+00,1.408350121143675082e+00,1.391643365708064461e+00,1.371198757824086512e+00,1.347175961558476409e+00,1.319750569394883222e+00,1.289074080216780827e+00,1.255288181882358467e+00
6.185176070558123795e-02,1.451174720198934676e+00,1.443322630666816098e+00,1.433190676005708264e+00,1.419892791689547185e+00,1.402758131747354087e+00,1.381792768673625327e+00,1.357162190224403320e+00,1.329048454867822526e+00,1.297609138488789782e+00,1.262991976784286541e+00
6.233878244342046931e-02,1.463518848112065784e+00,1.455465100030558290e+00,1.445073598339362553e+00,1.431436208420164613e+00,1.413866015357255534e+00,1.392370737233899813e+00,1.367121862960505085e+00,1.338308114974096075e+00,1.306093345632925340e+00,1.270631545157004716e+00
6.282580418125970068e-02,1.475877998321196261e+00,1.467618934012817178e+00,1.456963205946947726e+00,1.442980238255663128e+00,1.424966804716983670e+00,1.402932361489592550e+00,1.377054580456688271e+00,1.347529050826432595e+00,1.314526105941752343e+00,1.278206202499258204e+00
6.331282591909891122e-02,1.488252193515331889e+00,1.479784114678495577e+00,1.468859429902808156e+00,1.454524747792663053e+00,1.436060287441289107e+00,1.413477338706720321e+00,1.386959942698580361e+00,1.356710763104488127e+00,1.322906823894707262e+00,1.285715265558910136e+00
6.379984765693813564e-02,1.500641456771972582e+00,1.491960624268694025e+00,1.480762201216784923e+00,1.466069603303890911e+00,1.447146250580712223e+00,1.424005365435566883e+00,1.396837548976094912e+00,1.365852752072793663e+00,1.331234904189780410e+00,1.293158052382974876e+00
6.428686939477736006e-02,1.513045811559018627e+00,1.504148445201471063e+00,1.492671450833995994e+00,1.477614670737497971e+00,1.458224480621630459e+00,1.434516137513540679e+00,1.406686997892082847e+00,1.374954517598984349e+00,1.339509751775685764e+00,1.300533882368337002e+00
6.477389113261658449e-02,1.525465281736243295e+00,1.516347560072201173e+00,1.504587109634256903e+00,1.489159815716081026e+00,1.469294763486104438e+00,1.445009350067960163e+00,1.416507887371077246e+00,1.384015559172311560e+00,1.347730771884519063e+00,1.307842076313162849e+00
6.526091287045579503e-02,1.537899891556326004e+00,1.528557951653521041e+00,1.516509108431133068e+00,1.500704903535405199e+00,1.480356884531518702e+00,1.455484697518763859e+00,1.426299814668125832e+00,1.393035375922436536e+00,1.355897370064906626e+00,1.315081956468998392e+00
6.574793460829501945e-02,1.550349665665446963e+00,1.540779602894868372e+00,1.528437377970627731e+00,1.512249799162824537e+00,1.491410628550021045e+00,1.465941873581148247e+00,1.436062376377716499e+00,1.402013466638506012e+00,1.364008952215639781e+00,1.322252846593559239e+00
6.623495634613424388e-02,1.562814629103441266e+00,1.553012496921609475e+00,1.540371848929505072e+00,1.523794367235404401e+00,1.502455779767752464e+00,1.476380571268128605e+00,1.445795168442787215e+00,1.410949329788507400e+00,1.372064924619798898e+00,1.329354072004206078e+00
6.672197808397346830e-02,1.575294807303516897e+00,1.565256617033760955e+00,1.552312451913248292e+00,1.535338472057744097e+00,1.513492121843879934e+00,1.486800482893028352e+00,1.455497786163832075e+00,1.419842463538910193e+00,1.380064693979365931e+00,1.336384959632111791e+00
6.720899982181269272e-02,1.587790226091532420e+00,1.577511946704299950e+00,1.564259117453652426e+00,1.546881977599499081e+00,1.524519437869418681e+00,1.497201300071893781e+00,1.465169824208093052e+00,1.428692365774584694e+00,1.388007667450325444e+00,1.343344838077116910e+00
6.769602155965191714e-02,1.600300911684838123e+00,1.589778469577068698e+00,1.576211776006051224e+00,1.558424747492605622e+00,1.535537510365856173e+00,1.507582713725834189e+00,1.474810876618843913e+00,1.437498534119004745e+00,1.395893252678253260e+00,1.350233037663274072e+00
6.818304329749114157e-02,1.612826890690675752e+00,1.602056169464266322e+00,1.588170357946181888e+00,1.569966645028203489e+00,1.546546121283567388e+00,1.517944414083288951e+00,1.484420536824762937e+00,1.446260465954733343e+00,1.403720857834394709e+00,1.357048890495081706e+00
6.867006503533035211e-02,1.625368190104141686e+00,1.614345030343535159e+00,1.600134793566680314e+00,1.581507533153259759e+00,1.557545052000029351e+00,1.528286090682219101e+00,1.493998397649396237e+00,1.454977658444185806e+00,1.411489891652229600e+00,1.363791730514405831e+00
6.915708677316957653e-02,1.637924837305712478e+00,1.626645036354637863e+00,1.612105013073216853e+00,1.593047274466895757e+00,1.568534083317830952e+00,1.538607432372226747e+00,1.503544051320711672e+00,1.463649608550680714e+00,1.419199763464528363e+00,1.370460893558093529e+00
6.964410851100880095e-02,1.650496860058327631e+00,1.638956171795722838e+00,1.624080946580259477e+00,1.604585731216408684e+00,1.579512995462477143e+00,1.548908127316599215e+00,1.513057089480739803e+00,1.472275813059767069e+00,1.426849883240893124e+00,1.377055717416272085e+00
7.013113024884802538e-02,1.663084286504038278e+00,1.651278421119183992e+00,1.636062524106480565e+00,1.616122765292999031e+00,1.590481568079991082e+00,1.559187862994279028e+00,1.522537103195308772e+00,1.480855768600836564e+00,1.434439661625789286e+00,1.383575541891339133e+00
7.061815198668723592e-02,1.675687145160214886e+00,1.663611768927110157e+00,1.648049675569791317e+00,1.627658238227196019e+00,1.601439580234311544e+00,1.569446326201760833e+00,1.531983682963866666e+00,1.489388971669016293e+00,1.441968509977065827e+00,1.390019708857642255e+00
7.110517372452647422e-02,1.688305464915318632e+00,1.675956199966327720e+00,1.660042330782016240e+00,1.639192011183984832e+00,1.612386810404486948e+00,1.579683203054914609e+00,1.541396418729394480e+00,1.497874918647344789e+00,1.449435840404963427e+00,1.396387562321847353e+00
7.159219546236569864e-02,1.700939275024228925e+00,1.688311699123029364e+00,1.672040419443198145e+00,1.650723944957629863e+00,1.623323036481662651e+00,1.589898178990731381e+00,1.550774899888408775e+00,1.506313105829226506e+00,1.456841065811609548e+00,1.402678448483993590e+00
7.207921720020490919e-02,1.713588605103139040e+00,1.700678251417001352e+00,1.684043871135541215e+00,1.662253899966205317e+00,1.634248035765869744e+00,1.600090938769000326e+00,1.560118715301053838e+00,1.514703029441172299e+00,1.464183599931003776e+00,1.408891715799241551e+00
7.256623893804414749e-02,1.726253485124011222e+00,1.713055841995436257e+00,1.696052615316991474e+00,1.673781736245822716e+00,1.645161584962605117e+00,1.610261166473909933e+00,1.569427453301287745e+00,1.523044185665820116e+00,1.471462857369493449e+00,1.415026715040308858e+00
7.305326067588335803e-02,1.738933945408586146e+00,1.725444456126336679e+00,1.708066581314440668e+00,1.685307313444553978e+00,1.656063460179206359e+00,1.620408545515569010e+00,1.578700701707149490e+00,1.531336070665233251e+00,1.478678253646730445e+00,1.421082799360592341e+00
7.354028241372258246e-02,1.751630016621967378e+00,1.737844079191517288e+00,1.720085698316583755e+00,1.696830490816066517e+00,1.666953436921031484e+00,1.630532758631466850e+00,1.587938047831128241e+00,1.539578180604489033e+00,1.485829205237126471e+00,1.427059324357983439e+00
7.402730415156179300e-02,1.764341729765753763e+00,1.750254696679187871e+00,1.732109895366392038e+00,1.708351127212946352e+00,1.677831290087421712e+00,1.640633487887844133e+00,1.597139078490610320e+00,1.547770011675541291e+00,1.492915129611787517e+00,1.432955648139369265e+00
7.451432588940103130e-02,1.777069116170742369e+00,1.762676294176135805e+00,1.744139101353234356e+00,1.719869081079729689e+00,1.688696793967472187e+00,1.650710414681002103e+00,1.606303380018425653e+00,1.555911060121368816e+00,1.499935445280943247e+00,1.438771131385825353e+00
7.500134762724024184e-02,1.789812207489187124e+00,1.775108857359493975e+00,1.756173245004627903e+00,1.731384210445631622e+00,1.699549722235590199e+00,1.660763219738530916e+00,1.615430538273477934e+00,1.564000822260403822e+00,1.506889571836860231e+00,1.444505137418495400e+00
7.548836936507946627e-02,1.802571035686623135e+00,1.787552371988105016e+00,1.768212254877624900e+00,1.742896372916976855e+00,1.710389847946854669e+00,1.670791583120466273e+00,1.624520138651469381e+00,1.572038794511243731e+00,1.513776929997247667e+00,1.450157032265161128e+00
7.597539110291870457e-02,1.815345633033252248e+00,1.800006823893475216e+00,1.780256059349836661e+00,1.754405425669331553e+00,1.721216943532172028e+00,1.680795184220373217e+00,1.633571766095712530e+00,1.580024473417645181e+00,1.520596941649148937e+00,1.455726184727502037e+00
7.646241284075791511e-02,1.828136032094879626e+00,1.812472198970310311e+00,1.792304586610081518e+00,1.765911225439325438e+00,1.732030780793217151e+00,1.690773701766348669e+00,1.642585005108029739e+00,1.587957355673793147e+00,1.527349029893318777e+00,1.461211966449040167e+00
7.694943457859713953e-02,1.840942265723434668e+00,1.824948483166663582e+00,1.804357764648690576e+00,1.777413628516197885e+00,1.742831130897191994e+00,1.700726813821965333e+00,1.651559439759751724e+00,1.595836938149865381e+00,1.534032619089098493e+00,1.466613751983781855e+00
7.743645631643636396e-02,1.853764367047028294e+00,1.837435662473653197e+00,1.816415521247422227e+00,1.788912490733016059e+00,1.753617764371357302e+00,1.710654197787123909e+00,1.660494653702795365e+00,1.603662717917863745e+00,1.540647134899767678e+00,1.471930918865539395e+00
7.792347805427558838e-02,1.866602369459582356e+00,1.849933722914778977e+00,1.828477783969026049e+00,1.800407667457611272e+00,1.764390451097371804e+00,1.720555530398840460e+00,1.669390230180835877e+00,1.611434192277736877e+00,1.547192004338392657e+00,1.477162847677948809e+00
7.841049979211479892e-02,1.879456306610028715e+00,1.862442650534839483e+00,1.840544480146444339e+00,1.811899013583214479e+00,1.775148960305431123e+00,1.730430487731963174e+00,1.678245752040572691e+00,1.619150858783782176e+00,1.553666655814159414e+00,1.482308922125172179e+00
7.889752152995402334e-02,1.892326212391053364e+00,1.874962431388422779e+00,1.852615536871636159e+00,1.823386383518784459e+00,1.785893060568191748e+00,1.740278745199804744e+00,1.687060801743078153e+00,1.626812215271327577e+00,1.560070519179197035e+00,1.487368529103292314e+00
7.938454326779324777e-02,1.905212120927416208e+00,1.887493051528005283e+00,1.864690880984050336e+00,1.834869631179044891e+00,1.796622519794500938e+00,1.750099977554711472e+00,1.695834961375243033e+00,1.634417759883699528e+00,1.566403025775888080e+00,1.492341058772393536e+00
7.987156500563247219e-02,1.918114066563819886e+00,1.900034496991625632e+00,1.876770439058719653e+00,1.846348609974212795e+00,1.807337105222913909e+00,1.759893858888548213e+00,1.704567812661303972e+00,1.641966991099465645e+00,1.572663608484666797e+00,1.497225904629334137e+00
8.035858674347169661e-02,1.931032083852357584e+00,1.912586753790171290e+00,1.888854137394007093e+00,1.857823172799441647e+00,1.818036583415020502e+00,1.769660062633123587e+00,1.713258936974474178e+00,1.649459407759971130e+00,1.578851701772311600e+00,1.502022463581208500e+00
8.084560848131092103e-02,1.943966207539492341e+00,1.925149807894223297e+00,1.900941901998959072e+00,1.869293172023940519e+00,1.828720720248543596e+00,1.779398261560516614e+00,1.721907915348642515e+00,1.656894509097136980e+00,1.584966741740712060e+00,1.506730136019490685e+00
8.133263021915014546e-02,1.956916472552635122e+00,1.937723645220532420e+00,1.913033658580330698e+00,1.880758459479824785e+00,1.839389280910265434e+00,1.789108127783361368e+00,1.730514328490188714e+00,1.664271794761565726e+00,1.591008166176142824e+00,1.511348325894880329e+00
8.181965195698935600e-02,1.969882913986262585e+00,1.950308251618060540e+00,1.925129332529222026e+00,1.892218886450647286e+00,1.850042029888728123e+00,1.798789332755034831e+00,1.739077756789871421e+00,1.671590764850909405e+00,1.596975414599012710e+00,1.515876440792826241e+00
8.230667369482859430e-02,1.982865567087588321e+00,1.962903612853609925e+00,1.937228848907342815e+00,1.903674303659627309e+00,1.860678730966730088e+00,1.808441547269773464e+00,1.747597780334806616e+00,1.678850919938525532e+00,1.602867928314107182e+00,1.520313892009745871e+00
8.279369543266780485e-02,1.995864467241807994e+00,1.975509714597053712e+00,1.949332132432926690e+00,1.915124561257583569e+00,1.871299147213621783e+00,1.818064441462715841e+00,1.756073978920535517e+00,1.686051761102408619e+00,1.608685150461309110e+00,1.524660094629922025e+00
8.328071717050702927e-02,2.008879649956922364e+00,1.988126542406174924e+00,1.961439107466292686e+00,1.926569508810590747e+00,1.881903040977417785e+00,1.827657684809891547e+00,1.764505932063203053e+00,1.693192789954425681e+00,1.614426526066834899e+00,1.528914467603112781e+00
8.376773890834623981e-02,2.021911150848084482e+00,2.000754081711055843e+00,1.973549697995005570e+00,1.938008995287296532e+00,1.892490173876667070e+00,1.837220946128103272e+00,1.772893219011794752e+00,1.700273508669803313e+00,1.620091502094925584e+00,1.533076433822825102e+00
8.425476064618547811e-02,2.034959005621542083e+00,2.013392317798100795e+00,1.985663827618709298e+00,1.949442869045972193e+00,1.903060306792153433e+00,1.846753893574760053e+00,1.781235418760487299e+00,1.707293420016918528e+00,1.625679527500049515e+00,1.537145420205289437e+00
8.474178238402470253e-02,2.048023250058098377e+00,2.026041235793598183e+00,1.997781419533547043e+00,1.960870977821226546e+00,1.913613199858354097e+00,1.856256194647610602e+00,1.789532110061065495e+00,1.714252027387352051e+00,1.631190053279577112e+00,1.541120857769120445e+00
8.522880412186391308e-02,2.061103919996208678e+00,2.038700820646951239e+00,2.009902396516290324e+00,1.972293168710481659e+00,1.924148612454753327e+00,1.865727516184447765e+00,1.797782871435468888e+00,1.721148834826254692e+00,1.636622532526967877e+00,1.545002181715676048e+00
8.571582585970315138e-02,2.074201051314553457e+00,2.051371057113417606e+00,2.022026680908024510e+00,1.983709288160078632e+00,1.934666303196886039e+00,1.875167524362685523e+00,1.805987281188381255e+00,1.727983347062957753e+00,1.641976420485414589e+00,1.548788831510087727e+00
8.620284759754236192e-02,2.087314679914237914e+00,2.064051929736501201e+00,2.034154194597523890e+00,1.995119181951140241e+00,1.945166029927228646e+00,1.884575884698904247e+00,1.814144917419948211e+00,1.734755069541895844e+00,1.647251174602004653e+00,1.552480250962996911e+00
8.668986933538158635e-02,2.100444841700491505e+00,2.076743422829880004e+00,2.046284859004215750e+00,2.006522695185077865e+00,1.955647549705837207e+00,1.893952262048280932e+00,1.822255358038548767e+00,1.741463508453782838e+00,1.652446254582342622e+00,1.556075888312966393e+00
8.717689107322081077e-02,2.113591572564020193e+00,2.089445520459003891e+00,2.058418595060850009e+00,2.017919672268879694e+00,1.966110618800852361e+00,1.903296320604006109e+00,1.830318180773706782e+00,1.748108170767111114e+00,1.657561122445696311e+00,1.559575196309600287e+00
8.766391281106003519e-02,2.126754908361805363e+00,2.102158206422184872e+00,2.070555323195710340e+00,2.029309956899998824e+00,1.976554992678710931e+00,1.912607723896549317e+00,1.838332963189031499e+00,1.754688564259877959e+00,1.662595242580586108e+00,1.562977632297323005e+00
8.815093454889924574e-02,2.139934884897563006e+00,2.114881464231364472e+00,2.082694963314541070e+00,2.040693392051030841e+00,1.986980425994233634e+00,1.921886134792919254e+00,1.846299282695297972e+00,1.761204197551644146e+00,1.667548081800906079e+00,1.566282658299878783e+00
8.863795628673847016e-02,2.153131537901706416e+00,2.127615277092422819e+00,2.094837434782065078e+00,2.052069819954037921e+00,1.997386672580459210e+00,1.931131215495810682e+00,1.854216716563594769e+00,1.767654580135843645e+00,1.672419109402506932e+00,1.569489741105502656e+00
8.912497802457770846e-02,2.166344903010898104e+00,2.140359627885101812e+00,2.106982656403156184e+00,2.063439082084599363e+00,2.007773485438299588e+00,1.940342627542692489e+00,1.862084841938565827e+00,1.774039222412390426e+00,1.677207797220277241e+00,1.572598352352783113e+00
8.961199976241691900e-02,2.179575015747142963e+00,2.153114499142499305e+00,2.119130546403626969e+00,2.074801019145542380e+00,2.018140616725971004e+00,1.949520031804812037e+00,1.869903235851737122e+00,1.780357635720554388e+00,1.681913619685707850e+00,1.575607968617214638e+00
9.009902150025614342e-02,2.192821911496465326e+00,2.165879873030180036e+00,2.131281022410676851e+00,2.086155471050395782e+00,2.028487817748243494e+00,1.958663088486136017e+00,1.877671475234944598e+00,1.786609332372129932e+00,1.686536053884949649e+00,1.578518071498438591e+00
9.058604323809536785e-02,2.206085625487118840e+00,2.178655731324850464e+00,2.143434001432948044e+00,2.097502276906519914e+00,2.038814838945465890e+00,1.967771457122208911e+00,1.885389136933839804e+00,1.792793825684880771e+00,1.691074579617358076e+00,1.581328147708179310e+00
9.107306497593459227e-02,2.219366192767398438e+00,2.191442055392655242e+00,2.155589399840248443e+00,2.108841274997969251e+00,2.049121429882408307e+00,1.976844796578947960e+00,1.893055797721500122e+00,1.798910630016274048e+00,1.695528679454528787e+00,1.584037689158860784e+00
9.156008671377380281e-02,2.232663648182961147e+00,2.204238826167027376e+00,2.167747133342868615e+00,2.120172302768010386e+00,2.059407339236870360e+00,1.985882765051343091e+00,1.900671034312106045e+00,1.804959260797477372e+00,1.699897838799808714e+00,1.586646193052912324e+00
9.204710845161304111e-02,2.245978026353757429e+00,2.217046024126167136e+00,2.179907116970573711e+00,2.131495196801385994e+00,2.069672314788119749e+00,1.994885020062112435e+00,1.908234423374737698e+00,1.810939234567665368e+00,1.704181545948320498e+00,1.589153161972777895e+00
9.253413018945225166e-02,2.259309361650484238e+00,2.229863629270075087e+00,2.192069265051194371e+00,2.142809792806239066e+00,2.079916103405090588e+00,2.003851218460245942e+00,1.915745541547224207e+00,1.816850069008570934e+00,1.708379292147436113e+00,1.591558103971579596e+00
9.302115192729147608e-02,2.272657688170657053e+00,2.242691621097238297e+00,2.204233491188909877e+00,2.154115925595797343e+00,2.090138451034438738e+00,2.012781016419537661e+00,1.923203965450143604e+00,1.822691282979379324e+00,1.712490571657801608e+00,1.593860532664532759e+00
9.350817366513068662e-02,2.286023039714146332e+00,2.255529978580805839e+00,2.216399708242070332e+00,2.165413429069660722e+00,2.100339102688293380e+00,2.021674069436951271e+00,1.930609271700826746e+00,1.828462396551818969e+00,1.716514881814769522e+00,1.596059967320971662e+00
9.399519540296992492e-02,2.299405449758404885e+00,2.268378680144485848e+00,2.228567828300776821e+00,2.176702136194910597e+00,2.110517802431928658e+00,2.030530032331017587e+00,1.937961036927544622e+00,1.834162931045622669e+00,1.720451723090397067e+00,1.598155932957132652e+00
9.448221714080914935e-02,2.312804951433097056e+00,2.281237703637876368e+00,2.240737762663951305e+00,2.187981878986782647e+00,2.120674293371092478e+00,2.039348559240044878e+00,1.945258837783688133e+00,1.839792409064184842e+00,1.724300599155865976e+00,1.600147960429576077e+00
9.496923887864835989e-02,2.326221577494448134e+00,2.294107026311544395e+00,2.252909421816181812e+00,2.199252488489168655e+00,2.130808317639258043e+00,2.048129303620357611e+00,1.952502250962127262e+00,1.845350354530573833e+00,1.728061016944440142e+00,1.602035586529328759e+00
9.545626061648759819e-02,2.339655360299115916e+00,2.306986624791655061e+00,2.265082715404175051e+00,2.210513794754795036e+00,2.140919616384651114e+00,2.056871918244448594e+00,1.959690853209648864e+00,1.850836292723821552e+00,1.731732486714920860e+00,1.603818354076729236e+00
9.594328235432680874e-02,2.353106331777437443e+00,2.319876475054014620e+00,2.277257552212661906e+00,2.221765626824931950e+00,2.151007929756909132e+00,2.065576055198911298e+00,1.966824221341357148e+00,1.856249750315384084e+00,1.735314522115492863e+00,1.605495812016886292e+00
9.643030409216603316e-02,2.366574523406586472e+00,2.332776552398036607e+00,2.289433840140267407e+00,2.233007812709108642e+00,2.161072996893822928e+00,2.074241365882548482e+00,1.973901932255378577e+00,1.861590255406062600e+00,1.738806640248200086e+00,1.607067515515925304e+00
9.691732583000525758e-02,2.380059966182953346e+00,2.345686831419980578e+00,2.301611486174703458e+00,2.244240179364240806e+00,2.171114555907609489e+00,2.082867501004177502e+00,1.980923562947467520e+00,1.866857337563053054e+00,1.742208361733798672e+00,1.608533026057855864e+00
9.740434756784448200e-02,2.393562690594303266e+00,2.358607285985984348e+00,2.313790396367788382e+00,2.255462552673634047e+00,2.181132343871138968e+00,2.091454110580496462e+00,1.987888690525803526e+00,1.872050527857356705e+00,1.745519210777144670e+00,1.609891911542143950e+00
9.789136930568369255e-02,2.407082726591408317e+00,2.371537889204605953e+00,2.325970475810033022e+00,2.266674757425625852e+00,2.191126096803906798e+00,2.100000843933838013e+00,1.994796892225864315e+00,1.877169358901467300e+00,1.748738715233087992e+00,1.611143746382010633e+00
9.837839104352291697e-02,2.420620104839439346e+00,2.384478614651364570e+00,2.338151629821648037e+00,2.277876618462282732e+00,2.201095550768572107e+00,2.108507350727602869e+00,2.001647746376331582e+00,1.882213365736493449e+00,1.751866407402724146e+00,1.612288112192508560e+00
9.886541278136215527e-02,2.434174930112958712e+00,2.397429508037169033e+00,2.350333833410424678e+00,2.289068027257679105e+00,2.211040504757739278e+00,2.116973339331343684e+00,2.008440885386296948e+00,1.887182132502042364e+00,1.754901863278095941e+00,1.613324628232485569e+00
9.935243451920136581e-02,2.447747266811999722e+00,2.410390574950863396e+00,2.362517021870830902e+00,2.300248836246205908e+00,2.220960719811855277e+00,2.125398481810143458e+00,2.015175907709534364e+00,1.892075212560747843e+00,1.757844632187881118e+00,1.614252892220345847e+00
9.983945625704059024e-02,2.461337136991277319e+00,2.423361779277642736e+00,2.374701089699235101e+00,2.311418858383788688e+00,2.230855919409538757e+00,2.133782415337713179e+00,2.021852380493470047e+00,1.896892132638072770e+00,1.760694242755505012e+00,1.615072488546231089e+00
1.003264779948798147e-01,2.474944569205975498e+00,2.436343091053276844e+00,2.386885937177805506e+00,2.322577912076173146e+00,2.240725832273389617e+00,2.142124782404705385e+00,2.028469876705454311e+00,1.901632426343508486e+00,1.763450232209553992e+00,1.615783012630342297e+00
1.008134997327190391e-01,2.488569597775790232e+00,2.449334485735124023e+00,2.399071469655494226e+00,2.333725820474523260e+00,2.250570191686629418e+00,2.150425230163867774e+00,2.035027974514247440e+00,1.906295633595688654e+00,1.766112145858239391e+00,1.616384070449617072e+00
1.013005214705582496e-01,2.502212262087215144e+00,2.462335943511155811e+00,2.411257596866742681e+00,2.344862410808349562e+00,2.260388734846570546e+00,2.158683409811387843e+00,2.041526256706905684e+00,1.910881300081943346e+00,1.768679536597121515e+00,1.616875278096223445e+00
1.017875432083974879e-01,2.515872605934076134e+00,2.475347448647003290e+00,2.423444232287913280e+00,2.355987513755777751e+00,2.270181202254911490e+00,2.166898976004426380e+00,2.047964310141071387e+00,1.915388976752292027e+00,1.771151964450092819e+00,1.617256261367870929e+00
1.022745649462366985e-01,2.529550676896307415e+00,2.488368988871015652e+00,2.435631292531433623e+00,2.367100962851141244e+00,2.279947337144857755e+00,2.175071586314834882e+00,2.054341725232661009e+00,1.919818219347874999e+00,1.773528996143623804e+00,1.617526655389941448e+00
1.027615866840759229e-01,2.543246525756979626e+00,2.501400554797343023e+00,2.447818696777676717e+00,2.378202593929920727e+00,2.289686884945075551e+00,2.183200900719072024e+00,2.060658095478963059e+00,1.924168587963825949e+00,1.775810204714268314e+00,1.617686104269436154e+00
1.032486084219151473e-01,2.556960205957569787e+00,2.514442139387028430e+00,2.460006366244551490e+00,2.389292244611004978e+00,2.299399592780464019e+00,2.191286581124296973e+00,2.066913017017131704e+00,1.928439646646582073e+00,1.777995169149429566e+00,1.617734260780741229e+00
1.037356301597543717e-01,2.570691773091475785e+00,2.527493737447121802e+00,2.472194223694823556e+00,2.400369753816295582e+00,2.309085209009763329e+00,2.199328290930663066e+00,2.073106088218084064e+00,1.932630963025634196e+00,1.780083474061387117e+00,1.617670786083211354e+00
1.042226518975935962e-01,2.584441284435780251e+00,2.540555345167811563e+00,2.484382192981153814e+00,2.411434961327640014e+00,2.318743482799983990e+00,2.207325694629793666e+00,2.079236909315803850e+00,1.936742107979716021e+00,1.782074709394583678e+00,1.617495349470571053e+00
1.047096736354328067e-01,2.598208798521259855e+00,2.553626959697568477e+00,2.496570198628861981e+00,2.422487707381101529e+00,2.328374163737665370e+00,2.215278457439448179e+00,2.085305082072042016e+00,1.940772655337433594e+00,1.783968470166173992e+00,1.617207628152134369e+00
1.051966953732720450e-01,2.611994374740639113e+00,2.566708578756314640e+00,2.508758165456412392e+00,2.433527832298562732e+00,2.337977001476963856e+00,2.223186244974379999e+00,2.091310209476423321e+00,1.944722181612331902e+00,1.785764356239832207e+00,1.616807307065840638e+00
1.056837171111112555e-01,2.625798072995088273e+00,2.579800200286600287e+00,2.520946018233618080e+00,2.444555176156661513e+00,2.347551745424561798e+00,2.231048722953378860e+00,2.097251895481953454e+00,1.948590265772403018e+00,1.787461972132821986e+00,1.616294078723111260e+00
1.061707388489504800e-01,2.639619953378972816e+00,2.592901822142805734e+00,2.533133681377575996e+00,2.455569578493065563e+00,2.357098144461410971e+00,2.238865556942508217e+00,2.103129744775929844e+00,1.952376489044032493e+00,1.789060926856325784e+00,1.615667643085521687e+00
1.066577605867897044e-01,2.653460075902843052e+00,2.606013441818355592e+00,2.545321078686314742e+00,2.466570878050073912e+00,2.366615946701299045e+00,2.246636412134524363e+00,2.108943362586253478e+00,1.956080434750384178e+00,1.790560833789035522e+00,1.614927707473291951e+00
1.071447823246289288e-01,2.667318500254673541e+00,2.619135056210952772e+00,2.557508133110171666e+00,2.477558912555560156e+00,2.376104899286243466e+00,2.254360953164493697e+00,2.114692354523144857e+00,1.959701688184226631e+00,1.791961310584002876e+00,1.614073986505595970e+00
1.076318040624681532e-01,2.681195285599344391e+00,2.632266661425826992e+00,2.569694766560887800e+00,2.488533518541244494e+00,2.385564748218712783e+00,2.262038843961588164e+00,2.120376326456258731e+00,1.963239836515196401e+00,1.793261979108751625e+00,1.613106202072688289e+00
1.081188258003073638e-01,2.695090490416372830e+00,2.645408252617002631e+00,2.581880899758428605e+00,2.499494531198301672e+00,2.394995238230676282e+00,2.269669747637080626e+00,2.125994884427206966e+00,1.966694468731502221e+00,1.794462465418649622e+00,1.612024083339847813e+00
1.086058475381466021e-01,2.709004172375890640e+00,2.658559823866585958e+00,2.594066452115528776e+00,2.510441784270305288e+00,2.404396112689481946e+00,2.277253326408522405e+00,2.131547634597478424e+00,1.970065175616067643e+00,1.795562399763540817e+00,1.610827366783140757e+00
1.090928692759858126e-01,2.722936388252858997e+00,2.671721368102059735e+00,2.606251341659947762e+00,2.521375109983498231e+00,2.413767113540553844e+00,2.284789241560108319e+00,2.137034183231762086e+00,1.973351549757112577e+00,1.796561416627639796e+00,1.609515796257001030e+00
1.095798910138250370e-01,2.736887193879544711e+00,2.684892877051612725e+00,2.618435484994467544e+00,2.532294339014412810e+00,2.423107981286931167e+00,2.292277153439242987e+00,2.142454136716677837e+00,1.976553185593176387e+00,1.797459154802684811e+00,1.608089123093627393e+00
1.100669127516642615e-01,2.750856644136223217e+00,2.698074341237461038e+00,2.630618797294590472e+00,2.543199300494802806e+00,2.432418455005615598e+00,2.299716721489276416e+00,2.147807101614899850e+00,1.979669679492576773e+00,1.798255257494352888e+00,1.606547106234202049e+00
1.105539344895034859e-01,2.764844792980148291e+00,2.711265750007215924e+00,2.642801192343981143e+00,2.554089822053932757e+00,2.441698272400766534e+00,2.307107604318448857e+00,2.153092684754692954e+00,1.982700629867310660e+00,1.798949372461934315e+00,1.604889512391920903e+00
1.110409562273426964e-01,2.778851693512748078e+00,2.724467091603244739e+00,2.654982582607610997e+00,2.564965729898185831e+00,2.450947169893704647e+00,2.314449459805011156e+00,2.158310493354842929e+00,1.985645637321394208e+00,1.799541152191269644e+00,1.603116116246849021e+00
1.115279779651819347e-01,2.792877398085086504e+00,2.737678353270065035e+00,2.667162879342645621e+00,2.575826848928013391e+00,2.460164882749760196e+00,2.321741945238541494e+00,2.163460135184996691e+00,1.988504304833640601e+00,1.800030254100944971e+00,1.601226700672587544e+00
1.120149997030211592e-01,2.806921958441537690e+00,2.750899521399732262e+00,2.679341992747021894e+00,2.586673002892203588e+00,2.469351145241922563e+00,2.328984717497439405e+00,2.168541218761391498e+00,1.991276237974874963e+00,1.800416340781748170e+00,1.599221056994763579e+00
1.125020214408603697e-01,2.820985425901763932e+00,2.764130581715289914e+00,2.691519832145799818e+00,2.597504014579519627e+00,2.478505690851356746e+00,2.336177433262633052e+00,2.173553353578008718e+00,1.993961045159598822e+00,1.800699080269389407e+00,1.597098985281333983e+00
1.129890431786995941e-01,2.835067851580866716e+00,2.777371519492178642e+00,2.703696306215174872e+00,2.608319706047625530e+00,2.487628252504703763e+00,2.343319749267445573e+00,2.178496150373105511e+00,1.996558337932079041e+00,1.800878146350476383e+00,1.594860294664710798e+00
1.134760649165388185e-01,2.849169286647856403e+00,2.790622319817719355e+00,2.715871323244272606e+00,2.619119898889389120e+00,2.496718562848245337e+00,2.350411322583677354e+00,2.183369221431169294e+00,1.999067731286888527e+00,1.800953218901753639e+00,1.592504803695699023e+00
1.139630866543780430e-01,2.863289782622301161e+00,2.803882967888561950e+00,2.728044791434610428e+00,2.629904414536481383e+00,2.505776354558864494e+00,2.357451810943855364e+00,2.188172180920258558e+00,2.001488844023878499e+00,1.800923984262604582e+00,1.590032340729260918e+00
1.144501083922172535e-01,2.877429391709261264e+00,2.817153449346179617e+00,2.740216619237314521e+00,2.640673074600330850e+00,2.514801360691848231e+00,2.364440873099679763e+00,2.192904645264750485e+00,2.003821299137589218e+00,1.800790135640804923e+00,1.587442744342088430e+00
1.149371301300564918e-01,2.891588167172496782e+00,2.830433750650411362e+00,2.752386715728084354e+00,2.651425701250439193e+00,2.523793315065544274e+00,2.371378169216685095e+00,2.197566233553513992e+00,2.006064724241119368e+00,1.800551373551554812e+00,1.584735863782001930e+00
1.154241518678957024e-01,2.905766163745820752e+00,2.843723859490925321e+00,2.764554991019789298e+00,2.662162117629946589e+00,2.532751952682770646e+00,2.378263361305027690e+00,2.202156567983431845e+00,2.008218752024394149e+00,1.800207406289745071e+00,1.581911559449158844e+00
1.159111736057349268e-01,2.919963438082802121e+00,2.857023765236796020e+00,2.776721356712885225e+00,2.672882148308620920e+00,2.541677010189131281e+00,2.385096113686525854e+00,2.206675274338380177e+00,2.010283020746914673e+00,1.799757950435511233e+00,1.578969703409091263e+00
1.163981953435741651e-01,2.934180049244715871e+00,2.870333459424102784e+00,2.788885726383542263e+00,2.683585619773173114e+00,2.550568226368147506e+00,2.391876093497883549e+00,2.211121982503598815e+00,2.012257174764934486e+00,1.799202731393032550e+00,1.575910179937544120e+00
1.168852170814133756e-01,2.948416059327438443e+00,2.883652936135163269e+00,2.801048015651752543e+00,2.694272360101162889e+00,2.559425341330327619e+00,2.398602969320677847e+00,2.215496324484686141e+00,2.014140861909991642e+00,1.798541480119327352e+00,1.572732881607337374e+00
1.173722388192526001e-01,2.962671533201753693e+00,2.896982190753690123e+00,2.813208139697000565e+00,2.704942194902880015e+00,2.568248090513237880e+00,2.405276402932394308e+00,2.219797923686579466e+00,2.015933720158639364e+00,1.797773917127487353e+00,1.569437690641238392e+00
1.178592605570918106e-01,2.976946535806283656e+00,2.910321218930135068e+00,2.825366014333621667e+00,2.715594951083714736e+00,2.577036211768140461e+00,2.411896060249307361e+00,2.224026410091789696e+00,2.017635397261155816e+00,1.796899776620370925e+00,1.566024507453480430e+00
1.183462822949310489e-01,2.991241132369598876e+00,2.923670016404900984e+00,2.837521555331929957e+00,2.726230455528587004e+00,2.585789443262475285e+00,2.418461608332830526e+00,2.228181416300899720e+00,2.019245545794742913e+00,1.795918800581833175e+00,1.562493243845299418e+00
1.188333040327702594e-01,3.005555388491358393e+00,2.937028578980299454e+00,2.849674678253764970e+00,2.736848534765847774e+00,2.594507522934417221e+00,2.424972714604978208e+00,2.232262576489234096e+00,2.020763821851065511e+00,1.794830737192248948e+00,1.558843821150513564e+00
1.193203257706094839e-01,3.019889370145290464e+00,2.950396902522328002e+00,2.861825298453993138e+00,2.747449014970311243e+00,2.603190188500441593e+00,2.431429046864245436e+00,2.236269526434590205e+00,2.022189885077659621e+00,1.793635340882014262e+00,1.555076170294433124e+00
1.198073475084487083e-01,3.034243143682652022e+00,2.963774982962903426e+00,2.873973331082449345e+00,2.758031721966725858e+00,2.611837177463327997e+00,2.437830273301956563e+00,2.240201903545457007e+00,2.023523398719807798e+00,1.792332372385433414e+00,1.551190231852950907e+00
1.202943692462879327e-01,3.048616775836182402e+00,2.977162816302572068e+00,2.886118691086339449e+00,2.768596481233689399e+00,2.620448227120617979e+00,2.444176062519075820e+00,2.244059346889719198e+00,2.024764029662890152e+00,1.790921598794992908e+00,1.547185956111809535e+00
1.207813909841271571e-01,3.063010333724548673e+00,2.990560398613682835e+00,2.898261293213088230e+00,2.779143117908007277e+00,2.629023074573522578e+00,2.450466083543492601e+00,2.247841497223843632e+00,2.025911448475202992e+00,1.789402793616021059e+00,1.543063303126047003e+00
1.212684127219663816e-01,3.077423884857275027e+00,3.003967726044029618e+00,2.910401052013636747e+00,2.789671456789494020e+00,2.637561456736272625e+00,2.456700005847768598e+00,2.251547997022553815e+00,2.026965329451253517e+00,1.787775736821735295e+00,1.538822242779621652e+00
1.217554344598055921e-01,3.091857497140165112e+00,3.017384794820961336e+00,2.922537881846195340e+00,2.800181322346213975e+00,2.646063110345926450e+00,2.462877499367355671e+00,2.255178490508986222e+00,2.027925350655523484e+00,1.786040214908673374e+00,1.534462754845214105e+00
1.222424561976448304e-01,3.106311238881217740e+00,3.030811601255961385e+00,2.934671696880443825e+00,2.810672538720170976e+00,2.654527771972619909e+00,2.468998234519280466e+00,2.258732623685334673e+00,2.028791193966704931e+00,1.784196020952511841e+00,1.529984829044207739e+00
1.227294779354840409e-01,3.120785178797020887e+00,3.044248141749691161e+00,2.946802411102181107e+00,2.821144929733431450e+00,2.662955178030265824e+00,2.475061882221295750e+00,2.262210044363975214e+00,2.029562545122408856e+00,1.782242954664273071e+00,1.525388465106848557e+00
1.232164996733232654e-01,3.135279386019648395e+00,3.057694412797507422e+00,2.958929938318430430e+00,2.831598318894702704e+00,2.671345064787705503e+00,2.481068113911501172e+00,2.265610402199081719e+00,2.030239093764345082e+00,1.780180822446914002e+00,1.520673672832581591e+00
1.237035214111624759e-01,3.149793930104037187e+00,3.071150410995439284e+00,2.971054192162990049e+00,2.842032529406340213e+00,2.679697168380307026e+00,2.487016601568430740e+00,2.268933348718719323e+00,2.030820533483972401e+00,1.778009437452305219e+00,1.515840472150567386e+00
1.241905431490017142e-01,3.164328881035859187e+00,3.084616133046643949e+00,2.983175086102439089e+00,2.852447384171808764e+00,2.688011224822011158e+00,2.492907017731606167e+00,2.272178537357431249e+00,2.031306561868623906e+00,1.775728619638593297e+00,1.510888893180375003e+00
1.246775648868409386e-01,3.178884309239878192e+00,3.098091575768317618e+00,2.995292533442588834e+00,2.862842705803579246e+00,2.696286970017828466e+00,2.498739035522560048e+00,2.275345623489300806e+00,2.031696880548099937e+00,1.773338195827952379e+00,1.505818976292854661e+00
1.251645866246801353e-01,3.193460285588799685e+00,3.111576736099085139e+00,3.007406447335389643e+00,2.873218316631471758e+00,2.704524139776782299e+00,2.504512328666326226e+00,2.278434264461506764e+00,2.031991195241736214e+00,1.770837999764719228e+00,1.500630772171188232e+00
1.256516083625194014e-01,3.208056881412613581e+00,3.125071611106855496e+00,3.019516740786289954e+00,2.883574038711441911e+00,2.712722469825307403e+00,2.510226571513399563e+00,2.281444119628358802e+00,2.032189215805941807e+00,1.768227872173915305e+00,1.495324341872116714e+00
1.261386301003586119e-01,3.222674168508411263e+00,3.138576197997132056e+00,3.031623326662032269e+00,2.893909693834801455e+00,2.720881695821082413e+00,2.515881439062154001e+00,2.284374850385817890e+00,2.032290656282210062e+00,1.765507660820157199e+00,1.489899756887350213e+00
1.266256518381978224e-01,3.237312219150716874e+00,3.152090494121814412e+00,3.043726117698922984e+00,2.904225103537896757e+00,2.729001553367331745e+00,2.521476606981743362e+00,2.287226120206505620e+00,2.032295234945598938e+00,1.762677220566949865e+00,1.484357099205149577e+00
1.271126735760370330e-01,3.251971106102288900e+00,3.165614496988451876e+00,3.055825026511534315e+00,2.914520089112219381e+00,2.737081778027560475e+00,2.527011751635459547e+00,2.289997594675193593e+00,2.032202674353687843e+00,1.759736413436367330e+00,1.478696461372090987e+00
1.275996953138762713e-01,3.266650902625410247e+00,3.179148204269960143e+00,3.067919965601858756e+00,2.924794471614954983e+00,2.745122105340740859e+00,2.532486550104556144e+00,2.292688941524777757e+00,2.032012701396000320e+00,1.756685108669123085e+00,1.472917946555009960e+00
1.280867170517154818e-01,3.281351682493688138e+00,3.192691613814825136e+00,3.080010847368927163e+00,2.935048071879991838e+00,2.753122270836954932e+00,2.537900680212549887e+00,2.295299830672744790e+00,2.031725047343902801e+00,1.753523182785020174e+00,1.467021668603117668e+00
1.285737387895547201e-01,3.296073520004316748e+00,3.206244723657754925e+00,3.092097584118859821e+00,2.945280710529351698e+00,2.761082010053476310e+00,2.543253820549979061e+00,2.297829934258112772e+00,2.031339447900973649e+00,1.750250519643793856e+00,1.461007752110303759e+00
1.290607605273939307e-01,3.310816489990850098e+00,3.219807532030811714e+00,3.104180088075381150e+00,2.955492207985077613e+00,2.769001058551307626e+00,2.548545650499636217e+00,2.300278926678863023e+00,2.030855643253842935e+00,1.746867010506335971e+00,1.454876332477608836e+00
1.295477822652331690e-01,3.325580667836464777e+00,3.233380037375015892e+00,3.116258271390787815e+00,2.965682384481567624e+00,2.776879151932167389e+00,2.553775850262269831e+00,2.302646484629859547e+00,2.030273378123507388e+00,1.743372554096306981e+00,1.448627555975878778e+00
1.300348040030723795e-01,3.340366129487671643e+00,3.246962238352379959e+00,3.128332046157335178e+00,2.975851060078318788e+00,2.784716025855908939e+00,2.558944100882738937e+00,2.304932287141243208e+00,2.029592401817113423e+00,1.739767056662141043e+00,1.442261579808609362e+00
1.305218257409115901e-01,3.355172951468601727e+00,3.260554133858487802e+00,3.140401324419139328e+00,2.985998054673173030e+00,2.792511416058423901e+00,2.564050084276661146e+00,2.307136015617322400e+00,2.028812468280211778e+00,1.736050432039417890e+00,1.435778572174936318e+00
1.310088474787508284e-01,3.370001210895697152e+00,3.274155723035465204e+00,3.152466018184464147e+00,2.996123188015952898e+00,2.800265058369959981e+00,2.569093483257507859e+00,2.309257353875944219e+00,2.027933336149488230e+00,1.732222601713644838e+00,1.429178712332841439e+00
1.314958692165900389e-01,3.384850985492912301e+00,3.287767005285435307e+00,3.164526039438478655e+00,3.006226279722545858e+00,2.807976688733891280e+00,2.574073981564164448e+00,2.311295988188340811e+00,2.026954768805961482e+00,1.728283494883413818e+00,1.422462190662521664e+00
1.319828909544292772e-01,3.399722353607447012e+00,3.301387980284480772e+00,3.176581300156490872e+00,3.016307149289465972e+00,2.815646043225960682e+00,2.578991263888976260e+00,2.313251607319479319e+00,2.025876534428655784e+00,1.724233048523939216e+00,1.415629208729925592e+00
1.324699126922684878e-01,3.414615394225932299e+00,3.315018647997043821e+00,3.188631712317610667e+00,3.026365616108831702e+00,2.823272858073956115e+00,2.583845015906254705e+00,2.315123902568882563e+00,2.024698406048743404e+00,1.720071207450990958e+00,1.408679979350480949e+00
1.329569344301077261e-01,3.429530186991094798e+00,3.328659008690780130e+00,3.200677187918852695e+00,3.036401499483779354e+00,2.830856869677824683e+00,2.588634924301237206e+00,2.316912567811938217e+00,2.023420161604159606e+00,1.715797924385211504e+00,1.401614726653002352e+00
1.334439561679469366e-01,3.444466812218935470e+00,3.342309062951902998e+00,3.212717638989706082e+00,3.046414618644332162e+00,2.838397814630250426e+00,2.593360676799531195e+00,2.318617299541692045e+00,2.022041583994689251e+00,1.711413160016818757e+00,1.394433686143771611e+00
1.339309779057861471e-01,3.459425350916426112e+00,3.355968811701025345e+00,3.224752977607180160e+00,3.056404792763738776e+00,2.845895429737696603e+00,2.598021962197031520e+00,2.320237796911135408e+00,2.020562461137525467e+00,1.706916883070686231e+00,1.387137104770781448e+00
1.344179996436253854e-01,3.474405884799594446e+00,3.369638256209371185e+00,3.236783115911222808e+00,3.066371840975178120e+00,2.853349452041842760e+00,2.602618470390274830e+00,2.321773761775958178e+00,2.018982586023302161e+00,1.702309070371834654e+00,1.379725240988203483e+00
1.349050213814645960e-01,3.489408496312041752e+00,3.383317398115109231e+00,3.248807966119871438e+00,3.076315582387775027e+00,2.860759618839848084e+00,2.607149892405132618e+00,2.323224898735205546e+00,2.017301756769640075e+00,1.697589706908100293e+00,1.372198364817726501e+00
1.353920431193038343e-01,3.504433264352674104e+00,3.397006233205209558e+00,3.260827431975892310e+00,3.086235824758886803e+00,2.868125653246956563e+00,2.611615902825953572e+00,2.324590894752822212e+00,2.015519754083039849e+00,1.692758762041203235e+00,1.364556733895581297e+00
1.358790648571430448e-01,3.519480260268822214e+00,3.410704751636127963e+00,3.272841414085246203e+00,3.096132375987994401e+00,2.875447282715335007e+00,2.616016185586965470e+00,2.325871451747617780e+00,2.013636379485016281e+00,1.687816231618938678e+00,1.356800637278308352e+00
1.363660865949822831e-01,3.534549561206875357e+00,3.424412951044684572e+00,3.284849822698084676e+00,3.106005056432176836e+00,2.882724250700700264e+00,2.620350444780461974e+00,2.327066296320063454e+00,2.011651463735510514e+00,1.682762144891691181e+00,1.348930400689063225e+00
1.368531083328214937e-01,3.549641250762042510e+00,3.438130834119531354e+00,3.296852571562796985e+00,3.115853688303854785e+00,2.889956300997624350e+00,2.624618383784654174e+00,2.328175154056014051e+00,2.009564837192573172e+00,1.677596532223618819e+00,1.340946353177901340e+00
1.373401300706607042e-01,3.564755417822140338e+00,3.451858407613090485e+00,3.308849577146486087e+00,3.125678095150449920e+00,2.897143177528730185e+00,2.628819705394072948e+00,2.329197750005299827e+00,2.007376330619508487e+00,1.672319426182038216e+00,1.332848828421621779e+00
1.378271518084999148e-01,3.579892155485062677e+00,3.465595681417038332e+00,3.320840757906501572e+00,3.135478101369697512e+00,2.904284624151286298e+00,2.632954111947364506e+00,2.330133809137265644e+00,2.005085775949380089e+00,1.666930862566627924e+00,1.324638165948943902e+00
1.383141735463391531e-01,3.595051560049950190e+00,3.479342667701344372e+00,3.332826033613036198e+00,3.145253531760618948e+00,2.911380384481214278e+00,2.637021305452476927e+00,2.330983056773252127e+00,2.002693007006877135e+00,1.661430881378447078e+00,1.316314712291008604e+00
1.388011952841783914e-01,3.610233730082047288e+00,3.493099380116859276e+00,3.344805324722782469e+00,3.155004211110158163e+00,2.918430201734500073e+00,2.641020987709243428e+00,2.331745218996024605e+00,2.000197860187541199e+00,1.655819527728771501e+00,1.307878822057209733e+00
1.392882170220176019e-01,3.625438765551257436e+00,3.506865833061453497e+00,3.356778551803654587e+00,3.164729963815475333e+00,2.925433818586018919e+00,2.644952860429358399e+00,2.332420023036141821e+00,1.997600175094352837e+00,1.650096852687745308e+00,1.299330858936351252e+00
1.397752387598568402e-01,3.640666767044388852e+00,3.520642041009713008e+00,3.368745635010570005e+00,3.174430613541906254e+00,2.932390977045763236e+00,2.648816625353746179e+00,2.333007197635271979e+00,1.994899795131679809e+00,1.644262914072847526e+00,1.290671196623131234e+00
1.402622604976960508e-01,3.655917835051088360e+00,3.534428017906174446e+00,3.380706493612292363e+00,3.184105982916573652e+00,2.939301418352476603e+00,2.652611984367323483e+00,2.333506473386453006e+00,1.992096568056585859e+00,1.638317777177179302e+00,1.281900219669959817e+00
1.407492822355352613e-01,3.671192069323478080e+00,3.548223776622124515e+00,3.392661045569338452e+00,3.193755893257666845e+00,2.946164882884704461e+00,2.656338639611156793e+00,2.333917583051296596e+00,1.989190346487498928e+00,1.632261515437562149e+00,1.273018324264095558e+00
1.412363039733744718e-01,3.686489568309474940e+00,3.562029328475941892e+00,3.404609207162945683e+00,3.203380164339377778e+00,2.952981110089241135e+00,2.659996293592011618e+00,2.334240261854134690e+00,1.986180988370240375e+00,1.626094211042457438e+00,1.264025918930118841e+00
1.417233257112137379e-01,3.701810428659810359e+00,3.575844682816994080e+00,3.416550892675103590e+00,3.212978614192498306e+00,2.959749838426993129e+00,2.663584649289297612e+00,2.334474247753115073e+00,1.983068357401415627e+00,1.619815955479698033e+00,1.254923425157725037e+00
1.422103474490529484e-01,3.717154744808731870e+00,3.589669846673078091e+00,3.428486014119637826e+00,3.222551058940675173e+00,2.966470805336244521e+00,2.667103410259403784e+00,2.334619281688235848e+00,1.979852323409165615e+00,1.613426850024042736e+00,1.245711277954855589e+00
1.426973691868921590e-01,3.732522608628416450e+00,3.603504824461429390e+00,3.440414481024375526e+00,3.232097312672332912e+00,2.973143747213335519e+00,2.670552280737431783e+00,2.334675107806329031e+00,1.976532762691275424e+00,1.606927006164535987e+00,1.236389926326142197e+00
1.431843909247313973e-01,3.747914109157059137e+00,3.617349617763263137e+00,3.452336200264352950e+00,3.241617187348250440e+00,2.979768399410744895e+00,2.673930965736318388e+00,2.334641473662983913e+00,1.973109558310647049e+00,1.600316545971695925e+00,1.226959833676692702e+00
1.436714126625706078e-01,3.763329332400657812e+00,3.631204225161873467e+00,3.464251075946093383e+00,3.251110492744796687e+00,2.986344496252579805e+00,2.677239171143355190e+00,2.334518130401418645e+00,1.969582600348132928e+00,1.593595602404512812e+00,1.217421478141200497e+00
1.441584344004098184e-01,3.778768361208499016e+00,3.645068642144290827e+00,3.476159009342949080e+00,3.260577036432833697e+00,2.992871771067477038e+00,2.680476603814099246e+00,2.334304832908294269e+00,1.965951786112727584e+00,1.586764319557263381e+00,1.207775352838376337e+00
1.446454561382490289e-01,3.794231275222328392e+00,3.658942861066480479e+00,3.488059898881501031e+00,3.270016623792275201e+00,2.999349956238908099e+00,2.683642971663679155e+00,2.334001339946473408e+00,1.962217020309119819e+00,1.579822852846143988e+00,1.198021966050715426e+00
1.451324778760882950e-01,3.809718150899220390e+00,3.672826871182098607e+00,3.499953640179025438e+00,3.279429058062308222e+00,3.005778783272894827e+00,2.686737983755495218e+00,2.333607414264722291e+00,1.958378215162607683e+00,1.572771369135716135e+00,1.188161841329584911e+00
1.456194996139275055e-01,3.825229061608126813e+00,3.686720658734791378e+00,3.511840126132011353e+00,3.288814140427267496e+00,3.012157982883129748e+00,2.689761350387307903e+00,2.333122822684360109e+00,1.954435290501374656e+00,1.565610046805177680e+00,1.178195517525651992e+00
1.461065213517667161e-01,3.840764077800137066e+00,3.700624207114056041e+00,3.523719247055754344e+00,3.298171670138182687e+00,3.018487285093508277e+00,2.692712783174729729e+00,2.332547336162849039e+00,1.950388173796121727e+00,1.558339075754438863e+00,1.168123548744622875e+00
1.465935430896059266e-01,3.856323267252426135e+00,3.714537497074652528e+00,3.535590890875006220e+00,3.307501444669979751e+00,3.024766419358065672e+00,2.695591995132100571e+00,2.331880729834331145e+00,1.946236800157062907e+00,1.550958657350018255e+00,1.157946504228319240e+00
1.470805648274451649e-01,3.871906695385878727e+00,3.728460507019549564e+00,3.547454943365680347e+00,3.316803259914336444e+00,3.030995114698321835e+00,2.698398700750762824e+00,2.331122783027107292e+00,1.941981112288283962e+00,1.543469004310763060e+00,1.147664968161085763e+00
1.475675865652843755e-01,3.887514425656430461e+00,3.742393213346445702e+00,3.559311288447630339e+00,3.326076910408211962e+00,3.037173099858036629e+00,2.701132616074730208e+00,2.330273279258064267e+00,1.937621060399456807e+00,1.535870340533374012e+00,1.137279539401515827e+00
1.480546083031235860e-01,3.903146520020083887e+00,3.756335590857821316e+00,3.571159808528480806e+00,3.335322189598022291e+00,3.043300103475367280e+00,2.703793458773743552e+00,2.329332006204042127e+00,1.933156602074917574e+00,1.528162900857755524e+00,1.126790831139514060e+00
1.485416300409628521e-01,3.918803039471626448e+00,3.770287613234556634e+00,3.583000384898526569e+00,3.344538890139488352e+00,3.049375854272439845e+00,2.706380948213730875e+00,2.328298755650147100e+00,1.928587702100103440e+00,1.520346930772175753e+00,1.116199470478679068e+00
1.490286517788020626e-01,3.934484044657036605e+00,3.784249253573088723e+00,3.594832898176687941e+00,3.353726804233135628e+00,3.055400081262325873e+00,2.708894805524650007e+00,2.327173323415010930e+00,1.923914332245352465e+00,1.512422686058250143e+00,1.105506097944022326e+00
1.495156735166412731e-01,3.950189596559593674e+00,3.798220484986137180e+00,3.606657228807541138e+00,3.362885723995463927e+00,3.061372513973426912e+00,2.711334753665736397e+00,2.325955509252991327e+00,1.919136471007060418e+00,1.504390432375730668e+00,1.094711366915002371e+00
1.500026952544804837e-01,3.965919757259652734e+00,3.812201281266949238e+00,3.618473257609384763e+00,3.372015441865760632e+00,3.067292882691261546e+00,2.713700517488129460e+00,2.324645116733319306e+00,1.914254103306202159e+00,1.496250444787127654e+00,1.083815942983905600e+00
1.504897169923197220e-01,3.981674590768149891e+00,3.826191617617135776e+00,3.630280866373398752e+00,3.381115751048594298e+00,3.073160918717673606e+00,2.715991823794909887e+00,2.323241953096190304e+00,1.909267220144210464e+00,1.488003007222130636e+00,1.072820503239535039e+00
1.509767387301589325e-01,3.997454163933777060e+00,3.840191471438032966e+00,3.642079938513847814e+00,3.390186445991961062e+00,3.078976354647434022e+00,2.718208401398518159e+00,2.321745829085797297e+00,1.904175818216214955e+00,1.479648411881853143e+00,1.061725735476235277e+00
1.514637604679981708e-01,4.013258547423841804e+00,3.854200823185610858e+00,3.653870359769340492e+00,3.399227322901077208e+00,3.084738924662255410e+00,2.720349981175567589e+00,2.320156558760311238e+00,1.898979899481647360e+00,1.471186958582902271e+00,1.050532337328256238e+00
1.519507822058374091e-01,4.029087816778848641e+00,3.868219657288956892e+00,3.665652018955171787e+00,3.408238180287858743e+00,3.090448364842218965e+00,2.722416296119059886e+00,2.318473959278806174e+00,1.893679470692198885e+00,1.462618954041247976e+00,1.039241015329422702e+00
1.524378039436766197e-01,4.044942053540740545e+00,3.882247963132285484e+00,3.677424808766704523e+00,3.417218819556037346e+00,3.096104413494600305e+00,2.724407081387983265e+00,2.316697850665125458e+00,1.888274542877146578e+00,1.453944711095924491e+00,1.027852483898152203e+00
1.529248256815158302e-01,4.060821346454873471e+00,3.896285736100526975e+00,3.689188626633839618e+00,3.426169045621957565e+00,3.101706811500116956e+00,2.726322074354313951e+00,2.314828055548693531e+00,1.882765130786028696e+00,1.445164547872529459e+00,1.016367464247778685e+00
1.534118474193550408e-01,4.076725792745631516e+00,3.910332978688430661e+00,3.700943375626513543e+00,3.435088667571013055e+00,3.107255302676562803e+00,2.728161014647400240e+00,2.312864398882273242e+00,1.877151252288694616e+00,1.436278786886562298e+00,1.004786683222230970e+00
1.538988691571942791e-01,4.092655499465791991e+00,3.924389701673262731e+00,3.712688965411297559e+00,3.443977499349767157e+00,3.112749634159877932e+00,2.729923644195756616e+00,2.310806707636670954e+00,1.871432927732707086e+00,1.427287754086561389e+00,9.931108720570138715e-01
1.543858908950334896e-01,4.108610584919484054e+00,3.938455925350967668e+00,3.724425313258981074e+00,3.452835360493677008e+00,3.118189556802573925e+00,2.731609707266220877e+00,2.308654810472375196e+00,1.865610179258115231e+00,1.418191777837086942e+00,9.813407650655652237e-01
1.548729126328727279e-01,4.124591180159055348e+00,3.952531680836079975e+00,3.736152345103392225e+00,3.461662076890614337e+00,3.123574825589671367e+00,2.733218950500559075e+00,2.306408537388148439e+00,1.859683030069548604e+00,1.408991187841433401e+00,9.694770982508134072e-01
1.553599343707119385e-01,4.140597427685596799e+00,3.966617008938849942e+00,3.747869994638536095e+00,3.470457480153099628e+00,3.128905199342111310e+00,2.734751122987790328e+00,2.304067720174927114e+00,1.853651505256605381e+00,1.399686316284813659e+00,9.575206106992607547e-01
1.558469561085511768e-01,4.156629406519007475e+00,3.980711895130871092e+00,3.759578150502818072e+00,3.479221369921407625e+00,3.134180421014215678e+00,2.736205976394626038e+00,2.301632212931048915e+00,1.847515671961338146e+00,1.390277555741161519e+00,9.454721172779367855e-01
1.563339778463903873e-01,4.172687197596973263e+00,3.994816325962903480e+00,3.771276701619151073e+00,3.487953545510411590e+00,3.139400233054455480e+00,2.737583262375010040e+00,2.299101870995726049e+00,1.841275600443134319e+00,1.380765304025835860e+00,9.333324398834722535e-01
1.568209995842295978e-01,4.188770902816434827e+00,4.008930305758695134e+00,3.782965550988729220e+00,3.496653816115357305e+00,3.144564383346101888e+00,2.738882733824374416e+00,2.296476547413106140e+00,1.834931355960828681e+00,1.371149951975465076e+00,9.211023918065867067e-01
1.573080213220688361e-01,4.204880624616734508e+00,4.023053838965816809e+00,3.794644601459125077e+00,3.505321990808745625e+00,3.149672620238959997e+00,2.740104145464852259e+00,2.293756099232307388e+00,1.828483010590074453e+00,1.361431900249675309e+00,9.087827986802059499e-01
1.577950430599080467e-01,4.221016465981184851e+00,4.037186930155598930e+00,3.806313755724283876e+00,3.513957878543237268e+00,3.154724692558942500e+00,2.741247253864424138e+00,2.290940387535397527e+00,1.821930643252888116e+00,1.351611559346357350e+00,8.963744984555617190e-01
1.582820647977472850e-01,4.237178530438682422e+00,4.051329584023079633e+00,3.817972916324540833e+00,3.522561288154587800e+00,3.159720349617706425e+00,2.742311817456153378e+00,2.288029277465422062e+00,1.815274339747104948e+00,1.341689349616531191e+00,8.838783413773794173e-01
1.587690865355864955e-01,4.253366922065315414e+00,4.065481805386949254e+00,3.829621985646628257e+00,3.531132028364606157e+00,3.164659341222350708e+00,2.743297596557505269e+00,2.285022638254497807e+00,1.808514192775757090e+00,1.331665701278823111e+00,8.712951899581691251e-01
1.592561082734257338e-01,4.269581745486011215e+00,4.079643599189519243e+00,3.841260865923710188e+00,3.539669907784146030e+00,3.169541417685174611e+00,2.744204353389756879e+00,2.281920343251960581e+00,1.801650301976359225e+00,1.321541054433534867e+00,8.586259189515995649e-01
1.597431300112649444e-01,4.285823105876187533e+00,4.093814970496680417e+00,3.852889459235412151e+00,3.548174734916117679e+00,3.174366329833497424e+00,2.745031852097487235e+00,2.278722269952571988e+00,1.794682773950117216e+00,1.311315859076327195e+00,8.458714153249768941e-01
1.602301517491041549e-01,4.302091108963437271e+00,4.107995924497888751e+00,3.864507667507869559e+00,3.556646318158537046e+00,3.179133829019539448e+00,2.745779858768161219e+00,2.275428300024783912e+00,1.787611722291044813e+00,1.300990575111493630e+00,8.330325782308061200e-01
1.607171734869433932e-01,4.318385861029224060e+00,4.122186466506144065e+00,3.876115392513780566e+00,3.565084465807592640e+00,3.183843667130365152e+00,2.746448141451795610e+00,2.272038319339062529e+00,1.780437267615001540e+00,1.290565672364847982e+00,8.201103189774541224e-01
1.612041952247826315e-01,4.334707468910596440e+00,4.136386601957982023e+00,3.887712535872466013e+00,3.573488986060748385e+00,3.188495596597883619e+00,2.747036470180711731e+00,2.268552217996267828e+00,1.773159537588643975e+00,1.280041630596209679e+00,8.071055609989049584e-01
1.616912169626218421e-01,4.351056040001930469e+00,4.150596336413475029e+00,3.899298999049944481e+00,3.581859687019867788e+00,3.193089370408916050e+00,2.747544616989377353e+00,2.264969890356093529e+00,1.765778666958291554e+00,1.269418939511492095e+00,7.940192398236060045e-01
1.621782387004610526e-01,4.367431682256682990e+00,4.164815675556241104e+00,3.910874683359013115e+00,3.590196376694371860e+00,3.197624742115320107e+00,2.747972355934331201e+00,2.261291235065562955e+00,1.758294797578707991e+00,1.258698098774392982e+00,7.808523030424083800e-01
1.626652604383002909e-01,4.383834504189172421e+00,4.179044625193459872e+00,3.922439489959336889e+00,3.598498863004421011e+00,3.202101465844176431e+00,2.748319463114199834e+00,2.257516155087586185e+00,1.750708078441799209e+00,1.247879618017690762e+00,7.676057102756035366e-01
1.631522821761395015e-01,4.400264614876367553e+00,4.193283191255893882e+00,3.933993319857546744e+00,3.606766953784122709e+00,3.206519296308037781e+00,2.748585716689794012e+00,2.253644557729571396e+00,1.743018665705226677e+00,1.236964016854142479e+00,7.542804331390540185e-01
1.636393039139787120e-01,4.416722123959710089e+00,4.207531379797924131e+00,3.945536073907349728e+00,3.615000456784772886e+00,3.210877988815235895e+00,2.748770896904297878e+00,2.249676354672095258e+00,1.735226722720935033e+00,1.225951824886982067e+00,7.408774552094119503e-01
1.641263256518179225e-01,4.433207141646951399e+00,4.221789196997588256e+00,3.957067652809648006e+00,3.623199179678121773e+00,3.215177299280255419e+00,2.748874786103541190e+00,2.245611461997634617e+00,1.727332420063593998e+00,1.214843581720023380e+00,7.273977719884365811e-01
1.646133473896571886e-01,4.449719778714000817e+00,4.236056649156631160e+00,3.968587957112661435e+00,3.631362930059665484e+00,3.219416984234162449e+00,2.748897168756359033e+00,2.241449800219351474e+00,1.719335935558959916e+00,1.203639836967367316e+00,7.138423908664051076e-01
1.651003691274963991e-01,4.466260146506801476e+00,4.250333742700552975e+00,3.980096887212063006e+00,3.639491515451966919e+00,3.223596800835096143e+00,2.748837831475038573e+00,2.237191294309940570e+00,1.711237454312150241e+00,1.192341150262713256e+00,7.002123310846186666e-01
1.655873908653356097e-01,4.482828356943234560e+00,4.264620484178683668e+00,3.991594343351129837e+00,3.647584743308009525e+00,3.227716506878827829e+00,2.748696563035851081e+00,2.232835873730530718e+00,1.703037168735830331e+00,1.180948091268265276e+00,6.865086236969935030e-01
1.660744126031748480e-01,4.499424522515021785e+00,4.278916880264249656e+00,4.003080225620890609e+00,3.655642421014568821e+00,3.231775860809371181e+00,2.748473154399673657e+00,2.228383472459646075e+00,1.694735278578320292e+00,1.169461239683247999e+00,6.727323115307551893e-01
1.665614343410140585e-01,4.516048756289665178e+00,4.293222937754455515e+00,4.014554433960292101e+00,3.663664355895620783e+00,3.235774621729659906e+00,2.748167398732692668e+00,2.223834029022227377e+00,1.686331990951615900e+00,1.157881185252027878e+00,6.588844491462236830e-01
1.670484560788532691e-01,4.532701171912400184e+00,4.307538663570566584e+00,4.026016868156368389e+00,3.671650355215771100e+00,3.239712549412285369e+00,2.747779091427198228e+00,2.219187486518707786e+00,1.677827520359324698e+00,1.146208527771829466e+00,6.449661027956916648e-01
1.675354778166924796e-01,4.549381883608165644e+00,4.321864064758012880e+00,4.037467427844425139e+00,3.679600226183718625e+00,3.243589404310295077e+00,2.747308030122463496e+00,2.214443792654149590e+00,1.669222088724516606e+00,1.134443877100060005e+00,6.309783503813952699e-01
1.680224995545317457e-01,4.566091006183603973e+00,4.336199148486490351e+00,4.048906012508231456e+00,3.687513775955742368e+00,3.247404947568052869e+00,2.746754014725708792e+00,2.209602899767436401e+00,1.660515925417488159e+00,1.122587853161232108e+00,6.169222814125765453e-01
1.685095212923709562e-01,4.582828655029063114e+00,4.350543922050069234e+00,4.060332521480210843e+00,3.695390811639213346e+00,3.251158941032158634e+00,2.746116847433157204e+00,2.204664764860526649e+00,1.651709267283452354e+00,1.110641085953500529e+00,6.027989969616530663e-01
1.689965430302101668e-01,4.599594946120633132e+00,4.364898392867313959e+00,4.071746853941654365e+00,3.703231140296141977e+00,3.254851147262430189e+00,2.745396332751170565e+00,2.199629349627763020e+00,1.642802358670130136e+00,1.098604215554788599e+00,5.886096096194630700e-01
1.694835647680494051e-01,4.616389996022211228e+00,4.379262568481424367e+00,4.083148908922950682e+00,3.711034568946752543e+00,3.258481329542950888e+00,2.744592277517477363e+00,2.194496620485236527e+00,1.633795451455258840e+00,1.086477892128514089e+00,5.743552434496039805e-01
1.699705865058886156e-01,4.633213921887543663e+00,4.393636456560348513e+00,4.094538585303787670e+00,3.718800904573070998e+00,3.262049251893166080e+00,2.743704490922483252e+00,2.189266548600218076e+00,1.624688805074033793e+00,1.074262775928947145e+00,5.600370339418949683e-01
1.704576082437278262e-01,4.650066841462352052e+00,4.408020064896952306e+00,4.105915781813411769e+00,3.726529954122565158e+00,3.265554679079057276e+00,2.742732784530671264e+00,2.183939109920636668e+00,1.615482686546438007e+00,1.061959537306127022e+00,5.456561279648861618e-01
1.709446299815670645e-01,4.666948873086411709e+00,4.422413401409146516e+00,4.117280397030857131e+00,3.734221524511786683e+00,3.268997376624362072e+00,2.741676972302087290e+00,2.178514285204626866e+00,1.606177370504513258e+00,1.049568856710426434e+00,5.312136837175079895e-01
1.714316517194063028e-01,4.683860135695709026e+00,4.436816474140067967e+00,4.128632329385212074e+00,3.741875422630063674e+00,3.272377110821865998e+00,2.740536870613909493e+00,2.172992060050122909e+00,1.596773139219523463e+00,1.037091424696678477e+00,5.167108706797733930e-01
1.719186734572455133e-01,4.700800748824566000e+00,4.451229291258230525e+00,4.139971477155865998e+00,3.749491455343201274e+00,3.275693648744751219e+00,2.739312298282113201e+00,2.167372424924524310e+00,1.587270282629058338e+00,1.024527941927945829e+00,5.021488695626133980e-01
1.724056951950847238e-01,4.717770832607834919e+00,4.465651861057714278e+00,4.151297738472801591e+00,3.757069429497226665e+00,3.278946758258004301e+00,2.738003076583206852e+00,2.161655375194401874e+00,1.577669098364022915e+00,1.011879119178849651e+00,4.875288722567636679e-01
1.728927169329239344e-01,4.734770507783079729e+00,4.480084191958349393e+00,4.162611011316867504e+00,3.764609151922155394e+00,3.282136208029893698e+00,2.736609029276072302e+00,2.155840911155277428e+00,1.567969891775566005e+00,9.991456773385356538e-01,4.728520817807763121e-01
1.733797386707631727e-01,4.751799895692764508e+00,4.494526292505888421e+00,4.173911193520056351e+00,3.772110429435771017e+00,3.285261767543492972e+00,2.735129982623877964e+00,2.149929038061460407e+00,1.558172975961924278e+00,9.863283474132404915e-01,4.581197122281306378e-01
1.738667604086023832e-01,4.768859118286514764e+00,4.508978171372231891e+00,4.185198182765825337e+00,3.779573068847463801e+00,3.288323207108284407e+00,2.733565765416087423e+00,2.143919766155929718e+00,1.548278671795160211e+00,9.734278705284347133e-01,4.433329887133981018e-01
1.743537821464416215e-01,4.785948298123336997e+00,4.523439837355613058e+00,4.196471876589385808e+00,3.786996876962064551e+00,3.291320297871803913e+00,2.731916208990547101e+00,2.137813110700286678e+00,1.538287307947838745e+00,9.604449979305991203e-01,4.284931473175466188e-01
1.748408038842808598e-01,4.803067558373934176e+00,4.537911299380858132e+00,4.207732172378057633e+00,3.794381660583744598e+00,3.294252811831375638e+00,2.730181147255668073e+00,2.131609092004753681e+00,1.528199220919592261e+00,9.473804909885645831e-01,4.136014350322816391e-01
1.753278256221200704e-01,4.820217022822900432e+00,4.552392566499523063e+00,4.218978967371524114e+00,3.801727226519872715e+00,3.297120521845857244e+00,2.728360416712687364e+00,2.125307735458258573e+00,1.518014755063658239e+00,9.342351211945392198e-01,3.986591097035914188e-01
1.758148473599592809e-01,4.837396815042503739e+00,4.566883647214179831e+00,4.230212158169882386e+00,3.809033381315437783e+00,3.299923201641378867e+00,2.726453856765945982e+00,2.118909072155663154e+00,1.507734263505128736e+00,9.210096712775803773e-01,3.836674411292801956e-01
1.763018690977984915e-01,4.854607055780615354e+00,4.581384547347298053e+00,4.241431639183684155e+00,3.816299930409921437e+00,3.302660625803046646e+00,2.724461310637622091e+00,2.112413140759265673e+00,1.497358110857613056e+00,9.077049384733858473e-01,3.686277142312821553e-01
1.767888908356377298e-01,4.871847872078093999e+00,4.595895277477948682e+00,4.252637308050211118e+00,3.823526681105073433e+00,3.305332569846749280e+00,2.722382622197736524e+00,2.105819980897400079e+00,1.486886663310441614e+00,8.943217220602130979e-01,3.535412159625234141e-01
1.772759125734769403e-01,4.889119392212056603e+00,4.610415848811517670e+00,4.263829062621883104e+00,3.830713440915762380e+00,3.307938810189402723e+00,2.720217637754847484e+00,2.099129636889213835e+00,1.476320294230973662e+00,8.808608304349113682e-01,3.384092428237593930e-01
1.777629343113161786e-01,4.906421744678785224e+00,4.624946272348427811e+00,4.275006800361300208e+00,3.837860017243065247e+00,3.310479124154595887e+00,2.717966206434912824e+00,2.092342158513397887e+00,1.465659385295258410e+00,8.673230824948964246e-01,3.232331022474031479e-01
1.782499560491554169e-01,4.923755058230933734e+00,4.639486558913217706e+00,4.286170418363131951e+00,3.844966217390821672e+00,3.312953289986159788e+00,2.715628180192425134e+00,2.085457601011886375e+00,1.454904326470759734e+00,8.537093075771575723e-01,3.080141124639410588e-01
1.787369777869946275e-01,4.941119461913887179e+00,4.654036719182884418e+00,4.297319813375427344e+00,3.852031848581816575e+00,3.315361086861637663e+00,2.713203413821692944e+00,2.078476025093866753e+00,1.444055515999382644e+00,8.400203453973528189e-01,2.927536023680649135e-01
1.792239995248338380e-01,4.958515085101256048e+00,4.668596763714464082e+00,4.308454881820329874e+00,3.859056717973595951e+00,3.317702294905644056e+00,2.710691764968271578e+00,2.071397496940107441e+00,1.433113360380806833e+00,8.262570459889992947e-01,2.774529113845313200e-01
1.797110212626730485e-01,4.975942057529499252e+00,4.683166702971862883e+00,4.319575519814195630e+00,3.866040632673898525e+00,3.319976695203120443e+00,2.708093094140548107e+00,2.064222088207601669e+00,1.422078274356131322e+00,8.124202696427622605e-01,2.621133893337502796e-01
1.801980430005122868e-01,4.993400509331690884e+00,4.697746547351933977e+00,4.330681623187121687e+00,3.872983399755725475e+00,3.322184069812480711e+00,2.705407264721472860e+00,2.056949876034520841e+00,1.410950680891823517e+00,7.985108868458344888e-01,2.467363962970959279e-01
1.806850647383515251e-01,5.010890571070413024e+00,4.712336307209798569e+00,4.341773087501882067e+00,3.879884826272026910e+00,3.324324201778650512e+00,2.702634142980444576e+00,2.049580943045489434e+00,1.399731011163978467e+00,7.845297782214158966e-01,2.313233024819471573e-01
1.811720864761907357e-01,5.028412373769797661e+00,4.726935992883423587e+00,4.352849808072268623e+00,3.886744719270023296e+00,3.326396875146002685e+00,2.699773598085342119e+00,2.042115377357167194e+00,1.388419704542881217e+00,7.704778344682822189e-01,2.158754880864491021e-01
1.816591082140299462e-01,5.045966048946694649e+00,4.741545614717439960e+00,4.363911679980842173e+00,3.893562885805148088e+00,3.328401874971182117e+00,2.696825502114708950e+00,2.034553272584152861e+00,1.377017208577879570e+00,7.563559563004498276e-01,2.003943431640010098e-01
1.821461299518691845e-01,5.063551728640981686e+00,4.756165183086204173e+00,4.374958598096090334e+00,3.900339132954621757e+00,3.330338987335826673e+00,2.693789730070086819e+00,2.026894727845195643e+00,1.365523978982563502e+00,7.421650543869378058e-01,1.848812674874735218e-01
1.826331516897083951e-01,5.081169545445001212e+00,4.770794708416114638e+00,4.385990457088988492e+00,3.907073267830646568e+00,3.332207999359178885e+00,2.690666159888501330e+00,2.019139847769729545e+00,1.353940479620254322e+00,7.279060492916255010e-01,1.693376704131507871e-01
1.831201734275476056e-01,5.098819632532146429e+00,4.785434201207173999e+00,4.397007151448974582e+00,3.913765097593234987e+00,3.334008699210592397e+00,2.687454672455096727e+00,2.011288742504713678e+00,1.342267182489795596e+00,7.135798714131988962e-01,1.537649707443932978e-01
1.836071951653868439e-01,5.116502123684573355e+00,4.800083672053794714e+00,4.408008575499327009e+00,3.920414429462659722e+00,3.335740876121931375e+00,2.684155151615918111e+00,2.003341527721793192e+00,1.330504567711656039e+00,6.991874609251972350e-01,1.381645965950317745e-01
1.840942169032260822e-01,5.134217153320052240e+00,4.814743131664855014e+00,4.418994623411949263e+00,3.927021070731533836e+00,3.337404320399862900e+00,2.680767484190850425e+00,1.995298324624774411e+00,1.318653123514339942e+00,6.847297677161543472e-01,1.225379852524870472e-01
1.845812386410652928e-01,5.151964856517952995e+00,4.829412590882997236e+00,4.429965189221564792e+00,3.933584828776513387e+00,3.338998823438042329e+00,2.677291559986701763e+00,1.987159259957411495e+00,1.306713346221102912e+00,6.702077513298327904e-01,1.068865830406123818e-01
1.850682603789045033e-01,5.169745369044374428e+00,4.844092060703185432e+00,4.440920166839315897e+00,3.940105511069634137e+00,3.340524177729193411e+00,2.673727271810439010e+00,1.978924466011509065e+00,1.294685740236973581e+00,6.556223809055508056e-01,9.121184518226066462e-02
1.855552821167437416e-01,5.187558827376395953e+00,4.858781552290496464e+00,4.451859450065775548e+00,3.946582925189266788e+00,3.341980176877077380e+00,2.670074515482574462e+00,1.970594080635340362e+00,1.282570818036086191e+00,6.409746351186080826e-01,7.551523566158130363e-02
1.860423038545829522e-01,5.205405368725477544e+00,4.873481076997160599e+00,4.462782932603354347e+00,3.953016878830704517e+00,3.343366615608361236e+00,2.666333189850703000e+00,1.962168247242383146e+00,1.270369100149322694e+00,6.262655021208081152e-01,5.979822708604509707e-02
1.865293255924221627e-01,5.223285131059989261e+00,4.888190646378862247e+00,4.473690508068134619e+00,3.959407179816375688e+00,3.344683289784374569e+00,2.662503196803186700e+00,1.953647114820360242e+00,1.258081115152250851e+00,6.114959794810652660e-01,4.406230054818222053e-02
1.870163473302613732e-01,5.241198253126880147e+00,4.902910272210268872e+00,4.484582070001087217e+00,3.965753636105683100e+00,3.345929996412760676e+00,2.658584441282993538e+00,1.945030837940606716e+00,1.245707399653384950e+00,5.966670741261197453e-01,2.830894548706242020e-02
1.875033690681006393e-01,5.259144874472479358e+00,4.917639966499822712e+00,4.495457511878719892e+00,3.972056055804469743e+00,3.347106533659022887e+00,2.654576831301683093e+00,1.936319576767743911e+00,1.233248498282742078e+00,5.817798022813369663e-01,1.253965954948821349e-02
1.879903908059398498e-01,5.277125135462434891e+00,4.932379741503766901e+00,4.506316727123111932e+00,3.978314247174111529e+00,3.348212700857961188e+00,2.650480277953545905e+00,1.927513497069671455e+00,1.220704963680713684e+00,5.668351894116092637e-01,-3.244051549076698571e-03
1.884774125437790604e-01,5.295139177300792532e+00,4.947129609739432610e+00,4.517159609111370600e+00,3.984528018640239200e+00,3.349248298525003609e+00,2.646294695429888488e+00,1.918612770227872577e+00,1.208077356487237797e+00,5.518342701623458746e-01,-1.904067416386290290e-02
1.889644342816182987e-01,5.313187142048205303e+00,4.961889583997763253e+00,4.527986051184493377e+00,3.990697178801083655e+00,3.350213128367431015e+00,2.642020001033473342e+00,1.909617573248032940e+00,1.195366245331281219e+00,5.367780883005597303e-01,-3.484868686041941999e-02
1.894514560194575092e-01,5.331269172639277798e+00,4.976659677355085520e+00,4.538795946655623581e+00,3.996821536435447797e+00,3.351106993295493108e+00,2.637656115193106832e+00,1.900528088770978785e+00,1.182572206820634797e+00,5.216676966560553907e-01,-5.066656055450780016e-02
1.899384777572967198e-01,5.349385412899054337e+00,4.991439903184135218e+00,4.549589188817731333e+00,4.002900900510308446e+00,3.351929697433421396e+00,2.633202961478377624e+00,1.891344505083924599e+00,1.169695825532006239e+00,5.065041570627026868e-01,-6.649275865228038151e-02
1.904254994951359581e-01,5.367536007558636690e+00,5.006230275164325505e+00,4.560365670950695893e+00,4.008935080188044786e+00,3.352681046130332021e+00,2.628660466614543001e+00,1.882067016132036086e+00,1.156737694001424455e+00,4.912885402998057316e-01,-8.232573719072888707e-02
1.909125212329751964e-01,5.385721102269935834e+00,5.021030807291259279e+00,4.571125286327784032e+00,4.014923884833287993e+00,3.353360845971021131e+00,2.624028560497573714e+00,1.872695821530313998e+00,1.143698412714958312e+00,4.760219260335785130e-01,-9.816394497840008615e-02
1.913995429708144069e-01,5.403940843619566614e+00,5.035841513885493725e+00,4.581867928221552866e+00,4.020867124019405381e+00,3.353968904786658101e+00,2.619307176209337396e+00,1.863231126575783048e+00,1.130578590099729386e+00,4.607054027587004219e-01,-1.140058237363965610e-01
1.918865647086536175e-01,5.422195379141877325e+00,5.050662409600555236e+00,4.592593489909151394e+00,4.026764607534605744e+00,3.354505031665367287e+00,2.614496250032941393e+00,1.853673142260001683e+00,1.117378842515241999e+00,4.453400677399733110e-01,-1.298498082396474240e-01
1.923735864464928558e-01,5.440484857331110646e+00,5.065493509430192276e+00,4.603301864677026956e+00,4.032616145387676099e+00,3.354969036962703655e+00,2.609595721468219942e+00,1.844022085281883827e+00,1.104099794245014809e+00,4.299270269540705902e-01,-1.456943264584547038e-01
1.928606081843320663e-01,5.458809427652695945e+00,5.080334828714874185e+00,4.613992945825041936e+00,4.038421547813338286e+00,3.355360732312025362e+00,2.604605533247380755e+00,1.834278178060843256e+00,1.090742077488532580e+00,4.144673950313965127e-01,-1.615377997003007993e-01
1.933476299221712769e-01,5.477169240553702245e+00,5.095186383147559894e+00,4.624666626670003389e+00,4.044180625277242314e+00,3.355679930634754893e+00,2.599525631350785293e+00,1.824441648750233735e+00,1.077306332353478835e+00,3.989622951980046350e-01,-1.773786427519610243e-01
1.938346516600105152e-01,5.495564447472392366e+00,5.110048188778681499e+00,4.635322800548587807e+00,4.049893188480574224e+00,3.355926446150534037e+00,2.594355965022897781e+00,1.814512731251125999e+00,1.063793206848305362e+00,3.834128592176530015e-01,-1.932152640218565143e-01
1.943216733978497535e-01,5.513995200846933287e+00,5.124920262020391526e+00,4.645961360819679697e+00,4.055559048364303365e+00,3.356100094387275856e+00,2.589096486788374563e+00,1.804491665226389152e+00,1.050203356875097249e+00,3.678202273339312711e-01,-2.090460656826942376e-01
1.948086951356889640e-01,5.532461654123249417e+00,5.139802619650068571e+00,4.656582200866124843e+00,4.061178016113046851e+00,3.356200692191106505e+00,2.583747152468301778e+00,1.794378696115079830e+00,1.036537446222733028e+00,3.521855482124763848e-01,-2.248694438143972185e-01
1.952957168735281746e-01,5.550963961761997467e+00,5.154695278813050230e+00,4.667185214095876944e+00,4.066749903158566326e+00,3.356228057736199588e+00,2.578307921196589358e+00,1.784174075147155758e+00,1.022796146560367880e+00,3.365099788832974781e-01,-2.406837885472873362e-01
1.957827386113673851e-01,5.569502279244663789e+00,5.169598257024607513e+00,4.677770293942551838e+00,4.072274521182887241e+00,3.356182010534505711e+00,2.572778755436516462e+00,1.773878059358512171e+00,1.008980137431235047e+00,3.207946846832059329e-01,-2.564874842055354653e-01
1.962697603492066234e-01,5.588076763078857923e+00,5.184511572171212279e+00,4.688337333865417733e+00,4.077751682121051324e+00,3.356062371445376780e+00,2.567159620997414571e+00,1.763490911606300671e+00,9.950901062467076841e-01,3.050408391982923906e-01,-2.722789094509346919e-01
1.967567820870458339e-01,5.606687570802657561e+00,5.199435242510991984e+00,4.698886227348745059e+00,4.083181198163491565e+00,3.355868962685078394e+00,2.561450487051517122e+00,1.753012900584601352e+00,9.811267482807266571e-01,2.892496242065594192e-01,-2.880564374268832495e-01
1.972438038248850722e-01,5.625334860988139951e+00,5.214369286673456116e+00,4.709416867900594106e+00,4.088562881758021739e+00,3.355601607836197875e+00,2.555651326150953473e+00,1.742444300840394700e+00,9.670907666645095491e-01,2.734222296206233471e-01,-3.038184359026702142e-01
1.977308255627243105e-01,5.644018793244074850e+00,5.229313723658508550e+00,4.719929149051021788e+00,4.093896545611489302e+00,3.355260131856949712e+00,2.549762114244882305e+00,1.731785392789823241e+00,9.529828723815366720e-01,2.575598534304739395e-01,-3.195632674180723942e-01
1.982178473005635211e-01,5.662739528217677787e+00,5.244268572834631215e+00,4.730422964349658699e+00,4.099182002691010851e+00,3.354844361090368210e+00,2.543782830696794672e+00,1.721036462734817141e+00,9.388037842629081142e-01,2.416637016464017185e-01,-3.352892894281517266e-01
1.987048690384027316e-01,5.681497227595553312e+00,5.259233853936367886e+00,4.740898207362713279e+00,4.104419066224855861e+00,3.354354123273391775e+00,2.537713458301953828e+00,1.710197802879994455e+00,9.245542289829612459e-01,2.257349882419684706e-01,-3.509948544483767474e-01
1.991918907762419422e-01,5.700292054103779371e+00,5.274209587061053028e+00,4.751354771669396904e+00,4.109607549702968932e+00,3.353789247545852614e+00,2.531553983304988265e+00,1.699269711349890244e+00,9.102349410552038611e-01,2.097749350970786741e-01,-3.666783102000186201e-01
1.996789125140811805e-01,5.719124171507105281e+00,5.289195792664780349e+00,4.761792550857741446e+00,4.114747266877097687e+00,3.353149564459345200e+00,2.525304395417634407e+00,1.688252492206494537e+00,8.958466628285547406e-01,1.937847719411482927e-01,-3.823379997558106203e-01
2.001659342519203910e-01,5.737993744607270408e+00,5.304192491557587097e+00,4.772211438519804005e+00,4.119838031760551189e+00,3.352434905985991254e+00,2.518964687836632521e+00,1.677146455467121600e+00,8.813901444839157273e-01,1.777657362963974697e-01,-3.979722616858574202e-01
2.006529559897596293e-01,5.756900939240496839e+00,5.319199704897938474e+00,4.782611328246321847e+00,4.124879658627595092e+00,3.351645105527109259e+00,2.512534857261774945e+00,1.665951917122577175e+00,8.668661440310189148e-01,1.617190734211940706e-01,-4.135794302038626746e-01
2.011399777275988676e-01,5.775845922274114308e+00,5.334217454186439333e+00,4.792992113620751837e+00,4.129871962012471975e+00,3.350779997921762288e+00,2.506014903914092873e+00,1.654669199155636594e+00,8.522754273055848095e-01,1.456460362535049180e-01,-4.291578353136183965e-01
2.016269994654380782e-01,5.794828861602272951e+00,5.349245761258764276e+00,4.803353688212698813e+00,4.134814756708033556e+00,3.349839419455204137e+00,2.499404831554207007e+00,1.643298629559859947e+00,8.376187679668175567e-01,1.295478853544720366e-01,-4.447058029557334757e-01
2.021140212032772887e-01,5.813849926140844282e+00,5.364284648277870104e+00,4.813695945570782619e+00,4.139707857764014953e+00,3.348823207867222873e+00,2.492704647500825654e+00,1.631840542358706125e+00,8.228969474951818297e-01,1.134258888520511821e-01,-4.602216551546746137e-01
2.026010429411164993e-01,5.832909285821455292e+00,5.379334137725456877e+00,4.824018779214910069e+00,4.144551080484939476e+00,3.347731202360375580e+00,2.485914362649381815e+00,1.620295277624951735e+00,8.081107551904747055e-01,9.728132238473585769e-02,-4.757037101660922529e-01
2.030880646789557376e-01,5.852007111584638821e+00,5.394394252392662459e+00,4.834322082627937611e+00,4.149344240427637054e+00,3.346563243608112970e+00,2.479033991490833699e+00,1.608663181500441963e+00,7.932609881702322729e-01,8.111546904540434255e-02,-4.911502826243843156e-01
2.035750864167949759e-01,5.871143575372090417e+00,5.409465015369972818e+00,4.844605749246726489e+00,4.154087153398380750e+00,3.345319173762793419e+00,2.472063552130611797e+00,1.596944606216161855e+00,7.783484513684510997e-01,6.492961932527463453e-02,-5.065596836905250644e-01
2.040621081546341864e-01,5.890318850118165805e+00,5.424546450036474177e+00,4.854869672452675644e+00,4.158779635449697309e+00,3.343998836463610402e+00,2.465003066307708490e+00,1.585139910112586259e+00,7.633739575345578343e-01,4.872507105787693416e-02,-5.219302212002538965e-01
2.045491298924733969e-01,5.909533109740320533e+00,5.439638580048187677e+00,4.865113745561533420e+00,4.163421502876721192e+00,3.342602076844386705e+00,2.457852559413954197e+00,1.573249457660426120e+00,7.483383272328136826e-01,3.250312936327581781e-02,-5.372601998123693878e-01
2.050361516303126352e-01,5.928786427566136830e+00,5.454741350640436082e+00,4.875337809851354898e+00,4.168012550814926165e+00,3.341128752543809366e+00,2.450612101538022447e+00,1.561273684007447482e+00,7.332424672351958161e-01,1.626518760577933681e-02,-5.525478486542040324e-01
2.055231733681518458e-01,5.948078917799414889e+00,5.469854737949702006e+00,4.885541726383245020e+00,4.172552582224373197e+00,3.339578717311982636e+00,2.443281749006371850e+00,1.549213003492033280e+00,7.180872593875572418e-01,1.261240773504229695e-05,-5.677914240798692669e-01
2.060101951059910563e-01,5.967410827692276598e+00,5.484978820608817252e+00,4.895725423534404541e+00,4.177041427873617430e+00,3.337951811760393017e+00,2.435861508032211020e+00,1.537067752084094296e+00,7.028734905396989419e-01,-1.625332886435729152e-02,-5.829892748921663426e-01
2.064972168438302946e-01,5.986782383745562264e+00,5.500113660768767510e+00,4.905888818671773066e+00,4.181478914477271047e+00,3.336247880734793725e+00,2.428351397706274284e+00,1.524838286108072927e+00,6.876019723779497328e-01,-3.253134433013100957e-02,-5.981397318801747742e-01
2.069842385816695329e-01,6.006193794136622799e+00,5.515259305979116178e+00,4.916031819396778246e+00,4.185864865217342690e+00,3.334466773070393408e+00,2.420751449034955094e+00,1.512524980698468413e+00,6.722735394941982134e-01,-4.882011968127922263e-02,-6.132411098154106899e-01
2.074712603195087435e-01,6.025645251201384944e+00,5.530415791109977164e+00,4.926154324816859109e+00,4.190199100274542232e+00,3.332608341339359015e+00,2.413061703954642034e+00,1.500128228219321791e+00,6.568890474122618395e-01,-6.511832031029633761e-02,-6.282917094847189077e-01
2.079582820573479540e-01,6.045136933778549881e+00,5.545583140166831626e+00,4.936256226745720177e+00,4.194481437329454110e+00,3.330672441611909562e+00,2.405282214400430885e+00,1.487648436770412141e+00,6.414493707206982975e-01,-8.142459332792313653e-02,-6.432898196220879772e-01
2.084453037951871923e-01,6.064669009415925238e+00,5.560761367998160232e+00,4.946337410832299497e+00,4.198711692033540999e+00,3.328658933231011030e+00,2.397413041429214520e+00,1.475086028780167702e+00,6.259554013120629534e-01,-9.773756946929096356e-02,-6.582337187393846323e-01
2.089323255330264029e-01,6.084241636438898482e+00,5.575950481895906918e+00,4.956397757618464794e+00,4.202889678450010713e+00,3.326567678600659494e+00,2.389454254397148425e+00,1.462441439685287836e+00,6.104080467286083778e-01,-1.140558648887686766e-01,-6.731216768560114305e-01
2.094193472708656134e-01,6.103854965881052586e+00,5.591150483088785705e+00,4.966437143525433306e+00,4.207015209464531225e+00,3.324398542987759608e+00,2.381405930191492715e+00,1.449715116697070982e+00,5.948082286144201758e-01,-1.303780828435205097e-01,-6.879519571274941292e-01
2.099063690087048517e-01,6.123509143276915090e+00,5.606361368128397693e+00,4.976455441768912635e+00,4.211088097165789357e+00,3.322151394337597985e+00,2.373268152516829321e+00,1.436907517654461452e+00,5.791568812740012229e-01,-1.467028152657592899e-01,-7.027228173729851424e-01
2.103933907465440900e-01,6.143204310316841443e+00,5.621583130168187559e+00,4.986452523202963505e+00,4.215108153195911811e+00,3.319826103102911485e+00,2.365041011235660573e+00,1.424019109963804208e+00,5.634549503372977552e-01,-1.630286442237039723e-01,-7.174325115016910726e-01
2.108804124843833006e-01,6.162940606364042395e+00,5.636815760135229780e+00,4.996428257092590641e+00,4.219075189070721876e+00,3.317422542086546411e+00,2.356724601763378946e+00,1.411050369625310719e+00,5.477033915311652068e-01,-1.793541432712432993e-01,-7.320792908382262043e-01
2.113674342222225111e-01,6.182718169833751887e+00,5.652059247794841035e+00,5.006382511815048453e+00,4.222989016469862023e+00,3.314940586297713931e+00,2.348319024517615539e+00,1.398001780346236789e+00,5.319031695572757901e-01,-1.956778786863028752e-01,-7.466614053468892953e-01
2.118544559600617494e-01,6.202537139434524782e+00,5.667313582708025876e+00,5.016315155489881938e+00,4.226849447496753065e+00,3.312380112821838640e+00,2.339824384421963721e+00,1.384873832740769695e+00,5.160552570764695979e-01,-2.119984105979137445e-01,-7.611771047548618885e-01
2.123414776979009599e-01,6.222397655271671546e+00,5.682578755081740596e+00,5.026226056537671738e+00,4.230656294908411219e+00,3.309741000704002900e+00,2.331240790464086388e+00,1.371667023616636838e+00,5.001606337995554430e-01,-2.283142940019777800e-01,-7.756246395743235933e-01
2.128284994357401705e-01,6.242299859812846741e+00,5.697854756512006347e+00,5.036115084167525957e+00,4.234409372315115050e+00,3.307023130845982539e+00,2.322568355308185950e+00,1.358381855348407496e+00,4.842202856845357339e-01,-2.446240796657538352e-01,-7.900022620235072068e-01
2.133155211735794088e-01,6.262243898715752266e+00,5.713141580619829796e+00,5.045982108793276133e+00,4.238108494349919653e+00,3.304226385916877007e+00,2.313807194961866376e+00,1.345018835337524754e+00,4.682352042402933012e-01,-2.609263149210272470e-01,-8.043082268466583695e-01
2.138025429114186471e-01,6.282229921518000637e+00,5.728439223579971262e+00,5.055827002378403101e+00,4.241753476808024281e+00,3.301350650277337095e+00,2.304957428497359739e+00,1.331578475559036745e+00,4.522063859367086991e-01,-2.772195443459949948e-01,-8.185407920329299536e-01
2.142895646492578576e-01,6.302258082189093891e+00,5.743747684542523935e+00,5.065649638709683877e+00,4.245344136755988096e+00,3.298395809917381349e+00,2.296019177827138158e+00,1.318061292195047640e+00,4.361348317212270231e-01,-2.935023103358464502e-01,-8.326982194341920884e-01
2.147765863870970682e-01,6.322328539544566972e+00,5.759066965947345906e+00,5.075449893599571105e+00,4.248880292610797582e+00,3.295361752407809153e+00,2.286992567533892906e+00,1.304467805354868615e+00,4.200215466418546484e-01,-3.097731535620602550e-01,-8.467787752817776958e-01
2.152636081249363065e-01,6.342441457522247639e+00,5.774397073731297070e+00,5.085227645017279308e+00,4.252361764188783866e+00,3.292248366865207831e+00,2.277877724754899358e+00,1.290798538881892554e+00,4.038675395766135878e-01,-3.260306133203875745e-01,-8.607807306021362237e-01
2.157506298627755170e-01,6.362597005320653309e+00,5.789738017428319061e+00,5.094982773148603705e+00,4.255788372724389035e+00,3.289055543930555547e+00,2.268674779120756213e+00,1.277054020247178068e+00,3.876738230694333209e-01,-3.422732277675455403e-01,-8.747023615314154510e-01
2.162376516006147276e-01,6.382795357399547953e+00,5.805089810162344932e+00,5.104715160384466266e+00,4.259159940858785909e+00,3.285783175761413322e+00,2.259383862748495453e+00,1.263234780529736145e+00,3.714414132724770390e-01,-3.584995340466201053e-01,-8.885419495289733627e-01
2.167246733384539659e-01,6.403036693342616381e+00,5.820452468533034995e+00,5.114424691238174780e+00,4.262476292598345928e+00,3.282431156037714626e+00,2.250005110289073684e+00,1.249341354483533673e+00,3.551713299949155744e-01,-3.747080683011674851e-01,-9.022977814898083260e-01
2.172116950762932042e-01,6.423321197582279041e+00,5.835826012394336182e+00,5.124111252191410060e+00,4.265737253242956051e+00,3.278999379981149875e+00,2.240538659029242208e+00,1.235374280691216686e+00,3.388645968581520673e-01,-3.908973655780101364e-01,-9.159681497559042374e-01
2.176987168141324147e-01,6.443649058986653522e+00,5.851210464525880006e+00,5.133774731468935038e+00,4.268942649284187318e+00,3.275487744388141831e+00,2.230984649047790924e+00,1.221334101804532057e+00,3.225222415574748869e-01,-4.070659596187497509e-01,-9.295513520265137331e-01
2.181857385519716253e-01,6.464020470308646793e+00,5.866605850197209371e+00,5.143415018742031997e+00,4.272092308273318650e+00,3.271896147676416788e+00,2.221343223426164748e+00,1.207221364871464475e+00,3.061452962301584590e-01,-4.232123825399786710e-01,-9.430456911673555931e-01
2.186727602898108636e-01,6.484435627497196819e+00,5.882012196624833322e+00,5.153032004760654594e+00,4.275186058659199873e+00,3.268224489945167566e+00,2.211614528513461408e+00,1.193036621750084736e+00,2.897347979300037291e-01,-4.393351644021961100e-01,-9.564494749187405498e-01
2.191597820276500741e-01,6.504894728870610265e+00,5.897429532322086665e+00,5.162625580914300016e+00,4.278223729595973523e+00,3.264472673048818496e+00,2.201798714245816857e+00,1.178780429609129765e+00,2.732917892083462363e-01,-4.554328326674030314e-01,-9.697610155025984113e-01
2.196468037654892846e-01,6.525397974152133074e+00,5.912857886341889468e+00,5.172195638721632349e+00,4.281205150720650998e+00,3.260640600684368451e+00,2.191895934520128986e+00,1.164453351515237545e+00,2.568173188014392094e-01,-4.715039115454672247e-01,-9.829786291284836608e-01
2.201338255033285229e-01,6.545945563367516762e+00,5.928297287412226169e+00,5.181742069248777227e+00,4.284130151900521710e+00,3.256728178492348746e+00,2.181906347622218689e+00,1.150055957106978166e+00,2.403124424243808788e-01,-4.875469212290889365e-01,-9.961006353984189765e-01
2.206208472411677612e-01,6.566537695604881542e+00,5.943747762964576076e+00,5.191264762456400561e+00,4.286998562950435243e+00,3.252735314171353309e+00,2.171830116709299041e+00,1.135588823355504484e+00,2.237782236713714568e-01,-5.035603770175847149e-01,-1.009125356610759416e+00
2.211078689790069718e-01,6.587174567636560951e+00,5.959209338055058147e+00,5.200763606475445222e+00,4.289810213319911192e+00,3.248661917606184613e+00,2.161667410346890250e+00,1.121052535412006224e+00,2.072157350225246608e-01,-5.195427883292592641e-01,-1.022051116962879869e+00
2.215948907168461823e-01,6.607856372403244194e+00,5.974682034178513845e+00,5.210238486811666903e+00,4.292564931750121993e+00,3.244507901009570094e+00,2.151418403100036514e+00,1.106447687541774139e+00,1.906260589570017983e-01,-5.354926576026016738e-01,-1.034876241652890938e+00
2.220819124546853929e-01,6.628583297360099991e+00,5.990165867975319358e+00,5.219689285478811946e+00,4.295262545900705220e+00,3.240273179077495236e+00,2.141083276178975314e+00,1.091774884145081392e+00,1.740102891727099976e-01,-5.514084790860634966e-01,-1.047599055880173324e+00
2.225689341925246312e-01,6.649355522685156394e+00,6.005660849831095049e+00,5.229115880060578370e+00,4.297902881946439990e+00,3.235957669158116889e+00,2.130662218139127262e+00,1.077034740864695417e+00,1.573695319123500358e-01,-5.672887375166315582e-01,-1.060217883744914324e+00
2.230559559303638695e-01,6.670173219349763372e+00,6.021166982369226872e+00,5.238518142701275693e+00,4.300485764143767931e+00,3.231561291434269290e+00,2.120155425635481983e+00,1.062227885780135495e+00,1.407049073959459884e-01,-5.831319066870636059e-01,-1.072731047046530106e+00
2.235429776682030800e-01,6.691036547051178118e+00,6.036684258836181982e+00,5.247895939025200462e+00,4.303011014367167597e+00,3.227083969119583173e+00,2.109563104231382713e+00,1.047354960688659853e+00,1.240175513598360535e-01,-5.989364479018154386e-01,-1.085136863981010613e+00
2.240299994060423183e-01,6.711945653085432006e+00,6.052212662185621816e+00,5.257249127476002037e+00,4.305478451751748814e+00,3.222525628435577882e+00,2.098885468696668255e+00,1.032416621659616451e+00,1.073086157580861871e-01,-6.147008092627915810e-01,-1.097433648544120288e+00
2.245170211438815289e-01,6.732900776485121419e+00,6.067752243324160411e+00,5.266577607552020979e+00,4.307887906950601753e+00,3.217886177318465268e+00,2.088122689346317618e+00,1.017413460693193716e+00,9.057917670119862430e-02,-6.304235188082067953e-01,-1.109619792063814891e+00
2.250040428817207394e-01,6.753902134912295629e+00,6.083303037659016255e+00,5.275881270462026151e+00,4.310239210960312484e+00,3.213165533440632604e+00,2.077274954626424641e+00,1.002346093065926924e+00,7.383033327226681819e-02,-6.461030888783260151e-01,-1.121693684622376175e+00
2.254910646195599500e-01,6.774949894638512049e+00,6.098865041607130166e+00,5.285159983424605024e+00,4.312532188609940142e+00,3.208363627909497584e+00,2.066342484986377848e+00,9.872151801738205945e-01,5.706323706787694988e-02,-6.617379830336176383e-01,-1.133653682224008197e+00
2.259780863573991883e-01,6.796044233984655847e+00,6.114438259789464425e+00,5.294413618130275445e+00,4.314766665976136117e+00,3.203480390922391230e+00,2.055325499106692266e+00,9.720213814815649167e-01,4.027903696325146887e-02,-6.773266705237129814e-01,-1.145498152794026225e+00
2.264651080952384266e-01,6.817185340765445467e+00,6.130022703175145082e+00,5.303642049685488580e+00,4.316942470210769933e+00,3.198515752476557950e+00,2.044224215339587758e+00,9.567653564055274007e-01,2.347888106516601847e-02,-6.928676246494280822e-01,-1.157225475174056495e+00
2.269521298330776371e-01,6.838373409925923241e+00,6.145618387366041269e+00,5.312845155638215466e+00,4.319059429385019300e+00,3.193469643029972715e+00,2.033038853044405680e+00,9.414477660543820736e-01,6.663918509950489399e-03,-7.083593212657712801e-01,-1.168834038220071037e+00
2.274391515709168754e-01,6.859608641369947080e+00,6.161225331021785045e+00,5.322022815085118985e+00,4.321117372349926100e+00,3.188341994112976696e+00,2.021769633817863454e+00,9.260692748273798847e-01,-1.016469889342258570e-02,-7.238002374259340232e-01,-1.180322240003260470e+00
2.279261733087560859e-01,6.880891237980648611e+00,6.176843554425220262e+00,5.331174907860307677e+00,4.323116128613412101e+00,3.183132738890730451e+00,2.010416782619159015e+00,9.106305518702692003e-01,-2.700581517515063257e-02,-7.391888501662521316e-01,-1.191688487113733208e+00
2.284131950465952965e-01,6.902221403832904834e+00,6.192473078188297286e+00,5.340301313805681183e+00,4.325055528233764157e+00,3.177841812676486022e+00,1.998980528789900513e+00,8.951322723888447408e-01,-4.385826887133953411e-02,-7.545236354321624983e-01,-1.202931194067058618e+00
2.289002167844345070e-01,6.923599342597782424e+00,6.208113922098401183e+00,5.349401912122853986e+00,4.326935401729580022e+00,3.172469153395674368e+00,1.987461106968889002e+00,8.795751188201492710e-01,-6.072089184564144482e-02,-7.698030671451301377e-01,-1.214048782813638816e+00
2.293872385222737453e-01,6.945025256138976921e+00,6.223766104105119545e+00,5.358476580806669887e+00,4.328755580006176551e+00,3.167014702000813475e+00,1.975858757901734153e+00,8.639597818613098390e-01,-7.759250826581118310e-02,-7.850256164105623435e-01,-1.225039682350917536e+00
2.298742602601129836e-01,6.966499343301236102e+00,6.239429639447442888e+00,5.367525196160296552e+00,4.330515894298467394e+00,3.161478402837234025e+00,1.964173729145313185e+00,8.482869613560206634e-01,-9.447193373516815651e-02,-8.001897508666997449e-01,-1.235902328438422071e+00
2.303612819979521942e-01,6.988021798890780900e+00,6.255104539921408247e+00,5.376547632391908138e+00,4.332216176130297747e+00,3.155860203959621302e+00,1.952406275667069036e+00,8.325573670386643421e-01,-1.113579745789741726e-01,-8.152939341744919188e-01,-1.246635163415642067e+00
2.308483037357914047e-01,7.009592812847707854e+00,6.270790813288180665e+00,5.385543761292956866e+00,4.333856257290249481e+00,3.150160057399374658e+00,1.940556660339145312e+00,8.167717191360720497e-01,-1.282494272857238882e-01,-8.303366256484562280e-01,-1.257236636122742279e+00
2.313353254736306430e-01,7.031212569610381991e+00,6.286488462822565459e+00,5.394513451998018461e+00,4.335435969823905999e+00,3.144377919382788100e+00,1.928625154327366698e+00,8.009307488269310493e-01,-1.451450781033408743e-01,-8.453162800285118905e-01,-1.267705201924109515e+00
2.318223472114698536e-01,7.052881247671818343e+00,6.302197487001964582e+00,5.403456570826236316e+00,4.336955146042583920e+00,3.138513750500046662e+00,1.916612037375058364e+00,7.850351985588330805e-01,-1.620437027902864036e-01,-8.602313473927972742e-01,-1.278039322834732427e+00
2.323093689493090641e-01,7.074599019328057459e+00,6.317917879335768205e+00,5.412372981204340405e+00,4.338413618548524475e+00,3.132567515825037674e+00,1.904517597981699506e+00,7.690858222229564056e-01,-1.789440665215871196e-01,-8.750802732114750793e-01,-1.288237467749421938e+00
2.327963906871483302e-01,7.096366050618518884e+00,6.333649628335179749e+00,5.421262543671256040e+00,4.339811220276554415e+00,3.126539184985987596e+00,1.892342133476426325e+00,7.530833851864010553e-01,-1.958449239497613847e-01,-8.898614985415064238e-01,-1.298298112774858515e+00
2.332834124249875407e-01,7.118182501458350409e+00,6.349392717623485005e+00,5.430125115964296256e+00,4.341147784552209288e+00,3.120428732186910192e+00,1.880085949986370242e+00,7.370286641821606199e-01,-2.127450194206633727e-01,-9.045734603624144832e-01,-1.308219741664478075e+00
2.337704341628267513e-01,7.140048525962775727e+00,6.365147126186757376e+00,5.438960553186942271e+00,4.342423145166314669e+00,3.114236136179872272e+00,1.867749362299830906e+00,7.209224470567265897e-01,-2.296430873442466547e-01,-9.192145920530330194e-01,-1.318000846356196742e+00
2.342574559006659618e-01,7.161964272963410316e+00,6.380912828765000988e+00,5.447768708058205789e+00,4.343637136466040438e+00,3.107961380188081435e+00,1.855332693624297757e+00,7.047655323753474477e-01,-2.465378527202259917e-01,-9.337833240092271447e-01,-1.327639927612963122e+00
2.347444776385052001e-01,7.183929886716573954e+00,6.396689796383715709e+00,5.456549431243571391e+00,4.344789593462416555e+00,3.101604451779793159e+00,1.842836275239314592e+00,6.885587288849317478e-01,-2.634280318186479342e-01,-9.482780844025937572e-01,-1.337135495766144988e+00
2.352314993763444106e-01,7.205945507803626526e+00,6.412477997025945342e+00,5.465302571767550077e+00,4.345880351954306775e+00,3.095165342693020794e+00,1.830260446044157607e+00,6.723028548345582056e-01,-2.803123330154080328e-01,-9.626973000801706259e-01,-1.346486071561768139e+00
2.357185211141836212e-01,7.228011274223187677e+00,6.428277396444673109e+00,5.474027977507760490e+00,4.346909248668850090e+00,3.088644048611097315e+00,1.817605552000413960e+00,6.559987371537077117e-01,-2.971894577825962003e-01,-9.770393976050572027e-01,-1.355690187109543698e+00
2.362055428520228872e-01,7.250127322675518293e+00,6.444087959115789133e+00,5.482725495770677249e+00,4.347876121418374318e+00,3.082040568889004462e+00,1.804871945469308736e+00,6.396472104880126519e-01,-3.140581018338825525e-01,-9.913028044381291259e-01,-1.364746386934807765e+00
2.366925645898620978e-01,7.272293790038706796e+00,6.459909649331350145e+00,5.491394973948886538e+00,4.348780809273757875e+00,3.075354906230571839e+00,1.792059984443967302e+00,6.232491160927802198e-01,-3.309169564246760564e-01,-1.005485950260610828e+00,-1.373653229133207088e+00
2.371795863277013083e-01,7.294510815036964857e+00,6.475742432433383655e+00,5.500036260259971499e+00,4.349623152754269917e+00,3.068587066316459833e+00,1.779170031676455377e+00,6.068053005840670089e-01,-3.477647098072915166e-01,-1.019587268437717409e+00,-1.382409286628287326e+00
2.376666080655405189e-01,7.316778579442167363e+00,6.491586304280358988e+00,5.508649219978371647e+00,4.350402995677348450e+00,3.061737045565366966e+00,1.766202431011602680e+00,5.903165854838878790e-01,-3.646000787504517504e-01,-1.033605222829216519e+00,-1.391013164427832072e+00
2.381536298033797572e-01,7.339097423835308831e+00,6.507441373556364539e+00,5.517233780111340025e+00,4.351120189095544433e+00,3.054804795422647157e+00,1.753157439920957739e+00,5.737836815177297378e-01,-3.814218959586046509e-01,-1.047538380435323768e+00,-1.399463543895982598e+00
2.386406515412189677e-01,7.361467574921287671e+00,6.523307666728626053e+00,5.525789821955386039e+00,4.351774579075989635e+00,3.047790303416181512e+00,1.740035386134285211e+00,5.572073899297147470e-01,-3.982289021985487842e-01,-1.061385235342543032e+00,-1.407759070496463982e+00
2.391276732790581783e-01,7.383889242851710222e+00,6.539185197863032428e+00,5.534317219841453195e+00,4.352366011609987595e+00,3.040693564817724681e+00,1.726836612190636000e+00,5.405885307211401036e-01,-4.150198210025807799e-01,-1.075144272865025341e+00,-1.415898396044908525e+00
2.396146950168974166e-01,7.406362638649576446e+00,6.555073981084957424e+00,5.542815848000797629e+00,4.352894333401784444e+00,3.033514577478945817e+00,1.713561465440069931e+00,5.239279297636956212e-01,-4.317933720435541689e-01,-1.088813980980057217e+00,-1.423880186147965743e+00
2.401017167547366549e-01,7.428887974212627476e+00,6.570974030579222358e+00,5.551285580566251987e+00,4.353359391875613937e+00,3.026253341843899936e+00,1.700210298049467994e+00,5.072264187727520968e-01,-4.485482712254133530e-01,-1.102392850499993804e+00,-1.431703120435758647e+00
2.405887384925758654e-01,7.451465462316715360e+00,6.586885360590061467e+00,5.559726291573496404e+00,4.353761035182767358e+00,3.018909860961510816e+00,1.686783467008192927e+00,4.904848352801488565e-01,-4.652832307747097884e-01,-1.115879375245567795e+00,-1.439365892795662738e+00
2.410757602304150760e-01,7.474095316619185247e+00,6.602807985421092596e+00,5.568137854962350808e+00,4.354099112208700717e+00,3.011484140498055240e+00,1.673281334133600362e+00,4.737040226064864745e-01,-4.819969593330972746e-01,-1.129272052220573697e+00,-1.446867211607406611e+00
2.415627819682543143e-01,7.496777751662282441e+00,6.618741919435281673e+00,5.576520144578061000e+00,4.354373472580169491e+00,3.003976188749657439e+00,1.659704266076405421e+00,4.568848298329272195e-01,-4.986881620508009094e-01,-1.142569381787922111e+00,-1.454205799979489733e+00
2.420498037060935248e-01,7.519512982876563001e+00,6.634687177054914287e+00,5.584873034172614936e+00,4.354583966672392670e+00,2.996386016654790208e+00,1.646052634325898545e+00,4.400281117725002300e-01,-5.153555406810651496e-01,-1.155769867847067811e+00,-1.461380395986923375e+00
2.425368254439327631e-01,7.542301226584343432e+00,6.650643772761573480e+00,5.593196397406059894e+00,4.354730445616252332e+00,2.988713637806780010e+00,1.632326815215008775e+00,4.231347289409036483e-01,-5.319977936755877490e-01,-1.168872018012818481e+00,-1.468389752910294055e+00
2.430238471817719736e-01,7.565142700003147702e+00,6.666611721096107779e+00,5.601490107847830302e+00,4.354812761305517199e+00,2.980959068466321416e+00,1.618527189925224041e+00,4.062055475268218085e-01,-5.486136162809200911e-01,-1.181874343795508597e+00,-1.475232639476142582e+00
2.435108689196111842e-01,7.588037621249186238e+00,6.682591036658616090e+00,5.609754038978096879e+00,4.354830766404102604e+00,2.973122327573994639e+00,1.604654144491355794e+00,3.892414393617357193e-01,-5.652017006358593942e-01,-1.194775360782555751e+00,-1.481907840098671381e+00
2.439978906574504225e-01,7.610986209340849129e+00,6.698581734108426389e+00,5.617988064189114894e+00,4.354784314353361552e+00,2.965203436762793299e+00,1.590708069806160196e+00,3.722432818892456030e-01,-5.817607358698089204e-01,-1.207573588821384769e+00,-1.488414155122766536e+00
2.444849123952896608e-01,7.633988684202209107e+00,6.714583828164070844e+00,5.626192056786591067e+00,4.354673259379400641e+00,2.957202420370657503e+00,1.576689361624808550e+00,3.552119581338969989e-01,-5.982894082021196214e-01,-1.220267552203728290e+00,-1.494750401068342116e+00
2.449719341331288436e-01,7.657045266666552052e+00,6.730597333603274279e+00,5.634365889991061138e+00,4.354497456500431518e+00,2.949119305453012707e+00,1.562598420569208946e+00,3.381483566695089871e-01,-6.147864010424117787e-01,-1.232855779851299793e+00,-1.500915410876006550e+00
2.454589558709680819e-01,7.680156178479934148e+00,6.746622265262947060e+00,5.642509436939282530e+00,4.354256761534154307e+00,2.940954121795312570e+00,1.548435652132173601e+00,3.210533715870004801e-01,-6.312503950918804119e-01,-1.245336805502849309e+00,-1.506908034154052167e+00
2.459459776088073479e-01,7.703321642304725714e+00,6.762658638039159342e+00,5.650622570685627011e+00,4.353951031105166791e+00,2.932706901925596910e+00,1.534201466681448300e+00,3.039279024617385083e-01,-6.476800684455638057e-01,-1.257709167902576475e+00,-1.512727137426758572e+00
2.464329993466465307e-01,7.726541881723201222e+00,6.778706466887140181e+00,5.658705164203493787e+00,4.353580122652406459e+00,2.924377681127046991e+00,1.519896279463585742e+00,2.867728543203756919e-01,-6.640740966956029112e-01,-1.269971410989931160e+00,-1.518371604384022522e+00
2.469200210844857690e-01,7.749817121241154183e+00,6.794765766821273978e+00,5.666757090386742135e+00,4.353143894436628081e+00,2.915966497450547923e+00,1.505520510607659901e+00,2.695891376071850587e-01,-6.804311530354877346e-01,-1.282122084090791425e+00,-1.523840336132310513e+00
2.474070428223249518e-01,7.773147586291474731e+00,6.810836552915076503e+00,5.674778222051107157e+00,4.352642205547905263e+00,2.907473391727272372e+00,1.491074585128866259e+00,2.523776681499376173e-01,-6.967499083652446412e-01,-1.294159742109990407e+00,-1.529132251446921442e+00
2.478940645601641901e-01,7.796533503237836449e+00,6.826918840301220648e+00,5.682768431935668829e+00,4.352074915913162201e+00,2.898898407581240733e+00,1.476558932931916646e+00,2.351393671252202666e-01,-7.130290313976631600e-01,-1.306082945725259403e+00,-1.534246287025587741e+00
2.483810862980034284e-01,7.819975099378305927e+00,6.843012644171506231e+00,5.690727592704289961e+00,4.351441886303746287e+00,2.890241591441923052e+00,1.461973988814345482e+00,2.178751610233273239e-01,-7.292671887654360585e-01,-1.317890261582499223e+00,-1.539181397743378144e+00
2.488681080358426112e-01,7.843472602949034922e+00,6.859117979776877760e+00,5.698655576947094126e+00,4.350742978343018486e+00,2.881502992556822740e+00,1.447320192469624400e+00,2.005859816126063233e-01,-7.454630451293240423e-01,-1.329580262492458198e+00,-1.543936556908934721e+00
2.493551297736818773e-01,7.867026243127958729e+00,6.875234862427432425e+00,5.706552257181953358e+00,4.349978054513985448e+00,2.872682663004070491e+00,1.432597988490138530e+00,1.832727659033195344e-01,-7.616152632872899009e-01,-1.341151527628779982e+00,-1.548510756522031517e+00
2.498421515115211156e-01,7.890636250038462585e+00,6.891363307492397006e+00,5.714417505855957202e+00,4.349146978166952948e+00,2.863780657705043531e+00,1.417807826370039104e+00,1.659364561110451275e-01,-7.777225042845756775e-01,-1.352602642727393611e+00,-1.552903007532433710e+00
2.503291732493602706e-01,7.914302854753147543e+00,6.907503330400164288e+00,5.722251195346942154e+00,4.348249613527218393e+00,2.854797034436962200e+00,1.402950160507903998e+00,1.485779996195227826e-01,-7.937834275248172311e-01,-1.363932200287328866e+00,-1.557112340100109016e+00
2.508161949871995366e-01,7.938026289297555493e+00,6.923654946638290397e+00,5.730053197964990908e+00,4.347285825702787321e+00,2.845731853845514525e+00,1.388025450209277700e+00,1.311983489430466610e-01,-8.097966908820946053e-01,-1.375138799772867682e+00,-1.561137803856735617e+00
2.513032167250388027e-01,7.961806786421728788e+00,6.939818171555059756e+00,5.737823385794665221e+00,4.346255480577276842e+00,2.836585179389367717e+00,1.373034159663701015e+00,1.137984616955397821e-01,-8.257609507887814226e-01,-1.386221047788903427e+00,-1.564978468146746682e+00
2.517902384628779577e-01,7.985644578738568811e+00,6.955993019619715945e+00,5.745561630102546502e+00,4.345158444386958863e+00,2.827357077087858439e+00,1.357976757826550696e+00,9.637930054404433844e-02,-8.416748622598808627e-01,-1.397177558062646430e+00,-1.568633421824439544e+00
2.522772602007172238e-01,8.009539902348269180e+00,6.972179507516557351e+00,5.753267803822326165e+00,4.343994585516880669e+00,2.818047616585623860e+00,1.342853718793731943e+00,7.894183302903282073e-02,-8.575370793969806504e-01,-1.408006951968446607e+00,-1.572101773493833177e+00
2.527642819385563788e-01,8.033492994239372464e+00,6.988377651920864686e+00,5.760941779771277638e+00,4.342763773225473578e+00,2.808656870418795748e+00,1.327665521559563633e+00,6.148703166100717016e-02,-8.733462552084838570e-01,-1.418707858587233472e+00,-1.575382652104562631e+00
2.532513036763956449e-01,8.057504091804466029e+00,7.004587469081734241e+00,5.768583430316944316e+00,4.341465877411043728e+00,2.799184913884729564e+00,1.312412649965837286e+00,4.401587389609731837e-02,-8.891010416742828326e-01,-1.429278914860785621e+00,-1.578475207185879414e+00
2.537383254142348554e-01,8.081573432979704208e+00,7.020808974938038460e+00,5.776192627471766983e+00,4.340100768686398602e+00,2.789631825092801609e+00,1.297095592714305523e+00,2.652934208572332864e-02,-9.048000898798487235e-01,-1.439718765802212586e+00,-1.581378609072349839e+00
2.542253471520740660e-01,8.105701256370757335e+00,7.037042185222740720e+00,5.783769242978375580e+00,4.338668318446731398e+00,2.779997685011148079e+00,1.281714843377457003e+00,9.028423426219650549e-03,-9.204420501494172679e-01,-1.450026064705068451e+00,-1.584092049127747925e+00
2.547123688899133320e-01,8.129887801365065059e+00,7.053287115555505693e+00,5.791313148385485832e+00,4.337168398930771218e+00,2.770282577509393995e+00,1.266270900407650224e+00,-8.485890091496278709e-03,-9.360255721781969296e-01,-1.460199473351050159e+00,-1.586614739967122656e+00
2.551993906277525426e-01,8.154133308230445465e+00,7.069543781523626613e+00,5.798824215114433578e+00,4.335600883275191109e+00,2.760486589397351143e+00,1.250764267144581110e+00,-2.601260173224281824e-02,-9.515493051636259025e-01,-1.470237662216298702e+00,-1.588945915677049348e+00
2.556864123655917531e-01,8.178438018200061776e+00,7.085812198751283653e+00,5.806302314516353036e+00,4.333965645562276592e+00,2.750609810459678339e+00,1.235195451821065049e+00,-4.355071006689770208e-02,-9.670118979356957523e-01,-1.480139310676313880e+00,-1.591084832034065810e+00
2.561734341034309637e-01,8.202802173543718212e+00,7.102092382957096994e+00,5.813747317919963464e+00,4.332262560860854705e+00,2.740652333486523595e+00,1.219564967567172920e+00,-6.109920902268545229e-02,-9.824119990863043883e-01,-1.489903107209456623e+00,-1.593030766721287739e+00
2.566604558412702297e-01,8.227226017625522303e+00,7.118384350000019900e+00,5.821159096670003308e+00,4.330491505260488871e+00,2.730614254300132160e+00,1.203873332412688235e+00,-7.865708793346473660e-02,-9.977482570976696774e-01,-1.499527749599062654e+00,-1.594783019543207780e+00
2.571474775791094403e-01,8.251709794947871046e+00,7.134688115913518480e+00,5.828537522156285178e+00,4.328652355898929827e+00,2.720495671777431124e+00,1.188121069287907616e+00,-9.622333158998847003e-02,-1.013019320469780604e+00,-1.509011945134151489e+00,-1.596340912638675835e+00
2.576344993169486508e-01,8.276253751181810614e+00,7.151003696928104780e+00,5.835882465833392096e+00,4.326744990982826167e+00,2.710296687868576804e+00,1.172308706022759051e+00,-1.137969202901686905e-01,-1.028223837846914845e+00,-1.518354410808745225e+00,-1.597703790692063919e+00
2.581215210547878613e-01,8.300858133183719900e+00,7.167331109482150353e+00,5.843193799230989249e+00,4.324769289801702499e+00,2.700017407611481790e+00,1.156436775344269474e+00,-1.313768298893085440e-01,-1.043360458143186564e+00,-1.527553873519781558e+00,-1.598871021142610260e+00
2.586085427926270719e-01,8.325523188998353419e+00,7.183670370221043378e+00,5.850471393954782329e+00,4.322725132735191877e+00,2.689657939142311882e+00,1.140505814872357693e+00,-1.489620318503293572e-01,-1.058427830667153957e+00,-1.536609070263632804e+00,-1.599841994391948186e+00
2.590955645304663379e-01,8.350249167848234677e+00,7.200021495984644915e+00,5.857715121678094050e+00,4.320612401253532298e+00,2.679218393701948919e+00,1.124516367113958193e+00,-1.665514932939852755e-01,-1.073424605245473895e+00,-1.545518748331227377e+00,-1.600616124009816454e+00
2.595825862683054930e-01,8.375036320109366272e+00,7.216384503783062954e+00,5.864924854124076603e+00,4.318430977911323687e+00,2.668698885638437268e+00,1.108468979455492942e+00,-1.841441770490488961e-01,-1.088349432345596002e+00,-1.554281665501766163e+00,-1.601192846937950165e+00
2.600696080061447590e-01,8.399884897273347306e+00,7.232759410760759344e+00,5.872100463038557372e+00,4.316180746334547180e+00,2.658099532405385101e+00,1.092364204153651208e+00,-2.017390417025091143e-01,-1.103200963197524587e+00,-1.562896590235054006e+00,-1.601571623692157331e+00
2.605566297439840251e-01,8.424795151895771994e+00,7.249146234148953205e+00,5.879241820153510822e+00,4.313861591200842227e+00,2.647420454556351110e+00,1.076202598324525583e+00,-2.193350416497303890e-01,-1.117977849914612465e+00,-1.571362301862420319e+00,-1.601751938562574473e+00
2.610436514818231801e-01,8.449767337531007172e+00,7.265544991206342118e+00,5.886348797141157441e+00,4.311473398213045982e+00,2.636661775735201552e+00,1.059984723931078676e+00,-2.369311271446006284e-01,-1.132678745613402205e+00,-1.579677590776244589e+00,-1.601733299812107436e+00
2.615306732196624462e-01,8.474801708653332710e+00,7.281955699148165095e+00,5.893421265558708377e+00,4.309016054065995860e+00,2.625823622662422530e+00,1.043711147768918490e+00,-2.545262443496912885e-01,-1.147302304532540784e+00,-1.587841258618094997e+00,-1.601515239873050556e+00
2.620176949575016567e-01,8.499898520564386217e+00,7.298378375063537149e+00,5.900459096783720270e+00,4.306489446406590815e+00,2.614906125117433255e+00,1.027382441450450656e+00,-2.721193353863565201e-01,-1.161847182150703484e+00,-1.595852118465446612e+00,-1.601097315541893051e+00
2.625047166953408673e-01,8.525058029286995520e+00,7.314813035821148723e+00,5.907462161940096657e+00,4.303893463787111351e+00,2.603909415916837666e+00,1.010999181387316703e+00,-2.897093383848678982e-01,-1.176312035303606729e+00,-1.603708995017026684e+00,-1.600479108172302656e+00
2.629917384331800778e-01,8.550280491445340303e+00,7.331259697963248279e+00,5.914430331814715558e+00,4.301227995611804467e+00,2.592833630888673024e+00,9.945619487711989670e-01,-3.072951875345016348e-01,-1.190695522300044162e+00,-1.611410724776744630e+00,-1.599660223866296471e+00
2.634787601710193439e-01,8.575566164131419811e+00,7.347718377587930227e+00,5.921363476764674338e+00,4.298492932076732664e+00,2.581678908842630626e+00,9.780713295529687157e-01,-3.248758131335980903e-01,-1.204996303036959038e+00,-1.618956156236217803e+00,-1.598640293663589063e+00
2.639657819088585544e-01,8.600915304757993596e+00,7.364189090219810829e+00,5.928261466615198927e+00,4.295688164102870132e+00,2.570445391536207325e+00,9.615279144200956640e-01,-3.424501416396860676e-01,-1.219213039113629771e+00,-1.626344150055937243e+00,-1.597418973729127778e+00
2.644528036466977650e-01,8.626328170897702208e+00,7.380671850668921508e+00,5.935124170548141898e+00,4.292813583262477195e+00,2.559133223636892218e+00,9.449322987724922962e-01,-3.600170957194825383e-01,-1.233344393944816098e+00,-1.633573579244982144e+00,-1.595995945538805749e+00
2.649398253845369755e-01,8.651805020108666255e+00,7.397166672877991012e+00,5.941951456981142243e+00,4.289869081698722830e+00,2.547742552680272610e+00,9.282850826966146940e-01,-3.775755942989625913e-01,-1.247389032873020609e+00,-1.640643329339377399e+00,-1.594370916063361454e+00
2.654268471223761861e-01,8.677346145161703106e+00,7.413673600034724309e+00,5.948743217752722856e+00,4.286854569584200192e+00,2.536273539428546719e+00,9.115868747008056827e-01,-3.951245542090873752e-01,-1.261345628446147282e+00,-1.647552305355361124e+00,-1.592543624516609579e+00
2.659138688602154521e-01,8.702952012470774434e+00,7.430192822925211438e+00,5.955499463188059117e+00,4.283770043738277522e+00,2.524726398570189101e+00,8.948383064171462342e-01,-4.126628964918089282e-01,-1.275212880711214192e+00,-1.654299458272065371e+00,-1.590513867669813619e+00
2.664008905980546071e-01,8.728622700072582674e+00,7.446724199507295694e+00,5.962219936329180570e+00,4.280615309337556518e+00,2.513101233779427623e+00,8.780399730277465009e-01,-4.301895210176045481e-01,-1.288989435247780424e+00,-1.660883677493308896e+00,-1.588281395411458075e+00
2.668879123358938732e-01,8.754358261873873559e+00,7.463267566323871449e+00,5.968904363060464568e+00,4.277390160450402767e+00,2.501398144843126392e+00,8.611924721017890638e-01,-4.477033228170497758e-01,-1.302673936425425172e+00,-1.667303861072232163e+00,-1.585845979419732155e+00
2.673749340737331393e-01,8.780158808307845675e+00,7.479822807454911349e+00,5.975552507488685272e+00,4.274094420008510475e+00,2.489617251373010820e+00,8.442964121645026854e-01,-4.652031957697856379e-01,-1.316265039311135698e+00,-1.673558931369039326e+00,-1.583207428358280877e+00
2.678619558115722943e-01,8.806024495232550819e+00,7.496389845024960863e+00,5.982164164323572564e+00,4.270727934317437580e+00,2.477758689556227356e+00,8.273524115080670427e-01,-4.826880321689248077e-01,-1.329761408189743754e+00,-1.679647833115684774e+00,-1.580365585957627772e+00
2.683489775494115603e-01,8.831955513790749279e+00,7.512968630532549597e+00,5.988739151918406556e+00,4.267290568043369703e+00,2.465822609188215164e+00,8.103610971043505584e-01,-5.001567223293379438e-01,-1.343161715225282382e+00,-1.685569531664884435e+00,-1.577320329274397803e+00
2.688359992872507709e-01,8.857952081231186270e+00,7.529559137001460734e+00,5.995277305970643233e+00,4.263782199676141360e+00,2.453809170987907518e+00,7.933231036195166341e-01,-5.176081542397832358e-01,-1.356464639263238015e+00,-1.691323011423443878e+00,-1.574071567128345173e+00
2.693230210250899814e-01,8.884014432691397900e+00,7.546161351953959873e+00,6.001778473882586340e+00,4.260202717468485112e+00,2.441718544195208729e+00,7.762390725304174621e-01,-5.350412132589633663e-01,-1.369668864773762262e+00,-1.696907274469929616e+00,-1.570619238717174682e+00
2.698100427629291920e-01,8.910142813941943629e+00,7.562775271205889993e+00,6.008242509782100171e+00,4.256552015851527315e+00,2.429550904450800353e+00,7.591096513428496895e-01,-5.524547818554321754e-01,-1.382773080935780996e+00,-1.702321339356657193e+00,-1.566963312409166642e+00
2.702970645007684025e-01,8.936337475092109628e+00,7.579400893483687618e+00,6.014669270203357954e+00,4.252829992326520703e+00,2.417306431958249124e+00,7.419354929116315223e-01,-5.698477393913925493e-01,-1.395775980862039134e+00,-1.707564240096010710e+00,-1.563103784713600897e+00
2.707840862386076686e-01,8.962598665257099029e+00,7.596038215863301524e+00,6.021058610427628466e+00,4.249036544832824447e+00,2.404985309928417525e+00,7.247172548625127053e-01,-5.872189619503763724e-01,-1.408676260965063154e+00,-1.712635025331091132e+00,-1.559040679428979947e+00
2.712711079764468791e-01,8.988926628186650447e+00,7.612687230031003338e+00,6.027410381484102686e+00,4.245171569592114835e+00,2.392587723306192959e+00,7.074555991159262591e-01,-6.045673222087929455e-01,-1.421472620464044434e+00,-1.717532757690687806e+00,-1.554774046969054746e+00
2.717581297142860897e-01,9.015321598855171814e+00,7.629347919366129105e+00,6.033724427810767565e+00,4.241234959428845208e+00,2.380113857779509345e+00,6.901511915125546626e-01,-6.218916893513789512e-01,-1.434163761032656970e+00,-1.722256513328582983e+00,-1.550303963866644930e+00
2.722451514521253002e-01,9.041783801013302480e+00,7.646020256845699414e+00,6.040000585575304726e+00,4.237226602566941835e+00,2.367563899070686428e+00,6.728047015407427889e-01,-6.391909290305117786e-01,-1.446748386587786595e+00,-1.726805381647182669e+00,-1.545630532455263717e+00
2.727321731899645663e-01,9.068313445700955100e+00,7.662704203770956290e+00,6.046238681656043390e+00,4.233146381902741950e+00,2.354938032510077051e+00,6.554168021657414966e-01,-6.564639033694072978e-01,-1.459225203219187250e+00,-1.731178465205470696e+00,-1.540753880728541025e+00
2.732191949278037213e-01,9.094910730721810666e+00,7.679399709315795519e+00,6.052438533282935573e+00,4.228994174754173052e+00,2.342236442892021930e+00,6.379881697607868718e-01,-6.737094710091934280e-01,-1.471592919260054977e+00,-1.735374879811294679e+00,-1.535674162377448582e+00
2.737062166656429874e-01,9.121575841079328839e+00,7.696106710897130831e+00,6.058599948338595276e+00,4.224769853086169036e+00,2.329459314613095078e+00,6.205194841399874761e-01,-6.909264871998899160e-01,-1.483850245498545828e+00,-1.739393754797982972e+00,-1.530391557005316816e+00
2.741932384034822534e-01,9.148308950374145709e+00,7.712825135367115337e+00,6.064722726319346613e+00,4.220473284212332921e+00,2.316606832092685586e+00,6.030114286930861045e-01,-7.081138039352266045e-01,-1.495995895530184416e+00,-1.743234233485278839e+00,-1.524906270520663742e+00
2.746802601413214084e-01,9.175110223162990408e+00,7.729554901027303693e+00,6.070806659956334173e+00,4.216104331972839070e+00,2.303679180475873167e+00,5.854646906220271063e-01,-7.252702701313673561e-01,-1.508028586251215941e+00,-1.746895473824610967e+00,-1.519218535707818729e+00
2.751672818791606745e-01,9.201979818279097501e+00,7.746295920464730145e+00,6.076851537496670730e+00,4.211662858388563357e+00,2.290676546618585885e+00,5.678799612793350438e-01,-7.423947318495371928e-01,-1.519947038492894809e+00,-1.750376649228692960e+00,-1.513328612975333165e+00
2.756543036169998295e-01,9.228917893113965931e+00,7.763048104209820721e+00,6.082857145644602781e+00,4.207148725791482136e+00,2.277599120355131568e+00,5.502579366084017209e-01,-7.594860325624542829e-01,-1.531749977796645013e+00,-1.753676949585436962e+00,-1.507236791282221988e+00
2.761413253548390956e-01,9.255924608860775393e+00,7.779811365216327879e+00,6.088823273162755179e+00,4.202561799431271616e+00,2.264447096047939034e+00,5.325993176854864064e-01,-7.765430134647604010e-01,-1.543436135330225056e+00,-1.756795582456219362e+00,-1.500943389241962134e+00
2.766283470926783061e-01,9.283000136719039119e+00,7.796585624163026473e+00,6.094749715133364276e+00,4.197901950558195594e+00,2.251220674419721401e+00,5.149048113636908175e-01,-7.935645138271905097e-01,-1.555004248944719336e+00,-1.759731774458443310e+00,-1.494448756404339607e+00
2.771153688305175167e-01,9.310144665060919422e+00,7.813370815577442841e+00,6.100636277879598168e+00,4.193169059982188251e+00,2.237920064667845210e+00,4.971751310186420802e-01,-8.105493713947481416e-01,-1.566453064372535842e+00,-1.762484772832456859e+00,-1.487753274715053253e+00
2.776023905683567827e-01,9.337358407558923545e+00,7.830166894781413589e+00,6.106482784546886755e+00,4.188363022108209321e+00,2.224545486861063459e+00,4.794109973960738458e-01,-8.274964228286922907e-01,-1.577781336566283610e+00,-1.765053847192781022e+00,-1.480857360153141400e+00
2.780894123061959933e-01,9.364641612275043769e+00,7.846973845658569147e+00,6.112289081344301600e+00,4.183483749447821864e+00,2.211097174618545491e+00,4.616131395612314559e-01,-8.444045041924175266e-01,-1.588987831178578780e+00,-1.767438291463674149e+00,-1.473761464546207156e+00
2.785764340440352038e-01,9.391994571711403950e+00,7.863791689243709193e+00,6.118055044445968704e+00,4.178531177607026414e+00,2.197575378071217056e+00,4.437822959501101505e-01,-8.612724514812120091e-01,-1.600071326182773479e+00,-1.769637425999016189e+00,-1.466466077563440162e+00
2.790634557818744144e-01,9.419417633822408931e+00,7.880620493134135707e+00,6.123780587552535515e+00,4.173505270750315077e+00,2.183980367105372800e+00,4.259192155224833520e-01,-8.780991011959371484e-01,-1.611030613634636399e+00,-1.771650599886535726e+00,-1.458971728886427899e+00
2.795504775197136804e-01,9.446911170321698137e+00,7.897460344730768966e+00,6.129465640803184456e+00,4.168406006860428725e+00,2.170312423166691485e+00,4.080246554310050233e-01,-8.948832882238517694e-01,-1.621864494908872079e+00,-1.773477185339355389e+00,-1.451278983200729122e+00
2.800374992575528910e-01,9.474475191626082093e+00,7.914311023048857585e+00,6.135109888382381804e+00,4.163233189773804632e+00,2.156571729356735467e+00,3.900993430901709691e-01,-9.116238264604450414e-01,-1.632571723953734510e+00,-1.775116504932491734e+00,-1.443388370611340843e+00
2.805245209953921015e-01,9.502109851713122168e+00,7.931172424648110564e+00,6.140713103910885096e+00,4.157986683355825441e+00,2.142758500232882835e+00,3.721440121432633141e-01,-9.283195445381922095e-01,-1.643151086038950659e+00,-1.776567923906368307e+00,-1.435300467476053221e+00
2.810115427332313676e-01,9.529815375606487393e+00,7.948044505558258699e+00,6.146275108441298762e+00,4.152666386668585119e+00,2.128872973455732787e+00,3.541594071903507723e-01,-9.449692733717844906e-01,-1.653601383556288829e+00,-1.777830839423302889e+00,-1.427015892328717284e+00
2.814985644710705226e-01,9.557591986886420088e+00,7.964927220181468037e+00,6.151795722425701385e+00,4.147272200530326636e+00,2.114915391359471819e+00,3.361462787874802127e-01,-9.615718409876968797e-01,-1.663921424837695007e+00,-1.778904667559212838e+00,-1.418535294480983033e+00
2.819855862089097887e-01,9.585439907882378208e+00,7.981820521414382696e+00,6.157274765768124603e+00,4.141804027499769170e+00,2.100886000868140702e+00,3.181053832926989400e-01,-9.781260727447135261e-01,-1.674110024408970387e+00,-1.779788843501199702e+00,-1.409859354015370769e+00
2.824726079467489437e-01,9.613359359854102948e+00,7.998724360762732744e+00,6.162712057874113469e+00,4.136261771862087322e+00,2.086785053417415270e+00,3.000374827197599403e-01,-9.946307915468273197e-01,-1.684166003237895115e+00,-1.780482821742783273e+00,-1.400988781779199943e+00
2.829596296845882097e-01,9.641350563161322995e+00,8.015638688448634142e+00,6.168107417697393124e+00,4.130645339616509482e+00,2.072612804881814874e+00,2.819433445993925202e-01,-1.011084818048626488e+00,-1.694088188976864862e+00,-1.780986076276789509e+00,-1.391924319379323594e+00
2.834466514224274758e-01,9.669413737421878707e+00,8.032563453510446649e+00,6.173460663783627567e+00,4.124954638465566426e+00,2.058369515507432634e+00,2.638237418482649033e-01,-1.027486970853049186e+00,-1.703875416199968296e+00,-1.781298100785887017e+00,-1.382666739177721427e+00
2.839336731602666308e-01,9.697549101658427873e+00,8.049498603895299809e+00,6.178771614311270532e+00,4.119189577805964397e+00,2.044055449850108008e+00,2.456794526455354788e-01,-1.043836066701601784e+00,-1.713526526634563396e+00,-1.781418408830777400e+00,-1.373216844287911576e+00
2.844206948981058969e-01,9.725756874433688637e+00,8.066444086544230174e+00,6.184040087129524466e+00,4.113350068721089769e+00,2.029670876719075867e+00,2.275112603170327819e-01,-1.060130920657003761e+00,-1.723040369387329296e+00,-1.781346534036035045e+00,-1.363575468572190141e+00
2.849077166359451074e-01,9.754037273974130784e+00,8.083399847469923571e+00,6.189265899793377379e+00,4.107436023975167494e+00,2.015216069126116949e+00,2.093199532271048380e-01,-1.076370346278223256e+00,-1.732415801164774338e+00,-1.781082030273599237e+00,-1.353743476639727605e+00
2.853947383737843180e-01,9.782390518282275238e+00,8.100365831827108565e+00,6.194448869595751361e+00,4.101447358009029820e+00,2.000691304240151513e+00,1.911063246780491942e-01,-1.092553155787980845e+00,-1.741651686488244977e+00,-1.780624471843917034e+00,-1.343721763845471262e+00
2.858817601116235285e-01,9.810816825237463235e+00,8.117341983975544295e+00,6.199588813596738746e+00,4.095383986937539689e+00,1.986096863347325936e+00,1.728711728172053763e-01,-1.108678160232653642e+00,-1.750746897903393773e+00,-1.779973453654738025e+00,-1.333511256289899416e+00
2.863687818494627946e-01,9.839316412685171542e+00,8.134328247535664858e+00,6.204685548649936599e+00,4.089245828548636830e+00,1.971433031816565151e+00,1.546153005516592849e-01,-1.124744169634615876e+00,-1.759700316184132252e+00,-1.779128591397558967e+00,-1.323112910819598254e+00
2.868558035873020051e-01,9.867889498514829327e+00,8.151324565436807390e+00,6.209738891425874208e+00,4.083032802304028763e+00,1.956700099070615373e+00,1.363395154705976942e-01,-1.140749993136993323e+00,-1.768510830531051514e+00,-1.778089521721722299e+00,-1.312527715028684483e+00
2.873428253251412157e-01,9.896536300726195279e+00,8.168330879958094926e+00,6.214748658432542427e+00,4.076744829341506282e+00,1.941898358562535565e+00,1.180446297752617002e-01,-1.156694439140865338e+00,-1.777177338764329706e+00,-1.776855902406163201e+00,-1.301756687261042655e+00
2.878298470629804262e-01,9.925257037484218614e+00,8.185347132761931377e+00,6.219714666033012485e+00,4.070381832478902062e+00,1.927028107757688957e+00,9.973146021655909799e-02,-1.172576315434870509e+00,-1.785698747511106133e+00,-1.775427412528809645e+00,-1.290800876613413362e+00
2.883168688008196368e-01,9.954051927162444358e+00,8.202373264920113982e+00,6.224636730460153977e+00,4.063943736219679970e+00,1.912089648121192864e+00,8.140082804028808683e-02,-1.188394429317253698e+00,-1.794073972387336680e+00,-1.773803752633632769e+00,-1.279661362939303881e+00
2.888038905386589028e-01,9.982921188374941579e+00,8.219409216932575646e+00,6.229514667828449426e+00,4.057430466760161281e+00,1.897083285110853001e+00,6.305355894000058692e-02,-1.204147587710329370e+00,-1.802301938174122320e+00,-1.771984644895349570e+00,-1.268339256853738384e+00
2.892909122764980578e-01,1.001186503999673683e+01,8.236454928738739412e+00,6.234348294142897373e+00,4.050841951998387813e+00,1.882009328175571206e+00,4.469048301749589669e-02,-1.219834597267371645e+00,-1.810381578988512485e+00,-1.769969833281776816e+00,-1.256835699738839907e+00
2.897779340143373239e-01,1.004088370117281137e+01,8.253510339721529476e+00,6.239137425305028906e+00,4.044178121544607762e+00,1.866868090759212340e+00,2.631243475092076567e-02,-1.235454264471948616e+00,-1.818311838448795514e+00,-1.767759083713833945e+00,-1.245151863750235011e+00
2.902649557521765900e-01,1.006997739131555925e+01,8.270575388703942821e+00,6.243881877115994072e+00,4.037438906733422428e+00,1.851659890309981016e+00,7.920252970546770577e-03,-1.251005395729644754e+00,-1.826091669834243314e+00,-1.765352184223201615e+00,-1.233288951824317303e+00
2.907519774900157450e-01,1.009914633009082507e+01,8.287650013938311133e+00,6.248581465276767943e+00,4.030624240637536104e+00,1.836385048295233968e+00,-1.048521915787253844e-02,-1.266486797452248236e+00,-1.833720036239354645e+00,-1.762748945107627252e+00,-1.221248197686315429e+00
2.912389992278550110e-01,1.012839073739245954e+01,8.304734153088151771e+00,6.253236005385442553e+00,4.023734058083164200e+00,1.821043890221784034e+00,-2.890313414209683129e-02,-1.281897276134350783e+00,-1.841195910722565499e+00,-1.759949199083883142e+00,-1.209030865859205273e+00
2.917260209656942216e-01,1.015771083330533919e+01,8.321827743202625527e+00,6.257845312931608284e+00,4.016768295667068500e+00,1.805636745661696185e+00,-4.733264016473864855e-02,-1.297235638422352899e+00,-1.848518276449425679e+00,-1.756952801438378842e+00,-1.196638251673471043e+00
2.922130427035334321e-01,1.018710683805698736e+01,8.338930720683659814e+00,6.262409203287846005e+00,4.009726891775224900e+00,1.790163948283523432e+00,-6.577288107701900755e-02,-1.312500691175931378e+00,-1.855686126830271565e+00,-1.753759630175421247e+00,-1.184071681277672816e+00
2.927000644413726427e-01,1.021657897195766296e+01,8.356043021245657343e+00,6.266927491698298880e+00,4.002609786603133379e+00,1.774625835889051872e+00,-8.422299638485275519e-02,-1.327691241521898213e+00,-1.862698465652351310e+00,-1.750369586163125657e+00,-1.171332511649868291e+00
2.931870861792118532e-01,1.024612745532902913e+01,8.373164579867864887e+00,6.271399993264358486e+00,3.995416922177747132e+00,1.759022750455476736e+00,-1.026821212273528738e-01,-1.342806096900529322e+00,-1.869554307206457544e+00,-1.746782593276979156e+00,-1.158422130609843004e+00
2.936741079170511193e-01,1.027575250842122934e+01,8.390295330739295565e+00,6.275826522927422602e+00,3.988148242381068798e+00,1.743355038183131978e+00,-1.211493863476154065e-01,-1.357844065104241160e+00,-1.876252676407990538e+00,-1.742998598541064093e+00,-1.145341956832229391e+00
2.941611296548903298e-01,1.030545435131866405e+01,8.407435207196382265e+00,6.280206895448774418e+00,3.980803692975336538e+00,1.727623049548584255e+00,-1.396239180560031601e-01,-1.372803954308802865e+00,-1.882792608912550625e+00,-1.739017572266911005e+00,-1.132093439860371475e+00
2.946481513927295404e-01,1.033523320999881179e+01,8.424584145267306923e+00,6.284540926377292891e+00,3.973383220161453178e+00,1.711827136060201093e+00,-1.581048422207662063e-01,-1.387684576612915111e+00,-1.889173153203244082e+00,-1.734839508093489746e+00,-1.118678057947762428e+00
2.951351731305687509e-01,1.036508933394965126e+01,8.441742094144945696e+00,6.288828435166624153e+00,3.965886766769307847e+00,1.695967641215377242e+00,-1.765912954837363935e-01,-1.402484757823197370e+00,-1.895393375797444158e+00,-1.730464421738747038e+00,-1.105097310231178520e+00
2.956221948684080170e-01,1.039502295670999032e+01,8.458908993040008539e+00,6.293069238810042876e+00,3.958314281616736707e+00,1.680044921565585048e+00,-1.950823995694545565e-01,-1.417203315128623853e+00,-1.901452348713057683e+00,-1.725892351497478883e+00,-1.091352730099234725e+00
2.961092166062471720e-01,1.042503430960704769e+01,8.476084779025464755e+00,6.297263153649590883e+00,3.950665715706385583e+00,1.664059338783926201e+00,-2.135772708331554193e-01,-1.431839065561393731e+00,-1.907349154816830872e+00,-1.721123359504429295e+00,-1.077445882133766908e+00
2.965962383440864381e-01,1.045512362418788932e+01,8.493269388469155246e+00,6.301409995788569418e+00,3.942941021683768366e+00,1.648011258398413004e+00,-2.320750218557663391e-01,-1.446390827467008755e+00,-1.913082888767297263e+00,-1.716157531857899210e+00,-1.063378361245428394e+00
2.970832600819257041e-01,1.048529113231028909e+01,8.510462757103145037e+00,6.305509581145209985e+00,3.935140153875895663e+00,1.631901049803170078e+00,-2.505747614860531769e-01,-1.460857420617649671e+00,-1.918652657169729325e+00,-1.710994978709970304e+00,-1.049151792534058547e+00
2.975702818197648591e-01,1.051553706622585160e+01,8.527664820086990005e+00,6.309561725502028651e+00,3.927263068327428552e+00,1.615729086268725911e+00,-2.690755948826992205e-01,-1.475237666325058594e+00,-1.924057578730306250e+00,-1.705635834355284874e+00,-1.034767831146511385e+00
2.980573035576041252e-01,1.054586165865533509e+01,8.544875512064837864e+00,6.313566244550860240e+00,3.919309722834373400e+00,1.599495744951429765e+00,-2.875766235562746131e-01,-1.489530387552897350e+00,-1.929296784409478827e+00,-1.700080257318388188e+00,-1.020228162131968874e+00
2.985443252954433357e-01,1.057626514285610675e+01,8.562094767216350988e+00,6.317522953933568886e+00,3.911280076975341302e+00,1.583201406902031483e+00,-3.060769454110592869e-01,-1.503734409028551600e+00,-1.934369417574527406e+00,-1.694328430439649535e+00,-1.005534500294774203e+00
2.990313470332825463e-01,1.060674775268189407e+01,8.579322519301534555e+00,6.321431669278442911e+00,3.903174092140327733e+00,1.566846457073340027e+00,-3.245756547868076103e-01,-1.517848557354448236e+00,-1.939274634151330945e+00,-1.688380560959732213e+00,-9.906885900447131021e-01
2.995183687711217568e-01,1.063730972263467045e+01,8.596558701699375860e+00,6.325292206232266068e+00,3.894991731557051029e+00,1.550431284327039361e+00,-3.430718425003717043e-01,-1.531871661118823891e+00,-1.944011602775332026e+00,-1.682236880602638873e+00,-9.756922052448090410e-01
3.000053905089609674e-01,1.066795128790877456e+01,8.613803247440358746e+00,6.329104380488075776e+00,3.886732960314827512e+00,1.533956281439617708e+00,-3.615645958872286680e-01,-1.545802551005977854e+00,-1.948579504941701623e+00,-1.675897645657319135e+00,-9.605471490565968828e-01
3.004924122468002334e-01,1.069867268442721908e+01,8.631056089232814088e+00,6.332868007808591493e+00,3.878397745385993911e+00,1.517421845107424838e+00,-3.800529988429010020e-01,-1.559640059906001630e+00,-1.952977535154708066e+00,-1.669363137057840563e+00,-9.452552537828826651e-01
3.009794339846394440e-01,1.072947414887019768e+01,8.648317159483136507e+00,6.336582904045332754e+00,3.869986055644873080e+00,1.500828375950860716e+00,-3.985361318642581807e-01,-1.573383023023976257e+00,-1.957204901076283088e+00,-1.662633660462129237e+00,-9.298183807080002694e-01
3.014664557224786545e-01,1.076035591869582220e+01,8.665586390309856668e+00,6.340248885153410008e+00,3.861497861884280347e+00,1.484176278517675973e+00,-4.170130720907294641e-01,-1.587030277988660254e+00,-1.961260823673793396e+00,-1.655709546329268367e+00,-9.142384199355400032e-01
3.019534774603178651e-01,1.079131823215302077e+01,8.682863713551544294e+00,6.343865767202005124e+00,3.852933136829576277e+00,1.467465961285410403e+00,-4.354828933453922524e-01,-1.600580664960639776e+00,-1.965144537367007560e+00,-1.648591149995368044e+00,-8.985172902235778469e-01
3.024404991981571311e-01,1.082236132828666975e+01,8.700149060768595177e+00,6.347433366380517583e+00,3.844291855150264059e+00,1.450697836662955487e+00,-4.539446661759579116e-01,-1.614033026739960075e+00,-1.968855290174269301e+00,-1.641278851747997258e+00,-8.826569388173882702e-01
3.029275209359963417e-01,1.085348544693490069e+01,8.717442363238831149e+00,6.350951499000407452e+00,3.835573993469131526e+00,1.433872320991242955e+00,-4.723974578956455228e-01,-1.627386208873228490e+00,-1.972392343857865438e+00,-1.633773056899184173e+00,-8.666593412796481655e-01
3.034145426738355522e-01,1.088469082871864657e+01,8.734743551947003581e+00,6.354419981492704039e+00,3.826779530368928484e+00,1.416989834543048943e+00,-4.908403326239617614e-01,-1.640639059760204965e+00,-1.975754974068601344e+00,-1.626074195856974436e+00,-8.505265013181162459e-01
3.039015644116748183e-01,1.091597771502335057e+01,8.752052557568100966e+00,6.357838630401207780e+00,3.817908446396599320e+00,1.400050801521938837e+00,-5.092723513273548219e-01,-1.653790430759853436e+00,-1.978942470489572836e+00,-1.618182724195561972e+00,-8.342604506108153295e-01
3.043885861495139733e-01,1.094734634797289274e+01,8.769369310444531607e+00,6.361207262371357807e+00,3.808960724065054926e+00,1.383055650060332820e+00,-5.276925718597662573e-01,-1.666839176295874747e+00,-1.981954136979138470e+00,-1.610099122723983145e+00,-8.178632486286969705e-01
3.048756078873532394e-01,1.097879697039573976e+01,8.786693740557174337e+00,6.364525694134795408e+00,3.799936347852479912e+00,1.366004812216683462e+00,-5.461000490030911703e-01,-1.679784153961726867e+00,-1.984789291713097370e+00,-1.601823897553368514e+00,-8.013369824557803334e-01
3.053626296251923944e-01,1.101032982578324138e+01,8.804025777490240401e+00,6.367793742489595843e+00,3.790835304199204892e+00,1.348898723971811986e+00,-5.644938345074910213e-01,-1.692624224625092211e+00,-1.987447267326060807e+00,-1.593357580162776399e+00,-7.846837666068120498e-01
3.058496513630316604e-01,1.104194515824021572e+01,8.821365350390035331e+00,6.371011224276184493e+00,3.781657581502090970e+00,1.331737825224322158e+00,-5.828729771316571995e-01,-1.705358252531862018e+00,-1.989927411052033079e+00,-1.584700727463566938e+00,-7.679057428423634590e-01
3.063366731008709265e-01,1.107364321242762806e+01,8.838712387917535551e+00,6.374177956348935581e+00,3.772403170106493064e+00,1.314522559785194167e+00,-6.012365226828990661e-01,-1.717985105409551183e+00,-1.992229084864184152e+00,-1.575853921862368390e+00,-7.510050799814728117e-01
3.068236948387100815e-01,1.110542423349754237e+01,8.856066818194825885e+00,6.377293755543442799e+00,3.763072062295744313e+00,1.297253375371470785e+00,-6.195835140571694932e-01,-1.730503654570217487e+00,-1.994351665613829150e+00,-1.566817771322593034e+00,-7.339839737117377361e-01
3.073107165765493476e-01,1.113728846702032094e+01,8.873428568745433509e+00,6.380358438639486707e+00,3.753664252278178903e+00,1.279930723599049802e+00,-6.379129912789964774e-01,-1.742912775012869231e+00,-1.996294545168612267e+00,-1.557592909424506900e+00,-7.168446463968808358e-01
3.077977383143885581e-01,1.116923615890386756e+01,8.890797566428432219e+00,6.383371822319660716e+00,3.744179736171726169e+00,1.262555059974669103e+00,-6.562239915412367841e-01,-1.755211345525298006e+00,-1.998057130549875993e+00,-1.548179995423896393e+00,-6.995893468818643601e-01
3.082847600522277687e-01,1.120126755530523432e+01,8.908173737366466227e+00,6.386333723123694739e+00,3.734618511986024458e+00,1.245126843886954049e+00,-6.745155492447939549e-01,-1.767398248785439163e+00,-1.999638844069251631e+00,-1.538579714309274316e+00,-6.822203502954319321e-01
3.087717817900669792e-01,1.123338290253437322e+01,8.925557006867620657e+00,6.389243957398450746e+00,3.724980579602077402e+00,1.227646538596603332e+00,-6.927866960382068617e-01,-1.779472371462190727e+00,-2.001039123464434688e+00,-1.528792776857647695e+00,-6.647399578501512751e-01
3.092588035279062453e-01,1.126558244695001676e+01,8.942947299341085454e+00,6.392102341243599106e+00,3.715265940749485907e+00,1.210114611225750147e+00,-7.110364608570840517e-01,-1.791432604315680077e+00,-2.002257422034168233e+00,-1.518819919688886966e+00,-6.471504966399922454e-01
3.097458252657454558e-01,1.129786643484792030e+01,8.960344538206776122e+00,6.394908690452981936e+00,3.705474598981170153e+00,1.192531532746355261e+00,-7.292638699635288768e-01,-1.803277842297070110e+00,-2.003293208772429779e+00,-1.508661905318602559e+00,-6.294543194352988369e-01
3.102328470035846664e-01,1.133023511234113556e+01,8.977748645798692806e+00,6.397662820451641252e+00,3.695606559645690403e+00,1.174897777967825796e+00,-7.474679469853459102e-01,-1.815006984647766997e+00,-2.004145968501807484e+00,-1.498319522209642596e+00,-6.116538044753498937e-01
3.107198687414238769e-01,1.136268872523259077e+01,8.995159543262211344e+00,6.400364546228546558e+00,3.685661829857077354e+00,1.157213825523695450e+00,-7.656477129552141658e-01,-1.826618934998158750e+00,-2.004815202006093422e+00,-1.487793584822124870e+00,-5.937513552583429943e-01
3.112068904792630875e-01,1.139522751887986551e+01,9.012577150445206797e+00,6.403013682264989015e+00,3.675640418462211567e+00,1.139480157857444276e+00,-7.838021863497328656e-01,-1.838112601465804907e+00,-2.005300426162060390e+00,-1.477084933662029531e+00,-5.757494003288758933e-01
3.116939122171023535e-01,1.142785173805207322e+01,9.030001385782989942e+00,6.405610042458657283e+00,3.665542336005771062e+00,1.121697261207482921e+00,-8.019303831283205453e-01,-1.849486896753092413e+00,-2.005601174070453130e+00,-1.466194435328396217e+00,-5.576503930629619354e-01
3.121809339549415085e-01,1.146056162677918167e+01,9.047432166177216573e+00,6.408153440043408366e+00,3.655367594692656930e+00,1.103865625591147426e+00,-8.200313167721289265e-01,-1.860740738244435200e+00,-2.005716995186180629e+00,-1.455122982559007072e+00,-5.394568114504109113e-01
3.126679556927807746e-01,1.149335742819311967e+01,9.064869406868421464e+00,6.410643687504685495e+00,3.645116208348080811e+00,1.085985744788033003e+00,-8.381039983226193923e-01,-1.871873048102802750e+00,-2.005647455447688632e+00,-1.443871494274758138e+00,-5.211711578749126383e-01
3.131549774306200407e-01,1.152623936610835997e+01,9.082313006949416234e+00,6.413080586389752646e+00,3.634788186679517974e+00,1.068058114668352543e+00,-8.561474350385889220e-01,-1.882882750240457259e+00,-2.005392133698153501e+00,-1.432440912163340130e+00,-5.027959563177892832e-01
3.136419991684591957e-01,1.155920763638309268e+01,9.099762842570344290e+00,6.415463922532347318e+00,3.624383532587867940e+00,1.050083232395391031e+00,-8.741606297849904283e-01,-1.893768768826553206e+00,-2.004950619649066734e+00,-1.420832198253043854e+00,-4.843337498634707194e-01
3.141290209062984617e-01,1.159226246469445165e+01,9.117218812427275054e+00,6.417793498138975927e+00,3.613902260347470197e+00,1.032061601796989692e+00,-8.921425853618153434e-01,-1.904530038275483728e+00,-2.004322525803659438e+00,-1.409046345969886094e+00,-4.657871086283502660e-01
3.146160426441376723e-01,1.162540407614200610e+01,9.134680813880981631e+00,6.420069115014462646e+00,3.603344386188958914e+00,1.013993730669859872e+00,-9.100923022260407613e-01,-1.915165498248111220e+00,-2.003507481739147611e+00,-1.397084375001129475e+00,-4.471586259178583211e-01
3.151030643819768828e-01,1.165863269482945697e+01,9.152148742615787924e+00,6.422290574315753453e+00,3.592709928153669630e+00,9.958801307115536794e-01,-9.280087785315003224e-01,-1.925674093695396216e+00,-2.002505134112379181e+00,-1.384947331134028570e+00,-4.284509177571229621e-01
3.155900861198160934e-01,1.169194854449933274e+01,9.169622493127675966e+00,6.424457676890776625e+00,3.581998906279580730e+00,9.777213175505745646e-01,-9.458910102467368297e-01,-1.936054775081561763e+00,-2.001315146878432039e+00,-1.372636286291828434e+00,-4.096666225671493078e-01
3.160771078576553039e-01,1.172535184906035077e+01,9.187101959129607920e+00,6.426570223560870154e+00,3.571211342757582230e+00,9.595178107704528392e-01,-9.637379912625658740e-01,-1.946306498589717160e+00,-1.999937201492353323e+00,-1.360152338558454854e+00,-3.908084008367458950e-01
3.165641295954945700e-01,1.175884283300747235e+01,9.204587033874032542e+00,6.428628015346797397e+00,3.560347262058088269e+00,9.412701339277940171e-01,-9.815487134893384757e-01,-1.956428226309938401e+00,-1.998370997094046864e+00,-1.347496612191907195e+00,-3.718789347902111686e-01
3.170511513333337805e-01,1.179242172173459835e+01,9.222077610392581448e+00,6.430630853638333200e+00,3.549406691027991556e+00,9.229788145643126329e-01,-9.993221669438925314e-01,-1.966418926409794654e+00,-1.996616250676305881e+00,-1.334670257626356493e+00,-3.528809280507905211e-01
3.175381730711729911e-01,1.182608874173997826e+01,9.239573581652972933e+00,6.432578540307422266e+00,3.538389658957943773e+00,9.046443842128197854e-01,-1.017057339826223261e+00,-1.976277573287341438e+00,-1.994672697235989167e+00,-1.321674451462933497e+00,-3.338171052998721855e-01
3.180251948090122016e-01,1.185984412072423666e+01,9.257074840633093160e+00,6.434470877764924879e+00,3.527296197619987694e+00,8.862673783972057073e-01,-1.034753218585833690e+00,-1.986003147706556060e+00,-1.992540089908344303e+00,-1.308510396449229063e+00,-3.146902119319633373e-01
3.185122165468514677e-01,1.189368808758111662e+01,9.274581280312292009e+00,6.436307668960928652e+00,3.516126341275521927e+00,8.678483366263867183e-01,-1.052408787977793247e+00,-1.995594636915234199e+00,-1.990218200084475475e+00,-1.295179321447488929e+00,-2.955030137054166506e-01
3.189992382846906782e-01,1.192762087228084766e+01,9.292092793579840304e+00,6.438088717328641408e+00,3.504880126653607597e+00,8.493878023822334367e-01,-1.070023031108488176e+00,-2.005051034745335858e+00,-1.987706817511958102e+00,-1.281682481391514417e+00,-2.762582963889232412e-01
3.194862600225298888e-01,1.196164270564623422e+01,9.309609273060621248e+00,6.439813826671859864e+00,3.493557592899607656e+00,8.308863231014610440e-01,-1.087594929471085603e+00,-2.014371341695791351e+00,-1.985005750378595391e+00,-1.268021157232255502e+00,-2.569588654037527897e-01
3.199732817603691548e-01,1.199575381902137927e+01,9.327130610857988557e+00,6.441482800996014113e+00,3.482158781494169464e+00,8.123444501515042493e-01,-1.105123462970682535e+00,-2.023554564997758654e+00,-1.982114825379323486e+00,-1.254196655872110489e+00,-2.376075454617638805e-01
3.204603034982083098e-01,1.202995444383306278e+01,9.344656698213807289e+00,6.443095444282787909e+00,3.470683736142552878e+00,7.937627388003783979e-01,-1.122607609939148876e+00,-2.032599718662325916e+00,-1.979033887766263877e+00,-1.240210310087936696e+00,-2.182071801991863902e-01
3.209473252360475759e-01,1.206424481104487256e+01,9.362187425085746639e+00,6.444651560208320973e+00,3.459132502634272299e+00,7.751417481804708798e-01,-1.140046347139704430e+00,-2.041505823510692430e+00,-1.975762801381911071e+00,-1.226063478442728005e+00,-1.987606318061186372e-01
3.214343469738867864e-01,1.209862515050387799e+01,9.379722679641684380e+00,6.446150951804975548e+00,3.447505128673112651e+00,7.564820412463719723e-01,-1.157438649761139304e+00,-2.050271907186771880e+00,-1.972301448675480628e+00,-1.211757545186042506e+00,-1.792707806518504809e-01
3.219213687117259970e-01,1.213309569018008816e+01,9.397262347671368587e+00,6.447593421066692088e+00,3.435801663677456208e+00,7.377841847266244368e-01,-1.174783491401783397e+00,-2.058897004152275834e+00,-1.968649730702390022e+00,-1.197293920143088997e+00,-1.597405249058899135e-01
3.224083904495652630e-01,1.216765665529851859e+01,9.414806311915249637e+00,6.448978768497912739e+00,3.424022158550959816e+00,7.190487490694768002e-01,-1.192079844043147485e+00,-2.067380155664236163e+00,-1.964807567106890751e+00,-1.182674038592534727e+00,-1.401727801547785757e-01
3.228954121874044181e-01,1.220230826736395002e+01,9.432354451310507315e+00,6.450306792606088635e+00,3.412166665423565615e+00,7.002763083825979118e-01,-1.209326678013275425e+00,-2.075720409734991279e+00,-1.960774896087843944e+00,-1.167899361133006408e+00,-1.205704790146541749e-01
3.233824339252436841e-01,1.223705074307834550e+01,9.449906640154271287e+00,6.451577289337754095e+00,3.400235237362857266e+00,6.814674403667781988e-01,-1.226522961939787493e+00,-2.083916821074619286e+00,-1.956551674347643432e+00,-1.152971373538299593e+00,-1.009365707395849521e-01
3.238694556630828947e-01,1.227188429278278647e+01,9.467462745983407757e+00,6.452790049615928503e+00,3.388227925934704121e+00,6.626227243933254796e-01,-1.243667663707127113e+00,-2.091968450878321839e+00,-1.952137875830691094e+00,-1.137891584840989845e+00,-8.127401919510392203e-02
3.243564774009221052e-01,1.230680907250353862e+01,9.485022583280340314e+00,6.453944817420912194e+00,3.376144747528790013e+00,6.437427204073787879e-01,-1.260759756241433882e+00,-2.099874357921198254e+00,-1.947533472591766124e+00,-1.122661505222556144e+00,-6.158578561573127552e-02
3.248434991387613158e-01,1.234182516021338927e+01,9.502585928809304860e+00,6.455041337848325789e+00,3.363985750971355770e+00,6.248280348694150721e-01,-1.277798176497100702e+00,-2.107633597272314585e+00,-1.942738472602502764e+00,-1.107282706844096909e+00,-4.187488762164992551e-02
3.253305208766005818e-01,1.237693265886176164e+01,9.520152577032758856e+00,6.456079367965085858e+00,3.351750992855099476e+00,6.058792780703821101e-01,-1.294781863801900634e+00,-2.115245236236543036e+00,-1.937752906622567384e+00,-1.091756788105477494e+00,-2.214435664027507300e-02
3.258175426144397924e-01,1.241213169864904131e+01,9.537722334705357241e+00,6.457058665140108289e+00,3.339440522423606339e+00,5.868970499825043596e-01,-1.311709768329658576e+00,-2.122708354265752995e+00,-1.932576819833502269e+00,-1.076085360386152212e+00,-2.397224896610594680e-03
3.263045643522790029e-01,1.244742242718003666e+01,9.555295016111417183e+00,6.457978986982218395e+00,3.327054385139184056e+00,5.678819454320760407e-01,-1.328580846852642328e+00,-2.130022041591899118e+00,-1.927210273887307146e+00,-1.060270052446164124e+00,1.736346993905636682e-02
3.267915860901182690e-01,1.248280500098632828e+01,9.572870438966251783e+00,6.458840091290128704e+00,3.314592625757394107e+00,5.488345585496798851e-01,-1.345394059099457973e+00,-2.137185398074458398e+00,-1.921653348687531349e+00,-1.044312514198266095e+00,3.713468082217319388e-02
3.272786078279574240e-01,1.251827957841753047e+01,9.590448420981420696e+00,6.459641736014474667e+00,3.302055290908265661e+00,5.297554864978136768e-01,-1.362148364718466897e+00,-2.144197532262230865e+00,-1.915906143902871284e+00,-1.028214419851149364e+00,5.691334812366946605e-02
3.277656295657966901e-01,1.255384631390154837e+01,9.608028777093910122e+00,6.460383679231918030e+00,3.289442431184169902e+00,5.106453324758895018e-01,-1.378842720846751968e+00,-2.151057560669511481e+00,-1.909968780213262329e+00,-1.011977470423751413e+00,7.669639713847251072e-02
3.282526513036358451e-01,1.258950535357364053e+01,9.625611317359171082e+00,6.461065679131304584e+00,3.276754102734415142e+00,4.915047080026972992e-01,-1.395476080284556941e+00,-2.157764607266599022e+00,-1.903841400288493579e+00,-9.956033956307163146e-01,9.648073631269368788e-02
3.287396730414751111e-01,1.262525683227453044e+01,9.643195845508117259e+00,6.461687494011891353e+00,3.263990368366476158e+00,4.723342344762023748e-01,-1.412047390275309011e+00,-2.164317803184696132e+00,-1.897524169499305025e+00,-9.790939551389017392e-01,1.162632561896222438e-01
3.292266947793143772e-01,1.266110087191732880e+01,9.660782158167988243e+00,6.462248882293634367e+00,3.251151298153949654e+00,4.531345440108184297e-01,-1.428555591891103926e+00,-2.170716286635141934e+00,-1.891017276361010913e+00,-9.624509391950502035e-01,1.360408290743795046e-01
3.297137165171535322e-01,1.269703758122343906e+01,9.678370044747126144e+00,6.462749602539535232e+00,3.238236969551168798e+00,4.339062795520419735e-01,-1.444999620023751374e+00,-2.176959203043019819e+00,-1.884320932709615315e+00,-9.456761686245289678e-01,1.558103094173513281e-01
3.302007382549927983e-01,1.273306705682741757e+01,9.695959287983693997e+00,6.463189413490053603e+00,3.225247467014486169e+00,4.146500942684870905e-01,-1.461378403981346663e+00,-2.183045705395131542e+00,-1.877435373610426783e+00,-9.287714942011691122e-01,1.755685349163587650e-01
3.306877599928320088e-01,1.276918938575063933e+01,9.713549665158232926e+00,6.463568074109581119e+00,3.212182881130282830e+00,3.953666502213769585e-01,-1.477690868690322290e+00,-2.188974954802311856e+00,-1.870360856999199628e+00,-9.117387953882558627e-01,1.953123283375087227e-01
3.311747817306712194e-01,1.280540464924402144e+01,9.731140949970196630e+00,6.463885343644976800e+00,3.199043307249610724e+00,3.760566163113808202e-01,-1.493935936503071993e+00,-2.194746121276123674e+00,-1.863097663055754971e+00,-8.945799784505718000e-01,2.150385000548393766e-01
3.316618034685104299e-01,1.284171292799956987e+01,9.748732915078333505e+00,6.464140981696165689e+00,3.185828843629548768e+00,3.567206655028955509e-01,-1.510112529611063792e+00,-2.200358384719903082e+00,-1.855646093310123756e+00,-8.772969739375788834e-01,2.347438513086579359e-01
3.321488252063496960e-01,1.287811430873091645e+01,9.766325335305024780e+00,6.464334748298798061e+00,3.172539589081221134e+00,3.373594713257092592e-01,-1.526219573063496870e+00,-2.205810936134169786e+00,-1.848006469481181302e+00,-8.598917335376862203e-01,2.544251781826353254e-01
3.326358469441889065e-01,1.291460889212270047e+01,9.783917991504472056e+00,6.464466404018975432e+00,3.159175640124524342e+00,3.179737036541044337e-01,-1.542255998391450778e+00,-2.211102979036390970e+00,-1.840179132047804922e+00,-8.423662263036533204e-01,2.740792762995994947e-01
3.331228686820281171e-01,1.295119680214897961e+01,9.801510675094856850e+00,6.464535710060030027e+00,3.145737087649495223e+00,2.985640237633154226e-01,-1.558220747837599784e+00,-2.216233731095119008e+00,-1.832164438552510655e+00,-8.247224342490515614e-01,2.937029462361127607e-01
3.336098904198673276e-01,1.298787819676044819e+01,9.819103193254338890e+00,6.464542428381377270e+00,3.132224013084406344e+00,2.791310786634449426e-01,-1.574112779191407130e+00,-2.221202425978474171e+00,-1.823962761637621721e+00,-8.069623473158822335e-01,3.132929996557287100e-01
3.340969121577065382e-01,1.302465327994067223e+01,9.836695374781017520e+00,6.464486321829421733e+00,3.118636484070505421e+00,2.596754947107477451e-01,-1.589931071229869985e+00,-2.226008315416999395e+00,-1.815574486813917865e+00,-7.890879577132603462e-01,3.328462661610191442e-01
3.345839338955458042e-01,1.306152231513119943e+01,9.854287076616770946e+00,6.464367154280531658e+00,3.104974549643452875e+00,2.401978704963291245e-01,-1.605674629763782502e+00,-2.230650671480874259e+00,-1.807000009961803766e+00,-7.711012536272192630e-01,3.523596008643264388e-01
3.350709556333849592e-01,1.309848551624944513e+01,9.871878130565519882e+00,6.464184689106481585e+00,3.091238279165470004e+00,2.206988346388812916e-01,-1.621342438422639365e+00,-2.235128768002442090e+00,-1.798239757132555461e+00,-7.530042683750939325e-01,3.718298271058083637e-01
3.355579773712242253e-01,1.313554282437780074e+01,9.889468234277718039e+00,6.463938686242149956e+00,3.077427842216071241e+00,2.011791641007127929e-01,-1.636933358136589467e+00,-2.239441842902349045e+00,-1.789294225385479553e+00,-7.347991812359848662e-01,3.912536188411842586e-01
3.360449991090634914e-01,1.317269436099178215e+01,9.907057172741490447e+00,6.463628908479837953e+00,3.063543346658931465e+00,1.816395438262500550e-01,-1.652446331962228232e+00,-2.243589175747620956e+00,-1.780163900494607709e+00,-7.164881120793178404e-01,4.106277414131243031e-01
3.365320208469026464e-01,1.320994026045014103e+01,9.924644736387310928e+00,6.463255119111120273e+00,3.049584898489466678e+00,1.620806555968954121e-01,-1.667880309405140205e+00,-2.247570059221237315e+00,-1.770849287555465557e+00,-6.980731972478896319e-01,4.299489632298222896e-01
3.370190425847419124e-01,1.324728065677789424e+01,9.942230714629600286e+00,6.462817081752616488e+00,3.035552606568281853e+00,1.425031850233090536e-01,-1.683234240526108261e+00,-2.251383796983031260e+00,-1.761350913433532783e+00,-6.795565953415328986e-01,4.492140493012953262e-01
3.375060643225811230e-01,1.328471568366259348e+01,9.959814895865518380e+00,6.462314560354829318e+00,3.021446582632887345e+00,1.229078215299281712e-01,-1.698507076016719131e+00,-2.255029703785440987e+00,-1.751669326804158988e+00,-6.609404870080015648e-01,4.684197617836258210e-01
3.379930860604203335e-01,1.332224547445068019e+01,9.977397067473837922e+00,6.461747319211032625e+00,3.007266941309338026e+00,1.032952583391156531e-01,-1.713697767275653705e+00,-2.258507105589767416e+00,-1.741805098191812728e+00,-6.422270747311740191e-01,4.875628605274736627e-01
3.384801077982595441e-01,1.335987016214376055e+01,9.994977015813788057e+00,6.461115122966210933e+00,2.993013800123863533e+00,8.366619245502671109e-02,-1.728805266485592851e+00,-2.261815339682927473e+00,-1.731758820008707067e+00,-6.234185826166582789e-01,5.066401036307706107e-01
3.389671295360988101e-01,1.339758987939487866e+01,1.001255452622394593e+01,6.460417736626047791e+00,2.978687279514456776e+00,6.402132464714330173e-02,-1.743828526690777814e+00,-2.264953754794708285e+00,-1.721531106592777416e+00,-6.045172561747506057e-01,5.256482479956465781e-01
3.394541512739380207e-01,1.343540475850476135e+01,1.003012938302113000e+01,6.459654925565959438e+00,2.964287502842431365e+00,4.436135943350502653e-02,-1.758766501875201671e+00,-2.267921711215517444e+00,-1.711122594245024331e+00,-5.855253621007759923e-01,5.445840498895595516e-01
3.399411730117772312e-01,1.347331493141807002e+01,1.004770136949933246e+01,6.458826455540179090e+00,2.949814596403931510e+00,2.468700506359902680e-02,-1.773618147041462922e+00,-2.270718580914638185e+00,-1.700533941266205495e+00,-5.664451880527731076e-01,5.634442655106661757e-01
3.404281947496164418e-01,1.351132052971960285e+01,1.006527026792864810e+01,6.457932092690886527e+00,2.935268689441424605e+00,4.998973500956460647e-03,-1.788382418290242803e+00,-2.273343747658978398e+00,-1.689765827992896430e+00,-5.472790424265713272e-01,5.822256515573858149e-01
3.409152164874556523e-01,1.354942168463049690e+01,1.008283585955424222e+01,6.456971603557395412e+00,2.920649914155146298e+00,-1.470201959458103391e-02,-1.803058272900435854e+00,-2.275796607132321459e+00,-1.678818956832906828e+00,-5.280292541282229912e-01,6.009249658021939000e-01
3.414022382252949184e-01,1.358761852700440365e+01,1.010039792459532393e+01,6.455944755085377018e+00,2.905958405714517578e+00,-3.441525488490715379e-02,-1.817644669409917757e+00,-2.278076567055076218e+00,-1.667694052300056518e+00,-5.086981723438085412e-01,6.195389676696290149e-01
3.418892599631341289e-01,1.362591118732363960e+01,1.011795624224413892e+01,6.454851314636139925e+00,2.891194302269528560e+00,-5.414000937201124408e-02,-1.832140567696956435e+00,-2.280183047304525257e+00,-1.656391861048313041e+00,-4.892881663066131481e-01,6.380644188185129462e-01
3.423762817009733395e-01,1.366429979569534581e+01,1.013551059066500315e+01,6.453691049995956774e+00,2.876357744962072971e+00,-7.387555641667226114e-02,-1.846544929062274631e+00,-2.282115480035574073e+00,-1.644913151905279314e+00,-4.698016250616551259e-01,6.564980837284034587e-01
3.428633034388126055e-01,1.370278448184760123e+01,1.015306074699332761e+01,6.452463729385440772e+00,2.861448877937266211e+00,-9.362116575745088598e-02,-1.860856716311745540e+00,-2.283873309801998097e+00,-1.633258715905051561e+00,-4.502409572276004357e-01,6.748367302902484877e-01
3.433503251766517606e-01,1.374136537512548273e+01,1.017060648733465733e+01,6.451169121468968370e+00,2.846467848354734986e+00,-1.133761035299859499e-01,-1.875074893839717038e+00,-2.285455993678187525e+00,-1.621429366320443766e+00,-4.306085907560598391e-01,6.930771304012418588e-01
3.438373469144910266e-01,1.378004260448726370e+01,1.018814758676380094e+01,6.449806995364147255e+00,2.831414806399813244e+00,-1.331396322866869042e-01,-1.889198427713038697e+00,-2.286863001381397975e+00,-1.609425938694523994e+00,-4.109069726881743323e-01,7.112160605639719080e-01
3.443243686523302372e-01,1.381881629850031068e+01,1.020568381932384305e+01,6.448377120651346495e+00,2.816289905294815821e+00,-1.529110110165964875e-01,-1.903226285755624136e+00,-2.288093815394488750e+00,-1.597249290871599614e+00,-3.911385689087163997e-01,7.292503024896508368e-01
3.448113903901694477e-01,1.385768658533727660e+01,1.022321495802533242e+01,6.446879267383256007e+00,2.801093301310150441e+00,-1.726894951657382271e-01,-1.917157437633779216e+00,-2.289147931089175358e+00,-1.584900303027460877e+00,-3.713058638973917303e-01,7.471766437057150156e-01
3.452984121280087138e-01,1.389665359277208978e+01,1.024074077484539025e+01,6.445313206094509972e+00,2.785825153775471907e+00,-1.924743366576768810e-01,-1.930990854942093105e+00,-2.290024856849766532e+00,-1.572379877699042749e+00,-3.514113604776126221e-01,7.649918781675466573e-01
3.457854338658478688e-01,1.393571744817507252e+01,1.025826104073152578e+01,6.443678707823595531e+00,2.770485625152556697e+00,-2.122647838557868427e-01,-1.944725511717409372e+00,-2.290724116141313438e+00,-1.559688943948528861e+00,-3.314575840636593829e-01,7.826928082826154487e-01
3.462724556036871348e-01,1.397487827848882702e+01,1.027577552573233710e+01,6.441975544474745519e+00,2.755074882828441929e+00,-2.320600799068089914e-01,-1.958360396828491945e+00,-2.291245303307411607e+00,-1.546828575228577307e+00,-3.114472094160564697e-01,8.002762887756684762e-01
3.467594773415263454e-01,1.401413621026620504e+01,1.029328399875021383e+01,6.440203488202020488e+00,2.739593095980793702e+00,-2.518594657653007163e-01,-1.971894492221633710e+00,-2.291587983987448673e+00,-1.533799776479494614e+00,-2.913828268301584812e-01,8.177391592299173562e-01
3.472464990793655559e-01,1.405349136965765311e+01,1.031078622757651786e+01,6.438362311484157274e+00,2.724040435900782153e+00,-2.716621798828593448e-01,-1.985326775265594090e+00,-2.291751706237268760e+00,-1.520603509108823692e+00,-2.712669723414543044e-01,8.350782450076070784e-01
3.477335208172047665e-01,1.409294388239365503e+01,1.032828197896994737e+01,6.436451787335565555e+00,2.708417077015467189e+00,-2.914674572649548767e-01,-1.998656225861919378e+00,-2.291736032700866232e+00,-1.507240759437077138e+00,-2.511022024720305224e-01,8.522903798492338368e-01
3.482205425550440325e-01,1.413249387378075994e+01,1.034577101865549409e+01,6.434471689315995668e+00,2.692723196897615079e+00,-3.112745294954998299e-01,-2.011881826526775274e+00,-2.291540540684383842e+00,-1.493712538580384441e+00,-2.308910937444043077e-01,8.693724066180806842e-01
3.487075642928832431e-01,1.417214146869755176e+01,1.036325311132342364e+01,6.432421791540241962e+00,2.676958976275417790e+00,-3.310826247617493223e-01,-2.025002562473031453e+00,-2.291164822229662779e+00,-1.480019882332127557e+00,-2.106362421956974318e-01,8.863211780405648721e-01
3.491945860307224536e-01,1.421188679159064527e+01,1.038072802062830924e+01,6.430301868687888778e+00,2.661124599042087979e+00,-3.508909678795663067e-01,-2.038017421692622566e+00,-2.290608484187349081e+00,-1.466163851043539079e+00,-1.903402628921148088e-01,9.031335574424278478e-01
3.496816077685617197e-01,1.425172996647063250e+01,1.039819550918806890e+01,6.428111696013091958e+00,2.645220252265365612e+00,-3.706987803190100461e-01,-2.050925395039154164e+00,-2.289871148289548852e+00,-1.452145529503293453e+00,-1.700057894437708716e-01,9.198064194807304972e-01
3.501686295064008747e-01,1.429167111690799530e+01,1.041565533858305237e+01,6.425851049354408318e+00,2.629246126196921551e+00,-3.905052802302653170e-01,-2.063725476310772855e+00,-2.288952451222044715e+00,-1.437966026816079435e+00,-1.496354735198458796e-01,9.363366508716701730e-01
3.506556512442401408e-01,1.433171036602907122e+01,1.043310726935516541e+01,6.423519705144649095e+00,2.613202414281626140e+00,-4.103096824699482559e-01,-2.076416662333311791e+00,-2.287852044696055742e+00,-1.423626476280126063e+00,-1.292319843640345745e-01,9.527211511142484879e-01
3.511426729820792958e-01,1.437184783651187736e+01,1.045055106100699582e+01,6.421117440420789357e+00,2.597089313166759172e+00,-4.301111986276973109e-01,-2.088997953043667088e+00,-2.286569595519562181e+00,-1.409128035263749856e+00,-1.087980083103827211e-01,9.689568332097141523e-01
3.516296947199185619e-01,1.441208365058206731e+01,1.046798647200101406e+01,6.418644032833903168e+00,2.580907022711060872e+00,-4.499090370531768635e-01,-2.101468351573474003e+00,-2.285104785668172767e+00,-1.394471885080830642e+00,-8.833624829937869460e-02,9.850406243768862202e-01
3.521167164577578279e-01,1.445241793000871589e+01,1.048541325975876326e+01,6.416099260659148484e+00,2.564655745993726477e+00,-4.697024028833559628e-01,-2.113826864333002931e+00,-2.283457312355555047e+00,-1.379659230865314612e+00,-6.784942339444233195e-02,1.000969466763244498e+00
3.526037381955969829e-01,1.449285079610019444e+01,1.050283118066010601e+01,6.413482902805784036e+00,2.548335689323265374e+00,-4.894904980701760833e-01,-2.126072501095344069e+00,-2.281626888103414519e+00,-1.364691301444664440e+00,-4.734026829869469877e-02,1.016740318151881262e+00
3.530907599334362490e-01,1.453338236970000885e+01,1.052023999004251209e+01,6.410794738827225281e+00,2.531947062246246549e+00,-5.092725214085614960e-01,-2.138204275080854977e+00,-2.279613240811025232e+00,-1.349569349212285996e+00,-2.681153287205523261e-02,1.032350152664273768e+00
3.535777816712754595e-01,1.457401277118254335e+01,1.053763944220033899e+01,6.408034548931147434e+00,2.515490077555981419e+00,-5.290476685647297339e-01,-2.150221203041838169e+00,-2.277416113824320743e+00,-1.334294649998968296e+00,-6.265981648710006180e-03,1.047795961458847902e+00
3.540648034091146701e-01,1.461474212044889676e+01,1.055502929038418181e+01,6.405202113989616919e+00,2.498964951301048121e+00,-5.488151321049002940e-01,-2.162122305347517592e+00,-2.275035266004532541e+00,-1.318868502943258969e+00,1.429360664514839341e-02,1.063074753425405916e+00
3.545518251469538806e-01,1.465557053692261213e+01,1.057240928680024616e+01,6.402297215549271669e+00,2.482371902793747420e+00,-5.685741015243086505e-01,-2.173906606069248237e+00,-2.272470471796384395e+00,-1.303292230360848070e+00,3.486443957321583298e-02,1.078183555875350752e+00
3.550388468847931467e-01,1.469649813954543660e+01,1.058977918260973539e+01,6.399319635841533405e+00,2.465711154618435152e+00,-5.883237632765805358e-01,-2.185573133066002871e+00,-2.269721521295840372e+00,-1.287567177612917391e+00,5.544371147066107230e-02,1.093119415227742808e+00
3.555258686226323572e-01,1.473752504677302255e+01,1.060713872792828560e+01,6.396269157792866089e+00,2.448982932639760524e+00,-6.080633008034366238e-01,-2.197120918070103457e+00,-2.266788220317408342e+00,-1.271694712973478580e+00,7.602860392536875400e-02,1.107879397691173828e+00
3.560128903604715678e-01,1.477865137657065908e+01,1.062448767182543463e+01,6.393145565035063704e+00,2.432187466010782728e+00,-6.277918945647598115e-01,-2.208548996773235906e+00,-2.263670390460990944e+00,-1.255676227495673647e+00,9.661628625887902500e-02,1.122460589941476572e+00
3.564999120983108338e-01,1.481987724640894299e+01,1.064182576232411392e+01,6.389948641915588645e+00,2.415324987180994754e+00,-6.475087220689887957e-01,-2.219856408912702861e+00,-2.260367869178298239e+00,-1.239513134877070932e+00,1.172039160069771602e-01,1.136860099795244716e+00
3.569869338361499889e-01,1.486120277325943384e+01,1.065915274640016719e+01,6.386678173507942979e+00,2.398395731904246375e+00,-6.672129579038500458e-01,-2.231042198357947370e+00,-2.256880509838807836e+00,-1.223206871323936573e+00,1.377886393999552817e-01,1.151075056879174330e+00
3.574739555739892549e-01,1.490262807359034092e+01,1.067646836998192583e+01,6.383333945622073458e+00,2.381399939246530817e+00,-6.869037737674679178e-01,-2.242105413197347019e+00,-2.253208181795279597e+00,-1.206758895414465460e+00,1.583675918425808127e-01,1.165102613295250666e+00
3.579609773118284100e-01,1.494415326336208771e+01,1.069377237794977731e+01,6.379915744814835143e+00,2.364337851593717232e+00,-7.065803384997596526e-01,-2.253045105825242533e+00,-2.249350770448830694e+00,-1.190170687961032092e+00,1.789378983936772971e-01,1.178939944281720553e+00
3.584479990496676760e-01,1.498577845802299358e+01,1.071106451413580984e+01,6.376423358400464814e+00,2.347209714659116209e+00,-7.262418181142413776e-01,-2.263860333029259486e+00,-2.245308177313549258e+00,-1.173443751871365404e+00,1.994966742454496456e-01,1.192584248869931862e+00
3.589350207875069421e-01,1.502750377250479730e+01,1.072834452132344296e+01,6.372856574461124524e+00,2.330015777490999085e+00,-7.458873758301125534e-01,-2.274550156077862262e+00,-2.241080320080681254e+00,-1.156579612008758806e+00,2.200410252024129210e-01,1.206032750536952358e+00
3.594220425253460971e-01,1.506932932121825885e+01,1.074561214124712549e+01,6.369215181857462049e+00,2.312756292479969389e+00,-7.655161721047260004e-01,-2.285113640808183355e+00,-2.236667132682354175e+00,-1.139579815051219525e+00,2.405680481600393494e-01,1.219282697854042308e+00
3.599090642631853632e-01,1.511125521804873273e+01,1.076286711459205847e+01,6.365498970239219290e+00,2.295431515366234798e+00,-7.851273646664014283e-01,-2.295549857714123121e+00,-2.232068565354861533e+00,-1.122445929349599414e+00,2.610748315830793698e-01,1.232331365130949541e+00
3.603960860010245737e-01,1.515328157635164352e+01,1.078010918099392335e+01,6.361707730055880639e+00,2.278041705246800497e+00,-8.047201085475426119e-01,-2.305857882034677786e+00,-2.227284584701502812e+00,-1.105179544784737455e+00,2.815584559835097589e-01,1.245176053055998100e+00
3.608831077388637842e-01,1.519540850894805217e+01,1.079733807903868126e+01,6.357841252567357770e+00,2.260587124582522645e+00,-8.242935561181459203e-01,-2.316036793842566333e+00,-2.222315173754974005e+00,-1.087782272623538216e+00,3.020159943982110851e-01,1.257814089332038199e+00
3.613701294767030503e-01,1.523763612812011914e+01,1.081455354626237764e+01,6.353899329854713507e+00,2.243068039205073028e+00,-8.438468571196227064e-01,-2.326085678133092305e+00,-2.217160332039308290e+00,-1.070255745374055323e+00,3.224445128662821181e-01,1.270242829308193100e+00
3.618571512145422608e-01,1.527996454560658357e+01,1.083175531915097878e+01,6.349881754830928315e+00,2.225484718323804234e+00,-8.633791586989664202e-01,-2.336003624913272958e+00,-2.211820075631381499e+00,-1.052601616639553983e+00,3.428410709060306094e-01,1.282459656607437104e+00
3.623441729523814714e-01,1.532239387259823182e+01,1.084894313314026171e+01,6.345788321251705000e+00,2.207837434532488263e+00,-8.828896054432818774e-01,-2.345789729291236192e+00,-2.206294437221957505e+00,-1.034821560971532328e+00,3.632027219916572069e-01,1.294461983750001099e+00
3.628311946902206819e-01,1.536492421973332334e+01,1.086611672261570938e+01,6.341618823726304477e+00,2.190126463815967206e+00,-9.023773394146346050e-01,-2.355443091565869285e+00,-2.200583466176295744e+00,-1.016917273721743342e+00,3.835265140295865405e-01,1.306247252772594347e+00
3.633182164280598925e-01,1.540755569709300410e+01,1.088327582091245382e+01,6.337373057728437509e+00,2.172352085556695567e+00,-9.218415001852570123e-01,-2.364962817316733634e+00,-2.194687228594312423e+00,-9.988904708931850562e-01,4.038094898344857797e-01,1.317812935843452937e+00
3.638052381658991030e-01,1.545028841419671295e+01,1.090042016031524419e+01,6.333050819607178639e+00,2.154514582541168899e+00,-9.412812248730929587e-01,-2.374348017494235297e+00,-2.188605807370290091e+00,-9.807428889900707825e-01,4.240486876049522347e-01,1.329156535873209144e+00
3.642922599037383691e-01,1.549312247999756842e+01,1.091754947205845738e+01,6.328651906597926313e+00,2.136614240966249412e+00,-9.606956481776911527e-01,-2.383597808510065086e+00,-2.182339302252144009e+00,-9.624762848667758330e-01,4.442411413988766600e-01,1.340275587121588119e+00
3.647792816415775796e-01,1.553605800287768623e+01,1.093466348632610874e+01,6.324176116833411854e+00,2.118651350445401427e+00,-9.800839024164227364e-01,-2.392711312327883810e+00,-2.175887829900248427e+00,-9.440924355757769337e-01,4.643838816084629451e-01,1.351167655799917933e+00
3.652663033794167902e-01,1.557909509064358566e+01,1.095176193225195149e+01,6.319623249354722638e+00,2.100626204014786946e+00,-9.994451175610774563e-01,-2.401687656554291284e+00,-2.169251523945797899e+00,-9.255931382145408115e-01,4.844739354349549276e-01,1.361830340669479611e+00
3.657533251172560562e-01,1.562223385052146618e+01,1.096884453791954961e+01,6.314993104122394563e+00,2.082539098139288392e+00,-1.018778421274770141e+00,-2.410525974530033366e+00,-2.162430535048744051e+00,-9.069802097714207978e-01,5.045083273630011078e-01,1.372261273635663414e+00
3.662403468550952113e-01,1.566547438915249835e+01,1.098591103036240035e+01,6.310285482027523152e+00,2.064390332718422538e+00,-1.038082938949189682e+00,-2.419225405421478126e+00,-2.155425030955277155e+00,-8.882554869705325817e-01,5.244840796346961209e-01,1.382458120337951124e+00
3.667273685929344773e-01,1.570881681258816975e+01,1.100296113556413324e+01,6.305500184902916416e+00,2.046180211092108348e+00,-1.057357793742238483e+00,-2.427785094312367775e+00,-2.148235196554848514e+00,-8.694208261155643713e-01,5.443982127233371049e-01,1.392418580735739653e+00
3.672143903307736879e-01,1.575226122628545689e+01,1.101999457845864683e+01,6.300637015534299223e+00,2.027909040046401934e+00,-1.076602106615934140e+00,-2.436204192295796656e+00,-2.140861233936776742e+00,-8.504781029326431430e-01,5.642477458067753915e-01,1.402140389689955136e+00
3.677014120686128984e-01,1.579580773510216929e+01,1.103701108293038402e+01,6.295695777671538984e+00,2.009577129819042351e+00,-1.095814996374743222e+00,-2.444481856566489864e+00,-2.133303362446368645e+00,-8.314292124120914451e-01,5.840296972405270015e-01,1.411621317540521670e+00
3.681884338064521645e-01,1.583945644329210012e+01,1.105401037181455948e+01,6.290676276039926407e+00,1.991184794104963185e+00,-1.114995579704185724e+00,-2.452617250513312364e+00,-2.125561818740631104e+00,-8.122760686492392912e-01,6.037410850304862908e-01,1.420859170679633188e+00
3.686754555442913195e-01,1.588320745450025662e+01,1.107099216689744559e+01,6.285578316351485562e+00,1.972732350061657591e+00,-1.134142971209822104e+00,-2.460609543812052102e+00,-2.117636856843512216e+00,-7.930206046841696832e-01,6.233789273053491620e-01,1.429851792120856224e+00
3.691624772821305855e-01,1.592706087175807816e+01,1.108795618891671353e+01,6.280401705316325689e+00,1.954220118314437205e+00,-1.153256283456582931e+00,-2.468457912518468689e+00,-2.109528748200701020e+00,-7.736647723404471710e-01,6.429402427887116467e-01,1.438597062064060683e+00
3.696494990199697961e-01,1.597101679747853176e+01,1.110490215756175303e+01,6.275146250654040081e+00,1.935648422961624870e+00,-1.172334627008404739e+00,-2.476161539161583214e+00,-2.101237781733993781e+00,-7.542105420628603119e-01,6.624220512707996722e-01,1.447092898456153076e+00
3.701365207578090066e-01,1.601507533345134604e+01,1.112182979147408268e+01,6.269811761105122727e+00,1.917017591579579738e+00,-1.191377110468268885e+00,-2.483719612837253177e+00,-2.092764263895189547e+00,-7.346599027540837712e-01,6.818213740799334843e-01,1.455337257547661078e+00
3.706235424956482172e-01,1.605923658083809613e+01,1.113873880824775675e+01,6.264398046442450685e+00,1.898327955227665509e+00,-1.210382840518535286e+00,-2.491131329301993436e+00,-2.084108518719559822e+00,-7.150148616103668697e-01,7.011352345536201458e-01,1.463328134445122775e+00
3.711105642334874832e-01,1.610350064016729732e+01,1.115562892442979326e+01,6.258904917482792207e+00,1.879579848453108326e+00,-1.229350921961624987e+00,-2.498395891067054730e+00,-2.075270887878871484e+00,-6.952774439561967279e-01,7.203606585093176307e-01,1.471063563659299023e+00
3.715975859713266938e-01,1.614786761132952719e+01,1.117249985552067137e+01,6.253332186098351286e+00,1.860773609295720776e+00,-1.248280457761071993e+00,-2.505512507492777541e+00,-2.066251730733949188e+00,-6.754496930779133601e-01,7.394946747149038213e-01,1.478541619649220928e+00
3.720846077091659043e-01,1.619233759357249625e+01,1.118935131597483590e+01,6.247679665228355717e+00,1.841909579292542398e+00,-1.267170549082896613e+00,-2.512480394883195078e+00,-2.057051424386801219e+00,-6.555336700563227925e-01,7.585343153587926768e-01,1.485760417362049335e+00
3.725716294470051704e-01,1.623691068549610605e+01,1.120618301920124260e+01,6.241947168890681574e+00,1.822988103482361399e+00,-1.286020295337332531e+00,-2.519298776580900068e+00,-2.047670363732288834e+00,-6.355314535982788948e-01,7.774766165197315448e-01,1.492718112768756988e+00
3.730586511848443254e-01,1.628158698504744351e+01,1.122299467756390889e+01,6.236134512193533652e+00,1.804009530410164430e+00,-1.304828794220872279e+00,-2.525966883062170876e+00,-2.038108961509379924e+00,-6.154451398672761142e-01,7.963186186362583019e-01,1.499412903395646479e+00
3.735456729226835915e-01,1.632636658951586384e+01,1.123978600238255510e+01,6.230241511347125893e+00,1.784974212131412497e+00,-1.323595141758709737e+00,-2.532483952032366314e+00,-2.028367648351902197e+00,-5.952768423129529696e-01,8.150573669758665041e-01,1.505843028851674870e+00
3.740326946605227465e-01,1.637124959552789250e+01,1.125655670393319951e+01,6.224267983675455973e+00,1.765882504216307103e+00,-1.342318432347445523e+00,-2.538849228521566026e+00,-2.018446872838917550e+00,-5.750286914996712850e-01,8.336899121037824045e-01,1.512006771351614320e+00
3.745197163983620126e-01,1.641623609904231529e+01,1.127330649144886188e+01,6.218213747628059451e+00,1.746734765753836127e+00,-1.360997758798231150e+00,-2.545061964980487534e+00,-2.008347101544576407e+00,-5.547028349339599984e-01,8.522133103514921704e-01,1.517902456235024733e+00
3.750067381362012786e-01,1.646132619534505181e+01,1.129003507312024368e+01,6.212078622791855409e+00,1.727531359355820806e+00,-1.379632212380171641e+00,-2.551121421376655540e+00,-1.998068819087589709e+00,-5.343014368910405931e-01,8.706246242848711958e-01,1.523528452481063056e+00
3.754937598740404336e-01,1.650651997904409285e+01,1.130674215609644939e+01,6.205862429902998301e+00,1.708272651160803290e+00,-1.398220882864106063e+00,-2.557026865290826567e+00,-1.987612528180225269e+00,-5.138266782402851618e-01,8.889209231720156534e-01,1.528883173219098168e+00
3.759807816118796997e-01,1.655181754406451233e+01,1.132342744648578936e+01,6.199564990858778657e+00,1.688959010837799868e+00,-1.416762858566769090e+00,-2.562777572013697380e+00,-1.976978749676840952e+00,-4.932807562696166492e-01,9.070992834507802804e-01,1.533965076235172642e+00
3.764678033497189102e-01,1.659721898364323778e+01,1.134009064935652411e+01,6.193186128729569973e+00,1.669590811590038193e+00,-1.435257226395202590e+00,-2.568372824642835006e+00,-1.966168022622016398e+00,-4.726658845089830585e-01,9.251567891959029399e-01,1.538772664474253205e+00
3.769548250875581208e-01,1.664272439032401252e+01,1.135673146873772055e+01,6.186725667770804016e+00,1.650168430158498900e+00,-1.453703071891604193e+00,-2.573811914179913174e+00,-1.955180904298200018e+00,-4.519842925527179922e-01,9.430905325858960353e-01,1.543304486538345399e+00
3.774418468253973313e-01,1.668833385595227981e+01,1.137334960762011526e+01,6.180183433434986995e+00,1.630692246825384162e+00,-1.472099479278481837e+00,-2.579094139628171689e+00,-1.944017970272913232e+00,-4.312382258809139834e-01,9.608976143695571182e-01,1.547559137180396949e+00
3.779288685632365974e-01,1.673404747166995321e+01,1.138994476795698318e+01,6.173559252383765461e+00,1.611162645417506090e+00,-1.490445531504128063e+00,-2.584218808090161801e+00,-1.932679814445537936e+00,-4.104299456797997347e-01,9.785751443321601961e-01,1.551535257794048661e+00
3.784158903010758079e-01,1.677986532791023322e+01,1.140651665066505593e+01,6.166852952500025076e+00,1.591580013309553676e+00,-1.508740310288450459e+00,-2.589185234865724716e+00,-1.921167049093632118e+00,-3.895617286610806307e-01,9.961202417613002069e-01,1.555231536899178035e+00
3.789029120389150185e-01,1.682578751439255171e+01,1.142306495562551838e+01,6.160064362900008916e+00,1.571944741427189651e+00,-1.526982896169214676e+00,-2.593992743550276536e+00,-1.909480304918779403e+00,-3.686358668801912319e-01,1.013530035912497018e+00,1.558646710623312837e+00
3.793899337767542845e-01,1.687181412011714698e+01,1.143958938168492523e+01,6.153193313945521936e+00,1.552257224250183310e+00,-1.545172368548484165e+00,-2.598640666133295252e+00,-1.897620231092059351e+00,-3.476546675536746900e-01,1.030801666474325362e+00,1.561779563178813168e+00
3.798769555145934396e-01,1.691794523336003664e+01,1.145608962665629171e+01,6.146239637256120325e+00,1.532517859815271333e+00,-1.563307805739574174e+00,-2.603128343097129260e+00,-1.885587495298990612e+00,-3.266204528753671177e-01,1.047932284033382455e+00,1.564628927335935504e+00
3.803639772524327056e-01,1.696418094166762103e+01,1.147256538732008302e+01,6.139203165721379030e+00,1.512727049719052808e+00,-1.581388285014195816e+00,-2.607455123516003948e+00,-1.873382783784082184e+00,-3.055355598317037735e-01,1.064919050538778222e+00,1.567193684891645677e+00
3.808509989902719162e-01,1.701052133185142523e+01,1.148901635942530675e+01,6.132083733513193025e+00,1.492885199120711714e+00,-1.599412882650037115e+00,-2.611620365155351120e+00,-1.861006801394940791e+00,-2.844023400159423343e-01,1.081759139766397926e+00,1.569472767134344471e+00
3.813380207281111267e-01,1.705696648998292986e+01,1.150544223769066221e+01,6.124881176098081248e+00,1.472992716744597974e+00,-1.617380673978681571e+00,-2.615623434571344497e+00,-1.848460271625859797e+00,-2.632231594413174669e-01,1.098449737782811297e+00,1.571465155304322181e+00
3.818250424659503928e-01,1.710351650138809987e+01,1.152184271580563291e+01,6.117595330249590901e+00,1.453050014882807162e+00,-1.635290733433813593e+00,-2.619463707210741177e+00,-1.835743936661074382e+00,-2.420003983532905689e-01,1.114988043408830620e+00,1.573169881050122898e+00
3.823120642037895478e-01,1.715017145064211945e+01,1.153821748643168021e+01,6.110226034060699973e+00,1.433057509397572371e+00,-1.653142134599812518e+00,-2.623140567510950927e+00,-1.822858557417489589e+00,-2.207364510406910618e-01,1.131371268682761055e+00,1.574586026880675504e+00
3.827990859416288139e-01,1.719693142156415888e+01,1.155456624120349041e+01,6.102773126956240191e+00,1.413015619723521743e+00,-1.670933950260726331e+00,-2.626653409000388795e+00,-1.809804913586944064e+00,-1.994337256458049712e-01,1.147596639323362311e+00,1.575712726613262227e+00
3.832861076794680244e-01,1.724379649721179319e+01,1.157088867073013994e+01,6.095236449705430992e+00,1.392924768869973073e+00,-1.688665252449462528e+00,-2.630001634399067534e+00,-1.796583803678137192e+00,-1.780946439735924258e-01,1.163661395192374215e+00,1.576549165817317855e+00
3.837731294173072349e-01,1.729076675987563760e+01,1.158718446459636908e+01,6.087615844434395740e+00,1.372785383423017258e+00,-1.706335112497411099e+00,-2.633184655719455591e+00,-1.783196045058019319e+00,-1.567216412997700647e-01,1.179562790756788493e+00,1.577094582254035426e+00
3.842601511551465010e-01,1.733784229107428487e+01,1.160345331136401370e+01,6.079911154638682369e+00,1.352597893547366148e+00,-1.723942601084529347e+00,-2.636201894367636189e+00,-1.769642473992674159e+00,-1.353171661777499146e-01,1.195298095550904272e+00,1.577348266311827008e+00
3.847471728929857115e-01,1.738502317154841847e+01,1.161969489857316162e+01,6.072122225195940359e+00,1.332362732988433995e+00,-1.741486788289469789e+00,-2.639052781244654255e+00,-1.755923945687956511e+00,-1.138836802448914831e-01,1.210864594637787617e+00,1.577309561437570062e+00
3.852341946308249221e-01,1.743230948125562207e+01,1.163590891274362882e+01,6.064248902378530204e+00,1.312080339074005675e+00,-1.758966743640317354e+00,-2.641736756848185319e+00,-1.742041334329497815e+00,-9.242365802742846803e-02,1.226259589070642697e+00,1.576977864563706477e+00
3.857212163686641326e-01,1.747970129936480177e+01,1.165209503937628988e+01,6.056291033866219919e+00,1.291751152715962192e+00,-1.776381536165531294e+00,-2.644253271374422010e+00,-1.727995533122350214e+00,-7.093958674453437752e-02,1.241480396353716653e+00,1.576352626531125845e+00
3.862082381065033432e-01,1.752719870425090676e+01,1.166825296295460213e+01,6.048248468758887775e+00,1.271375618411759056e+00,-1.793730234445358729e+00,-2.646601784820280745e+00,-1.713787454330129023e+00,-4.943396611122330420e-02,1.256524350903026388e+00,1.575433352507944917e+00
3.866952598443425537e-01,1.757480177348919170e+01,1.168438236694596100e+01,6.040121057589313835e+00,1.250954184245993916e+00,-1.811011906663400062e+00,-2.648781767085777616e+00,-1.699418029313786160e+00,-2.790930814043712793e-02,1.271388804506538683e+00,1.574219602404000273e+00
3.871822815821818198e-01,1.762251058384980951e+01,1.170048293380325788e+01,6.031908652335974175e+00,1.230487301891704410e+00,-1.828225620658695760e+00,-2.650792698076769316e+00,-1.684888208569888635e+00,-6.368136943928348614e-03,1.286071126784235741e+00,1.572710991281296211e+00
3.876693033200210303e-01,1.767032521129216960e+01,1.171655434496634030e+01,6.023611106435891926e+00,1.209975426611672011e+00,-1.845370443978016528e+00,-2.652634067807853491e+00,-1.670198961768460499e+00,1.518701146774836808e-02,1.300568705647683343e+00,1.570907189760140099e+00
3.881563250578602409e-01,1.771824573095961597e+01,1.173259628086367456e+01,6.015228274797491004e+00,1.189419017259460976e+00,-1.862445443928679722e+00,-2.654305376505634584e+00,-1.655351277790336528e+00,3.675358938643991102e-02,1.314878947759464012e+00,1.568807924421229405e+00
3.886433467956995069e-01,1.776627221717361849e+01,1.174860842091383262e+01,6.006760013813542187e+00,1.168818536280552101e+00,-1.879449687631492338e+00,-2.655806134712149991e+00,-1.640346164764150405e+00,5.832903760840602025e-02,1.328999278992074151e+00,1.566412978203451267e+00
3.891303685335386620e-01,1.781440474342814895e+01,1.176459044352711203e+01,5.998206181374129642e+00,1.148174449713294187e+00,-1.896382242074124758e+00,-2.657135863388598196e+00,-1.625184650102835970e+00,7.991078563744169472e-02,1.342927144886570723e+00,1.563722190797547595e+00
3.896173902713779280e-01,1.786264338238438043e+01,1.178054202610730172e+01,5.989566636879614769e+00,1.127487227189592822e+00,-1.913242174164985876e+00,-2.658294094019399090e+00,-1.609867780539638638e+00,1.014962518891631138e-01,1.356660011111059383e+00,1.560735459035687001e+00
3.901044120092171386e-01,1.791098820586465834e+01,1.179646284505321319e+01,5.980841241253715523e+00,1.106757341935798333e+00,-1.930028550787119546e+00,-2.659280368716358645e+00,-1.594396622163769983e+00,1.230828438960238636e-01,1.370195363918520925e+00,1.557452737276677546e+00
3.905914337470563491e-01,1.795943928484705765e+01,1.181235257576048525e+01,5.972029856956570626e+00,1.085985270773230482e+00,-1.946740438852730293e+00,-2.660094240323254589e+00,-1.578772260455562071e+00,1.446679585136008139e-01,1.383530710604621738e+00,1.553874037787200679e+00
3.910784554848956152e-01,1.800799668945974830e+01,1.182821089262331959e+01,5.963132347997827765e+00,1.065171494118674067e+00,-1.963376905357926194e+00,-2.660735272520556638e+00,-1.562995800321121731e+00,1.662489821278254620e-01,1.396663579965013113e+00,1.549999431118677995e+00
3.915654772227347702e-01,1.805666048897514031e+01,1.184403746903623045e+01,5.954148579949852582e+00,1.044316495984854098e+00,-1.979937017437795266e+00,-2.661203039930511771e+00,-1.547068366126696848e+00,1.878232908631569664e-01,1.409591522752382309e+00,1.545829046480161395e+00
3.920524989605740362e-01,1.810543075180428829e+01,1.185983197739586892e+01,5.945078419960877270e+00,1.023420763980678272e+00,-1.996419842421865543e+00,-2.661497128222390707e+00,-1.530991101732409376e+00,2.093882507918967129e-01,1.422312112133126361e+00,1.541363072106840537e+00
3.925395206984132468e-01,1.815430754549122128e+01,1.187559408910290415e+01,5.935921736768253076e+00,1.002484789311407498e+00,-2.012824447889945745e+00,-2.661617134218103864e+00,-1.514765170525665283e+00,2.309412181444918666e-01,1.434822944143802292e+00,1.536601755624570131e+00
3.930265424362524573e-01,1.820329093670697773e+01,1.189132347456380856e+01,5.926678400711737460e+00,9.815090667788322065e-01,-2.029149901728162675e+00,-2.661562665997970534e+00,-1.498391755454109298e+00,2.524795395207533044e-01,1.447121638147074174e+00,1.531545404410063149e+00
3.935135641740916679e-01,1.825238099124394608e+01,1.190701980319281539e+01,5.917348283746804327e+00,9.604940947812079521e-01,-2.045395272185488444e+00,-2.661333343006826002e+00,-1.481872059058096269e+00,2.740005521022232937e-01,1.459205837287485874e+00,1.526194385947009069e+00
3.940005859119309339e-01,1.830157777401019104e+01,1.192268274341386913e+01,5.907931259457962270e+00,9.394403753130804446e-01,-2.061559627930579897e+00,-2.660928796160336063e+00,-1.465207303502666702e+00,2.955015838655699056e-01,1.471073208946852784e+00,1.520549128177914433e+00
3.944876076497701445e-01,1.835088134902347434e+01,1.193831196266254757e+01,5.898427203072175828e+00,9.183484139651301170e-01,-2.077642038108888922e+00,-2.660348667951593082e+00,-1.448398730609192775e+00,3.169799537968849279e-01,1.482721445199288501e+00,1.514610119851850678e+00
3.949746293876093550e-01,1.840029177940561667e+01,1.195390712738814543e+01,5.888835991472294751e+00,8.972187199237489086e-01,-2.093641572400275042e+00,-2.659592612558062896e+00,-1.431447601886519649e+00,3.384329721071581698e-01,1.494148263266074750e+00,1.508377910868108351e+00
3.954616511254486211e-01,1.844980912737626255e+01,1.196946790305554309e+01,5.879157503210544533e+00,8.760518059707720351e-01,-2.109557301076650404e+00,-2.658660295948575225e+00,-1.414355198561694893e+00,3.598579404485060529e-01,1.505351405969834966e+00,1.501853112615402885e+00
3.959486728632877761e-01,1.849943345424760111e+01,1.198499395414747859e+01,5.869391618521968113e+00,8.548481884826766297e-01,-2.125388295060422816e+00,-2.657551395990804810e+00,-1.397122821610098597e+00,3.812521521318670281e-01,1.516328642188868647e+00,1.495036398307166170e+00
3.964356946011270422e-01,1.854916482041782544e+01,1.200048494416642164e+01,5.859538219338068288e+00,8.336083874302040453e-01,-2.141133625982782895e+00,-2.656265602558858685e+00,-1.379751791785415627e+00,4.026128923451739450e-01,1.527077767310692336e+00,1.487928503312539785e+00
3.969227163389662527e-01,1.859900328536604874e+01,1.201594053563698772e+01,5.849597189300278721e+00,8.123329263772589570e-01,-2.156792366242891834e+00,-2.654802617641252027e+00,-1.362243449648789184e+00,4.239374383731655538e-01,1.537596603685729812e+00,1.480530225483247531e+00
3.974097380768054633e-01,1.864894890766642277e+01,1.203136039013571157e+01,5.839568413861037754e+00,7.910223324473620865e-01,-2.172363590914281772e+00,-2.653162161986338585e+00,-1.344599163398429997e+00,4.452230728016672856e-01,1.547883071824797785e+00,1.472842560612241947e+00
3.978967598146447293e-01,1.869900174510495106e+01,1.204674416843533180e+01,5.829451780699772101e+00,7.696771356709118939e-01,-2.187846388468746017e+00,-2.651344008299473476e+00,-1.326820358591565885e+00,4.664671822017799618e-01,1.557935606194993383e+00,1.464867429507928254e+00
3.983837815524838843e-01,1.874916185438599570e+01,1.206209153011438318e+01,5.819247178472110704e+00,7.482978690603302452e-01,-2.203239835848513462e+00,-2.649347889311755022e+00,-1.308908400833770358e+00,4.876670998560022618e-01,1.567752204753574574e+00,1.456605811735762979e+00
3.988708032903231504e-01,1.879942929123563644e+01,1.207740213373604199e+01,5.808954497420868002e+00,7.268850691657127161e-01,-2.218543007827465718e+00,-2.647173538234931733e+00,-1.290864659755384336e+00,5.088201333771795731e-01,1.577330774521324974e+00,1.448058513762546573e+00
3.993578250281623609e-01,1.884980411043370552e+01,1.209267563690393388e+01,5.798573629561861509e+00,7.054392760814015562e-01,-2.233754980396223555e+00,-2.644820701316328293e+00,-1.272690525332778710e+00,5.299235848132699545e-01,1.586669258231573565e+00,1.439226420152483144e+00
3.998448467660015715e-01,1.890028636580778354e+01,1.210791169626420505e+01,5.788104468696730009e+00,6.839610334397863145e-01,-2.248874830821215642e+00,-2.642289137888137684e+00,-1.254387407728946746e+00,5.509747511187028657e-01,1.595765634707056568e+00,1.430110492898417629e+00
4.003318685038407820e-01,1.895087611022704266e+01,1.212310996750765391e+01,5.777546910425757964e+00,6.624508884049206126e-01,-2.263901637703947145e+00,-2.639578620416335397e+00,-1.235956737133424799e+00,5.719709246245008316e-01,1.604617919232724121e+00,1.420711770752694392e+00
4.008188902416800481e-01,1.900157339559615721e+01,1.213827010537190176e+01,5.766900852160697255e+00,6.409093916658989976e-01,-2.278834481040516113e+00,-2.636688934549201502e+00,-1.217399963601498492e+00,5.929093935072202726e-01,1.613224163924520616e+00,1.411031368557619015e+00
4.013059119795192586e-01,1.905237827284914687e+01,1.215339176364361506e+01,5.756166193137585374e+00,6.193370974300249632e-01,-2.293672442281347923e+00,-2.633619879165458144e+00,-1.198718556892717224e+00,6.137874422566800270e-01,1.621582458094120494e+00,1.401070476575535961e+00
4.017929337173584692e-01,1.910329079194325885e+01,1.216847459516079866e+01,5.745342834429552070e+00,5.977345634157318344e-01,-2.308414604391180180e+00,-2.630371266422016685e+00,-1.179914006308687702e+00,6.346023521425167013e-01,1.629690928609639933e+00,1.390830359818501449e+00
4.022799554551977352e-01,1.915431100185278623e+01,1.218351825181512282e+01,5.734430678959633987e+00,5.761023508453025910e-01,-2.323060051909263013e+00,-2.626942921801340258e+00,-1.160987820530182235e+00,6.553514016795187747e-01,1.637547740252301542e+00,1.380312357377579291e+00
4.027669771930368903e-01,1.920543895056287909e+01,1.219852238455430182e+01,5.723429631513586635e+00,5.544410244373689789e-01,-2.337607871009789395e+00,-2.623334684158418639e+00,-1.141941527453547156e+00,6.760318670917624395e-01,1.645151096069063845e+00,1.369517881751742605e+00
4.032539989308761563e-01,1.925667468506339475e+01,1.221348664338454526e+01,5.712339598752673275e+00,5.327511523991506071e-01,-2.352057149562582161e+00,-2.619546405767353203e+00,-1.122776674026378485e+00,6.966410227755840401e-01,1.652499237721227310e+00,1.358448418176369632e+00
4.037410206687153669e-01,1.930801825134260952e+01,1.222841067737303433e+01,5.701160489226483996e+00,5.110333064185336172e-01,-2.366406977193971084e+00,-2.615577952367559522e+00,-1.103494826082547231e+00,7.171761417612961820e-01,1.659590445828982741e+00,1.347105523951377615e+00
4.042280424065545774e-01,1.935946969438107601e+01,1.224329413465046912e+01,5.689892213385720154e+00,4.892880616558626383e-01,-2.380656445347942629e+00,-2.611429203209577388e+00,-1.084097568176469073e+00,7.376344961737637540e-01,1.666423040311944437e+00,1.335490827768934574e+00
4.047150641443938435e-01,1.941102905814533841e+01,1.225813666241367095e+01,5.678534683594991250e+00,4.675159967355485557e-01,-2.394804647347496207e+00,-2.607100051100497140e+00,-1.064586503416705021e+00,7.580133576917482685e-01,1.672995380725634806e+00,1.323606029040798271e+00
4.052020858822329985e-01,1.946269638558166548e+01,1.227293790692821140e+01,5.667087814145616242e+00,4.457176937374532355e-01,-2.408850678456232686e+00,-2.602590402448999196e+00,-1.044963253298859307e+00,7.783099980060530498e-01,1.679305866593934216e+00,1.311452897225265701e+00
4.056891076200722646e-01,1.951447171860982621e+01,1.228769751353113016e+01,5.655551521268389337e+00,4.238937381880126809e-01,-2.422793635940199586e+00,-2.597900177310000558e+00,-1.025229457537741418e+00,7.985216892765072405e-01,1.685352937737503609e+00,1.299033271153710034e+00
4.061761293579114751e-01,1.956635509811674467e+01,1.230241512663367232e+01,5.643925723146391960e+00,4.020447190511994839e-01,-2.436632619129923683e+00,-2.593029309428922957e+00,-1.005386773898882202e+00,8.186457045876911476e-01,1.691135074598155263e+00,1.286349058356760500e+00
4.066631510957506856e-01,1.961834656395025078e+01,1.231709038972410042e+01,5.632210339927752329e+00,3.801712287192021145e-01,-2.450366729482720718e+00,-2.587977746285565317e+00,-9.854368780292914742e-01,8.386793184035246096e-01,1.696650798559203421e+00,1.273402234390057952e+00
4.071501728335899517e-01,1.967044615491272452e+01,1.233172294537054725e+01,5.620405293738435226e+00,3.582738630029159155e-01,-2.463995070645208063e+00,-2.582745449137594296e+00,-9.653814632875474810e-01,8.586198070206199073e-01,1.701898672261769274e+00,1.260194842159637618e+00
4.076371945714291622e-01,1.972265390875476498e+01,1.234631243522391841e+01,5.608510508695017549e+00,3.363532211222098334e-01,-2.477516748516053191e+00,-2.577332393063646698e+00,-9.452222405731819377e-01,8.784644490204427392e-01,1.706877299917050728e+00,1.246728991246923490e+00
4.081242163092683728e-01,1.977496986216887720e+01,1.236085850002086595e+01,5.596525910917452329e+00,3.144099056959476224e-01,-2.490930871308965955e+00,-2.571738567006041976e+00,-9.249609381553403065e-01,8.982105257202914750e-01,1.711585327614560947e+00,1.233006857233313047e+00
4.086112380471075833e-01,1.982739405078305950e+01,1.237536077958679215e+01,5.584451428541846951e+00,2.924445227318114293e-01,-2.504236549615909802e+00,-2.565963973813110144e+00,-9.045993015007663951e-01,9.178553216230593836e-01,1.716021443626325249e+00,1.219030681024391161e+00
4.090982597849467939e-01,1.987992650915445836e+01,1.238981891283891201e+01,5.572286991733222727e+00,2.704576816158869024e-01,-2.517432896470548354e+00,-2.560008630281130682e+00,-8.841390931010695287e-01,9.373961248658095879e-01,1.720184378707044326e+00,1.204802768173740102e+00
4.095852815227860044e-01,1.993256727076295576e+01,1.240423253778937962e+01,5.560032532698280683e+00,2.484499951020344710e-01,-2.530519027411924249e+00,-2.553872567195887289e+00,-8.635820922992949455e-01,9.568302276671472040e-01,1.724072906390222482e+00,1.190325488206365856e+00
4.100723032606252705e-01,1.998531636800477074e+01,1.241860129154845183e+01,5.547687985698158464e+00,2.264220793010262023e-01,-2.543494060548370683e+00,-2.547555829373830072e+00,-8.429300951157868704e-01,9.761549267734005442e-01,1.727685843280256872e+00,1.175601273941724756e+00
4.105593249984644810e-01,2.003817383218600767e+01,1.243292481032770880e+01,5.535253287061192573e+00,2.043745536694803189e-01,-2.556357116621648107e+00,-2.541058475702856700e+00,-8.221849140733628047e-01,9.953675239035880695e-01,1.731022049340492197e+00,1.160632620816373528e+00
4.110463467363036916e-01,2.009113969351624363e+01,1.244720272944333495e+01,5.522728375195662842e+00,1.823080409985408101e-01,-2.569107319071324280e+00,-2.534380579182699655e+00,-8.013483780217611763e-01,1.014465326193214612e+00,1.734080428177240618e+00,1.145422086206207446e+00
4.115333684741429576e-01,2.014421398110207306e+01,1.246143468331943893e+01,5.510113190602546673e+00,1.602231674023630870e-01,-2.581743794099375933e+00,-2.527522226964931562e+00,-7.804223319614091992e-01,1.033445646636845794e+00,1.736859927319763797e+00,1.129972288748324782e+00
4.120203902119821127e-01,2.019739672294058153e+01,1.247562030549143408e+01,5.497407675888271505e+00,1.381205623063722632e-01,-2.594265670735018681e+00,-2.520483520392584165e+00,-7.594086368664881848e-01,1.052305804529485966e+00,1.739359538496217494e+00,1.114285907662498909e+00
4.125074119498213787e-01,2.025068794591295074e+01,1.248975922860947918e+01,5.484611775777443299e+00,1.160008584352688610e-01,-2.606672080899788746e+00,-2.513264575039368509e+00,-7.383091695072656613e-01,1.071043125906786075e+00,1.741578297905565176e+00,1.098365682072239169e+00
4.129944336876605893e-01,2.030408767577785767e+01,1.250385108444194238e+01,5.471725437125605218e+00,9.386469180086409736e-02,-2.618962159472825846e+00,-2.505865520748527420e+00,-7.171258222717781239e-01,1.089654943984006419e+00,1.743515286485447735e+00,1.082214410325494924e+00
4.134814554254997998e-01,2.035759593716501215e+01,1.251789550387895567e+01,5.458748608931961677e+00,7.171270168964105629e-02,-2.631135044356415875e+00,-2.498286501671281634e+00,-6.958605029867596103e-01,1.108138599593827101e+00,1.745169630176026221e+00,1.065834949314936830e+00
4.139684771633390659e-01,2.041121275356862697e+01,1.253189211693599425e+01,5.445681242352116591e+00,4.954553065011935153e-02,-2.643189876541748529e+00,-2.490527676304899352e+00,-6.745151347378972595e-01,1.126491441622936573e+00,1.746540500179779576e+00,1.049230213797859523e+00
4.144554989011782764e-01,2.046493814734082051e+01,1.254584055275751808e+01,5.432523290710808972e+00,2.736382448000107548e-02,-2.655125800174908957e+00,-2.482589217530379422e+00,-6.530916556893838765e-01,1.144710827447420254e+00,1.747627113217272710e+00,1.032403175715703503e+00
4.149425206390174869e-01,2.051877213968510105e+01,1.255974043962066489e+01,5.419274709514631638e+00,5.168232213070944603e-03,-2.666941962623107454e+00,-2.474471312649737520e+00,-6.315920189027520726e-01,1.162794123366967192e+00,1.748428731778886025e+00,1.015356863513163344e+00
4.154295423768566975e-01,2.057271475064975874e+01,1.257359140493899474e+01,5.405935456464761479e+00,-1.704059389410572667e-02,-2.678637514541133857e+00,-2.466174163422915733e+00,-6.100181921550211772e-01,1.180738705037866154e+00,1.748944664372507951e+00,9.980943614569228739e-01
4.159165641146959080e-01,2.062676599912127884e+01,1.258739307526628792e+01,5.392505491469681722e+00,-3.926199837571520135e-02,-2.690211609938045978e+00,-2.457697986104300458e+00,-5.883721577561372706e-01,1.198541957904806665e+00,1.749174265767193592e+00,9.806188089539942254e-01
4.164035858525351186e-01,2.068092590281772658e+01,1.260114507630039959e+01,5.378984776657896205e+00,-6.149532257045420280e-02,-2.701663406244090737e+00,-2.449043011478849508e+00,-5.666559123657083363e-01,1.216201277631483890e+00,1.749116937232784830e+00,9.629333998696608665e-01
4.168906075903743846e-01,2.073519447828211781e+01,1.261484703288715181e+01,5.365373276390646318e+00,-8.373990463550728958e-02,-2.712992064377852230e+00,-2.440209484897839065e+00,-5.448714668090396396e-01,1.233714070530004925e+00,1.748772126775495206e+00,9.450413818450357217e-01
4.173776293282135952e-01,2.078957174087577187e+01,1.262849856902429124e+01,5.351670957274627938e+00,-1.059950795607409457e-01,-2.724196748813637381e+00,-2.431197666314220740e+00,-5.230208458924739956e-01,1.251077753989092045e+00,1.748139329369461370e+00,9.269460556142306018e-01
4.178646510660528057e-01,2.084405770477166797e+01,1.264209930786550196e+01,5.337877788174690608e+00,-1.282601791831423643e-01,-2.735276627649090742e+00,-2.422007830317585597e+00,-5.011060882180088383e-01,1.268289756901104015e+00,1.747218087184254198e+00,9.086507743211197363e-01
4.183516728038920718e-01,2.089865238294777683e+01,1.265564887172446085e+01,5.323993740226546478e+00,-1.505345322014604026e-01,-2.746230872673040668e+00,-2.412640266168747161e+00,-4.791292459972306128e-01,1.285347520087840811e+00,1.746007989808353589e+00,8.901589428357252753e-01
4.188386945417312268e-01,2.095335578718031044e+01,1.266914688207893569e+01,5.310018786849484584e+00,-1.728174641910609211e-01,-2.757058659433569758e+00,-2.403095277833945609e+00,-4.570923848645556120e-01,1.302248496725150417e+00,1.744508674468596698e+00,8.714740170702237609e-01
4.193257162795704929e-01,2.100816792803713184e+01,1.268259295957497912e+01,5.295952903759044261e+00,-1.951082976190582352e-01,-2.767759167306337087e+00,-2.393373184018631861e+00,-4.349975836897184145e-01,1.318990152766369661e+00,1.742719826245570092e+00,8.525995032945123953e-01
4.198127380174097034e-01,2.106308881487090900e+01,1.269598672403111017e+01,5.281796068979738301e+00,-2.174063518595874545e-01,-2.778331579563106501e+00,-2.383474318200914599e+00,-4.128469343896344901e-01,1.335569967364514721e+00,1.740641178284991764e+00,8.335389574514571187e-01
4.202997597552489140e-01,2.111811845581247127e+01,1.270932779444260774e+01,5.267548262857729036e+00,-2.397109432093764703e-01,-2.788775083440524494e+00,-2.373399028664572974e+00,-3.906425417394902011e-01,1.351985433293321215e+00,1.738272512005033743e+00,8.142959844716817219e-01
4.207867814930881800e-01,2.117325685776400590e+01,1.272261578898581647e+01,5.253209468073526622e+00,-2.620213849034926934e-01,-2.799088870209123669e+00,-2.363147678531711815e+00,-3.683865231831744413e-01,1.368234057367059719e+00,1.735613657299624135e+00,7.948742375880084587e-01
4.212738032309273351e-01,2.122850402639232925e+01,1.273585032502252545e+01,5.238779669654668680e+00,-2.843369871313359276e-01,-2.809272135242554924e+00,-2.352720645795013610e+00,-3.460810086429866317e-01,1.384313360859161568e+00,1.732664492737701956e+00,7.752774176494882097e-01
4.217608249687666011e-01,2.128385996612206554e+01,1.274903101910439318e+01,5.224258854988408807e+00,-3.066570570528441841e-01,-2.819324078087057206e+00,-2.342118323349614339e+00,-3.237281403286536019e-01,1.400220879919648276e+00,1.729424945758446519e+00,7.555092724350477296e-01
4.222478467066058117e-01,2.133932468012888961e+01,1.276215748697742214e+01,5.209647013834394436e+00,-3.289808988149263147e-01,-2.829243902531155097e+00,-2.331341119024580966e+00,-3.013300725456351525e-01,1.415954165991359037e+00,1.725894992862461841e+00,7.355735959667388801e-01
4.227348684444450222e-01,2.139489817033267371e+01,1.277522934358648854e+01,5.194944138337347361e+00,-3.513078135681124703e-01,-2.839030816675585100e+00,-2.320389455614017216e+00,-2.788889715027424998e-01,1.431510786224979626e+00,1.722074659798930707e+00,7.154742278226092767e-01
4.232218901822842883e-01,2.145058043739070541e+01,1.278824620307993243e+01,5.180150223039729163e+00,-3.736370994834454784e-01,-2.848684033003463512e+00,-2.309263770907759028e+00,-2.564070151190263047e-01,1.446888323892885575e+00,1.717964021748727532e+00,6.952150524491588213e-01
4.237089119201234988e-01,2.150637148069078108e+01,1.280120767881417621e+01,5.165265264894424391e+00,-3.959680517695602919e-01,-2.858202768450670117e+00,-2.297964517721709399e+00,-2.338863928300025652e-01,1.462084378801764117e+00,1.713563203503501553e+00,6.747999984734368573e-01
4.241959336579627093e-01,2.156227129834441669e+01,1.281411338335842665e+01,5.150289263277396223e+00,-4.182999626900321122e-01,-2.867586244476483248e+00,-2.286492163927762000e+00,-2.113293053931317722e-01,1.477096567704066388e+00,1.708872379640718142e+00,6.542330380147144409e-01
4.246829553958019199e-01,2.161827988717992710e+01,1.282696292849940356e+01,5.135222220000358995e+00,-4.406321215809030356e-01,-2.876833687134425332e+00,-2.274847192483356206e+00,-1.887379646926352628e-01,1.491922524708235942e+00,1.703891774694665573e+00,6.335181859957941253e-01
4.251699771336411859e-01,2.167439724273554802e+01,1.283975592524613774e+01,5.120064139323432073e+00,-4.629638148684662724e-01,-2.885944327143355803e+00,-2.263030101460627552e+00,-1.661145935435808241e-01,1.506559901687755554e+00,1.698621663323422570e+00,6.126594994539056316e-01
4.256569988714803410e-01,2.173062335925251176e+01,1.285249198383480618e+01,5.104815027967811503e+00,-4.852943260872424336e-01,-2.894917399958787385e+00,-2.251041404075198038e+00,-1.434614254952921719e-01,1.521006368688989197e+00,1.693062370471809297e+00,5.916610768512406970e-01
4.261440206093196070e-01,2.178695822966821183e+01,1.286517071373364196e+01,5.089474895128396348e+00,-5.076229358982322637e-01,-2.903752145844443966e+00,-2.238881628714528116e+00,-1.207807046340061419e-01,1.535259614337842082e+00,1.687214271530258491e+00,5.705270573850356186e-01
4.266310423471588176e-01,2.184340184560909748e+01,1.287779172364786007e+01,5.074043752486486980e+00,-5.299489221072941625e-01,-2.912447809944026744e+00,-2.226551318965962700e+00,-9.807468538492281063e-02,1.549317346245180360e+00,1.681077792489713785e+00,5.492616202973679140e-01
4.271180640849980281e-01,2.189995419738389515e+01,1.289035462152468092e+01,5.058521614222383889e+00,-5.522715596838672081e-01,-2.921003642353243723e+00,-2.214051033644295341e+00,-7.534563231343294198e-02,1.563177291411109948e+00,1.674653410092422634e+00,5.278689841844360631e-01
4.276050858228372942e-01,2.195661527397657764e+01,1.290285901455837347e+01,5.042908497028055770e+00,-5.745901207798354005e-01,-2.929418898192048815e+00,-2.201381346819010432e+00,-5.259581992572548437e-02,1.576837196628022131e+00,1.667941651978743112e+00,5.063534063055338263e-01
4.280921075606764492e-01,2.201338506303929421e+01,1.291530450919534623e+01,5.027204420119803174e+00,-5.969038747486028473e-01,-2.937692837677110091e+00,-2.188542847841139505e+00,-2.982753246870450958e-02,1.590294828882427458e+00,1.660943096829908816e+00,4.847191818916406492e-01
4.285791292985157153e-01,2.207026355088555292e+01,1.292769071113933776e+01,5.011409405250846660e+00,-6.192120881644900265e-01,-2.945824726194536058e+00,-2.175536141369665444e+00,-7.043063729100795811e-03,1.603547975755651223e+00,1.653658374506720596e+00,4.629706434535239001e-01
4.290661510363549258e-01,2.212725072248298730e+01,1.294001722535658239e+01,4.995523476724020639e+00,-6.415140248422137592e-01,-2.953813834372791991e+00,-2.162361847397635373e+00,1.575528316796925843e-02,1.616594445823250625e+00,1.646088166184259682e+00,4.411121600895913097e-01
4.295531727741941364e-01,2.218434656144658135e+01,1.295228365608112497e+01,4.979546661404343766e+00,-6.638089458567490997e-01,-2.961659438155897384e+00,-2.149020601277778830e+00,3.856519596131291472e-02,1.629432069053316834e+00,1.638233204482498095e+00,4.191481367931979563e-01
4.300401945120334024e-01,2.224155105003137223e+01,1.296448960682008256e+01,4.963478988731708341e+00,-6.860961095632438500e-01,-2.969360818876801922e+00,-2.135513053747847501e+00,6.138435345650572472e-02,1.642058697203501172e+00,1.630094273592943566e+00,3.970830137597132214e-01
4.305272162498726130e-01,2.229886416912555802e+01,1.297663468035904266e+01,4.947320490733467580e+00,-7.083747716172992259e-01,-2.976917263331035901e+00,-2.121839870955481544e+00,8.421042572956949357e-02,1.654472204216903553e+00,1.621672209401191056e+00,3.749212656930809295e-01
4.310142379877118235e-01,2.235628589824332835e+01,1.298871847876746877e+01,4.931071202037084156e+00,-7.306441849953857481e-01,-2.984328063850575141e+00,-2.108001734482747302e+00,1.070410743312772972e-01,1.666670486616735225e+00,1.612967899605482147e+00,3.526674011120587426e-01
4.315012597255510340e-01,2.241381621551789038e+01,1.300074060340418747e+01,4.914731159882713030e+00,-7.529036000155517883e-01,-2.991592518377934162e+00,-2.093999341370220701e+00,1.298739524922227773e-01,1.678651463899789142e+00,1.603982283831168587e+00,3.303259616559954814e-01
4.319882814633903001e-01,2.247145509769420713e+01,1.301270065492289163e+01,4.898300404135861541e+00,-7.751522643582635652e-01,-2.998709930540491619e+00,-2.079833404140774888e+00,1.527067053285029452e-01,1.690413078928704183e+00,1.594716353741220338e+00,3.079015213903191217e-01
4.324753032012294551e-01,2.252920252012196656e+01,1.302459823327772526e+01,4.881778977299986444e+00,-7.973894230875511191e-01,-3.005679609725058654e+00,-2.065504650822906907e+00,1.755369700481843598e-01,1.701953298323047870e+00,1.585171153142637346e+00,2.853986861115442863e-01
4.329623249390687212e-01,2.258705845674848334e+01,1.303643293772891454e+01,4.865166924529081172e+00,-8.196143186723578999e-01,-3.012500871152663517e+00,-2.051013824973683342e+00,1.983623761584567546e-01,1.713270112849187177e+00,1.575347778088822315e+00,2.628220926519033718e-01
4.334493466769079317e-01,2.264502288011140863e+01,1.304820436684844154e+01,4.848464293640329714e+00,-8.418261910080639954e-01,-3.019173035953579998e+00,-2.036361685701363999e+00,2.211805456734294850e-01,1.724361537808972500e+00,1.565247376977988214e+00,2.401764081836572640e-01
4.339363684147471423e-01,2.270309576133176677e+01,1.305991211852579070e+01,4.831671135126649475e+00,-8.640242774383315449e-01,-3.025695431242582334e+00,-2.021549007687524657e+00,2.439890933227435443e-01,1.735225613427217928e+00,1.554871150647413769e+00,2.174663295228826954e-01
4.344233901525864083e-01,2.276127707010647683e+01,1.307155578997370071e+01,4.814787502169379785e+00,-8.862078127770129932e-01,-3.032067390194418621e+00,-2.006576581208943999e+00,2.667856267607147114e-01,1.745860405237961821e+00,1.544220352463802737e+00,1.946965824330517680e-01
4.349104118904255634e-01,2.281956677470150652e+01,1.308313497773404954e+01,4.797813450650772360e+00,-9.083760293305083167e-01,-3.038288252119552446e+00,-1.991445212158923450e+00,2.895677467764063984e-01,1.756264004469593409e+00,1.533296288409457420e+00,1.718719209279955251e-01
4.353974336282648294e-01,2.287796484194431912e+01,1.309464927768369513e+01,4.780749039166686920e+00,-9.305281569201002689e-01,-3.044357362540087486e+00,-1.976155722068399623e+00,3.123330475041643517e-01,1.766434528428695527e+00,1.522100317164559957e+00,1.489971265747072060e-01
4.358844553661040400e-01,2.293647123721695991e+01,1.310609828504046703e+01,4.763594329039090525e+00,-9.526634229047354907e-01,-3.050274073265967889e+00,-1.960708948126502538e+00,3.350791166350739481e-01,1.776370120882767578e+00,1.510633850185279847e+00,1.260770077955413182e-01
4.363714771039432505e-01,2.299508592444849242e+01,1.311748159436910655e+01,4.746349384328741650e+00,-9.747810522038220515e-01,-3.056037742471380714e+00,-1.945105743200899795e+00,3.578035356289099855e-01,1.786068952441699498e+00,1.498898351777998794e+00,1.031163991702284122e-01
4.368584988417825166e-01,2.305380886610802094e+01,1.312879879958735785e+01,4.729014271847684192e+00,-9.968802673204431031e-01,-3.061647734771394180e+00,-1.929346975857565649e+00,3.805038799269875316e-01,1.795529220938056447e+00,1.486895339169316266e+00,8.012016073729322230e-02
4.373455205796217271e-01,2.311264002319720490e+01,1.314004949397204314e+01,4.711589061171898685e+00,-1.018960288364637146e+00,-3.067103421298851718e+00,-1.913433530380342695e+00,4.031777191655545600e-01,1.804749151806200880e+00,1.474626382572215011e+00,5.709317729526475205e-02
4.378325423174609377e-01,2.317157935524313572e+01,1.315123327016523547e+01,4.694073824653830052e+00,-1.041020333077025573e+00,-3.072404179781475619e+00,-1.897366306789972867e+00,4.258226173900121481e-01,1.813726998460187367e+00,1.462093105248029490e+00,3.404035770334479238e-02
4.383195640553001482e-01,2.323062682029080150e+01,1.316234972018040494e+01,4.676468637435018394e+00,-1.063059616852507050e+00,-3.077549394619152778e+00,-1.881146220862834006e+00,4.484361332696837898e-01,1.822461042670380671e+00,1.449297183564439928e+00,1.096663418182997063e-02
4.388065857931393587e-01,2.328978237489605618e+01,1.317339843540876565e+01,4.658773577458610760e+00,-1.085077352764410641e+00,-3.082538456961612994e+00,-1.864774204149249659e+00,4.710158203135126342e-01,1.830949594939120795e+00,1.436240347049501542e+00,-1.212303838801909173e-02
4.392936075309785693e-01,2.334904597411807003e+01,1.318437900662550355e+01,4.640988725481962618e+00,-1.107072751588620285e+00,-3.087370764786117494e+00,-1.848251203991389202e+00,4.935592270862274589e-01,1.839190994874857044e+00,1.422924378441459581e+00,-3.522368316436508273e-02
4.397806292688178353e-01,2.340841757151203595e+01,1.319529102399618203e+01,4.623114165089207361e+00,-1.129045021828090745e+00,-3.092045722975570676e+00,-1.831578183540858218e+00,5.160638974253546341e-01,1.847183611565370365e+00,1.409351113734742977e+00,-5.833030204562228427e-02
4.402676510066570459e-01,2.346789711912182241e+01,1.320613407708313325e+01,4.605149982703807154e+00,-1.150993369737513206e+00,-3.096562743396744644e+00,-1.814756121775816577e+00,5.385273706588844522e-01,1.854925843949623676e+00,1.395522442221749815e+00,-8.143787637169030980e-02
4.407546727444962564e-01,2.352748456747239914e+01,1.321690775485190450e+01,4.587096267601163291e+00,-1.172916999348170064e+00,-3.100921244978773750e+00,-1.797786013517796988e+00,5.609471818235902685e-01,1.862416121188466889e+00,1.381440306530713258e+00,-1.045413676255078084e-01
4.412416944823355225e-01,2.358717986556291990e+01,1.322761164567785030e+01,4.568953111921032928e+00,-1.194815112493234688e+00,-3.105120653791919594e+00,-1.780668869447959324e+00,5.833208618842733451e-01,1.869652903034208613e+00,1.367106702659383943e+00,-1.276357181352154591e-01
4.417287162201746775e-01,2.364698296085879292e+01,1.323824533735262676e+01,4.550720610680240696e+00,-1.216686908832938840e+00,-3.109160403126495886e+00,-1.763405716123231493e+00,6.056459379533560838e-01,1.876634680198873584e+00,1.352523680004896312e+00,-1.507158517763560468e-01
4.422157379580139436e-01,2.370689379928439777e+01,1.324880841709082091e+01,4.532398861785176258e+00,-1.238531585880203512e+00,-3.113039933572061546e+00,-1.745997595991857221e+00,6.279199335114242775e-01,1.883359974721327434e+00,1.337693341389419421e+00,-1.737766746747355651e-01
4.427027596958531541e-01,2.376691232521580943e+01,1.325930047153666358e+01,4.513987966044291866e+00,-1.260348339026494457e+00,-3.116758693096855382e+00,-1.728445567408575467e+00,6.501403686284650263e-01,1.889827340333212424e+00,1.322617843081798972e+00,-1.968130759096384796e-01
4.431897814336923647e-01,2.382703848147305692e+01,1.326972108677071205e+01,4.495488027180733148e+00,-1.282136361567755234e+00,-3.120316137127437273e+00,-1.710750704649524279e+00,6.723047601856624311e-01,1.896035362823647930e+00,1.307299394815255589e+00,-2.198199282173114444e-01
4.436768031715316307e-01,2.388727220931308892e+01,1.328006984831669612e+01,4.476899151844751401e+00,-1.303894844730798308e+00,-3.123711728628605577e+00,-1.692914097926578432e+00,6.944106220981289823e-01,1.901982660402803393e+00,1.291740259800905566e+00,-2.427920886950503121e-01
4.441638249093707858e-01,2.394761344842172690e+01,1.329034634114826474e+01,4.458221449626392996e+00,-1.325622977699589367e+00,-3.126944938183469080e+00,-1.674936853401533643e+00,7.164554655380226400e-01,1.907667884064153885e+00,1.275942754737411367e+00,-2.657243995053870655e-01
4.446508466472100518e-01,2.400806213690641044e+01,1.330055014969588889e+01,4.439455033067964074e+00,-1.347319947642009019e+00,-3.130015244073793390e+00,-1.656820093199703248e+00,7.384367991586016089e-01,1.913089717945604340e+00,1.259909249816440813e+00,-2.886116885809004717e-01
4.451378683850492624e-01,2.406861821128889289e+01,1.331068085785387289e+01,4.420600017676509452e+00,-1.368984939736872075e+00,-3.132922132360655088e+00,-1.638564955423183145e+00,7.603521293190271813e-01,1.918246879689534223e+00,1.243642168724194974e+00,-3.114487703294182008e-01
4.456248901228884729e-01,2.412928160649745379e+01,1.332073804898726266e+01,4.401656521936388344e+00,-1.390617137200953035e+00,-3.135665096965162491e+00,-1.620172594163751922e+00,7.821989603096493049e-01,1.923138120801387574e+00,1.227143988638799366e+00,-3.342304463394671910e-01
4.461119118607277390e-01,2.419005225585910068e+01,1.333072130593886584e+01,4.382624667321895373e+00,-1.412215721316268269e+00,-3.138243639749530800e+00,-1.601644179515490540e+00,8.039747945780355565e-01,1.927762227007255413e+00,1.210417240223858215e+00,-3.569515060860926070e-01
4.465989335985669495e-01,2.425093009109271236e+01,1.334063021103647095e+01,4.363504578309565396e+00,-1.433779871457927513e+00,-3.140657270598413042e+00,-1.582980897586705682e+00,8.256771329560228523e-01,1.932118018610301302e+00,1.193464507617687076e+00,-3.796067276374062160e-01
4.470859553364061600e-01,2.431191504230067224e+01,1.335046434609982846e+01,4.344296382390902878e+00,-1.455308765121630543e+00,-3.142905507500288742e+00,-1.564183950511826238e+00,8.473034748869361366e-01,1.936204350845712518e+00,1.176288428418729382e+00,-4.021908783610272931e-01
4.475729770742453706e-01,2.437300703796175938e+01,1.336022329244797291e+01,4.325000210084785301e+00,-1.476801577951911248e+00,-3.144987876629323331e+00,-1.545254556462687168e+00,8.688513186539887911e-01,1.940020114234835447e+00,1.158891693666900258e+00,-4.246987156313197787e-01
4.480599988120846366e-01,2.443420600492348527e+01,1.336990663090643139e+01,4.305616194949960729e+00,-1.498257483770337739e+00,-3.146903912427256866e+00,-1.526193949659437665e+00,8.903181616091524475e-01,1.943564234937786406e+00,1.141277047820748791e+00,-4.471249875368641380e-01
4.485470205499237917e-01,2.449551186839410377e+01,1.337951394181447817e+01,4.286144473597675919e+00,-1.519675654603882098e+00,-3.148653157685622705e+00,-1.507003380381240598e+00,9.117015004026569613e-01,1.946835675105028862e+00,1.123447288730839766e+00,-4.694644335882052211e-01
4.490340422877630577e-01,2.455692455193553414e+01,1.338904480503257943e+01,4.266585185704006022e+00,-1.541055260713813713e+00,-3.150235163628195334e+00,-1.487684114976281391e+00,9.329988312135015782e-01,1.949833433227743607e+00,1.105405267608789099e+00,-4.917117854263131083e-01
4.495210640256022683e-01,2.461844397745509028e+01,1.339849879994972248e+01,4.246938474022558196e+00,-1.562395470624415861e+00,-3.151649489993662456e+00,-1.468237435871778462e+00,9.542076499802574219e-01,1.952556544486981238e+00,1.087153888992655748e+00,-5.138617675309882227e-01
4.500080857634414788e-01,2.468007006519838953e+01,1.340787550549092089e+01,4.227204484396754225e+00,-1.583695451152316913e+00,-3.152895705118466729e+00,-1.448664641583142121e+00,9.753254526329833141e-01,1.955004081101545221e+00,1.068696110707775926e+00,-5.359090979301666113e-01
4.504951075012807449e-01,2.474180273374118499e+01,1.341717450012471069e+01,4.207383365772516370e+00,-1.604954367435721174e+00,-3.153973386020012537e+00,-1.428967046723225165e+00,9.963497353255044153e-01,1.957175152674853535e+00,1.050034943824146527e+00,-5.578484889091426258e-01
4.509821292391198999e-01,2.480364189998166324e+01,1.342639536187064664e+01,4.187475270210724965e+00,-1.626171382963964351e+00,-3.154882118479920727e+00,-1.409145982010873821e+00,1.017277994668499108e+00,1.959068906540343713e+00,1.031173452609322361e+00,-5.796746477204164361e-01
4.514691509769591660e-01,2.486558747913351652e+01,1.343553766830712171e+01,4.167480352899485041e+00,-1.647345659607650337e+00,-3.155621497127759412e+00,-1.389202794279018160e+00,1.038107727963640592e+00,1.960684528106042102e+00,1.012114754477390299e+00,-6.013822772941666006e-01
4.519561727147983765e-01,2.492763938471672702e+01,1.344460099657872298e+01,4.147398772167045777e+00,-1.668476357648129405e+00,-3.156191125524695718e+00,-1.369138846482884420e+00,1.058836433437582158e+00,1.962021241197461130e+00,9.928620199341678942e-01,-6.229660769483824634e-01
4.524431944526375871e-01,2.498979752855152014e+01,1.345358492340428747e+01,4.127230689493781135e+00,-1.689562635808391278e+00,-3.156590616247711534e+00,-1.348955517707039808e+00,1.079461610477794320e+00,1.963078308399815342e+00,9.734184725178631759e-01,-6.444207431004065345e-01
4.529302161904768531e-01,2.505206182075169963e+01,1.346248902509214140e+01,4.106976269468130880e+00,-1.710603651741932962e+00,-3.156819591617609166e+00,-1.328654200362002324e+00,1.099980773769924092e+00,1.963855055676955841e+00,9.537873905349144588e-01,-6.657410553182822044e-01
4.534172379283160637e-01,2.511443216973391301e+01,1.347131287761218665e+01,4.086635678962350582e+00,-1.731598567245721920e+00,-3.156877688198778120e+00,-1.308236260505038162e+00,1.120391614000804115e+00,1.964351121216341589e+00,9.339720643732872807e-01,-6.869228832643188287e-01
4.539042596661552742e-01,2.517690848212883381e+01,1.348005605641822946e+01,4.066209088088684531e+00,-1.752546538933110964e+00,-3.156764540548296250e+00,-1.287703086286849929e+00,1.140691718473117566e+00,1.964565932303437235e+00,9.139756904974991603e-01,-7.079614938944617242e-01
4.543912814039944847e-01,2.523949066282328602e+01,1.348871813653766694e+01,4.045696670310759302e+00,-1.773446720297022772e+00,-3.156479789453933815e+00,-1.267056090424971249e+00,1.160878625984564039e+00,1.964498860702801109e+00,8.938014979885353650e-01,-7.288518472842689944e-01
4.548783031418337508e-01,2.530217861496807785e+01,1.349729869261570769e+01,4.025098602279464366e+00,-1.794298263523820935e+00,-3.156023085191215660e+00,-1.246296701175576560e+00,1.180949880181764611e+00,1.964149323229827493e+00,8.734527702796217596e-01,-7.495889183658009935e-01
4.553653248796729058e-01,2.536497223996987671e+01,1.350579729892322334e+01,4.004415063842742484e+00,-1.815100319527029438e+00,-3.155394087573675233e+00,-1.225426362219621090e+00,1.200903029896883023e+00,1.963516781792828292e+00,8.529328441418964069e-01,-7.701676985326458835e-01
4.558523466175121719e-01,2.542787143748324397e+01,1.351421352936466214e+01,3.983646238055256195e+00,-1.835852037981362761e+00,-3.154592466002987816e+00,-1.204446532548199000e+00,1.220735629483946649e+00,1.962600743433159600e+00,8.322451086727780112e-01,-7.905831972312510336e-01
4.563393683553513824e-01,2.549087610540243887e+01,1.352254695748603730e+01,3.962792311188037431e+00,-1.856552567356968053e+00,-3.153617899518979861e+00,-1.183358686347221189e+00,1.240445239154772450e+00,1.961400760363393836e+00,8.113930042871282389e-01,-8.108304435384633413e-01
4.568263900931905930e-01,2.555398613985344269e+01,1.353079715648296855e+01,3.941853472737988806e+00,-1.877201054954000581e+00,-3.152470076849519298e+00,-1.162164312881288852e+00,1.260029425314615148e+00,1.959916430003541210e+00,7.903800217110885651e-01,-8.309044877253966010e-01
4.573134118310298590e-01,2.561720143518584081e+01,1.353896369920880538e+01,3.920829915437346269e+00,-1.897796646937432552e+00,-3.151148696460281062e+00,-1.140864916376862936e+00,1.279485760897440594e+00,1.958147395015313874e+00,7.692097009786874606e-01,-8.508004028075307756e-01
4.578004335688690141e-01,2.568052188396470825e+01,1.354704615818280011e+01,3.899721835263055603e+00,-1.918338488372137052e+00,-3.149653466604391827e+00,-1.119462015904689967e+00,1.298811825700865397e+00,1.956093343334441181e+00,7.478856304311821690e-01,-8.705132860810804729e-01
4.582874553067082801e-01,2.574394737696260904e+01,1.355504410559835904e+01,3.878529431446033460e+00,-1.938825723258277289e+00,-3.147984105371952168e+00,-1.097957145261451384e+00,1.318005206720791245e+00,1.953754008201026071e+00,7.264114457190988805e-01,-8.900382606456641588e-01
4.587744770445474907e-01,2.580747780315141071e+01,1.356295711333134868e+01,3.857252906480407084e+00,-1.959257494566909674e+00,-3.146140340739439267e+00,-1.076351852850728541e+00,1.337063498485646651e+00,1.951129168187953011e+00,7.047908288070670046e-01,-9.093704769131860655e-01
4.592614987823867012e-01,2.587111304969424452e+01,1.357078475294848197e+01,3.835892466132608813e+00,-1.979632944275917961e+00,-3.144121910618982607e+00,-1.054647701563167894e+00,1.355984303390347367e+00,1.948218647227339284e+00,6.830275069813287470e-01,-9.285051141030411515e-01
4.597485205202259673e-01,2.593485300193741949e+01,1.357852659571574883e+01,3.814448319450431946e+00,-1.999951213406183870e+00,-3.141928562907523759e+00,-1.032846268655937871e+00,1.374765232029885542e+00,1.945022314635032945e+00,6.611252518600168049e-01,-9.474373817235541839e-01
4.602355422580651778e-01,2.599869754340226535e+01,1.358618221260693915e+01,3.792920678771996013e+00,-2.020211442058032159e+00,-3.139560055535848715e+00,-1.010949145631444779e+00,1.393403903532586474e+00,1.941540085133160565e+00,6.390878784061685414e-01,-9.661625210396911356e-01
4.607225639959043884e-01,2.606264655577708567e+01,1.359375117431220659e+01,3.771309759734611244e+00,-2.040412769447968788e+00,-3.137016156517502985e+00,-9.889579381152793225e-01,1.411897945893044515e+00,1.937771918870715204e+00,6.169192439434471043e-01,-9.846758065270553306e-01
4.612095857337435989e-01,2.612669991890901855e+01,1.360123305124671944e+01,3.749615781283587079e+00,-2.060554333945668226e+00,-3.134296643997579679e+00,-9.668742657334511437e-01,1.430244996304701477e+00,1.933717821442197504e+00,5.946232471746262238e-01,-1.002972547312130924e+00
4.616966074715828094e-01,2.619085751079594360e+01,1.360862741355935590e+01,3.727838965680944749e+00,-2.080635273111242523e+00,-3.131401306301390797e+00,-9.446997619888646280e-01,1.448442701492101525e+00,1.929377843904299450e+00,5.722038272027938355e-01,-1.021048088598806469e+00
4.621836292094220200e-01,2.625511920757834261e+01,1.361593383114148459e+01,3.705979538514052152e+00,-2.100654723732783502e+00,-3.128329941983012841e+00,-9.224360741370578598e-01,1.466488718042801231e+00,1.924752082790635255e+00,5.496649625552951779e-01,-1.038897813081161914e+00
4.626706509472612860e-01,2.631948488353120652e+01,1.362315187363580193e+01,3.684037728704173897e+00,-2.120611821864174740e+00,-3.125082359873712523e+00,-9.000848630611960610e-01,1.484380712738949004e+00,1.919840680124518695e+00,5.270106702104051521e-01,-1.056517142342525695e+00
4.631576726851004966e-01,2.638395441105588901e+01,1.363028111044522817e+01,3.662013768514952083e+00,-2.140505702863170434e+00,-3.121658379130249461e+00,-8.776478031463339491e-01,1.502116362888516132e+00,1.914643823429789116e+00,5.042450046267497044e-01,-1.073901538240793041e+00
4.636446944229397071e-01,2.644852766067200278e+01,1.363732111074188680e+01,3.639907893560783148e+00,-2.160335501429761607e+00,-3.118057829283056748e+00,-8.551265821529137057e-01,1.519693356656210526e+00,1.909161745739679672e+00,4.813720567754361523e-01,-1.091046504280027030e+00
4.641317161607789732e-01,2.651320450100928383e+01,1.364427144347613918e+01,3.617720342815130774e+00,-2.180100351644797652e+00,-3.114280550284298954e+00,-8.325229010895417447e-01,1.537109393394033408e+00,1.903394725603735571e+00,4.583959531749397520e-01,-1.107947586968313969e+00
4.646187378986181282e-01,2.657798479879942732e+01,1.365113167738567057e+01,3.595451358618763749e+00,-2.199799387008882334e+00,-3.110326392555812891e+00,-8.098384740850252950e-01,1.554362183971501610e+00,1.897343087092779434e+00,4.353208549287274076e-01,-1.124600377161881770e+00
4.651057596364573943e-01,2.664286841886802648e+01,1.365790138100468276e+01,3.573101186687872577e+00,-2.219431740481565107e+00,-3.106195217036917811e+00,-7.870750282596307157e-01,1.571449451105558115e+00,1.891007199801915784e+00,4.121509567655784467e-01,-1.141000511395517947e+00
4.655927813742966603e-01,2.670785522412633384e+01,1.366458012267310274e+01,3.550670076122169228e+00,-2.238996544520758913e+00,-3.101886895232112362e+00,-7.642343035956598030e-01,1.588368929690098685e+00,1.884387478851595965e+00,3.888904860827012699e-01,-1.157143673199205747e+00
4.660798031121358154e-01,2.677294507556317882e+01,1.367116747054589077e+01,3.528158279412846543e+00,-2.258492931122470182e+00,-3.097401309258644542e+00,-7.413180528072340625e-01,1.605118367125202727e+00,1.877484384886715540e+00,3.655437019915328545e-01,-1.173025594401069682e+00
4.665668248499750814e-01,2.683813783223684624e+01,1.367766299260241070e+01,3.505566052450471481e+00,-2.277920031860801497e+00,-3.092738351893958182e+00,-7.183280412093402401e-01,1.621695523646020654e+00,1.870298424073762344e+00,3.421148943662770670e-01,-1.188642056416583825e+00
4.670538465878142365e-01,2.690343335126682334e+01,1.368406625665584642e+01,3.482893654532834393e+00,-2.297276977928176755e+00,-3.087897926623025757e+00,-6.952660465861829620e-01,1.638098172651289541e+00,1.862830148096020544e+00,3.186083828952266384e-01,-1.203988891524011784e+00
4.675408683256535025e-01,2.696883148782577422e+01,1.369037683036271424e+01,3.460141348372647307e+00,-2.316562900175914486e+00,-3.082879947685546629e+00,-6.721338590587155881e-01,1.654324101031569683e+00,1.855080154146802274e+00,2.950285161347400154e-01,-1.219061984126173837e+00
4.680278900634927131e-01,2.703433209513125490e+01,1.369659428123240552e+01,3.437309400105236890e+00,-2.335776929154994352e+00,-3.077684340123037376e+00,-6.489332809515163669e-01,1.670371109497082340e+00,1.847049084920748596e+00,2.713796705660379560e-01,-1.233857271998419325e+00
4.685149118013319236e-01,2.709993502443765578e+01,1.370271817663682690e+01,3.414398079296091293e+00,-2.354918195157162497e+00,-3.072311039825787571e+00,-6.256661266588442460e-01,1.686237012905261956e+00,1.838737628603155372e+00,2.476662496546616632e-01,-1.248370747522919988e+00
4.690019335391711897e-01,2.716564012502796999e+01,1.370874808382009213e+01,3.391407658948361714e+00,-2.373985828256267361e+00,-3.066759993579700527e+00,-6.023342225100040137e-01,1.701919640587940874e+00,1.830146518857359350e+00,2.238926829127073637e-01,-1.262598458909198751e+00
4.694889552770104002e-01,2.723144724420564344e+01,1.371468356990827253e+01,3.368338415510283568e+00,-2.392978958349874397e+00,-3.061031159113013711e+00,-5.789394066339565992e-01,1.717416836678199221e+00,1.821276534810168712e+00,2.000634249637951445e-01,-1.276536511400930607e+00
4.699759770148496107e-01,2.729735622728641431e+01,1.372052420191923616e+01,3.345190628882487527e+00,-2.411896715201175212e+00,-3.055124505142889468e+00,-5.554835288231675383e-01,1.732726460436897487e+00,1.812128501035333628e+00,1.761829546107399613e-01,-1.290181068469030912e+00
4.704629987526888213e-01,2.736336691759012751e+01,1.372626954677252087e+01,3.321964582425259049e+00,-2.430738228481136964e+00,-3.049040011421890739e+00,-5.319684503967420097e-01,1.747846386578849831e+00,1.802703287535071253e+00,1.522557739059944293e-01,-1.303528352990985351e+00
4.709500204905280873e-01,2.742947915643255641e+01,1.373191917129930495e+01,3.298660562965698873e+00,-2.449502627810950628e+00,-3.042777668784331979e+00,-5.083960440627963706e-01,1.762774505598671215e+00,1.793001809719631856e+00,1.282864072248012244e-01,-1.316574648416469318e+00
4.714370422283672424e-01,2.749569278311717824e+01,1.373747264225241693e+01,3.275278860804820891e+00,-2.468189042804723066e+00,-3.036337479192510624e+00,-4.847681937801122665e-01,1.777508724096278137e+00,1.783025028384916721e+00,1.042794003411042780e-01,-1.329316299919211186e+00
4.719240639662065084e-01,2.756200763492708461e+01,1.374292952631643949e+01,3.251819769724531461e+00,-2.486796603112481741e+00,-3.029719455782809767e+00,-4.610867946190040367e-01,1.792046965102075173e+00,1.772773949688132067e+00,8.023931950615015296e-02,-1.341749715535159648e+00
4.724110857040457745e-01,2.762842354711669302e+01,1.374828939011784001e+01,3.228283586994571408e+00,-2.505324438463405912e+00,-3.022923622911688035e+00,-4.373537526214986704e-01,1.806387168401772492e+00,1.762249625121504737e+00,5.617075052988174111e-02,-1.353871367286878957e+00
4.728981074418849295e-01,2.769494035290356848e+01,1.375355180023521307e+01,3.204670613379358102e+00,-2.523771678709354926e+00,-3.015950016201543793e+00,-4.135709846607442675e-01,1.820527290860883163e+00,1.751453151484035242e+00,3.207829786502969238e-02,-1.365677792294233583e+00
4.733851291797241956e-01,2.776155788346030917e+01,1.375871632320954774e+01,3.180981153144715190e+00,-2.542137453868684283e+00,-3.008798682586449669e+00,-3.897404182996531130e-01,1.834465306748900737e+00,1.740385670851287703e+00,7.966583693922557607e-03,-1.377165593871351845e+00
4.738721509175633506e-01,2.782827596790621527e+01,1.376378252555458737e+01,3.157215514064588113e+00,-2.560420894170283290e+00,-3.001469680357781389e+00,-3.658639916488695132e-01,1.848199208063093124e+00,1.729048370543253554e+00,-1.615975298190541753e-02,-1.388331442609821220e+00
4.743591726554026167e-01,2.789509443329921012e+01,1.376874997376724785e+01,3.133374007427604635e+00,-2.578621130097947578e+00,-2.993963079209706724e+00,-3.419436532239144011e-01,1.861727004852015144e+00,1.717442483090227734e+00,-4.029605724945439782e-02,-1.399172077448195495e+00
4.748461943932418272e-01,2.796201310462751621e+01,1.377361823433809107e+01,3.109456948043620272e+00,-2.596737292434960764e+00,-2.986278960284570516e+00,-3.179813618016675836e-01,1.875046725538631831e+00,1.705569286196767509e+00,-6.443765918918065161e-02,-1.409684306727728931e+00
4.753332161310810378e-01,2.802903180480152656e+01,1.377838687376187821e+01,3.085464654250123395e+00,-2.614768512309006532e+00,-2.978417416218137159e+00,-2.939790862760356394e-01,1.888156417243145757e+00,1.693430102703660012e+00,-8.857987477726148029e-02,-1.419865009234408948e+00
4.758202378689203038e-01,2.809615035464555888e+01,1.378305545854818526e+01,3.061397447918601245e+00,-2.632713921237308075e+00,-2.970378551184732707e+00,-2.699388055129292585e-01,1.901054146105464859e+00,1.681026300547968422e+00,-1.127180067850686029e-01,-1.429711135227242469e+00
4.763072596067595144e-01,2.816336857288960971e+01,1.378762355523208072e+01,3.037255654460812693e+00,-2.650572651172060201e+00,-2.962162480942251097e+00,-2.458625082044831878e-01,1.913737997607336094e+00,1.668359292721111942e+00,-1.368473456759291551e-01,-1.439219707452811470e+00
4.767942813445987249e-01,2.823068627616119031e+01,1.379209073038486899e+01,3.013039602834953090e+00,-2.668343834546138993e+00,-2.953769332877034692e+00,-2.217521927225087897e-01,1.926206076894149799e+00,1.655430537224975129e+00,-1.609631704991687506e-01,-1.448387822146095960e+00
4.772813030824379354e-01,2.829810327897705236e+01,1.379645655062490306e+01,2.988749625551785805e+00,-2.686026604319065925e+00,-2.945199246048651354e+00,-1.976098669712489375e-01,1.938456509096400548e+00,1.642241537026102538e+00,-1.850607497813823166e-01,-1.457212650017573718e+00
4.777683248202772015e-01,2.836561939373496344e+01,1.380072058262846468e+01,2.964386058680651637e+00,-2.703620094023252207e+00,-2.936452371234530734e+00,-1.734375482393604173e-01,1.950487439650806287e+00,1.628793840007901395e+00,-2.091353424150022011e-01,-1.465691437226569693e+00
4.782553465581163565e-01,2.843323443070548251e+01,1.380488239314070142e+01,2.939949241855421391e+00,-2.721123437810520684e+00,-2.927528870974490438e+00,-1.492372630511626941e-01,1.962297034621105052e+00,1.615089038920918707e+00,-2.331821985441153711e-01,-1.473821506340895482e+00
4.787423682959556226e-01,2.850094819802373891e+01,1.380894154898663828e+01,2.915439518280343201e+00,-2.738535770498896404e+00,-2.918428919615131623e+00,-1.250110470171390542e-01,1.973883481018502639e+00,1.601128771331142620e+00,-2.571965604475618949e-01,-1.481600257282742028e+00
4.792293900337948331e-01,2.856876050168111547e+01,1.381289761708224795e+01,2.890857234735847214e+00,-2.755856227619649435e+00,-2.909152703354121794e+00,-1.007609446837214318e-01,1.985244987121772997e+00,1.586914719566371534e+00,-2.811736634192618656e-01,-1.489025168260829535e+00
4.797164117716340437e-01,2.863667114551714477e+01,1.381675016444560100e+01,2.866202741584201519e+00,-2.773083945464664524e+00,-2.899700420284342606e+00,-7.648900938227010116e-02,1.996379782797065294e+00,1.572448610660604373e+00,-3.051087366458813399e-01,-1.496093796688869881e+00
4.802034335094733097e-01,2.870467993121109274e+01,1.382049875820806051e+01,2.841476392775178716e+00,-2.790218061134003502e+00,-2.890072280437936847e+00,-5.219730307740477748e-02,2.007286119817309977e+00,1.557732216296511707e+00,-3.289970040816676544e-01,-1.502803780090238295e+00
4.806904552473124648e-01,2.877278665827382298e+01,1.382414296562555478e+01,2.816678545851559967e+00,-2.807257712583810072e+00,-2.880268505830207104e+00,-2.788789621451082112e-02,2.017962272181336836e+00,1.542767352745918696e+00,-3.528336853206235357e-01,-1.509152836988949531e+00
4.811774769851517308e-01,2.884099112403953313e+01,1.382768235408992474e+01,2.791809561954581298e+00,-2.824202038674461956e+00,-2.870289330503410952e+00,-3.562867566527350149e-03,2.028406536432651119e+00,1.527555880808349142e+00,-3.766139964659420691e-01,-1.515138767786909924e+00
4.816644987229909414e-01,2.890929312365740955e+01,1.383111649114031216e+01,2.766869805829341722e+00,-2.841050179218961080e+00,-2.860135000570434460e+00,2.077569591995898080e-02,2.038617231977831068e+00,1.512099705747630862e+00,-4.003331509966385759e-01,-1.520759455627388013e+00
4.821515204608301519e-01,2.897769245008346672e+01,1.383444494447464379e+01,2.741859645830053260e+00,-2.857801275031663035e+00,-2.849805774258326707e+00,4.512569927944842796e-02,2.048592701404647887e+00,1.496400777226514656e+00,-4.239863606315477096e-01,-1.526012867244817439e+00
4.826385421986694180e-01,2.904618889407222326e+01,1.383766728196114926e+01,2.716779453925275867e+00,-2.874454467977218819e+00,-2.839301921951731700e+00,6.948503968292985000e-02,2.058331310799803582e+00,1.480461089239369254e+00,-4.475688361905074686e-01,-1.530897053800815755e+00
4.831255639365086285e-01,2.911478224416839922e+01,1.384078307164997845e+01,2.691629605703050654e+00,-2.891008901019813671e+00,-2.828623726236200842e+00,9.385160659404845340e-02,2.067831450066351717e+00,1.464282680042925167e+00,-4.710757884528335993e-01,-1.535410151706507964e+00
4.836125856743478391e-01,2.918347228669879101e+01,1.384379188178485798e+01,2.666410480375891456e+00,-2.907463718272702557e+00,-2.817771481941337086e+00,1.182232819260700118e-01,2.077091533240783328e+00,1.447867632085003464e+00,-4.945024290131092570e-01,-1.539550383431086189e+00
4.840996074121870496e-01,2.925225880576376625e+01,1.384669328081482220e+01,2.641122460785837678e+00,-2.923818065047943726e+00,-2.806745496183903121e+00,1.425979401994574847e-01,2.086109998809752675e+00,1.431218071931408264e+00,-5.178439711341202845e-01,-1.543316058296663185e+00
4.845866291500262601e-01,2.932114158322921327e+01,1.384948683740601361e+01,2.615765933409245569e+00,-2.940071087906500402e+00,-2.795546088410709729e+00,1.669734487003522450e-01,2.094885310026500136e+00,1.414336170190728215e+00,-5.410956305972027813e-01,-1.546705573259375299e+00
4.850736508878655262e-01,2.939012039871806792e+01,1.385217212045354707e+01,2.590341288361660776e+00,-2.956221934708532562e+00,-2.784173590441467727e+00,1.913476676396506093e-01,2.103415955226909606e+00,1.397224141437308331e+00,-5.642526265497320725e-01,-1.549717413676771738e+00
4.855606726257047367e-01,2.945919502960214231e+01,1.385474869909343987e+01,2.564848919402500371e+00,-2.972269754664007113e+00,-2.772628346511459174e+00,2.157184503129216946e-01,2.111700448145242603e+00,1.379884244132181914e+00,-5.873101823499546903e-01,-1.552350154061452603e+00
4.860476943635439473e-01,2.952836525099378662e+01,1.385721614271460211e+01,2.539289223939690920e+00,-2.988213698383567429e+00,-2.760910713314106868e+00,2.400836432610282678e-01,2.119737328229525986e+00,1.362318780542079999e+00,-6.102635264090545686e-01,-1.554602458820976363e+00
4.865347161013831578e-01,2.959763083573762188e+01,1.385957402097090352e+01,2.513662603034237719e+00,-3.004052917929682653e+00,-2.749021060043438602e+00,2.644410864314934440e-01,2.127525160956633243e+00,1.344530096656507467e+00,-6.331078930304994135e-01,-1.556473082984079159e+00
4.870217378392223684e-01,2.966699155440216629e+01,1.386182190379329171e+01,2.487969461404706539e+00,-3.019786566868027489e+00,-2.736959768436398655e+00,2.887886133405856981e-01,2.135062538146956790e+00,1.326520582102827195e+00,-6.558385232466090731e-01,-1.557960872913061845e+00
4.875087595770616344e-01,2.973644717527169234e+01,1.386395936140199403e+01,2.462210207431569042e+00,-3.035413800319223920e+00,-2.724727232815045586e+00,3.131240512362336581e-01,2.142348078278840440e+00,1.308292670059397089e+00,-6.784506656524882384e-01,-1.559064767002565688e+00
4.879957813149008450e-01,2.980599746433772523e+01,1.386598596431876906e+01,2.436385253161580611e+00,-3.050933775010745919e+00,-2.712323860128660336e+00,3.374452212615455249e-01,2.149380426802598443e+00,1.289848837166805096e+00,-7.009395772370978772e-01,-1.559783796364536901e+00
4.884828030527400555e-01,2.987564218529072946e+01,1.386790128337923278e+01,2.410495014312016959e+00,-3.066345649329147882e+00,-2.699750069995712654e+00,3.617499386191462829e-01,2.156158256454215660e+00,1.271191603437116235e+00,-7.233005242116474776e-01,-1.560117085499481249e+00
4.889698247905793216e-01,2.994538109951218274e+01,1.386970488974525217e+01,2.384539910274676267e+00,-3.081648583372650130e+00,-2.687006294745621027e+00,3.860360127363831051e-01,2.162680267568751979e+00,1.252323532161052411e+00,-7.455287828353760471e-01,-1.560063852953975427e+00
4.894568465284185321e-01,3.001521396606568715e+01,1.387139635491738687e+01,2.358520364120153090e+00,-3.096841739003789229e+00,-2.674092979460577002e+00,4.103012474309621904e-01,2.168945188393333723e+00,1.233247229813478674e+00,-7.676196402383252959e-01,-1.559623411964473183e+00
4.899438682662576872e-01,3.008514054168901097e+01,1.387297525074742843e+01,2.332436802601697057e+00,-3.111924279902548385e+00,-2.661010582017078629e+00,4.345434410776263245e-01,2.174951775399887488e+00,1.213965345956697917e+00,-7.895683952416359119e-01,-1.558795171087365983e+00
4.904308900040970087e-01,3.015516058078571149e+01,1.387444114945097340e+01,2.306289656159131063e+00,-3.126895371619646813e+00,-2.647759573127397292e+00,4.587603867754397324e-01,2.180698813597465424e+00,1.194480573141871504e+00,-8.113703591749872324e-01,-1.557578634815271146e+00
4.909179117419361638e-01,3.022527383541675761e+01,1.387579362362008695e+01,2.280079358922695310e+00,-3.141754181630140863e+00,-2.634340436380964601e+00,4.829498725158205552e-01,2.186185116844311160e+00,1.174795646808546312e+00,-8.330208566913230861e-01,-1.555973404179691988e+00
4.914049334797753743e-01,3.029548005529213839e+01,1.387703224623600740e+01,2.253806348716803409e+00,-3.156499879387254293e+00,-2.620753668285578097e+00,5.071096813513127355e-01,2.191409528159491860e+00,1.154913345182139395e+00,-8.545152265788211743e-01,-1.553979177339807505e+00
4.918919552176146959e-01,3.036577898776273443e+01,1.387815659068194307e+01,2.227471067063633736e+00,-3.171131636376560259e+00,-2.606999778308491944e+00,5.312375915651799119e-01,2.196370920034287799e+00,1.134836489169486429e+00,-8.758488225702094621e-01,-1.551595750157640063e+00
4.923789769554538509e-01,3.043617037781175583e+01,1.387916623075592781e+01,2.201073959186785167e+00,-3.185648626170362263e+00,-2.593079288917455649e+00,5.553313768416108243e-01,2.201068194743216466e+00,1.114567942252529864e+00,-8.970170141492455063e-01,-1.548823016759493409e+00
4.928659986932930615e-01,3.050665396804650698e+01,1.388006074068370310e+01,2.174615474014729877e+00,-3.200050024482340660e+00,-2.578992735621505439e+00,5.793888064367567203e-01,2.205500284654622334e+00,1.094110610379881443e+00,-9.180151873544939445e-01,-1.545660970083489349e+00
4.933530204311322165e-01,3.057722949868999507e+01,1.388083969513174942e+01,2.148096064184247034e+00,-3.214335009222558881e+00,-2.564740667011771613e+00,6.034076453504950699e-01,2.209666152541118755e+00,1.073467441856619242e+00,-9.388387455804261261e-01,-1.542109702413654304e+00
4.938400421689715381e-01,3.064789670757269135e+01,1.388150266922028742e+01,2.121516186043719721e+00,-3.228502760552653505e+00,-2.550323644802040768e+00,6.273856544989404593e-01,2.213564791889520045e+00,1.052641427231963078e+00,-9.594831103757242019e-01,-1.538169405900004172e+00
4.943270639068106931e-01,3.071865533012401883e+01,1.388204923853642292e+01,2.094876299656436736e+00,-3.242552460941330317e+00,-2.535742243869296697e+00,6.513205908876515959e-01,2.217195227210529751e+00,1.031635599185139140e+00,-9.799437222388529545e-01,-1.533840373065082918e+00
4.948140856446499036e-01,3.078950509936403890e+01,1.388247897914730977e+01,2.068176868803747848e+00,-3.256483295220122365e+00,-2.520997052294081442e+00,6.752102077856241280e-01,2.220556514348056787e+00,1.010453032409201146e+00,-1.000216041410915357e+00,-1.529122997296665343e+00
4.953011073824892252e-01,3.086044574589523037e+01,1.388279146761340144e+01,2.041418360988105807e+00,-3.270294450639459782e+00,-2.506088671400724444e+00,6.990522549000584007e-01,2.223647740788214477e+00,9.890968434928961717e-01,-1.020295548665804297e+00,-1.524017773326768577e+00
4.957881291203283802e-01,3.093147699789394878e+01,1.388298628100174703e+01,2.014601247436131892e+00,-3.283985116924938552e+00,-2.491017715797497978e+00,7.228444785517682547e-01,2.226468025967945685e+00,9.675701908006353325e-01,-1.040177746097536993e+00,-1.518525297696909027e+00
4.962751508581675908e-01,3.100259858110219469e+01,1.388306299689940460e+01,1.987726003101494499e+00,-3.297554486333948986e+00,-2.475784813416625596e+00,7.465846218514471389e-01,2.229016521583394805e+00,9.458762743504773862e-01,-1.059858157904965292e+00,-1.512646269209703576e+00
4.967621725960068568e-01,3.107381021881905170e+01,1.388302119342682950e+01,1.960793106667819252e+00,-3.311001753712463636e+00,-2.460390605554169330e+00,7.702704248765401829e-01,2.231292411897804584e+00,9.240183356901647826e-01,-1.079332331173602277e+00,-1.506381489366591220e+00
4.972491943338460674e-01,3.114511163189244769e+01,1.388286044925142271e+01,1.933803040551400620e+00,-3.324326116552209331e+00,-2.444835746909790775e+00,7.938996248489957885e-01,2.233294914049206881e+00,9.019996577711972829e-01,-1.098595836654862712e+00,-1.499731862791964021e+00
4.977362160716852224e-01,3.121650253871106884e+01,1.388258034360110393e+01,1.906756290903783402e+00,-3.337526775048125671e+00,-2.429120905626348303e+00,8.174699563137943770e-01,2.235023278357756382e+00,8.798235648208887483e-01,-1.117644269542590330e+00,-1.492698397643516861e+00
4.982232378095245440e-01,3.128798265519503730e+01,1.388218045627790609e+01,1.879653347614691494e+00,-3.350602932155814173e+00,-2.413246763329550681e+00,8.409791513178075384e-01,2.236476788632561163e+00,8.574934222127303940e-01,-1.136473250246486710e+00,-1.485282206008788908e+00
4.987102595473637545e-01,3.135955169478877025e+01,1.388166036767174916e+01,1.852494704314099572e+00,-3.363553793649793011e+00,-2.397214015167188794e+00,8.644249395901515420e-01,2.237654762478512360e+00,8.350126363343695068e-01,-1.155078425163477363e+00,-1.477484504288166134e+00
4.991972812852029096e-01,3.143120936845176416e+01,1.388101965877416433e+01,1.825280858374972670e+00,-3.376378568181485740e+00,-2.381023369848519700e+00,8.878050487225497278e-01,2.238556551602426392e+00,8.123846544540289649e-01,-1.173455467445682743e+00,-1.469306613563931219e+00
4.996843030230422311e-01,3.150295538465019618e+01,1.388025791119210695e+01,1.798012310915606538e+00,-3.389076467337702514e+00,-2.364675549683394884e+00,9.111172043507518303e-01,2.239181542118966917e+00,7.896129645847784762e-01,-1.191600077765922361e+00,-1.460749959955622401e+00
5.001713247608814417e-01,3.157478944766704743e+01,1.387937470711118415e+01,1.770689567097383899e+00,-3.401646705030659135e+00,-2.348171285000820063e+00,9.343591421851971113e-01,2.239529149258360885e+00,7.667010303837129559e-01,-1.209508094407240053e+00,-1.451816082866503432e+00
5.006583464987205412e-01,3.164671125551798880e+01,1.387836962923384476e+01,1.743313135848122641e+00,-3.414088496232012382e+00,-2.331511298113414732e+00,9.575286402507976469e-01,2.239598799342617852e+00,7.436521146328791687e-01,-1.227175775755483755e+00,-1.442506633490158174e+00
5.011453682365598628e-01,3.171872051167145656e+01,1.387724226111476789e+01,1.715883527693278676e+00,-3.426401061544749993e+00,-2.314696340850654011e+00,9.806234394495479956e-01,2.239389966647653107e+00,7.204697146114439343e-01,-1.244599064031233215e+00,-1.432823315954593335e+00
5.016323899743990733e-01,3.179081691730360859e+01,1.387599218694892222e+01,1.688401256968695918e+00,-3.438583624814197659e+00,-2.297727180781631517e+00,1.003641275080054740e+00,2.238902162649832661e+00,6.971573901982297539e-01,-1.261773893534335889e+00,-1.422767937030319896e+00
5.021194117122382838e-01,3.186300017037041599e+01,1.387461899157643153e+01,1.660866842024969703e+00,-3.450635412878516828e+00,-2.280604598852531417e+00,1.026579882187502735e+00,2.238134933984242458e+00,6.737187353477066543e-01,-1.278696239573359872e+00,-1.412342410456954855e+00
5.026064334500776054e-01,3.193526996558376041e+01,1.387312226051221487e+01,1.633280805226635879e+00,-3.462555655641337715e+00,-2.263329389379916012e+00,1.049436995823060270e+00,2.237087862602677557e+00,6.501573774666852268e-01,-1.295362119444896098e+00,-1.401548756344678459e+00
5.030934551879167049e-01,3.200762599440219702e+01,1.387150157997355038e+01,1.605643672945850309e+00,-3.474343586144600593e+00,-2.245902360039165657e+00,1.072210351305898701e+00,2.235760565927723320e+00,6.264769767860827177e-01,-1.311767593410161137e+00,-1.390389100569555225e+00
5.035804769257559155e-01,3.208006794503665304e+01,1.386975653690551447e+01,1.577955975550468404e+00,-3.485998440641642659e+00,-2.228324331848023920e+00,1.094897684487897926e+00,2.234152697002925514e+00,6.026812257276832341e-01,-1.327908765668952995e+00,-1.378865674162680133e+00
5.040674986635952370e-01,3.215259550247049702e+01,1.386788671900435510e+01,1.550218247386736747e+00,-3.497519458670442116e+00,-2.210596139145367900e+00,1.117496732020866856e+00,2.232263944639055975e+00,5.787738482660738093e-01,-1.343781785330834699e+00,-1.366980812693230796e+00
5.045545204014344476e-01,3.222520834849447624e+01,1.386589171473874949e+01,1.522431026756409178e+00,-3.508905883127098946e+00,-2.192718629565097554e+00,1.140005231626430415e+00,2.230094033556470734e+00,5.547585992855966763e-01,-1.359382847383657333e+00,-1.354736955645355012e+00
5.050415421392736581e-01,3.229790616175638007e+01,1.386377111336896206e+01,1.494594855888330187e+00,-3.520156960339531071e+00,-2.174692664005162701e+00,1.162420922368549325e+00,2.227642724523552165e+00,5.306392639323518345e-01,-1.374708193659396116e+00,-1.342136645788909677e+00
5.055285638771127577e-01,3.237068861782526596e+01,1.386152450496392241e+01,1.466710280904569119e+00,-3.531271940141358368e+00,-2.156519116591784968e+00,1.184741544928602064e+00,2.224909814491254689e+00,5.064196569613259591e-01,-1.389754113797251778e+00,-1.329182528544082809e+00
5.060155856149520792e-01,3.244355538927054283e+01,1.385915148041618927e+01,1.438777851780975503e+00,-3.542250075946016263e+00,-2.138198874638791658e+00,1.206964841883138018e+00,2.221895136723729625e+00,4.821036220785309134e-01,-1.404516946204088512e+00,-1.315877351339846957e+00
5.065026073527912898e-01,3.251650614575547849e+01,1.385665163145483092e+01,1.410798122302326041e+00,-3.553090624821042987e+00,-2.119732838602168101e+00,1.229088557984161278e+00,2.218598560925056695e+00,4.576950312783038544e-01,-1.418993079012120795e+00,-1.302223962966318593e+00
5.069896290906305003e-01,3.258954055414570661e+01,1.385402455065620053e+01,1.382771650011836773e+00,-3.563792847562622157e+00,-2.101121922029686395e+00,1.251110440442130711e+00,2.215019993362051576e+00,4.331977841755679792e-01,-1.433178951033964310e+00,-1.288225312920920462e+00
5.074766508284697109e-01,3.266265827863222881e+01,1.385126983145261903e+01,1.354698996155254020e+00,-3.574356008770297244e+00,-2.082367051505745970e+00,1.273028239211497104e+00,2.211159376983176106e+00,4.086158073332457619e-01,-1.447071052714940409e+00,-1.273884450748443475e+00
5.079636725663089214e-01,3.273585898086916757e+01,1.384838706813895470e+01,1.326580725619406209e+00,-3.584779376921910288e+00,-2.063469166591350934e+00,1.294839707278882646e+00,2.207016691533537855e+00,3.839530535847144876e-01,-1.460665927082696047e+00,-1.259204525374957306e+00
5.084506943041481319e-01,3.280914232012619181e+01,1.384537585587711916e+01,1.298417406865241874e+00,-3.595062224448743571e+00,-2.044429219759239302e+00,1.316542600953874542e+00,2.202591953665978153e+00,3.592135013513324537e-01,-1.473960170694126770e+00,-1.244188784435576789e+00
5.089377160419874535e-01,3.288250795345567923e+01,1.384223579069845123e+01,1.270209611855361631e+00,-3.605203827810875783e+00,-2.025248176324170757e+00,1.338134680162428314e+00,2.197885217048255235e+00,3.344011539550389434e-01,-1.486950434579596525e+00,-1.228840573596091001e+00
5.094247377798266641e-01,3.295595553587443050e+01,1.383896646950402065e+01,1.241957915976067639e+00,-3.615203467572729590e+00,-2.005927014368387162e+00,1.359613708742866356e+00,2.192896572466322969e+00,3.095200389260500673e-01,-1.499633425184446089e+00,-1.213163335868469472e+00
5.099117595176657636e-01,3.302948472056033324e+01,1.383556749006281450e+01,1.213662897953832420e+00,-3.625060428478858121e+00,-1.986466724662182770e+00,1.380977454744539257e+00,2.187626147923689146e+00,2.845742073055659849e-01,-1.512005905307831188e+00,-1.197160610920185331e+00
5.103987812555050851e-01,3.310309515906347144e+01,1.383203845100784157e+01,1.185325139766322255e+00,-3.634773999529913979e+00,-1.966868310579668711e+00,1.402223690729058170e+00,2.182074108736876461e+00,2.595677329436012482e-01,-1.524064695038837680e+00,-1.180836034377438004e+00
5.108858029933442957e-01,3.317678650153197850e+01,1.382837895183014609e+01,1.156945226547912320e+00,-3.644343474058825194e+00,-1.947132788009699800e+00,1.423350194074132435e+00,2.176240657626975938e+00,2.345047117918956925e-01,-1.535806672689886021e+00,-1.164193337122234162e+00
5.113728247311835062e-01,3.325055839695269100e+01,1.382458859287070219e+01,1.128523746489639379e+00,-3.653768149807203436e+00,-1.927261185261916143e+00,1.444354747280065965e+00,2.170126034807284388e+00,2.093892611918434232e-01,-1.547228775727472527e+00,-1.147236344583301815e+00
5.118598464690228278e-01,3.332441049340642536e+01,1.382066697531023003e+01,1.100061290733676422e+00,-3.663047329001939190e+00,-1.907254542967963484e+00,1.465235138278838667e+00,2.163730518067036090e+00,1.842255191575263851e-01,-1.558328001700182153e+00,-1.129968976020880200e+00
5.123468682068619273e-01,3.339834243833780647e+01,1.381661370115691767e+01,1.071558453262340782e+00,-3.672180318432001656e+00,-1.887113913977899848e+00,1.485989160745773807e+00,2.157054422851239384e+00,1.590176436538561777e-01,-1.569101409163995875e+00,-1.112395243805396339e+00
5.128338899447011379e-01,3.347235387884014557e+01,1.381242837323202188e+01,1.043015830781464981e+00,-3.681166429525483785e+00,-1.866840363251665025e+00,1.506614614413909869e+00,2.150098102336572392e+00,1.337698118696726279e-01,-1.579546118604942428e+00,-1.094519252689925004e+00
5.133209116825404594e-01,3.354644446195459295e+01,1.380811059515340133e+01,1.014434022598405871e+00,-3.690004978426803195e+00,-1.846434967745815836e+00,1.527109305390874194e+00,2.142861947503410747e+00,1.084862194860518603e-01,-1.589659313358992687e+00,-1.076345199076599757e+00
5.138079334203796700e-01,3.362061383498419787e+01,1.380365997131693945e+01,9.858136304944790096e-01,-3.698695286074143773e+00,-1.825898816295361105e+00,1.547471046478427148e+00,2.135346387203925556e+00,8.317107993961792012e-02,-1.599438240529282851e+00,-1.057877370276842033e+00
5.142949551582188805e-01,3.369486164582274768e+01,1.379907610687586761e+01,9.571552585918320366e-01,-3.707236678277108233e+00,-1.805233009490727181e+00,1.567697657494645291e+00,2.127551888226265842e+00,5.782862368089269900e-02,-1.608880211900651780e+00,-1.039120143765421611e+00
5.147819768960580911e-01,3.376918754329805239e+01,1.379435860771799760e+01,9.284595132149031649e-01,-3.715628485794560287e+00,-1.784438659549936634e+00,1.587786965598658284e+00,2.119478955354854310e+00,3.246309742779152074e-02,-1.617982604851450068e+00,-1.020077986428434835e+00
5.152689986338973016e-01,3.384359117753011503e+01,1.378950708044085616e+01,8.997270027463030173e-01,-3.723870044412687541e+00,-1.763516890185899744e+00,1.607736805618041220e+00,2.111128131426754262e+00,7.078763414138378174e-03,-1.626742863262661487e+00,-1.000755453805097783e+00
5.157560203717365122e-01,3.391807220030396053e+01,1.378452113232471632e+01,8.709583374772005282e-01,-3.731960695023276209e+00,-1.742468836468869631e+00,1.627545020378815321e+00,2.102499997384142283e+00,-1.832010136674022682e-02,-1.635158498424337470e+00,-9.811571893234174446e-01
5.162430421095757227e-01,3.399263026545702360e+01,1.377940037130354867e+01,8.421541294522314480e-01,-3.739899783702175462e+00,-1.721295644684076365e+00,1.647209461038035005e+00,2.093595172322868958e+00,-4.372920592331686063e-02,-1.643227089939302443e+00,-9.612879235297318026e-01
5.167300638474149332e-01,3.406726502928133016e+01,1.377414440593386047e+01,8.133149923088849320e-01,-3.747686661787981155e+00,-1.699998472184506060e+00,1.666727987418998858e+00,2.084414313537116037e+00,-6.914424603210644893e-02,-1.650946286624172643e+00,-9.411524733121096054e-01
5.172170855852541438e-01,3.414197615094060723e+01,1.376875284536142807e+01,7.844415411112544145e-01,-3.755320685960963800e+00,-1.678578487238749251e+00,1.686098468349164436e+00,2.074958116560113197e+00,-9.456090500894687167e-02,-1.658313807407721718e+00,-9.207557411175331108e-01
5.177041073230933543e-01,3.421676329290146157e+01,1.376322529928597227e+01,7.555343921785580008e-01,-3.762801218322116004e+00,-1.657036868874198543e+00,1.705318782000476485e+00,2.065227315201012548e+00,-1.199748544849650322e-01,-1.665327442226440136e+00,-9.001027141631082751e-01
5.181911290609326759e-01,3.429162612137987765e+01,1.375756137792369671e+01,7.265941629078715991e-01,-3.770127626472498328e+00,-1.635374806715209406e+00,1.724386816232504227e+00,2.055222681577790311e+00,-1.453817551877105707e-01,-1.671985052917497105e+00,-8.791984636409672094e-01
5.186781507987718864e-01,3.436656430680215379e+01,1.375176069196774087e+01,6.976214715914659248e-01,-3.777299283592756129e+00,-1.613593500816489890e+00,1.743300468938115522e+00,2.044945026146264055e+00,-1.707772577271237102e-01,-1.678284574108960703e+00,-8.580481439170979385e-01
5.191651725366109860e-01,3.444157752428034058e+01,1.374582285254655645e+01,6.686169372287016355e-01,-3.784315568522824247e+00,-1.591694161491706172e+00,1.762057648391714304e+00,2.034395197725229032e+00,-1.961570033863653251e-01,-1.684224014107304379e+00,-8.366569917240885834e-01
5.196521942744503075e-01,3.451666545410291320e+01,1.373974747118014506e+01,6.395811793322172534e-01,-3.791175865841896808e+00,-1.569678009137084107e+00,1.780656273600226047e+00,2.023574083517613698e+00,-2.215166249177551450e-01,-1.689801455782253381e+00,-8.150303253475802423e-01
5.201392160122895181e-01,3.459182778223940602e+01,1.373353415973425662e+01,6.105148177288657330e-01,-3.797879565948536484e+00,-1.547546274050374704e+00,1.799094274656528603e+00,2.012482609127832056e+00,-2.468517473434062026e-01,-1.695015057448890694e+00,-7.931735438067846200e-01
5.206262377501287286e-01,3.466706420086025986e+01,1.372718253037243663e+01,5.814184723549500333e-01,-3.804426065141040425e+00,-1.525300196244816275e+00,1.817369593095613745e+00,2.001121738575136977e+00,-2.721579887609573145e-01,-1.699863053747079800e+00,-7.710921260287021406e-01
5.211132594879680502e-01,3.474237440887142014e+01,1.372069219550599328e+01,5.522927630459406600e-01,-3.810814765698008255e+00,-1.502941025258250018e+00,1.835480182253369286e+00,1.989492474303072189e+00,-2.974309611542438336e-01,-1.704343756518196251e+00,-7.487916300161963079e-01
5.216002812258071497e-01,3.481775800547508481e+01,1.371406277537923657e+01,5.231383504548204888e-01,-3.817045064887112815e+00,-1.480470049642221397e+00,1.853423980441454955e+00,1.977595867824716525e+00,-3.226662402369670501e-01,-1.708455543117684883e+00,-7.262777031837654995e-01
5.220873029636463603e-01,3.489321435907864100e+01,1.370729390731419350e+01,4.939559857324258285e-01,-3.823116342189921024e+00,-1.457888632940927964e+00,1.871198878602591487e+00,1.965433031515497087e+00,-3.478593294834246841e-01,-1.712196835999731270e+00,-7.035560853028461903e-01
5.225743247014856818e-01,3.496874303689272523e+01,1.370038521572454293e+01,4.647463457119394015e-01,-3.829028004115213601e+00,-1.435198094865583585e+00,1.888802829946717443e+00,1.953005096456513323e+00,-3.730057854732007350e-01,-1.715566154813399580e+00,-6.806325621780259238e-01
5.230613464393248924e-01,3.504434361727027891e+01,1.369333632592948646e+01,4.355101058495156607e-01,-3.834779464302997987e+00,-1.412399763815285647e+00,1.906233801999816180e+00,1.940313232555588963e+00,-3.981011633386944970e-01,-1.718562100872654819e+00,-6.575129927365459537e-01
5.235483681771639919e-01,3.512001567672572122e+01,1.368614686497497424e+01,4.062479451108488293e-01,-3.840370142221187777e+00,-1.389494980341777763e+00,1.923489773595906227e+00,1.927358649760940512e+00,-4.231410138626250372e-01,-1.721183356200254311e+00,-6.342033089060292728e-01
5.240353899150033135e-01,3.519575878964927540e+01,1.367881646155107944e+01,3.769605459659798319e-01,-3.845799463191355017e+00,-1.366485097086516332e+00,1.940568735106342979e+00,1.914142597978595539e+00,-4.481208842753899857e-01,-1.723428683912268111e+00,-6.107095139345717349e-01
5.245224116528425240e-01,3.527157252804862253e+01,1.367134474591924054e+01,3.476485943836038484e-01,-3.851066858417544037e+00,-1.343371478717479528e+00,1.957468688671928136e+00,1.900666366989500533e+00,-4.730363190561465148e-01,-1.725296928602711111e+00,-5.870376807077462011e-01
5.250094333906817345e-01,3.534745646131812435e+01,1.366373134984930537e+01,3.183127798246855322e-01,-3.856171765018180597e+00,-1.320155501865567071e+00,1.974187648437941256e+00,1.886931286366238192e+00,-4.978828607377815407e-01,-1.726787016728297042e+00,-5.631939500623628359e-01
5.254964551285210561e-01,3.542341015603532384e+01,1.365597590656645366e+01,2.889537952356019401e-01,-3.861113626061035475e+00,-1.296838555060762843e+00,1.990723640791960847e+00,1.872938725389445835e+00,-5.226560507155808555e-01,-1.727897956993300177e+00,-5.391845290971647442e-01
5.259834768663601556e-01,3.549943317578475188e+01,1.364807805070794799e+01,2.595723370407200803e-01,-3.865891890601259373e+00,-1.273422038667988421e+00,2.007074704604535409e+00,1.858690092963899199e+00,-5.473514300596789006e-01,-1.728628840734535377e+00,-5.150156894803810115e-01
5.264704986041993662e-01,3.557552508100941679e+01,1.364003741828972771e+01,2.301691051343158767e-01,-3.870506013722508687e+00,-1.249907364822572031e+00,2.023238891472751710e+00,1.844186837534213197e+00,-5.719645403313666776e-01,-1.728978842306451380e+00,-4.906937657540645925e-01
5.269575203420386877e-01,3.565168542888930148e+01,1.363185364668285793e+01,2.007448028720517086e-01,-3.874955456581120838e+00,-1.226295957365507894e+00,2.039214265966580175e+00,1.829430447000265136e+00,-5.964909244030740521e-01,-1.728947219466338003e+00,-4.662251536353899661e-01
5.274445420798778983e-01,3.572791377324745810e+01,1.362352637459981963e+01,1.713001370618267849e-01,-3.879239686453369806e+00,-1.202589251778355184e+00,2.054998905878102189e+00,1.814422448632251328e+00,-6.209261272821855471e-01,-1.728533313759648360e+00,-4.416163083147590651e-01
5.279315638177171088e-01,3.580420966448357945e+01,1.361505524209062656e+01,1.418358179540286645e-01,-3.883358176785803639e+00,-1.178788695117801266e+00,2.070590902473601336e+00,1.799164408985388208e+00,-6.452656969386605379e-01,-1.727736550905436763e+00,-4.168737427507390181e-01
5.284185855555562084e-01,3.588057264953473435e+01,1.360643989054881509e+01,1.123525592312903942e-01,-3.887310407248639521e+00,-1.154895745949970465e+00,2.085988360748463055e+00,1.783657933814313479e+00,-6.695051851363775786e-01,-1.726556441181908319e+00,-3.920040259619175238e-01
5.289056072933955299e-01,3.595700227186369347e+01,1.359767996272724844e+01,8.285107799761037839e-02,-3.891095863792242149e+00,-1.130911874284368679e+00,2.101189399684959547e+00,1.767904667987110878e+00,-6.936401482683149933e-01,-1.724992579812085758e+00,-3.670137813155576190e-01
5.293926290312347405e-01,3.603349807147443329e+01,1.358877510276380285e+01,5.333209476700295770e-02,-3.894714038706660997e+00,-1.106838561507592189e+00,2.116192152512827995e+00,1.751906295399049629e+00,-7.176661481954320632e-01,-1.723044647349588843e+00,-3.419096848131922273e-01
5.298796507690739510e-01,3.611005958495526613e+01,1.357972495621685205e+01,2.379633345146747736e-02,-3.898164430684257553e+00,-1.082677300316634783e+00,2.130994766972762466e+00,1.735664538885924646e+00,-7.415787530894282220e-01,-1.720712410064530351e+00,-3.166984633729799659e-01
5.303666725069131616e-01,3.618668634554918384e+01,1.357052917011063009e+01,-5.755478651527590195e-03,-3.901446544885388779e+00,-1.058429594651949301e+00,2.145595405582700899e+00,1.719181160137101205e+00,-7.653735382792121733e-01,-1.717995720329523079e+00,-2.913868931089869108e-01
5.308536942447523721e-01,3.626337788325167111e+01,1.356118739299042986e+01,-3.532261087214849660e-02,-3.904559893007171656e+00,-1.034096959630182555e+00,2.159992245906980912e+00,1.702457959608211890e+00,-7.890460871011716337e-01,-1.714894517005805863e+00,-2.659817976073117762e-01
5.313407159825915826e-01,3.634013372493586758e+01,1.355169927498763194e+01,-6.490432918188171474e-02,-3.907503993355317284e+00,-1.009680921476585613e+00,2.174183480828340898e+00,1.685496776433505373e+00,-8.125919917532337111e-01,-1.711408825829478841e+00,-2.404900461990507887e-01
5.318277377204309042e-01,3.641695339450516400e+01,1.354206446789460294e+01,-9.449989620775367527e-02,-3.910278370919034963e+00,-9.851830174571410970e-01,2.188167318822758389e+00,1.668299488337875669e+00,-8.360068541526817221e-01,-1.707538759797857963e+00,-2.149185522301542139e-01
5.323147594582701148e-01,3.649383641307309034e+01,1.353228262524941705e+01,-1.241085712471323710e-01,-3.912882557449011589e+00,-9.606047958103657303e-01,2.201941984237142602e+00,1.650868011548547010e+00,-8.592862867977645314e-01,-1.703284519555943621e+00,-1.892742713281237998e-01
5.328017811961092143e-01,3.657078229917073742e+01,1.352235340243043105e+01,-1.537296102831084976e-01,-3.915316091538463716e+00,-9.359478156787931491e-01,2.215505717569874911e+00,1.633204300706409207e+00,-8.824259136330959707e-01,-1.698646393782998976e+00,-1.635641996655583519e-01
5.332888029339485358e-01,3.664779056898152021e+01,1.351227645676068789e+01,-1.833622660004532445e-01,-3.917578518707258706e+00,-9.112136470401368538e-01,2.228856775754207931e+00,1.615310348777011740e+00,-9.054213709188424497e-01,-1.693624759579242856e+00,-1.377953722205500497e-01
5.337758246717877464e-01,3.672486073660314077e+01,1.350205144762220755e+01,-2.130057878020363837e-01,-3.919669391489106758e+00,-8.864038706382296740e-01,2.241993432444458811e+00,1.597188186961280731e+00,-9.282683081036090522e-01,-1.688220082852672110e+00,-1.119748610340268735e-01
5.342628464096269569e-01,3.680199231433724805e+01,1.349167803658006193e+01,-2.426594218259756630e-01,-3.921588269521832704e+00,-8.615200779135173681e-01,2.254913978305125521e+00,1.578839884605804045e+00,-9.509623887012341736e-01,-1.682432918705974556e+00,-8.610977346381665232e-02
5.347498681474662785e-01,3.687918481300638263e+01,1.348115588751633354e+01,-2.723224109632573775e-01,-3.923334719640711565e+00,-8.365638709333207412e-01,2.267616721302806226e+00,1.560267549112827501e+00,-9.734992911712888608e-01,-1.676263911823567598e+00,-6.020725043564589818e-02
5.352368898853053780e-01,3.695643774229798595e+01,1.347048466677393108e+01,-3.019939948758417758e-01,-3.924908315974878548e+00,-8.115368623218528477e-01,2.280099987000933304e+00,1.541473325849971987e+00,-9.958747098032987299e-01,-1.669713796858772525e+00,-3.427446469107076066e-02
5.357239116231445886e-01,3.703375061113645472e+01,1.345966404331018573e+01,-3.316734100155703802e-01,-3.926308640046815679e+00,-7.864406751897305980e-01,2.292362118857449893e+00,1.522459398059459179e+00,-1.018084355604918390e+00,-1.662783398821047420e+00,-8.318619032060659002e-03
5.362109333609839101e-01,3.711112292808189750e+01,1.344869368886037542e+01,-3.613598896433584118e-01,-3.927535280874902668e+00,-7.612769430634126477e-01,2.304401478525222924e+00,1.503227986767182278e+00,-1.040123957193682669e+00,-1.655473633463407257e+00,1.765305543731388038e-02
5.366979550988231207e-01,3.718855420175678006e+01,1.343757327811101732e+01,-3.910526638491852447e-01,-3.928587835079050183e+00,-7.360473098141308013e-01,2.316216446155391573e+00,1.483781350691288026e+00,-1.061989261692702913e+00,-1.647785507669895066e+00,4.363330107253848844e-02
5.371849768366623312e-01,3.726604394129966380e+01,1.342630248888306177e+01,-4.207509595724855389e-01,-3.929465906989389801e+00,-7.107534295866473339e-01,2.327805420703495276e+00,1.464121786150521798e+00,-1.083676035630025680e+00,-1.639720119843202761e+00,6.961483545331004219e-02
5.376719985745015418e-01,3.734359165684650605e+01,1.341488100232489167e+01,-4.504540006232271576e-01,-3.930169108758057916e+00,-6.853969667276074151e-01,2.339166820238507860e+00,1.444251626972174130e+00,-1.105180065841862458e+00,-1.631278660292401428e+00,9.559035315143504796e-02
5.381590203123407523e-01,3.742119686003928081e+01,1.340330850311518596e+01,-4.801610077034770274e-01,-3.930697060474030113e+00,-6.599795957136405100e-01,2.350299082254673433e+00,1.424173244399718818e+00,-1.126497160379535956e+00,-1.622462411620773093e+00,1.215525275018047857e-01
5.386460420501799629e-01,3.749885909114711779e+01,1.339158468913945299e+01,-5.098711988168846965e-01,-3.931049393060673580e+00,-6.345030014434481780e-01,2.361200665754412231e+00,1.403889047641507570e+00,-1.147623151213144732e+00,-1.613272750014334234e+00,1.474940164133511644e-01
5.391330637880192844e-01,3.757657798851346342e+01,1.337970929608018089e+01,-5.395837904045905908e-01,-3.931225755415283185e+00,-6.089688798236279066e-01,2.371870055225939744e+00,1.383401483310430002e+00,-1.168553898034425220e+00,-1.603711138924665436e+00,1.734074778309447895e-01
5.396200855258583839e-01,3.765435312283432978e+01,1.336768203829852197e+01,-5.692979950518053389e-01,-3.931225797073313544e+00,-5.833789352426465014e-01,2.382305749718503840e+00,1.362713030568543759e+00,-1.189285277973492594e+00,-1.593779121419915956e+00,1.992855487879273413e-01
5.401071072636975945e-01,3.773218405321705404e+01,1.335550262890864559e+01,-5.990130222515931413e-01,-3.931049174318901329e+00,-5.577348815011646810e-01,2.392506267918568685e+00,1.341826204575526038e+00,-1.209813192596022713e+00,-1.583478332424451240e+00,2.251208534483842838e-01
5.405941290015368050e-01,3.781007033605935419e+01,1.334317078296347425e+01,-6.287280785464322008e-01,-3.930695551171970337e+00,-5.320384418448558250e-01,2.402470149009212186e+00,1.320743556525046269e+00,-1.230133569423792039e+00,-1.572810499181483523e+00,2.509060065311697341e-01
5.410811507393761266e-01,3.788801152504291281e+01,1.333068621747115223e+01,-6.584423675449823099e-01,-3.930164599436724249e+00,-5.062913488607851953e-01,2.412195952887080441e+00,1.299467673350796160e+00,-1.250242362751235792e+00,-1.561777440912967219e+00,2.766336155301735711e-01
5.415681724772153371e-01,3.796600717112688272e+01,1.331804865141158523e+01,-6.881550899390012077e-01,-3.929455998750232659e+00,-4.804953443729193530e-01,2.421682260379960816e+00,1.278001177430449165e+00,-1.270135554463882155e+00,-1.550381068476832880e+00,3.022962829351252823e-01
5.420551942150544367e-01,3.804405682254155607e+01,1.330525780575299777e+01,-7.178654435205511497e-01,-3.928569436631104139e+00,-4.546521793366415931e-01,2.430927673465035355e+00,1.256346726287444371e+00,-1.289809154858751139e+00,-1.538623384021511553e+00,3.278866084530593361e-01
5.425422159528937582e-01,3.812216002478196231e+01,1.329231340346855106e+01,-7.475726231993997661e-01,-3.927504608528258778e+00,-4.287636137323591612e-01,2.439930815487769244e+00,1.234507012290666950e+00,-1.309259203466661692e+00,-1.526506480637778829e+00,3.533971912303578433e-01
5.430292376907329688e-01,3.820031632060134541e+01,1.327921516955302650e+01,-7.772758210205779061e-01,-3.926261217869787767e+00,-4.028314164582328383e-01,2.448690331381435215e+00,1.212484762352049161e+00,-1.328481769876413976e+00,-1.514032542007941018e+00,3.788206320753383372e-01
5.435162594285721793e-01,3.827852525000498929e+01,1.326596283103950924e+01,-8.069742261822847595e-01,-3.924838976111904909e+00,-3.768573652218636383e-01,2.457204887887325828e+00,1.190282737621958242e+00,-1.347472954560982483e+00,-1.501203842052283077e+00,4.041495356815529849e-01
5.440032811664115009e-01,3.835678635024380156e+01,1.325255611701614633e+01,-8.366670250539260945e-01,-3.923237602787995382e+00,-3.508432464311239118e-01,2.465473173775586613e+00,1.167903733182521941e+00,-1.366228889705567884e+00,-1.488022744572867317e+00,4.293765128516089380e-01
5.444903029042506004e-01,3.843509915580793290e+01,1.323899475864296527e+01,-8.663534011943699875e-01,-3.921456825557751102e+00,-3.247908550840587494e-01,2.473493900066705553e+00,1.145350577738834197e+00,-1.384745740037574224e+00,-1.474491702894646039e+00,4.544941827215919217e-01
5.449773246420898110e-01,3.851346319842065213e+01,1.322527848916868365e+01,-8.960325353705224094e-01,-3.919496380256399348e+00,-2.987019946577679219e-01,2.481265800253673603e+00,1.122626133307962348e+00,-1.403019703658567430e+00,-1.460613259503845907e+00,4.794951749861702806e-01
5.454643463799291325e-01,3.859187800703193716e+01,1.321140704394761833e+01,-9.257036055759955140e-01,-3.917356010944026412e+00,-2.725784769964674781e-01,2.488787630524764705e+00,1.099733294905926861e+00,-1.421047012878076554e+00,-1.446390045683722203e+00,5.043721321241924072e-01
5.459513681177683431e-01,3.867034310781222217e+01,1.319738016045663009e+01,-9.553657870500668059e-01,-3.915035469954994518e+00,-2.464221221985583021e-01,2.496058169986986819e+00,1.076674990232506124e+00,-1.438823935049361680e+00,-1.431824781147597481e+00,5.291177116249449197e-01
5.464383898556074426e-01,3.874885802414623726e+01,1.318319757831208072e+01,-9.850182522968822241e-01,-3.912534517947440893e+00,-2.202347585027398247e-01,2.503076220890184000e+00,1.053454179353895626e+00,-1.456346773407116491e+00,-1.416920273669201036e+00,5.537245882150303444e-01
5.469254115934467642e-01,3.882742227662682666e+01,1.316885903928685231e+01,-1.014660171104858843e+00,-3.909852923952880310e+00,-1.940182221732126844e-01,2.509840608851788613e+00,1.030073854383263487e+00,-1.473611867907080430e+00,-1.401679418710331637e+00,5.781854560858268322e-01
5.474124333312859747e-01,3.890603538304861786e+01,1.315436428732745355e+01,-1.044290710566242897e+00,-3.906990465425898673e+00,-1.677743573840037028e-01,2.516350183082205039e+00,1.006537039159231872e+00,-1.490615596067534465e+00,-1.386105199045869929e+00,6.024930311214937717e-01
5.478994550691251852e-01,3.898469685840198906e+01,1.313971306857109944e+01,-1.073909035097020404e+00,-3.903946928293930085e+00,-1.415050161022441966e-01,2.522603816610879068e+00,9.828467889221300657e-01,-1.507354373812796577e+00,-1.370200684386034151e+00,6.266400531276901109e-01
5.483864768069645068e-01,3.906340621486688747e+01,1.312490513136287795e+01,-1.103514306456955474e+00,-3.900722107007134731e+00,-1.152120579705961934e-01,2.528600406512990340e+00,9.590061899881989760e-01,-1.523824656318584658e+00,-1.353969030996002854e+00,6.506192880608130391e-01
5.488734985448036063e-01,3.914216296180664045e+01,1.310994022627297717e+01,-1.133105683769851435e+00,-3.897315804588366905e+00,-8.889735018874667105e-02,2.534338874136802033e+00,9.350183594216701088e-01,-1.540022938859302304e+00,-1.337413481312844654e+00,6.744235302578398539e-01
5.493605202826428169e-01,3.922096660576197991e+01,1.309481810611389818e+01,-1.162682323544121266e+00,-3.893727832683230528e+00,-6.256276739388921815e-02,2.539818165331677591e+00,9.108864447046489676e-01,-1.555945757657299033e+00,-1.320537363559720179e+00,6.980456046668457315e-01
5.498475420204821384e-01,3.929981665044486761e+01,1.307953852595778166e+01,-1.192243379693465055e+00,-3.889958011610234578e+00,-3.621019154037330434e-02,2.545037250676723595e+00,8.866136234049664111e-01,-1.571589690733986133e+00,-1.303344091357454770e+00,7.214783690780240955e-01
5.503345637583213490e-01,3.937871259673239877e+01,1.306410124315374688e+01,-1.221788003557829239e+00,-3.886006170411036464e+00,-9.841511778369560481e-03,2.549995125710096122e+00,8.622031028418581933e-01,-1.586951358762910935e+00,-1.285837163333397593e+00,7.447147163553623495e-01
5.508215854961605595e-01,3.945765394266089032e+01,1.304850601734525029e+01,-1.251315343924627399e+00,-3.881872146900774201e+00,1.654137566843516538e-02,2.554690811158967456e+00,8.376581197494868958e-01,-1.602027425924772874e+00,-1.268020162727565348e+00,7.677475766689475511e-01
5.513086072339996591e-01,3.953664018341973474e+01,1.303275261048755596e+01,-1.280824547050081419e+00,-3.877555787718498959e+00,4.293656762598763166e-02,2.559123353170122517e+00,8.129819399384209389e-01,-1.616814600764311827e+00,-1.249896756996162983e+00,7.905699197277946677e-01
5.517956289718389806e-01,3.961567081134555934e+01,1.301684078686516521e+01,-1.310314756680913018e+00,-3.873056948377687547e+00,6.934215409406152553e-02,2.563291823541228531e+00,7.881778579548857078e-01,-1.631309637049179750e+00,-1.231470697412337945e+00,8.131747570133752712e-01
5.522826507096781912e-01,3.969474531591600197e+01,1.300077031310939546e+01,-1.339785114076094796e+00,-3.868375493316871250e+00,9.575621837124470570e-02,2.567195319952735755e+00,7.632491967380240494e-01,-1.645509334630664400e+00,-1.212745818664354491e+00,8.355551440136275154e-01
5.527696724475174017e-01,3.977386318374396978e+01,1.298454095821590393e+01,-1.369234758028991861e+00,-3.863511295950319724e+00,1.221768371810066922e-01,2.570832966200437220e+00,7.381993072748858076e-01,-1.659410540306399895e+00,-1.193726038450956040e+00,8.577041824576846496e-01
5.532566941853566123e-01,3.985302389857169203e+01,1.296815249356230382e+01,-1.398662824889647993e+00,-3.858464238718849248e+00,1.486020807986301318e-01,2.574203912428694618e+00,7.130315682533712174e-01,-1.673010148684987985e+00,-1.174415357074125366e+00,8.796150225511636389e-01
5.537437159231958228e-01,3.993222694126471595e+01,1.295160469292583016e+01,-1.428068448587271000e+00,-3.853234213140709574e+00,1.750300131790606395e-01,2.577307335364288132e+00,6.877493857130532184e-01,-1.686305103052509136e+00,-1.154817857029136752e+00,9.012808652120236630e-01
5.542307376610350333e-01,4.001147178980596664e+01,1.293489733250107321e+01,-1.457450760652930333e+00,-3.847821119862572026e+00,2.014586920856742402e-01,2.580142438550929285e+00,6.623561926938924538e-01,-1.699292396240962955e+00,-1.134937702591947595e+00,9.226949643070254670e-01
5.547177593988743549e-01,4.009075791929004140e+01,1.291803019091766380e+01,-1.486808890242600434e+00,-3.842224868710587771e+00,2.278861692200964129e-01,2.582708452584435044e+00,6.368554488827204985e-01,-1.711969071498687711e+00,-1.114779139403818231e+00,9.438506288888842688e-01
5.552047811367135655e-01,4.017008480191734066e+01,1.290100304925809738e+01,-1.516141964160309996e+00,-3.836445378741560663e+00,2.543104903528422556e-01,2.585004635348540525e+00,6.112506402576987075e-01,-1.724332223362646577e+00,-1.094346494053325403e+00,9.647412254339364779e-01
5.556918028745526650e-01,4.024945193916041575e+01,1.288381568369212360e+01,-1.545449118909143493e+00,-3.830482576630973579e+00,2.807297060662569677e-01,2.587030281952948485e+00,5.855452788942701048e-01,-1.736379034202524041e+00,-1.073644231276038363e+00,9.853602318110743497e-01
5.561788246123919865e-01,4.032885904004994160e+01,1.286646782430473657e+01,-1.574729567305467315e+00,-3.824336387089060985e+00,3.071419309301184342e-01,2.588784777619040689e+00,5.597429006286332998e-01,-1.748106971850692526e+00,-1.052677260400342485e+00,1.005701535202081276e+00
5.566658463502311971e-01,4.040830556157062148e+01,1.284895926048734260e+01,-1.603982426671923367e+00,-3.818006756508606436e+00,3.335451922166813299e-01,2.590267458924166988e+00,5.338470608098446757e-01,-1.759513281156289910e+00,-1.031450105725890243e+00,1.025758702190284977e+00
5.571528680880704076e-01,4.048779089793817576e+01,1.283128979806672909e+01,-1.633206789768088862e+00,-3.811493644063558506e+00,3.599374920717720583e-01,2.591477673341545440e+00,5.078613401908642633e-01,-1.770595197010452537e+00,-1.009967268487065750e+00,1.045525270425010200e+00
5.576398898259097292e-01,4.056731444416869437e+01,1.281345924477341036e+01,-1.662401748592488682e+00,-3.804797018523562002e+00,3.863168285984922568e-01,2.592414798729770986e+00,4.817893451455735332e-01,-1.781350015627375383e+00,-9.882333413096933139e-01,1.064994851740762360e+00
5.581269115637488287e-01,4.064687559593481581e+01,1.279546741028089230e+01,-1.691566394352840952e+00,-3.797916858283723496e+00,4.126811959673998831e-01,2.593078243395930294e+00,4.556347070423047430e-01,-1.791775094968579563e+00,-9.662530062816830911e-01,1.084161134298087470e+00
5.586139333015880393e-01,4.072647374942472709e+01,1.277731410624451946e+01,-1.720699817437636892e+00,-3.790853151394225851e+00,4.390285845282512200e-01,2.593467446158408851e+00,4.294010816172963985e-01,-1.801867855163136412e+00,-9.440310330321279864e-01,1.103017884697476525e+00
5.591009550394273608e-01,4.080610830120338761e+01,1.275899914634002386e+01,-1.749801107388839094e+00,-3.783605895589852164e+00,4.653569809231042353e-01,2.593581876409381870e+00,4.030921483482731715e-01,-1.811625778923771524e+00,-9.215722768190142133e-01,1.121558950066168459e+00
5.595879767772665714e-01,4.088577864807656681e+01,1.274052234630169522e+01,-1.778869352875891208e+00,-3.776175098319372037e+00,4.916643682009576022e-01,2.593421034176991213e+00,3.767116098279768011e-01,-1.821046411958916700e+00,-8.988816766254035251e-01,1.139778260117980224e+00
5.600749985151057819e-01,4.096548418695749660e+01,1.272188352396013222e+01,-1.807903641670996819e+00,-3.768560776774795951e+00,5.179487259338908522e-01,2.592984450187210133e+00,3.502631911376828944e-01,-1.830127363380696925e+00,-8.759642532641146451e-01,1.157669829186136701e+00
5.605620202529449925e-01,4.104522431473596811e+01,1.270308249927969868e+01,-1.836903060625582507e+00,-3.760762957920523952e+00,5.442080303346247261e-01,2.592271685925391811e+00,3.237506392207830652e-01,-1.838866306108819293e+00,-8.528251074909708462e-01,1.175227758229042019e+00
5.610490419907842030e-01,4.112499842815009288e+01,1.268411909439557839e+01,-1.865866695648038309e+00,-3.752781678522361997e+00,5.704402543755898725e-01,2.591282333697509710e+00,2.971777222563471432e-01,-1.847260977270398508e+00,-8.294694181265415134e-01,1.192446236809059146e+00
5.615360637286234136e-01,4.120480592366064343e+01,1.266499313365046575e+01,-1.894793631682695434e+00,-3.744616985176417945e+00,5.966433679094632625e-01,2.590016016691077727e+00,2.705482290327018147e-01,-1.855309178595706543e+00,-8.059024401864105513e-01,1.209319545044263533e+00
5.620230854664627351e-01,4.128464619732797303e+01,1.264570444363089941e+01,-1.923682952690055625e+00,-3.736268934337871439e+00,6.228153377911878064e-01,2.588472389035761712e+00,2.438659683210143148e-01,-1.863008776809845557e+00,-7.821295030199583165e-01,1.225842055533185704e+00
5.625101072043018346e-01,4.136451864469143658e+01,1.262625285320324942e+01,-1.952533741628220909e+00,-3.727737592349633644e+00,6.489541280014315960e-01,2.586651135863676565e+00,2.171347682489227493e-01,-1.870357704020336964e+00,-7.581560084576967062e-01,1.242008235252513249e+00
5.629971289421410452e-01,4.144442266065166081e+01,1.260663819354926929e+01,-1.981345080435672479e+00,-3.719023035470855110e+00,6.750576997716140060e-01,2.584551973369365818e+00,1.903584756740850370e-01,-1.877353958100661524e+00,-7.339874289670431651e-01,1.257812647427830166e+00
5.634841506799802557e-01,4.152435763935504554e+01,1.258686029820138508e+01,-2.010116050015154698e+00,-3.710125349905350145e+00,7.011240117102858216e-01,2.582174648869474343e+00,1.635409555578627439e-01,-1.883995603069687164e+00,-7.096293058167237877e-01,1.273249953377266097e+00
5.639711724178195773e-01,4.160432297408110003e+01,1.256691900307753329e+01,-2.038845730218913133e+00,-3.701044631829864429e+00,7.271510199310831091e-01,2.579518940862102205e+00,1.366860903389141013e-01,-1.890280769467050925e+00,-6.850872472496087884e-01,1.288314914328186678e+00
5.644581941556587878e-01,4.168431805713221650e+01,1.254681414651569327e+01,-2.067533199835104085e+00,-3.691780987422245808e+00,7.531366781820907352e-01,2.576584659085848106e+00,1.097977793068679042e-01,-1.896207654724446634e+00,-6.603669266641301050e-01,1.303002393206825982e+00
5.649452158934978874e-01,4.176434227972620050e+01,1.252654556930800744e+01,-2.096177536575509315e+00,-3.682334532889469436e+00,7.790789379767414369e-01,2.573371644578537065e+00,8.287993797594628287e-02,-1.901774523532852923e+00,-6.354740808041619005e-01,1.317307356400936991e+00
5.654322376313372089e-01,4.184439503189125986e+01,1.250611311473454990e+01,-2.124777817064473329e+00,-3.672705394495546560e+00,8.049757487261670619e-01,2.569879769735631925e+00,5.593649745861983824e-02,-1.906979708205677859e+00,-6.104145079574441191e-01,1.331224875495411242e+00
5.659192593691764195e-01,4.192447570236349463e+01,1.248551662859678046e+01,-2.153333116829017957e+00,-3.662893708589336050e+00,8.308250578729652336e-01,2.566108938368344639e+00,2.897140383933938246e-02,-1.911821609037818170e+00,-5.851940661625838480e-01,1.344750128980846782e+00
5.664062811070156300e-01,4.200458367848720798e+01,1.246475595925054769e+01,-2.181842510290320725e+00,-3.652899621632190286e+00,8.566248110265572979e-01,2.562059085761414057e+00,1.988617548157489701e-03,-1.916298694660664381e+00,-5.598186714244683948e-01,1.357878403935161460e+00
5.668933028448549516e-01,4.208471834611762574e+01,1.244383095763878089e+01,-2.210305070756354073e+00,-3.642723290225504673e+00,8.823729520999382681e-01,2.557730178730583948e+00,-2.500788726555269736e-02,-1.920409502393014556e+00,-5.342942959382762647e-01,1.370605097678143425e+00
5.673803245826940511e-01,4.216487908952618824e+01,1.242274147732384293e+01,-2.238719870415758706e+00,-3.632364881138154811e+00,9.080674234478999240e-01,2.553122215679769713e+00,-5.201412335936428377e-02,-1.924152638587915076e+00,-5.086269663220147619e-01,1.382925719398985898e+00
5.678673463205332617e-01,4.224506529130864863e+01,1.240148737451941052e+01,-2.267085980333061190e+00,-3.621824571333766229e+00,9.337061660068182167e-01,2.548235226657892483e+00,-7.902609102414615005e-02,-1.927526778975435340e+00,-4.828227618574875146e-01,1.394835891756844415e+00
5.683543680583725832e-01,4.232527633229543795e+01,1.238006850812212711e+01,-2.295402470445003118e+00,-3.611102547997913526e+00,9.592871194357974751e-01,2.543069273415424991e+00,-1.060397787102759226e-01,-1.930530669001352617e+00,-4.568878127399027544e-01,1.406331352454320172e+00
5.688413897962117938e-01,4.240551159146479421e+01,1.235848473974280459e+01,-2.323668409558188763e+00,-3.600199008565173386e+00,9.848082222593580459e-01,2.537624449460609277e+00,-1.330511636539145615e-01,-1.933163124161770829e+00,-4.308282983359336127e-01,1.417407955783960505e+00
5.693284115340508933e-01,4.248577044585852036e+01,1.233673593373726440e+01,-2.351882865347985963e+00,-3.589114160746042614e+00,1.010267412011609522e+00,2.531900880115360852e+00,-1.600562125032778393e-01,-1.935423030333665029e+00,-4.046504454502910519e-01,1.428061674147742544e+00
5.698154332718902149e-01,4.256605227050029328e+01,1.231482195723682871e+01,-2.380044904358659341e+00,-3.577848222553742907e+00,1.035662625381886137e+00,2.525898722570857124e+00,-1.870508819448868376e-01,-1.937309344101344921e+00,-3.783605266008248647e-01,1.438288599549533586e+00
5.703024550097294254e-01,4.264635643831634582e+01,1.229274268017848826e+01,-2.408153592004677712e+00,-3.566401422330931492e+00,1.060991798361800242e+00,2.519618165942832277e+00,-2.140311193297431691e-01,-1.938821093078843871e+00,-3.519648583022128019e-01,1.448084945060513329e+00
5.707894767475686360e-01,4.272668232005911904e+01,1.227049797533461195e+01,-2.436207992573392378e+00,-3.554773998776234123e+00,1.086252866393881744e+00,2.513059431326527982e+00,-2.409928632996111153e-01,-1.939957376228237607e+00,-3.254697993580493165e-01,1.457447046257618783e+00
5.712764984854079575e-01,4.280702928423320230e+01,1.224808771834237042e+01,-2.464207169228866068e+00,-3.542966200970695034e+00,1.111443764521611310e+00,2.506222771851349673e+00,-2.679320444132035073e-01,-1.940717364173880188e+00,-2.988817491615440858e-01,1.466371362634940834e+00
5.717635202232470570e-01,4.288739669702386692e+01,1.222551178773277947e+01,-2.492150184016944436e+00,-3.530978288404106102e+00,1.136562427540929843e+00,2.499108472735216413e+00,-2.948445857723532848e-01,-1.941100299512570126e+00,-2.722071460047394975e-01,1.474854478988106843e+00
5.722505419610862676e-01,4.296778392222849874e+01,1.220277006495932604e+01,-2.520036097871665159e+00,-3.518810531001171693e+00,1.161606790153305813e+00,2.491716851338567906e+00,-3.217264036482686551e-01,-1.941105497119641088e+00,-2.454524653961599467e-01,1.482893106771671077e+00
5.727375636989255892e-01,4.304819032119017663e+01,1.217986243442630467e+01,-2.547863970622790575e+00,-3.506463209147602456e+00,1.186574787120171059e+00,2.484048257218088196e+00,-3.485734081076539148e-01,-1.940732344450970093e+00,-2.186242183870994449e-01,1.490484085429449657e+00
5.732245854367647997e-01,4.312861525273406471e+01,1.215678878351676495e+01,-2.575632861004633511e+00,-3.493936613716065231e+00,1.211464353418878703e+00,2.476103072180109166e+00,-3.753815036388777893e-01,-1.939980301840920740e+00,-1.917289499063761227e-01,1.497624383697860662e+00
5.737116071746040102e-01,4.320905807310650459e+01,1.213354900262003611e+01,-2.603341826666183856e+00,-3.481231046091985970e+00,1.236273424400183174e+00,2.467881710333679202e+00,-4.021465897781756338e-01,-1.938848902796202367e+00,-1.647732371035610655e-01,1.504311100882251395e+00
5.741986289124431098e-01,4.328951813591638853e+01,1.211014298515898702e+01,-2.630989924182368433e+00,-3.468346818199279369e+00,1.260999935947105799e+00,2.459384618143353851e+00,-4.288645617357428330e-01,-1.937337754285661351e+00,-1.377636877008222571e-01,1.510541468106192387e+00
5.746856506502824313e-01,4.336999479207950969e+01,1.208657062761680656e+01,-2.658576209066682239e+00,-3.455284252525892441e+00,1.285641824635381347e+00,2.450612274481624997e+00,-4.555313110219348927e-01,-1.935446537025983238e+00,-1.107069383531760209e-01,1.516312849533766549e+00
5.751726723881216419e-01,4.345048738976498726e+01,1.206283182956355482e+01,-2.686099735784909015e+00,-3.442043682149304118e+00,1.310197027895245281e+00,2.441565190681101338e+00,-4.821427260733107678e-01,-1.933175005763339449e+00,-8.360965301740563849e-02,1.521622743564823743e+00
5.756596941259608524e-01,4.353099527434477523e+01,1.203892649368222756e+01,-2.713559557770236275e+00,-3.428625450761833005e+00,1.334663484174836601e+00,2.432243910586317615e+00,-5.086946928788097511e-01,-1.930522989550949031e+00,-5.647852132934860769e-02,1.526468784003251367e+00
5.761467158638000630e-01,4.361151778834550896e+01,1.201485452579449387e+01,-2.740954727439538274e+00,-3.415029912695842107e+00,1.359039133105001351e+00,2.422649010605244957e+00,-5.351830956058464261e-01,-1.927490392022548349e+00,-2.932025698978613093e-02,1.530848741198180818e+00
5.766337376016392735e-01,4.369205427140290965e+01,1.199061583488612115e+01,-2.768284296210892670e+00,-3.401257432948850301e+00,1.383321915665566948e+00,2.412781099760515691e+00,-5.616038172263807526e-01,-1.924077191661822006e+00,-2.141596158856895471e-03,1.534760523158223755e+00
5.771207593394784841e-01,4.377260406021890304e+01,1.196621033313195426e+01,-2.795547314522380145e+00,-3.387308387208478599e+00,1.407509774353127519e+00,2.402640819740296418e+00,-5.879527401430205691e-01,-1.920283442067719726e+00,2.505070414104415555e-02,1.538202176638650442e+00
5.776077810773178056e-01,4.385316648852121801e+01,1.194163793592058376e+01,-2.822742831852111500e+00,-3.373183161877296943e+00,1.431600653350290298e+00,2.392228844948868449e+00,-6.142257468150958966e-01,-1.916109272215725134e+00,5.224986761383387801e-02,1.541171888201581908e+00
5.780948028151570162e-01,4.393374088702559277e+01,1.191689856187864471e+01,-2.849869896739474662e+00,-3.358882154097558193e+00,1.455592498696373749e+00,2.381545882556904470e+00,-6.404187203846970489e-01,-1.911554886715043367e+00,7.944910026975859907e-02,1.543667985249149943e+00
5.785818245529961157e-01,4.401432658340063853e+01,1.189199213289471579e+01,-2.876927556807678865e+00,-3.344405771775773140e+00,1.479483258459633799e+00,2.370592672551396163e+00,-6.665275453027553754e-01,-1.906620566061697719e+00,1.066415919969510018e-01,1.545688937029633614e+00
5.790688462908354373e-01,4.409492290223526823e+01,1.186691857414286133e+01,-2.903914858787515207e+00,-3.329754433607181596e+00,1.503270882910939132e+00,2.359369987785289613e+00,-6.925481079550895869e-01,-1.901306666887559338e+00,1.338205181244407349e-01,1.547233355616587591e+00
5.795558680286746478e-01,4.417552916500848426e+01,1.184167781410589804e+01,-2.930830848542303357e+00,-3.314928569100146660e+00,1.526953324698872017e+00,2.347878634026846711e+00,-7.184762972883832477e-01,-1.895613622205337245e+00,1.609790409765770036e-01,1.548299996860971195e+00
5.800428897665138583e-01,4.425614469006217178e+01,1.181626978459812705e+01,-2.957674571094208282e+00,-3.299928618600322494e+00,1.550528539026412300e+00,2.336119450008594889e+00,-7.443080054362690712e-01,-1.889541941649408141e+00,1.881103114190667558e-01,1.548887761316200207e+00
5.805299115043531799e-01,4.433676879257606629e+01,1.179069442078787411e+01,-2.984445070651672971e+00,-3.284755033314811445e+00,1.573994483828993207e+00,2.324093307476075676e+00,-7.700391283452886482e-01,-1.883092211712672270e+00,2.152074703963624547e-01,1.548995695136262452e+00
5.810169332421922794e-01,4.441740078454562024e+01,1.176495166121954128e+01,-3.011141390638186088e+00,-3.269408275336116443e+00,1.597349119954107000e+00,2.311801111236193584e+00,-7.956655664009225637e-01,-1.876265095979256836e+00,2.422636504606170416e-01,1.548622990946753042e+00
5.815039549800314900e-01,4.449803997476224993e+01,1.173904144783534420e+01,-3.037762573722252668e+00,-3.253888817666005906e+00,1.620590411342351711e+00,2.299243799205291872e+00,-8.211832250535727740e-01,-1.869061335353175313e+00,2.692719772920837418e-01,1.547768988688915659e+00
5.819909767178708115e-01,4.457868566879627537e+01,1.171296372599668878e+01,-3.064307661848611808e+00,-3.238197144239252978e+00,1.643716325209955365e+00,2.286422342456907675e+00,-8.465880154445363237e-01,-1.861481748282909132e+00,2.962255712109906902e-01,1.546433176436665224e+00
5.824779984557100221e-01,4.465933716898229022e+01,1.168671844450520148e+01,-3.090775696270670281e+00,-3.222333749947271730e+00,1.666724832232757691e+00,2.273337745269232268e+00,-8.718758550319444245e-01,-1.853527230981928398e+00,3.231175486808788300e-01,1.544615191186602399e+00
5.829650201935492326e-01,4.473999377440747338e+01,1.166030555562329063e+01,-3.117165717584284401e+00,-3.206299140661558855e+00,1.689613906731750159e+00,2.259991045172196067e+00,-8.970426682167856880e-01,-1.845198757645088117e+00,3.499410238035094434e-01,1.542314819620982602e+00
5.834520419313884432e-01,4.482065478090198241e+01,1.163372501509450352e+01,-3.143476765762632574e+00,-3.190093833257114486e+00,1.712381526859966918e+00,2.246383312994327142e+00,-9.220843869687794792e-01,-1.836497380661014978e+00,3.766891098051126097e-01,1.539531998843700844e+00
5.839390636692276537e-01,4.490131948103237391e+01,1.160697678216338247e+01,-3.169707880192467186e+00,-3.173718355635656962e+00,1.735025674790963812e+00,2.232515652909226489e+00,-9.469969514523620679e-01,-1.827424230820371198e+00,4.033549205142419325e-01,1.536266817089242842e+00
5.844260854070668643e-01,4.498198716409738296e+01,1.158006081959501010e+01,-3.195858099711530897e+00,-3.157173246748747886e+00,1.757544336908703819e+00,2.218389202481750200e+00,-9.717763106525872940e-01,-1.817980517520044526e+00,4.299315718310299239e-01,1.532519514404597549e+00
5.849131071449061858e-01,4.506265711612631009e+01,1.155297709369421533e+01,-3.221926462647246581e+00,-3.140459056620810596e+00,1.779935503998953727e+00,2.204005132713912296e+00,-9.964184230010521004e-01,-1.808167528963313897e+00,4.564121831879581759e-01,1.528290483304219904e+00
5.854001288827452854e-01,4.514332861988000190e+01,1.152572557432437073e+01,-3.247912006856625844e+00,-3.123576346371993662e+00,1.802197171442119217e+00,2.189364648090415866e+00,-1.020919257001772884e+00,-1.797986632355860648e+00,4.827898790020779263e-01,1.523580269397878162e+00
5.858871506205844959e-01,4.522400095485456006e+01,1.149830623492580628e+01,-3.273813769767498716e+00,-3.106525688240913130e+00,1.824327339407636472e+00,2.174468986623902200e+00,-1.045274791857139896e+00,-1.787439274097766928e+00,5.090577901187856025e-01,1.518389571991575204e+00
5.863741723584237064e-01,4.530467339728738096e+01,1.147071905253394419e+01,-3.299630788420862437e+00,-3.089307665607305076e+00,1.846324013049726709e+00,2.159319419899892178e+00,-1.069481018093732860e+00,-1.776526979971406073e+00,5.352090552469608298e-01,1.512719244661383966e+00
5.868611940962630280e-01,4.538534522016588824e+01,1.144296400779700917e+01,-3.325362099514562075e+00,-3.071922873014543143e+00,1.868185202704701453e+00,2.143917253121419009e+00,-1.093533938188217647e+00,-1.765251355325293314e+00,5.612368223856660787e-01,1.506570295800329307e+00
5.873482158341022386e-01,4.546601569323900094e+01,1.141504108499334436e+01,-3.351006739448216365e+00,-3.054371916191989556e+00,1.889908924089746201e+00,2.128263825153302147e+00,-1.117429567193220841e+00,-1.753614085253803578e+00,5.871342502423229082e-01,1.499943889138182884e+00
5.878352375719413381e-01,4.554668408303094651e+01,1.138695027204843235e+01,-3.376563744369345699e+00,-3.036655412077291949e+00,1.911493198503146917e+00,2.112360508566168082e+00,-1.141163933363172678e+00,-1.741616934772876935e+00,6.128945096423459304e-01,1.492841344234312029e+00
5.883222593097806596e-01,4.562734965285785904e+01,1.135869156055149354e+01,-3.402032150220771101e+00,-3.018773988838492350e+00,1.932936053026007350e+00,2.096208709680097204e+00,-1.164733078780140207e+00,-1.729261748991578251e+00,6.385107849302529281e-01,1.485264136943420965e+00
5.888092810476198702e-01,4.570801166284676498e+01,1.133026494577177878e+01,-3.427410992789237998e+00,-3.000728285896083314e+00,1.954235520725438935e+00,2.079809868608032630e+00,-1.188133059979662676e+00,-1.716550453279676036e+00,6.639762753622682201e-01,1.477213899854397106e+00
5.892963027854590807e-01,4.578866936995733283e+01,1.130167042667442523e+01,-3.452699307755299429e+00,-2.982518953944866436e+00,1.975389640859225082e+00,2.063165459298786253e+00,-1.211359948576561596e+00,-1.703485053431035290e+00,6.892841964903941854e-01,1.468692422702001288e+00
5.897833245232984023e-01,4.586932202800615244e+01,1.127290800593599762e+01,-3.477896130744459580e+00,-2.964146654975743811e+00,1.996396459081990482e+00,2.046276989579808969e+00,-1.234409831890771692e+00,-1.690067635823034875e+00,7.144277815379951324e-01,1.459701652751669521e+00
5.902703462611375018e-01,4.594996888769353660e+01,1.124397768995966196e+01,-3.503000497379519906e+00,-2.945612062297369604e+00,2.017254027652799930e+00,2.029146001199608751e+00,-1.257278813573127429e+00,-1.676300367571857297e+00,7.394002827668157973e-01,1.450243695157224177e+00
5.907573679989767124e-01,4.603060919663298023e+01,1.121487948888995057e+01,-3.528011443334183816e+00,-2.926915860557645743e+00,2.037960405644247075e+00,2.011774069869823212e+00,-1.279963014231133123e+00,-1.662185496683653563e+00,7.641949728354977545e-01,1.440320813291508184e+00
5.912443897368160339e-01,4.611124219938302815e+01,1.118561341662728559e+01,-3.552928004387893690e+00,-2.908058745765202957e+00,2.058513659153019315e+00,1.994162805307112984e+00,-1.302458572054732588e+00,-1.647725352201812044e+00,7.888051461495517724e-01,1.429935429050217977e+00
5.917314114746552445e-01,4.619186713748231909e+01,1.115617949084186478e+01,-3.577749216482041472e+00,-2.889041425310550970e+00,2.078911861512032999e+00,1.976313851274506206e+00,-1.324761643442170289e+00,-1.632922344349886368e+00,8.132241202029417693e-01,1.419090123128431857e+00
5.922184332124943440e-01,4.627248324948609337e+01,1.112657773298761654e+01,-3.602474115777109631e+00,-2.869864617987401001e+00,2.099153093503792977e+00,1.958228885622723237e+00,-1.346868403625574473e+00,-1.617778964670725905e+00,8.374452369108691396e-01,1.407787635270376203e+00
5.927054549503336656e-01,4.635308977100689276e+01,1.109680816831522421e+01,-3.627101738711550727e+00,-2.850529054013505537e+00,2.119235443575642641e+00,1.939909620330869444e+00,-1.368775047296959091e+00,-1.602297786161281934e+00,8.614618639344628903e-01,1.396030864492000090e+00
5.931924766881728761e-01,4.643368593475567963e+01,1.106687082588547000e+01,-3.651631122061212320e+00,-2.831035475051794315e+00,2.139157008055883935e+00,1.921357801547145971e+00,-1.390477789233588890e+00,-1.586481463403531134e+00,8.852673959963328620e-01,1.383822869276581491e+00
5.936794984260120867e-01,4.651427097058795823e+01,1.103676573858152921e+01,-3.676061303000806468e+00,-2.811384634230980950e+00,2.158915891372084950e+00,1.902575209628959207e+00,-1.411972864924076809e+00,-1.570332732691229305e+00,9.088552561883302960e-01,1.371166867743417672e+00
5.941665201638514082e-01,4.659484410555073453e+01,1.100649294312132653e+01,-3.700391319166020931e+00,-2.791577296166285471e+00,2.178510206270314775e+00,1.883563659182851069e+00,-1.433256531193892958e+00,-1.553854412152549491e+00,9.322188972702338816e-01,1.358066237789287811e+00
5.946535419016905077e-01,4.667540456393258097e+01,1.097605248006947676e+01,-3.724620208717094982e+00,-2.771614236980035173e+00,2.197938074036070333e+00,1.864324999104175040e+00,-1.454325066831087643e+00,-1.537049401868803233e+00,9.553518029601106853e-01,1.344524517203143033e+00
5.951405636395297183e-01,4.675595156731652224e+01,1.094544439384873336e+01,-3.748747010403661317e+00,-2.751496244322031437e+00,2.217197624716689131e+00,1.844861112616330789e+00,-1.475174773212026835e+00,-1.519920683988926768e+00,9.782474892162036362e-01,1.330545403753604194e+00
5.956275853773690399e-01,4.683648433463524441e+01,1.091466873275111560e+01,-3.772770763630775459e+00,-2.731224117389833062e+00,2.236286997345172001e+00,1.825173917309709015e+00,-1.495801974927029931e+00,-1.502471322839902035e+00,1.000899505510210119e+00,1.316132755249425745e+00
5.961146071152082504e-01,4.691700208222941626e+01,1.088372554894860045e+01,-3.796690508526364916e+00,-2.710798666948889046e+00,2.255204340165668508e+00,1.805265365180348969e+00,-1.516203020406209134e+00,-1.484704465033196419e+00,1.023301436092235228e+00,1.301290589573115275e+00
5.966016288530474609e-01,4.699750402390677095e+01,1.085261489850396011e+01,-3.820505286009320489e+00,-2.690220715352838798e+00,2.273947810859892726e+00,1.785137442668474295e+00,-1.536374282544710645e+00,-1.466623339567172835e+00,1.045446901246644522e+00,1.286023084687417661e+00
5.970886505908866715e-01,4.707798937288922048e+01,1.082133684186981171e+01,-3.844214137818298571e+00,-2.669491096504484684e+00,2.292515577773579061e+00,1.764792170839076357e+00,-1.556312167520047529e+00,-1.448231264719272327e+00,1.067329590560591734e+00,1.270334622966942772e+00
5.975756723287258820e-01,4.715845737811963545e+01,1.078989145421061124e+01,-3.867816104529146592e+00,-2.648610652372485497e+00,2.310905841111817072e+00,1.744231594191786749e+00,-1.576013303014617728e+00,-1.429531747690236942e+00,1.088944024023953405e+00,1.254230665765908137e+00
5.980626940665650926e-01,4.723890724284438392e+01,1.075827880566662387e+01,-3.891310225383556975e+00,-2.627580231830733304e+00,2.329116792580326667e+00,1.723457752703236867e+00,-1.595474230539580596e+00,-1.410528142369155580e+00,1.110284389730783028e+00,1.237715868986609014e+00
5.985497158044043031e-01,4.731933814618844991e+01,1.072649896514372081e+01,-3.914695540465533696e+00,-2.606400695104266418e+00,2.347146623060137660e+00,1.702472713575020391e+00,-1.614691434983742679e+00,-1.391223795097802363e+00,1.131344601459936872e+00,1.220794549896616843e+00
5.990367375422435137e-01,4.739974926591479232e+01,1.069455200592513400e+01,-3.937971090705214117e+00,-2.585072913943729400e+00,2.364993534220073190e+00,1.681278578057586737e+00,-1.633661433225229498e+00,-1.371622138090063059e+00,1.152118634274145181e+00,1.203471214847040782e+00
5.995237592800827242e-01,4.748013977831003984e+01,1.066243800566794953e+01,-3.961135917914464066e+00,-2.563597771597221353e+00,2.382655738698252534e+00,1.659877481145582534e+00,-1.652380774758159809e+00,-1.351726688154000877e+00,1.172600526366004203e+00,1.185750555541778883e+00
6.000107810179219348e-01,4.756050885807297846e+01,1.063015704640003278e+01,-3.984189064822815318e+00,-2.541976162781759641e+00,2.400131460283631224e+00,1.638271591272518979e+00,-1.670846042315892843e+00,-1.331541045417332647e+00,1.192784380883308959e+00,1.167637445328520318e+00
6.004978027557612563e-01,4.764085567820586675e+01,1.059770921451738346e+01,-4.007129575113760112e+00,-2.520208993654355023e+00,2.417418934097572247e+00,1.616463110004760173e+00,-1.689053852490848717e+00,-1.311068892056311386e+00,1.212664367733731874e+00,1.149136935511497093e+00
6.009848244936004669e-01,4.772117940990845142e+01,1.056509460078195239e+01,-4.029956493461363642e+00,-2.498297181782727971e+00,2.434516406775437680e+00,1.594454271734860651e+00,-1.707000856350883167e+00,-1.290313991028043672e+00,1.232234725368821726e+00,1.130254251686004574e+00
6.014718462314395664e-01,4.780147922247497405e+01,1.053231330031984925e+01,-4.052668865567274459e+00,-2.476241656115595990e+00,2.451422136648243377e+00,1.572247343374181927e+00,-1.724683740052268099e+00,-1.269280184806176104e+00,1.251489762547383977e+00,1.110994790094637086e+00
6.019588679692788880e-01,4.788175428319388516e+01,1.049936541261999068e+01,-4.075265738198058152e+00,-2.454043356952598121e+00,2.468134393924334535e+00,1.549844624044856234e+00,-1.742099225449228683e+00,-1.247971394120010569e+00,1.270423860078185196e+00,1.091364114005290986e+00
6.024458897071180985e-01,4.796200375725023690e+01,1.046625104153327968e+01,-4.097746159222828588e+00,-2.431703235913881933e+00,2.484651460871054152e+00,1.527248444771122982e+00,-1.759244070700012763e+00,-1.226391616697079856e+00,1.289031472541955159e+00,1.071367950110960976e+00
6.029329114449573090e-01,4.804222680763114539e+01,1.043297029527206909e+01,-4.120109177651323229e+00,-2.409222255909217125e+00,2.500971631996519395e+00,1.504461168169896279e+00,-1.776115070869606294e+00,-1.204544926009041284e+00,1.307307129992814287e+00,1.051012184951207518e+00
6.034199331827966306e-01,4.812242259503387487e+01,1.039952328641016344e+01,-4.142353843672257341e+00,-2.386601391106789816e+00,2.517093214231375775e+00,1.481485188140728493e+00,-1.792709058528965116e+00,-1.182435470021052204e+00,1.325245439638980338e+00,1.030302861355433253e+00
6.039069549206357301e-01,4.820259027777668592e+01,1.036591013188326471e+01,-4.164479208692020151e+00,-2.363841626901616699e+00,2.533014527110586833e+00,1.458322929555096792e+00,-1.809022904350821470e+00,-1.160067469944553453e+00,1.342841087502820940e+00,1.009246174907914462e+00
6.043939766584749407e-01,4.828272901171279585e+01,1.033213095298974160e+01,-4.186484325373795556e+00,-2.340943959883503123e+00,2.548733902955308217e+00,1.434976847944944067e+00,-1.825053517702111217e+00,-1.137445218993396123e+00,1.360088840060301729e+00,9.878484704345160683e-01
6.048809983963142622e-01,4.836283795014671938e+01,1.029818587539198482e+01,-4.208368247676929741e+00,-2.317909397804713389e+00,2.564249687054724447e+00,1.411449429190644089e+00,-1.840797847232904516e+00,-1.114573081143475086e+00,1.376983545859700842e+00,9.661162385112480600e-01
6.053680201341534728e-01,4.844291624375367178e+01,1.026407502911811065e+01,-4.230130030896698479e+00,-2.294738959547206303e+00,2.579560237847955850e+00,1.387743189208236583e+00,-1.856252881461944337e+00,-1.091455489895720721e+00,1.393520137119705460e+00,9.440561119945248825e-01
6.058550418719926833e-01,4.852296304050181419e+01,1.022979854856409077e+01,-4.251768731704441251e+00,-2.271433675089468807e+00,2.594663927106015233e+00,1.363860673635971743e+00,-1.871415649358771915e+00,-1.068096947042485922e+00,1.409693631306865980e+00,9.216748625731595590e-01
6.063420636098318939e-01,4.860297748557715636e+01,1.019535657249636174e+01,-4.273283408188000010e+00,-2.247994585473006346e+00,2.609559140113762332e+00,1.339804457520219039e+00,-1.886283220922389425e+00,-1.044502021437385242e+00,1.425499132692356286e+00,8.989793973421467133e-01
6.068290853476711044e-01,4.868295872131133706e+01,1.016074924405484659e+01,-4.294673119892527424e+00,-2.224422742768429995e+00,2.624244275851910668e+00,1.315577145000682791e+00,-1.900852707756514937e+00,-1.020675347768521757e+00,1.440931833888094094e+00,8.759767553981778754e-01
6.073161070855103150e-01,4.876290588711222540e+01,1.012597671075642758e+01,-4.315936927861636185e+00,-2.200719210041159890e+00,2.638717747179065043e+00,1.291181368994943179e+00,-1.915121263641403893e+00,-9.966216253351320997e-01,1.455987017362202263e+00,8.526741044569099426e-01
6.078031288233496365e-01,4.884281811939730034e+01,1.009103912449882401e+01,-4.337073894678909802e+00,-2.176885061316741865e+00,2.652977981013795006e+00,1.266619790882316021e+00,-1.929086085102244663e+00,-9.723456168276320977e-01,1.470660056933811077e+00,8.290787374919788011e-01
6.082901505611887361e-01,4.892269455152977997e+01,1.005593664156497091e+01,-4.358083084509717153e+00,-2.152921381545813251e+00,2.667023418516720756e+00,1.241895100187077716e+00,-1.942744411974109742e+00,-9.478521471111134300e-01,1.484946419247186622e+00,8.051980693958002977e-01
6.087771722990279466e-01,4.900253431375779201e+01,1.002066942262771754e+01,-4.378963563143462245e+00,-2.128829266568599721e+00,2.680852515272683867e+00,1.217010014260920592e+00,-1.956093527963523426e+00,-9.231461020121615180e-01,1.498841665225248088e+00,7.810396336620353264e-01
6.092641940368671571e-01,4.908233653315599554e+01,9.985237632755099568e+00,-4.399714398036072893e+00,-2.104609823079140796e+00,2.694463741472883811e+00,1.191967277964855132e+00,-1.969130761206538516e+00,-8.982324271092000378e-01,1.512341451502360545e+00,7.566110790899188698e-01
6.097512157747064787e-01,4.916210033357031506e+01,9.949641441415945309e+00,-4.420334658352919277e+00,-2.080264168589043283e+00,2.707855582097099756e+00,1.166769663350339936e+00,-1.981853484823436817e+00,-8.731161265261556670e-01,1.525441531836522868e+00,7.319201665102506027e-01
6.102382375125456893e-01,4.924182483556526080e+01,9.913881022485988126e+00,-4.440823415012030928e+00,-2.055793431390910975e+00,2.721026537095913689e+00,1.141419969339807494e+00,-1.994259117469964426e+00,-8.478022617295969399e-01,1.538137758500864205e+00,7.069747655332001557e-01
6.107252592503847888e-01,4.932150915637423338e+01,9.877956554254343047e+00,-4.461179740727698295e+00,-2.031198750521331586e+00,2.733975121572993494e+00,1.115921021406447000e+00,-2.006345123885171500e+00,-8.222959503292263106e-01,1.550426083654507625e+00,6.817828513178038063e-01
6.112122809882241103e-01,4.940115240985260670e+01,9.841868219430445208e+00,-4.481402710054413596e+00,-2.006481275723509761e+00,2.746699865967399568e+00,1.090275671253342793e+00,-2.018109015435810338e+00,-7.966023648818052472e-01,1.562302560692769182e+00,6.563525013632359739e-01
6.116993027260633209e-01,4.948075370643336868e+01,9.805616205151512332e+00,-4.501491399431104767e+00,-1.981642167409562783e+00,2.759199316235894539e+00,1.064486796491993292e+00,-2.029548350657276679e+00,-7.707267316985504380e-01,1.573763345576666417e+00,6.306918923218898243e-01
6.121863244639025314e-01,4.956031215308597382e+01,9.769200702990284313e+00,-4.521444887225811726e+00,-1.956682596622337567e+00,2.771472034035342702e+00,1.038557300320047894e+00,-2.040660735791177238e+00,-7.446743296558328007e-01,1.584804698141824009e+00,6.048092968341025610e-01
6.126733462017418530e-01,4.963982685327769673e+01,9.732621908963309920e+00,-4.541262253780637081e+00,-1.931603744996906569e+00,2.783516596905100116e+00,1.012490111198440346e+00,-2.051443825319428260e+00,-7.184504890093592611e-01,1.595422983386680649e+00,5.787130803847023719e-01
6.131603679395809525e-01,4.971929690693784210e+01,9.695880023539679371e+00,-4.560942581457053890e+00,-1.906406804721695991e+00,2.795331598449440680e+00,9.862881825278608794e-01,-2.061895322494928795e+00,-6.920605902117804575e-01,1.605614672740039994e+00,5.524116981813209648e-01
6.136473896774201631e-01,4.979872141042496736e+01,9.658975251650069538e+00,-4.580484954681615761e+00,-1.881092978499141033e+00,2.806915648520052819e+00,9.599544923244612837e-01,-2.072012979868839366e+00,-6.655100627336147934e-01,1.615376345307999451e+00,5.259136920543643345e-01
6.141344114152594846e-01,4.987809945649662069e+01,9.621907802696373579e+00,-4.599888459991937850e+00,-1.855663479506062696e+00,2.818267373398518405e+00,9.334920428949972093e-01,-2.081794599814385638e+00,-6.388043838876993341e-01,1.624704689100169963e+00,4.992276873788462632e-01
6.146214331530986952e-01,4.995743013428198509e+01,9.584677890561717817e+00,-4.619152186083057110e+00,-1.830119531353621376e+00,2.829385415978850737e+00,9.069038605112471618e-01,-2.091238035047259469e+00,-6.119490776570010171e-01,1.633596502235267423e+00,4.723623900179265700e-01
6.151084548909377947e-01,5.003671252925748547e+01,9.547285733620832104e+00,-4.638275223854170903e+00,-1.804462368046840126e+00,2.840268435950075165e+00,8.801929950837202865e-01,-2.100341189142594267e+00,-5.849497135258037162e-01,1.642048694126046371e+00,4.453265832881643238e-01
6.155954766287771163e-01,5.011594572322507446e+01,9.509731554750949556e+00,-4.657256666455691807e+00,-1.778693233943791085e+00,2.850915109978833684e+00,8.533625198347239982e-01,-2.109102017048513300e+00,-5.578119053143424377e-01,1.650058286643575567e+00,4.181291249465528548e-01
6.160824983666163268e-01,5.019512879429314012e+01,9.472015581343164570e+00,-4.676095609336618608e+00,-1.752813383714436846e+00,2.861324131891997968e+00,8.264155309708091091e-01,-2.117518525596216783e+00,-5.305413100168975271e-01,1.657622415260823878e+00,3.907789441993648749e-01
6.165695201044555374e-01,5.027426081686063952e+01,9.434138045314108822e+00,-4.694791150292328297e+00,-1.726824082298983321e+00,2.871494212859363238e+00,7.993551473544251440e-01,-2.125588774006691217e+00,-5.031436266431894566e-01,1.664738330175640879e+00,3.632850387326269637e-01
6.170565418422948589e-01,5.035334086160368372e+01,9.396099183118154841e+00,-4.713342389512669151e+00,-1.700726604865930192e+00,2.881424081576342111e+00,7.721845101749844620e-01,-2.133310874393956169e+00,-4.756245950632670416e-01,1.671403397413038672e+00,3.356564717644349161e-01
6.175435635801339584e-01,5.043236799546502880e+01,9.357899235760070766e+00,-4.731748429630385999e+00,-1.674522236769735661e+00,2.891112484446693109e+00,7.449067826192539155e-01,-2.140682992264887119e+00,-4.479899948558070388e-01,1.677615099906828222e+00,3.079023691190191370e-01
6.180305853179731690e-01,5.051134128164653703e+01,9.319538448807991315e+00,-4.750008375769958491e+00,-1.648212273508020020e+00,2.900558185765307773e+00,7.175251495409860070e-01,-2.147703347015629038e+00,-4.202456441597446357e-01,1.683371038560604660e+00,2.800319163224768149e-01
6.185176070558124906e-01,5.059025977960411069e+01,9.281017072407003354e+00,-4.768121335596695154e+00,-1.621798020678507646e+00,2.909759967900988897e+00,6.900428171300085900e-01,-2.154370212424548736e+00,-3.923973985294413325e-01,1.688668933288056451e+00,2.520543557203882568e-01
6.190046287936517011e-01,5.066912254504578073e+01,9.242335361292990825e+00,-4.786086419366262668e+00,-1.595280793935468955e+00,2.918716631479306933e+00,6.624630125805106573e-01,-2.160681917141793029e+00,-3.644511497931426369e-01,1.693506624032637742e+00,2.239789836170567039e-01
6.194916505314909116e-01,5.074792862993236753e+01,9.203493574807037447e+00,-4.803902739974507341e+00,-1.568661918945846168e+00,2.927426995565460377e+00,6.347889837587326056e-01,-2.166636845175397230e+00,-3.364128249149203054e-01,1.697882071766568135e+00,1.958151474365761313e-01
6.199786722693301222e-01,5.082667708248106209e+01,9.164491976910206006e+00,-4.821569413007644300e+00,-1.541942731344979167e+00,2.935889897847177021e+00,6.070239988699561717e-01,-2.172233436373972371e+00,-3.082883848600059817e-01,1.701793359469176536e+00,1.675722429056296647e-01
6.204656940071693327e-01,5.090536694717171429e+01,9.125330836198793705e+00,-4.839085556792777965e+00,-1.515124576691948333e+00,2.944104194817646736e+00,5.791713461248264583e-01,-2.177470186905957839e+00,-2.800838234635361079e-01,1.705238693084585755e+00,1.392597112580367114e-01
6.209527157450085433e-01,5.098399726475611970e+01,9.086010425919958777e+00,-4.856450292448815986e+00,-1.488208810424508588e+00,2.952068761958507537e+00,5.512343334049711885e-01,-2.182345649735468740e+00,-2.518051663026865672e-01,1.708216402458759386e+00,1.108870364610359260e-01
6.214397374828477538e-01,5.106256707226987857e+01,9.046531023987839149e+00,-4.873662743937664743e+00,-1.461196797813670845e+00,2.959782493922821889e+00,5.232162879279764756e-01,-2.186858435094671371e+00,-2.234584695722496850e-01,1.710724942255839265e+00,8.246374246334520208e-02
6.219267592206870754e-01,5.114107540304713950e+01,9.006892913000141832e+00,-4.890722038115811188e+00,-1.434089913917922177e+00,2.967244304718130721e+00,4.951205559117104471e-01,-2.191007210952779616e+00,-1.950498189636367119e-01,1.712762892853893604e+00,5.399939046498425377e-02
6.224137809585261749e-01,5.121952128673831339e+01,8.967096380255036081e+00,-4.907627304786261746e+00,-1.406889543536976372e+00,2.974453127889518100e+00,4.669505022378879211e-01,-2.194790703481586114e+00,-1.665853285472218559e-01,1.714328961219948599e+00,2.550357620879073473e-02
6.229008026963653855e-01,5.129790374933027408e+01,8.927141717768638074e+00,-4.924377676750787636e+00,-1.379597081165240713e+00,2.981407916702704330e+00,4.387095101150573218e-01,-2.198207697517582382e+00,-1.380711396581786321e-01,1.715421981764388537e+00,-3.014072706245540800e-03
6.233878244342047070e-01,5.137622181316973524e+01,8.887029222292808228e+00,-4.940972289862568090e+00,-1.352213930944815345e+00,2.988107644327196333e+00,4.104009807408282029e-01,-2.201257037020651008e+00,-1.095134197856586500e-01,1.716040917174703528e+00,-3.154389948995683923e-02
6.238748461720439176e-01,5.145447449698912123e+01,8.846759195333454784e+00,-4.957410283079138225e+00,-1.324741506618170472e+00,2.994551304019442028e+00,3.820283329634930336e-01,-2.203937625529317934e+00,-8.091836146543829322e-02,1.716184859228552906e+00,-6.007622080416785693e-02
6.243618679098830171e-01,5.153266081593540093e+01,8.806331943169254828e+00,-4.973690798515711720e+00,-1.297181231480402985e+00,3.000737909306042450e+00,3.535950029429257846e-01,-2.206248426612593683e+00,-5.229218117593470438e-02,1.715853029586203338e+00,-8.860132938415299364e-02
6.248488896477223387e-01,5.161077978160177793e+01,8.765747776870769670e+00,-4.989812981498848998e+00,-1.269534538331102080e+00,3.006666494166988279e+00,3.251044438108090517e-01,-2.208188464318373789e+00,-2.364111823763681564e-02,1.715044780562283044e+00,-1.171094966383465774e-01
6.253359113855615492e-01,5.168883040206185342e+01,8.725007012320158850e+00,-5.005775980620414956e+00,-1.241802869425927769e+00,3.012336113218902600e+00,2.965601253302772022e-01,-2.209756823618400201e+00,5.028566283969082562e-03,1.713759595876879871e+00,-1.455909752262074530e-01
6.258229331234007597e-01,5.176681168190722104e+01,8.684109970231027376e+00,-5.021578947792015413e+00,-1.213987676427609408e+00,3.017745841898385351e+00,2.679655335546871076e-01,-2.210952650849833390e+00,3.371059067224524419e-02,1.711997091386005199e+00,-1.740360016145239275e-01
6.263099548612400813e-01,5.184472262228717909e+01,8.643056976169038563e+00,-5.037221038299633413e+00,-1.186090420356780140e+00,3.022894776645316028e+00,2.393241704859390140e-01,-2.211775154153355238e+00,6.239865364962793315e-02,1.709757015791376844e+00,-2.024347986117576159e-01
6.267969765990791808e-01,5.192256222095173968e+01,8.601848360572709851e+00,-5.052701410858709608e+00,-1.158112571542254221e+00,3.027782035086227896e+00,2.106395537319476485e-01,-2.212223603907851555e+00,9.108643546460704066e-02,1.707039251329525609e+00,-2.307775778807910072e-01
6.272839983369183914e-01,5.200032947229718161e+01,8.560484458774832106e+00,-5.068019227669534388e+00,-1.130055609571048114e+00,3.032406756217722155e+00,1.819152161635584353e-01,-2.212297333161700408e+00,1.197675989751778580e-01,1.703843814440314075e+00,-2.590545424298287269e-01
6.277710200747577129e-01,5.207802336741451654e+01,8.518965611024185591e+00,-5.083173654472977532e+00,-1.101921023237927066e+00,3.036768100589882113e+00,1.531547055707127569e-01,-2.211995738060570815e+00,1.484357907289552969e-01,1.700170856414697118e+00,-2.872558890815941623e-01
6.282580418125969235e-01,5.215564289414081145e+01,8.477292162507751527e+00,-5.098163860606615749e+00,-1.073710310494606190e+00,3.040865250489768634e+00,1.243615843179617375e-01,-2.211318278271870330e+00,1.770846420398581866e-01,1.696020664021931523e+00,-3.153718109207781506e-01
6.287450635504361340e-01,5.223318703711306199e+01,8.435464463373410382e+00,-5.112989019061124907e+00,-1.045424978398593829e+00,3.044697410124889814e+00,9.553942899934031452e-02,-2.210264477405682548e+00,2.057077700613401117e-01,1.691393660116029984e+00,-3.433924997196877715e-01
6.292320852882753446e-01,5.231065477782540540e+01,8.393482868752863979e+00,-5.127648306537126111e+00,-1.017066543061529327e+00,3.048263805806760374e+00,6.669183009244283866e-02,-2.208833923432327317e+00,2.342987788563357654e-01,1.686290404221600703e+00,-3.713081483422600027e-01
6.297191070261145551e-01,5.238804509468830162e+01,8.351347738785406705e+00,-5.142140903502252058e+00,-9.886365295973869038e-01,3.051563686134460163e+00,3.782239161206990552e-02,-2.207026269096506343e+00,2.628512604635573346e-01,1.680711593099080137e+00,-3.991089531261053924e-01
6.302061287639537657e-01,5.246535696309155128e+01,8.309059438641583029e+00,-5.156465994248702778e+00,-9.601364720699496758e-01,3.054596322178238399e+00,8.934730762859777187e-03,-2.204841232327961364e+00,2.913587959607049083e-01,1.674658061289189703e+00,-4.267851162431068879e-01
6.306931505017930872e-01,5.254258935546908305e+01,8.266618338547838007e+00,-5.170622766951003868e+00,-9.315679134402592432e-01,3.057361007663143226e+00,-1.996752240839949621e-02,-2.202278596648760356e+00,3.198149565239254422e-01,1.668130781636848248e+00,-4.543268480379403229e-01
6.311801722396321868e-01,5.261974124136739306e+01,8.224024813811151802e+00,-5.184610413724233702e+00,-9.029324055133904903e-01,3.059857059152691239e+00,-4.888072536142296087e-02,-2.199338211577118507e+00,3.482133044841364544e-01,1.661130865794346656e+00,-4.817243693451145337e-01
6.316671939774713973e-01,5.269681158751632211e+01,8.181279244844368748e+00,-5.198428130682535731e+00,-8.742315088850005633e-01,3.062083816232574307e+00,-7.780122341159656507e-02,-2.196019993027817030e+00,3.765473943797927880e-01,1.653659564703914731e+00,-5.089679137841067735e-01
6.321542157153106078e-01,5.277379935790271048e+01,8.138382017191897688e+00,-5.212075117997967411e+00,-8.454667928874668448e-01,3.064040641694372624e+00,-1.067253500798517329e-01,-2.192323923709158073e+00,4.048107740062623083e-01,1.645718269059579963e+00,-5.360477300327894934e-01
6.326412374531499294e-01,5.285070351384695897e+01,8.095333521555854617e+00,-5.225550579959763908e+00,-8.166398355356263572e-01,3.065726921719373887e+00,-1.356494274432247238e-01,-2.188250053516583638e+00,4.329969854618078706e-01,1.637308509748486518e+00,-5.629540840790987488e-01
6.331282591909891400e-01,5.292752301408234672e+01,8.052134153822585461e+00,-5.238853725033862041e+00,-7.877522234721205940e-01,3.067142066062317873e+00,-1.645697664861067722e-01,-2.183798499922719571e+00,4.610995661901671205e-01,1.628431958271366442e+00,-5.896772614509733224e-01
6.336152809288282395e-01,5.300425681483724816e+01,8.008784315089613415e+00,-5.251983765922846104e+00,-7.588055519123229065e-01,3.068285508235236048e+00,-1.934826674521898937e-01,-2.178969448364066253e+00,4.891120500197458920e-01,1.619090427142449107e+00,-6.162075694245607860e-01
6.341023026666675610e-01,5.308090386991973730e+01,7.965284411693295041e+00,-5.264939919626170806e+00,-7.298014245890769303e-01,3.069156705691365339e+00,-2.223844201969196188e-01,-2.173763152624360817e+00,5.170279681992397958e-01,1.609285870268848395e+00,-6.425353392105295214e-01
6.345893244045067716e-01,5.315746313080579455e+01,7.921634855236404427e+00,-5.277721407500836293e+00,-7.007414536967060403e-01,3.069755140009009065e+00,-2.512713045409336043e-01,-2.168179935214317844e+00,5.448408504301347488e-01,1.599020383309022408e+00,-6.686509281188879328e-01
6.350763461423459821e-01,5.323393354672945321e+01,7.877836062616660584e+00,-5.290327455322278993e+00,-6.716272598349899425e-01,3.070080317075483567e+00,-2.801395906238532962e-01,-2.162220187748086886e+00,5.725442258955000252e-01,1.588296204010792412e+00,-6.945447217017910457e-01
6.355633678801853037e-01,5.331031406477619328e+01,7.833888456055440486e+00,-5.302757293345672807e+00,-6.424604719525763841e-01,3.070131767271059076e+00,-3.089855392589118122e-01,-2.155884371316195036e+00,6.001316242855077032e-01,1.577115712528569524e+00,-7.202071358747081931e-01
6.360503896180244032e-01,5.338660362997947573e+01,7.789792463126788746e+00,-5.315010156367680594e+00,-6.132427272899203530e-01,3.069909045653033797e+00,-3.378054022883609786e-01,-2.149173016855173479e+00,6.275965768196674066e-01,1.565481431720060268e+00,-7.456286190159748806e-01
6.365374113558636138e-01,5.346280118541931614e+01,7.745548516787180482e+00,-5.327085283788340675e+00,-5.839756713220545237e-01,3.069411732139669446e+00,-3.665954229393200148e-01,-2.142086725513567824e+00,6.549326172653924250e-01,1.553396027422102588e+00,-7.707996540443335931e-01
6.370244330937029353e-01,5.353890567232394204e+01,7.701157055405715823e+00,-5.338981919673440046e+00,-5.546609577009671277e-01,3.068639431694347941e+00,-3.953518361803325387e-01,-2.134626169014779418e+00,6.821332829532182895e-01,1.540862308706158590e+00,-7.957107604748108187e-01
6.375114548315421459e-01,5.361491603017486796e+01,7.656618522794229165e+00,-5.350699312817247311e+00,-5.253002481972584015e-01,3.067591774509585534e+00,-4.240708690789054547e-01,-2.126792090016158987e+00,7.091921157888767535e-01,1.527883228112727476e+00,-8.203524964530481967e-01
6.379984765693813564e-01,5.369083119681373972e+01,7.611933368238636533e+00,-5.362236716805522718e+00,-4.958952126419311490e-01,3.066268416191277435e+00,-4.527487411592401312e-01,-2.118585302465058273e+00,7.361026632615252918e-01,1.514461881865620363e+00,-8.447154607675360083e-01
6.384854983072205670e-01,5.376665010846324577e+01,7.567102046513729086e+00,-5.373593390070865006e+00,-4.664475288470474323e-01,3.064669037908135607e+00,-4.813816648986892210e-01,-2.110006691811231683e+00,7.628584800564077728e-01,1.500601509794618371e+00,-8.687902967098223295e-01
6.389725200450597775e-01,5.384237164623458938e+01,7.522125008163170534e+00,-5.384768591138956673e+00,-4.369588704510071198e-01,3.062793325579462600e+00,-5.099659277938826119e-01,-2.101057129994566175e+00,7.894534890077067324e-01,1.486305327319129121e+00,-8.925688001788061321e-01
6.394595417828989881e-01,5.391799468263731399e+01,7.477002707934673253e+00,-5.395761582778316523e+00,-4.074309175339709266e-01,3.060640987206622032e+00,-5.384978194687799480e-01,-2.091737543835749502e+00,8.158816570141262936e-01,1.471576649295484041e+00,-9.160429171348603017e-01
6.399465635207383096e-01,5.399351812575672227e+01,7.431735612837914395e+00,-5.406571636087866395e+00,-3.778653664062288642e-01,3.058211770938777718e+00,-5.669735661084722711e-01,-2.082048989029732677e+00,8.421367069463869814e-01,1.456419041455568664e+00,-9.392038603782971729e-01
6.404335852585774091e-01,5.406894088040702684e+01,7.386324195100644197e+00,-5.417198027097982482e+00,-3.482639206697692447e-01,3.055505450417871138e+00,-5.953893912458763094e-01,-2.071992590839775161e+00,8.682123857891388408e-01,1.440836207345279396e+00,-9.620429346281662575e-01
6.409206069964166197e-01,5.414426184813500953e+01,7.340768932177955897e+00,-5.427640036820841729e+00,-3.186282911284586961e-01,3.052521824864393718e+00,-6.237415162699218030e-01,-2.061569543965391382e+00,8.941024661483862879e-01,1.424831987095581010e+00,-9.845515396921289408e-01
6.414076287342559413e-01,5.421947992722345333e+01,7.295070306761640033e+00,-5.437896951300917436e+00,-2.889601956976255992e-01,3.049260719163058297e+00,-6.520261609355763044e-01,-2.050781112408767370e+00,9.198007477595435688e-01,1.408410356191549528e+00,-1.006721173624952170e+00
6.418946504720951518e-01,5.429459401269488694e+01,7.249228806789346891e+00,-5.447968061665689810e+00,-2.592613593128544891e-01,3.045721983948339595e+00,-6.802395438758950252e-01,-2.039628629339579557e+00,9.453010589962932420e-01,1.391575424239301473e+00,-1.028543435875774348e+00
6.423816722099343623e-01,5.436960299631542881e+01,7.203244925453590852e+00,-5.457852664176562563e+00,-2.295335138380280027e-01,3.041905495689893435e+00,-7.083778831160578715e-01,-2.028113496958225959e+00,9.705972583802126019e-01,1.374331433730825225e+00,-1.050010030424109120e+00
6.428686939477735729e-01,5.444450576659863827e+01,7.157119161210762748e+00,-5.467550060279958046e+00,-1.997783979727085768e-01,3.037811156777859622e+00,-7.364373965893060703e-01,-2.016237186357505706e+00,9.956832360910884416e-01,1.356682758806768030e+00,-1.071112768904521229e+00
6.433557156856127834e-01,5.451930120880950170e+01,7.110852017789981439e+00,-5.477059556658609552e+00,-1.699977571587610314e-01,3.033438895608043140e+00,-7.644143026548764208e-01,-2.004001237382709633e+00,1.020552915478007749e+00,1.338633904017120457e+00,-1.091843573720048255e+00
6.438427374234519940e-01,5.459398820496853943e+01,7.064444004201849481e+00,-5.486380465283055230e+00,-1.401933434862601691e-01,3.028788666666973217e+00,-7.923048206178842090e-01,-1.991407258490139220e+00,1.045200254571184040e+00,1.320189503079828075e+00,-1.112194481144334279e+00
6.443297591612912045e-01,5.466856563385594114e+01,7.017895634747126188e+00,-5.495512103463321196e+00,-1.103669155986746198e-01,3.023860450616845164e+00,-8.201051712511696623e-01,-1.978456926604048816e+00,1.069619247594527423e+00,1.301354317637320124e+00,-1.132157644412482789e+00
6.448167808991305261e-01,5.474303237101592146e+01,6.971207429025262137e+00,-5.504453793900808023e+00,-8.052023859731932687e-02,3.018654254380337409e+00,-8.478115773191124971e-01,-1.965151986972009768e+00,1.093803926478965405e+00,1.282133236010953414e+00,-1.151725336800633714e+00
6.453038026369696256e-01,5.481738728876095479e+01,6.924379911942923904e+00,-5.513204864740348654e+00,-5.065508394512857615e-02,3.013170111225315306e+00,-8.754202641033643761e-01,-1.951494253018718705e+00,1.117748362376472793e+00,1.262531271953404977e+00,-1.170889954694230406e+00
6.457908243748088362e-01,5.489162925617644362e+01,6.877413613722237251e+00,-5.521764649622506127e+00,-2.077322936959968835e-02,3.007408080849400367e+00,-9.029274599306413851e-01,-1.937485606198181998e+00,1.141446667174927265e+00,1.242553563398913319e+00,-1.189644020645073130e+00
6.462778461126481577e-01,5.496575713912515937e+01,6.830309069909146658e+00,-5.530132487736014291e+00,9.123541234853704829e-03,3.001368249464436477e+00,-9.303293967023542610e-01,-1.923127995844384541e+00,1.164892995013606214e+00,1.222205371211527725e+00,-1.207980186417007662e+00
6.467648678504873683e-01,5.503976980025185384e+01,6.783066821381551925e+00,-5.538307723870445010e+00,3.903343790534263835e-02,2.995050729880827323e+00,-9.576223104262636676e-01,-1.908423439020353385e+00,1.188081543799480500e+00,1.201492077931230584e+00,-1.225891236020375086e+00
6.472518895883264678e-01,5.511366609898816904e+01,6.735687414357330205e+00,-5.546289708469068103e+00,6.895466470968447670e-02,2.988455661591749468e+00,-9.848024417501131111e-01,-1.893374020365634625e+00,1.211006556724267380e+00,1.180419186517967622e+00,-1.243370088735194168e+00
6.477389113261657894e-01,5.518744489155745470e+01,6.688171400402270983e+00,-5.554077797681904016e+00,9.888541984629029002e-02,2.981583210857245092e+00,-1.011866036497205634e+00,-1.877981891942204218e+00,1.233662323782212855e+00,1.158992319093607115e+00,-1.260409802123049650e+00
6.482259330640049999e-01,5.526110503097959992e+01,6.640519336438035936e+00,-5.561671353418953245e+00,1.288238957447036537e-01,2.974433570788213466e+00,-1.038809346203873663e+00,-1.862249273078838918e+00,1.256043183288561238e+00,1.137217215681871840e+00,-1.277003575027654714e+00
6.487129548018442105e-01,5.533464536707626280e+01,6.592731784749783053e+00,-5.569069743403651351e+00,1.587682791670037563e-01,2.967006961430247447e+00,-1.065628628659042398e+00,-1.846178450213841860e+00,1.278143523398877157e+00,1.115099732946090549e+00,-1.293144750564218848e+00
6.491999765396835320e-01,5.540806474647591529e+01,6.544809312993891126e+00,-5.576272341226498952e+00,1.887167513098108040e-01,2.959303629847381600e+00,-1.092320148445637518e+00,-1.829771776736251354e+00,1.299957783629019481e+00,1.092645842924952593e+00,-1.308826819097461236e+00
6.496869982775226315e-01,5.548136201261907274e+01,6.496752494205521700e+00,-5.583278526398885333e+00,2.186674879070494848e-01,2.951323850205705757e+00,-1.118880177483990490e+00,-1.813031672825460294e+00,1.321480456375883072e+00,1.069861631766160448e+00,-1.324043421208361604e+00
6.501740200153618421e-01,5.555453600576376516e+01,6.448561906805981181e+00,-5.590087684407130553e+00,2.486186593335022454e-01,2.943067923856849788e+00,-1.145304995577261398e+00,-1.795960625289225732e+00,1.342706088438939460e+00,1.046753298457955506e+00,-1.338788350649677383e+00
6.506610417532011637e-01,5.562758556299083068e+01,6.400238134610169105e+00,-5.596699206766683865e+00,2.785684307089605349e-01,2.934536179421367574e+00,-1.171590890958708719e+00,-1.778561187400160781e+00,1.363629282542418331e+00,1.023327153558645453e+00,-1.353055557290088196e+00
6.511480634910403742e-01,5.570050951820952889e+01,6.351781766833769716e+00,-5.603112491076553070e+00,3.085149620032068274e-01,2.925728972871986855e+00,-1.197734160841019468e+00,-1.760835978730605156e+00,1.384244698858321687e+00,9.995896179239831536e-01,-1.366839150047143292e+00
6.516350852288795847e-01,5.577330670216315411e+01,6.303193398100424005e+00,-5.609326941073907946e+00,3.384564081416618908e-01,2.916646687616742284e+00,-1.223731111967545582e+00,-1.742787684985945384e+00,1.404547056530134563e+00,9.755472214325039415e-01,-1.380133399808879835e+00
6.521221069667187953e-01,5.584597594243478369e+01,6.254473628448745437e+00,-5.615341966688887076e+00,3.683909191117915594e-01,2.907289734581985918e+00,-1.249578061165531828e+00,-1.724419057836339642e+00,1.424531135197304899e+00,9.512066017087520420e-01,-1.392932742344183517e+00
6.526091287045580058e-01,5.591851606345309023e+01,6.205623063339294809e+00,-5.621156984099596521e+00,3.983166400702023990e-01,2.897658552295280909e+00,-1.275271335901276171e+00,-1.705732914746886708e+00,1.444191776520442172e+00,9.265745028444567488e-01,-1.405231781201848662e+00
6.530961504423972164e-01,5.599092588649827462e+01,6.156642313661388144e+00,-5.626771415787308328e+00,4.282317114504941014e-01,2.887753606968170406e+00,-1.300807274837278760e+00,-1.686732138806204429e+00,1.463523885707289640e+00,9.016577741176035055e-01,-1.417025290598379339e+00
6.535831721802365379e-01,5.606320422970815542e+01,6.107531995739842401e+00,-5.632184690591849119e+00,4.581342690718251953e-01,2.877575392578826996e+00,-1.326182228391344253e+00,-1.667419678553434093e+00,1.482522433039423770e+00,8.764633687094299797e-01,-1.428308218294497944e+00
6.540701939180756375e-01,5.613534990808404501e+01,6.058292731341721193e+00,-5.637396243767168968e+00,4.880224442481183589e-01,2.867124430954600456e+00,-1.351392559297567963e+00,-1.647798547803714264e+00,1.501182455399643345e+00,8.509983424194010881e-01,-1.439075688460331737e+00
6.545572156559148480e-01,5.620736173349728659e+01,6.008925147682703916e+00,-5.642405517037145657e+00,5.178943638981805542e-01,2.856401271854398960e+00,-1.376434643169452521e+00,-1.627871825471977285e+00,1.519499057800235420e+00,8.252698523779654627e-01,-1.449323004529412540e+00
6.550442373937541696e-01,5.627923851469539329e+01,5.959429877433628953e+00,-5.647211958651548791e+00,5.477481506563681712e-01,2.845406493051000574e+00,-1.401304869064831315e+00,-1.607642655395274955e+00,1.537467414911867447e+00,7.992851557573723564e-01,-1.459045652041321528e+00
6.555312591315933801e-01,5.635097905730845014e+01,5.909807558726813070e+00,-5.651815023442203767e+00,5.775819229840422064e-01,2.834140700413210201e+00,-1.425999640052804551e+00,-1.587114246153469299e+00,1.555082772593252116e+00,7.730516084803317201e-01,-1.468239301473050595e+00
6.560182808694325907e-01,5.642258219416297038e+01,5.860058837803547860e+00,-5.656214175003936084e+00,6.073937952964876263e-01,2.822604531275064499e+00,-1.450515376275167467e+00,-1.566289886427642442e+00,1.572340470511764510e+00,7.465767094381826618e-01,-1.476899900393969567e+00
6.565053026072716902e-01,5.649404692102144310e+01,5.810184381249499097e+00,-5.660408896830861458e+00,6.371818780142335381e-01,2.810798681962557666e+00,-1.474848538593324987e+00,-1.545173072139738535e+00,1.589236123882575402e+00,7.198684590089122759e-01,-1.485024415651665652e+00
6.569923243451110118e-01,5.656537169352716887e+01,5.760184815416294235e+00,-5.664398644688130702e+00,6.669442771560993855e-01,2.798723844551775919e+00,-1.498995583433298417e+00,-1.523767204670026576e+00,1.605765222880915166e+00,6.929344622476262261e-01,-1.492609109839314163e+00
6.574793460829502223e-01,5.663655484591444633e+01,5.710060762492726205e+00,-5.668182873197627814e+00,6.966790948418698504e-01,2.786380729292363245e+00,-1.522952976225824262e+00,-1.502075700832738780e+00,1.621923270212369594e+00,6.657822749432233955e-01,-1.499650164826961340e+00
6.579663678207894328e-01,5.670759471929651596e+01,5.659812851624199226e+00,-5.671761044539924690e+00,7.263844295024448616e-01,2.773770075723181350e+00,-1.546717199914368512e+00,-1.480102045307203795e+00,1.637705852842021637e+00,6.384195590890818783e-01,-1.506143986777091826e+00
6.584533895586287544e-01,5.677848966092280847e+01,5.609441718856182035e+00,-5.675132628458299244e+00,7.560583760028716238e-01,2.760892652620992926e+00,-1.570284755501200280e+00,-1.457849789728695722e+00,1.653108642996219402e+00,6.108540791510452816e-01,-1.512087206153421848e+00
6.589404112964678539e-01,5.684923802345782917e+01,5.558948007079306031e+00,-5.678297102264066254e+00,7.856990257659910437e-01,2.747749257948238544e+00,-1.593652162591873589e+00,-1.435322551779860012e+00,1.668127399152178780e+00,5.830936983611011426e-01,-1.517476677703443633e+00
6.594274330343070645e-01,5.691983816428204079e+01,5.508332365975946665e+00,-5.681253950843214717e+00,8.153044668967930342e-01,2.734340718799869840e+00,-1.616815959938193936e+00,-1.412524014282641183e+00,1.682757967015464651e+00,5.551463750366620875e-01,-1.522309480414733462e+00
6.599144547721463860e-01,5.699028844481412648e+01,5.457595451968662914e+00,-5.684002666664334846e+00,8.448727843072583177e-01,2.720667891349340284e+00,-1.639772705979489098e+00,-1.389457924290879109e+00,1.696996280485238762e+00,5.270201589256593433e-01,-1.526582917444984533e+00
6.604014765099855966e-01,5.706058722985513043e+01,5.406737928170171514e+00,-5.686542749787858675e+00,8.744020598418825729e-01,2.706731660793656680e+00,-1.662518979382343831e+00,-1.366128092183431342e+00,1.710838362607373320e+00,4.987231875772634160e-01,-1.530294516025799023e+00
6.608884982478248071e-01,5.713073288695434115e+01,5.355760464334912818e+00,-5.688873707876603625e+00,9.038903724038419574e-01,2.692532941297519855e+00,-1.685051379578760278e+00,-1.342538390757843647e+00,1.724280326515409856e+00,4.702636827382720153e-01,-1.533442027340230940e+00
6.613755199856640177e-01,5.720072378579677519e+01,5.304663736812366359e+00,-5.690995056207612812e+00,9.333357980817120758e-01,2.678072675936588265e+00,-1.707366527302682124e+00,-1.318692754324644723e+00,1.737318376359318073e+00,4.416499467752458830e-01,-1.536023426374067302e+00
6.618625417235032282e-01,5.727055829761243899e+01,5.253448428501950040e+00,-5.692906317685299200e+00,9.627364102768363185e-01,2.663351836639823667e+00,-1.729461065124950903e+00,-1.294595177802185804e+00,1.749948808222103525e+00,4.128903591223044289e-01,-1.538036911740862100e+00
6.623495634613424388e-01,5.734023479460727657e+01,5.202115228809575775e+00,-5.694607022855900702e+00,9.920902798313002702e-01,2.648371424130936624e+00,-1.751331657986665125e+00,-1.270249715812059588e+00,1.762168011024244363e+00,3.839933727546196995e-01,-1.539480905480715478e+00
6.628365851991817603e-01,5.740975164941583131e+01,5.150664833605839377e+00,-5.696096709923226697e+00,1.021395475156529287e+00,2.633132467868923854e+00,-1.772974993730954019e+00,-1.245660481775088924e+00,1.773972467415960708e+00,3.549675106875949671e-01,-1.540354052832802134e+00
6.633236069370208599e-01,5.747910723457556514e+01,5.099097945185914860e+00,-5.697374924765713722e+00,1.050650062362460169e+00,2.617636025987726711e+00,-1.794387783633127675e+00,-1.220831647007917686e+00,1.785358754657299984e+00,3.258213625017736259e-01,-1.540655221981643397e+00
6.638106286748600704e-01,5.754829992202306954e+01,5.047415272230930228e+00,-5.698441220954785891e+00,1.079852105387425265e+00,2.601883185234932672e+00,-1.815566762929308631e+00,-1.195767439820098588e+00,1.796323545486094186e+00,2.965635808933432815e-01,-1.540383503777132290e+00
6.642976504126993920e-01,5.761732808261172067e+01,4.995617529771194221e+00,-5.699295159774513841e+00,1.108999666128528849e+00,2.585875060909638368e+00,-1.836508691343381683e+00,-1.170472144611853116e+00,1.806863608973697577e+00,2.672028782504517475e-01,-1.539538211428299386e+00
6.647846721505386025e-01,5.768619008565117667e+01,4.943705439150960501e+00,-5.699936310242575743e+00,1.138090804572700510e+00,2.569612796799377819e+00,-1.857210353612396059e+00,-1.144950100972353946e+00,1.816975811368582550e+00,2.377480232551550943e-01,-1.538118880170832314e+00
6.652716938883778131e-01,5.775488429846868144e+01,4.891679727994784344e+00,-5.700364249132526595e+00,1.167123578928391359e+00,2.553097565116130951e+00,-1.877668560010397281e+00,-1.119205702778558020e+00,1.826657116927777214e+00,2.082078375110254509e-01,-1.536125266908336284e+00
6.657587156262170236e-01,5.782340908599189788e+01,4.839541130175625483e+00,-5.700578560997365152e+00,1.196096045757825799e+00,2.536330566431462152e+00,-1.897880146870624340e+00,-1.093243397294660024e+00,1.835904588736111398e+00,1.785911921965109839e-01,-1.533557349827347815e+00
6.662457373640562341e-01,5.789176281035353355e+01,4.787290385784540803e+00,-5.700578838194408249e+00,1.225006260109899880e+00,2.519313029610739108e+00,-1.917841977106135909e+00,-1.067067684272096528e+00,1.844715389513305936e+00,1.489070047439577937e-01,-1.530415327986091478e+00
6.667327591018954447e-01,5.795994383051770171e+01,4.734928241102029034e+00,-5.700364680911461868e+00,1.253852275653687620e+00,2.502046211746447035e+00,-1.937550940728842486e+00,-1.040683115050124785e+00,1.853086782408892130e+00,1.191642355443238710e-01,-1.526699620876985852e+00
6.672197808397346552e-01,5.802795050192793269e+01,4.682455448571015033e+00,-5.699935697194302264e+00,1.282632144812563491e+00,2.484531398090607635e+00,-1.957003955366945602e+00,-1.014094291656977287e+00,1.861016131784963168e+00,8.937188467759049626e-02,-1.522410867962897152e+00
6.677068025775739768e-01,5.809578117617694915e+01,4.629872766771477188e+00,-5.699291502975452950e+00,1.311343918898943750e+00,2.466769901986285429e+00,-1.976197966780788740e+00,-9.873058659115828695e-01,1.868500903986754835e+00,5.953898866885465324e-02,-1.517549928187136521e+00
6.681938243154130763e-01,5.816343420069803472e+01,4.577180960396773912e+00,-5.698431722104271735e+00,1.339985648249605088e+00,2.448763064798216149e+00,-1.995129949377091094e+00,-9.603225385258985503e-01,1.875538668101054851e+00,2.967461727015308082e-02,-1.512117879457216096e+00
6.686808460532522869e-01,5.823090791847835845e+01,4.524380800231449840e+00,-5.697355986378333625e+00,1.368555382361713146e+00,2.430512255842471436e+00,-2.013796906721652569e+00,-9.331490582077228702e-01,1.882127096702459923e+00,-2.121297321181492279e-04,-1.506116018102329646e+00
6.691678677910916084e-01,5.829820066779370791e+01,4.471473063130899206e+00,-5.696063935576120230e+00,1.397051170029345535e+00,2.412018872315301543e+00,-2.032195872050387209e+00,-9.057902207641999048e-01,1.888263966587439002e+00,-3.011212568397036993e-02,-1.499545858304606405e+00
6.696548895289308190e-01,5.836531078196507849e+01,4.418458532002560446e+00,-5.694555217491014787e+00,1.425471059480692748e+00,2.393284339221026347e+00,-2.050323908778806548e+00,-8.782508682058316474e-01,1.893947159496243815e+00,-6.001622020496444332e-02,-1.492409131504099928e+00
6.701419112667699185e-01,5.843223658913704810e+01,4.365337995788719283e+00,-5.692829487966591273e+00,1.453813098515891244e+00,2.374310109299019089e+00,-2.068178111009921327e+00,-8.505358878510519416e-01,1.899174662822653348e+00,-8.991524230367642367e-02,-1.484707785777519717e+00
6.706289330046092401e-01,5.849897641207774512e+01,4.312112249450987811e+00,-5.690886410933216233e+00,1.482075334645453601e+00,2.355097662949794390e+00,-2.085755604040542277e+00,-8.226502114313860581e-01,1.903944570311544293e+00,-1.198000034674578940e-01,-1.476443985190711849e+00
6.711159547424484506e-01,5.856552856800047380e+01,4.258782093956540393e+00,-5.688725658445947353e+00,1.510255815229249121e+00,2.335648508160234282e+00,-2.103053544865943980e+00,-7.945988141972496477e-01,1.908255082744281017e+00,-1.496613007264308015e-01,-1.467620109124905037e+00
6.716029764802876612e-01,5.863189136840723847e+01,4.205348336265780418e+00,-5.686346910723737658e+00,1.538352587616220957e+00,2.315964180427839025e+00,-2.120069122683018392e+00,-7.663867140242021092e-01,1.912104508611966125e+00,-1.794899196919271800e-01,-1.458238751576675485e+00
6.720899982181269827e-01,5.869806311895382578e+01,4.151811789321809165e+00,-5.683749856189940886e+00,1.566363699284625710e+00,2.296046242684123495e+00,-2.136799559391775016e+00,-7.380189705198604289e-01,1.915491264776495672e+00,-2.092766375691340608e-01,-1.448302720431677404e+00
6.725770199559660822e-01,5.876404211933659383e+01,4.098173272041528037e+00,-5.680934191514118936e+00,1.594287197982894533e+00,2.275896285217115622e+00,-2.153242110095253459e+00,-7.095006841313823420e-01,1.918413877119452549e+00,-2.390122261440558171e-01,-1.437815036712121186e+00
6.730640416938052928e-01,5.882982666320110354e+01,4.044433609308245359e+00,-5.677899621655156714e+00,1.622121131871181898e+00,2.255515925592897375e+00,-2.169394063597894107e+00,-6.808369952534510938e-01,1.920870981178845138e+00,-2.686874547448658834e-01,-1.426778933797981930e+00
6.735510634316446144e-01,5.889541503807232914e+01,3.990593631966111943e+00,-5.674645859905671941e+00,1.649863549663437512e+00,2.234906808576309523e+00,-2.185252742902249246e+00,-6.520330833369233359e-01,1.922861322773657511e+00,-2.982930931774612215e-01,-1.415197856621975836e+00
6.740380851694838249e-01,5.896080552530654018e+01,3.936654176816132278e+00,-5.671172627937740351e+00,1.677512500770115933e+00,2.214070606050731804e+00,-2.200815505704134978e+00,-6.230941659980268055e-01,1.924383758616244444e+00,-3.278199146353637516e-01,-1.403075460838286048e+00
6.745251069073230354e-01,5.902599640006509674e+01,3.882616086613707829e+00,-5.667479655849906983e+00,1.705066035441571204e+00,2.193009016936915856e+00,-2.216079744886210179e+00,-5.940254981280632673e-01,1.925437256912550854e+00,-3.572586985839880658e-01,-1.390415611964999520e+00
6.750121286451622460e-01,5.909098593130975274e+01,3.828480210068004208e+00,-5.663566682215516401e+00,1.732522204911966845e+00,2.171723767110981917e+00,-2.231042889009924313e+00,-5.648323710037823631e-01,1.926020897950169397e+00,-3.866002336191260991e-01,-1.377222384500338181e+00
6.754991503830014565e-01,5.915577238181975162e+01,3.774247401842829586e+00,-5.659433454132330787e+00,1.759879061543861090e+00,2.150216609321466521e+00,-2.245702402805896281e+00,-5.355201113982659411e-01,1.926133874674217372e+00,-4.158353202998030795e-01,-1.363500061012601794e+00
6.759861721208406671e-01,5.922035400823062901e+01,3.719918522559236607e+00,-5.655079727273472301e+00,1.787134658973387413e+00,2.128489323105498876e+00,-2.260055787662701654e+00,-5.060940806924167923e-01,1.925775493251070003e+00,-4.449547739554087222e-01,-1.349253131203893119e+00
6.764731938586799886e-01,5.928472906109472262e+01,3.665494438799676402e+00,-5.650505265939635535e+00,1.814287052256067678e+00,2.106543714704026460e+00,-2.274100582114061631e+00,-4.765596739869832899e-01,1.924945173619888594e+00,-4.739494274671725016e-01,-1.334486290947538789e+00
6.769602155965190882e-01,5.934889578496330387e+01,3.610976023113970257e+00,-5.645709843112642901e+00,1.841334298013174831e+00,2.084381616976222151e+00,-2.287834362324418613e+00,-4.469223192152396162e-01,1.923642450032011064e+00,-5.028101340238710915e-01,-1.319204441299325126e+00
6.774472373343582987e-01,5.941285241849067233e+01,3.556364154026624202e+00,-5.640693240510263884e+00,1.868274454578850996e+00,2.062004889312862854e+00,-2.301254742572992118e+00,-4.171874762560936478e-01,1.921866971578164884e+00,-5.315277698519889071e-01,-1.303412687482405019e+00
6.779342590721976203e-01,5.947659719455960925e+01,3.501659716046144233e+00,-5.635455248642366577e+00,1.895105582147659229e+00,2.039415417548941178e+00,-2.314359375736140478e+00,-3.873606360479411315e-01,1.919618502703500651e+00,-5.600932369200060101e-01,-1.287116337846021752e+00
6.784212808100368308e-01,5.954012834042875113e+01,3.446863599675762391e+00,-5.629995666868357951e+00,1.921825742922870228e+00,2.016615113875291687e+00,-2.327145953768202880e+00,-3.574473197029874871e-01,1.916896923710473377e+00,-5.884974656171146901e-01,-1.270320902797946960e+00
6.789083025478760414e-01,5.960344407790172738e+01,3.391976701425803320e+00,-5.624314303455925312e+00,1.948433001265369224e+00,1.993605916749305873e+00,-2.339612208180744002e+00,-3.274530776221267203e-01,1.913702231249545083e+00,-6.167314174062485943e-01,-1.253032093710647832e+00
6.793953242857151409e-01,5.966654262351782023e+01,3.336999923827839609e+00,-5.618410975641092264e+00,1.974925423843091110e+00,1.970389790804806029e+00,-2.351755910520166193e+00,-2.973834886104800290e-01,1.910034538797719783e+00,-6.447860874513375862e-01,-1.235255821801243492e+00
6.798823460235544625e-01,5.972942218876452358e+01,3.281934175450319291e+00,-5.612285509689564300e+00,2.001301079781174330e+00,1.946968726760946344e+00,-2.363574872843787755e+00,-2.672441589934149153e-01,1.905894077124919539e+00,-6.726525072189724064e-01,-1.216998196985175307e+00
6.803693677613936730e-01,5.979208098031149632e+01,3.226780370916093599e+00,-5.605937740959388904e+00,2.027558040812580842e+00,1.923344741330308416e+00,-2.375066948194239025e+00,-2.370407217332697325e-01,1.901281194748171810e+00,-7.003217470542302259e-01,-1.198265526703661932e+00
6.808563894992328835e-01,5.985451720026679112e+01,3.171539430921157088e+00,-5.599367513964904397e+00,2.053694381429562732e+00,1.899519877125934286e+00,-2.386230031072398283e+00,-2.067788355464330596e-01,1.896196358373648749e+00,-7.277849187310370116e-01,-1.179064314724828089e+00
6.813434112370722051e-01,5.991672904645407272e+01,3.116212282255557131e+00,-5.592574682442011280e+00,2.079708179035472781e+00,1.875496202567652926e+00,-2.397062057908595278e+00,-1.764641840212637369e-01,1.890640153326529349e+00,-7.550331779765770968e-01,-1.159401259918687144e+00
6.818304329749113046e-01,5.997871471271221111e+01,3.060799857825489578e+00,-5.585559109414727885e+00,2.105597514097418799e+00,1.851275811787332692e+00,-2.407561007532339481e+00,-1.461024747363517395e-01,1.884613283968699093e+00,-7.820577269702324585e-01,-1.139283255005776541e+00
6.823174547127505152e-01,6.004047238921613427e+01,3.005303096677302666e+00,-5.578320667263048094e+00,2.131360470299394461e+00,1.826860824533318439e+00,-2.417724901640365687e+00,-1.156994383794853753e-01,1.878116574104246705e+00,-8.088498168166911029e-01,-1.118717385279564436e+00
6.828044764505898367e-01,6.010200026281957264e+01,2.949722944023086768e+00,-5.570859237792134877e+00,2.156995134696072736e+00,1.802253386073976449e+00,-2.427551805263161278e+00,-8.526082786717004147e-02,1.871150967372872120e+00,-8.354007499934217318e-01,-1.097710927302670836e+00
6.832914981884290473e-01,6.016329651741945383e+01,2.894060351267899289e+00,-5.563174712302765279e+00,2.182499597867191277e+00,1.777455667100287462e+00,-2.437039827229828148e+00,-5.479241746470475682e-02,1.863717527631022497e+00,-8.617018827724212127e-01,-1.076271347576732929e+00
6.837785199262682578e-01,6.022435933434211819e+01,2.838316276038555408e+00,-5.555266991663120990e+00,2.207871954072612830e+00,1.752469863627547753e+00,-2.446187120631433842e+00,-2.430000190680270400e-02,1.855817439320945894e+00,-8.877446276163447614e-01,-1.054406301186080697e+00
6.842655416641074684e-01,6.028518689275111342e+01,2.782491682214174311e+00,-5.547135986381860562e+00,2.233110301407934983e+00,1.727298196896189131e+00,-2.454991883282714671e+00,6.210604481160730828e-03,1.847452007827539822e+00,-9.135204555488658507e-01,-1.032123630415156201e+00
6.847525634019466789e-01,6.034577737007668219e+01,2.726587539958377437e+00,-5.538781616682491915e+00,2.258212741960702097e+00,1.701942913271694557e+00,-2.463452358182165014e+00,3.673356866132615473e-02,1.838622659822999550e+00,-9.390208984993408947e-01,-1.009431363339643672e+00
6.852395851397858895e-01,6.040612894246712017e+01,2.670604825752991296e+00,-5.530203812579075340e+00,2.283177381967325559e+00,1.676406284143583614e+00,-2.471566833970632704e+00,6.726303976101699611e-02,1.829330943599390746e+00,-9.642375516218775200e-01,-9.863377123914141009e-01
6.857266068776252110e-01,6.046623978526171328e+01,2.614544522433522644e+00,-5.521402513953184155e+00,2.308002331970525844e+00,1.650690605823509793e+00,-2.479333645388214435e+00,9.779314994977994502e-02,1.819578529388941490e+00,-9.891620755886116889e-01,-9.628510728971264587e-01
6.862136286154643106e-01,6.052610807348533939e+01,2.558407619226265250e+00,-5.512377670632213622e+00,2.332685706977409623e+00,1.624798199442479163e+00,-2.486751173729609299e+00,1.283180153158369752e-01,1.809367209672243737e+00,-1.013786198857311582e+00,-9.389800215906664027e-01
6.867006503533035211e-01,6.058573198236496182e+01,2.502195111786976955e+00,-5.503129242468967952e+00,2.357225626618209446e+00,1.598731410847127554e+00,-2.493817847297904677e+00,1.588317367420288839e-01,1.798698899474278967e+00,-1.038101719913360199e+00,-9.147333150992850159e-01
6.871876720911428427e-01,6.064510968786767364e+01,2.445908002241232282e+00,-5.493657199422544046e+00,2.381620215305588317e+00,1.572492610495095811e+00,-2.500532141856714130e+00,1.893284007811437686e-01,1.787575636648220723e+00,-1.062100509485960576e+00,-8.901198884034632330e-01
6.876746938289820532e-01,6.070423936726054848e+01,2.389547299226415511e+00,-5.483961521640526193e+00,2.405867602394588189e+00,1.546084193349512637e+00,-2.506892581080757409e+00,2.198020805306899472e-01,1.775999582147112399e+00,-1.085774512738707287e+00,-8.651488532705499113e-01
6.881617155668212638e-01,6.076311919969191422e+01,2.333114017935574047e+00,-5.474042199542526355e+00,2.429965922343090501e+00,1.519508578772673868e+00,-2.512897737004825327e+00,2.502468365069721035e-01,1.763973020283416515e+00,-1.109115751434359476e+00,-8.398294966622390501e-01
6.886487373046604743e-01,6.082174736679497329e+01,2.276609180162369572e+00,-5.463899233904922603e+00,2.453913314873125806e+00,1.492768210418562225e+00,-2.518546230471200964e+00,2.806567175188880991e-01,1.751498358976276482e+00,-1.132116326074142254e+00,-8.141712791155586437e-01
6.891357590424996848e-01,6.088012205331238391e+01,2.220033814348289170e+00,-5.453532635947021312e+00,2.477707925132535571e+00,1.465865556124759772e+00,-2.523836731575437753e+00,3.110257615408162923e-01,1.738578129986750431e+00,-1.154768418011112185e+00,-7.881838330978799823e-01
6.896227807803388954e-01,6.093824144774317375e+01,2.163388955631027954e+00,-5.442942427418428153e+00,2.501347903857452870e+00,1.438803107803224179e+00,-2.528767960110579693e+00,3.413479965851944353e-01,1.725214989140761768e+00,-1.177064291538022278e+00,-7.618769613354542392e-01
6.901098025181781059e-01,6.099610374301067850e+01,2.106675645895012217e+00,-5.432128640687790444e+00,2.524831407535159222e+00,1.411583381330387077e+00,-2.533338686009711793e+00,3.716174415742501402e-01,1.711411716539949390e+00,-1.198996295949268154e+00,-7.352606351158793574e-01
6.905968242560174275e-01,6.105370713715310416e+01,2.049894933822874243e+00,-5.421091318832786499e+00,2.548156598567911324e+00,1.384208916436073356e+00,-2.537547729787086759e+00,4.018281072115217345e-01,1.697171216760333889e+00,-1.220556867577483828e+00,-7.083449925641429612e-01
6.910838459938565270e-01,6.111104983403485846e+01,1.993047874949303022e+00,-5.409830515731446354e+00,2.571321645436986714e+00,1.356682276591778313e+00,-2.541393962977435805e+00,4.319739968524372031e-01,1.682496519038767513e+00,-1.241738531804069012e+00,-6.811403368925221802e-01
6.915708677316957376e-01,6.116813004408049892e+01,1.936135531715809766e+00,-5.398346296154776347e+00,2.594324722867752619e+00,1.329006048897809711e+00,-2.544876308573952528e+00,4.620491073746726407e-01,1.667390777447321115e+00,-1.262533905044416205e+00,-6.536571346241850655e-01
6.920578894695350591e-01,6.122494598502911600e+01,1.879158973528188614e+00,-5.386638735860706184e+00,2.617164011994784545e+00,1.301182843969882041e+00,-2.547993741464326334e+00,4.920474300474158014e-01,1.651857271055391818e+00,-1.282935696706886564e+00,-6.259060137906572452e-01
6.925449112073742697e-01,6.128149588271219983e+01,1.822119276814123445e+00,-5.374707921689259926e+00,2.639837700528363307e+00,1.273215295824257076e+00,-2.550745288865624794e+00,5.219629514008214954e-01,1.635899404079701469e+00,-1.302936711126866154e+00,-5.978977621027564693e-01
6.930319329452133692e-01,6.133777790508100480e+01,1.765017519311503413e+00,-5.362553948028746298e+00,2.662343984867589164e+00,1.245106059950577437e+00,-2.553130048363795979e+00,5.517896887562724340e-01,1.619520759641476237e+00,-1.322530048586599394e+00,-5.696433570022088055e-01
6.935189546830526908e-01,6.139378987780115438e+01,1.707854755367064437e+00,-5.350176899821416754e+00,2.684681075952625395e+00,1.216857796774837963e+00,-2.555147231391349028e+00,5.815218429186015392e-01,1.602725189845980891e+00,-1.341709829469496684e+00,-5.411537944153478330e-01
6.940059764208919013e-01,6.144952987272264266e+01,1.650632066745403081e+00,-5.337576883795245308e+00,2.706847180899637717e+00,1.188473183208524908e+00,-2.556795992092184111e+00,6.111534944830681049e-01,1.585516274084216803e+00,-1.360469373844420904e+00,-5.124396587686232962e-01
6.944929981587311119e-01,6.150499601124329274e+01,1.593350545758201120e+00,-5.324754020002026245e+00,2.728840512509192795e+00,1.159954919261768191e+00,-2.558075524005556378e+00,6.406787008626965152e-01,1.567897670337884630e+00,-1.378801965304065069e+00,-4.835116439236326613e-01
6.949800198965704334e-01,6.156018641153906401e+01,1.536011290700675991e+00,-5.311708439130886639e+00,2.750659291213567670e+00,1.131305727175444087e+00,-2.558985077245776285e+00,6.700915246824495908e-01,1.549873169580917143e+00,-1.396701022989908614e+00,-4.543806014912815661e-01
6.954670416344095329e-01,6.161509918858856594e+01,1.478615405841623209e+00,-5.298440282534052415e+00,2.772301745224059921e+00,1.102528351111841776e+00,-2.559523958549878131e+00,6.993860351878371517e-01,1.531446693841922668e+00,-1.414160103486480136e+00,-4.250575331036704485e-01
6.959540633722487435e-01,6.166973245419806204e+01,1.421164001412970723e+00,-5.284949702252406567e+00,2.793766110678669090e+00,1.073625556844649331e+00,-2.559691531323799563e+00,7.285563096465071942e-01,1.512622294273649581e+00,-1.431172902684712422e+00,-3.955535827648624658e-01
6.964410851100880651e-01,6.172408431702648812e+01,1.363658193599287971e+00,-5.271236861040944355e+00,2.815050631789977942e+00,1.044600131448474301e+00,-2.559487215687075601e+00,7.575964347426011880e-01,1.493404149229614619e+00,-1.447733257614257862e+00,-3.658800292807549148e-01
6.969281068479272756e-01,6.177815288261087545e+01,1.306099104526856625e+00,-5.257301932394025101e+00,2.836153560993386336e+00,1.015454882987710139e+00,-2.558910488516046744e+00,7.865005079640663421e-01,1.473796562347770456e+00,-1.463835148244878814e+00,-3.360482787678588101e-01
6.974151285857664861e-01,6.183193625339210797e+01,1.248487862252396496e+00,-5.243145100570452577e+00,2.857073159095659953e+00,9.861926402047865858e-01,-2.557960883485581149e+00,8.152626389828833142e-01,1.453803960641239179e+00,-1.479472699256889845e+00,-3.060698572410279206e-01
6.979021503236056967e-01,6.188543252874081446e+01,1.190825600751604041e+00,-5.228766560618420378e+00,2.877807695423732159e+00,9.568162522078890175e-01,-2.556637991109307784e+00,8.438769510281263209e-01,1.433430892596165851e+00,-1.494640181780600541e+00,-2.759564032802234168e-01
6.983891720614449072e-01,6.193863980498364441e+01,1.133113459907326481e+00,-5.214166518400266348e+00,2.898355447973834043e+00,9.273285881580570766e-01,-2.554941458778368979e+00,8.723375822519440215e-01,1.412682026276632641e+00,-1.509332015104813962e+00,-2.457196607762207052e-01
6.988761937992841178e-01,6.199155617542974994e+01,1.075352585497451496e+00,-5.199345190617075119e+00,2.918714703560910451e+00,8.977325369556998780e-01,-2.552870990798681738e+00,9.006386870884268703e-01,1.391562147436661956e+00,-1.523542768354355204e+00,-2.153714717552994151e-01
6.993632155371234393e-01,6.204417973039761591e+01,1.017544129182479162e+00,-5.184302804833105682e+00,2.938883757968344668e+00,8.680310069265144701e-01,-2.550426348426715339e+00,9.287744376053677087e-01,1.370076157639292580e+00,-1.537267162136643606e+00,-1.849237692829011070e-01
6.998502372749625389e-01,6.209650855724203922e+01,9.596892484928786216e-01,-5.169039599500081295e+00,2.958860916097954430e+00,8.382269255068572900e-01,-2.547607349903784346e+00,9.567390248488778504e-01,1.348229072382772786e+00,-1.550500070157275534e+00,-1.543885704463052178e-01
7.003372590128017494e-01,6.214854074038160547e+01,9.017891068159419321e-01,-5.153555823981252892e+00,2.978644492120348097e+00,8.083232389284218389e-01,-2.544413870488847262e+00,9.845266601809851137e-01,1.326026019233757847e+00,-1.563236520804695662e+00,-1.237779694161756927e-01
7.008242807506410710e-01,6.220027436132616572e+01,8.438448733825913983e-01,-5.137851738575370142e+00,2.998232809625499762e+00,7.783229119024596132e-01,-2.540845842489831696e+00,1.012131576610003858e+00,1.303472235967684911e+00,-1.575471698703841295e+00,-9.310413058721683788e-02
7.013113024884802815e-01,6.225170749870478204e+01,7.858577232537526935e-01,-5.121927614540452645e+00,3.017624201773664971e+00,7.482289273033402299e-01,-2.536903255293465165e+00,1.039548030113857990e+00,1.280573068716182483e+00,-1.587200946238855437e+00,-6.237928179773333248e-02
7.017983242263194921e-01,6.230283822829390772e+01,7.278288373063803718e-01,-5.105783734117377293e+00,3.036817011446614423e+00,7.180442858514970439e-01,-2.532586155393620420e+00,1.066770300956318973e+00,1.257333970121539579e+00,-1.598419765044847507e+00,-3.161570762814014390e-02
7.022853459641585916e-01,6.235366462304578050e+01,6.697594022193054109e-01,-5.089420390553339502e+00,3.055809591399117231e+00,6.877720057958514044e-01,-2.527894646418175295e+00,1.093792694996071013e+00,1.233760497498308739e+00,-1.609123817468659734e+00,-8.257427785158810707e-04
7.027723677019979132e-01,6.240418475311721380e+01,6.116506104586503234e-01,-5.072837888125109274e+00,3.074600304410776364e+00,6.574151225955715550e-01,-2.522828889154384857e+00,1.120609544988734996e+00,1.209858311001933640e+00,-1.619308927998698300e+00,2.997823447494296634e-02
7.032593894398371237e-01,6.245439668589847315e+01,5.535036602631435709e-01,-5.056036542162177128e+00,3.093187523438089670e+00,6.269766886013519169e-01,-2.517389101572776955e+00,1.147215211881684294e+00,1.185633171804546082e+00,-1.628971084663763724e+00,6.078380874438171766e-02
7.037464111776763342e-01,6.250429848604263583e+01,4.953197556288793102e-01,-5.039016679069669102e+00,3.111569631766895494e+00,5.964597727359683965e-01,-2.511575558849546308e+00,1.173604086101872390e+00,1.161090940277736294e+00,-1.638106440400962427e+00,9.157853391591042058e-02
7.042334329155156558e-01,6.255388821549509970e+01,4.371001062939554593e-01,-5.021778636351139191e+00,3.129745023165059425e+00,5.658674601743344246e-01,-2.505388593387470220e+00,1.199770588836468477e+00,1.136237574182479726e+00,-1.646711314392622416e+00,1.223499394561542442e-01
7.047204546533547553e-01,6.260316393352336206e+01,3.788459277228113375e-01,-5.004322762631201016e+00,3.147712102035455928e+00,5.352028520229751285e-01,-2.498828594835346806e+00,1.225709173306377631e+00,1.111079126866150624e+00,-1.654782193372244192e+00,1.530855366398272688e-01
7.052074763911939659e-01,6.265212369674719639e+01,3.205584410900945702e-01,-4.986649417677944562e+00,3.165469283569307457e+00,5.044690649988122777e-01,-2.491896010105925097e+00,1.251414326032738611e+00,1.085621745466538224e+00,-1.662315732899519283e+00,1.837728246984257074e-01
7.056944981290332874e-01,6.270076555916892147e+01,2.622388732644524989e-01,-4.968758972425251663e+00,3.183014993899746070e+00,4.736692311074871542e-01,-2.484591343392369645e+00,1.276880568096199653e+00,1.059871669123046090e+00,-1.669308758604341136e+00,2.143992968898210671e-01
7.061815198668724980e-01,6.274908757220409683e+01,2.038884567919130308e-01,-4.950651808994918746e+00,3.200347670255714316e+00,4.428064973210305011e-01,-2.476915156183236544e+00,1.302102456389143459e+00,1.033835227194927597e+00,-1.675758267399881651e+00,2.449524464889382136e-01
7.066685416047117085e-01,6.279708778471242425e+01,1.455084298789162123e-01,-4.932328320718589509e+00,3.217465761116172551e+00,4.118840252549191838e-01,-2.468868067275948430e+00,1.327074584860818751e+00,1.007518837486576668e+00,-1.681661428664696256e+00,2.754197726994866979e-01
7.071555633425509191e-01,6.284476424302894060e+01,8.710003637513308306e-02,-4.913788912159559708e+00,3.234367726364583362e+00,3.809049908445880650e-01,-2.460450752788795103e+00,1.351791585755322433e+00,9.809290044799440222e-01,-1.687015585393861539e+00,3.057887864866645211e-01
7.076425850803901296e-01,6.289211499099548774e+01,2.866452575596412089e-02,-4.895033999134406955e+00,3.251052037443698417e+00,3.498725840213443572e-01,-2.451663946171453556e+00,1.376248130842488759e+00,9.540723175740247752e-01,-1.691818255319152975e+00,3.360470163309025038e-01
7.081296068182293402e-01,6.293913806999245253e+01,-2.979684689529493724e-02,-4.876064008734438460e+00,3.267517177510650850e+00,3.187900083876730184e-01,-2.442508438214004762e+00,1.400438932641669076e+00,9.269554493314132726e-01,-1.696067131998252542e+00,3.661820139026452647e-01
7.086166285560686617e-01,6.298583151897078380e+01,-8.828282090556371919e-02,-4.856879379346993097e+00,3.283761641592345626e+00,2.876604808919658307e-01,-2.432985077054476530e+00,1.424358745638407031e+00,8.995851537319511371e-01,-1.699760085872998872e+00,3.961813596581474917e-01
7.091036502939077613e-01,6.303219337448422976e+01,-1.467921300303274279e-01,-4.837480560676587160e+00,3.299783936741123913e+00,2.564872315026933691e-01,-2.423094768184909320e+00,1.448002367493966824e+00,8.719682644334879607e-01,-1.702895165296667290e+00,4.260326683562625227e-01
7.095906720317469718e-01,6.307822167072203712e+01,-2.053235024724813229e-01,-4.817868013765837176e+00,3.315582582190785388e+00,2.252735028818861895e-01,-2.412838474455901494e+00,1.471364640247839528e+00,8.441116930396309614e-01,-1.705470597530296395e+00,4.557235944963562435e-01
7.100776937695862934e-01,6.312391443954167869e+01,-2.638756609012320453e-01,-4.798042211016297465e+00,3.331156109512839691e+00,1.940225500581527207e-01,-2.402217216079707285e+00,1.494440451513033175e+00,8.160224273746909951e-01,-1.707484789708034079e+00,4.852418376771137076e-01
7.105647155074255039e-01,6.316926971050196471e+01,-3.224473224714152764e-01,-4.778003636209088967e+00,3.346503062773085624e+00,1.627376400990463434e-01,-2.391232070631834183e+00,1.517224735664308044e+00,7.877075297656563890e-01,-1.708936329771531204e+00,5.145751478764430953e-01
7.110517372452647145e-01,6.321428551089653070e+01,-3.810371988431713319e-01,-4.757752784525355771e+00,3.361621998688510526e+00,1.314220517828179613e-01,-2.379884173051143748e+00,1.539712475019318738e+00,7.591741353312266849e-01,-1.709823987373373155e+00,5.437113306524190559e-01
7.115387589831039250e-01,6.325895986578741059e+01,-4.396439962018066083e-01,-4.737290162566575091e+00,3.376511486784449012e+00,1.000790752696303354e-01,-2.368174715638475814e+00,1.561898701012601309e+00,7.304294502779714593e-01,-1.710146714749531727e+00,5.726382522651991547e-01
7.120257807209431355e-01,6.330329079803905046e+01,-4.982664152780356126e-01,-4.716616288374692267e+00,3.391170109552072098e+00,6.871201177214802946e-02,-2.356104948053788117e+00,1.583778495362489158e+00,7.014807502035449449e-01,-1.709903647560873541e+00,6.013438447200099013e-01
7.125128024587823461e-01,6.334727632835247846e+01,-5.569031513684672419e-01,-4.695731691452105672e+00,3.405596462606148123e+00,3.732417322556469408e-02,-2.343676177311810438e+00,1.605346991230889753e+00,6.723353784070039696e-01,-1.709094105703690358e+00,6.298161107311177620e-01
7.129998241966216677e-01,6.339091447529980883e+01,-6.155528943564401168e-01,-4.674636912781463316e+00,3.419789154843125178e+00,5.918881957016175477e-03,-2.330889767776203048e+00,1.626599374375974572e+00,6.430007442061844714e-01,-1.707717594089269264e+00,6.580431286068604280e-01
7.134868459344608782e-01,6.343420325535901583e+01,-6.742143287330994994e-01,-4.653332504845318240e+00,3.433746808599489331e+00,-2.550052964556881463e-02,-2.317747141152244339e+00,1.647530884297733866e+00,6.134843212621905462e-01,-1.705773803392497179e+00,6.860130570556635110e-01
7.139738676722999777e-01,6.347714068294897061e+01,-7.328861336188468023e-01,-4.631819031645596496e+00,3.447468059810443464e+00,-5.693071946523531324e-02,-2.304249776478013878e+00,1.668136815376449755e+00,5.837936459109285270e-01,-1.703262610769503915e+00,7.137141399131237129e-01
7.144608894101391883e-01,6.351972477046481913e+01,-7.915669827850848606e-01,-4.610097068722897262e+00,3.460951558168883224e+00,-8.836833598837601222e-02,-2.290399210114093975e+00,1.688412518004062557e+00,5.539363155017253959e-01,-1.700184080544338006e+00,7.411347107901151698e-01
7.149479111479785098e-01,6.356195352831347378e+01,-8.502555446761390634e-01,-4.588167203175672171e+00,3.474195967284640307e+00,-1.198100186376014342e-01,-2.276197035731808427e+00,1.708353399708373965e+00,5.239199867430941460e-01,-1.696538464864683737e+00,7.682631976418510256e-01
7.154349328858177204e-01,6.360382496494953841e+01,-9.089504824316003706e-01,-4.566030033679202127e+00,3.487199964844052591e+00,-1.512523981052869004e-01,-2.261644904299952685e+00,1.727954926270191427e+00,4.937523740555191942e-01,-1.692326204326611627e+00,7.950881272580407888e-01
7.159219546236568199e-01,6.364533708691144653e+01,-9.676504539089934021e-01,-4.543686170504383171e+00,3.499962242769838028e+00,-1.826920966877128016e-01,-2.246744524070021676e+00,1.747212622833363538e+00,4.634412479313052557e-01,-1.687547928568350786e+00,8.215981296740697548e-01
7.164089763614961415e-01,6.368648789885791928e+01,-1.026354111706648808e+00,-4.521136235536407533e+00,3.512481507381249646e+00,-2.141257286197419951e-01,-2.231497660559991214e+00,1.766122075007684256e+00,4.329944333015680602e-01,-1.682204456833128248e+00,8.477819425031731804e-01
7.168959980993353520e-01,6.372727540360457965e+01,-1.085060103186894054e+00,-4.498380862293251070e+00,3.524756479554528532e+00,-2.455499004101009408e-01,-2.215906136536595294e+00,1.784678929964684135e+00,4.024198079102936365e-01,-1.676296798501019536e+00,8.736284151896289707e-01
7.173830198371745626e-01,6.376769760216099314e+01,-1.143767070499602134e+00,-4.475420695943978622e+00,3.536785894883662351e+00,-2.769612111772767893e-01,-2.199971831996096583e+00,1.802878897526323465e+00,3.717253006954392980e-01,-1.669826153589825335e+00,8.991265131830052937e-01
7.178700415750138841e-01,6.380775249376790725e+01,-1.202473650606010747e+00,-4.452256393326906370e+00,3.548568503841451616e+00,-3.083562529859913415e-01,-2.183696684143603406e+00,1.820717751246591298e+00,3.409188901771535996e-01,-1.662793913225023346e+00,9.242653220334293707e-01
7.183570633128529836e-01,6.384743807593468290e+01,-1.261178475302753288e+00,-4.428888622967619426e+00,3.560103071940842412e+00,-3.397316111842141328e-01,-2.167082687370901262e+00,1.838191329485941772e+00,3.100086028531054971e-01,-1.655201660078727155e+00,9.490340514078261513e-01
7.188440850506921942e-01,6.388675234447722318e+01,-1.319880171246396117e+00,-4.405318065096751390e+00,3.571388379896601961e+00,-3.710838647408789548e-01,-2.150131893232749558e+00,1.855295536478694052e+00,2.790025116007983641e-01,-1.647051168777673213e+00,9.734220390272807499e-01
7.193311067885315158e-01,6.392569329355598029e+01,-1.378577359978090389e+00,-4.381545411667669754e+00,3.582423223787261080e+00,-4.024095865840862096e-01,-2.132846410421744832e+00,1.872026343393269121e+00,2.479087340870589351e-01,-1.638344406280268117e+00,9.974187545253434539e-01
7.198181285263707263e-01,6.396425891571426092e+01,-1.437268657948514328e+00,-4.357571366373997890e+00,3.593206415217346628e+00,-4.337053439398936838e-01,-2.115228404741698487e+00,1.888379789385309149e+00,2.167354311846168002e-01,-1.629083532222666886e+00,1.021013803227352357e+00
7.203051502642099369e-01,6.400244720191695080e+01,-1.495952676543348847e+00,-4.333396644666886566e+00,3.603736781479961682e+00,-4.649676986718174199e-01,-2.097280099079466886e+00,1.904351982643757379e+00,1.854908053956414449e-01,-1.619270899233864025e+00,1.044196929850881972e+00
7.207921720020491474e-01,6.404025614158929613e+01,-1.554628022108730079e+00,-4.309021973772231284e+00,3.614013165719595744e+00,-4.961932076207546949e-01,-2.079003773375371456e+00,1.919939101429728456e+00,1.541830992825268254e-01,-1.608909053219843788e+00,1.066958022127079131e+00
7.212791937398883579e-01,6.407768372265614687e+01,-1.613293295977223707e+00,-4.284448092707663136e+00,3.624034427095288446e+00,-5.273784229456057737e-01,-2.060401764592098228e+00,1.935137395108347480e+00,1.228205939056561391e-01,-1.598000733616772973e+00,1.089287114343116647e+00
7.217662154777275685e-01,6.411472793158139893e+01,-1.671947094494088404e+00,-4.259675752299358464e+00,3.633799440944080139e+00,-5.585198924644909635e-01,-2.041476466682090152e+00,1.949943185173467652e+00,9.141160726823804872e-02,-1.586548873613202071e+00,1.111174390805671486e+00
7.222532372155668901e-01,6.415138675340772068e+01,-1.730588009043721343e+00,-4.234705715198725962e+00,3.643307098944729372e+00,-5.896141599964823676e-01,-2.022230330553485445e+00,1.964352866265226760e+00,5.996449276829740604e-02,-1.574556600341309620e+00,1.132610189225355946e+00
7.227402589534061006e-01,6.418765817179645694e+01,-1.789214626076447434e+00,-4.209538755898936557e+00,3.652556309281758118e+00,-6.206577657039573648e-01,-2.002665864034578913e+00,1.978362907180541530e+00,2.848763765772011070e-02,-1.562027235037211970e+00,1.153585004022224858e+00
7.232272806912452001e-01,6.422354016906811580e+01,-1.847825527135813495e+00,-4.184175660751180637e+00,3.661545996809820736e+00,-6.516472464356461991e-01,-1.982785631836719409e+00,1.991969851876520092e+00,-3.010538491718506293e-03,-1.548964293170254525e+00,1.174089489552362586e+00
7.237143024290845217e-01,6.425903072624262791e+01,-1.906419288885625729e+00,-4.158617227981000752e+00,3.670275103218275881e+00,-6.825791360699746679e-01,-1.962592255515897888e+00,2.005170320466642231e+00,-3.452158531497206972e-02,-1.535371484541438347e+00,1.194114463255312453e+00
7.242013241669237322e-01,6.429412782308043006e+01,-1.964994483138130743e+00,-4.132864267704096761e+00,3.678742587196182079e+00,-7.134499658594386506e-01,-1.942088413432563332e+00,2.017961010209991635e+00,-6.603702317366999530e-02,-1.521252713350695673e+00,1.213650908722766708e+00
7.246883459047629428e-01,6.432882943812346355e+01,-2.023549676881754689e+00,-4.106917601942304152e+00,3.686947424597517564e+00,-7.442562647751844729e-01,-1.921276840710247402e+00,2.030338696493286132e+00,-9.754834466861828091e-02,-1.506612078233436902e+00,1.232689978688133792e+00
7.251753676426020423e-01,6.436313354873645665e+01,-2.082083432309347337e+00,-4.080778064639289049e+00,3.694888608606675451e+00,-7.749945598522773871e-01,-1.900160329192567943e+00,2.042300233805759646e+00,-1.290470161453132203e-01,-1.491453872265985803e+00,1.251222997937094128e+00
7.256623893804413639e-01,6.439703813114869035e+01,-2.140594306846944406e+00,-4.054446501675986525e+00,3.702565149904311070e+00,-8.056613765356854806e-01,-1.878741727398690831e+00,2.053842556707011546e+00,-1.605244791925093395e-01,-1.475782582940027510e+00,1.269241466139297891e+00
7.261494111182805744e-01,6.443054116049594882e+01,-2.199080853182731499e+00,-4.027923770885959875e+00,3.709976076833506387e+00,-8.362532390267833904e-01,-1.857023940477402491e+00,2.064962680787771454e+00,-1.919721521336006376e-01,-1.459602892106212968e+00,1.286737060601074178e+00
7.266364328561197850e-01,6.446364061086258346e+01,-2.257541619296089763e+00,-4.001210742070618664e+00,3.717120435566133807e+00,-8.667666706303522872e-01,-1.835009930159657188e+00,2.075657703623416062e+00,-2.233814315108779702e-01,-1.442919675886678021e+00,1.303701638939041674e+00
7.271234545939591065e-01,6.449633445532414555e+01,-2.315975148487254387e+00,-3.974308297014214730e+00,3.723997290269646321e+00,-8.971981941023190466e-01,-1.812702714709665042e+00,2.085924805720559050e+00,-2.547436935627918064e-01,-1.425738004556728722e+00,1.320127241674919238e+00
7.276104763317982060e-01,6.452862066599001878e+01,-2.374379979407016172e+00,-3.947217329498708516e+00,3.730605723274041274e+00,-9.275443319979514989e-01,-1.790105368874442382e+00,2.095761251456345953e+00,-2.860502956940698116e-01,-1.408063142395406420e+00,1.336006094751184037e+00
7.280974980696374166e-01,6.456049721404630759e+01,-2.432754646086684680e+00,-3.919938745318518603e+00,3.736944835239156770e+00,-9.578016070206274435e-01,-1.767221023831961890e+00,2.105164390010699549e+00,-3.172925779386928102e-01,-1.389900547505209749e+00,1.351330611967788808e+00
7.285845198074767382e-01,6.459196206979972033e+01,-2.491097677969230872e+00,-3.892473462294780084e+00,3.743013745322461894e+00,-9.879665423716512684e-01,-1.744052867137595886e+00,2.114131656291723615e+00,-3.484618644162158496e-01,-1.371255871600781440e+00,1.366093397340258031e+00
7.290715415453159487e-01,6.462301320272021599e+01,-2.549407599938747992e+00,-3.864822410290172705e+00,3.748811591346696837e+00,-1.018035662099620708e+00,-1.720604142669535541e+00,2.122660571853363098e+00,-3.795494647800738974e-01,-1.352134959766740030e+00,1.380287247378002569e+00
7.295585632831551592e-01,6.465364858148589633e+01,-2.607682932352859417e+00,-3.836986531222599695e+00,3.754337529968411857e+00,-1.048005491451776461e+00,-1.696878150572116883e+00,2.130748745806814171e+00,-4.105466756600466560e-01,-1.332543850184415346e+00,1.393905153284744847e+00
7.300455850209943698e-01,6.468386617405828076e+01,-2.665922191205494673e+00,-3.808966779010580783e+00,3.759590738609702054e+00,-1.077872563987211540e+00,-1.672878247587641587e+00,2.138393922768574651e+00,-4.414448540952324307e-01,-1.312488872293775310e+00,1.406940685049266726e+00
7.305326067588335803e-01,6.471366394783001397e+01,-2.724123888884661504e+00,-3.780764117575281524e+00,3.764570420398522188e+00,-1.107633459738847970e+00,-1.648607815921322661e+00,2.145594187178526902e+00,-4.722358593166616769e-01,-1.291976943931312238e+00,1.419389892609445480e+00
7.310196284966727909e-01,6.474303986925656318e+01,-2.782286532705285254e+00,-3.752379520514636191e+00,3.769275781040699158e+00,-1.137284729509167480e+00,-1.624070236445459781e+00,2.152347395305291400e+00,-5.029112694756247004e-01,-1.271014297353637801e+00,1.431246857939500350e+00
7.315066502345121124e-01,6.477199190413497831e+01,-2.840408625444247992e+00,-3.723813973333832905e+00,3.773706042993765664e+00,-1.166822919254431490e+00,-1.599268940823156848e+00,2.158651434591546625e+00,-5.334625807801862685e-01,-1.249607218741420889e+00,1.442505419669161792e+00
7.319936719723512120e-01,6.480051801770021314e+01,-2.898488665548269783e+00,-3.695068473556800903e+00,3.777860448529518411e+00,-1.196244579270181463e+00,-1.574207415797776344e+00,2.164504292840044641e+00,-5.638812985377623654e-01,-1.227762205483055258e+00,1.453159700695071388e+00
7.324806937101904225e-01,6.482861617466964788e+01,-2.956525147168131973e+00,-3.666144030705975609e+00,3.781738259821673775e+00,-1.225546264623055936e+00,-1.548889202443518354e+00,2.169904058356697529e+00,-5.941589401517594071e-01,-1.205485961330293287e+00,1.463204108823729310e+00
7.329677154480297441e-01,6.485628433928781078e+01,-3.014516560193032824e+00,-3.637041666281777275e+00,3.785338759033337830e+00,-1.254724535582302458e+00,-1.523317895416888224e+00,2.174848920088673143e+00,-6.242870380921279327e-01,-1.182785391587325208e+00,1.472633337366737738e+00
7.334547371858689546e-01,6.488352047537149758e+01,-3.072461390285459615e+00,-3.607762413741617546e+00,3.788661248404323612e+00,-1.283775958051180277e+00,-1.497497142208890741e+00,2.179337167757526839e+00,-6.542571428400315581e-01,-1.159667598333165017e+00,1.481442365688419915e+00
7.339417589237081652e-01,6.491032254635516097e+01,-3.130358118916497734e+00,-3.578307318478465060e+00,3.791705050338300964e+00,-1.312697103998217374e+00,-1.471430642397978827e+00,2.183367191987369615e+00,-6.840608258065893343e-01,-1.136139875677367517e+00,1.489626459705787109e+00
7.344287806615473757e-01,6.493668851533662689e+01,-3.188205223401400445e+00,-3.548677437799066414e+00,3.794469507489770965e+00,-1.341484551888227905e+00,-1.445122146903839555e+00,2.186937484428052247e+00,-7.136896822256020290e-01,-1.112209705049146624e+00,1.497181172340834587e+00
7.349158023993865863e-01,6.496261634512306671e+01,-3.246001176935616073e+00,-3.518873840901722172e+00,3.796953982850879150e+00,-1.370134887113189315e+00,-1.418575457241929572e+00,2.190046637873386270e+00,-7.431353340203599167e-01,-1.087884750519820809e+00,1.504102343925192820e+00
7.354028241372257968e-01,6.498810399827733875e+01,-3.303744448631178443e+00,-3.488897608853659627e+00,3.799157859838063533e+00,-1.398644702422937147e+00,-1.391794424778799666e+00,2.192693346374387620e+00,-7.723894326444872283e-01,-1.063172854158618952e+00,1.510386102557122134e+00
7.358898458750651184e-01,6.501314943716454309e+01,-3.361433503553498792e+00,-3.458749834567990344e+00,3.801080542378528992e+00,-1.427010598355689996e+00,-1.364782949988192495e+00,2.194876405347555792e+00,-8.014436618968426851e-01,-1.038082031421832419e+00,1.516028864410853716e+00
7.363768676129043289e-01,6.503775062399896001e+01,-3.419066802758471191e+00,-3.428431622780292454e+00,3.802721454996560002e+00,-1.455229183668366844e+00,-1.337544981707954994e+00,2.196594711678172551e+00,-8.302897407104297134e-01,-1.012620466575351763e+00,1.521027333998270503e+00
7.368638893507434284e-01,6.506190552089128687e+01,-3.476642803330086906e+00,-3.397944090024719976e+00,3.804080042899664171e+00,-1.483297075766786266e+00,-1.310084516397673982e+00,2.197847263818637931e+00,-8.589194259154137034e-01,-9.867965081505045699e-01,1.525378504382943978e+00
7.373509110885826390e-01,6.508561208989611657e+01,-3.534159958418358727e+00,-3.367288364609741347e+00,3.805155772064551911e+00,-1.511210901135658702e+00,-1.282405597397125785e+00,2.198633161881828446e+00,-8.873245149761523898e-01,-9.606186644332754820e-01,1.529079657346509968e+00
7.378379328264219605e-01,6.510886829305975709e+01,-3.591616717277583248e+00,-3.336465586593490240e+00,3.805948129322942020e+00,-1.538967295768376431e+00,-1.254512314185530997e+00,2.198951607729487279e+00,-9.154968487022456802e-01,-9.340955989869026421e-01,1.532128363507384794e+00
7.383249545642611711e-01,6.513167209246842049e+01,-3.649011525305033921e+00,-3.305476907758685634e+00,3.806456622447206506e+00,-1.566562905596654787e+00,-1.226408801641567070e+00,2.198801905055639772e+00,-9.434283139336575585e-01,-9.072361262078094679e-01,1.534522482391835085e+00
7.388119763021003816e-01,6.515402145029655401e+01,-3.706342824080106624e+00,-3.274323491587102009e+00,3.806680780235848882e+00,-1.593994386920026596e+00,-1.198099239304128982e+00,2.198183459465042233e+00,-9.711108461999161667e-01,-8.800492069148542207e-01,1.536260162457393053e+00
7.392989980399395922e-01,6.517591432885565439e+01,-3.763609051403731698e+00,-3.243006513233696264e+00,3.806620152598808371e+00,-1.621258406835108357e+00,-1.169587850633930337e+00,2.197095778546653388e+00,-9.985364323533031383e-01,-8.525439439719904033e-01,1.537339841068610546e+00
7.397860197777788027e-01,6.519734869064323846e+01,-3.820808641338231393e+00,-3.211527159500290551e+00,3.806274310642606018e+00,-1.648351643664717425e+00,-1.140878902275850315e+00,2.195538471942138248e+00,-1.025697113176119002e+00,-8.247295779442522790e-01,1.537760244425164124e+00
7.402730415156180133e-01,6.521832249839224005e+01,-3.877940024247555240e+00,-3.179886628808849203e+00,3.805642846755316722e+00,-1.675270787386812676e+00,-1.111976703322072657e+00,2.193511251409400398e+00,-1.052584985961990904e+00,-7.966154827870947086e-01,1.537520387442302017e+00
7.407600632534573348e-01,6.523883371512062013e+01,-3.935001626837897781e+00,-3.148086131174343549e+00,3.804725374691377393e+00,-1.702012540063258639e+00,-1.082885604575997585e+00,2.191013930881139160e+00,-1.079192207071227649e+00,-7.682111615690900841e-01,1.536619573583639653e+00
7.412470849912964344e-01,6.525888030418127528e+01,-3.991991872198642266e+00,-3.116126888177246812e+00,3.803521529656230360e+00,-1.728573616268385571e+00,-1.053609997816972177e+00,2.188046426518442722e+00,-1.105510994460191965e+00,-7.395262422280067804e-01,1.535057394646300644e+00
7.417341067291356449e-01,6.527846022931237258e+01,-4.048909179843864337e+00,-3.084010132935515180e+00,3.802030968390792243e+00,-1.754950743517456502e+00,-1.024154315065709087e+00,2.184608756759397696e+00,-1.131533630184800465e+00,-7.105704733601529988e-01,1.532833730498395663e+00
7.422211284669749665e-01,6.529757145468785495e+01,-4.105751965753980492e+00,-3.051737110076290893e+00,3.800253369255763403e+00,-1.781140662694850718e+00,-9.945230278506049792e-01,2.180701042362739095e+00,-1.157252462877962351e+00,-6.813537200431930563e-01,1.529948748768858335e+00
7.427081502048141770e-01,6.531621194496824501e+01,-4.162518642417919246e+00,-3.019309075707131029e+00,3.798188432315769081e+00,-1.807140128482128905e+00,-9.647206464747793975e-01,2.176323506446525169e+00,-1.182659910201122377e+00,-6.518859596922538246e-01,1.526402904489620571e+00
7.431951719426533876e-01,6.533437966535190355e+01,-4.219207618875706167e+00,-2.986727297386791324e+00,3.795835879423328230e+00,-1.832945909785943517e+00,-9.347517192838670219e-01,2.171476474521834454e+00,-1.207748461269868567e+00,-6.221772779493615069e-01,1.522196939690129147e+00
7.436821936804925981e-01,6.535207258162641608e+01,-4.275817300761335815e+00,-2.953993054095669812e+00,3.793195454302662029e+00,-1.858554790165728665e+00,-9.046208319346485949e-01,2.166160374521501453e+00,-1.232510679053542946e+00,-5.922378646062839147e-01,1.517331882944217725e+00
7.441692154183318086e-01,6.536928866022040552e+01,-4.332346090346083756e+00,-2.921107636205802827e+00,3.790266922633330093e+00,-1.883963568261231236e+00,-8.743326066644339090e-01,2.160375736823870518e+00,-1.256939202748914575e+00,-5.620780095607034177e-01,1.511809048869312777e+00
7.446562371561710192e-01,6.538602586825554397e+01,-4.388792386582185401e+00,-2.888072345450462652e+00,3.787050072133703704e+00,-1.909169058219871928e+00,-8.438917015612327210e-01,2.154123194271588826e+00,-1.281026750127904679e+00,-5.317080988057447666e-01,1.505630037577996072e+00
7.451432588940103408e-01,6.540228217359901919e+01,-4.445154585146929627e+00,-2.854888494893325301e+00,3.783544712644266728e+00,-1.934168090123932870e+00,-8.133028098346892776e-01,2.147403482185414436e+00,-1.304766119859357643e+00,-5.011386104528443575e-01,1.498796734081900617e+00
7.456302806318495513e-01,6.541805554491607211e+01,-4.501431078487037496e+00,-2.821557408897293229e+00,3.779750676210761995e+00,-1.958957510417533188e+00,-7.825706590878577229e-01,2.140217438373074987e+00,-1.328150193804828572e+00,-4.703801107880263288e-01,1.491311307647972262e+00
7.461173023696886508e-01,6.543334395172314544e+01,-4.557620255863582770e+00,-2.788080423092806015e+00,3.775667817167151163e+00,-1.983534182333497320e+00,-7.517000105896630702e-01,2.132566003133126831e+00,-1.351171939288474455e+00,-4.394432503614460472e-01,1.483176211107048337e+00
7.466043241075279724e-01,6.544814536444100384e+01,-4.613720503397208184e+00,-2.754458884345802439e+00,3.771296012218418703e+00,-2.007894986320002850e+00,-7.206956585482016120e-01,2.124450219253854133e+00,-1.373824411340954121e+00,-4.083387601103355413e-01,1.474394180114795727e+00
7.470913458453671829e-01,6.546245775444843673e+01,-4.669730204113625049e+00,-2.720694150725327276e+00,3.766635160523217341e+00,-2.032036820467019833e+00,-6.895624293848691133e-01,2.115871232007215497e+00,-1.396100754917340980e+00,-3.770774475153557681e-01,1.464968232365011058e+00
7.475783675832063935e-01,6.547627909413608904e+01,-4.725647737989707053e+00,-2.686787591470603864e+00,3.761685183776329655e+00,-2.055956600932656642e+00,-6.583051810091615774e-01,2.106830289137791024e+00,-1.417994207089166014e+00,-3.456701927901912885e-01,1.454901666755239020e+00
7.480653893210454930e-01,6.548960735696067559e+01,-4.781471481999808759e+00,-2.652740586957796687e+00,3.756446026290971574e+00,-2.079651262369262898e+00,-6.269288020943413198e-01,2.097328740846766681e+00,-1.439498099210426263e+00,-3.141279451045868587e-01,1.444198062504745916e+00
7.485524110588848146e-01,6.550244051749946550e+01,-4.837199810162582381e+00,-2.618554528666288128e+00,3.750917655080924451e+00,-2.103117758349414057e+00,-5.954382113538188026e-01,2.087368039770948425e+00,-1.460605859057714673e+00,-2.824617188406639556e-01,1.432861278224836443e+00
7.490394327967240251e-01,6.551477655150507928e+01,-4.892831093587982849e+00,-2.584230819144673230e+00,3.745100059942512605e+00,-2.126353061791623311e+00,-5.638383568184330841e-01,2.076949740956824275e+00,-1.481311012944290351e+00,-2.506825898827158561e-01,1.420895450941541238e+00
7.495264545345632357e-01,6.552661343596061272e+01,-4.948363700524916808e+00,-2.549770871976175357e+00,3.738993253536395223e+00,-2.149354165386000659e+00,-5.321342151143539922e-01,2.066075501829613081e+00,-1.501607187808316146e+00,-2.188016919401971627e-01,1.408304995070603027e+00
7.500134762724025572e-01,6.553794914913504499e+01,-5.003795996409110103e+00,-2.515176111743770537e+00,3.732597271469202838e+00,-2.172118082019657948e+00,-5.003307907418779177e-01,2.054747082157376781e+00,-1.521488113275063725e+00,-1.868302129041732318e-01,1.395094601344843310e+00
7.505004980102416567e-01,6.554878167063891681e+01,-5.059126343911344748e+00,-2.480447973994887256e+00,3.725912172375008602e+00,-2.194641845201938501e+00,-4.684331153549907700e-01,2.042966344010153534e+00,-1.540947623693174284e+00,-1.547793912371151492e-01,1.381269235693871833e+00
7.509875197480808673e-01,6.555910898148036381e+01,-5.114353102986229693e+00,-2.445587905205625745e+00,3.718938037996616153e+00,-2.216922509489529514e+00,-4.364462470416441420e-01,2.030735251714094858e+00,-1.559979660145005553e+00,-1.226605123959778609e-01,1.366834138076109539e+00
7.514745414859201889e-01,6.556892906412143418e+01,-5.169474630921152780e+00,-2.410597362744686389e+00,3.711674973266709809e+00,-2.238957150911315530e+00,-4.043752696049234263e-01,2.018055871800683132e+00,-1.578578272430965379e+00,-9.048490528874220118e-02,1.351794821263215596e+00
7.519615632237593994e-01,6.557823990253470470e+01,-5.224489282385794908e+00,-2.375477814836768342e+00,3.704123106388805375e+00,-2.260742867393131572e+00,-3.722252918448898384e-01,2.004930372950917139e+00,-1.596737621027942478e+00,-5.826393876420832285e-02,1.336157069576796808e+00
7.524485849615986099e-01,6.558703948226022362e+01,-5.279395409481885793e+00,-2.340230740525663933e+00,3.696282588918061052e+00,-2.282276779182283555e+00,-3.400014468412912994e-01,1.991361025934578421e+00,-1.614451979021745753e+00,-2.600901813522105144e-02,1.319926937577512671e+00
7.529356066994378205e-01,6.559532579046269518e+01,-5.334191361793509500e+00,-2.304857629636829053e+00,3.688153595841897836e+00,-2.303556029271952355e+00,-3.077088912369623230e-01,1.977350203544482765e+00,-1.631715734013636565e+00,6.268418264834263454e-03,1.303110748706486355e+00
7.534226284372770310e-01,6.560309681598906195e+01,-5.388875486437573414e+00,-2.269359982739678205e+00,3.679736325660470708e+00,-2.324577783825343857e+00,-2.753528045221143028e-01,1.962900380525792077e+00,-1.648523390000832478e+00,3.855690249207355258e-02,1.285715093879087778e+00
7.539096501751162416e-01,6.561035054942630040e+01,-5.443446128114889149e+00,-2.233739311109343095e+00,3.671031000466966177e+00,-2.345339232599750190e+00,-2.429383883193054761e-01,1.948014133500339140e+00,-1.664869569231144819e+00,7.084494036891508806e-02,1.267746830031054817e+00
7.543966719129555631e-01,6.561708498315955751e+01,-5.497901629161510151e+00,-2.197997136688081277e+00,3.662037866027720412e+00,-2.365837589370377358e+00,-2.104708656692317881e-01,1.932694140885969025e+00,-1.680749014031602373e+00,1.031210148274670502e-01,1.249213078616935091e+00
7.548836936507946627e-01,6.562329811143064262e+01,-5.552240329600332203e+00,-2.162134992046373938e+00,3.652757191862222808e+00,-2.386070092353973937e+00,-1.779554803174003830e-01,1.916943182810983970e+00,-1.696156588611110738e+00,1.353735892194805057e-01,1.230121224060970686e+00
7.553707153886338732e-01,6.562898793039670409e+01,-5.606460567193460420e+00,-2.126154420343347340e+00,3.643189271322855305e+00,-2.406034004632397139e+00,-1.453974960013362239e-01,1.900764141023469023e+00,-1.711087280837237934e+00,1.675911105931837675e-01,1.210478912160147358e+00
7.558577371264731948e-01,6.563415243818933220e+01,-5.660560677494583359e+00,-2.090056975287046370e+00,3.633334421674554893e+00,-2.425726614575886675e+00,-1.128021957388070096e-01,1.884159998795784663e+00,-1.725536203986963724e+00,1.997620129365282882e-01,1.190294048439756835e+00
7.563447588643124053e-01,6.563878963497384689e+01,-5.714538993901742359e+00,-2.053844221094276890e+00,3.623192984174294473e+00,-2.445145236266160094e+00,-8.017488111681414509e-02,1.867133840824069413e+00,-1.739498598471468593e+00,2.318747203871021068e-01,1.169574796461281707e+00
7.568317806021516159e-01,6.564289752300904013e+01,-5.768393847710920674e+00,-2.017517732449768175e+00,3.612765324150327917e+00,-2.464287209919489907e+00,-4.752087158111395482e-02,1.849688853122655630e+00,-1.752969833535092725e+00,2.639176504089280062e-01,1.148329576082487646e+00
7.573188023399908264e-01,6.564647410670704630e+01,-5.822123568169377705e+00,-1.981079094465322266e+00,3.602051831081360067e+00,-2.483149902309369050e+00,-1.484550372688464570e-02,1.831828322913666707e+00,-1.765945408928147886e+00,2.958792169355599633e-01,1.126567061670042058e+00
7.578058240778300370e-01,6.564951739269368147e+01,-5.875726482529953110e+00,-1.944529902638202579e+00,3.591052918675488925e+00,-2.501730707189229186e+00,1.784586941014487671e-02,1.813555638511539003e+00,-1.778420956553975474e+00,3.277478334801271487e-01,1.104296180264362270e+00
7.582928458156692475e-01,6.565202538986892478e+01,-5.929200916105294539e+00,-1.907871762809383309e+00,3.579769024949013723e+00,-2.520027045714798852e+00,5.054787906154745158e-02,1.794874289202631479e+00,-1.790392242089887009e+00,3.595119162118076694e-01,1.081526109696866023e+00
7.587798675535085691e-01,6.565399610946789721e+01,-5.982545192322832328e+00,-1.871106291121162224e+00,3.568200612305037822e+00,-2.538036366866421645e+00,8.325514143345857931e-02,1.775787865119798248e+00,-1.801855166582253975e+00,3.911598869991117500e-01,1.058266276659502791e+00
7.592668892913477796e-01,6.565542756512188305e+01,-6.035757632779810145e+00,-1.834235113974589382e+00,3.556348167611963262e+00,-2.555756147871090178e+00,1.159622584128716660e-01,1.756300057112087032e+00,-1.812805768015583352e+00,4.226801764196543854e-01,1.034526354726737152e+00
7.597539110291868791e-01,6.565631777291999072e+01,-6.088836557298990648e+00,-1.797259867986284565e+00,3.544212202281765478e+00,-2.573183894624403667e+00,1.486638182733188707e-01,1.736414656609374774e+00,-1.823240222855694093e+00,4.540612267367218902e-01,1.010316262329776116e+00
7.602409327670260897e-01,6.565666475147072845e+01,-6.141780283984644484e+00,-1.760182199944896109e+00,3.531793252348085055e+00,-2.590317142112291027e+00,1.813543963797270564e-01,1.716135555482018349e+00,-1.833154847566881962e+00,4.852914948424442709e-01,9.856461606831165012e-01
7.607279545048654112e-01,6.565646652196427624e+01,-6.194587129278655624e+00,-1.723003766767374323e+00,3.519091878544279073e+00,-2.607153454832519035e+00,2.140285558923040732e-01,1.695466745895721772e+00,-1.842546100103159556e+00,5.163594551674404176e-01,9.605264516636733418e-01
7.612149762427046218e-01,6.565572110823472940e+01,-6.247255408017666767e+00,-1.685726235454341193e+00,3.506108666381092309e+00,-2.623690427216192056e+00,2.466808484700668824e-01,1.674412320161102752e+00,-1.851410581373584829e+00,5.472536025574998853e-01,9.349677756418535157e-01
7.617019979805438323e-01,6.565442653682286789e+01,-6.299783433489696272e+00,-1.648351283045706772e+00,3.492844226224404380e+00,-2.639925684048804122e+00,2.793058149730200945e-01,1.652976470578670920e+00,-1.859745036681509811e+00,5.779624551163884405e-01,9.089810092654300178e-01
7.621890197183830429e-01,6.565258083703911041e+01,-6.352169517492077588e+00,-1.610880596575213985e+00,3.479299193372586085e+00,-2.655856880891414917e+00,3.118979861641288931e-01,1.631163489278476320e+00,-1.867546357138042179e+00,6.084745570158289762e-01,8.825772631953446856e-01
7.626760414562222534e-01,6.565018204102683796e+01,-6.404411970389036313e+00,-1.573315873025099343e+00,3.465474228133857526e+00,-2.671481704501405652e+00,3.444518834100558369e-01,1.608977768055060098e+00,-1.874811581049400599e+00,6.387784812717054450e-01,8.557678797941707938e-01
7.631630631940614640e-01,6.564722818382598746e+01,-6.456509101170247789e+00,-1.535658819279932086e+00,3.451370015903362454e+00,-2.686797873253266467e+00,3.769620193814697817e-01,1.586423798197240664e+00,-1.881537895278467820e+00,6.688628324872498698e-01,8.285644307667011654e-01
7.636500849319007855e-01,6.564371730343691524e+01,-6.508459217509034112e+00,-1.497911152080533270e+00,3.436987267240187549e+00,-2.701803137558925982e+00,4.094228987521544294e-01,1.563506170313115451e+00,-1.887722636580165370e+00,6.987162495624767988e-01,8.009787147530916807e-01
7.641371066697398851e-01,6.563964744088468706e+01,-6.560260625821925373e+00,-1.460074597976857458e+00,3.422326717944088603e+00,-2.716495280288295788e+00,4.418290188978752919e-01,1.540229574149880598e+00,-1.893363292911185658e+00,7.283274083707713675e-01,7.730227548741188670e-01
7.646241284075790956e-01,6.563501664028345317e+01,-6.611911631327694217e+00,-1.422150893281024508e+00,3.407389129132123884e+00,-2.730872117189242054e+00,4.741748705939798914e-01,1.516598798408811843e+00,-1.898457504713427113e+00,7.576850244016533065e-01,7.447087962289195007e-01
7.651111501454184172e-01,6.562982294890142043e+01,-6.663410538107275016e+00,-1.384141784019687904e+00,3.392175287315175591e+00,-2.744931497307670831e+00,5.064549387124490654e-01,1.492618730555338891e+00,-1.903003066171799151e+00,7.867778553704571909e-01,7.160493033451673650e-01
7.655981718832576277e-01,6.562406441722585271e+01,-6.714755649163926421e+00,-1.346049025885990957e+00,3.376686004474166225e+00,-2.758671303407267850e+00,5.386637029181444714e-01,1.468294356623951913e+00,-1.906997926445799463e+00,8.155947037945561195e-01,6.870569575813605390e-01
7.660851936210968383e-01,6.561773909902852608e+01,-6.765945266483958775e+00,-1.307874384191053174e+00,3.360922118136166592e+00,-2.772089452389196573e+00,5.707956383643544296e-01,1.443630761018217523e+00,-1.910440190875336564e+00,8.441244195363826197e-01,6.577446544815392926e-01
7.665722153589360488e-01,6.561084505143151091e+01,-6.816977691097497072e+00,-1.269619633815304738e+00,3.344884491450444752e+00,-2.785183895711517366e+00,6.028452163873219138e-01,1.418633126305993475e+00,-1.913328122160539602e+00,8.723559023128297785e-01,6.281255010825738117e-01
7.670592370967752593e-01,6.560338033497868082e+01,-6.867851223244049841e+00,-1.231286558545779730e+00,3.328574012320381303e+00,-2.797952623485646217e+00,6.348069221157340847e-01,1.393306720789486475e+00,-1.915660201766896442e+00,9.002782553626539341e-01,5.982127811405609785e-01
7.675462588346144699e-01,6.559534301365356157e+01,-6.918564163048587012e+00,-1.192876945473894557e+00,3.311991581593817457e+00,-2.810393684890450938e+00,6.666753920399363098e-01,1.367656749909014202e+00,-1.917435511110054946e+00,9.278819668821126632e-01,5.680194515041071535e-01
7.680332805724537915e-01,6.558673115478337934e+01,-6.969114808919615989e+00,-1.154392593053123806e+00,3.295138122733662023e+00,-2.822505128516588080e+00,6.984451769161300616e-01,1.341688485777920992e+00,-1.918652794858697774e+00,9.551567491852436254e-01,5.375583894321596112e-01
7.685203023102930020e-01,6.557754282928186740e+01,-7.019501458335541955e+00,-1.115835310049181572e+00,3.278014585960722815e+00,-2.834285031020137513e+00,7.301107969703866107e-01,1.315407311132299473e+00,-1.919310837985541918e+00,9.820921030101787963e-01,5.068426991787760016e-01
7.690073240481321015e-01,6.556777611174305775e+01,-7.069722408156923876e+00,-1.077206914327372811e+00,3.260621947063778059e+00,-2.845731506577102277e+00,7.616667771466482106e-01,1.288818701851293325e+00,-1.919408606626849201e+00,1.008677635581108678e+00,4.758856812497318511e-01
7.694943457859714231e-01,6.555742908050662265e+01,-7.119775954686311970e+00,-1.038509232773225932e+00,3.242961207346022778e+00,-2.856842707127400516e+00,7.931076481516780019e-01,1.261928225156827788e+00,-1.918945247478762273e+00,1.034903064844531873e+00,4.447008221245006832e-01
7.699813675238106336e-01,6.554649981772361400e+01,-7.169660393728381820e+00,-9.997441012126204729e-01,3.225033393570970297e+00,-2.867616822618182404e+00,8.244279474971316635e-01,1.234741537819396884e+00,-1.917920087187735767e+00,1.060758223650829724e+00,4.133017840893005168e-01
7.704683892616498442e-01,6.553498640942240172e+01,-7.219374020650695556e+00,-9.609133643311547068e-01,3.206839557907693372e+00,-2.878052081246553762e+00,8.556222205389621971e-01,1.207264384369732824e+00,-1.916332631735052416e+00,1.086233063881340666e+00,3.817023951810008531e-01
7.709554109994890547e-01,6.552288694557498161e+01,-7.268915130444705497e+00,-9.220188755930479596e-01,3.188380777875530203e+00,-2.888146749701610005e+00,8.866850215139105984e-01,1.179502595316563873e+00,-1.914182565815431891e+00,1.111317660520728667e+00,3.499166392421302341e-01
7.714424327373282653e-01,6.551019952016351056e+01,-7.318282017787232974e+00,-8.830624971593981076e-01,3.169658156288186035e+00,-2.897899133405845706e+00,9.176109145732358474e-01,1.151462085370331234e+00,-1.911469752209726147e+00,1.136002215674771998e+00,3.179586460868376041e-01
7.719294544751674758e-01,6.549692223124711177e+01,-7.367472977102348608e+00,-8.440460998058516573e-01,3.150672821197246343e+00,-2.907307576755910894e+00,9.483944748136319269e-01,1.123148851672909565e+00,-1.908194231151706166e+00,1.160277062533532355e+00,2.858426817778537687e-01
7.724164762130066864e-01,6.548305318102903527e+01,-7.416486302623666482e+00,-8.049715628396819644e-01,3.131425925835102486e+00,-2.916370463362725651e+00,9.790302893053399735e-01,1.094568972033325815e+00,-1.904356219688936314e+00,1.184132669279906125e+00,2.535831390144503428e-01
7.729034979508460079e-01,6.546859047592398895e+01,-7.465320288457056641e+00,-7.658407740162607169e-01,3.111918648557288947e+00,-2.925086216290945895e+00,1.009512958117463555e+00,1.065728603169465050e+00,-1.899956111037737871e+00,1.207559642943569100e+00,2.211945276313838638e-01
7.733905196886851074e-01,6.545353222662588166e+01,-7.513973228643702207e+00,-7.266556294549914030e-01,3.092152192784255238e+00,-2.933453298297776790e+00,1.039837095340435447e+00,1.036633978955816549e+00,-1.894994473932248624e+00,1.230548733200270251e+00,1.886914652088805822e-01
7.738775414265243180e-01,6.543787654817572275e+01,-7.562443417223735587e+00,-6.874180335545139187e-01,3.072127786942485450e+00,-2.941470212071164880e+00,1.069997330105784794e+00,1.007291408677115419e+00,-1.889472051967554300e+00,1.253090836116593110e+00,1.560886677935056643e-01
7.743645631643636396e-01,6.542162156002989093e+01,-7.610729148300074520e+00,-6.481298989074825156e-01,3.051846684405113752e+00,-2.949135500467311655e+00,1.099988307602967952e+00,9.777072752881056372e-01,-1.883389762936930278e+00,1.275176997839999160e+00,1.234009407301664418e-01
7.748515849022028501e-01,6.540476538612868751e+01,-7.658828716102779488e+00,-6.087931462146624062e-01,3.031310163431909288e+00,-2.956447746747557836e+00,1.129804690093462627e+00,9.478880336792374628e-01,-1.876748698163163809e+00,1.296798418234311079e+00,9.064316960503804310e-02
7.753386066400420606e-01,6.538730615496504583e+01,-7.706740415053866755e+00,-5.694097041983958718e-01,3.010519527108651783e+00,-2.963405574814629961e+00,1.159441157922084242e+00,9.178402089483324033e-01,-1.869550121823957411e+00,1.317946454460598327e+00,5.783031129945426230e-02
7.758256283778812712e-01,6.536924199965375237e+01,-7.754462539832431389e+00,-5.299815095155534506e-01,2.989476103285964470e+00,-2.970007649448223930e+00,1.188892410525438370e+00,8.875703946783052301e-01,-1.861795470271433883e+00,1.338612624503403570e+00,2.497738515485858901e-02
7.763126501157204817e-01,6.535057105800072463e+01,-7.801993385440238349e+00,-4.905105066698457472e-01,2.968181244517533734e+00,-2.976252676539953512e+00,1.218153167437597606e+00,8.570852512208494423e-01,-1.853486351345725147e+00,1.358788610642377659e+00,-7.900535751284243347e-03
7.767996718535596923e-01,6.533129147257267277e+01,-7.849331247267715028e+00,-4.509986479235504886e-01,2.946636327997744331e+00,-2.982139403327649596e+00,1.247218169292972245e+00,8.263915039861272627e-01,-1.844624543682650053e+00,1.378466262869297410e+00,-4.078833321857722183e-02
7.772866935913990138e-01,6.531140139076705964e+01,-7.896474421160359469e+00,-4.114478932086391705e-01,2.924842755498727520e+00,-2.987666618629014614e+00,1.276082178826376534e+00,7.954959417384505072e-01,-1.835211996015481128e+00,1.397637602250465960e+00,-7.367085242578919058e-02
7.777737153292381134e-01,6.529089896488233080e+01,-7.943421203485502069e+00,-3.718602100373550323e-01,2.902801953306842542e+00,-2.992833153074626829e+00,1.304739981870257859e+00,7.644054148979948504e-01,-1.825250826470810939e+00,1.416294824234481053e+00,-1.065329103219179174e-01
7.782607370670773239e-01,6.526978235218837199e+01,-7.990169891199634833e+00,-3.322375734120721624e-01,2.880515372158505283e+00,-2.997637879340311784e+00,1.333186388349210993e+00,7.331268338484141500e-01,-1.814743321858479197e+00,1.434430301905445182e+00,-1.393593039063638628e-01
7.787477588049166455e-01,6.524804971499732176e+01,-8.036718781915949350e+00,-2.925819657347219493e-01,2.857984487175516009e+00,-3.002079712378848519e+00,1.361416233271571352e+00,7.016671672505773172e-01,-1.803691936955625463e+00,1.452036589181481041e+00,-1.721348183979736213e-01
7.792347805427558560e-01,6.522569922073463999e+01,-8.083066173972394353e+00,-2.528953767155425192e-01,2.835210797799755156e+00,-3.006157609651043394e+00,1.389424377718261328e+00,6.700334403622377755e-01,-1.792099293784815695e+00,1.469106423958677965e+00,-2.048442352931579835e-01
7.797218022805950666e-01,6.520272904201043218e+01,-8.129210366500180029e+00,-2.131798032811942356e-01,2.812195827727267172e+00,-3.009870571356156876e+00,1.417205709828861515e+00,6.382327333636688138e-01,-1.779968180886241313e+00,1.485632731200432488e+00,-2.374723403130452049e-01
7.802088240184342771e-01,6.517913735669110054e+01,-8.175149659492610965e+00,-1.734372494823572808e-01,2.788941124841803454e+00,-3.013217640661682850e+00,1.444755145784820893e+00,6.062721796893556503e-01,-1.767301552584035207e+00,1.501608625972146172e+00,-2.700039312395792201e-01
7.806958457562734877e-01,6.515492234797122251e+01,-8.220882353874371162e+00,-1.336697264006996289e-01,2.765448261147751996e+00,-3.016197903932476887e+00,1.472067630789889003e+00,5.741589643656571651e-01,-1.754102528246658910e+00,1.517027416421317110e+00,-3.024238256406498460e-01
7.811828674941126982e-01,6.513008220444581298e+01,-8.266406751571205191e+00,-9.387925205525515793e-02,2.741718832702487951e+00,-3.018810490959247694e+00,1.499138140047738821e+00,5.419003223544667236e-01,-1.740374391541389398e+00,1.531882606703024896e+00,-3.347168684842267705e-01
7.816698892319520198e-01,6.510461512018271435e+01,-8.311721155580048759e+00,-5.406785130818980711e-02,2.717754459548119783e+00,-3.021054575186396196e+00,1.525961679736793641e+00,5.095035369028582117e-01,-1.726120589682880624e+00,1.546167899850789507e+00,-3.668679396415058802e-01
7.821569109697912303e-01,6.507851929479545561e+01,-8.356823870039473690e+00,-1.423755577003893436e-02,2.693556785642693630e+00,-3.022929373939211573e+00,1.552533287982213128e+00,4.769759378987799003e-01,-1.711344732675845526e+00,1.559877200592812319e+00,-3.988619612790189617e-01
7.826439327076303298e-01,6.505179293351619663e+01,-8.401713200300678253e+00,2.560959629575276786e-02,2.669127478790742636e+00,-3.024434148650419818e+00,1.578848035825134222e+00,4.443249002326622454e-01,-1.696050592551784142e+00,1.573004618113621467e+00,-4.306839051398214657e-01
7.831309544454695404e-01,6.502443424726909882e+01,-8.446387452998822098e+00,6.547156006883203538e-02,2.644468230573284284e+00,-3.025568205086091922e+00,1.604901028189077650e+00,4.115578421650668561e-01,-1.680242102599823983e+00,1.585544468761092896e+00,-4.623187997136470884e-01
7.836179761833088619e-01,6.499644145274393736e+01,-8.490844936124707587e+00,1.053462842684826928e-01,2.619580756277254618e+00,-3.026330893570893910e+00,1.630687404843510491e+00,3.786822237003695246e-01,-1.663923356591662017e+00,1.597491278698829786e+00,-4.937517372960238404e-01
7.841049979211480725e-01,6.496781277246999764e+01,-8.535083959096967376e+00,1.452317112508341168e-01,2.594466794824321187e+00,-3.026721609212705388e+00,1.656202341364657382e+00,3.457055449663899438e-01,-1.647098608000582276e+00,1.608839786503963865e+00,-5.249678809364564103e-01
7.845920196589872830e-01,6.493854643489019907e+01,-8.579102832834655246e+00,1.851257771066752156e-01,2.569128108699096469e+00,-3.026739792126581730e+00,1.681441050093506195e+00,3.126353446000060821e-01,-1.629772269214546876e+00,1.619584945710330626e+00,-5.559524712756149789e-01
7.850790413968264936e-01,6.490864067443561680e+01,-8.622899869830188635e+00,2.250264117597946534e-01,2.543566483876804618e+00,-3.026384927658078094e+00,1.706398781090969319e+00,2.794791981388191626e-01,-1.611948910743408625e+00,1.629721927297020034e+00,-5.866908332714806384e-01
7.855660631346657041e-01,6.487809373160014559e+01,-8.666473384222760146e+00,2.649315390659789937e-01,2.517783729750323385e+00,-3.025656546605920649e+00,1.731070823090278488e+00,2.462447164187655524e-01,-1.593633260420183717e+00,1.639246122122318017e+00,-6.171683828145428929e-01
7.860530848725049147e-01,6.484690385301556148e+01,-8.709821691872111415e+00,3.048390769125528532e-01,2.491781679056671361e+00,-3.024554225444036959e+00,1.755452504446540773e+00,2.129395439777725940e-01,-1.574830202596441797e+00,1.648153143303030088e+00,-6.473706332319590917e-01
7.865401066103442362e-01,6.481506929152683938e+01,-8.752943110432797269e+00,3.447469373185867436e-01,2.465562187802857519e+00,-3.023077586542935347e+00,1.779539194083539444e+00,1.795713574653401423e-01,-1.555544777331745898e+00,1.656438828539201547e+00,-6.772832016807830424e-01
7.870271283481833358e-01,6.478258830626771214e+01,-8.795835959428668360e+00,3.846530265355374567e-01,2.439127135191252016e+00,-3.021226298390448761e+00,1.803326302437625595e+00,1.461478640582651867e-01,-1.535782179577257933e+00,1.664099242384187605e+00,-7.068918154300689594e-01
7.875141500860225463e-01,6.474945916273649971e+01,-8.838498560328131859e+00,4.245552451487908385e-01,2.412478423544167860e+00,-3.019000075811820505e+00,1.826809282398996759e+00,1.126767998821018857e-01,-1.515547758353301688e+00,1.671130678460180041e+00,-7.361823180322133453e-01
7.880011718238618679e-01,6.471568013287232191e+01,-8.880929236619387268e+00,4.644514881794323813e-01,2.385617978228087299e+00,-3.016398680189145143e+00,1.849983630249940392e+00,7.916592843891989695e-02,-1.494847015921155542e+00,1.677529661619018952e+00,-7.651406753830265473e-01
7.884881935617010784e-01,6.468124949513152444e+01,-8.923126313886347916e+00,5.043396451868327190e-01,2.358547747577167897e+00,-3.013421919680178807e+00,1.872844886600418812e+00,4.562303904088205186e-02,-1.473685606948872628e+00,1.683292950048470349e+00,-7.937529816709791852e-01
7.889752152995402890e-01,6.464616553456433223e+01,-8.965088119884946138e+00,5.442176003718277588e-01,2.331269702816153533e+00,-3.010069649436486028e+00,1.895388637320838621e+00,1.205594524981745685e-02,-1.452069337671160199e+00,1.688417537323865680e+00,-8.220054652154520358e-01
7.894622370373794995e-01,6.461042654289191489e+01,-9.006812984619774198e+00,5.840832326804084040e-01,2.303785837982752494e+00,-3.006341771820949749e+00,1.917610514471969729e+00,-2.152751667714003503e-02,-1.430004165043400111e+00,1.692900654405112171e+00,-8.498844941939203146e-01
7.899492587752187100e-01,6.457403081858358007e+01,-9.048299240421169287e+00,6.239344159080437713e-01,2.276098169849404940e+00,-3.002238236624625856e+00,1.939506197232071738e+00,-5.511948933594768008e-02,-1.407496195889727408e+00,1.696739771579085732e+00,-8.773765822581778284e-01
7.904362805130579206e-01,6.453697666693446422e+01,-9.089545222022710647e+00,6.637690188045941575e-01,2.248208737844464622e+00,-2.997759041282971548e+00,1.961071412821234761e+00,-8.871209571805116489e-02,-1.384551686045225383e+00,1.699932600347438427e+00,-9.044683940395683575e-01
7.909233022508972422e-01,6.449926240014319490e+01,-9.130549266639162553e+00,7.035849051798608311e-01,2.220119603972761535e+00,-2.992904231091397804e+00,1.982301937422912719e+00,-1.222974407468164770e-01,-1.361177039492155627e+00,1.702477095259756323e+00,-9.311467505432373670e-01
7.914103239887364527e-01,6.446088633739026363e+01,-9.171309714044712180e+00,7.433799340095916808e-01,2.191832852735689396e+00,-2.987673899420229429e+00,2.003193597102609580e+00,-1.558676128078491097e-01,-1.337378807490401389e+00,1.704371455692146320e+00,-9.573986344313232255e-01
7.918973457265755522e-01,6.442184680491614301e+01,-9.211824906651772338e+00,7.831519595422831159e-01,2.163350591050521743e+00,-2.982068187928926584e+00,2.023742268723812909e+00,-1.894146852734928110e-01,-1.313163687701799587e+00,1.705614127571115635e+00,-9.832111951952287043e-01
7.923843674644148738e-01,6.438214213610018533e+01,-9.252093189590155475e+00,8.228988314064755727e-01,2.134674948169266617e+00,-2.976087286779762753e+00,2.043943880861141427e+00,-2.229307180212372064e-01,-1.288538523308731865e+00,1.706203805042972643e+00,-1.008571754216912142e+00
7.928713892022540843e-01,6.434177067153956386e+01,-9.292112910786507030e+00,8.626183947185306344e-01,2.105808075596983464e+00,-2.969731434850817919e+00,2.063794414710583780e+00,-2.564077589460371787e-01,-1.263510302126805041e+00,1.706139432088521257e+00,-1.033467809719055941e+00
7.933584109400932949e-01,6.430073075912839897e+01,-9.331882421044392473e+00,9.023084901912565847e-01,2.076752147009309546e+00,-2.963000919948258538e+00,2.083289904997042363e+00,-2.898378454668557591e-01,-1.238086155711429326e+00,1.705420204083096802e+00,-1.057887041604389289e+00
7.938454326779325054e-01,6.425902075413749515e+01,-9.371400074124569102e+00,9.419669542428508180e-01,2.047509358169655513e+00,-2.955896079018111244e+00,2.102426440879002989e+00,-3.232130060269640115e-01,-1.212273358458774819e+00,1.704045569302138130e+00,-1.081817316183906863e+00
7.943324544157717160e-01,6.421663901929400708e+01,-9.410664226825819156e+00,9.815916191066476060e-01,2.018081926845598950e+00,-2.948417298357248750e+00,2.121200166850425450e+00,-3.565252615884355603e-01,-1.186079326700555381e+00,1.702015230371977772e+00,-1.105246690794154718e+00
7.948194761536109265e-01,6.417358392486160312e+01,-9.449673239066212815e+00,1.021180312941414758e+00,1.988472092724784979e+00,-2.940565013823845497e+00,2.139607283639888280e+00,-3.897666271205886268e-01,-1.159511617793060445e+00,1.699329145666178764e+00,-1.128163418303554488e+00
7.953064978914501371e-01,6.412985384872078498e+01,-9.488425473964582579e+00,1.060730859942129012e+00,1.958682117330246442e+00,-2.932339711047073472e+00,2.157644049106766992e+00,-4.229291130823558120e-01,-1.132577929200188738e+00,1.695987530647053543e+00,-1.150555951507576724e+00
7.957935196292894586e-01,6.408544717644967648e+01,-9.526919297922614049e+00,1.100241080451465514e+00,1.928714283935126783e+00,-2.923741925636266892e+00,2.175306779134772661e+00,-4.560047268987377223e-01,-1.105286097570657544e+00,1.691990859152780136e+00,-1.172412947413093764e+00
7.962805413671285582e-01,6.404036230140494013e+01,-9.565153080707268884e+00,1.139708791071836202e+00,1.898570897476812291e+00,-2.914772243389383899e+00,2.192591848522613240e+00,-4.889854744312307488e-01,-1.077644097809249857e+00,1.687339864629794128e+00,-1.193723271411653686e+00
7.967675631049677687e-01,6.399459762480277192e+01,-9.603125195533717573e+00,1.179131804778160930e+00,1.868254284470358462e+00,-2.905431300500775027e+00,2.209495691871896206e+00,-5.218633614423737743e-01,-1.049660042142043670e+00,1.682035541310533233e+00,-1.214476001341822320e+00
7.972545848428070903e-01,6.394815155580085531e+01,-9.640834019148352141e+00,1.218507931030826885e+00,1.837766792921662562e+00,-2.895719783768432531e+00,2.226014804472077113e+00,-5.546303950539610561e-01,-1.021342179176039533e+00,1.676079145336663245e+00,-1.234660431440353312e+00
7.977416065806463008e-01,6.390102251157979651e+01,-9.678277931912653287e+00,1.257834975889761342e+00,1.807110792239636554e+00,-2.885638430800453680e+00,2.242145743182812900e+00,-5.872785851996813467e-01,-9.926988929525060179e-01,1.669472195827589989e+00,-1.254266076182595002e+00
7.982286283184855114e-01,6.385320891742529881e+01,-9.715455317887300879e+00,1.297110742128849470e+00,1.776288673148012087e+00,-2.875188030220964031e+00,2.257885127313437046e+00,-6.197999460715575282e-01,-9.637387019946396238e-01,1.662216475894471968e+00,-1.273282674011835702e+00
7.987156500563247219e-01,6.380470920681063518e+01,-9.752364564916407019e+00,1.336333029350755375e+00,1.745302847596647444e+00,-2.864369421875338162e+00,2.273229639499469990e+00,-6.521864975602413850e-01,-9.344702583493197379e-01,1.654314033599471490e+00,-1.291700190957460581e+00
7.992026717941639324e-01,6.375552182147913527e+01,-9.789004064712640840e+00,1.375499634102741009e+00,1.714155748671985391e+00,-2.853183497034775140e+00,2.288176026576575595e+00,-6.844302666896302512e-01,-9.049023466227947843e-01,1.645767182860496725e+00,-1.309508824142403327e+00
7.996896935320031430e-01,6.370564521159622728e+01,-9.825372213327851156e+00,1.414608351463929825e+00,1.682849827726134340e+00,-2.841631203393651717e+00,2.302721142885834738e+00,-7.165233852875397824e-01,-8.750438476158673984e-01,1.636578822326179461e+00,-1.326699831476007674e+00
8.001767152698424646e-01,6.365507783564265054e+01,-9.861467410801592948e+00,1.453656976264641409e+00,1.651387546301004372e+00,-2.829713526511079547e+00,2.316861948054758535e+00,-7.484581745621130544e-01,-8.449035478616593320e-01,1.626752334577899139e+00,-1.343265882441230685e+00
8.006637370076815641e-01,6.360381816025458335e+01,-9.897288059870000154e+00,1.492643297781858003e+00,1.619771386665709301e+00,-2.817431473821903509e+00,2.330595353794305158e+00,-7.802267907174134098e-01,-8.144902820065469395e-01,1.616290442286564266e+00,-1.359198037737495035e+00
8.011507587455207746e-01,6.355186466065440953e+01,-9.932832567448265593e+00,1.531565102705844561e+00,1.588003851631581531e+00,-2.804786104178084827e+00,2.343918338219548314e+00,-8.118214025573752268e-01,-7.838130106912585271e-01,1.605196132148929866e+00,-1.374487597483045720e+00
8.016377804833600962e-01,6.349921582074288295e+01,-9.968099344760036118e+00,1.570420175415824904e+00,1.556087464172498214e+00,-2.791778528594656805e+00,2.356827951282395972e+00,-8.432342031448020192e-01,-7.528808159147619694e-01,1.593472689590005764e+00,-1.389126192213763877e+00
8.021248022211993067e-01,6.344587013317959645e+01,-1.000308680741410150e+01,1.609206298108052158e+00,1.524024767208079556e+00,-2.778409910069096878e+00,2.369321315231382119e+00,-8.744574119628178988e-01,-7.217028967537622020e-01,1.581123694644027466e+00,-1.403105785070180467e+00
8.026118239590385173e-01,6.339182609946364266e+01,-1.003779337548147232e+01,1.647921250924522241e+00,1.491818323386085110e+00,-2.764681463399861983e+00,2.381395625068161603e+00,-9.054832770624795524e-01,-6.902885651114220034e-01,1.568153017852699005e+00,-1.416418673906595371e+00
8.030988456968777278e-01,6.333708223001453064e+01,-1.007221747357272257e+01,1.686562812082213370e+00,1.459470714864105734e+00,-2.750594455004125027e+00,2.393048149000659652e+00,-9.363040771964584730e-01,-6.586472414953985499e-01,1.554564816180744824e+00,-1.429057493322264616e+00
8.035858674347169384e-01,6.328163704425329428e+01,-1.010635753091571409e+01,1.725128758002977492e+00,1.426984543090446644e+00,-2.736150202734674686e+00,2.404276228892934242e+00,-9.669121239388926980e-01,-6.267884508250955999e-01,1.540363528948730742e+00,-1.441015216614695227e+00
8.040728891725561489e-01,6.322548907068375712e+01,-1.014021198143367464e+01,1.763616863444032568e+00,1.394362428584248859e+00,-2.721350075695990522e+00,2.415077280711714902e+00,-9.972997637913653124e-01,-5.947218182681770493e-01,1.525553873783173531e+00,-1.452285157655036629e+00
8.045599109103954705e-01,6.316863684697404580e+01,-1.017377926382361331e+01,1.802024901629067699e+00,1.361607010714830146e+00,-2.706195494059494333e+00,2.425448794969640609e+00,-1.027459380275023149e+00,-5.624570651063232063e-01,1.510140842583931109e+00,-1.462860972685564809e+00
8.050469326482346810e-01,6.311107892003826692e+01,-1.020705782163506470e+01,1.840350644379913136e+00,1.328720947480294123e+00,-2.690687928877991020e+00,2.435388337165167449e+00,-1.057383396008795717e+00,-5.300040046302769703e-01,1.494129697508893573e+00,-1.472736662039253019e+00
8.055339543860737805e-01,6.305281384611838291e+01,-1.024004610334922383e+01,1.878591862248898847e+00,1.295706915285299798e+00,-2.674828901899255484e+00,2.444893548219191359e+00,-1.087064274773811068e+00,-4.973725380640762750e-01,1.477525966975927751e+00,-1.481906571781458126e+00
8.060209761239131021e-01,6.299384019086624420e+01,-1.027274256245842210e+01,1.916746324651779743e+00,1.262567608718091261e+00,-2.658619985378811279e+00,2.453962144908345078e+00,-1.116494523563913432e+00,-4.645726505185667210e-01,1.460335441682118152e+00,-1.490365395273690385e+00
8.065079978617523127e-01,6.293415652942599081e+01,-1.030514565754585199e+01,1.954811800001186928e+00,1.229305740326829710e+00,-2.642062801891914336e+00,2.462591920294967540e+00,-1.145666694622253345e+00,-4.316144069742414713e-01,1.442564170640332044e+00,-1.498108174659459113e+00
8.069950195995915232e-01,6.287376144651639720e+01,-1.033725385236580152e+01,1.992786055840849002e+00,1.195924040395014654e+00,-2.625159024144651632e+00,2.470780744153797670e+00,-1.174573387464134200e+00,-3.985079482931921380e-01,1.424218457232995227e+00,-1.505130302272253084e+00
8.074820413374307337e-01,6.281265353651361494e+01,-1.036906561592410725e+01,2.030666858980288314e+00,1.162425256716242972e+00,-2.607910374784266239e+00,2.478526563395327287e+00,-1.203207250885896418e+00,-3.652634872604232363e-01,1.405304855283209697e+00,-1.511427521965584608e+00
8.079690630752699443e-01,6.275083140353400779e+01,-1.040057942255900691e+01,2.068451975630182904e+00,1.128812154368156628e+00,-2.590318626208635955e+00,2.485827402485855320e+00,-1.231560984959972238e+00,-3.318913046543745526e-01,1.385830165143133952e+00,-1.516995930365141021e+00
8.084560848131091548e-01,6.268829366151724258e+01,-1.043179375202233317e+01,2.106139171538319310e+00,1.095087515485622776e+00,-2.572385600374930359e+00,2.492681363864228672e+00,-1.259627343016069601e+00,-2.984017453467012748e-01,1.365801429799648137e+00,-1.521831978043028943e+00
8.089431065509483654e-01,6.262503893430953639e+01,-1.046270708956104478e+01,2.143726212126158437e+00,1.061254139033144916e+00,-2.554113168607448525e+00,2.499086628355269735e+00,-1.287399133608489565e+00,-2.648052144313088885e-01,1.345225930997307584e+00,-1.525932470614114855e+00
8.094301282887876869e-01,6.256106585574709555e+01,-1.049331792599912028e+01,2.181210862626016045e+00,1.027314840576493804e+00,-2.535503251404621849e+00,2.505041455579894993e+00,-1.314869222469583931e+00,-2.311121733826301261e-01,1.324111185378570532e+00,-1.529294569754458211e+00
8.099171500266267865e-01,6.249637306973987450e+01,-1.052362475781975171e+01,2.218590888218796575e+00,9.932724520536200252e-01,-2.516557818245223288e+00,2.510544184361915843e+00,-1.342030534449308199e+00,-1.973331362432022562e-01,1.302464940641345770e+00,-1.531915794141841092e+00
8.104041717644659970e-01,6.243095923035524208e+01,-1.055362608724799500e+01,2.255864054172465938e+00,9.591298215446669717e-01,-2.497278887393685753e+00,2.515593233131546924e+00,-1.368876055441004436e+00,-1.634786658403794002e-01,1.280295171713745406e+00,-1.533794020318397511e+00
8.108911935023053186e-01,6.236482300190221650e+01,-1.058332042233362458e+01,2.293028125980967946e+00,9.248898130413748531e-01,-2.477668525704676661e+00,2.520187100325573137e+00,-1.395398834293195112e+00,-1.295593700324447761e-01,1.257610076946217958e+00,-1.534927483475327037e+00
8.113782152401445291e-01,6.229796305901564324e+01,-1.061270627703441782e+01,2.330080869503833529e+00,8.905553062156235100e-01,-2.457728848426809165e+00,2.524324364784229058e+00,-1.421591984707580414e+00,-9.558589798389549586e-02,1.234418074320916325e+00,-1.535314778159713178e+00
8.118652369779837397e-01,6.223037808674060756e+01,-1.064178217129980375e+01,2.367020051106431211e+00,8.561291961871826395e-01,-2.437462019005506075e+00,2.528003686144759676e+00,-1.447448687123185751e+00,-6.156893646995198477e-02,1.210727797678327944e+00,-1.534954858903432084e+00
8.123522587158229502e-01,6.216206678061713120e+01,-1.067054663115479407e+01,2.403843437800748717e+00,8.216143932907543634e-01,-2.416870248885084393e+00,2.531223805231667789e+00,-1.472962190586594167e+00,-2.751920621038672632e-02,1.186548092961239087e+00,-1.533847040774160231e+00
8.128392804536621608e-01,6.209302784676498277e+01,-1.069899818878431574e+01,2.440548797386826507e+00,7.870138228422081106e-01,-2.395955797309990754e+00,2.533983544443652924e+00,-1.498125814608341155e+00,6.552541767435249298e-03,1.161888014475950470e+00,-1.531990999848472423e+00
8.133263021915013713e-01,6.202326000196874389e+01,-1.072713538261784372e+01,2.477133898594777506e+00,7.523304249040607683e-01,-2.374720971125217961e+00,2.536281808137234250e+00,-1.522932951005431024e+00,4.063552973624584563e-02,1.136756821170793241e+00,-1.529386773607036565e+00
8.138133239293406929e-01,6.195276197376297489e+01,-1.075495675741443868e+01,2.513596511227449426e+00,7.175671540501569190e-01,-2.353168124575888420e+00,2.538117583007069022e+00,-1.547377065730008550e+00,7.471895684733764753e-02,1.111163972931907384e+00,-1.526034761251904293e+00
8.143003456671799034e-01,6.188153250051777832e+01,-1.078246086434805306e+01,2.549934406303624002e+00,6.827269791296408652e-01,-2.331299659106045308e+00,2.539489938462951013e+00,-1.571451700684118435e+00,1.087920026797186690e-01,1.085119126896351371e+00,-1.521935723945899932e+00
8.147873674050190029e-01,6.180957033152430569e+01,-1.080964626109326865e+01,2.586145356201915213e+00,6.478128830300731167e-01,-2.309118023156569333e+00,2.540398027003507586e+00,-1.595150475520662692e+00,1.428438307600954360e-01,1.058632133782431595e+00,-1.517090784974096440e+00
8.152743891428583245e-01,6.173687422708057682e+01,-1.083651151191134154e+01,2.622227134805234616e+00,6.128278624398117991e-01,-2.286625711962293028e+00,2.540841084586577203e+00,-1.618467089430457806e+00,1.768635920535657213e-01,1.031713034237342175e+00,-1.511501429827389442e+00
8.157614108806975350e-01,6.166344295857766156e+01,-1.086305518773654200e+01,2.658177517645785137e+00,5.777749276097015052e-01,-2.263825267348341441e+00,2.540818430996278021e+00,-1.641395322915381927e+00,2.108404284249880689e-01,1.004372055202151337e+00,-1.505169506208177577e+00
8.162484326185367456e-01,6.158927530858571942e+01,-1.088927586626294897e+01,2.693994282050820033e+00,5.426571021138382189e-01,-2.240719277525547337e+00,2.540329470206766249e+00,-1.663929039547754840e+00,2.447634760712467106e-01,9.766196062939525024e-01,-1.498097223958115842e+00
8.167354543563759561e-01,6.151437007094050813e+01,-1.091517213203151826e+01,2.729675207288884131e+00,5.074774226096827601e-01,-2.217310376885127887e+00,2.539373690742681600e+00,-1.686062187715770211e+00,2.786218689241437563e-01,9.484662762053934770e-01,-1.490287154907984579e+00
8.172224760942151667e-01,6.143872605082999883e+01,-1.094074257651748461e+01,2.765218074716693675e+00,4.722389385973750908e-01,-2.193601245792504706e+00,2.537950666036281611e+00,-1.707788802355085345e+00,3.124047420240745332e-01,9.199228291214655018e-01,-1.481742232649642332e+00
8.177094978320543772e-01,6.136234206488114751e+01,-1.096598579821819008e+01,2.800620667926669860e+00,4.369447121782341625e-01,-2.169594610380286781e+00,2.536060054781268391e+00,-1.729103006666569131e+00,3.461012348644851855e-01,8.910002011535470556e-01,-1.472465752230078362e+00
8.181965195698935878e-01,6.128521694124698627e+01,-1.099090040274115943e+01,2.835880772894996404e+00,4.015978178125589881e-01,-2.145293242340465589e+00,2.533701601283295357e+00,-1.749999013820138449e+00,3.797004947070137248e-01,8.617094967907832359e-01,-1.462461369767557917e+00
8.186835413077329093e-01,6.120734951969370741e+01,-1.101548500289260524e+01,2.870996178130370780e+00,3.662013420765859451e-01,-2.120699958715738020e+00,2.530875135807166831e+00,-1.770471128644772074e+00,4.131916798674442060e-01,8.320619853686935796e-01,-1.451733101989856500e+00
8.191705630455720089e-01,6.112873865168824494e+01,-1.103973821876621386e+01,2.905964674823279914e+00,3.307583834187546312e-01,-2.095817621690070354e+00,2.527580574920738510e+00,-1.790513749304622593e+00,4.465639629723410220e-01,8.020690975551336699e-01,-1.440285325694619312e+00
8.196575847834112194e-01,6.104938320048565004e+01,-1.106365867783235757e+01,2.940784056995981999e+00,2.952720519150915379e-01,-2.070649138378342524e+00,2.523817921835475708e+00,-1.810121368961301380e+00,4.798065341865254130e-01,7.717424218534369995e-01,-1.428122777131753507e+00
8.201446065212505410e-01,6.096928204121704198e+01,-1.108724501502756787e+01,2.975452121653008764e+00,2.597454690239324737e-01,-2.045197460615263196e+00,2.519587266743734233e+00,-1.829288577422266027e+00,5.129086044112072251e-01,7.410937011229455917e-01,-1.415250551307984717e+00
8.206316282590897515e-01,6.088843406097767286e+01,-1.111049587284438367e+01,3.009966668932267275e+00,2.241817673398596167e-01,-2.019465584743439734e+00,2.514888787152718130e+00,-1.848010062775328644e+00,5.458594084528700652e-01,7.101348291168096960e-01,-1.401674101213485679e+00
8.211186499969289621e-01,6.080683815891494248e+01,-1.113340990142159370e+01,3.044325502256851390e+00,1.885840903467768115e-01,-1.993456551400559329e+00,2.509722748215105881e+00,-1.866280613009350109e+00,5.786482081629906737e-01,6.788778470369836171e-01,-1.387399236970559446e+00
8.216056717347681726e-01,6.072449324631682543e+01,-1.115598575863477393e+01,3.078526428487387001e+00,1.529555921702867582e-01,-1.967173445305801405e+00,2.504089503056390775e+00,-1.884095117621034321e+00,6.112642955484439700e-01,6.473349401065815467e-01,-1.372432124904463757e+00
8.220926934726073831e-01,6.064139824670061074e+01,-1.117822211018716416e+01,3.112567258074945720e+00,1.172994373293383408e-01,-1.940619395045459328e+00,2.497989493098914160e+00,-1.901448569207843553e+00,6.436969958526148616e-01,6.155184341595518749e-01,-1.356779286536345275e+00
8.225797152104465937e-01,6.055755209590152788e+01,-1.120011762970094438e+01,3.146445805214670433e+00,8.161880048698799683e-02,-1.913797572857645068e+00,2.491423248382556022e+00,-1.918336065047083538e+00,6.759356706073555987e-01,5.834407922475282060e-01,-1.340447597498204857e+00
8.230667369482859153e-01,6.047295374216180619e+01,-1.122167099880878993e+01,3.180159887999903567e+00,4.591686620050139389e-02,-1.886711194416250237e+00,2.484391387882131319e+00,-1.934752808661073242e+00,7.079697206556019307e-01,5.511146112640570305e-01,-1.323444286370000222e+00
8.235537586861250148e-01,6.038760214621974853e+01,-1.124288090724587619e+01,3.213707328577050326e+00,1.019682867056848075e-02,-1.859363518614017607e+00,2.476894619821496057e+00,-1.950694111368541650e+00,7.397885891448379159e-01,5.185526185860402926e-01,-1.305776933438854703e+00
8.240407804239642253e-01,6.030149628139933071e+01,-1.126374605294207321e+01,3.247085953300858918e+00,-2.553810851008719851e-02,-1.831757847344885004e+00,2.468933741984311592e+00,-1.966155393822020203e+00,7.713817644911580285e-01,4.857676687325613862e-01,-1.287453469380345439e+00
8.245278021618035469e-01,6.021463513369955933e+01,-1.128426514211463072e+01,3.280293592890493493e+00,-6.128473260903666286e-02,-1.803897525285384829e+00,2.460509642021488474e+00,-1.981132187531472910e+00,8.027387833142161089e-01,4.527727400408740888e-01,-1.268482173861849249e+00
8.250148238996427574e-01,6.012701770188430572e+01,-1.130443688936117397e+01,3.313328082586153300e+00,-9.703982200718708206e-02,-1.775785939675290415e+00,2.451623297755371134e+00,-1.995620136374065989e+00,8.338492333428995096e-01,4.195809313597393952e-01,-1.248871674068058546e+00
8.255018456374819680e-01,6.003864299757238854e+01,-1.132426001775297308e+01,3.346187262306213661e+00,-1.328001464525094821e-01,-1.747426520097465685e+00,2.442275777480567012e+00,-2.009614998089986670e+00,8.647027562916498322e-01,3.862054587600902700e-01,-1.228630943148555366e+00
8.259888673753211785e-01,5.994951004532754268e+01,-1.134373325892866013e+01,3.378868976805123658e+00,-1.685624673146968178e-01,-1.718822738256784222e+00,2.432468240261453918e+00,-2.023112645764470585e+00,8.952890507076698423e-01,3.526596522628617780e-01,-1.207769298587431317e+00
8.264758891131603891e-01,5.985961788274896378e+01,-1.136285535318823747e+01,3.411371075831791888e+00,-2.043235378404464342e-01,-1.689978107758353776e+00,2.422201936226443753e+00,-2.036109069295952700e+00,9.255978747887845248e-01,3.189569525842343989e-01,-1.186296400495124415e+00
8.269629108509995996e-01,5.976896556056171761e+01,-1.138162504958741117e+01,3.443691414288624131e+00,-2.400801034096091691e-01,-1.660896183884789323e+00,2.411478206858812534e+00,-2.048600376850282956e+00,9.556190491720741864e-01,2.851109078980385014e-01,-1.164222249822162825e+00
8.274499325888389212e-01,5.967755214270752617e+01,-1.140004110603240584e+01,3.475827852391249362e+00,-2.758289017921091713e-01,-1.631580563372758252e+00,2.400298485284396932e+00,-2.060582796301253961e+00,9.853424596933360036e-01,2.511351706155444674e-01,-1.141557186495260057e+00
8.279369543266781317e-01,5.958537670643602269e+01,-1.141810228937483274e+01,3.507778255828550851e+00,-3.115666634054277129e-01,-1.602034884188734631e+00,2.388664296555794486e+00,-2.072052676656947146e+00,1.014758060117023186e+00,2.170434941825685193e-01,-1.118311887475265554e+00
8.284239760645172312e-01,5.949243834239535289e+01,-1.143580737550730753e+01,3.539540495923807040e+00,-3.472901115732842658e-01,-1.572262825303716083e+00,2.376577257933367271e+00,-2.083006489472598588e+00,1.043855874837373410e+00,1.828497298936329063e-01,-1.094497364737318179e+00
8.289109978023565528e-01,5.939873615472405533e+01,-1.145315514945902358e+01,3.571112449795911026e+00,-3.829959627846053483e-01,-1.542268106467409972e+00,2.364039079162897572e+00,-2.093440830249257978e+00,1.072626001549828567e+00,1.485678237237286758e-01,-1.070124963173108679e+00
8.293980195401957634e-01,5.930426926114215291e+01,-1.147014440549202341e+01,3.602492000521666515e+00,-4.186809269537026257e-01,-1.512054487981315143e+00,2.351051562749943535e+00,-2.103352419818862007e+00,1.101058613893600713e+00,1.142118131770650802e-01,-1.045206358415191161e+00
8.298850412780349739e-01,5.920903679304340272e+01,-1.148677394719745770e+01,3.633677037298223667e+00,-4.543417076807767518e-01,-1.481625770471273862e+00,2.337616604230886797e+00,-2.112738105715176395e+00,1.129143964064587280e+00,7.979582415341224255e-02,-1.019753554583462396e+00
8.303720630158741844e-01,5.911303789558666466e+01,-1.150304258759255660e+01,3.664665455606619382e+00,-4.899750025136830889e-01,-1.450985794658848027e+00,2.323736192440618353e+00,-2.121594863531120367e+00,1.156872385399465575e+00,4.533406783135407458e-02,-9.937788819535863238e-01
8.308590847537133950e-01,5.901627172778857755e+01,-1.151894914921759572e+01,3.695455157375426847e+00,-5.255775032099736510e-01,-1.420138441132233309e+00,2.309412409776979036e+00,-2.129919798261984631e+00,1.184234294930099907e+00,1.084083756921483399e-02,-9.672949945476843059e-01
8.313461064915526055e-01,5.891873746261534706e+01,-1.153449246423357977e+01,3.726044051145526836e+00,-5.611458960002007057e-01,-1.389087630116022654e+00,2.294647432461873304e+00,-2.137710145635075332e+00,1.211220195909140873e+00,-2.366949417708008596e-02,-9.403148676470300948e-01
8.318331282293918161e-01,5.882043428687163100e+01,-1.154967137453826354e+01,3.756430052318408208e+00,-5.966768620255108457e-01,-1.357837321042262069e+00,2.279443531175560089e+00,-2.144963275777789669e+00,1.237820685517207364e+00,-5.818248378619978595e-02,-9.128518009388717491e-01
8.323201499672311376e-01,5.872136138158845142e+01,-1.156448473329874105e+01,3.786611091321921307e+00,-6.321670969712421817e-01,-1.326391482865578508e+00,2.263803090159001830e+00,-2.151676922769062639e+00,1.264027032580453014e+00,-9.268425447133767092e-02,-8.849198162795282041e-01
8.328071717050702372e-01,5.862151795632180296e+01,-1.157893140116720865e+01,3.816585099621587762e+00,-6.676132879324371272e-01,-1.294754103691549307e+00,2.247728504462353172e+00,-2.157848793063071202e+00,1.289830467342889531e+00,-1.271610529931458400e-01,-8.565323594209848235e-01
8.332941934429094477e-01,5.852090325008148142e+01,-1.159301024716281781e+01,3.846350009580141727e+00,-7.030121060316418813e-01,-1.262929218327272229e+00,2.231222222699297486e+00,-2.163476548050596637e+00,1.315221962216730711e+00,-1.615987908693455877e-01,-8.277026583747773003e-01
8.337812151807487693e-01,5.841951651464778905e+01,-1.160672015049096117e+01,3.875903761499539968e+00,-7.383602193487817100e-01,-1.230920898168956779e+00,2.214286788753967894e+00,-2.168557996701960366e+00,1.340192615311341706e+00,-1.959833433039588346e-01,-7.984442800500543003e-01
8.342682369185879798e-01,5.831735701477661138e+01,-1.162006000061547972e+01,3.905244303740444067e+00,-7.736542932139571782e-01,-1.198733250594589572e+00,2.196924841002946938e+00,-2.173091095581594523e+00,1.364733653318199957e+00,-2.303005573510835124e-01,-7.687711165856069284e-01
8.347552586564271904e-01,5.821442402840084895e+01,-1.163302869733131217e+01,3.934369592843053542e+00,-8.088909905020527091e-01,-1.166370418355306082e+00,2.179139111536749773e+00,-2.177073948855667407e+00,1.388836434360199767e+00,-2.645362599844819917e-01,-7.386973718309286507e-01
8.352422803942664009e-01,5.811071684682828931e+01,-1.164562515083754235e+01,3.963277593649185526e+00,-8.440669719290541106e-01,-1.133836578965564446e+00,2.160932425380856614e+00,-2.180504808292748287e+00,1.412492450805228783e+00,-2.986762660728786711e-01,-7.082375479763945991e-01
8.357293021321056115e-01,5.800623477493576985e+01,-1.165784828181089949e+01,3.991966279425712028e+00,-8.791788963501872001e-01,-1.101135944092017871e+00,2.142307699716232694e+00,-2.183382073257539968e+00,1.435693332044094994e+00,-3.327063862610765699e-01,-6.774064323324665571e-01
8.362163238699448220e-01,5.790097713135965307e+01,-1.166969702147966892e+01,4.020433631989297041e+00,-9.142234210598301214e-01,-1.068272758941133160e+00,2.123267943099359734e+00,-2.185704290697656926e+00,1.458430847232772498e+00,-3.666124347568484043e-01,-6.462190842579635941e-01
8.367033456077841436e-01,5.779494324868263533e+01,-1.168117031169804676e+01,4.048677641832464147e+00,-9.491972020932126775e-01,-1.035251301645533584e+00,2.103816254681773579e+00,-2.187470155123461879e+00,1.480696907998974243e+00,-4.003802370236130281e-01,-6.146908222373838049e-01
8.371903673456233541e-01,5.768813247361702423e+01,-1.169226710502090683e+01,4.076696308250942202e+00,-9.840968945298599335e-01,-1.002075882649120508e+00,2.083955823429130216e+00,-2.188678508580951920e+00,1.502483571113022442e+00,-4.339956373788569910e-01,-5.828372111073227835e-01
8.376773890834624536e-01,5.758054416718410096e+01,-1.170298636477900622e+01,4.104487639472388594e+00,-1.018919152798885008e+00,-9.687508440908593199e-01,2.063689927339744656e+00,-2.189328340617703539e+00,1.523783041123087711e+00,-4.674445064984031339e-01,-5.506740494318842494e-01
8.381644108213017752e-01,5.747217770488994404e+01,-1.171332706515462796e+01,4.132049652786395910e+00,-1.053660630986034130e+00,-9.352805591873337709e-01,2.043021932662647977e+00,-2.189418788241868530e+00,1.544587672954729651e+00,-5.007127488264292436e-01,-5.182173570271783047e-01
8.386514325591409857e-01,5.736303247689779283e+01,-1.172328819125761612e+01,4.159380374675758496e+00,-1.088317983142431000e+00,-9.016694316141117271e-01,2.021955293115208718e+00,-2.188949135874222129e+00,1.564889974474713341e+00,-5.337863098911930226e-01,-4.854833626349541742e-01
8.391384542969801963e-01,5.725310788819636088e+01,-1.173286873920188533e+01,4.186477840949171636e+00,-1.122887863595254387e+00,-8.679218948857030380e-01,2.000493549100168522e+00,-2.187918815293269148e+00,1.584682609019239186e+00,-5.666511835266786479e-01,-4.524884917451498789e-01
8.396254760348194068e-01,5.714240335876475285e+01,-1.174206771618232636e+01,4.213340096875148433e+00,-1.157366927260076839e+00,-8.340424117343674393e-01,1.978640326922257886e+00,-2.186327405573400995e+00,1.603958397886424025e+00,-5.992934189999130634e-01,-4.192493545676128641e-01
8.401124977726586174e-01,5.703091832373364412e+01,-1.175088414055214514e+01,4.239965197317297374e+00,-1.191751829955032260e+00,-8.000354734876136131e-01,1.956399338004293220e+00,-2.184174633016107148e+00,1.622710322793134985e+00,-6.316991280441057732e-01,-3.857827341528350384e-01
8.405995195104978279e-01,5.691865223354278669e+01,-1.175931704190064941e+01,4.266351206870899304e+00,-1.226039228716757190e+00,-7.659055994444394777e-01,1.933774378102786518e+00,-2.181460371074241511e+00,1.640931528296140307e+00,-6.638544917975635062e-01,-3.521055746617536286e-01
8.410865412483370385e-01,5.680560455409484177e+01,-1.176736546113142978e+01,4.292496200000814000e+00,-1.260225782118113314e+00,-7.316573362503124844e-01,1.910769326523063194e+00,-2.178184640269340999e+00,1.658615324177581618e+00,-6.957457676483834730e-01,-3.182349697846102998e-01
8.415735629861763600e-01,5.669177476690558848e+01,-1.177502845054100433e+01,4.318398261180693254e+00,-1.294308150587695661e+00,-6.972952572708761565e-01,1.887388145333885214e+00,-2.174347608101997675e+00,1.675755187794776946e+00,-7.273592959849355388e-01,-2.841881513088652111e-01
8.420605847240154596e-01,5.657716236925052300e+01,-1.178230507389785764e+01,4.344055485033482711e+00,-1.328282996731078747e+00,-6.628239619644399339e-01,1.863634878581611698e+00,-2.169949588955291109e+00,1.692344766394318523e+00,-7.586815068520795791e-01,-2.499824778362113031e-01
8.425476064618546701e-01,5.646176687430745744e+01,-1.178919440652194339e+01,4.369465976473330571e+00,-1.362146985653962084e+00,-6.282480752530844592e-01,1.839513651503789760e+00,-2.164991043991260522e+00,1.708377879390557297e+00,-7.896989265132773328e-01,-2.156354236485342746e-01
8.430346281996939917e-01,5.634558781129599225e+01,-1.179569553536458137e+01,4.394627850848687345e+00,-1.395896785286938391e+00,-5.935722468926636353e-01,1.815028669742358769e+00,-2.159472581040446482e+00,1.723848520608329160e+00,-8.203981839183350777e-01,-1.811645677230808715e-01
8.435216499375332022e-01,5.622862472561295988e+01,-1.180180755908880386e+01,4.419539234086798274e+00,-1.429529066712138530e+00,-5.588011508414438833e-01,1.790184218556299278e+00,-2.153394954484479484e+00,1.738750860490052563e+00,-8.507660170770181551e-01,-1.465875828966001215e-01
8.440086716753724128e-01,5.611087717896419491e+01,-1.180752958815012121e+01,4.444198262839515579e+00,-1.463040504491668337e+00,-5.239394846274721962e-01,1.764984662033784346e+00,-2.146759065131717659e+00,1.753079248267153556e+00,-8.807892793384521912e-01,-1.119222251785269018e-01
8.444956934132116233e-01,5.599234474949281548e+01,-1.181286074487772630e+01,4.468603084630392352e+00,-1.496427776997773185e+00,-4.889919687147304961e-01,1.739434442303873674e+00,-2.139565960085946461e+00,1.766828214095788052e+00,-9.104549455762600552e-01,-7.718632321327734136e-02
8.449827151510508338e-01,5.587302703190374586e+01,-1.181780016355610741e+01,4.492751858003103393e+00,-1.529687566744813321e+00,-4.539633458679992462e-01,1.713538078747698368e+00,-2.131816832608129264e+00,1.779992471156902401e+00,-9.397501182795021668e-01,-4.239776789157745363e-02
8.454697368888900444e-01,5.575292363758457270e+01,-1.182234699050710702e+01,4.516642752671192085e+00,-1.562816560723012227e+00,-4.188583805164632912e-01,1.687300167209156543e+00,-2.123513021971209280e+00,1.792566917720611608e+00,-9.686620335493937306e-01,-7.574502110856307091e-03
8.459567586267293660e-01,5.563203419472272770e+01,-1.182650038417240523e+01,4.540273949669121123e+00,-1.595811450733999104e+00,-3.836818581160402752e-01,1.660725379205110652e+00,-2.114656013307966820e+00,1.804546639174905209e+00,-9.971780670018117743e-01,2.726548931531791453e-02
8.464437803645685765e-01,5.551035834841912475e+01,-1.183025951519641694e+01,4.563643641504637749e+00,-1.628668933728095958e+00,-3.484385845104844837e-01,1.633818461135120970e+00,-2.105247437451936765e+00,1.815926910018663687e+00,-1.025285739575549915e+00,6.210418959869778988e-02
8.469308021024076760e-01,5.538789576079794585e+01,-1.183362356650964742e+01,4.586750032312466807e+00,-1.661385712143435001e+00,-3.131333852911759585e-01,1.606584233490651048e+00,-2.095289070771371609e+00,1.826703195819020298e+00,-1.052972723246402342e+00,9.692355976881816826e-02
8.474178238402469976e-01,5.526464611111273229e+01,-1.183659173341244042e+01,4.609591338009334294e+00,-1.693958494246858626e+00,-2.777711051556388533e-01,1.579027590063768693e+00,-2.084782834996245171e+00,1.836871155133031674e+00,-1.080226846647018180e+00,1.317055483163928065e-01
8.479048455780862081e-01,5.514060909584929249e+01,-1.183916322365917750e+01,4.632165786450229916e+00,-1.726383994476492045e+00,-2.423566072649181447e-01,1.551153497155465022e+00,-2.073730797038360496e+00,1.846426641393654755e+00,-1.107036100592458272e+00,1.664321006875443265e-01
8.483918673159254187e-01,5.501578442882422593e+01,-1.184133725754290012e+01,4.654471617586089849e+00,-1.758658933786265033e+00,-2.068947725995082809e-01,1.522966992783322038e+00,-2.062135168804442031e+00,1.855365704760082446e+00,-1.133388643511659355e+00,2.010851686291440510e-01
8.488788890537646292e-01,5.489017184128024951e+01,-1.184311306798035979e+01,4.676507083622736261e+00,-1.790780039992099670e+00,-1.713904993141410760e-01,1.494473185888797850e+00,-2.049998307002332432e+00,1.863684593932378730e+00,-1.159272806784593657e+00,2.356467193849817177e-01
8.493659107916038398e-01,5.476377108197790733e+01,-1.184448990059749107e+01,4.698270449181117137e+00,-1.822744048119884441e+00,-1.358487020913115018e-01,1.465677255544014290e+00,-2.037322712940234481e+00,1.871379757930438315e+00,-1.184677099985212534e+00,2.700987447428738752e-01
8.498529325294430503e-01,5.463658191728317348e+01,-1.184546701381532152e+01,4.719759991458920112e+00,-1.854547700755301287e+00,-1.002743114934478985e-01,1.436584450157982307e+00,-2.024111032318977710e+00,1.878447847837272811e+00,-1.209590216030218102e+00,3.044232699327934499e-01
8.503399542672823719e-01,5.450860413125193560e+01,-1.184604367893630439e+01,4.740974000393448406e+00,-1.886187748395348640e+00,-6.467227331392688683e-02,1.407200086682430351e+00,-2.010366055017388298e+00,1.884885718506631891e+00,-1.234001036233568271e+00,3.386023623758508405e-01
8.508269760051215824e-01,5.437983752571042828e+01,-1.184621918023107412e+01,4.761910778825824586e+00,-1.917660949801693437e+00,-2.904754792675623420e-02,1.377529549817064991e+00,-1.996090714870658367e+00,1.890690430234904129e+00,-1.257898635266765819e+00,3.726181402842591028e-01
8.513139977429606819e-01,5.425028192033219199e+01,-1.184599281502564949e+01,4.782568642666538139e+00,-1.948964072355789723e+00,6.594890364976846442e-03,1.347578291214398316e+00,-1.981288089441828548e+00,1.895859250397410767e+00,-1.281272286024966345e+00,4.064527811122408130e-01
8.518010194808000035e-01,5.411993715271109551e+01,-1.184536389378903820e+01,4.802945921062295120e+00,-1.980093892415832446e+00,4.225005398198811157e-02,1.317351828683989812e+00,-1.965961399786242625e+00,1.900389655048959625e+00,-1.304111464398854281e+00,4.400885298579152449e-01
8.522880412186392141e-01,5.398880307843125337e+01,-1.184433174022128732e+01,4.823040956564133452e+00,-2.011047195675347954e+00,7.791294272278226352e-02,1.286855745396359385e+00,-1.950114010209161197e+00,1.904279330488741984e+00,-1.326405853952225433e+00,4.735077072159831202e-01
8.527750629564784246e-01,5.385687957113267998e+01,-1.184289569134196185e+01,4.842852105296943321e+00,-2.041820777523736474e+00,1.135785444190910987e-01,1.256095689086241141e+00,-1.933749428016339422e+00,1.907526174789572870e+00,-1.348145350505473239e+00,5.066927175815388873e-01
8.532620846943176351e-01,5.372416652257351899e+01,-1.184105509757904429e+01,4.862377737130239908e+00,-2.072411443408505249e+00,1.492418355924729489e-01,1.225077371255430592e+00,-1.916871303257698944e+00,1.910128299291431464e+00,-1.369320066624778232e+00,5.396260569047138800e-01
8.537491064321568457e-01,5.359066384268884065e+01,-1.183880932285825871e+01,4.881616235850247953e+00,-2.102816009199250935e+00,1.848977821121486897e-01,1.193806566375159806e+00,-1.899483428464057599e+00,1.912084030059314710e+00,-1.389920336017054669e+00,5.722903203962416141e-01
8.542361281699960562e-01,5.345637145964516890e+01,-1.183615774469283544e+01,4.900565999333375444e+00,-2.133031301553555359e+00,2.205413398542415138e-01,1.162289111087875693e+00,-1.881589738376870491e+00,1.913391909305449445e+00,-1.409936717830783337e+00,6.046682100840897744e-01
8.547231499078352668e-01,5.332128931989226572e+01,-1.183309975427370198e+01,4.919225439720869453e+00,-2.163054158284449358e+00,2.561674553620412187e-01,1.130530903408716981e+00,-1.863194309671120097e+00,1.914050696775793092e+00,-1.429360000862472280e+00,6.367425422208273789e-01
8.552101716456745883e-01,5.318541738820994169e+01,-1.182963475656008789e+01,4.937592983594990770e+00,-2.192881428729970938e+00,2.917710665078896426e-01,1.098537901926206928e+00,-1.844301360671107393e+00,1.914059371100894857e+00,-1.448181207669108517e+00,6.684962545422378222e-01
8.556971933835136879e-01,5.304875564775299068e+01,-1.182576217037057553e+01,4.955667072156217046e+00,-2.222509974124065923e+00,3.273471031558332633e-01,1.066316125002864101e+00,-1.824915251059502808e+00,1.913417131111019298e+00,-1.466391598586091805e+00,6.999124133764377254e-01
8.561842151213528984e-01,5.291130410009032659e+01,-1.182148142847455752e+01,4.973446161402098831e+00,-2.251936667969784978e+00,3.628904878261276501e-01,1.033871649974829721e+00,-1.805040481579197831e+00,1.912123397115656820e+00,-1.483982675651298155e+00,7.309742206044588242e-01
8.566712368591922200e-01,5.277306276524245732e+01,-1.181679197768415612e+01,4.990928722307129917e+00,-2.281158396413800915e+00,3.983961363604713313e-01,1.001210612351461915e+00,-1.784681693728463747e+00,1.910177812147322740e+00,-1.500946186434624074e+00,7.616650204713039107e-01
8.571582585970314305e-01,5.263403168171400637e+01,-1.181169327894654408e+01,5.008113241004123140e+00,-2.310172058622987468e+00,4.338589585888246170e-01,9.683392050141645946e-01,-1.763843669449008944e+00,1.907580243169697987e+00,-1.517274127773488246e+00,7.919683062482120173e-01
8.576452803348706411e-01,5.249421090652301558e+01,-1.180618480743667398e+01,5.024998218966816310e+00,-2.338974567162677154e+00,4.692738589974023711e-01,9.352636774147771170e-01,-1.742531330807096213e+00,1.904330782250041043e+00,-1.532958749414030875e+00,8.218677267457955571e-01
8.581323020727098516e-01,5.235360051522639679e+01,-1.180026605265050321e+01,5.041582173193869920e+00,-2.367562848376772777e+00,5.046357373979621919e-01,9.019903347734952170e-01,-1.720749739667782219e+00,1.900429747696027682e+00,-1.547992557558187432e+00,8.513470926781520065e-01
8.586193238105490622e-01,5.221220060194220736e+01,-1.179393651849856894e+01,5.057863636394040796e+00,-2.395933842769474520e+00,5.399394895982287945e-01,8.685255372763505122e-01,-1.698504097362164789e+00,1.895877685156775572e+00,-1.562368318316373683e+00,8.803903828777873697e-01
8.591063455483882727e-01,5.207001127936766238e+01,-1.178719572340006927e+01,5.073841157172847005e+00,-2.424084505389003219e+00,5.751800080737596854e-01,8.348756992721111381e-01,-1.675799744347723719e+00,1.890675368688349511e+00,-1.576079061066164133e+00,9.089817503616614003e-01
8.595933672862275943e-01,5.192703267879372220e+01,-1.178004320037727481e+01,5.089513300220402492e+00,-2.452011806212943235e+00,6.103521826409656903e-01,8.010472884687120931e-01,-1.652642159861622106e+00,1.884823801783416464e+00,-1.589118081716556885e+00,9.371055282480490467e-01
8.600803890240668048e-01,5.178326495011611996e+01,-1.177247849715045902e+01,5.104878646500649708e+00,-2.479712730535445608e+00,6.454509011314248923e-01,7.670468251292277273e-01,-1.629036961567167596e+00,1.878324218365357012e+00,-1.601478945878138660e+00,9.647462355243806575e-01
8.605674107619059043e-01,5.163870826184279395e+01,-1.176450117623324587e+01,5.119935793441873884e+00,-2.507184279356152512e+00,6.804710500674091556e-01,7.328808812673874851e-01,-1.604989905193332289e+00,1.871178083746686482e+00,-1.613155491939003650e+00,9.918885826660094329e-01
8.610544324997452259e-01,5.149336280109699970e+01,-1.175611081502830579e+01,5.134683355128574433e+00,-2.534423469771027726e+00,7.154075153388408381e-01,6.985560798424159668e-01,-1.580506884167167891e+00,1.863387095551705341e+00,-1.624141834046447519e+00,1.018517477106002378e+00
8.615414542375844364e-01,5.134722877361785720e+01,-1.174730700592356669e+01,5.149119962494555836e+00,-2.561427335364756974e+00,7.502551828812462631e-01,6.640790939536589388e-01,-1.555593929239486251e+00,1.854953184603558070e+00,-1.634432364994387044e+00,1.044618028555692302e+00
8.620284759754236470e-01,5.120030640375588149e+01,-1.173808935638880868e+01,5.163244263517496435e+00,-2.588192926605211053e+00,7.850089393553068007e-01,6.294566460344053205e-01,-1.530257208103397160e+00,1.845878515775590589e+00,-1.644021759016698558e+00,1.070175554176424626e+00
8.625154977132628575e-01,5.105259593446653099e+01,-1.172845748907275620e+01,5.177054923414651455e+00,-2.614717311239375341e+00,8.196636728272794770e-01,5.946955070455939296e-01,-1.504503025006155958e+00,1.836165488807095958e+00,-1.652904974486211209e+00,1.095175583601971869e+00
8.630025194511020681e-01,5.090409762729854748e+01,-1.171841104190044724e+01,5.190550624839950444e+00,-2.640997574691255068e+00,8.542142734509923230e-01,5.598024956686749043e-01,-1.478337820353740728e+00,1.825816739083177209e+00,-1.661077256519437606e+00,1.119603863812036693e+00
8.634895411889412786e-01,5.075481176237890679e+01,-1.170794966817117988e+01,5.203730068082530025e+00,-2.667030820461678609e+00,8.886556341511324675e-01,5.247844774980539029e-01,-1.451768170308676886e+00,1.814835138379193413e+00,-1.668534139487344969e+00,1.143446363856837511e+00
8.639765629267806002e-01,5.060473863839555264e+01,-1.169707303665684250e+01,5.216591971266293370e+00,-2.692814170529439721e+00,9.229826513073615679e-01,4.896483642333688824e-01,-1.424800786381006823e+00,1.803223795569356858e+00,-1.675271449431525284e+00,1.166689279432205240e+00
8.644635846646198107e-01,5.045387858866052966e+01,-1.168578083098773135e+01,5.229135067518742019e+00,-2.718344763233006667e+00,9.571902275979541352e-01,4.544011050198958346e-01,-1.397442520862297588e+00,1.790986134596665114e+00,-1.681285536788337032e+00,1.189319442820110595e+00
8.649506064024589103e-01,5.030223208678545177e+01,-1.167407275143465917e+01,5.241358091110049244e+00,-2.743619741657236766e+00,9.912732933783351408e-01,4.190496050302811026e-01,-1.369700301970707246e+00,1.778126156506189881e+00,-1.686574375974114970e+00,1.211326539079782716e+00
8.654376281402981208e-01,5.014979956766944724e+01,-1.166194852685939054e+01,5.253259814954351903e+00,-2.768636284964665961e+00,1.025226788350860785e+00,3.836007905638039728e-01,-1.341580997657738639e+00,1.764647419834002307e+00,-1.691134746677847023e+00,1.232698336965908581e+00
8.659246498781374424e-01,4.999658146479948329e+01,-1.164940790279507254e+01,5.264839034171869159e+00,-2.793391595574077346e+00,1.059045657622161629e+00,3.480616334941294965e-01,-1.313091588052280878e+00,1.750553611460071046e+00,-1.694963444726282908e+00,1.253422385288116780e+00
8.664116716159766529e-01,4.984257823072095306e+01,-1.163645063975258509e+01,5.276094561585201070e+00,-2.817882895677837229e+00,1.092724854351325048e+00,3.124391436700225677e-01,-1.284239184399001532e+00,1.735848675536014962e+00,-1.698057630338126289e+00,1.273486594182245746e+00
8.668986933538158635e-01,4.968779033728378636e+01,-1.162307651334322500e+01,5.287025227876922528e+00,-2.842107427583358881e+00,1.126259340580873181e+00,2.767403671516697194e-01,-1.255031026086190993e+00,1.720536809921004995e+00,-1.700414826393934487e+00,1.292879240103012251e+00
8.673857150916550740e-01,4.953221827588144066e+01,-1.160928531439912526e+01,5.297629881745937297e+00,-2.866062454053638575e+00,1.159644088065808321e+00,2.409723844533882831e-01,-1.225474477687663599e+00,1.704622462631670832e+00,-1.702032916683148489e+00,1.311588970676415888e+00
8.678727368294942845e-01,4.937586255768222543e+01,-1.159507684909138447e+01,5.307907390062609920e+00,-2.889745258646940318e+00,1.192874079100834317e+00,2.051423087926071975e-01,-1.195577026018626476e+00,1.688110328305967300e+00,-1.702910144128263026e+00,1.329604809411946365e+00
8.683597585673334951e-01,4.921872371385331491e+01,-1.158045093904591027e+01,5.317856638022669280e+00,-2.913153146055598608e+00,1.225944307345707251e+00,1.692572843451715658e-01,-1.165346277205558057e+00,1.671005344681022020e+00,-1.703045108986133149e+00,1.346916160274563845e+00
8.688467803051728167e-01,4.906080229577718654e+01,-1.156540742145697465e+01,5.327476529299884689e+00,-2.936283442443945457e+00,1.258849778648730489e+00,1.333244845069510576e-01,-1.134789953770076965e+00,1.653312689084954767e+00,-1.702436767026417996e+00,1.363512812116461692e+00
8.693338020430120272e-01,4.890209887526086874e+01,-1.154994614919850804e+01,5.336765986197503864e+00,-2.959133495785337686e+00,1.291585511868351910e+00,9.735111016180347798e-02,-1.103915891726849452e+00,1.635037774942691202e+00,-1.701084427687160394e+00,1.379384942968588934e+00
8.698208237808511267e-01,4.874261404473736548e+01,-1.153406699093307353e+01,5.345723949798480312e+00,-2.981700676198349331e+00,1.324146539692963032e+00,6.134438795577812353e-02,-1.072732037695431462e+00,1.616186248295719885e+00,-1.698987752207504753e+00,1.394523124191985097e+00
8.703078455186904483e-01,4.858234841745981214e+01,-1.151776983121857079e+01,5.354349380114463486e+00,-3.003982376282066102e+00,1.356527909458805414e+00,2.531156857766653223e-02,-1.041246446026141914e+00,1.596763984335838327e+00,-1.696146751737547698e+00,1.408918324488876106e+00
8.707948672565296588e-01,4.842130262768857563e+01,-1.150105457061269654e+01,5.362641256233541931e+00,-3.025976011450450809e+00,1.388724683965944173e+00,-1.074007495405321366e-02,-1.009467275940005404e+00,1.576777083952920044e+00,-1.692561785425333420e+00,1.422561913773516373e+00
8.712818889943688694e-01,4.825947733087017610e+01,-1.148392112577504776e+01,5.370598576466795393e+00,-3.047679020265928962e+00,1.420731942292514649e+00,-4.680324899811239003e-02,-9.774027886825618072e-01,1.556231870296575837e+00,-1.688233558480976448e+00,1.435445666902874562e+00
8.717689107322080799e-01,4.809687320380931652e+01,-1.146636942956700445e+01,5.378220358493586595e+00,-3.069088864772017367e+00,1.452544780606997543e+00,-8.287064099091145941e-02,-9.450613446917831562e-01,1.535134885351856049e+00,-1.683163120217927800e+00,1.447561767267044885e+00
8.722559324700472905e-01,4.793349094483329509e+01,-1.144839943114929248e+01,5.385505639505640652e+00,-3.090203030825107611e+00,1.484158312978676841e+00,-1.189349211407163542e-01,-9.124514007799466864e-01,1.513492886528903236e+00,-1.677351862071374988e+00,1.458902810239459225e+00
8.727429542078865010e-01,4.776933127394897127e+01,-1.143001109607727450e+01,5.392453476349891694e+00,-3.111019028425365818e+00,1.515567672186226122e+00,-1.549887441155313184e-01,-8.795815073295182307e-01,1.491312843266584753e+00,-1.670801515593779651e+00,1.469461806486871858e+00
8.732299759457258226e-01,4.760439493299226399e+01,-1.141120440639395994e+01,5.399062945670097591e+00,-3.131534392046756654e+00,1.546768010524438353e+00,-1.910247507246671805e-01,-8.464603055030275325e-01,1.468601933650099056e+00,-1.663514150427551241e+00,1.479232185139127687e+00
8.737169976835650331e-01,4.743868268577040226e+01,-1.139197936072073425e+01,5.405333144047228977e+00,-3.151746680966170278e+00,1.577754500609061417e+00,-2.270355695939557661e-01,-8.130965244669798864e-01,1.445367541042579251e+00,-1.655492172254862115e+00,1.488207796818694195e+00
8.742040194214041327e-01,4.727219531819638121e+01,-1.137233597434579124e+01,5.411263188138637048e+00,-3.171653479591710401e+00,1.608522336179830425e+00,-2.630138188347233008e-01,-7.794989786297036316e-01,1.421617250730632831e+00,-1.646738320724590920e+00,1.496382916529997553e+00
8.746910411592434542e-01,4.710493363841612791e+01,-1.135227427931026511e+01,5.416852214815982336e+00,-3.191252397790084849e+00,1.639066732901610646e+00,-2.989521077064171140e-01,-7.456765648932260904e-01,1.397358846583870662e+00,-1.637255667356400490e+00,1.503752246408518012e+00
8.751780628970826648e-01,4.693689847692863282e+01,-1.133179432449215973e+01,5.422099381301934251e+00,-3.210541071213073749e+00,1.669382929163607754e+00,-3.348430382728374566e-01,-7.116382599192279113e-01,1.372600307728472302e+00,-1.627047613421980454e+00,1.510310918329656360e+00
8.756650846349218753e-01,4.676809068669787450e+01,-1.131089617568787986e+01,5.427003865305652930e+00,-3.229517161623207677e+00,1.699466186876849694e+00,-3.706792070522124671e-01,-6.773931174088506646e-01,1.347349805234622666e+00,-1.616117887803382835e+00,1.516054496377405414e+00
8.761521063727610859e-01,4.659851114325790888e+01,-1.128957991569156327e+01,5.431564865157032962e+00,-3.248178357218496348e+00,1.729311792269697445e+00,-4.064532066608329552e-01,-6.429502653966243653e-01,1.321615698818007001e+00,-1.604470544828530132e+00,1.520978979172777468e+00
8.766391281106002964e-01,4.642816074481024913e+01,-1.126784564437209468e+01,5.435781599939724984e+00,-3.266522372956309539e+00,1.758915056681539912e+00,-4.421576274504288584e-01,-6.083189035583408399e-01,1.295406533555245598e+00,-1.592109962083840591e+00,1.525080802062018126e+00
8.771261498484395069e-01,4.625704041231389851e+01,-1.124569347874784064e+01,5.439653309622922706e+00,-3.284546950876373383e+00,1.788271317354613865e+00,-4.777850591392152069e-01,-5.735083005329472128e-01,1.268731036613317986e+00,-1.579040838204001096e+00,1.528356839164598302e+00
8.776131715862787175e-01,4.608515108956787998e+01,-1.122312355305911069e+01,5.443179255191925137e+00,-3.302249860422888261e+00,1.817375938223964038e+00,-5.133280924366327991e-01,-5.385277912584311988e-01,1.241598113992957497e+00,-1.565268190638870793e+00,1.530804405280985936e+00
8.781001933241180391e-01,4.591249374328631916e+01,-1.120013601883830567e+01,5.446358718777473129e+00,-3.319628898765776270e+00,1.846224310705551375e+00,-5.487793206617812558e-01,-5.033867743216976498e-01,1.214016847286014222e+00,-1.550797353397517453e+00,1.532421257660190994e+00
8.785872150619571386e-01,4.573906936316630834e+01,-1.117673104497784387e+01,5.449191003783846909e+00,-3.336681891121023202e+00,1.874811854482447693e+00,-5.841313413554847234e-01,-4.680947093225036326e-01,1.185996490446840079e+00,-1.535633974769417875e+00,1.533205597627095074e+00
8.790742367997963491e-01,4.556487896194777676e+01,-1.115290881779570142e+01,5.451675435015752136e+00,-3.353406691070199397e+00,1.903134018289276419e+00,-6.193767578861681944e-01,-4.326611142512667429e-01,1.157546466577548561e+00,-1.519784015022735746e+00,1.533156072069554732e+00
8.795612585376356707e-01,4.538992357546657530e+01,-1.112866954109878215e+01,5.453811358803959841e+00,-3.369801180879037794e+00,1.931186280694665136e+00,-6.545081810492734409e-01,-3.970955628810231008e-01,1.128676364727371650e+00,-1.503253744079806165e+00,1.532271774785287644e+00
8.800482802754748812e-01,4.521420426269985171e+01,-1.110401343624394421e+01,5.455598143129726907e+00,-3.385863271815161113e+00,1.958964150881893795e+00,-6.895182306604290545e-01,-3.614076821733163136e-01,1.099395936705935162e+00,-1.486049739169724049e+00,1.530552247688533818e+00
8.805353020133140918e-01,4.503772210580368096e+01,-1.107894074219671765e+01,5.457035177747990851e+00,-3.401590904464953713e+00,1.986463169427715503e+00,-7.243995371423543883e-01,-3.256071496980394997e-01,1.069715093910470483e+00,-1.468178882458043288e+00,1.527997481876488983e+00
8.810223237511533023e-01,4.486047821014373937e+01,-1.105345171558779960e+01,5.458121874309325605e+00,-3.416982049049520409e+00,2.013678909079248847e+00,-7.591447431053603978e-01,-2.897036910673693733e-01,1.039643904167081967e+00,-1.449648358653664815e+00,1.524607918555534347e+00
8.815093454889925129e-01,4.468247370431831200e+01,-1.102754663076723496e+01,5.458857666480685822e+00,-3.432034705739781533e+00,2.040606975529042355e+00,-7.937465049215881585e-01,-2.537070773836480608e-01,1.009192588585947181e+00,-1.430465652592831205e+00,1.520384449827231199e+00
8.819963672268317234e-01,4.450370974017376113e+01,-1.100122577985630024e+01,5.459242010064897066e+00,-3.446746904970693137e+00,2.067243008188273556e+00,-8.281974942929304362e-01,-2.176271227012660514e-01,9.783715184304824231e-01,-1.410638546800249582e+00,1.515328419334085019e+00
8.824833889646710450e-01,4.432418749281273307e+01,-1.097448947279712606e+01,5.459274383118948748e+00,-3.461116707754585686e+00,2.093582680958083309e+00,-8.624903998126278726e-01,-1.814736815025654870e-01,9.471912120005180347e-01,-1.390175119027380335e+00,1.509441622765116620e+00
8.829704107025102555e-01,4.414390816059493972e+01,-1.094733803740004596e+01,5.458954286071031170e+00,-3.475142205993615452e+00,2.119621702999029189e+00,-8.966179285205402305e-01,-1.452566461877460302e-01,9.156623315294408760e-01,-1.369083739767846364e+00,1.502726308221183471e+00
8.834574324403493550e-01,4.396287296513025922e+01,-1.091977181938861285e+01,5.458281241836357545e+00,-3.488821522791357044e+00,2.145355819498714123e+00,-9.305728074521437687e-01,-1.089859445787368930e-01,8.837956800952828651e-01,-1.347373069749967289e+00,1.495185176440089192e+00
8.839444541781886766e-01,4.378108315126453931e+01,-1.089179118244237365e+01,5.457254795931762992e+00,-3.502152812763512646e+00,2.170780812437533847e+00,-9.643477851811945722e-01,-7.267153743709031666e-02,8.516021985458147592e-01,-1.325052057406448824e+00,1.486821380881482746e+00
8.844314759160278872e-01,4.359853998705817446e+01,-1.086339650823737024e+01,5.455874516589055645e+00,-3.515134262347717531e+00,2.195892501352529003e+00,-9.979356333560360781e-01,-3.632341599591204506e-02,8.190929624376332985e-01,-1.302129936321213322e+00,1.477638527671516266e+00
8.849184976538670977e-01,4.341524476375674624e+01,-1.083458819648429738e+01,5.454139994867160723e+00,-3.527764090112513795e+00,2.220686744099443999e+00,-1.031329148229681802e+00,4.840049428667114739e-05,7.862791789891661054e-01,-1.278616222653337520e+00,1.467640675407295481e+00
8.854055193917063082e-01,4.323119879575473590e+01,-1.080536666496444731e+01,5.452050844763020265e+00,-3.540040547065398613e+00,2.245159437612849196e+00,-1.064521152183493413e+00,3.643386720565788828e-02,7.531721840477174634e-01,-1.254520712538161886e+00,1.456832334821099861e+00
8.858925411295455188e-01,4.304640342055142099e+01,-1.077573234956332193e+01,5.449606703321275170e+00,-3.551961916960031829e+00,2.269306518664461425e+00,-1.097504495244613132e+00,7.282291615914049387e-02,7.197834390704418439e-01,-1.229853479465512489e+00,1.445218468304391379e+00
8.863795628673847293e-01,4.286085999869958130e+01,-1.074568570430198555e+01,5.446807230742715333e+00,-3.563526516602544270e+00,2.293123964619561583e+00,-1.130272056597040109e+00,1.092054586365485136e-01,6.861245281193302237e-01,-1.204624871635077810e+00,1.432804489291597427e+00
8.868665846052240509e-01,4.267456991374652375e+01,-1.071522720136610829e+01,5.443652110491486340e+00,-3.574732696156968981e+00,2.316607794191562597e+00,-1.162816746086413611e+00,1.455713875786841527e-01,6.522071548701320332e-01,-1.178845509288890314e+00,1.419596261503646817e+00
8.873536063430632614e-01,4.248753457216791674e+01,-1.068435733113276598e+01,5.440141049401101547e+00,-3.585578839449808264e+00,2.339754068194723757e+00,-1.195131505718479481e+00,1.819105799694289427e-01,6.180431396352985551e-01,-1.152526282020993165e+00,1.405600098051339231e+00
8.878406280809023610e-01,4.229975540329419204e+01,-1.065307660219495212e+01,5.436273777779198291e+00,-3.596063364273703211e+00,2.362558890294972791e+00,-1.227209311151210791e+00,2.182128992058181005e-01,5.836444164009046975e-01,-1.125678346064233004e+00,1.390822760398463753e+00
8.883276498187415715e-01,4.211123385922880402e+01,-1.062138554138369528e+01,5.432050049511065737e+00,-3.606184722690261690e+00,2.385018407758948022e+00,-1.259043173180735886e+00,2.544681974542388758e-01,5.490230298774230189e-01,-1.098313121554095773e+00,1.375271457184649160e+00
8.888146715565808931e-01,4.192197141476038524e+01,-1.058928469378810178e+01,5.427469642161954155e+00,-3.615941401331934202e+00,2.407128812201017265e+00,-1.290626139220729440e+00,2.906663179923898443e-01,5.141911325647043896e-01,-1.070442289769847566e+00,1.358953842908071641e+00
8.893016932944201036e-01,4.173196956726602735e+01,-1.055677462277290424e+01,5.422532357078161169e+00,-3.625331921703117022e+00,2.428886340328640259e+00,-1.321951294775749908e+00,3.267970975375071863e-01,4.791609818306985513e-01,-1.042077790352666344e+00,1.341878016467908719e+00
8.897887150322593142e-01,4.154122983660851531e+01,-1.052385590999392839e+01,5.417238019486878109e+00,-3.634354840480258364e+00,2.450287274685644334e+00,-1.353011764907997128e+00,3.628503685603203799e-01,4.439449370043730969e-01,-1.013231818501027615e+00,1.324052519566568664e+00
8.902757367700985247e-01,4.134975376502450928e+01,-1.049052915541102493e+01,5.411586478594806238e+00,-3.643008749811217140e+00,2.471327944393885812e+00,-1.383800715698060069e+00,3.988159615853230644e-01,4.085554564823474788e-01,-9.839168221430789618e-01,1.305486334971680318e+00
8.907627585079377353e-01,4.115754291700665135e+01,-1.045679497729894436e+01,5.405577607685545516e+00,-3.651292277613620296e+00,2.492004725892827732e+00,-1.414311355699071848e+00,4.346837074767582187e-01,3.730050948497340979e-01,-9.541454990862786589e-01,1.286188884637869068e+00
8.912497802457769458e-01,4.096459887917808373e+01,-1.042265401225589194e+01,5.399211304215775442e+00,-3.659204087872403477e+00,2.512314043677333686e+00,-1.444536937384644393e+00,4.704434397106764809e-01,3.373065000149202408e-01,-9.239307941441895489e-01,1.266170027688382049e+00
8.917368019836162674e-01,4.077092326015824142e+01,-1.038810691520960461e+01,5.392487489910177345e+00,-3.666742880936511906e+00,2.532252371033711036e+00,-1.474470758590649577e+00,5.060849966331912864e-01,3.014724103581261083e-01,-8.932858962402285830e-01,1.245440058256357840e+00
8.922238237214554779e-01,4.057651769042328738e+01,-1.035315435942147388e+01,5.385406110855145201e+00,-3.673907393814602962e+00,2.551816230773644278e+00,-1.504106163950350128e+00,5.415982237043615033e-01,2.655156518942780597e-01,-8.622242354888147720e-01,1.224009703186011988e+00
8.927108454592945774e-01,4.038138382215686306e+01,-1.031779703648802382e+01,5.377967137591268099e+00,-3.680696400470028884e+00,2.571002195966566539e+00,-1.533436546323617256e+00,5.769729757284987048e-01,2.294491354494851976e-01,-8.307594802533866396e-01,1.201890119593489681e+00
8.931978671971338990e-01,4.018552332909537483e+01,-1.028203565634041539e+01,5.370170565204567481e+00,-3.687108712114778530e+00,2.589806890669871464e+00,-1.562455348219457862e+00,6.121991190700875052e-01,1.932858538518154035e-01,-7.989055341817672407e-01,1.179092892287555649e+00
8.936848889349731095e-01,3.998893790636438439e+01,-1.024587094724145864e+01,5.362016413416544225e+00,-3.693143177502696162e+00,2.608226990657526390e+00,-1.591156063212533889e+00,6.472665338559973058e-01,1.570388791358352520e-01,-7.666765332185631054e-01,1.155630031050090656e+00
8.941719106728123201e-01,3.979162927030842667e+01,-1.020930365578044530e+01,5.353504726672937863e+00,-3.698798683221676598e+00,2.626259224146601845e+00,-1.619532237353140447e+00,6.821651161635049476e-01,1.207213597612186717e-01,-7.340868425946895925e-01,1.131513967776248020e+00
8.946589324106515306e-01,3.959359915831328181e+01,-1.017233454686571115e+01,5.344635574231320518e+00,-3.704074153985081885e+00,2.643900372522061559e+00,-1.647577470570967373e+00,7.168847801943636355e-01,8.434651784536528751e-02,-7.011510537941337828e-01,1.106757553474549294e+00
8.951459541484907412e-01,3.939484932861931554e+01,-1.013496440371466178e+01,5.335409050247410079e+00,-3.708968552922322637e+00,2.661147271059816077e+00,-1.675285418072763433e+00,7.514154604351395150e-01,4.792764640971847179e-02,-6.678839814976151867e-01,1.081374055126586686e+00
8.956329758863299517e-01,3.919538156013125274e+01,-1.009719402784214459e+01,5.325825273860213649e+00,-3.713480881868319372e+00,2.677996809647431586e+00,-1.702649791733014562e+00,7.857471138028051527e-01,1.147810664072124176e-02,-6.343006605038621348e-01,1.055377152406730801e+00
8.961199976241692733e-01,3.899519765221520373e+01,-1.005902423904567122e+01,5.315884389275870703e+00,-3.717610181652442503e+00,2.694445933503667234e+00,-1.729664361479246848e+00,8.198697217773607271e-01,-2.498867483615074825e-02,-6.004163426273914084e-01,1.028780934261344093e+00
8.966070193620084838e-01,3.879429942449246482e+01,-1.002045587538903781e+01,5.305586565850312297e+00,-3.721355532386269260e+00,2.710491643895579728e+00,-1.756322956670255619e+00,8.537732925196248601e-01,-6.145920866767506929e-02,-5.662464935739048855e-01,1.001599895347952796e+00
8.970940410998475834e-01,3.859268875554875677e+01,-9.981489800806368606e+00,5.294931999439635995e+00,-3.724716054005917432e+00,2.726131013241572809e+00,-1.782619536546519834e+00,8.874480457397189159e-01,-9.792025824756471486e-02,-5.318064900086166835e-01,9.738490737167971867e-01
8.975810628376869049e-01,3.839036760734285281e+01,-9.942126908995231105e+00,5.283920910097002377e+00,-3.727690897385160795e+00,2.741361172216180364e+00,-1.808548194404161702e+00,9.208844857555379404e-01,-1.343590542577616787e-01,-4.971112143400540084e-01,9.455435022844085324e-01
8.980680845755261155e-01,3.818733790680609275e+01,-9.902368100462537015e+00,5.272553538927624572e+00,-3.730279245559764423e+00,2.756179270741998977e+00,-1.834102955887754849e+00,9.540728545852458220e-01,-1.707623403382182992e-01,-4.621760089200236399e-01,9.166979033670701327e-01
8.985551063133653260e-01,3.798360160242584271e+01,-9.862214294393019998e+00,5.260830152632511414e+00,-3.732480321968944637e+00,2.770582518053973153e+00,-1.859277914023573341e+00,9.870034360927308903e-01,-2.071168189354995470e-01,-4.270164112016638924e-01,8.873274108595035070e-01
8.990421280512045366e-01,3.777916066637956760e+01,-9.821666429086345573e+00,5.248751043642924330e+00,-3.734293390686492575e+00,2.784568184125606027e+00,-1.884067234539882119e+00,1.019666569072113393e+00,-2.434091736420006535e-01,-3.916481297233954662e-01,8.574475686175974110e-01
8.995291497890437471e-01,3.757401709463493944e+01,-9.780725461984589586e+00,5.236316530150152637e+00,-3.735717756527646927e+00,2.798133600075308536e+00,-1.908465157096496334e+00,1.052052650256050770e+00,-2.796260753460707571e-01,-3.560870332980238251e-01,8.270743140904334156e-01
9.000161715268829576e-01,3.736817290704770045e+01,-9.739392369698871121e+00,5.223526956134726618e+00,-3.736752765155368028e+00,2.811276158571091255e+00,-1.932465996507501060e+00,1.084152137301424013e+00,-3.157541883250247206e-01,-3.203491403163047924e-01,7.962239621349457286e-01
9.005031932647221682e-01,3.716163014745723814e+01,-9.697668148035194946e+00,5.210382691395063937e+00,-3.737397803186015999e+00,2.823993314233607332e+00,-1.956064143957136015e+00,1.115955551752409125e+00,-3.517801762810539579e-01,-2.844506081649675333e-01,7.649131890132101486e-01
9.009902150025614898e-01,3.695439088377990089e+01,-9.655553812019441295e+00,5.196884131575533416e+00,-3.737652298294433795e+00,2.836282584037550070e+00,-1.979254068208854411e+00,1.147453481980944323e+00,-3.876907083200434867e-01,-2.484077227591839354e-01,7.331590165723537167e-01
9.014772367404005893e-01,3.674645720810024585e+01,-9.613050395921598934e+00,5.183031698193982351e+00,-3.737515719318430740e+00,2.848141547711377175e+00,-2.002030316807515309e+00,1.178636586104541362e+00,-4.234724648732369756e-01,-2.122368881895447257e-01,7.009787966071368004e-01
9.019642584782397998e-01,3.653783123675937361e+01,-9.570158953279035430e+00,5.168825838668641204e+00,-3.736987576362672758e+00,2.859567848135431856e+00,-2.024387517274821136e+00,1.209495594881589309e+00,-4.591121435619229807e-01,-1.759546164833675208e-01,6.683901954050543992e-01
9.024512802160791214e-01,3.632851511044186310e+01,-9.526880556919127940e+00,5.154267026344514946e+00,-3.736067420901974412e+00,2.870559191738357718e+00,-2.046320378297822540e+00,1.240021314583912071e+00,-4.945964650048640388e-01,-1.395775174806171415e-01,6.354111784742045854e-01
9.029383019539183319e-01,3.611851099425994960e+01,-9.483216298980968517e+00,5.139355760519180194e+00,-3.734754845883996310e+00,2.881113348891891413e+00,-2.067823690910643997e+00,1.270204629846782174e+00,-5.299121785687044284e-01,-1.031222888242010471e-01,6.020599954537135812e-01
9.034253236917575425e-01,3.590782107783527977e+01,-9.439167290936216759e+00,5.124092566468002374e+00,-3.733049485831342995e+00,2.891228154304015252e+00,-2.088892329669393089e+00,1.300036506496352384e+00,-5.650460680613105247e-01,-6.660570606468591004e-02,5.683551652067564408e-01
9.039123454295967530e-01,3.569644757537879798e+01,-9.394734663609218828e+00,5.108477995468803101e+00,-3.730951016943065301e+00,2.900901507410434732e+00,-2.109521253820192399e+00,1.329507994354406808e+00,-5.999849573679328918e-01,-3.004461287954607318e-02,5.343154610962772555e-01
9.043993671674359636e-01,3.548439272576810311e+01,-9.349919567196248948e+00,5.092512624825952905e+00,-3.728459157195570306e+00,2.910131372764418245e+00,-2.129705508460401742e+00,1.358610230020539378e+00,-6.347157160303088519e-01,6.544088593173791324e-03,4.999598964432969694e-01
9.048863889052751741e-01,3.527165879262263104e+01,-9.304723171283946215e+00,5.076197057893891085e+00,-3.725573666442929088e+00,2.918915780424987005e+00,-2.149440225693005413e+00,1.387334439631707328e+00,-6.692252647686554035e-01,4.314344730673080885e-02,4.653077101678602112e-01
9.053734106431144957e-01,3.505824806437649244e+01,-9.259146664866912957e+00,5.059531924100076239e+00,-3.722294346516588970e+00,2.927252826343450298e+00,-2.168720625774165800e+00,1.415671941599181638e+00,-7.035005809465656457e-01,7.973647274311101985e-02,4.303783526126002679e-01
9.058604323809537062e-01,3.484416285434924987e+01,-9.213191256364552828e+00,5.042517878967387901e+00,-3.718621041324496890e+00,2.935140672748286050e+00,-2.187542018253925136e+00,1.443614149322851370e+00,-7.375287039787676857e-01,1.163061442359546449e-01,3.951914715489722729e-01
9.063474541187928057e-01,3.462940550081407309e+01,-9.166858173636986962e+00,5.025155604135920662e+00,-3.714553636949614379e+00,2.942577548528384934e+00,-2.205899803110111801e+00,1.471152573882972270e+00,-7.712967406818473926e-01,1.528354201791033429e-01,3.597668983660480269e-01
9.068344758566321273e-01,3.441397836706372004e+01,-9.120148664000183203e+00,5.007445807384227621e+00,-3.710092061747841008e+00,2.949561749614635353e+00,-2.223789471875393886e+00,1.498278826709274814e+00,-8.047918705678391849e-01,1.893072471206560525e-01,3.241246344419635994e-01
9.073214975944713379e-01,3.419788384147480542e+01,-9.073063994240385455e+00,4.989389222650034483e+00,-3.705236286445350302e+00,2.956091639359843981e+00,-2.241206608757461360e+00,1.524984622227403497e+00,-8.380013510806425536e-01,2.257045687424884539e-01,2.882848376980809979e-01
9.078085193323105484e-01,3.398112433756882211e+01,-9.025605450627510962e+00,4.970986610050307952e+00,-3.699986324235312818e+00,2.962165648917034488e+00,-2.258146891752449648e+00,1.551261780482851904e+00,-8.709125227754731524e-01,2.620103347254699733e-01,2.522678093356255369e-01
9.082955410701497589e-01,3.376370229407167756e+01,-8.977774338927885012e+00,4.952238755900813416e+00,-3.694342230874035238e+00,2.967782277616072051e+00,-2.274606093751470937e+00,1.577102229742198602e+00,-9.035128144411063156e-01,2.982075095001038845e-01,2.160939807550695813e-01
9.087825628079889695e-01,3.354562017497059401e+01,-8.929571984416085684e+00,4.933146472735087329e+00,-3.688304104776498615e+00,2.972940093338650502e+00,-2.290580083640337605e+00,1.602498009071769758e+00,-9.357897481650602201e-01,3.342790808827613702e-01,1.797839006580973509e-01
9.092695845458281800e-01,3.332688046956888428e+01,-8.880999731885996340e+00,4.913710599322834938e+00,-3.681872087111299763e+00,2.977637732891616817e+00,-2.306064827392441341e+00,1.627441270893669634e+00,-9.677309443416649559e-01,3.702080685974432628e-01,1.433582223322107385e-01
9.097566062836675016e-01,3.310748569253828322e+01,-8.832058945660998361e+00,4.893932000687755135e+00,-3.675046361894994895e+00,2.981873902378659569e+00,-2.321056389154810606e+00,1.651924283519219383e+00,-9.993241266230473707e-01,4.059775326831090991e-01,1.068376911179467204e-01
9.102436280215067121e-01,3.288743838396938912e+01,-8.782751009603424919e+00,4.873811568124834182e+00,-3.667827156085857965e+00,2.985647377570332495e+00,-2.335550932327312257e+00,1.675939433659743738e+00,-1.030557126812965407e+00,4.415705817864914451e-01,7.024313205877574795e-02
9.107306497593458117e-01,3.266674110941928433e+01,-8.733077327123064393e+00,4.853350219217005268e+00,-3.660214739677022155e+00,2.988957004272439377e+00,-2.349544720635055484e+00,1.699479228914803963e+00,-1.061417889703619943e+00,4.769703813405445914e-01,3.359543773354023433e-02
9.112176714971850222e-01,3.244539645995718047e+01,-8.683039321184935488e+00,4.832548897851283165e+00,-3.652209425789037400e+00,2.991801698692762468e+00,-2.363034119193936355e+00,1.722536300237778484e+00,-1.091894477855310575e+00,5.121601616283812941e-01,-3.084443728421426556e-03
9.117046932350243438e-01,3.222340705220801738e+01,-8.632638434316243448e+00,4.811408574234337543e+00,-3.643811570761838148e+00,2.994180447806135792e+00,-2.376015595569343830e+00,1.745103404378816503e+00,-1.121975076318972864e+00,5.471232257327265369e-01,-3.977552044949783649e-02
9.121917149728635543e-01,3.200077552839340456e+01,-8.581876128612481835e+00,4.789930244907470325e+00,-3.635021574246100506e+00,2.996092309717877544e+00,-2.388485720828047665e+00,1.767173426305212569e+00,-1.151647997301654014e+00,5.818429573709695823e-01,-7.645676842344828472e-02
9.126787367107027649e-01,3.177750455637055182e+01,-8.530753885742726084e+00,4.768114932761043256e+00,-3.625839879294015855e+00,2.997536414025565588e+00,-2.400441170583251349e+00,1.788739381599149914e+00,-1.180901684774870786e+00,6.163028286157326008e-01,-1.131071429523986538e-01
9.131657584485419754e-01,3.155359682966854962e+01,-8.479273206954047737e+00,4.745963687048303292e+00,-3.616266972449448502e+00,2.998511962179165380e+00,-2.411878726032814502e+00,1.809794418832856522e+00,-1.209724719025889295e+00,6.504864075010190483e-01,-1.497055899012382785e-01
9.136527801863811860e-01,3.132905506752295111e+01,-8.427435613075225262e+00,4.723477583398691948e+00,-3.606303383837520915e+00,2.999018227839503226e+00,-2.422795274990621195e+00,1.830331821921099777e+00,-1.238105821151843422e+00,6.843773655138369882e-01,-1.862310567693201691e-01
9.141398019242203965e-01,3.110388201490768623e+01,-8.375242644519541813e+00,4.700657723830547141e+00,-3.595949687253588323e+00,2.999054557235091067e+00,-2.433187812911137726e+00,1.850345012451106497e+00,-1.266033857496807746e+00,7.179594849714243665e-01,-2.226625035795932739e-01
9.146268236620597181e-01,3.087808044256461670e+01,-8.322695861286753427e+00,4.677505236763229490e+00,-3.585206500251613360e+00,2.998620369517305040e+00,-2.443053443907135414e+00,1.869827551989875936e+00,-1.293497844031762600e+00,7.512166662840185083e-01,-2.589789135851074953e-01
9.151138453998989286e-01,3.065165314703157406e+01,-8.269796842964392880e+00,4.654021277028755676e+00,-3.574074484231973603e+00,2.997715157113906237e+00,-2.452389381760548659e+00,1.888773144368813606e+00,-1.320486950677382199e+00,7.841329351030787986e-01,-2.951593037927884300e-01
9.156008671377380281e-01,3.042460295066678100e+01,-8.216547188727945539e+00,4.630207025882721261e+00,-3.562554344528617190e+00,2.996338486080916130e+00,-2.461192950926558876e+00,1.907175637945871527e+00,-1.346990505569870544e+00,8.166924493552314424e-01,-3.311827353047800404e-01
9.160878888755773497e-01,3.019693270167218202e+01,-8.162948517340492316e+00,4.606063691014779415e+00,-3.550646830495668205e+00,2.994489996452831981e+00,-2.469461587530784819e+00,1.925029027844960217e+00,-1.372997999269551350e+00,8.488795061615883597e-01,-3.670283234769780023e-01
9.165749106134165602e-01,2.996864527411436541e+01,-8.109002467151467997e+00,4.581592506558536115e+00,-3.538352735593437437e+00,2.992169402591206229e+00,-2.477192840359662807e+00,1.942327458172783183e+00,-1.398499088912391608e+00,8.806785486426498277e-01,-4.026752478949682246e-01
9.170619323512557708e-01,2.973974356794246177e+01,-8.054710696094463884e+00,4.556794733100801409e+00,-3.525672897473803413e+00,2.989376493531572532e+00,-2.484384371844019057e+00,1.959065224213110357e+00,-1.423483602304497220e+00,9.120741726088357204e-01,-4.381027621674364880e-01
9.175489540890949813e-01,2.951023050900445455e+01,-8.000074881684327011e+00,4.531671657690335309e+00,-3.512608198065015230e+00,2.986111133328704259e+00,-2.491033959035767520e+00,1.975236774598373213e+00,-1.447941541959427481e+00,9.430511331364759275e-01,-4.732902035368555804e-01
9.180359758269341919e-01,2.928010904906099654e+01,-7.945096721013410246e+00,4.506224593846001270e+00,-3.499159563655896310e+00,2.982373261400232511e+00,-2.497139494577786500e+00,1.990836713458663088e+00,-1.471863089078417453e+00,9.735943510293580960e-01,-5.082170023075607279e-01
9.185229975647734024e-01,2.904938216579720844e+01,-7.889777930747056800e+00,4.480454881564395642e+00,-3.485327964979478388e+00,2.978162892868639666e+00,-2.502698987666985175e+00,2.005859802548137338e+00,-1.495238607473526882e+00,1.003688919165828031e+00,-5.428626910911971137e-01
9.190100193026127240e-01,2.881805286283154288e+01,-7.834120247118100622e+00,4.454363887326807436e+00,-3.471114417295976917e+00,2.973480118901548508e+00,-2.507710565010507597e+00,2.020300963348802270e+00,-1.518058647433682129e+00,1.033320108731467402e+00,-5.772069138695878898e-01
9.194970410404519345e-01,2.858612416972341919e+01,-7.778125425920796587e+00,4.427953004105749990e+00,-3.456519980475248222e+00,2.968325107050409972e+00,-2.512172471775105276e+00,2.034155279151648177e+00,-1.540313949533561377e+00,1.062473375337216641e+00,-6.112294348748561479e-01
9.199840627782910341e-01,2.835359914197733389e+01,-7.721795242503629808e+00,4.401223651370766099e+00,-3.441545759078571631e+00,2.962698101587511790e+00,-2.516083072529708087e+00,2.047417997115250188e+00,-1.561995448385488539e+00,1.091134365023192165e+00,-6.449101472870872875e-01
9.204710845161303556e-01,2.812048086104558919e+01,-7.665131491761512095e+00,4.374177275093770412e+00,-3.426192902439880061e+00,2.956599423841337781e+00,-2.519440852181117130e+00,2.060084530301683259e+00,-1.583094276334126915e+00,1.119288920147929689e+00,-6.782290817492391266e-01
9.209581062539695662e-01,2.788677243432896802e+01,-7.608135988127216365e+00,4.346815347753858916e+00,-3.410462604746433257e+00,2.950029472530317776e+00,-2.522244416902904796e+00,2.072150459689844126e+00,-1.603601767094080088e+00,1.146923085163159328e+00,-7.111664146993863511e-01
9.214451279918087767e-01,2.765247699517389890e+01,-7.550810565561686616e+00,4.319139368341385676e+00,-3.394356105118779610e+00,2.942988724094850017e+00,-2.524492495057449659e+00,2.083611536166186440e+00,-1.623509459330463978e+00,1.174023112274255931e+00,-7.437024765205191290e-01
9.219321497296480983e-01,2.741759770286842013e+01,-7.493157077543783018e+00,4.291150862361604368e+00,-3.377874687690216593e+00,2.935477733027733738e+00,-2.526183938111155047e+00,2.094463682492818890e+00,-1.642809100182309745e+00,1.200575466986113948e+00,-7.758177595075519406e-01
9.224191714674871978e-01,2.718213774263665528e+01,-7.435177397059391069e+00,4.262851381837837295e+00,-3.361019681685694316e+00,2.927497132202955044e+00,-2.527317721542811313e+00,2.104702995252930364e+00,-1.661492648728787769e+00,1.226566833534483258e+00,-8.074929256516183429e-01
9.229061932053264083e-01,2.694610032562749780e+01,-7.376873416588878740e+00,4.234242505313670080e+00,-3.343792461499915269e+00,2.919047633202761727e+00,-2.527892945745203512e+00,2.114325746773823678e+00,-1.679552279398656367e+00,1.251984120203256001e+00,-8.387088142421930126e-01
9.233932149431656189e-01,2.670948868890647532e+01,-7.318247048095004814e+00,4.205325837855163229e+00,-3.326194446775121882e+00,2.910130026643134915e+00,-2.527908836919705138e+00,2.123328387026937492e+00,-1.696980385322041984e+00,1.276814464526614179e+00,-8.694464492858418048e-01
9.238802366810049405e-01,2.647230609543960256e+01,-7.259300223008692043e+00,4.176103011051935709e+00,-3.308227102478056292e+00,2.900745182497646013e+00,-2.527364747964329972e+00,2.131707545505783230e+00,-1.713769581625820271e+00,1.301045238377527058e+00,-8.996870467431821172e-01
9.243672584188440400e-01,2.623455583407958613e+01,-7.200034892215020577e+00,4.146575683018090430e+00,-3.289891938976460928e+00,2.890894050419573702e+00,-2.526260159354645207e+00,2.139460033080765378e+00,-1.729912708671255572e+00,1.324664052941079806e+00,-9.294120215824963616e-01
9.248542801566832505e-01,2.599624121954709466e+01,-7.140453026037778983e+00,4.116745538392327930e+00,-3.271190512114889426e+00,2.880577660062401790e+00,-2.524594680018004134e+00,2.146582843831660092e+00,-1.745402835234884265e+00,1.347658763573747365e+00,-9.586029946511305244e-01
9.253413018945225721e-01,2.575736559244666424e+01,-7.080556614228286527e+00,4.086614288337705680e+00,-3.252124423317133139e+00,2.869797121603040679e+00,-2.522368049062869044e+00,2.153073159466121655e+00,-1.760233267822488346e+00,1.370017486645154881e+00,-9.872418190231746493e-01
9.258283236323617826e-01,2.551793232272467549e+01,-7.020347665851372376e+00,4.056183668827014088e+00,-3.232695317267672674e+00,2.858553632490667962e+00,-2.519580190046399437e+00,2.158928546769313339e+00,-1.774398062586880931e+00,1.391729656436982543e+00,-1.015312373304572358e+00
9.263153453702009932e-01,2.527794480637602703e+01,-6.959828207601628236e+00,4.025455436857634517e+00,-3.212904868335476394e+00,2.846848428710710976e+00,-2.516231062706943522e+00,2.164146582830072330e+00,-1.787891232635600902e+00,1.412784601326960265e+00,-1.042798413759998599e+00
9.268023671080402037e-01,2.503740646381645618e+01,-6.899000285000924215e+00,3.994431374789450651e+00,-3.192754791998796637e+00,2.834682809029366535e+00,-2.512320698618579318e+00,2.168724876430796478e+00,-1.800706685152361430e+00,1.433171272914623096e+00,-1.069682937255804323e+00
9.272893888458794143e-01,2.479632074174933365e+01,-6.837865962956987786e+00,3.963113291330059074e+00,-3.172246849207509989e+00,2.822058153673849379e+00,-2.507849264539983469e+00,2.172661239566278990e+00,-1.812838601809161565e+00,1.452878955013976237e+00,-1.095949288527562571e+00
9.277764105837186248e-01,2.455469111317234976e+01,-6.776427325718325179e+00,3.931503021435356793e+00,-3.151382846183072406e+00,2.808975923983227485e+00,-2.502817061968509282e+00,2.175953687221707344e+00,-1.824281439615322187e+00,1.471897267283274413e+00,-1.121581169546945977e+00
9.282634323215579464e-01,2.431252107738325918e+01,-6.714686476828489070e+00,3.899602426209420880e+00,-3.130164634217710962e+00,2.795437662058447792e+00,-2.497224526692340962e+00,2.178600437142345747e+00,-1.835029931736359865e+00,1.490216168768290661e+00,-1.146562648681854091e+00
9.287504540593971569e-01,2.406981415998513896e+01,-6.652645539079754755e+00,3.867413392803727312e+00,-3.108594109472874845e+00,2.781444990411557683e+00,-2.491072228340742711e+00,2.180599909594902019e+00,-1.845079088282687740e+00,1.507825961359044342e+00,-1.170878169649760991e+00
9.292374757972362564e-01,2.382657391289032134e+01,-6.590306654466017378e+00,3.834937834315603311e+00,-3.086673212776883002e+00,2.766999611614091137e+00,-2.484360869932382698e+00,2.181950727120585576e+00,-1.854424197068177405e+00,1.524717293160051668e+00,-1.194512560264359147e+00
9.297244975350755780e-01,2.358280391432372269e+01,-6.527671984135088756e+00,3.802177689686009998e+00,-3.064403929421828376e+00,2.752103307944647081e+00,-2.477091287421744337e+00,2.182651714279843613e+00,-1.863060824338544030e+00,1.540881161774038777e+00,-1.217451040975425114e+00
9.302115192729147886e-01,2.333850776882594857e+01,-6.464743708340487061e+00,3.769134923596698439e+00,-3.041788288959769826e+00,2.736757941035690589e+00,-2.469264449243641302e+00,2.182701897388783951e+00,-1.870984815469550977e+00,1.556308917499103384e+00,-1.239679233201881559e+00
9.306985410107539991e-01,2.309368910725451585e+01,-6.401524026392298339e+00,3.735811526366527247e+00,-3.018828364998068725e+00,2.720965451519478773e+00,-2.460881455855785216e+00,2.182100504247285855e+00,-1.878192295635093156e+00,1.570992266439427798e+00,-1.261183167458205023e+00
9.311855627485933207e-01,2.284835158678502154e+01,-6.338015156607582412e+00,3.702209513847182443e+00,-2.995526274994033678e+00,2.704727858673216634e+00,-2.451943539279465067e+00,2.180846963858793064e+00,-1.884679670445084776e+00,1.584923273529425192e+00,-1.281949291274005365e+00
9.316725844864324202e-01,2.260249889091154074e+01,-6.274219336260131286e+00,3.668330927318200985e+00,-2.971884180048803170e+00,2.688047260063402888e+00,-2.442452062638310384e+00,2.178940906141794365e+00,-1.890443626553192091e+00,1.598094365471368627e+00,-1.301964476906855683e+00
9.321596062242716307e-01,2.235613472944540092e+01,-6.210138821529361586e+00,3.634177833381185607e+00,-2.947904284700392452e+00,2.670925831189309818e+00,-2.432408519695112403e+00,2.176382161632984591e+00,-1.895481132234420496e+00,1.610498333586547925e+00,-1.321216028848434032e+00
9.326466279621109523e-01,2.210926283851422269e+01,-6.145775887448840180e+00,3.599752323853467662e+00,-2.923588836716084938e+00,2.653365825125718835e+00,-2.421814534386769413e+00,2.173170761182116273e+00,-1.899789437932513092e+00,1.622128336579849783e+00,-1.339691691123820583e+00
9.331336496999501628e-01,2.186188698055958568e+01,-6.081132827853998002e+00,3.565056515660991909e+00,-2.898940126883998047e+00,2.635369572164809604e+00,-2.410671860357298080e+00,2.169306935638535716e+00,-1.903366076777202931e+00,1.632977903217853521e+00,-1.357379654384092804e+00
9.336206714377892624e-01,2.161401094433372094e+01,-6.016211955329154648e+00,3.530092550730480117e+00,-2.873960488803883440e+00,2.616939479457217388e+00,-2.398982380488923649e+00,2.164791115529398624e+00,-1.906208865071304492e+00,1.643040934920415141e+00,-1.374268562792175796e+00
9.341076931756284729e-01,2.136563854489559233e+01,-5.951015601153943457e+00,3.494862595880925404e+00,-2.848652298677174954e+00,2.598078030652296810e+00,-2.386748106431258787e+00,2.159623930729575036e+00,-1.908315902747635517e+00,1.652311708265722157e+00,-1.390347520701920025e+00
9.345947149134677945e-01,2.111677362360642718e+01,-5.885546115249139731e+00,3.459368842714416914e+00,-2.823017975096306031e+00,2.578787785537586252e+00,-2.373971178128584825e+00,2.153806210123240472e+00,-1.909685573795776303e+00,1.660784877408824300e+00,-1.405606099130413567e+00
9.350817366513070050e-01,2.086742004812420959e+01,-5.819805866121788185e+00,3.423613507506240161e+00,-2.797059978833241534e+00,2.559071379677445801e+00,-2.360653863345207881e+00,2.147338981257154167e+00,-1.910316546658672232e+00,1.668455476413655658e+00,-1.420034342023555274e+00
9.355687583891462156e-01,2.061758171239701198e+01,-5.753797240809576330e+00,3.387598831094224661e+00,-2.770780812627213319e+00,2.538931524050852317e+00,-2.346798557188880530e+00,2.140223469985610194e+00,-1.910207774599071096e+00,1.675318921498550884e+00,-1.433622772314894434e+00
9.360557801269854261e-01,2.036726253665613484e+01,-5.687522644824718476e+00,3.351327078767482259e+00,-2.744183020971755038e+00,2.518371004688432446e+00,-2.332407781632340527e+00,2.132461100107089003e+00,-1.909358496035797437e+00,1.681371013195223529e+00,-1.446362397777679387e+00
9.365428018648246367e-01,2.011646646740806332e+01,-5.620984502097084778e+00,3.314800540154387409e+00,-2.717269189900937576e+00,2.497392682308644751e+00,-2.317484185032918198e+00,2.124053492992584946e+00,-1.907768234849865019e+00,1.686607938421239350e+00,-1.458244716670176189e+00
9.370298236026638472e-01,1.986519747742571695e+01,-5.554185254916712999e+00,3.278021529109882870e+00,-2.690041946774856196e+00,2.475999491953167819e+00,-2.302030541650231577e+00,2.115002467205623127e+00,-1.905436800660428309e+00,1.691026272465968594e+00,-1.469261723174226208e+00
9.375168453405031688e-01,1.961345956573880756e+01,-5.487127363875630159e+00,3.240992383602061544e+00,-2.662503960064341868e+00,2.454194442621456584e+00,-2.286049751161962629e+00,2.105310038113954008e+00,-1.902364289070566539e+00,1.694622980890022168e+00,-1.479405912627051789e+00
9.380038670783423793e-01,1.936125675762367138e+01,-5.419813307809111969e+00,3.203715465598103940e+00,-2.634657939134950055e+00,2.431980616904521497e+00,-2.269544838177740775e+00,2.094978417492949330e+00,-1.898551081882915215e+00,1.697395421338169230e+00,-1.488670286546303734e+00
9.384908888161814788e-01,1.910859310459181870e+01,-5.352245583736146450e+00,3.166193160949434482e+00,-2.606506634030126168e+00,2.409361170617839498e+00,-2.252518951751074638e+00,2.084010013120664251e+00,-1.893997847285125991e+00,1.699341345265742209e+00,-1.497048357448368616e+00
9.389779105540208004e-01,1.885547268437778712e+01,-5.284426706799290940e+00,3.128427879276205026e+00,-2.578052835253629382e+00,2.386339332433474958e+00,-2.234975364889383975e+00,2.072407428364581694e+00,-1.888705540005161332e+00,1.700458899578518146e+00,-1.504534153459911927e+00
9.394649322918600109e-01,1.860189960092696282e+01,-5.216359210204063679e+00,3.090422053851188622e+00,-2.549299373551280112e+00,2.362918403511445664e+00,-2.216917474062163329e+00,2.060173461760085978e+00,-1.882675401436448848e+00,1.700746628186086573e+00,-1.511122222722657060e+00
9.399519540296992215e-01,1.834787798438124184e+01,-5.148045645157339756e+00,3.052178141482773555e+00,-2.520249119691790440e+00,2.339101757130160664e+00,-2.198348798707141949e+00,2.047311106580552487e+00,-1.875908959732841108e+00,1.700203473468699489e+00,-1.516807637591439661e+00
9.404389757675384320e-01,1.809341199106498266e+01,-5.079488580805374909e+00,3.013698622397425808e+00,-2.490904984246963050e+00,2.314892838316142232e+00,-2.179272980734606069e+00,2.033823550399179947e+00,-1.868408029873437792e+00,1.698828777657603872e+00,-1.521585998625479830e+00
9.409259975053776426e-01,1.783850580346962644e+01,-5.010690604171040619e+00,2.974986000121370822e+00,-2.461269917371064153e+00,2.290295163472884532e+00,-2.159693784029766306e+00,2.019714174642476934e+00,-1.860174713697235749e+00,1.696622284128857627e+00,-1.525453438372919912e+00
9.414130192432168531e-01,1.758316363023765661e+01,-4.941654320090442809e+00,2.936042801361598897e+00,-2.431346908579455679e+00,2.265312320008916913e+00,-2.139615093953227465e+00,2.004986554135445687e+00,-1.851211399907614519e+00,1.693584138610624290e+00,-1.528406624948593251e+00
9.419000409810561747e-01,1.732738970614561680e+01,-4.872382351148855761e+00,2.896871575886153405e+00,-2.401138986526448527e+00,2.239947965965036314e+00,-2.119040916839526112e+00,1.989644456638442582e+00,-1.841520764046665537e+00,1.689714890303960271e+00,-1.530442765405060523e+00
9.423870627188953852e-01,1.707118829208683053e+01,-4.802877337616136444e+00,2.857474896403791931e+00,-2.370649218782452827e+00,2.214205829640780721e+00,-2.097975379493800752e+00,1.973691842375749905e+00,-1.831105768439365233e+00,1.685015492917076418e+00,-1.531559608896864155e+00
9.428740844567344848e-01,1.681456367505239413e+01,-4.733141937381238229e+00,2.817855358442821423e+00,-2.339880711610265340e+00,2.188089709219999790e+00,-2.076422728686474262e+00,1.957132863555788305e+00,-1.819969662107565167e+00,1.679487305613085679e+00,-1.531755449638060984e+00
9.433611061945738063e-01,1.655752016811180738e+01,-4.663178825886188150e+00,2.778015580229277859e+00,-2.308836609740634316e+00,2.161603472395640324e+00,-2.054387330646041399e+00,1.939971863883019232e+00,-1.808115980653812294e+00,1.673132093871212422e+00,-1.531029129652962784e+00
9.438481279324130169e-01,1.630006211039366093e+01,-4.592990696059656486e+00,2.737958202564572119e+00,-2.277520096147184869e+00,2.134751055993835855e+00,-2.031873670550046640e+00,1.922213378061622180e+00,-1.795548546115084854e+00,1.665952030261548256e+00,-1.529380041320174133e+00
9.443351496702522274e-01,1.604219386706382977e+01,-4.522580258249400131e+00,2.697685888702146428e+00,-2.245934391820362919e+00,2.107536465596981934e+00,-2.008886352013973031e+00,1.903862131290713577e+00,-1.782271466786248482e+00,1.657949695133207113e+00,-1.526808129709826822e+00
9.448221714080915490e-01,1.578391982930409654e+01,-4.451950240154400440e+00,2.657201324223645855e+00,-2.214082755540782266e+00,2.079963775166143503e+00,-1.985430096578342019e+00,1.884923038751355806e+00,-1.768289137013436152e+00,1.649128077216019728e+00,-1.523313894714090067e+00
9.453091931459306485e-01,1.552524441428970903e+01,-4.381103386756278084e+00,2.616507216914337075e+00,-2.181968483651765212e+00,2.052037126662613176e+00,-1.961509743193866839e+00,1.865401205085221115e+00,-1.753606236957236719e+00,1.639490574135692658e+00,-1.518898392970915223e+00
9.457962148837698590e-01,1.526617206516568004e+01,-4.310042460249913887e+00,2.575606296637763304e+00,-2.149594909831076706e+00,2.023760729668611535e+00,-1.937130247704656583e+00,1.845301923864914873e+00,-1.738227732325707819e+00,1.629040992842443192e+00,-1.513563239581031228e+00
9.462832366216090696e-01,1.500670725102297354e+01,-4.238770239973639775e+00,2.534501315209810812e+00,-2.116965404861980815e+00,1.995138861007255127e+00,-1.912296682329572839e+00,1.824630677056041428e+00,-1.722158874077268420e+00,1.617783549953145883e+00,-1.507310609618197628e+00
9.467702583594483912e-01,1.474685446687323598e+01,-4.167289522338560204e+00,2.493195046271965420e+00,-2.084083376403446763e+00,1.966175864361623393e+00,-1.887014235141595275e+00,1.803393134470883341e+00,-1.705405198093367547e+00,1.605722872006911217e+00,-1.500143239432667697e+00
9.472572800972876017e-01,1.448661823362319723e+01,-4.095603120757388638e+00,2.451690285163963701e+00,-2.050952268759672847e+00,1.936876149893087540e+00,-1.861288209545342243e+00,1.781595153213835214e+00,-1.687972524821054865e+00,1.592863995634203667e+00,-1.492064427747946453e+00
9.477443018351267012e-01,1.422600309804799323e+01,-4.023713865572520199e+00,2.409989848795680345e+00,-2.017575562648794119e+00,1.907244193858783188e+00,-1.835124023752638278e+00,1.759242777118484646e+00,-1.669866958885358299e+00,1.579212367639420744e+00,-1.483078036550780743e+00
9.482313235729660228e-01,1.396501363276367336e+01,-3.951624603983480366e+00,2.368096575518327640e+00,-1.983956774970833559e+00,1.877284538228255251e+00,-1.808527210256145157e+00,1.736342236176350085e+00,-1.651094888671455596e+00,1.564773844996898422e+00,-1.473188491774325426e+00
9.487183453108052333e-01,1.370365443619911794e+01,-3.879338199973763501e+00,2.326013324994995912e+00,-1.950099458574934497e+00,1.847001790299355184e+00,-1.781503415301158189e+00,1.712899945957394809e+00,-1.631662985876796812e+00,1.549554694760526985e+00,-1.462400783774704838e+00
9.492053670486444439e-01,1.344193013256664315e+01,-3.806857534236881335e+00,2.283742978070398166e+00,-1.916007202025742373e+00,1.816400622313220969e+00,-1.754058398355370585e+00,1.688922507022102559e+00,-1.611578205032924149e+00,1.533561593886702656e+00,-1.450720467600657315e+00
9.496923887864836544e-01,1.317984537183320626e+01,-3.734185504102148556e+00,2.241288436640154647e+00,-1.881683629369224731e+00,1.785485771068630712e+00,-1.726198031576906544e+00,1.664416704325406782e+00,-1.590847782997290238e+00,1.516801628970905647e+00,-1.438153663056559672e+00
9.501794105243228650e-01,1.291740482968786985e+01,-3.661325023459006456e+00,2.198652623518909444e+00,-1.847132399897355448e+00,1.754262037535219365e+00,-1.697928299280154096e+00,1.639389506612067171e+00,-1.569479238414721145e+00,1.499282295897621742e+00,-1.424707054558610242e+00
9.506664322621620755e-01,1.265461320751197327e+01,-3.588279022681657882e+00,2.155838482308292114e+00,-1.812357207912457024e+00,1.722734286466230058e+00,-1.669255297399968807e+00,1.613848065803945353e+00,-1.547480371148862721e+00,1.481011499403815046e+00,-1.410387890784249976e+00
9.511534540000013971e-01,1.239147523234659864e+01,-3.515050448552539120e+00,2.112848977263907635e+00,-1.777361782490591624e+00,1.690907446010319060e+00,-1.640185232953881744e+00,1.587799716378946790e+00,-1.524859261683500833e+00,1.461997552555983404e+00,-1.395203984114990137e+00
9.516404757378406076e-01,1.212799565685850389e+01,-3.441642264184911593e+00,2.069687093161471925e+00,-1.742149887244031081e+00,1.658786507322362436e+00,-1.610724423502189584e+00,1.561251974741409088e+00,-1.501624270493457036e+00,1.442249176140404154e+00,-1.379163709872172294e+00
9.521274974756797072e-01,1.186417925930757100e+01,-3.368057448945483312e+00,2.026355835162673813e+00,-1.706725320083351427e+00,1.626376524173843041e+00,-1.580879296606527706e+00,1.534212538584596164e+00,-1.477784037385752480e+00,1.421775497967306068e+00,-1.362276005346418462e+00
9.526145192135190287e-01,1.160003084351068026e+01,-3.294298998375563503e+00,1.982858228679831747e+00,-1.671091912978308391e+00,1.593682612561967638e+00,-1.550656389286064529e+00,1.506689286244394355e+00,-1.453347480810116776e+00,1.400586052088024225e+00,-1.344550368619833458e+00
9.531015409513582393e-01,1.133555523880738747e+01,-3.220369924112324700e+00,1.939197319240318240e+00,-1.635253531718364073e+00,1.560709950318367900e+00,-1.520062347472181496e+00,1.478690276045094620e+00,-1.428323797139734230e+00,1.378690777926030009e+00,-1.325996857181829691e+00
9.535885626891974498e-01,1.107075730002274305e+01,-3.146273253808824943e+00,1.895376172349938493e+00,-1.599214075672162894e+00,1.527463776716726951e+00,-1.489103925460991906e+00,1.450223745636634920e+00,-1.402722459921620590e+00,1.356100019321260008e+00,-1.306626086338041226e+00
9.540755844270367714e-01,1.080564190726446405e+01,-3.072012030608801680e+00,1.851397872146357093e+00,-1.562977474168566916e+00,1.493949383411059095e+00,-1.457787966706651117e+00,1.421298078212765770e+00,-1.376553171918306395e+00,1.332824474322691799e+00,-1.286449209925032644e+00
9.545626061648758709e-01,1.054021396461056881e+01,-2.997589309655217971e+00,1.807265511968231264e+00,-1.526547660186698296e+00,1.460172046655152212e+00,-1.426121256505480162e+00,1.391921536074987475e+00,-1.349825470748878598e+00,1.308874742743147745e+00,-1.265477629014665872e+00
9.550496279027150814e-01,1.027447840209602425e+01,-2.923008163391164427e+00,1.762982208821322283e+00,-1.489928610815916654e+00,1.426137131016280035e+00,-1.394110744286950476e+00,1.362102651671140530e+00,-1.322549275679284708e+00,1.284261866505537641e+00,-1.243723091311783380e+00
9.555366496405544030e-01,1.000844017526806340e+01,-2.848271680438029474e+00,1.718551100464387638e+00,-1.453124339459401337e+00,1.391850070409521578e+00,-1.361763505960605247e+00,1.331850169843251441e+00,-1.294734830117761915e+00,1.258997337604377931e+00,-1.221197905479523227e+00
9.560236713783936136e-01,9.742104264874939190e+00,-2.773382964793434269e+00,1.673975343319055398e+00,-1.416138890156729557e+00,1.357316353809519649e+00,-1.329086713638577333e+00,1.301172994922478177e+00,-1.266392627857065412e+00,1.233093024996931852e+00,-1.197914926130043467e+00
9.565106931162327131e-01,9.475475676814120618e+00,-2.698345135720368049e+00,1.629258112254645896e+00,-1.378976337124875107e+00,1.322541524275620661e+00,-1.296087633728982391e+00,1.270080187301185992e+00,-1.237533407360049464e+00,1.206561165599955743e+00,-1.173887540344025426e+00
9.569977148540719236e-01,9.208559442079620183e+00,-2.623161327635467721e+00,1.584402600371932257e+00,-1.341640784297893463e+00,1.287531177976152907e+00,-1.262773625031353486e+00,1.238580960015241983e+00,-1.208168146072650773e+00,1.179414355344489351e+00,-1.149129654296224601e+00
9.574847365919112452e-01,8.941360616708488251e+00,-2.547834689996449242e+00,1.539412018785837777e+00,-1.304136364865299269e+00,1.252290963211843300e+00,-1.229152136834117170e+00,1.206684675336534562e+00,-1.178308054764281243e+00,1.151665540288702827e+00,-1.123655679987073830e+00
9.579717583297504557e-01,8.673884281725966261e+00,-2.472368387188544681e+00,1.494289596406989995e+00,-1.266467240809062034e+00,1.216826579438312184e+00,-1.195230707014048877e+00,1.174400841375656590e+00,-1.147964571895571995e+00,1.123328007788745087e+00,-1.097480522080296783e+00
9.584587800675896663e-01,8.406135543089234829e+00,-2.396765598409933418e+00,1.449038579722119024e+00,-1.228637602439214493e+00,1.181143776287635339e+00,-1.161016960137702725e+00,1.141739108694746596e+00,-1.117149358013462823e+00,1.094415377727585792e+00,-1.070619564846517990e+00
9.589458018054288768e-01,8.138119531630634285e+00,-2.321029517556411292e+00,1.403662232573447355e+00,-1.190651667928194435e+00,1.145248352589083973e+00,-1.126518605564917896e+00,1.108709266930587800e+00,-1.085874290173733492e+00,1.064941593801941977e+00,-1.043088659212957570e+00
9.594328235432680874e-01,7.869841402999472102e+00,-2.245163353105040560e+00,1.358163835936923469e+00,-1.152513682843796960e+00,1.109146155388935240e+00,-1.091743435554300312e+00,1.075321241427865893e+00,-1.054151456390877151e+00,1.034920914867200059e+00,-1.014904109919122721e+00
9.599198452811072979e-01,7.601306337602808050e+00,-2.169170327996909897e+00,1.312546687699361669e+00,-1.114227919680790491e+00,1.072843078969396347e+00,-1.056699323370720478e+00,1.041585089882625548e+00,-1.021993150115364068e+00,1.004367906340369876e+00,-9.860826627785386211e-01
9.604068670189466195e-01,7.332519540545078485e+00,-2.093053679518944499e+00,1.266814102434472122e+00,-1.075798677391178959e+00,1.036345063866628724e+00,-1.021394221394813284e+00,1.007510998995915008e+00,-9.894118647382730281e-01,9.732974316610588650e-01,-9.566414920464976213e-01
9.608938887567858300e-01,7.063486241566936386e+00,-2.016816659184884841e+00,1.220969411177834196e+00,-1.037230280913162161e+00,9.996580958879212053e-01,-9.858361592345317170e-01,9.731092811376602647e-01,-9.564202881233423437e-01,9.417246438105081330e-01,-9.265981878938746030e-01
9.613809104946249295e-01,6.794211694982462468e+00,-1.940462532615193414e+00,1.175015961200680970e+00,-9.985270806986754621e-01,9.627882051278986442e-01,-9.500332418386379096e-01,9.383903710206684678e-01,-9.230312971663334753e-01,9.096649768885944898e-01,-8.959707439869120105e-01
9.618679322324642511e-01,6.524701179615498781e+00,-1.863994579416100805e+00,1.128957115782611265e+00,-9.596934522396134426e-01,9.257414649838660026e-01,-9.139936476122320075e-01,9.033648223848466108e-01,-8.892579523817997211e-01,8.771341377488799385e-01,-8.647775451730543850e-01
9.623549539703034617e-01,6.254959998735524884e+00,-1.787416093057907496e+00,1.082796253983314250e+00,-9.207337955928021067e-01,8.885239911703499693e-01,-8.777256265343806874e-01,8.680433046917014339e-01,-8.551134925173141665e-01,8.441480976917687951e-01,-8.330373552728904674e-01
9.628419757081426722e-01,5.984993479991270959e+00,-1.710730380752035762e+00,1.036536770412983977e+00,-8.816525349034544101e-01,8.511419407325856445e-01,-8.412374982775954191e-01,8.324365998288786317e-01,-8.206113291949305166e-01,8.107230842155487283e-01,-8.007693049779860406e-01
9.633289974459818827e-01,5.714806975344174589e+00,-1.633940763327422330e+00,9.901820750017944484e-01,-8.424541179274179781e-01,8.136015110592383914e-01,-8.045376503294493498e-01,7.965555988250163644e-01,-7.857650415801404886e-01,7.768755728255702930e-01,-7.679928798548562030e-01
9.638160191838210933e-01,5.444405861000324087e+00,-1.557050575105875856e+00,9.437355927682004042e-01,-8.031430155520172809e-01,7.759089388941792231e-01,-7.676345361161476255e-01,7.604112985747403242e-01,-7.505883710781583451e-01,7.426222789014053083e-01,-7.347279084549172001e-01
9.643030409216603038e-01,5.173795537341409734e+00,-1.480063163776532908e+00,8.972007635861493080e-01,-7.637237213155633198e-01,7.380704993473798936e-01,-7.305366731281220938e-01,7.240147985738635272e-01,-7.150952160575969607e-01,7.079801496220410328e-01,-7.009945505304806534e-01
9.647900626594996254e-01,4.902981428854596757e+00,-1.402981890269406229e+00,8.505810419511954379e-01,-7.242007509255219411e-01,7.000925049049159243e-01,-6.932526410476382850e-01,6.873772976647806177e-01,-6.792996266015240980e-01,6.729663559491058100e-01,-6.668132853567776408e-01
9.652770843973388359e-01,4.631968984061419548e+00,-1.325810128628035489e+00,8.038798967455274003e-01,-6.845786417753516595e-01,6.619813044380965517e-01,-6.557910798784271078e-01,6.505100907920742248e-01,-6.432157992859139917e-01,6.375982846681329530e-01,-6.322049001600266172e-01
9.657641061351779355e-01,4.360763675445184617e+00,-1.248551265881108430e+00,7.571008110018271342e-01,-6.448619524599411568e-01,6.237432822116447673e-01,-6.181606880772767543e-01,6.134245657682583230e-01,-6.068580719854271832e-01,6.018935304878036963e-01,-5.971904786514820040e-01
9.662511278730172570e-01,4.089370999377590188e+00,-1.171208701913247330e+00,7.102472816660774235e-01,-6.050552622897449329e-01,5.853848568910280381e-01,-5.803702206876730774e-01,5.761322000497587359e-01,-5.702409187066076468e-01,5.658698881972532568e-01,-5.617913896675491570e-01
9.667381496108564676e-01,3.817796476044541976e+00,-1.093785849334952598e+00,6.633228193593143640e-01,-5.651631708036144452e-01,5.469124805489399277e-01,-5.424284874754919938e-01,5.386445575231234573e-01,-5.333789444484980935e-01,5.295453448814421149e-01,-5.260292759159652665e-01
9.672251713486956781e-01,3.546045649370137554e+00,-1.016286133351424592e+00,6.163309481381549215e-01,-5.251902972801825165e-01,5.083326376707818506e-01,-5.043443510666036911e-01,5.009732853013330045e-01,-4.962868800905426703e-01,4.929380721944641719e-01,-4.899260428279225144e-01
9.677121930865349997e-01,3.274124086940171097e+00,-9.387129916306236055e-01,5.692752052543184060e-01,-4.851412802479808661e-01,4.696518441593406923e-01,-4.661267250865641643e-01,4.631301105303758936e-01,-4.589795773079350383e-01,4.560664186909443307e-01,-4.535038475162810334e-01
9.681992148243740992e-01,3.002037379924481719e+00,-8.610698741704063686e-01,5.221591409130428296e-01,-4.450207769942189362e-01,4.308766463385691470e-01,-4.277845723023208091e-01,4.251268372060250655e-01,-4.214720035143604271e-01,4.189489022154820885e-01,-4.167850878398314807e-01
9.686862365622133098e-01,2.729791142997543218e+00,-7.833602431645352304e-01,4.749863180302769106e-01,-4.048334630721017735e-01,3.920136199563699630e-01,-3.893269027658212700e-01,3.869753430006990236e-01,-3.837792368320029901e-01,3.816042023500032521e-01,-3.797923915734687794e-01
9.691732583000525203e-01,2.457391014259030726e+00,-7.055875728680849335e-01,4.277603119889561434e-01,-3.645840318069775154e-01,3.530693691866495509e-01,-3.507627719597963267e-01,3.486875761006795749e-01,-3.459164610890967939e-01,3.440511529193047702e-01,-3.425486056845614691e-01
9.696602800378918419e-01,2.184842655152696267e+00,-6.277553494617515994e-01,3.804847103940722786e-01,-3.242771938010384769e-01,3.140505256303891546e-01,-3.121012789454584713e-01,3.102755520534263844e-01,-3.078989608447610937e-01,3.063087345545305595e-01,-3.050767857152523188e-01
9.701473017757310524e-01,1.912151750383698001e+00,-5.498670709151038949e-01,3.331631128265613029e-01,-2.839176764366171390e-01,2.749637473157604539e-01,-2.733515645121560311e-01,2.717513506250388566e-01,-2.697421164411655248e-01,2.683960673146275067e-01,-2.674001852707466043e-01
9.706343235135701519e-01,1.639324007836162167e+00,-4.719262468493043983e-01,2.857991305963154538e-01,-2.435102233783299486e-01,2.358157176975352876e-01,-2.345228093292166527e-01,2.331271126680738437e-01,-2.314613990832401491e-01,2.303324033659903680e-01,-2.295422456137863332e-01
9.711213452514094735e-01,1.366365158487850451e+00,-3.939363983983885653e-01,2.383963864937836963e-01,-2.030595940736119598e-01,1.966131446553514017e-01,-1.956242320995513762e-01,1.944150369993267180e-01,-1.930723659455324537e-01,1.921371197198988856e-01,-1.915265853649235073e-01
9.716083669892486840e-01,1.093280956325960673e+00,-3.159010580702474869e-01,1.909585145408516649e-01,-1.625705632522329580e-01,1.573627594913995509e-01,-1.566650877155875143e-01,1.556273772881060502e-01,-1.545906553067446509e-01,1.538297110282904612e-01,-1.533769903091306563e-01
9.720953887270878946e-01,8.200771782590230430e-01,-2.378237696059120054e-01,1.434891597401344310e-01,-1.220479204240552118e-01,1.180713159268180767e-01,-1.176546654168086903e-01,1.167764389543135550e-01,-1.160319817112620555e-01,1.154297824371657288e-01,-1.151174033080457626e-01
9.725824104649271051e-01,5.467596240308143507e-01,-1.597080878387719949e-01,9.599197782369928156e-02,-8.149646937590149243e-02,7.874558909763806902e-02,-7.860228694974180641e-02,7.787457607714154406e-02,-7.741213115848410986e-02,7.695704249844248501e-02,-7.677191431866847715e-02
9.730694322027663157e-01,2.733341161304920774e-01,-8.155757855213785490e-02,4.847063500022907867e-02,-4.092102766669003522e-02,3.939237454945665462e-02,-3.951730472959136264e-02,3.893418831360784260e-02,-3.874695631918179117e-02,3.843129613948770285e-02,-3.836475051773757805e-02
9.735564539406056372e-01,-1.935002960724574450e-04,-3.375818336502689476e-03,9.288077014655282682e-04,-3.264261215472075151e-04,1.848723153563547328e-05,-4.091000041794856656e-04,-3.228217242212672033e-05,-5.237177951755711547e-05,-1.275623090433164464e-04,7.973346758483046415e-05


==> data/bases/plot_bases_2.csv <==
t,y0,y1,y2,y3,y4,y5,y6,y7,y8,y9
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.077585548156290669e-04,1.110654603523346905e-02,1.110654302687750714e-02,1.110653923292344129e-02,1.110653427067479285e-02,1.110652794293068117e-02,1.110652016384379784e-02,1.110651091096532574e-02,1.110650021056638383e-02,1.110648806510398760e-02,1.110647449140078104e-02
1.015517109631258134e-03,2.222846157281610849e-02,2.222843745500317769e-02,2.222840704016601845e-02,2.222836726146020306e-02,2.222831654010360217e-02,2.222825419123240429e-02,2.222818003975043921e-02,2.222809430292136540e-02,2.222799700950487192e-02,2.222788830622326323e-02
1.523275664446887201e-03,3.336573779309354865e-02,3.336565621957376243e-02,3.336555334895802138e-02,3.336541880971941737e-02,3.336524726450976197e-02,3.336503640085720923e-02,3.336478563217889354e-02,3.336449570095333800e-02,3.336416671477794582e-02,3.336379918333245986e-02
2.031034219262516267e-03,4.451836621579573217e-02,4.451817243673178437e-02,4.451792806785230538e-02,4.451760847335858168e-02,4.451720097765121675e-02,4.451670009249498322e-02,4.451610443160608499e-02,4.451541576826698737e-02,4.451463437078853613e-02,4.451376146625703190e-02
2.538792774078145551e-03,5.568633869905733474e-02,5.568595940214471351e-02,5.568548108483206693e-02,5.568485552846275111e-02,5.568405792681419691e-02,5.568307754420577516e-02,5.568191167656513091e-02,5.568056380708374942e-02,5.567903447698598768e-02,5.567732610839561808e-02
3.046551328893774401e-03,6.686964743856163573e-02,6.686899058970444121e-02,6.686816226553808640e-02,6.686707896705339216e-02,6.686569774247326514e-02,6.686400000968180379e-02,6.686198109859987915e-02,6.685964705738742242e-02,6.685699884402894477e-02,6.685404067867468936e-02
3.554309883709403685e-03,7.806828496680712215e-02,7.806723965034755019e-02,7.806592145161538043e-02,7.806419749496799898e-02,7.806199943582618761e-02,7.805929771574716958e-02,7.805608492028520695e-02,7.805237069631540403e-02,7.804815659574228237e-02,7.804344936765826579e-02
4.062068438525032535e-03,8.928224415249731705e-02,8.928068041099578023e-02,8.927870845917952602e-02,8.927612952986134498e-02,8.927284139645966232e-02,8.926879986000853251e-02,8.926399385343439241e-02,8.925843783779498219e-02,8.925213417140573369e-02,8.924509299410904317e-02
4.569826993340662252e-03,1.005115182000535096e-01,1.005092868736170986e-01,1.005064730774020837e-01,1.005027931993287688e-01,1.004981013901461301e-01,1.004923346086565999e-01,1.004854770974936973e-01,1.004775495324253531e-01,1.004685553283736071e-01,1.004585090120017898e-01
5.077585548156291102e-03,1.117561006492508585e-01,1.117530332144071881e-01,1.117491650672157721e-01,1.117441063391510364e-01,1.117376565567708702e-01,1.117297290944184313e-01,1.117203023381241334e-01,1.117094047676046864e-01,1.116970411450263351e-01,1.116832315179874940e-01
5.585344102971919952e-03,1.230159853749773352e-01,1.230118937830916998e-01,1.230067341601390613e-01,1.229999864916612451e-01,1.229913834083907892e-01,1.229808094146609826e-01,1.229682357459703085e-01,1.229537004679026324e-01,1.229372100240535420e-01,1.229187912593101700e-01
6.093102657787548802e-03,1.342911665871154292e-01,1.342858431023483401e-01,1.342791300572201141e-01,1.342703509042335874e-01,1.342591578274230923e-01,1.342454006296449065e-01,1.342290419756167197e-01,1.342101314956785085e-01,1.341886776960682648e-01,1.341647156421746367e-01
6.600861212603177652e-03,1.455816388305480047e-01,1.455748558673502502e-01,1.455663024281003415e-01,1.455551165278939352e-01,1.455408550649656962e-01,1.455233267609299663e-01,1.455024841647308276e-01,1.454783906519442893e-01,1.454510572235535037e-01,1.454205287405665459e-01
7.108619767418807370e-03,1.568873969852856431e-01,1.568789069454292195e-01,1.568682009101972641e-01,1.568542000160517980e-01,1.568363497392479544e-01,1.568144107899308304e-01,1.567883239333937861e-01,1.567581686774734695e-01,1.567239590051391074e-01,1.566857513055235351e-01
7.616378322234436220e-03,1.682084362667182198e-01,1.681979713758597339e-01,1.681847751080068343e-01,1.681675177233550311e-01,1.681455158342123613e-01,1.681184746566237176e-01,1.680863213836175929e-01,1.680491542541548700e-01,1.680069907802111961e-01,1.679599007748583950e-01
8.124136877050065070e-03,1.795447522259893403e-01,1.795320243697633433e-01,1.795159745925254402e-01,1.794949857046656549e-01,1.794682266982270402e-01,1.794353392584044915e-01,1.793962350990505605e-01,1.793510340065921638e-01,1.792997576338527244e-01,1.792424912833338324e-01
8.631895431865693052e-03,1.908963407504936094e-01,1.908810413101337533e-01,1.908617489007914114e-01,1.908365197141576597e-01,1.908043550429294188e-01,1.907648244490971201e-01,1.907178221448686262e-01,1.906634925039487893e-01,1.906018620021153465e-01,1.905330336732893870e-01
9.139653986681324505e-03,2.022631980644975236e-01,2.022449977519822917e-01,2.022220475355456792e-01,2.021920352045374625e-01,2.021537729422007434e-01,2.021067490381134313e-01,2.020508380678555649e-01,2.019862122620382783e-01,2.019129036776236841e-01,2.018310355057194305e-01
9.647412541496952487e-03,2.136453207298809331e-01,2.136238694226025581e-01,2.135968199650108978e-01,2.135614473263832691e-01,2.135163518312695186e-01,2.134609307897620267e-01,2.133950368966673339e-01,2.133188737456580275e-01,2.132324798155086354e-01,2.131360010718017506e-01
1.015517109631258220e-02,2.250427056470069020e-01,2.250176322219590574e-01,2.249860156227935226e-01,2.249446709276119172e-01,2.248919625059501992e-01,2.248271864227120997e-01,2.247501711422881243e-01,2.246611553711728992e-01,2.245601849396765548e-01,2.244474314048814367e-01
1.066292965112821019e-02,2.364553500557080579e-01,2.364262622231913802e-01,2.363895839079002692e-01,2.363416205530602943e-01,2.362804751220072552e-01,2.362053316096029143e-01,2.361159917986685453e-01,2.360127335093387679e-01,2.358956109494048659e-01,2.357648242929018534e-01
1.117068820594383990e-02,2.478832515364020328e-01,2.478497356732444201e-01,2.478074741848795004e-01,2.477522104441963191e-01,2.476817591946556540e-01,2.475951809768094924e-01,2.474922483435560983e-01,2.473732824883766723e-01,2.472383471262740717e-01,2.470876742912916091e-01
1.167844676075946962e-02,2.593264080113252823e-01,2.592880289936135840e-01,2.592396357840771604e-01,2.591763545389444423e-01,2.590956835981868545e-01,2.589965481043542961e-01,2.588786887395079783e-01,2.587424745972874418e-01,2.585879801414270873e-01,2.584154727362993897e-01
1.218620531557509760e-02,2.707848177458922478e-01,2.707411187812142073e-01,2.706860180020149165e-01,2.706139664716381565e-01,2.705221165657291649e-01,2.704092455259727856e-01,2.702750594350940561e-01,2.701199800894152347e-01,2.699440940631624430e-01,2.697477077587831507e-01
1.269396387039072732e-02,2.822584793501786149e-01,2.822089818093708180e-01,2.821465701018882055e-01,2.820649595730929660e-01,2.819609256891392191e-01,2.818330847293302188e-01,2.816811053662873210e-01,2.815054671862553537e-01,2.813062703648594454e-01,2.810838642984502256e-01
1.320172242520635530e-02,2.937473917805235035e-01,2.936915950289246124e-01,2.936212413141801592e-01,2.935292468707986213e-01,2.934119779190196842e-01,2.932678761563856651e-01,2.930965699580377337e-01,2.928986020815054769e-01,2.926740879332313527e-01,2.924234241185476035e-01
1.370948098002198676e-02,3.052515543412613330e-01,3.051889355694664685e-01,3.051099808374020395e-01,3.050067410892391973e-01,3.048751395648763851e-01,3.047134292039134773e-01,3.045211951260402006e-01,3.042990489453681335e-01,3.040471230769168920e-01,3.037658658210085627e-01
1.421723953483761474e-02,3.167709666865685114e-01,3.167009807406824806e-01,3.166127378389427260e-01,3.164973546503260238e-01,3.163502762953949721e-01,3.161695522241664835e-01,3.159547212786804060e-01,3.157064699290889620e-01,3.154249495353939059e-01,3.151106648620427553e-01
1.472499808965324446e-02,3.283056288224402430e-01,3.282277080338282249e-01,3.281294614560482104e-01,3.280009996739620681e-01,3.278372531388589195e-01,3.276360525256992728e-01,3.273968873191767104e-01,3.271205251697496541e-01,3.268071384882325625e-01,3.264572935681869792e-01
1.523275664446887244e-02,3.398555411087886835e-01,3.397690951233199863e-01,3.396601007969150543e-01,3.395175879787227791e-01,3.393359344836939795e-01,3.391127363743381418e-01,3.388474306479052345e-01,3.385408727953028718e-01,3.381932585646788003e-01,3.378052211528030369e-01
1.574051519928450216e-02,3.514207042616591670e-01,3.513251198684427812e-01,3.512046049419015326e-01,3.510470310826567242e-01,3.508461840791392561e-01,3.505994089942982561e-01,3.503060871649084085e-01,3.499671689298476940e-01,3.495828758535615144e-01,3.491539137330246789e-01
1.624827375410013014e-02,3.630011193555789384e-01,3.628957603151883871e-01,3.627629229448655623e-01,3.625892402042164564e-01,3.623678650360601106e-01,3.620958745694617398e-01,3.617725912726013626e-01,3.613990676991618023e-01,3.609755539135457991e-01,3.605028343471649022e-01
1.675603230891575812e-02,3.745967878260203499e-01,3.744809946982035620e-01,3.743350038346142661e-01,3.741441262633020126e-01,3.739008398278802492e-01,3.736019362447960401e-01,3.732466758786533445e-01,3.728362212364665362e-01,3.723708537837033261e-01,3.718514429725656156e-01
1.726379086373138610e-02,3.862077114719842941e-01,3.860808014428583901e-01,3.859207966164707182e-01,3.857115998824249825e-01,3.854449702916449838e-01,3.851173961279231728e-01,3.847280723990577633e-01,3.842782796884393059e-01,3.837683339944159000e-01,3.831991965438971137e-01
1.777154941854702103e-02,3.978338924587321856e-01,3.976951591674581232e-01,3.975202502739837995e-01,3.972915713880177391e-01,3.970001176292387024e-01,3.966420552908617170e-01,3.962165107614111781e-01,3.957248912214922920e-01,3.951675505786329534e-01,3.945455489719342235e-01
1.827930797336264901e-02,4.094753333205913837e-01,4.093240466855284643e-01,4.091333137707109935e-01,4.088839508118173316e-01,4.085661424086848847e-01,4.081757137718745598e-01,4.077117194083327845e-01,4.071757020282506523e-01,4.065680570834140917e-01,4.058899511627352963e-01
1.878706652817827699e-02,4.211320369639469652e-01,4.209674430082819274e-01,4.207599360521802057e-01,4.204886478924324544e-01,4.201429045656386863e-01,4.197181705775255289e-01,4.192134253011318701e-01,4.186303563343360956e-01,4.179694045818620474e-01,4.172318510373342892e-01
1.929482508299390497e-02,4.328040066702995015e-01,4.326253273471498129e-01,4.324000660479173086e-01,4.321055720769764741e-01,4.317302634049556276e-01,4.312692236848357785e-01,4.307213539236075528e-01,4.300884964053421355e-01,4.293711416853353002e-01,4.285706935518301397e-01
1.980258363780953643e-02,4.444912460994751568e-01,4.442976791164624517e-01,4.440536526736197920e-01,4.437346325228505028e-01,4.433280776024176029e-01,4.428286700436147028e-01,4.422352292860635137e-01,4.415497625540807936e-01,4.407728145560168009e-01,4.399059207179548125e-01
2.031034219262516441e-02,4.561937592929632412e-01,4.559844779362556833e-01,4.557206448334564786e-01,4.553757380996540371e-01,4.549362052065971107e-01,4.543963055789497774e-01,4.537547739295144655e-01,4.530137931480810454e-01,4.521739669198216460e-01,4.512369716240980932e-01
2.081810074744079239e-02,4.679115506773492417e-01,4.676857036351682595e-01,4.674009914224572237e-01,4.670287973911887436e-01,4.665545036408217938e-01,4.659719251938186924e-01,4.652797089300531597e-01,4.644802246173047600e-01,4.635741400796074552e-01,4.625632824567578738e-01
2.132585930225642037e-02,4.796446250679081702e-01,4.794013362534994549e-01,4.790946413290609884e-01,4.786937186976216174e-01,4.781828297053095644e-01,4.775553227718892790e-01,4.768097539034407140e-01,4.759486914621443021e-01,4.749728729287538420e-01,4.738842865224768830e-01
2.183361785707204836e-02,4.913929876723014400e-01,4.911313560463657080e-01,4.908015434377620556e-01,4.903704100377503372e-01,4.898210395794136418e-01,4.891462911804504987e-01,4.883446270098646957e-01,4.874188262616470091e-01,4.863697019650530806e-01,4.851994142702131252e-01
2.234137641188767981e-02,5.031566440943644469e-01,5.028757434869456366e-01,5.025216466318449537e-01,5.020587791513588805e-01,5.014689888239658444e-01,5.007446222734633912e-01,4.998840449588530799e-01,4.988902596819519419e-01,4.977641613049006430e-01,4.965080933141295394e-01
2.284913496670331126e-02,5.149356003380929359e-01,5.146344792699225623e-01,5.142548997963138913e-01,5.137587335017694823e-01,5.131265323838278825e-01,5.123501068948373982e-01,5.114277230144500530e-01,5.103626204850493231e-01,5.091557826978945211e-01,5.078097484569118469e-01
2.335689352151893924e-02,5.267298628116849901e-01,5.264075443149783817e-01,5.260012518208744270e-01,5.254701802784503828e-01,5.247935245905053225e-01,5.239625348817897876e-01,5.229753750005118329e-01,5.218355355377144456e-01,5.205440955416946736e-01,5.191038017134680382e-01
2.386465207633456723e-02,5.385394383317227973e-01,5.381949197704259946e-01,5.377606516030504213e-01,5.371930263997604094e-01,5.364698191649081016e-01,5.355816950683749411e-01,5.345267133062064913e-01,5.333086298207087017e-01,5.319286268972353016e-01,5.303896723350992604e-01
2.437241063115019521e-02,5.503643341275085143e-01,5.499965870169921667e-01,5.495330480514533100e-01,5.489271785158480466e-01,5.481552692202745769e-01,5.472073752891920551e-01,5.460814488917316023e-01,5.447815264382517286e-01,5.433089015042954495e-01,5.416667768341509870e-01
2.488016918596582666e-02,5.622045578455112658e-01,5.618125276717099714e-01,5.613183900891561828e-01,5.606725430116592523e-01,5.598497272652135370e-01,5.588393623832348389e-01,5.576392912942076396e-01,5.562538466277294757e-01,5.546844417973911812e-01,5.529345290091055576e-01
2.538792774078145464e-02,5.740601175538643242e-01,5.736427235918573064e-01,5.731166266571178225e-01,5.724290260099954564e-01,5.715530452068040557e-01,5.704774421978177079e-01,5.691999486336857261e-01,5.677252097695771882e-01,5.660547679219287698e-01,5.641923399700535802e-01
2.589568629559708263e-02,5.859310217470837800e-01,5.854871568791164549e-01,5.849277067178216827e-01,5.841965333747901612e-01,5.832650743539257165e-01,5.821213995927522200e-01,5.807631276194404890e-01,5.791952333975013412e-01,5.774193977507831033e-01,5.754396181647142283e-01
2.640344485041271061e-02,5.978172793704321641e-01,5.973458099033340796e-01,5.967515792784664486e-01,5.959749707338736213e-01,5.949856654400016431e-01,5.937710184638629318e-01,5.923285335755422709e-01,5.906635332279541739e-01,5.887778469201582210e-01,5.866757694238633469e-01
2.691120340522834206e-02,6.097189162919753880e-01,6.092186817398612675e-01,6.085882097848904770e-01,6.077642598172076083e-01,6.067146848930572434e-01,6.054260979356534955e-01,6.038958865544313825e-01,6.021297392060375175e-01,6.001296448393367289e-01,5.979002129962764922e-01
2.741896196004397351e-02,6.216359519158511926e-01,6.211057648315438939e-01,6.204375568448000644e-01,6.195643152593343084e-01,6.184519917365921549e-01,6.170864293768587583e-01,6.154648984755162200e-01,6.135934727610485862e-01,6.114743120345288441e-01,6.091123589180102993e-01
2.792672051485960150e-02,6.335683899416804099e-01,6.330070357658759139e-01,6.322995630276654344e-01,6.313750354292421152e-01,6.301974284572025020e-01,6.287517873121356571e-01,6.270352640829911506e-01,6.250543378043434961e-01,6.228113511675978931e-01,6.203115990128689194e-01
2.843447906967522948e-02,6.455162351148020505e-01,6.449224719894721680e-01,6.441741715345852271e-01,6.431963190431299049e-01,6.419508375474675121e-01,6.404219458853477320e-01,6.386066773267703445e-01,6.365119370372629426e-01,6.341402632987089838e-01,6.314973231648204344e-01
2.894223762449085746e-02,6.574794931876614124e-01,6.568520517689958593e-01,6.560613261588290612e-01,6.550280651247748498e-01,6.537120614666360741e-01,6.520966788214780374e-01,6.501788313270568942e-01,6.479658719203942319e-01,6.454605478630224269e-01,6.426689193056274174e-01
2.944999617930648891e-02,6.694581708822495703e-01,6.687957541531303063e-01,6.679609712474192662e-01,6.668701729669380684e-01,6.654809426023606811e-01,6.637757593896131958e-01,6.617514183400291516e-01,6.594157426440255820e-01,6.567717026486822318e-01,6.538257734039062408e-01
2.995775473412211690e-02,6.814522758535921376e-01,6.807535589355937500e-01,6.798730516637486732e-01,6.787225420938073350e-01,6.772573232334773152e-01,6.754589603669980402e-01,6.733241297246443935e-01,6.708611480997896948e-01,6.680732237760970138e-01,6.649672694556131303e-01
3.046551328893774488e-02,6.934618166542904083e-01,6.927254466191974380e-01,6.917975127512389077e-01,6.905850722244788464e-01,6.890410454938328266e-01,6.871460540041630649e-01,6.848966559105605922e-01,6.823016858534990403e-01,6.793646056785160869e-01,6.760927894759585222e-01
3.097327184375337286e-02,7.054868027001111042e-01,7.047113983809468740e-01,7.037343002980358531e-01,7.024576632374752716e-01,7.008319513371586984e-01,6.988368119911216869e-01,6.964686863671762929e-01,6.937369521191713018e-01,6.906453410838987450e-01,6.872017134927489446e-01
3.148103039856900431e-02,7.175272442366275039e-01,7.167113960381871207e-01,7.156833605027423939e-01,7.143402151363023034e-01,7.126298825029910855e-01,7.105310054246396501e-01,7.080399095737867077e-01,7.051665417342458664e-01,7.019149209980773962e-01,6.982934195411555356e-01
3.198878895338463230e-02,7.295831523069111757e-01,7.287254220157897144e-01,7.276446399411903299e-01,7.262326280160426029e-01,7.244346804836383491e-01,7.222284047765751280e-01,7.196100129908579168e-01,7.165900481359900320e-01,7.131728346892145520e-01,7.093672836599110854e-01
3.249654750820026028e-02,7.416545387202744255e-01,7.407534593143848545e-01,7.396180855342510130e-01,7.381348020309874691e-01,7.362461864921947541e-01,7.339287798632915250e-01,7.311786830324198405e-01,7.280070633390978152e-01,7.244185696735544466e-01,7.204226798889350469e-01
3.300430606301588826e-02,7.537414160220623494e-01,7.527954914796359809e-01,7.516036445166824898e-01,7.500466373633060124e-01,7.480642414316015509e-01,7.456318998161396427e-01,7.427456050395755405e-01,7.394171779144773637e-01,7.356516117024675117e-01,7.314589802683849618e-01
3.351206461783151624e-02,7.658437974644960455e-01,7.648515025725572958e-01,7.636012644070157007e-01,7.619680341927528300e-01,7.598886858647539988e-01,7.573375330530122129e-01,7.543104632551278499e-01,7.508199809692303051e-01,7.468714447507887044e-01,7.424755548391360760e-01
3.401982317264714423e-02,7.779616969785664304e-01,7.769214771408752274e-01,7.756108929784792938e-01,7.738988926674117419e-01,7.717193599856555508e-01,7.690454472509702377e-01,7.658729407993249971e-01,7.622150601278212534e-01,7.580775510064511336e-01,7.534717716446887037e-01
3.452758172746277221e-02,7.900951291469787696e-01,7.890054001914328374e-01,7.876324782309616079e-01,7.858391128754795840e-01,7.835561035916188688e-01,7.807554093199396972e-01,7.774327196467230028e-01,7.736020015144384754e-01,7.692694108614115400e-01,7.644469967345034478e-01
3.503534028227841407e-02,8.022441091781468137e-01,8.011032571636381716e-01,7.996659683640114924e-01,7.977885948180849507e-01,7.953987560565131121e-01,7.924671853774798436e-01,7.889894806041657382e-01,7.849803897365448258e-01,7.804465029038716306e-01,7.754005941687629466e-01
3.554309883709404205e-02,8.144086528812373160e-01,8.132150339039542208e-01,8.117113117508762965e-01,8.097472383831462173e-01,8.072471563050579446e-01,8.041805407246225279e-01,8.005429032898813135e-01,7.963498078696188420e-01,7.916083039117906006e-01,7.863319260245618114e-01
3.605085739190967004e-02,8.265887766422672644e-01,8.253407166414347129e-01,8.237684569135800272e-01,8.217149433202680653e-01,8.191011427881655926e-01,8.158952398227840019e-01,8.120926661136995683e-01,8.077098374430884409e-01,8.027542888476955074e-01,7.972403524035246436e-01
3.655861594672529802e-02,8.387844974012494959e-01,8.374802919643014043e-01,8.358373524990374559e-01,8.336916092166738457e-01,8.309605534593278442e-01,8.276110462717469751e-01,8.236384462583840049e-01,8.190600584274531082e-01,8.138839308547817231e-01,8.081252314408517989e-01
3.706637450154092600e-02,8.509958326303888043e-01,8.496337467975646485e-01,8.479179472562077269e-01,8.456771354741761115e-01,8.428252257520506552e-01,8.393277227887139258e-01,8.351799196620812715e-01,8.304000492225980246e-01,8.249967012543091283e-01,8.189859193157906780e-01
3.757413305635655398e-02,8.632228003133300964e-01,8.618010683816887951e-01,8.600101900142853584e-01,8.576714212871865417e-01,8.546949965583355846e-01,8.510450311884327768e-01,8.467167610018910828e-01,8.417293866472983499e-01,8.360920695442919381e-01,8.298217702635375392e-01
3.808189161117218197e-02,8.754654189254550412e-01,8.739822442522985346e-01,8.721140296619295240e-01,8.696743656217599261e-01,8.665697022082070600e-01,8.627627323643911605e-01,8.582486436785502493e-01,8.530476459299145553e-01,8.471695033994814938e-01,8.406321365885643937e-01
3.858965016598780995e-02,8.877237074152317664e-01,8.861772622209310724e-01,8.842294151275323921e-01,8.816858671956802063e-01,8.784491784502878042e-01,8.744805862710867128e-01,8.697752398022371434e-01,8.643544007002781360e-01,8.582284686726451284e-01,8.514163686793754238e-01
3.909740872080343793e-02,8.999976851866126060e-01,8.983861103568299145e-01,8.963562953605246353e-01,8.937058244595810219e-01,8.903332604334205369e-01,8.861983519073644011e-01,8.812962201794927175e-01,8.756492229827684826e-01,8.692684293971366660e-01,8.621738150246900378e-01
3.960516727561907285e-02,9.122873720824835608e-01,9.106087769697823742e-01,9.084946193137187764e-01,9.057341355791053150e-01,9.022217826893347281e-01,8.979157873008265511e-01,8.928112543012571845e-01,8.869316831905795784e-01,8.802888477907611087e-01,8.729038222310527839e-01
4.011292583043470084e-02,9.245927883691641425e-01,9.228452505940006878e-01,9.206443359266915927e-01,9.177706984181017713e-01,9.141145791163627354e-01,9.096326494933146822e-01,9.043200103320290228e-01,8.982013501211778550e-01,8.912891842609340642e-01,8.836057350418727863e-01
4.062068438525032882e-02,9.369139547219582642e-01,9.350955199730460743e-01,9.328053941102050217e-01,9.298154105228604305e-01,9.260114829642007717e-01,9.213486945274627082e-01,9.158221551001364258e-01,9.094577909529519832e-01,9.022688974111355842e-01,8.942788963578893746e-01
4.112844294006595680e-02,9.492508922117528503e-01,9.473595740457954051e-01,9.449777427316621292e-01,9.418681691073831352e-01,9.379123268197164798e-01,9.330636774343195050e-01,9.273173540891281874e-01,9.207005712430493816e-01,9.132274440486544131e-01,9.049226472590644610e-01
4.163620149488158478e-02,9.616036222926749311e-01,9.596374019334557026e-01,9.571613306016086842e-01,9.539288710396975901e-01,9.498169425938078891e-01,9.447773522220481723e-01,9.388052714302872470e-01,9.319292549264113212e-01,9.241642791936331980e-01,9.155363270279075483e-01
4.214396004969721277e-02,9.739721667907851321e-01,9.719289929276128115e-01,9.693561064612614686e-01,9.659974128291997086e-01,9.617251615092988759e-01,9.564894718656877792e-01,9.502855698962505704e-01,9.431434043159874214e-01,9.350788560893976697e-01,9.261192731742189377e-01
4.265171860451284075e-02,9.863565478938357556e-01,9.842343364793311178e-01,9.815620189710838606e-01,9.780736906150420129e-01,9.736368140898913337e-01,9.681997882979926917e-01,9.617579108957572398e-01,9.543425801041494072e-01,9.459706262140870070e-01,9.366708214612691208e-01
4.315947715932846873e-02,9.987567881420749138e-01,9.965534221892979883e-01,9.937790167004002528e-01,9.901576001555582041e-01,9.855517301501629523e-01,9.799080524013468185e-01,9.732219544695119851e-01,9.655263413652968030e-01,9.568390392935797184e-01,9.471903059334052521e-01
4.366723571414409671e-02,1.011172910420093718e+00,1.008886239799001716e+00,1.006007048118038982e+00,1.002249036818720462e+00,9.974697387866032772e-01,9.916140140007374537e-01,9.846773592871591596e-01,9.766942455596433481e-01,9.676835433157036093e-01,9.576770589450767091e-01
4.417499426895973164e-02,1.023604937949736282e+00,1.021232779182962069e+00,1.018246061584023421e+00,1.014347895573639580e+00,1.009390668369706479e+00,1.003317421857810476e+00,9.961237826453841482e-01,9.878458485382044518e-01,9.785035845457503711e-01,9.681304111912991672e-01
4.468275282377535962e-02,1.036052894284049897e+00,1.033593030342000008e+00,1.030496005342295573e+00,1.026454070983100708e+00,1.021314346537105289e+00,1.015018023665994029e+00,1.007560880467125441e+00,9.989807045489695891e-01,9.892986075432759208e-01,9.785496917395387628e-01
4.519051137859099454e-02,1.048516803302294687e+00,1.045966983397555117e+00,1.042756827514482509e+00,1.038567457197139721e+00,1.033240600187754765e+00,1.026715566046693340e+00,1.018988307301910368e+00,1.010098366244269297e+00,1.000068055180203253e+00,9.889342280630287751e-01
4.569826993340662252e-02,1.060996689205992771e+00,1.058354628587036217e+00,1.055028476094693746e+00,1.050687947947649414e+00,1.045169255477158110e+00,1.038409794546553355e+00,1.030405716327299270e+00,1.021198384689326666e+00,1.010811368660207155e+00,9.992833460755086161e-01
4.620602848822225051e-02,1.073492576516041241e+00,1.070755956260228459e+00,1.067310898945365683e+00,1.062815436544034764e+00,1.057100137813646867e+00,1.050100453635801845e+00,1.041812759351459228e+00,1.032280309372008098e+00,1.021527987539406768e+00,1.009596370167396007e+00
4.671378704303787849e-02,1.086004490070861639e+00,1.083170956876732038e+00,1.079604043794134105e+00,1.074949815869893577e+00,1.069033071855696404e+00,1.061787286707650546e+00,1.053209086816841999e+00,1.043343688213755005e+00,1.032217349748338009e+00,1.019872623243381238e+00
4.722154559785350647e-02,1.098532455025612364e+00,1.095599621004453184e+00,1.091907858231756290e+00,1.087090978380746975e+00,1.080967881510302764e+00,1.073470036078782108e+00,1.064594347804993957e+00,1.054388067581716326e+00,1.042878891615233394e+00,1.030111426761455728e+00
4.772930415266913445e-02,1.111076496852446027e+00,1.108041939319134528e+00,1.104222289711061844e+00,1.099238816102798832e+00,1.092904389932394249e+00,1.085148442990897522e+00,1.075968190042472461e+00,1.065412992302063877e+00,1.053512047890583947e+00,1.040312100773361337e+00
4.823706270748476244e-02,1.123636641341811959e+00,1.120497902604923990e+00,1.116547285546944046e+00,1.111393220632733936e+00,1.104842419525292385e+00,1.096822247613338241e+00,1.087330259907881569e+00,1.076418005674500744e+00,1.064116251773002730e+00,1.050473963966470636e+00
4.874482126230039042e-02,1.136212914604821211e+00,1.132967501755999029e+00,1.128882792917394573e+00,1.123554083138559090e+00,1.116781791942226043e+00,1.108491189046781455e+00,1.098680202440033504e+00,1.087402649487963169e+00,1.074690934936379572e+00,1.060596333707096051e+00
4.925257981711602534e-02,1.148805343076651164e+00,1.145450727779219857e+00,1.141228758865566739e+00,1.135721294361475620e+00,1.128722328088880733e+00,1.120155005328004050e+00,1.110017661347213913e+00,1.098366464037507262e+00,1.085235527558326973e+00,1.070678526085221849e+00
4.976033837193165332e-02,1.161413953521008846e+00,1.157947571797841135e+00,1.153585130302888562e+00,1.147894744618795260e+00,1.140663848127009938e+00,1.131813433435721494e+00,1.121342279017580879e+00,1.109308988142394981e+00,1.095749458349928318e+00,1.080719855960671882e+00
5.026809692674728131e-02,1.174038773035638528e+00,1.170458025056251516e+00,1.165951854013202560e+00,1.160074323807888330e+00,1.152606171479077179e+00,1.143466209297492320e+00,1.132653696530667276e+00,1.120229759165360495e+00,1.106232154586768157e+00,1.090719637010694854e+00
5.077585548156290929e-02,1.186679829058878699e+00,1.182982078925764791e+00,1.178328876657948499e+00,1.172259921411169303e+00,1.164549116833951459e+00,1.155113067797695070e+00,1.143951553670004451e+00,1.131128313033072708e+00,1.116683042141263904e+00,1.100677181778981994e+00
5.128361403637853727e-02,1.199337149377289968e+00,1.195519724911466852e+00,1.190716144782397290e+00,1.184451426502138194e+00,1.176492502153665853e+00,1.166753742786593495e+00,1.155235488936881438e+00,1.142004184257800592e+00,1.127101545516299597e+00,1.110591801726124039e+00
5.179137259119416525e-02,1.212010762134289044e+00,1.208070954660068086e+00,1.203113604822888316e+00,1.196648727752418040e+00,1.188436144681179751e+00,1.178387967090434030e+00,1.166505139565180649e+00,1.152856905960232936e+00,1.137487087880124870e+00,1.120462807281463746e+00
5.229913114600979324e-02,1.224700695839881170e+00,1.220635759968841327e+00,1.215521203115141669e+00,1.208851713439876407e+00,1.200379860949236210e+00,1.190015472522655049e+00,1.177760141537375072e+00,1.163686009893531104e+00,1.147839091102580644e+00,1.130289507896412360e+00
5.280688970082542122e-02,1.237406979381424188e+00,1.233214132795588114e+00,1.227938885903598454e+00,1.221060271457764745e+00,1.212323466790244275e+00,1.201635989896154388e+00,1.189000129601623934e+00,1.174491026468554855e+00,1.158156975792607568e+00,1.140071212099177389e+00
5.331464825564104920e-02,1.250129642035424871e+00,1.245806065269628338e+00,1.240366599351778065e+00,1.233274289324879813e+00,1.224266777347194246e+00,1.213249249036608690e+00,1.200224737289974808e+00,1.185271484780263895e+00,1.168440161337031435e+00,1.149807227550907696e+00
5.382240681045668412e-02,1.262868713480419736e+00,1.258411549703867482e+00,1.252804289553705264e+00,1.245493654196793809e+00,1.236209607085650530e+00,1.224854978796896088e+00,1.211433596937707247e+00,1.196026912635338002e+00,1.178688065940670437e+00,1.159496861103289200e+00
5.433016536527231211e-02,1.275624223810882363e+00,1.271030578607883488e+00,1.265251902546356000e+00,1.257718252878100795e+00,1.248151769806767231e+00,1.236452907072568275e+00,1.222626339703777543e+00,1.206756836580968439e+00,1.188900106667717615e+00,1.169139418857549462e+00
5.483792392008794703e-02,1.288396203552182318e+00,1.283663144702056780e+00,1.277709384323136632e+00,1.269947971835700740e+00,1.260093078661353783e+00,1.248042760818393937e+00,1.233802595592380147e+00,1.217460781934841751e+00,1.199075699484416502e+00,1.178734206224893999e+00
5.534568247490357501e-02,1.301184683676612552e+00,1.296309240932764340e+00,1.290176680848427404e+00,1.282182697213138045e+00,1.272033346165002854e+00,1.259624266065992870e+00,1.244961993475641737e+00,1.228138272816327703e+00,1.209214259303045935e+00,1.188280527988381463e+00
5.585344102971920299e-02,1.313989695620448428e+00,1.308968860488595176e+00,1.302653738073135337e+00,1.294422314845961264e+00,1.283972384214246309e+00,1.271197147942518368e+00,1.256104161117419071e+00,1.238788832178843169e+00,1.219315200027185853e+00,1.197777688366210791e+00
5.636119958453483098e-02,1.326811271302058559e+00,1.321641996817611187e+00,1.315140501951295171e+00,1.306666710278120203e+00,1.295910004103763002e+00,1.282761130690420526e+00,1.267228725198210615e+00,1.249411981843406183e+00,1.229377934598272049e+00,1.207224991076439657e+00
5.686895813935045896e-02,1.339649443141084806e+00,1.334328643645670276e+00,1.327636918457721027e+00,1.318915768779419295e+00,1.307846016544645495e+00,1.294315937688287788e+00,1.278335311341208147e+00,1.260007242533399019e+00,1.239401875043466328e+00,1.216621739403143998e+00
5.737671669416608694e-02,1.352504244078643447e+00,1.347028794995765555e+00,1.340142933606671694e+00,1.331169375363980389e+00,1.319780231683688410e+00,1.305861291472742547e+00,1.289423544139436384e+00,1.270574133910495229e+00,1.249386432524792756e+00,1.225967236263980853e+00
5.788447524898171492e-02,1.365375707598610600e+00,1.359742445208436568e+00,1.352658493471583512e+00,1.343427414809775788e+00,1.331712459123758574e+00,1.317396913761431865e+00,1.300493047184040574e+00,1.281112174611805710e+00,1.259331017389597740e+00,1.235260784279208712e+00
5.839223380379734984e-02,1.378263867749930149e+00,1.372469588963201925e+00,1.365183544205816224e+00,1.355689771679172040e+00,1.343642507945178366e+00,1.328922525477069794e+00,1.311543443093667882e+00,1.291620882288194716e+00,1.269235039222279093e+00,1.244501685842109850e+00
5.889999235861297783e-02,1.391168759169977731e+00,1.385210221301035549e+00,1.377718032064441989e+00,1.367956330340515780e+00,1.355570186728168203e+00,1.340437846772549069e+00,1.322574353544968773e+00,1.302099773643784264e+00,1.279097906897311621e+00,1.253689243190842850e+00
5.940775091342860581e-02,1.404090417108995847e+00,1.397964337647908950e+00,1.390261903427091772e+00,1.380226974990779176e+00,1.367495303576349741e+00,1.351942597057149476e+00,1.333585399304239028e+00,1.312548364476677332e+00,1.288919028633591424e+00,1.262822758481748853e+00
5.991550946824423379e-02,1.417028877455536628e+00,1.410731933839334928e+00,1.402815104821799386e+00,1.392501589679199014e+00,1.379417666141257826e+00,1.363436495023775175e+00,1.344576200260136467e+00,1.322966169720825702e+00,1.298697812050029876e+00,1.271901533864040035e+00
6.042326802305986178e-02,1.429984176763032355e+00,1.423513006146030602e+00,1.415377582949957969e+00,1.404780058332031123e+00,1.391337081647973761e+00,1.374919258677334444e+00,1.355546375457585828e+00,1.333352703489157687e+00,1.308433664222508064e+00,1.280924871555980449e+00
6.093102657787548976e-02,1.442956352277295462e+00,1.436307551300503027e+00,1.427949284712197286e+00,1.417062264778222502e+00,1.403253356921686734e+00,1.386390605364078876e+00,1.366495543132694390e+00,1.343707479117795645e+00,1.318125991742029379e+00,1.289892073922404014e+00
6.143878513269111774e-02,1.455945441965200704e+00,1.449115566524809218e+00,1.440530157235427211e+00,1.429348092776251189e+00,1.415166298415430290e+00,1.397850251802139177e+00,1.377423320748902835e+00,1.354030009211574459e+00,1.327774200774268998e+00,1.298802443553758623e+00
6.194654368750674572e-02,1.468951484544345210e+00,1.461937049559286717e+00,1.453120147900847314e+00,1.441637426041930237e+00,1.427075712238793592e+00,1.409297914113056382e+00,1.388329325034182382e+00,1.364319805690684895e+00,1.337377697120356146e+00,1.307655283346515374e+00
6.245430224232237371e-02,1.481974519513726829e+00,1.474771998692298247e+00,1.465719204372967210e+00,1.453930148277222667e+00,1.438981404187653856e+00,1.420733307854367800e+00,1.399213172019335927e+00,1.374576379838490903e+00,1.346935886278937122e+00,1.316449896585001333e+00
6.296206079713800863e-02,1.495014587185580668e+00,1.487620412791123448e+00,1.478327274629764876e+00,1.466226143200194176e+00,1.450883179775050547e+00,1.432156148053349343e+00,1.410074477077493338e+00,1.384799242350616133e+00,1.356448173509599009e+00,1.325185587024713119e+00
6.346981935195362967e-02,1.508071728718167304e+00,1.500482291333795182e+00,1.490944306993789326e+00,1.478525294575909754e+00,1.462780844263018132e+00,1.443566149241748642e+00,1.420912854964651473e+00,1.394987903385145778e+00,1.365913963897523953e+00,1.333861658977007147e+00
6.397757790676926459e-02,1.521145986149637253e+00,1.513357634442008326e+00,1.503570250164325994e+00,1.490827486248392120e+00,1.474674202695487324e+00,1.454963025491606832e+00,1.431727919861347065e+00,1.405141872614037002e+00,1.375332662419450402e+00,1.342477417395222083e+00
6.448533646158488564e-02,1.534237402432998554e+00,1.526246442915122570e+00,1.516205053250656132e+00,1.503132602173671728e+00,1.486563059932286102e+00,1.466346490452207885e+00,1.442519285415499120e+00,1.415260659275772159e+00,1.384703674010976826e+00,1.351032167962283204e+00
6.499309501640052056e-02,1.547346021471995847e+00,1.539148718265069160e+00,1.528848665806208373e+00,1.515440526453734726e+00,1.498447220684050896e+00,1.477716257387959420e+00,1.453286564786239188e+00,1.425343772229070272e+00,1.394026403635035605e+00,1.359525217179609280e+00
6.550085357121615548e-02,1.560471888158307951e+00,1.552064462752565932e+00,1.541501037864018819e+00,1.527751143371771647e+00,1.510326489548441842e+00,1.489072039217603116e+00,1.464029370689102549e+00,1.435390720008032250e+00,1.403300256351892372e+00,1.367955872457672140e+00
6.600861212603177652e-02,1.573615048409441108e+00,1.564993679424030226e+00,1.554162119972882561e+00,1.540064337428120211e+00,1.522200671047067466e+00,1.500413548554162091e+00,1.474747315442018980e+00,1.445401010878164083e+00,1.412524637390137894e+00,1.376323442207694647e+00
6.651637068084741145e-02,1.586775549207969593e+00,1.577936372149818745e+00,1.566831863234825040e+00,1.552379993377529965e+00,1.534069569663736088e+00,1.511740497746234979e+00,1.485440011012685080e+00,1.455374152893847750e+00,1.421698952219222933e+00,1.384627235935013800e+00
6.702412923566303249e-02,1.599953438641636749e+00,1.590892545663334712e+00,1.579510219343438937e+00,1.564697996267286673e+00,1.545932989883579189e+00,1.523052598920190626e+00,1.496107069066888062e+00,1.465309653956841762e+00,1.430822606623130877e+00,1.392866564333723911e+00
6.753188779047866741e-02,1.613148765944673935e+00,1.603862205601332969e+00,1.592197140623408558e+00,1.577018231476530419e+00,1.557790736233372941e+00,1.534349564023583135e+00,1.506748101018092978e+00,1.475207021876117963e+00,1.439895006775484543e+00,1.401040739382882538e+00
6.803964634529428845e-02,1.626361580774965843e+00,1.616845357781573789e+00,1.604892579310509104e+00,1.589340584003180012e+00,1.569642612585711916e+00,1.545631104167457082e+00,1.517362717446551823e+00,1.485065763929906968e+00,1.448915559051550783e+00,1.409149074572855653e+00
6.854740490010992338e-02,1.639591924485884755e+00,1.629841999495268423e+00,1.617596478877371791e+00,1.601664929850665331e+00,1.581488413662698544e+00,1.556896921354858243e+00,1.527950520248237964e+00,1.494885379767023625e+00,1.457883664217460407e+00,1.417190881203553854e+00
6.905516345492554442e-02,1.652839836681850860e+00,1.642852126052025685e+00,1.630308780549701408e+00,1.613991142467258610e+00,1.593327931283972987e+00,1.568146714294241795e+00,1.538511107545183831e+00,1.504665364588399168e+00,1.466798717516914152e+00,1.425165463242482833e+00
6.956292200974117934e-02,1.666105358477354859e+00,1.655875734024371271e+00,1.643029426539482252e+00,1.626319095981746177e+00,1.605160957645720643e+00,1.579380181816872453e+00,1.549044077431623645e+00,1.514405213564306463e+00,1.475660114332656203e+00,1.433072125134014607e+00
7.007068056455682814e-02,1.679388531852206823e+00,1.668912820602682201e+00,1.655758359402143887e+00,1.638648664569669622e+00,1.616987284712293249e+00,1.590597022328091859e+00,1.559549027549924194e+00,1.524104421648107444e+00,1.484467250423366913e+00,1.440910172746761031e+00
7.057843911937244918e-02,1.692689399632460123e+00,1.681963383575248994e+00,1.668495522016043786e+00,1.650979722432873054e+00,1.628806704197126143e+00,1.601796933791766353e+00,1.570025555081649538e+00,1.533762483577843616e+00,1.493219521940321926e+00,1.448678913410103242e+00
7.108619767418808411e-02,1.706008005471825184e+00,1.695027421308816562e+00,1.681240857562425139e+00,1.663312143779530849e+00,1.640619007544157126e+00,1.612979613715283200e+00,1.580473256739238552e+00,1.543378893878526670e+00,1.501916325444844880e+00,1.456377655951579975e+00
7.159395622900370515e-02,1.719344393833559081e+00,1.708104932729595404e+00,1.693994309505837403e+00,1.675645802804644147e+00,1.652423985909739601e+00,1.624144759135082605e+00,1.590891728758291768e+00,1.552953146865122758e+00,1.510557057926540159e+00,1.464005710735132526e+00
7.210171478381934007e-02,1.732698609972845638e+00,1.721195917304751077e+00,1.706755821575036247e+00,1.687980573671022277e+00,1.664221430145059966e+00,1.635292066602742622e+00,1.601280566890473267e+00,1.562484736646239103e+00,1.519141116822320781e+00,1.471562389700210582e+00
7.260947333863496111e-02,1.746070699919653579e+00,1.734300375024365071e+00,1.719525337744347127e+00,1.700316330490735828e+00,1.676011130779050839e+00,1.646421232171600302e+00,1.611639366397022322e+00,1.571973157128506271e+00,1.527667900036219217e+00,1.479047006401734921e+00
7.311723189345059604e-02,1.759460710462085853e+00,1.747418306383876407e+00,1.732302802215507365e+00,1.712652947307051310e+00,1.687792878001807662e+00,1.657531951383923730e+00,1.621967722042881199e+00,1.581417902021660993e+00,1.536136805959990692e+00,1.486458876050920308e+00
7.362499044826621708e-02,1.772868689130204567e+00,1.760549712366990427e+00,1.745088159399971861e+00,1.724990298076837458e+00,1.699566461648499782e+00,1.668623919258623189e+00,1.632265228091429377e+00,1.590818464844323987e+00,1.544547233494499627e+00,1.493797315556955718e+00
7.413274900308185200e-02,1.786294684180348646e+00,1.773694594429070293e+00,1.757881353901697308e+00,1.737328256653454694e+00,1.711331671183786929e+00,1.679696830279509889e+00,1.642531478299837033e+00,1.600174338930480555e+00,1.552898582071899680e+00,1.501061643569544080e+00
7.464050755789748692e-02,1.799738744579927330e+00,1.786852954480998124e+00,1.770682330500390700e+00,1.749666696770115992e+00,1.723088295686729721e+00,1.690750378384095809e+00,1.652766065915023841e+00,1.609485017436654619e+00,1.561190251678596486e+00,1.508251180522300228e+00
7.514826611271310797e-02,1.813200919992702609e+00,1.800024794873512413e+00,1.783491034135233244e+00,1.762005492023728470e+00,1.734836123836203114e+00,1.701784256952939778e+00,1.662968583670235478e+00,1.618749993349783978e+00,1.569421642879002432e+00,1.515365248677007948e+00
7.565602466752874289e-02,1.826681260764555725e+00,1.813210118382022396e+00,1.796307409889075002e+00,1.774344515859211491e+00,1.746574943896809229e+00,1.712798158799538228e+00,1.673138623782229439e+00,1.627968759495793893e+00,1.577592156840078141e+00,1.522403172168735441e+00
7.616378322234436393e-02,1.840179817909733284e+00,1.826408928191893821e+00,1.809131402973098046e+00,1.786683641554289492e+00,1.758304543705286438e+00,1.723791776160756184e+00,1.683275777949074348e+00,1.637140808548867010e+00,1.585701195356660209e+00,1.529364277051808774e+00
7.667154177715999885e-02,1.853696643097583641e+00,1.839621227884214116e+00,1.821962958711953906e+00,1.799022742204765768e+00,1.770024710657422951e+00,1.734764800687808695e+00,1.693379637348561007e+00,1.646265633041413823e+00,1.593748160877581199e+00,1.536247891346645744e+00
7.717930033197561990e-02,1.867231788639770018e+00,1.852847021422026508e+00,1.834802022529368859e+00,1.811361690710268091e+00,1.781735231695465327e+00,1.745716923437778290e+00,1.703449792637225180e+00,1.655342725374737922e+00,1.601732456532572568e+00,1.543053345087445738e+00
7.768705888679125482e-02,1.880785307477975898e+00,1.866086313137047092e+00,1.847648539934224177e+00,1.823700359760477951e+00,1.793435893296029260e+00,1.756647834865685986e+00,1.713485833949984549e+00,1.664371577830405124e+00,1.609653486159960734e+00,1.549779970370741777e+00
7.819481744160687586e-02,1.894357253172084699e+00,1.879339107716846646e+00,1.860502456507102664e+00,1.836038621821829198e+00,1.805126481458508847e+00,1.767557224817096539e+00,1.723487350900385184e+00,1.673351682582304267e+00,1.617510654335146292e+00,1.556427101404807223e+00
7.870257599642251078e-02,1.907947679888853720e+00,1.892605410192519155e+00,1.873363717887312374e+00,1.848376349124691842e+00,1.816806781693985684e+00,1.778444782521277023e+00,1.733453932581463519e+00,1.682282531709411888e+00,1.625303366399875937e+00,1.562994074559924673e+00
7.921033455123814571e-02,1.921556642391063274e+00,1.905885225926814641e+00,1.886232269760374614e+00,1.860713413651026604e+00,1.828476579014637338e+00,1.789310196584892543e+00,1.743385167567218064e+00,1.691163617209251013e+00,1.633031028492298864e+00,1.569480228419511292e+00
7.971809310605376675e-02,1.935184196027153858e+00,1.919178560602752714e+00,1.899108057845987574e+00,1.873049687122517071e+00,1.840135657923643642e+00,1.800153154986248172e+00,1.753280643914692849e+00,1.699994431012051166e+00,1.640693047577812536e+00,1.575884903832103001e+00
8.022585166086940167e-02,1.948830396721349834e+00,1.932485420212711746e+00,1.911991027886460914e+00,1.885385040989184802e+00,1.851783802405598145e+00,1.810973345070078455e+00,1.763139949166677045e+00,1.708774464995604481e+00,1.648288831480698491e+00,1.582207443964199323e+00
8.073361021568502272e-02,1.962495300964259837e+00,1.945805811047988332e+00,1.924881125635618861e+00,1.897719346418473840e+00,1.863420795917410278e+00,1.821770453542876034e+00,1.772962670355012094e+00,1.717503211000821706e+00,1.655817788916541078e+00,1.588447194353963976e+00
8.124136877050065764e-02,1.976178965803968346e+00,1.959139739688836590e+00,1.937778296848177595e+00,1.910052474284816837e+00,1.875046421379715555e+00,1.832544166468766278e+00,1.782748394004515458e+00,1.726180160847985201e+00,1.663279329525440664e+00,1.594603502965786346e+00
8.174912732531627868e-02,1.989881448837606648e+00,1.972487212994978645e+00,1.950682487269589371e+00,1.922384295159677015e+00,1.886660461168779168e+00,1.843294169265927485e+00,1.792496706137511442e+00,1.734804806353701156e+00,1.670672863906009997e+00,1.600675720245700262e+00
8.225688588013191360e-02,2.003602808203409857e+00,1.985848238096592056e+00,1.963593642626362712e+00,1.934714679302066198e+00,1.898262697108902053e+00,1.854020146703552419e+00,1.802207192278980408e+00,1.743376639348548363e+00,1.677997803650159714e+00,1.606663199177661872e+00
8.276464443494753465e-02,2.017343102573257774e+00,1.999222822385773757e+00,1.976511708616850882e+00,1.947043496649542682e+00,1.909852910465327236e+00,1.864721782899357416e+00,1.811879437462315057e+00,1.751895151695428421e+00,1.685253561378674991e+00,1.612565295340687488e+00
8.327240298976316957e-02,2.031102391145698682e+00,2.012610973508473400e+00,1.989436630902511105e+00,1.959370616809682719e+00,1.921430881937641777e+00,1.875398761317631724e+00,1.821513026235692223e+00,1.760359835308610954e+00,1.692439550777575352e+00,1.618381366966847423e+00
8.378016154457880449e-02,2.044880733639458104e+00,2.026012699356909863e+00,2.002368355099636510e+00,1.971695909052031848e+00,1.932996391653682977e+00,1.886050764767834398e+00,1.831107542669055288e+00,1.768770182173478478e+00,1.699555186635266057e+00,1.624110775000120022e+00
8.428792009939442553e-02,2.058678190287430265e+00,2.039428008062451614e+00,2.015306826771557702e+00,1.984019242300530061e+00,1.944549219163940190e+00,1.896677475403732105e+00,1.840662570361709438e+00,1.777125684366969161e+00,1.706599884880476647e+00,1.629752883156105447e+00
8.479567865421006045e-02,2.072494821831155853e+00,2.052856907988986457e+00,2.028251991421316180e+00,1.996340485126419262e+00,1.956089143436459121e+00,1.907278574723084930e+00,1.850177692450529543e+00,1.785425834078719687e+00,1.713573062620986853e+00,1.635307057982596124e+00
8.530343720902568150e-02,2.086330689515780268e+00,2.066299407726752246e+00,2.041203794484809819e+00,2.008659505741621221e+00,1.967615942852243505e+00,1.917853743567872415e+00,1.859652491618779102e+00,1.793670123632902236e+00,1.720474138183141877e+00,1.640772668921006483e+00
8.581119576384131642e-02,2.100185855085500375e+00,2.079755516086650324e+00,2.054162181324405978e+00,2.020976171992598491e+00,1.979129395201156383e+00,1.928402662125066280e+00,1.869086550105542699e+00,1.801858045510764228e+00,1.727302531152153708e+00,1.646149088368661806e+00
8.631895431865693746e-02,2.114060380779489989e+00,2.093225242095033245e+00,2.067127097223030674e+00,2.033290351354687164e+00,1.990629277678323872e+00,1.938925009927945364e+00,1.878479449715770855e+00,1.809989092373863517e+00,1.734057662413193146e+00,1.651435691741945266e+00
8.682671287347257238e-02,2.127954329328313854e+00,2.106708594988964123e+00,2.080098487378724048e+00,2.045601910926911682e+00,2.002115366881032976e+00,1.949420465857957252e+00,1.887830771830934395e+00,1.818062757088002357e+00,1.740738954193267185e+00,1.656631857540304287e+00
8.733447142828819343e-02,2.141867763950822123e+00,2.120205584211955152e+00,2.093076296899670563e+00,2.057910717427272829e+00,2.013587438806135221e+00,1.959888708147121017e+00,1.897140097420296767e+00,1.826078532747860805e+00,1.747345830103887332e+00,1.661736967411114652e+00
8.784222998310382835e-02,2.155800748351532015e+00,2.133716219410179527e+00,2.106060470799698159e+00,2.070216637188515119e+00,2.025045268847943891e+00,1.970329414380976418e+00,1.906407007052791869e+00,1.834035912702326243e+00,1.753877715184522179e+00,1.666750406215403491e+00
8.834998853791946327e-02,2.169753346718490405e+00,2.147240510429154092e+00,2.119050953994247255e+00,2.082519536154368467e+00,2.036488631796634863e+00,1.980742261502075552e+00,1.915631080909518280e+00,1.841934390580523662e+00,1.760334035946842457e+00,1.671671562094431129e+00
8.885774709273508432e-02,2.183725623721620934e+00,2.160778467310904283e+00,2.132047691296816705e+00,2.094819279876270368e+00,2.047917301837145043e+00,1.991126925814020066e+00,1.924811898796845888e+00,1.849773460318541174e+00,1.766714220419750569e+00,1.676499826537132698e+00
8.936550564755071924e-02,2.197717644511560042e+00,2.174330100291601564e+00,2.145050627415875155e+00,2.107115733510564581e+00,2.059331052548572405e+00,2.001483082986042383e+00,1.933949040160132693e+00,1.857552616186858074e+00,1.773017698195200831e+00,1.681234594448415720e+00
8.987326420236635416e-02,2.211729474718967747e+00,2.187895419799669394e+00,2.158059706952242252e+00,2.119408761816171438e+00,2.070729656904071625e+00,2.011810408058128274e+00,1.943042084098056010e+00,1.865271352818466122e+00,1.779243900474805073e+00,1.685875264218319458e+00
9.038102275718198908e-02,2.225761180454331356e+00,2.201474436454375461e+00,2.171074874396949905e+00,2.131698229152746649e+00,2.082112887271253765e+00,2.022108575446688761e+00,1.952090609377553854e+00,1.872929165237693150e+00,1.785392260117228957e+00,1.690421237792029796e+00
9.088878131199761012e-02,2.239812828308244352e+00,2.215067161064886214e+00,2.184096074129560527e+00,2.143983999479300628e+00,2.093480515413079779e+00,2.032377258950770038e+00,1.961094194449379158e+00,1.880525548889721232e+00,1.791462211686373873e+00,1.694871920740755877e+00
9.139653986681324505e-02,2.253884485352178668e+00,2.228673604629808569e+00,2.197123250416970652e+00,2.156265936353311208e+00,2.104832312489260282e+00,2.042616131758811182e+00,1.970052417464267069e+00,1.888059999670807398e+00,1.797453191500349101e+00,1.699226722333462059e+00
9.190429842162886609e-02,2.267976219139738348e+00,2.242293778337201893e+00,2.210156347412681299e+00,2.168543902930307965e+00,2.116168049058153589e+00,2.052824866455949859e+00,1.978964856289717300e+00,1.895532013959200235e+00,1.803364637681231120e+00,1.703485055609462506e+00
9.241205697644450101e-02,2.282088097708387942e+00,2.255927693565058956e+00,2.223195309156531074e+00,2.180817761963925516e+00,2.127487495079155799e+00,2.063003135031861834e+00,1.987831088527381773e+00,1.902941088646754153e+00,1.809195990205612503e+00,1.707646337451871554e+00
9.291981553126013593e-02,2.296220189581671178e+00,2.269575361882263831e+00,2.236240079574904449e+00,2.193087375806439532e+00,2.138790419915593155e+00,2.073150608889149371e+00,1.996650691531064892e+00,1.910286721171238877e+00,1.814946690955931086e+00,1.711709988661910709e+00
9.342757408607575698e-02,2.310372563771925236e+00,2.283236795050037848e+00,2.249290602481424983e+00,2.205352606409789473e+00,2.150076592338126868e+00,2.083266958852281636e+00,2.005423242425349528e+00,1.917568409549358366e+00,1.820616183772601371e+00,1.715675434034082736e+00
9.393533264089139190e-02,2.324545289783461754e+00,2.296912005023847403e+00,2.262346821578101075e+00,2.217613315327065404e+00,2.161345780528642901e+00,2.093351855177068899e+00,2.014148318124817649e+00,1.924785652410456294e+00,1.826203914506921988e+00,1.719542102432192632e+00
9.444309119570701294e-02,2.338738437616240784e+00,2.310601003955788713e+00,2.275408680456953547e+00,2.229869363714477082e+00,2.172597752084644895e+00,2.103404967560686956e+00,2.022825495353898440e+00,1.931937949030926971e+00,1.831709331074778735e+00,1.723309426866241223e+00
9.495084975052264786e-02,2.352952077770009254e+00,2.324303804197434875e+00,2.288476122602093987e+00,2.242120612333783569e+00,2.183832274024135156e+00,2.113425965152227803e+00,2.031454350667302400e+00,1.939024799369309715e+00,1.837131883511120556e+00,1.726976844570155656e+00
9.545860830533826891e-02,2.367186281248971902e+00,2.338020418303199399e+00,2.301549091392320001e+00,2.254366921555245540e+00,2.195049112791031654e+00,2.123414516563836507e+00,2.040034460471112254e+00,1.946045704102112417e+00,1.842471024025253090e+00,1.730543797080409618e+00
9.596636686015390383e-02,2.381441119566890752e+00,2.351750859034125174e+00,2.314627530104130582e+00,2.266608151360999024e+00,2.206248034261041546e+00,2.133370289882344117e+00,2.048565401044443401e+00,1.953000164660300797e+00,1.847726207056890280e+00,1.734009730315472675e+00
9.647412541496952487e-02,2.395716664752695291e+00,2.365495139362174815e+00,2.327711381915237965e+00,2.278844161348941189e+00,2.217428803748056509e+00,2.143292952681473018e+00,2.057046748561738081e+00,1.959887683266502645e+00,1.852896889333008890e+00,1.737374094656136458e+00
9.698188396978515979e-02,2.410012989356581148e+00,2.379253272474993963e+00,2.340800589908551110e+00,2.291074810737081968e+00,2.228591186011045000e+00,2.153182172034577402e+00,2.065478079115665277e+00,1.966707762972907059e+00,1.857982529925488180e+00,1.740636345026689735e+00
9.748964252460078084e-02,2.424330166456586610e+00,2.393025271781152430e+00,2.353895097076631693e+00,2.303299958368381084e+00,2.239734945261449450e+00,2.163037614527937968e+00,2.073858968740641018e+00,1.973459907699864901e+00,1.862982590309540720e+00,1.743795940976959447e+00
9.799740107941641576e-02,2.438668269665634547e+00,2.406811150915835640e+00,2.366994846326595958e+00,2.315519462716039811e+00,2.250859845171059970e+00,2.172858946274577541e+00,2.082188993436946411e+00,1.980143622275179371e+00,1.867896534422925470e+00,1.746852346765207509e+00
9.850515963423205068e-02,2.453027373139091694e+00,2.420610923747045007e+00,2.380099780485522842e+00,2.327733181889295899e+00,2.261965648880415181e+00,2.182645832928646001e+00,2.090467729195468749e+00,1.986758412474100677e+00,1.872723828725949780e+00,1.749805031441880043e+00
9.901291818904767172e-02,2.467407551582803116e+00,2.434424604382269042e+00,2.393209842306328383e+00,2.339940973639695443e+00,2.273052119007699545e+00,2.192397939700344356e+00,2.098694752023062993e+00,1.993303785060026811e+00,1.877463942262269869e+00,1.752653468934228798e+00
9.952067674386330665e-02,2.481808880261566319e+00,2.448252207175576789e+00,2.406324974474058465e+00,2.352142695367797298e+00,2.284119017658102546e+00,2.202114931371364825e+00,2.106869637968491027e+00,1.999779247825875572e+00,1.882116346720457356e+00,1.755397138131775669e+00
1.000284352986789277e-01,2.496231435008182231e+00,2.462093746735290356e+00,2.419445119612756212e+00,2.364338204130437937e+00,2.295166106433749853e+00,2.211796472310934902e+00,2.114991963149029708e+00,2.006184309636199536e+00,1.886680516496386240e+00,1.758035522972653419e+00
1.005361938534945626e-01,2.510675292232870337e+00,2.475949237932000280e+00,2.432570220292672669e+00,2.376527356648368894e+00,2.306193146444041275e+00,2.221442226492323258e+00,2.123061303777624254e+00,2.012518480469943860e+00,1.891155928756367510e+00,1.760568112530782603e+00
1.010439524083101837e-01,2.525140528933301542e+00,2.489818695907198176e+00,2.445700219038081880e+00,2.388710009314482630e+00,2.317199898316590456e+00,2.231051857509985137e+00,2.131077236190721980e+00,2.018781271463959470e+00,1.895542063501115315e+00,1.762994401103933351e+00
1.015517109631258186e-01,2.539627222704960996e+00,2.503702136082229579e+00,2.458835058335423263e+00,2.400886018202395888e+00,2.328186122208552256e+00,2.240625028597143853e+00,2.139039336876646935e+00,2.024972194957157079e+00,1.899838403630457417e+00,1.765313888302619372e+00
1.020594695179414396e-01,2.554135451752167274e+00,2.517599574167888932e+00,2.471974680642072375e+00,2.413055239075638791e+00,2.339151577818567418e+00,2.250161402644033082e+00,2.146947182504662877e+00,2.031090764535418813e+00,1.904044435008874547e+00,1.767526079139872808e+00
1.025672280727570745e-01,2.568665294899426854e+00,2.531511026174347201e+00,2.485119028395446961e+00,2.425217527397213413e+00,2.350096024399113137e+00,2.259660642216587689e+00,2.154800349954587801e+00,2.037136495077159104e+00,1.908159646531802700e+00,1.769630484121868186e+00
1.030749866275727095e-01,2.583216831603360131e+00,2.545436508421635047e+00,2.498268044022663670e+00,2.437372738339685263e+00,2.361019220769396743e+00,2.269122409575725641e+00,2.162598416347046193e+00,2.043108902799608551e+00,1.912183530192722802e+00,1.771626619339397024e+00
1.035827451823883305e-01,2.597790141965041766e+00,2.559376037550543881e+00,2.511421669950606006e+00,2.449520726795713532e+00,2.371920925328721008e+00,2.278546366697149050e+00,2.170340959074321230e+00,2.049007505305780796e+00,1.916115581151051073e+00,1.773514006560218181e+00
1.040905037372039654e-01,2.612385306742953439e+00,2.573329630534109569e+00,2.524579848616571809e+00,2.461661347389143550e+00,2.382800896070421448e+00,2.287932175291746084e+00,2.178027555831861140e+00,2.054831821632173483e+00,1.919955297800818972e+00,1.775292173322255973e+00
1.045982622920195865e-01,2.627002407366235914e+00,2.587297304689408328e+00,2.537742522479233820e+00,2.473794454486441197e+00,2.393658890596182864e+00,2.297279496826439615e+00,2.185657784650320679e+00,2.060581372297103808e+00,1.923702181840115433e+00,1.776960653027650494e+00
1.051060208468352214e-01,2.641641525948603242e+00,2.601279077689992114e+00,2.550909634030228634e+00,2.485919902208743260e+00,2.404494666130981173e+00,2.306587992545688248e+00,2.193231223928302498e+00,2.066255679349820795e+00,1.927355738341361535e+00,1.778518985037695899e+00
1.056137794016508424e-01,2.656302745302596247e+00,2.615274967578661069e+00,2.564081125806082717e+00,2.498037544444264846e+00,2.415307979538413807e+00,2.315857323493428321e+00,2.200747452465623422e+00,2.071854266420230406e+00,1.930915475822314820e+00,1.779966714768585145e+00
1.061215379564664774e-01,2.670986148954438644e+00,2.629284992780821284e+00,2.577256940400722396e+00,2.510147234861285881e+00,2.426098587336628754e+00,2.325087150535655844e+00,2.208206049497281498e+00,2.077376658769408024e+00,1.934380906317930471e+00,1.781303393788081335e+00
1.066292965112820984e-01,2.685691821159284842e+00,2.643309172118236461e+00,2.590437020478367991e+00,2.522248826921535070e+00,2.436866245714668366e+00,2.334277134383472507e+00,2.215606594727955070e+00,2.082822383340726446e+00,1.937751545452942592e+00,1.782528579912978861e+00
1.071370550660977333e-01,2.700419846917020195e+00,2.657347524823316043e+00,2.603621308786962629e+00,2.534342173894109873e+00,2.447610710549382063e+00,2.343426935616736984e+00,2.222948668367175973e+00,2.088190968811748149e+00,1.941026912515288805e+00,1.783641837307477829e+00
1.076448136209133682e-01,2.715170311988483576e+00,2.671400070553812789e+00,2.616809748172012284e+00,2.546427128869816592e+00,2.458331737422772445e+00,2.352536214708204287e+00,2.230231851165063617e+00,2.093481945646763265e+00,1.944206530530278698e+00,1.784642736582377598e+00
1.081525721757289893e-01,2.729943302912226866e+00,2.685466829408062139e+00,2.630002281590955171e+00,2.558503544776044691e+00,2.469029081639903200e+00,2.361604632048265540e+00,2.237455724448719874e+00,2.098694846150070514e+00,1.947289926335589172e+00,1.785530854895161834e+00
1.086603307305446242e-01,2.744738907021726959e+00,2.699547821940651460e+00,2.643198852127960574e+00,2.570571274392077221e+00,2.479702498247261744e+00,2.370631847970186445e+00,2.244619870159197283e+00,2.103829204519923390e+00,1.950276630657018284e+00,1.786305776050916894e+00
1.091680892853602453e-01,2.759557212463163545e+00,2.713643069178644396e+00,2.656399403009280569e+00,2.582630170364951461e+00,2.490351742051696071e+00,2.379617522775959948e+00,2.251723870889136059e+00,2.108884556903218854e+00,1.953166178185059998e+00,1.786967090604129060e+00
1.096758478401758941e-01,2.774398308213412712e+00,2.727752592638035267e+00,2.669603877618830445e+00,2.594680085225582911e+00,2.500976567639646486e+00,2.388561316762526143e+00,2.258767309920873601e+00,2.113860441450774452e+00,1.955958107652195910e+00,1.787514395961307567e+00
1.101836063949915151e-01,2.789262284098955824e+00,2.741876414341076540e+00,2.682812219514627117e+00,2.606720871405704631e+00,2.511576729397194896e+00,2.397462890248804879e+00,2.265749771265379131e+00,2.118756398373471406e+00,1.958651961911077155e+00,1.787947296484509341e+00
1.106913649498071500e-01,2.804149230814924287e+00,2.756014556833756401e+00,2.696024372445386952e+00,2.618752381255019301e+00,2.522151981530365017e+00,2.406321903603070300e+00,2.272670839701641299e+00,2.123571969998972353e+00,1.961247288013431067e+00,1.788265403595706404e+00
1.111991235046227711e-01,2.819059239944682105e+00,2.770167043203801249e+00,2.709240280367637865e+00,2.630774467058849098e+00,2.532702078085947939e+00,2.415138017270874737e+00,2.279530100816665961e+00,2.128306700829134979e+00,1.963743637289728783e+00,1.788468335881977733e+00
1.117068820594384060e-01,2.833992403980104768e+00,2.784333897099355859e+00,2.722459887463504202e+00,2.642786981056460149e+00,2.543226772972998706e+00,2.423910891803683132e+00,2.286327141046232470e+00,2.132960137598232997e+00,1.966140565429741027e+00,1.788555719201629257e+00
1.122146406142540409e-01,2.848948816342055324e+00,2.798515142747866946e+00,2.735683138158693239e+00,2.654789775459607259e+00,2.553725819984606016e+00,2.432640187887837424e+00,2.293061547716070958e+00,2.137531829331731359e+00,1.968437632563755812e+00,1.788527186791086798e+00
1.127223991690696620e-01,2.863928571401520795e+00,2.812710804975600887e+00,2.748909977141118954e+00,2.666782702471717226e+00,2.564198972820309841e+00,2.441325566374215050e+00,2.299732909083797683e+00,2.142021327405883913e+00,1.970634403344706520e+00,1.788382379372748909e+00
1.132301577238852969e-01,2.878931764501245105e+00,2.826920909227661483e+00,2.762140349380002746e+00,2.678765614307546006e+00,2.574645985109001334e+00,2.449966688308387930e+00,2.306340814381398374e+00,2.146428185607945238e+00,1.972730447030978995e+00,1.788120945263579564e+00
1.137379162787009179e-01,2.893958491977683067e+00,2.841145481588317701e+00,2.775374200145305448e+00,2.690738363213193374e+00,2.585066610432234846e+00,2.458563214961285048e+00,2.312884853858317324e+00,2.150751960197123225e+00,1.974725337570092831e+00,1.787742540484678733e+00
1.142456748335165528e-01,2.909008851183626287e+00,2.855384548801992661e+00,2.788611475027796160e+00,2.702700801486738413e+00,2.595460602348152790e+00,2.467114807860464776e+00,2.319364618825196622e+00,2.154992209966217320e+00,1.976618653683119620e+00,1.787246828871624116e+00
1.147534333883321739e-01,2.924082932546786306e+00,2.869638130851668301e+00,2.801852113148065815e+00,2.714652775480970615e+00,2.605827709377662060e+00,2.475621124982837706e+00,2.325779699346207430e+00,2.159148495853265182e+00,1.978409981018807828e+00,1.786633487661120956e+00
1.152611919431478088e-01,2.939180799703839497e+00,2.883906222131566111e+00,2.815096029590227644e+00,2.726594109625800399e+00,2.616167660996666644e+00,2.484081809161593934e+00,2.332129675634273092e+00,2.163220376124136202e+00,1.980098912273241085e+00,1.785902214130965504e+00
1.157689504979634298e-01,2.954302549133255962e+00,2.898188847086326181e+00,2.828343166207018644e+00,2.738524651165059165e+00,2.626480204875646152e+00,2.492496516150238595e+00,2.338414134722006210e+00,2.167207408443846628e+00,1.981685029856805391e+00,1.785052681948437581e+00
1.162767090527790648e-01,2.969448281865849193e+00,2.912486034109453392e+00,2.841593468166758729e+00,2.750444250027279214e+00,2.636765090853867122e+00,2.500864903613640333e+00,2.344632665679195149e+00,2.171109153085098775e+00,1.983167919773794807e+00,1.784084569643017204e+00
1.167844676075946997e-01,2.984618099021703053e+00,2.926797811388548887e+00,2.854846880172931201e+00,2.762352755517031966e+00,2.647022068216244861e+00,2.509186629124854573e+00,2.350784858506928643e+00,2.174925172974459198e+00,1.984547173199919579e+00,1.782997564258926415e+00
1.172922261624103207e-01,2.999812101844734347e+00,2.941124206934203844e+00,2.868103346487347327e+00,2.774250016332773683e+00,2.657250885707522325e+00,2.517461350178693102e+00,2.356870304154508933e+00,2.178655033716238698e+00,1.985822386514654037e+00,1.781791361393041173e+00
1.177999847172259557e-01,3.015030391736465365e+00,2.955465248608192486e+00,2.881362810952728282e+00,2.786135880584270197e+00,2.667451291546233172e+00,2.525688724205319424e+00,2.362888594536631803e+00,2.182298303616825308e+00,1.986993161334111857e+00,1.780465665233236905e+00
1.183077432720415767e-01,3.030273070289005943e+00,2.969820964150961640e+00,2.894625217014703100e+00,2.798010195809595757e+00,2.677623033438450317e+00,2.533868408583873855e+00,2.368839322550831294e+00,2.185854553709465797e+00,1.988059104544441569e+00,1.779020188597164598e+00
1.188155018268572116e-01,3.045540239317256148e+00,2.984191381208424865e+00,2.907890507743227104e+00,2.809872808991723758e+00,2.687765858591331991e+00,2.542000060656127935e+00,2.374722082095193088e+00,2.189323357779499268e+00,1.989019828335749196e+00,1.777454652971462545e+00
1.193232603816728327e-01,3.060832000890311821e+00,2.998576527358051802e+00,2.921158625853417234e+00,2.821723566574685815e+00,2.697879513726448408e+00,2.550083337740165490e+00,2.380536468086332569e+00,2.192704292390041498e+00,1.989874950236542261e+00,1.775768788551399746e+00
1.198310189364884676e-01,3.076148457362090305e+00,3.012976430134260752e+00,2.934429513725806959e+00,2.833562314479322275e+00,2.707963745092903274e+00,2.558117897144099206e+00,2.386282076477642455e+00,2.195996936908123143e+00,1.990624093148700258e+00,1.773962334280952513e+00
1.203387774913040886e-01,3.091489711401161689e+00,3.027391117053108260e+00,2.947703113426014987e+00,2.845388898118604182e+00,2.718018298480239903e+00,2.566103396179805429e+00,2.391958504277803321e+00,2.199200873531275136e+00,1.991266885382967144e+00,1.772035037893314957e+00
1.208465360461197236e-01,3.106855866019800239e+00,3.041820615636280589e+00,2.960979366723838435e+00,2.857203162412542241e+00,2.728042919231141727e+00,2.574039492176700694e+00,2.397565349569565463e+00,2.202315687314567505e+00,1.991802960694967650e+00,1.769986655951840904e+00
1.213542946009353585e-01,3.122247024602240906e+00,3.056264953434382647e+00,2.974258215111757586e+00,2.869004951802673453e+00,2.738037352253914758e+00,2.581925842495536028e+00,2.403102211528793219e+00,2.205340966198099384e+00,1.992231958321749818e+00,1.767816953891421017e+00
1.218620531557509795e-01,3.137663290932152460e+00,3.070724158049528807e+00,2.987539599822864211e+00,2.880794110266127639e+00,2.748001342034764871e+00,2.589762104542225440e+00,2.408568690443779303e+00,2.208276301034939326e+00,1.992553523018848916e+00,1.765525706060290467e+00
1.223698117105666144e-01,3.153104769219323700e+00,3.085198257157233392e+00,3.000823461848204143e+00,2.892570481329277410e+00,2.757934632649863715e+00,2.597547935781706840e+00,2.413964387734823358e+00,2.211121285619517707e+00,1.992767305097876473e+00,1.763112695762272031e+00
1.228775702653822355e-01,3.168571564125556517e+00,3.099687278527596401e+00,3.014109741953538091e+00,2.904333908080965365e+00,2.767836967777197898e+00,2.605282993751822040e+00,2.419288905974077863e+00,2.213875516716469427e+00,1.992872960464633580e+00,1.760577715299450841e+00
1.233853288201978704e-01,3.184063780789781362e+00,3.114191250045796888e+00,3.027398380695524693e+00,2.916084233185314734e+00,2.777708090708215227e+00,2.612966936077237623e+00,2.424541848905663599e+00,2.216538594089929148e+00,1.992870150657747530e+00,1.757920566015282127e+00
1.238930873750134914e-01,3.199581524852371128e+00,3.128710199731878472e+00,3.040689318437314714e+00,2.927821298894116797e+00,2.787547744359253343e+00,2.620599420483384012e+00,2.429722821466046234e+00,2.219110120533274610e+00,1.992758542887831830e+00,1.755141058338133053e+00
1.244008459298291264e-01,3.215124902478684099e+00,3.143244155759839398e+00,3.053982495363570138e+00,2.939544947058804869e+00,2.797355671282761858e+00,2.628180104810431850e+00,2.434831429804685587e+00,2.221589701899325586e+00,1.992537810077172455e+00,1.752239011825256432e+00
1.249086044846447474e-01,3.230694020381803089e+00,3.157793146476018720e+00,3.067277851494896623e+00,2.951255019142000613e+00,2.807131613678310433e+00,2.635708647027291462e+00,2.439867281304947788e+00,2.223976947130990922e+00,1.992207630899935022e+00,1.749214255207198532e+00
1.254163630394603823e-01,3.246288985844500985e+00,3.172357200416786593e+00,3.080575326701695982e+00,2.962951356228650468e+00,2.816875313403387704e+00,2.643184705245646526e+00,2.444829984605284778e+00,2.226271468292366773e+00,1.991767689822898424e+00,1.746066626432638769e+00
1.259241215942760173e-01,3.261909906740406040e+00,3.186936346325529801e+00,3.093874860717436448e+00,2.974633799036731752e+00,2.826586511983988359e+00,2.650607937734010378e+00,2.449719149620681602e+00,2.228472880600286921e+00,1.991217677146710496e+00,1.742795972713663710e+00
1.264318801490916522e-01,3.277556891554392227e+00,3.201530613168940498e+00,3.107176393151340754e+00,2.986302187927551977e+00,2.836264950624989289e+00,2.657978002931818295e+00,2.454534387564370590e+00,2.230580802456326062e+00,1.990557289047669265e+00,1.739402150571472960e+00
1.269396387039072593e-01,3.293230049402170234e+00,3.216140030152599305e+00,3.120479863500492002e+00,2.997956362915614292e+00,2.845910370220314345e+00,2.665294559463543322e+00,2.459275310969809336e+00,2.232594855479248963e+00,1.989786227620027326e+00,1.735885025882519583e+00
1.274473972587229220e-01,3.308929490049101307e+00,3.230764626735869616e+00,3.133785211161359996e+00,3.009596163678078806e+00,2.855522511362892590e+00,2.672557266152845390e+00,2.463941533712931342e+00,2.234514664537917472e+00,1.988904200918819809e+00,1.732244473925081074e+00
1.279551558135385292e-01,3.324655323928211281e+00,3.245404432646072479e+00,3.147092375440738721e+00,3.021221429563788696e+00,2.865101114354393186e+00,2.679765782036741761e+00,2.468532671034654236e+00,2.236339857784641616e+00,1.987910923003217478e+00,1.728480379426267088e+00
1.284629143683541641e-01,3.340407662157434565e+00,3.260059477891985136e+00,3.160401295566113600e+00,3.032831999601892647e+00,2.874645919214767975e+00,2.686919766379820107e+00,2.473048339563666431e+00,2.238070066688989890e+00,1.986806113980401856e+00,1.724592636609455498e+00
1.289706729231697713e-01,3.356186616556050328e+00,3.274729792776615689e+00,3.173711910695432792e+00,3.044427712510032968e+00,2.884156665691564481e+00,2.694018878688464902e+00,2.477488157339469144e+00,2.239704926072043190e+00,1.985589500049967038e+00,1.720581149242166763e+00
1.294784314779854340e-01,3.371992299660350412e+00,3.289415407909298761e+00,3.187024159926311384e+00,3.056008406702128699e+00,2.893633093269042611e+00,2.701062778725125568e+00,2.481851743835692847e+00,2.241244074141104825e+00,1.984260813548842206e+00,1.716445830684365959e+00
1.299861900328010411e-01,3.387824824738497220e+00,3.304116354217067730e+00,3.200337982304635176e+00,3.067573920295720846e+00,2.903074941177066659e+00,2.708051126522603269e+00,2.486138719983676637e+00,2.242687152524857730e+00,1.982819792996741715e+00,1.712186603937204010e+00
1.304939485876166760e-01,3.403684305804624444e+00,3.318832662955354174e+00,3.213653316832607132e+00,3.079124091118923268e+00,2.912481948399802345e+00,2.714983582398376338e+00,2.490348708196316263e+00,2.244033806308979528e+00,1.981266183142134762e+00,1.707803401692184142e+00
1.310017071424323110e-01,3.419570857632118877e+00,3.333564365717960776e+00,3.226970102476184987e+00,3.090658756716929023e+00,2.921853853684187374e+00,2.721859806968948803e+00,2.494481332392178174e+00,2.245283684072199470e+00,1.979599735008743977e+00,1.703296166380769971e+00
1.315094656972479459e-01,3.435484595766133520e+00,3.348311494446351233e+00,3.240288278171957526e+00,3.102177754358110384e+00,2.931190395548200378e+00,2.728679461164226439e+00,2.498536218019879129e+00,2.246436437922814999e+00,1.977820205942563803e+00,1.698664850224419709e+00
1.320172242520635530e-01,3.451425636535308428e+00,3.363074081438230944e+00,3.253607782833427553e+00,3.113680921039700955e+00,2.940491312288915360e+00,2.735442206241927021e+00,2.502512992082735366e+00,2.247491723535653740e+00,1.975927359659405136e+00,1.693909415285058229e+00
1.325249828068791880e-01,3.467394097062707292e+00,3.377852159355435369e+00,3.266928555356721109e+00,3.125168093493052357e+00,2.949756341990348751e+00,2.742147703802018555e+00,2.506411283163676007e+00,2.248449200189490682e+00,1.973920966292962653e+00,1.689029833515977241e+00
1.330327413616948229e-01,3.483390095275956888e+00,3.392645761231109169e+00,3.280250534625705150e+00,3.136639108188473024e+00,2.958985222531089754e+00,2.748795615801181924e+00,2.510230721450422919e+00,2.249308530804913442e+00,1.971800802443407274e+00,1.684026086813174006e+00
1.335404999165104578e-01,3.499413749916606697e+00,3.407454920476187255e+00,3.293573659516530583e+00,3.148093801339646447e+00,2.968177691591722400e+00,2.755385604567305524e+00,2.513970938760940133e+00,2.250069381982640060e+00,1.969566651226501763e+00,1.678898167067119696e+00
1.340482584713260650e-01,3.515465180548701607e+00,3.422279670885183922e+00,3.306897868901589987e+00,3.159532008907636413e+00,2.977333486662039341e+00,2.761917332814011861e+00,2.517631568569146605e+00,2.250731424042287987e+00,1.967218302323240353e+00,1.673646076214962086e+00
1.345560170261416999e-01,3.531544507566566349e+00,3.437120046641271021e+00,3.320223101652898912e+00,3.170953566604465923e+00,2.986452345048041579e+00,2.768390463655208578e+00,2.521212246030899884e+00,2.251294331061595599e+00,1.964755552030012398e+00,1.668269826293158564e+00
1.350637755809573348e-01,3.547651852201795464e+00,3.451976082320661110e+00,3.333549296644885640e+00,3.182358309896276882e+00,2.995534003878726370e+00,2.774804660619670127e+00,2.524712608010240000e+00,2.251757780916090468e+00,1.962178203309290048e+00,1.662769439490546786e+00
1.355715341357729697e-01,3.563787336529463889e+00,3.466847812896287184e+00,3.346876392756604979e+00,3.193746074006074132e+00,3.004578200112667297e+00,2.781159587665648303e+00,2.528132293105907813e+00,2.252121455319214149e+00,1.959486065840839952e+00,1.657144948201845658e+00
1.360792926905885769e-01,3.579951083473545292e+00,3.481735273740785619e+00,3.360204328873369839e+00,3.205116693916046255e+00,3.013584670544379396e+00,2.787454909195511199e+00,2.531470941678124476e+00,2.252385039862895955e+00,1.956678956073460318e+00,1.651396395081590418e+00
1.365870512454042396e-01,3.596143216811551468e+00,3.496638500628781898e+00,3.373533043887805505e+00,3.216470004369474278e+00,3.022553151810479122e+00,2.793690290070415472e+00,2.534728195875639134e+00,2.252548224058575244e+00,1.953756697277236221e+00,1.645523833098495814e+00
1.370948098002198468e-01,3.612363861178367941e+00,3.511557529738462691e+00,3.386862476700306601e+00,3.227805839872207372e+00,3.031483380395626259e+00,2.799865395624998587e+00,2.537903699663044410e+00,2.252610701378678915e+00,1.950719119596326934e+00,1.639527325590262263e+00
1.376025683550354817e-01,3.628613142069315511e+00,3.526492397652461364e+00,3.400192566218928736e+00,3.239124034693730891e+00,3.040375092638259336e+00,2.805979891682109706e+00,2.540997098848358338e+00,2.252572169298550087e+00,1.947566060102273511e+00,1.633406946318807673e+00
1.381103269098510888e-01,3.644891185842421777e+00,3.541443141358038282e+00,3.413523251358691724e+00,3.250424422867814300e+00,3.049228024736120091e+00,2.812033444567563212e+00,2.544008041110871865e+00,2.252432329338823536e+00,1.944297362847827282e+00,1.627162779525932024e+00
1.386180854646667515e-01,3.661198119719903499e+00,3.556409798246563447e+00,3.426854471040301497e+00,3.261706838192731439e+00,3.058041912751565228e+00,2.818025721124924665e+00,2.546936176029262811e+00,2.252190887108255435e+00,1.940912878921305929e+00,1.620794919989417160e+00
1.391258440194823587e-01,3.677534071788857162e+00,3.571392406112289031e+00,3.440186164188284490e+00,3.272971114231069123e+00,3.066816492616667222e+00,2.823956388730322953e+00,2.549781155109980268e+00,2.251847552347006065e+00,1.937412466501474917e+00,1.614303473079562901e+00
1.396336025742979936e-01,3.693899171001168380e+00,3.586391003150432244e+00,3.453518269728547807e+00,3.284217084309112078e+00,3.075551500138105077e+00,2.829825115307293526e+00,2.552542631815890140e+00,2.251402038970371056e+00,1.933795990912949847e+00,1.607688554816151028e+00
1.401413611291136563e-01,3.710293547172639705e+00,3.601405627954563204e+00,3.466850726585362530e+00,3.295444581515815319e+00,3.084246671001846352e+00,2.835631569341651836e+00,2.555220261595192444e+00,2.250854065112960267e+00,1.930063324682118386e+00,1.600950291925837821e+00
1.406491196839292634e-01,3.726717330981298648e+00,3.616436319513260056e+00,3.480183473677734174e+00,3.306653438701335990e+00,3.092901740777606712e+00,2.841375419896387200e+00,2.557813701910600201e+00,2.250203353173338527e+00,1.926214347593603105e+00,1.594088821900001784e+00
1.411568782387448984e-01,3.743170653964979167e+00,3.631483117206121491e+00,3.493516449915248234e+00,3.317843488475186842e+00,3.101516444923122062e+00,2.847056336626604622e+00,2.560322612268792319e+00,2.249449629859106015e+00,1.922248946747222131e+00,1.587104293052987503e+00
1.416646367935605055e-01,3.759653648518039404e+00,3.646546060799010558e+00,3.506849594193266029e+00,3.329014563203918975e+00,3.110090518788179548e+00,2.852673989794469289e+00,2.562746654250126266e+00,2.248592626232436942e+00,1.918167016615501375e+00,1.579996864580824001e+00
1.421723953483761682e-01,3.776166447887358224e+00,3.661625190438654531e+00,3.520182845387592074e+00,3.340166495008425329e+00,3.118623697618462476e+00,2.858228050284203459e+00,2.565085491538618090e+00,2.247632077756065883e+00,1.913968459101687891e+00,1.572766706620340571e+00
1.426801539031917754e-01,3.792709186167510182e+00,3.676720546646520482e+00,3.533516142348539280e+00,3.351299115760811631e+00,3.127115716559173642e+00,2.863718189617100673e+00,2.567338789952195555e+00,2.246567724339725736e+00,1.909653183598298831e+00,1.565414000308735787e+00
1.431879124580074103e-01,3.809281998295151794e+00,3.691832170311982075e+00,3.546849423894402609e+00,3.362412257080838351e+00,3.135566310658446820e+00,2.869144079966571059e+00,2.569506217473212839e+00,2.245399310387043545e+00,1.905221107046199291e+00,1.557938937843581284e+00
1.436956710128230175e-01,3.825885020042634643e+00,3.706960102684802472e+00,3.560182628804365645e+00,3.373505750331952768e+00,3.143975214870546431e+00,2.874505394173213269e+00,2.571587444279227697e+00,2.244126584842872862e+00,1.900672153994187541e+00,1.550341722543241652e+00
1.442034295676386801e-01,3.842518388010831121e+00,3.722104385366919121e+00,3.573515695810827175e+00,3.384579426616910691e+00,3.152342164058867358e+00,2.879801805759923283e+00,2.573582142774057502e+00,2.242749301241091509e+00,1.896006256659116929e+00,1.542622568907739966e+00
1.447111881224542873e-01,3.859182239621150590e+00,3.737265060303505582e+00,3.586848563591127803e+00,3.395633116772952320e+00,3.160666892998706956e+00,2.885032988947022758e+00,2.575489987619090648e+00,2.241267217752845209e+00,1.891223354986542260e+00,1.534781702680060977e+00
1.452189466772699222e-01,3.875876713106791271e+00,3.752442169773353875e+00,3.600181170758709470e+00,3.406666651366585974e+00,3.168949136379837661e+00,2.890198618667420227e+00,2.577310655764869285e+00,2.239680097235239753e+00,1.886323396711883316e+00,1.526819360907873957e+00
1.457267052320855572e-01,3.892601947503199433e+00,3.767635756378553413e+00,3.613513455853693213e+00,3.417679860687935722e+00,3.177188628808866433e+00,2.895298370581803837e+00,2.579043826482939394e+00,2.237987707280487903e+00,1.881306337422113950e+00,1.518735792005695417e+00
1.462344637869011921e-01,3.909358082637742537e+00,3.782845863033471367e+00,3.626845357332874720e+00,3.428672574744683565e+00,3.185385104811385482e+00,2.900331921093863397e+00,2.580689181397967769e+00,2.236189820265507500e+00,1.876172140617978545e+00,1.510531255817483709e+00
1.467422223417167992e-01,3.926145259118563047e+00,3.798072532953001179e+00,3.640176813559110158e+00,3.439644623255562639e+00,3.193538298833892952e+00,2.905298947365527074e+00,2.582246404520120109e+00,2.234286213401967203e+00,1.870920777776732713e+00,1.502206023679676150e+00
1.472499808965324342e-01,3.942963618322708808e+00,3.813315809640172915e+00,3.653507762790177527e+00,3.450595835643475162e+00,3.201647945245540861e+00,2.910199127332254498e+00,2.583715182277715794e+00,2.232276668786789209e+00,1.865552228415401803e+00,1.493760378484638496e+00
1.477577394513480691e-01,3.959813302383425437e+00,3.828575736873014446e+00,3.666838143167008290e+00,3.461526041028161860e+00,3.209713778339638335e+00,2.915032139718335635e+00,2.585095203550142440e+00,2.230160973453095608e+00,1.860066480154566992e+00,1.485194614744562713e+00
1.482654980061637040e-01,3.976694454176648907e+00,3.843852358690701188e+00,3.680167892701332821e+00,3.472435068218435728e+00,3.217735532334943915e+00,2.919797664052217190e+00,2.586386159701033360e+00,2.227938919421613040e+00,1.854463528782681836e+00,1.476509038655805517e+00
1.487732565609793112e-01,3.993607217306797796e+00,3.859145719379088124e+00,3.693496949262809803e+00,3.483322745704062751e+00,3.225712941376790432e+00,2.924495380681891632e+00,2.587587744611728358e+00,2.225610303752524999e+00,1.848743378320895303e+00,1.467703968163626138e+00
1.492810151157949738e-01,4.010551736091636066e+00,3.874455863455407822e+00,3.706825250565463747e+00,3.494188901647122591e+00,3.233645739537922559e+00,2.929124970790258686e+00,2.588699654714976539e+00,2.223174928597775324e+00,1.842906041088425262e+00,1.458779733027410153e+00
1.497887736706105810e-01,4.027528155546487909e+00,3.889782835652400905e+00,3.720152734153649110e+00,3.505033363873046426e+00,3.241533660819199802e+00,2.933686116410571199e+00,2.589721589028928683e+00,2.220632601253825111e+00,1.836951537768429565e+00,1.449736674886273669e+00
1.502965322254262159e-01,4.044536621367599061e+00,3.905126680901678693e+00,3.733479337387382913e+00,3.515855959861188929e+00,3.249376439150051255e+00,2.938178500441881891e+00,2.590653249191385399e+00,2.217983134214855934e+00,1.830879897474412266e+00,1.440575147325126260e+00
1.508042907802418231e-01,4.061577279914699190e+00,3.920487444316382852e+00,3.746804997427081840e+00,3.526656516734974822e+00,3.257173808388714065e+00,2.942601806664517206e+00,2.591494339494309074e+00,2.215226345226426030e+00,1.824691157817154519e+00,1.431295515941166219e+00
1.513120493350574858e-01,4.078650278192801792e+00,3.935865171173160704e+00,3.760129651217740676e+00,3.537434861251642193e+00,3.264925502322276962e+00,2.946955719755591563e+00,2.592244566918612936e+00,2.212362057339589239e+00,1.818385364972177731e+00,1.421898158410815460e+00
1.518198078898730929e-01,4.095755763833203389e+00,3.951259906893438867e+00,3.773453235472521872e+00,3.548190819791559480e+00,3.272631254666502620e+00,2.951239925304542489e+00,2.592903641169207241e+00,2.209390098965442473e+00,1.811962573747710747e+00,1.412383464557067425e+00
1.523275664446887279e-01,4.112893885073733991e+00,3.966671697024013454e+00,3.786775686655782902e+00,3.558924218347141455e+00,3.280290799065455509e+00,2.955454109828704823e+00,2.593471274710315466e+00,2.206310303930140382e+00,1.805422847653188612e+00,1.402751836417271747e+00
1.528353249995043350e-01,4.130064790738133595e+00,3.982100587216883980e+00,3.800096940965464576e+00,3.569634882511300233e+00,3.287903869090886388e+00,2.959597960788896476e+00,2.593947182801060958e+00,2.203122511530364758e+00,1.798766258968296894e+00,1.393003688311386767e+00
1.533430835543199977e-01,4.147268630214723473e+00,3.997546623208443783e+00,3.813416934314957984e+00,3.580322637465521485e+00,3.295470198241434723e+00,2.963671166605046814e+00,2.594331083531311144e+00,2.199826566589226928e+00,1.791992888812504070e+00,1.383139446910614412e+00
1.538508421091356049e-01,4.164505553434294072e+00,4.013009850797981670e+00,3.826735602314392359e+00,3.590987307967530295e+00,3.302989519941631258e+00,2.967673416671869013e+00,2.594622697857808191e+00,2.196422319512645327e+00,1.785102827215142574e+00,1.373159551306493364e+00
1.543586006639512398e-01,4.181775710847119853e+00,4.028490315825406398e+00,3.840052880251269229e+00,3.601628718338470314e+00,3.310461567540635031e+00,2.971604401374508875e+00,2.594821749640527031e+00,2.192909626346137841e+00,1.778096173185992779e+00,1.363064453080419902e+00
1.548663592187668747e-01,4.199079253399237821e+00,4.043988064148315686e+00,3.853368703070570334e+00,3.612246692449718743e+00,3.317886074310806954e+00,2.975463812104283789e+00,2.594927965679353576e+00,2.189288348832123976e+00,1.770973034786441636e+00,1.352854616373640351e+00
1.553741177735825096e-01,4.216416332508005738e+00,4.059503141618425737e+00,3.866683005354318858e+00,3.622841053709301207e+00,3.325262773446081344e+00,2.979251341274420817e+00,2.594941075750985870e+00,2.185558354467609377e+00,1.763733529201079397e+00,1.342530517957582381e+00
1.558818763283981168e-01,4.233787100036727757e+00,4.075035594057165866e+00,3.879995721300449230e+00,3.633411625047807902e+00,3.332591398060067878e+00,2.982966682335816078e+00,2.594860812646122561e+00,2.181719516562378836e+00,1.756377782809911636e+00,1.332092647304733646e+00
1.563896348832137517e-01,4.251191708268627245e+00,4.090585467230704708e+00,3.893306784701210610e+00,3.643958228903970920e+00,3.339871681184002128e+00,2.986609529792836781e+00,2.594686912206901397e+00,2.177771714297591199e+00,1.748905931261013569e+00,1.321541506659851484e+00
1.568973934380293866e-01,4.268630309879954510e+00,4.106152806824194812e+00,3.906616128920918030e+00,3.654480687209782364e+00,3.347103355764466048e+00,2.990179579219166328e+00,2.594419113364644147e+00,2.173714832784887196e+00,1.741318119543789233e+00,1.310877611111694874e+00
1.574051519928450216e-01,4.286103057912297842e+00,4.121737658415311145e+00,3.919923686873111990e+00,3.664978821375168838e+00,3.354286154660857555e+00,2.993676527273624988e+00,2.594057158177807132e+00,2.169548763125876967e+00,1.733614502062684970e+00,1.300101488665126759e+00
1.579129105476606287e-01,4.303610105744223091e+00,4.137340067447206060e+00,3.933229390997239339e+00,3.675452452272339965e+00,3.361419810642743755e+00,2.997100071716101599e+00,2.593600791870258160e+00,2.165273402472133402e+00,1.725795242711455124e+00,1.289213680313653576e+00
1.584206691024762914e-01,4.321151607061971767e+00,4.152960079200601839e+00,3.946533173234618275e+00,3.685901400219605328e+00,3.368504056386898871e+00,3.000449911423436866e+00,2.593049762869779951e+00,2.160888654085610039e+00,1.717860514947960437e+00,1.278214740112437298e+00
1.589284276572918986e-01,4.338727715829428178e+00,4.168597738765262406e+00,3.959834965003877549e+00,3.696325484964818830e+00,3.375538624474181848e+00,3.003725746405372821e+00,2.592403822846858663e+00,2.156394427399526137e+00,1.709810501869489796e+00,1.267105235251724471e+00
1.594361862121075335e-01,4.356338586257356482e+00,4.184253091010785575e+00,3.973134697175844554e+00,3.706724525668426029e+00,3.382523247386208798e+00,3.006927277820529376e+00,2.591662726753732215e+00,2.151790638079684292e+00,1.701645396288580692e+00,1.255885746130679159e+00
1.599439447669231684e-01,4.373984372771843709e+00,4.199926180556722954e+00,3.986432300047864530e+00,3.717098340886108687e+00,3.389457657501829146e+00,3.010054207992424402e+00,2.590826232863713052e+00,2.147077208086243250e+00,1.693365400809366372e+00,1.244556866431647757e+00
1.604517033217388033e-01,4.391665229981760454e+00,4.215617051741791244e+00,3.999727703317366601e+00,3.727446748550860889e+00,3.396341587093286929e+00,3.013106240425456939e+00,2.589894102810761822e+00,2.142254065735971658e+00,1.684970727904515631e+00,1.233119203194963820e+00
1.609594618765544383e-01,4.409381312645756168e+00,4.231325748592697167e+00,4.013020836055116725e+00,3.737769565954875972e+00,3.403174768322335453e+00,3.016083079821020974e+00,2.588866101629356820e+00,2.137321145764913055e+00,1.676461599992592699e+00,1.221573376894021790e+00
1.614672204313700454e-01,4.427132775638259687e+00,4.247052314792064465e+00,4.026311626677712141e+00,3.748066609730860144e+00,3.409956933236022447e+00,3.018984432093571257e+00,2.587741997794590798e+00,2.132278389391504270e+00,1.667838249515985805e+00,1.209920021510868082e+00
1.619749789861856804e-01,4.444919773914638661e+00,4.262796793645613036e+00,4.039600002919460309e+00,3.758337695832906000e+00,3.416687813762261605e+00,3.021810004386721094e+00,2.586521563262565326e+00,2.127125744380188088e+00,1.659100919019411702e+00,1.198159784612284451e+00
1.624827375410013153e-01,4.462742462475786098e+00,4.278559228048838925e+00,4.052885891803849283e+00,3.768582639517082278e+00,3.423367141705286443e+00,3.024559505089430722e+00,2.585204573511048487e+00,2.121863165105430937e+00,1.650249861228855863e+00,1.186293327426178212e+00
1.629904960958169502e-01,4.480600996331753905e+00,4.294339660452831886e+00,4.066169219614284458e+00,3.778801255321487140e+00,3.429994648740800844e+00,3.027232643852150851e+00,2.583790807580375049e+00,2.116490612616200195e+00,1.641285339131076437e+00,1.174321324918480069e+00
1.634982546506325574e-01,4.498495530464595937e+00,4.310138132829401059e+00,4.079449911864269751e+00,3.788993357045900012e+00,3.436570066410943536e+00,3.029829131603032799e+00,2.582280048114644178e+00,2.111008054700920678e+00,1.632207626053666871e+00,1.162244465870497567e+00
1.640060132054482200e-01,4.516426219790562691e+00,4.325954686635625102e+00,4.092727893267104733e+00,3.799158757731093239e+00,3.443093126119098013e+00,3.032348680564194154e+00,2.580672081403188933e+00,2.105415465952868104e+00,1.623017005745591268e+00,1.150063452956640475e+00
1.645137717602638272e-01,4.534393219121333196e+00,4.341789362777531025e+00,4.106003087704840127e+00,3.809297269637591299e+00,3.449563559124375178e+00,3.034791004267920034e+00,2.578966697422239385e+00,2.099712827835964468e+00,1.613713772458235551e+00,1.137779002822594032e+00
1.650215303150794621e-01,4.552396683124650067e+00,4.357642201573264984e+00,4.119275418196840732e+00,3.819408704224173334e+00,3.455981096536038688e+00,3.037155817573032213e+00,2.577163689876972530e+00,2.093900128751116085e+00,1.604298231027036836e+00,1.125391846163945164e+00
1.655292888698950693e-01,4.570436766283913599e+00,4.373513242715318938e+00,4.132544806867540110e+00,3.829492872125761505e+00,3.462345469307539947e+00,3.039442836681129911e+00,2.575262856243707432e+00,2.087977364102923339e+00,1.594770696953602629e+00,1.112902727805254788e+00
1.660370474247107320e-01,4.588513622857284702e+00,4.389402525232328323e+00,4.145811174913855979e+00,3.839549583131101951e+00,3.468656408230531785e+00,3.041651779153021096e+00,2.573263997812482273e+00,2.081944536366911347e+00,1.585131496488370928e+00,1.100312406779529351e+00
1.665448059795263391e-01,4.606627406835649197e+00,4.405310087449857193e+00,4.159074442571737862e+00,3.849578646159772077e+00,3.474913643928449147e+00,3.043782363924998791e+00,2.571166919729765077e+00,2.075801655157129222e+00,1.575380966713771924e+00,1.087621656408161108e+00
1.670525645343419741e-01,4.624778271900318316e+00,4.421235966950948892e+00,4.172334529082559307e+00,3.859579869239135874e+00,3.481116906850179937e+00,3.045834311325369193e+00,2.568971431041570774e+00,2.069548737294251595e+00,1.565519455627874867e+00,1.074831264381172380e+00
1.675603230891576090e-01,4.642966371379279700e+00,4.437180200535386199e+00,4.185591352658405206e+00,3.869553059480448809e+00,3.487265927263197618e+00,3.047807343090803478e+00,2.566677344736763455e+00,2.063185806874176631e+00,1.555547322228723717e+00,1.061942032838174566e+00
1.680680816439732439e-01,4.661191858203219240e+00,4.453142824178745407e+00,4.198844830447196586e+00,3.879498023054872569e+00,3.493360435246710693e+00,3.049701182382829501e+00,2.564284477790613526e+00,2.056712895336951341e+00,1.545464936598965444e+00,1.048954778449431302e+00
1.685758401987888511e-01,4.679454884860454023e+00,4.469123872990489410e+00,4.212094878497023132e+00,3.889414565168917370e+00,3.499400160684509764e+00,3.051515553804330594e+00,2.561792651208681715e+00,2.050130041536265324e+00,1.535272679991182887e+00,1.035870332497584645e+00
1.690835987536044860e-01,4.697755562672932150e+00,4.485123345948028195e+00,4.225341383008778706e+00,3.899302469204651178e+00,3.505384821371316573e+00,3.053250180788247281e+00,2.559201695885579664e+00,2.043437303863807397e+00,1.524970959514425184e+00,1.022689552908492061e+00
1.695913573084201209e-01,4.716093960629470061e+00,4.501141205502172227e+00,4.238584200841440719e+00,3.909161498248774791e+00,3.511314125543361531e+00,3.054904788808586957e+00,2.556511455722357162e+00,2.036634761916138459e+00,1.514560206325515912e+00,1.009413316265657334e+00
1.700991158632357558e-01,4.734470252266988588e+00,4.517177504673324684e+00,4.251823262991766939e+00,3.918991470014031808e+00,3.517187814359510778e+00,3.056479114302082856e+00,2.553721765946104671e+00,2.029722472185814475e+00,1.504040822054190540e+00,9.960424737682607166e-01
1.706068744180513630e-01,4.752884616303903798e+00,4.533232300438953644e+00,4.265058503232599385e+00,3.928792203985479237e+00,3.523005630222025619e+00,3.057972895208649344e+00,2.550832464524618093e+00,2.022700496076073939e+00,1.493413216025170298e+00,9.825778871190050667e-01
1.711146329728669979e-01,4.771337232432856013e+00,4.549305650086321151e+00,4.278289855137429321e+00,3.938563519262662460e+00,3.528767315555236372e+00,3.059385870729765422e+00,2.547843392833272436e+00,2.015568901261830970e+00,1.482677806943662135e+00,9.690204300071392218e-01
1.716223915276826328e-01,4.789828281368020413e+00,4.565397611260355148e+00,4.291517252131726856e+00,3.948305234618948223e+00,3.534472612878535980e+00,3.060717781419904693e+00,2.544754395765576938e+00,2.008327761812462420e+00,1.471835023013380539e+00,9.553709881939153048e-01
1.721301500824982678e-01,4.808357944876514800e+00,4.581508241997092945e+00,4.304740627531615793e+00,3.958017168550283849e+00,3.540121264871146867e+00,3.061968369272146884e+00,2.541565321840114411e+00,2.000977158312720494e+00,1.460885302053754664e+00,9.416304595974801517e-01
1.726379086373138749e-01,4.826926405793895647e+00,4.597637600742705999e+00,4.317959914569867053e+00,3.967699139313384027e+00,3.545713014428665488e+00,3.063137377797965577e+00,2.538276023303868367e+00,1.993517177981772415e+00,1.449829091616323229e+00,9.277997543772121825e-01
1.731456671921295376e-01,4.845533848023748646e+00,4.613785746358098017e+00,4.331175046409229346e+00,3.977350964953343393e+00,3.551247604711377903e+00,3.064224552101194821e+00,2.534886356231929927e+00,1.985947914790365809e+00,1.438666849100318057e+00,9.138797950174930573e-01
1.736534257469451448e-01,4.864180456521356000e+00,4.629952738109070154e+00,4.344385956143079319e+00,3.986972463320663351e+00,3.556724779184345042e+00,3.065229638946176838e+00,2.531396180623597392e+00,1.978269469576124928e+00,1.427399041867444041e+00,8.998715164109338804e-01
1.741611843017607797e-01,4.882866417261483960e+00,4.646138635642084402e+00,4.357592576783416050e+00,3.996563452077721124e+00,3.562144281649270994e+00,3.066152386820086839e+00,2.527805360494854270e+00,1.970481950156966366e+00,1.416026147355832432e+00,8.857758659410217561e-01
1.746689428565763869e-01,4.901591917190226688e+00,4.662343498945574538e+00,4.370794841236170569e+00,4.006123748694648157e+00,3.567505856268132991e+00,3.066992545989438046e+00,2.524113763967236412e+00,1.962585471442648943e+00,1.404548653193198771e+00,8.715938035642281090e-01
1.751767014113920495e-01,4.920357144160970364e+00,4.678567388296857033e+00,4.383992682263857965e+00,4.015653170434642760e+00,3.572809247578596636e+00,3.067749868550763814e+00,2.520321263353082486e+00,1.954580155544444642e+00,1.392967057309177470e+00,8.573263018915405764e-01
1.756844599662076567e-01,4.939162286854422490e+00,4.694810364194594854e+00,4.397186032435545400e+00,4.025151534328700542e+00,3.578054200501193716e+00,3.068424108475480416e+00,2.516427735237173113e+00,1.946466131882942818e+00,1.381281868046856376e+00,8.429743462694525569e-01
1.761922185210232916e-01,4.958007534682761452e+00,4.711072487276865672e+00,4.410374824064166255e+00,4.034618657139779074e+00,3.583240460338283917e+00,3.069015021648929142e+00,2.512433060554748909e+00,1.938243537293971031e+00,1.369493604273484877e+00,8.285389348603741100e-01
1.766999770758389265e-01,4.976893077677850385e+00,4.727353818224774962e+00,4.423558989131146646e+00,4.044054355316377247e+00,3.588367772764779140e+00,3.069522365903595507e+00,2.508337124665920292e+00,1.929912516132654021e+00,1.357602795490387537e+00,8.140210787225032885e-01
1.772077356306545615e-01,4.995819106363555306e+00,4.743654417651668176e+00,4.436738459198374507e+00,4.053458444935547078e+00,3.593435883810653486e+00,3.069945901046508219e+00,2.504139817426457526e+00,1.921473220375590873e+00,1.345609981942053279e+00,7.994218018891243727e-01
1.777154941854701686e-01,5.014785811612152422e+00,4.759974345977905585e+00,4.449913165307494367e+00,4.062830741635324650e+00,3.598444539835213618e+00,3.070285388880818367e+00,2.499841033254970757e+00,1.912925809721164327e+00,1.333515714724421208e+00,7.847421414473547685e-01
1.782232527402858036e-01,5.033793384484830824e+00,4.776313663291218425e+00,4.463083037866531377e+00,4.072171060536592613e+00,3.603393487493155689e+00,3.070540593221554815e+00,2.495440671196469840e+00,1.904270451687972043e+00,1.321320555892348869e+00,7.699831476163262467e-01
1.787310112951014385e-01,5.052842016056272811e+00,4.792672429192640138e+00,4.476248006523841916e+00,4.081479216154360046e+00,3.608282473692384862e+00,3.070711279905562474e+00,2.490938634982314603e+00,1.895507321711389137e+00,1.309025078566276479e+00,7.551458838248159555e-01
1.792387698499170734e-01,5.071931897223341146e+00,4.809050702628011820e+00,4.489408000029400547e+00,4.090755022298472987e+00,3.613111245543615180e+00,3.070797216795614570e+00,2.486334833086546237e+00,1.886636603238255327e+00,1.296629867038072703e+00,7.402314267883096655e-01
1.797465284047327083e-01,5.091063218497845710e+00,4.825448541705063654e+00,4.502562946083410900e+00,4.099998291963744990e+00,3.617879550301739133e+00,3.070798173778709117e+00,2.481629178778606004e+00,1.877658487819688471e+00,1.284135516876073746e+00,7.252408665855114567e-01
1.802542869595483155e-01,5.110236169783407334e+00,4.841866003496072324e+00,4.515712771172249340e+00,4.109208837209520127e+00,3.622587135298973582e+00,3.070713922758539383e+00,2.476821590172439969e+00,1.868573175202025816e+00,1.271542635029309753e+00,7.101753067342915227e-01
1.807620455143639782e-01,5.129450940136417891e+00,4.858303143826099735e+00,4.528857400391742338e+00,4.118386469028653352e+00,3.627233747869778480e+00,3.070544237642147678e+00,2.471911990271985715e+00,1.859380873415888757e+00,1.258851839930915428e+00,6.950358642670724230e-01
1.812698040691795853e-01,5.148707717511067372e+00,4.874760017046792626e+00,4.541996757257757089e+00,4.127530997205912655e+00,3.631819135267545740e+00,3.070288894320754913e+00,2.466900307013047744e+00,1.850081798863382865e+00,1.246063761600742170e+00,6.798236698056685512e-01
1.817775626239952202e-01,5.168006688488500089e+00,4.891236675795777700e+00,4.555130763504146252e+00,4.136642230165824330e+00,3.636343044573068006e+00,3.069947670644770810e+00,2.461786473301557088e+00,1.840676176403413411e+00,1.233179041747141325e+00,6.645398676355467327e-01
1.822853211788108552e-01,5.187348037990022753e+00,4.907733170741612305e+00,4.568259338868001507e+00,4.145719974809916941e+00,3.640805222594773127e+00,3.069520346392982546e+00,2.456570427048214267e+00,1.831164239435136842e+00,1.220198333867951845e+00,6.491856157795476978e-01
1.827930797336264901e-01,5.206731948974439028e+00,4.924249550314331536e+00,4.581382400862250570e+00,4.154764036343416400e+00,3.645205415760741641e+00,3.069006703235921840e+00,2.451252111199519135e+00,1.821546229979531084e+00,1.207122303350663728e+00,6.337620860710302395e-01
1.833008382884420973e-01,5.226158602119441277e+00,4.940785860421549103e+00,4.594499864535570133e+00,4.163774218091340629e+00,3.649543370002485965e+00,3.068406524693412241e+00,2.445831473765187170e+00,1.811822398759101560e+00,1.193951627571781859e+00,6.182704642264746919e-01
1.838085968432577322e-01,5.245628175487121680e+00,4.957342144150154617e+00,4.607611642219645809e+00,4.172750321304041776e+00,3.653818830630515269e+00,3.067719596086294409e+00,2.440308467841949547e+00,1.801993005275707382e+00,1.180686995995370969e+00,6.027119499175115358e-01
1.843163553980733671e-01,5.265140844173563650e+00,4.973918441453573536e+00,4.620717643263749785e+00,4.181692144952161350e+00,3.658031542201666042e+00,3.066945704482330282e+00,2.434683051633734774e+00,1.792058317886512153e+00,1.167329110270786341e+00,5.870877568423955584e-01
1.848241139528890020e-01,5.284696779942504641e+00,4.990514788824596870e+00,4.633817773756640612e+00,4.190599485511002698e+00,3.662181248378205023e+00,3.066084638636287441e+00,2.428955188468246984e+00,1.782018613878076696e+00,1.153878684329612714e+00,5.713991127969373363e-01
1.853318725077046092e-01,5.304296150843152979e+00,5.007131218953828622e+00,4.646911936235832208e+00,4.199472136734358152e+00,3.666267691778718252e+00,3.065136188924199256e+00,2.423124846809908473e+00,1.771874179538544869e+00,1.140336444481746536e+00,5.556472597448267603e-01
1.858396310625202719e-01,5.323939120811983727e+00,5.023767760373620384e+00,4.660000029384116615e+00,4.208309889417713556e+00,3.670290613820750725e+00,3.064100147271810126e+00,2.417192000269221097e+00,1.761625310228013053e+00,1.126703129510745249e+00,5.398334538874848265e-01
1.863473896173358790e-01,5.343625870168356329e+00,5.040424455286642846e+00,4.673081962700469383e+00,4.217112542269562780e+00,3.674249761257613933e+00,3.062976309086719695e+00,2.411156624998120446e+00,1.751272303653603979e+00,1.112979480534713295e+00,5.239589530428295783e-01
1.868551481721515140e-01,5.363356654948681523e+00,5.057101411173166916e+00,4.686157698960996321e+00,4.225879933369491859e+00,3.678144905088910566e+00,3.061764478847587068e+00,2.405018692172506967e+00,1.740815440489634103e+00,1.099166211884007316e+00,5.080249806129784051e-01
1.873629067269671211e-01,5.383131688065915021e+00,5.073798697366095567e+00,4.699227169068209697e+00,4.234611877036505767e+00,3.681975802580690349e+00,3.060464458866544391e+00,2.398778183095028549e+00,1.730255023339881459e+00,1.085264069691522337e+00,4.920327981955999741e-01
1.878706652817827838e-01,5.402951177303218167e+00,5.090516378160097055e+00,4.712290299369632507e+00,4.243308184171091568e+00,3.685742209640293865e+00,3.059076053195531220e+00,2.392435084758965491e+00,1.719591364728732863e+00,1.071273813601570035e+00,4.759836826778295893e-01
1.883784238365983910e-01,5.422815331468544109e+00,5.107254518167014368e+00,4.725347016069232353e+00,4.251968665533566671e+00,3.689443882804885000e+00,3.057599068245989038e+00,2.385989389116791148e+00,1.708824785133469470e+00,1.057196213758779368e+00,4.598789224344224658e-01
1.888861823914140259e-01,5.442724360398754513e+00,5.124013182316406123e+00,4.738397245227033316e+00,4.260593131746721163e+00,3.693080579251783568e+00,3.056033312809406155e+00,2.379441093107392824e+00,1.697955613004989539e+00,1.043032050798155863e+00,4.437198172542096142e-01
1.893939409462296330e-01,5.462678474963732711e+00,5.140792435856057274e+00,4.751440912758697621e+00,4.269181393298495664e+00,3.696652056808857001e+00,3.054378598077953200e+00,2.372790198683319751e+00,1.686984184788322461e+00,1.028782115834466548e+00,4.275076782651855978e-01
1.899016995010452957e-01,5.482677887070551037e+00,5.157592344352521785e+00,4.764477944435144607e+00,4.277733260544684057e+00,3.700158073964991523e+00,3.052634737665203879e+00,2.366036712838039957e+00,1.675910844942906097e+00,1.014447210450915016e+00,4.112438278581861395e-01
1.904094580558609029e-01,5.502722809667629278e+00,5.174412973691640438e+00,4.777508265882143945e+00,4.286248543711663750e+00,3.703598389880628616e+00,3.050801547626949883e+00,2.359180647633223771e+00,1.664735945962653174e+00,1.000028146687137687e+00,3.949295996091945482e-01
1.909172166106765378e-01,5.522813456748956185e+00,5.191254390079098613e+00,4.790531802579939047e+00,4.294727052899163233e+00,3.706972764398372977e+00,3.048878846482099725e+00,2.352222020226033550e+00,1.653459848395776977e+00,9.855257470264849884e-01,3.785663382002340538e-01
1.914249751654921727e-01,5.542950043358298551e+00,5.208116660040951196e+00,4.803548479862858045e+00,4.303168598083050966e+00,3.710280958053671085e+00,3.046866455233670834e+00,2.345160852896444492e+00,1.642082920864409878e+00,9.709408443826282875e-01,3.621553993388917925e-01
1.919327337203078077e-01,5.563132785593457363e+00,5.224999850424175918e+00,4.816558222918930987e+00,4.311572989118158006e+00,3.713522732085557276e+00,3.044764197389865590e+00,2.337997173074569890e+00,1.630605540083985616e+00,9.562742820854583936e-01,3.456981496764368611e-01
1.924404922751234148e-01,5.583361900610535500e+00,5.241904028397218696e+00,4.829560956789518578e+00,4.319940035741124618e+00,3.716697848447474861e+00,3.042571898985242385e+00,2.330731013368015248e+00,1.619028090882405291e+00,9.415269138662971660e-01,3.291959667245560328e-01
1.929482508299390497e-01,5.603637606628245393e+00,5.258829261450554959e+00,4.842556606368940919e+00,4.328269547573286857e+00,3.719806069818161642e+00,3.040289388601970177e+00,2.323362411589239507e+00,1.607350966218971555e+00,9.266996038424065718e-01,3.126502387706902031e-01
1.934560093847546847e-01,5.623960122932216699e+00,5.275775617397234107e+00,4.855545096404104477e+00,4.336561334123577360e+00,3.722847159612610035e+00,3.037916497391176307e+00,2.315891410782945581e+00,1.595574567203108529e+00,9.117932265008151793e-01,2.960623647919925494e-01
1.939637679395703196e-01,5.644329669879353695e+00,5.292743164373451492e+00,4.868526351494145921e+00,4.344815204791470542e+00,3.725820881993094691e+00,3.035453059094378681e+00,2.308318059253475774e+00,1.583699303112847678e+00,8.968086666814361063e-01,2.794337543678823144e-01
1.944715264943859268e-01,5.664746468902195353e+00,5.309731970839105308e+00,4.881500296090066193e+00,4.353030968869944672e+00,3.728727001880271175e+00,3.032898910065012110e+00,2.300642410592236509e+00,1.571725591413098755e+00,8.817468195595030700e-01,2.627658275912187480e-01
1.949792850492015617e-01,5.685210742513318039e+00,5.326742105578373021e+00,4.894466854494380570e+00,4.361208435548481255e+00,3.731565284964345697e+00,3.030253889290039027e+00,2.292864523705130164e+00,1.559653857773686703e+00,8.666085906272991135e-01,2.460600149780745038e-01
1.954870436040171966e-01,5.705722714309747090e+00,5.343773637700275358e+00,4.907425950860765163e+00,4.369347413916091938e+00,3.734335497716312346e+00,3.027517838411652118e+00,2.284984462840014441e+00,1.547484536087174289e+00,8.513948956752028785e-01,2.293177573761270294e-01
1.959948021588328315e-01,5.726282608977398603e+00,5.360826636639258069e+00,4.920377509193710530e+00,4.377447712964369408e+00,3.737037407399262268e+00,3.024690601749064900e+00,2.277002297614172388e+00,1.535218068486457810e+00,8.361066607720359922e-01,2.125405058716582918e-01
1.965025607136484387e-01,5.746890652295551405e+00,5.377901172155771903e+00,4.933321453348180619e+00,4.385509141590577364e+00,3.739670782079764333e+00,3.021772026320390214e+00,2.268918103041800194e+00,1.522854905362129863e+00,8.207448222447064623e-01,1.957297216951512930e-01
1.970103192684641014e-01,5.767547071141332360e+00,5.394997314336855254e+00,4.946257707029272588e+00,4.393531508600760027e+00,3.742235390639313763e+00,3.018761961864609322e+00,2.260731959561518067e+00,1.510395505379632741e+00,8.053103266571736141e-01,1.788868761255140161e-01
1.975180778232797085e-01,5.788252093494227424e+00,5.412115133596718586e+00,4.959186193791881969e+00,4.401514622712884517e+00,3.744731002785848251e+00,3.015660260863630260e+00,2.252443953063894000e+00,1.497840335496180897e+00,7.898041307887110341e-01,1.620134503929048786e-01
1.980258363780953434e-01,5.809005948440636224e+00,5.429254700677349277e+00,4.972106837040378480e+00,4.409458292560019643e+00,3.747157389065343125e+00,3.012466778564431458e+00,2.244054174918983069e+00,1.485189870977448923e+00,7.742272016114626343e-01,1.451109355801531442e-01
1.985335949329109506e-01,5.829808866178408877e+00,5.446416086649086274e+00,4.985019560028267627e+00,4.417362326693528907e+00,3.749514320873465589e+00,3.009181373001300841e+00,2.235562722003894720e+00,1.472444595414061475e+00,7.585805162673342483e-01,1.281808325228231404e-01
1.990413534877266133e-01,5.850661078021458295e+00,5.463599362911240931e+00,4.997924285857885174e+00,4.425226533586307909e+00,3.751801570467307112e+00,3.005803905018156197e+00,2.226969696730361825e+00,1.459605000737827618e+00,7.428650620441539232e-01,1.112246517078450125e-01
1.995491120425422482e-01,5.871562816404359175e+00,5.480804601192689418e+00,5.010820937480068515e+00,4.433050721636040414e+00,3.754018910977182877e+00,3.002334238290960133e+00,2.218275207072341271e+00,1.446671587237774448e+00,7.270818363511651894e-01,9.424391317078756325e-02
2.000568705973578554e-01,5.892514314886977189e+00,5.498031873552474913e+00,5.023709437693842261e+00,4.440834699168488164e+00,3.756166116418500511e+00,2.998772239350223856e+00,2.209479366593628757e+00,1.433644863575952222e+00,7.112318466938192252e-01,7.724014639173126806e-02
2.005646291521735181e-01,5.913515808159147014e+00,5.515281252380438204e+00,5.036589709146120697e+00,4.448578274440813551e+00,3.758242961703702090e+00,2.995117777603593545e+00,2.200582294475480705e+00,1.420525346803000577e+00,6.953161106478562559e-01,6.021489018973485985e-02
2.010723877069891252e-01,5.934567532045324612e+00,5.532552810397800336e+00,5.049461674331382710e+00,4.456281255644917394e+00,3.760249222654270973e+00,2.991370725358537097e+00,2.191584115544276123e+00,1.407313562373520455e+00,6.793356558327287020e-01,4.316969261594716389e-02
2.015801462618047601e-01,5.955669723509339875e+00,5.549846620657824303e+00,5.062325255591397344e+00,4.463943450910830890e+00,3.762184676012816364e+00,2.987530957845105473e+00,2.182484960299163390e+00,1.394010044161177131e+00,6.632915198842717075e-01,2.610611084527014736e-02
2.020879048166203673e-01,5.976822620659065777e+00,5.567162756546385260e+00,5.075180375114892506e+00,4.471564668310102242e+00,3.764049099455217817e+00,2.983598353238799739e+00,2.173284964939770525e+00,1.380615334473643818e+00,6.471847504267627116e-01,9.025711066716790576e-03
2.025956633714360300e-01,5.998026462751259835e+00,5.584501291782665078e+00,5.088026954937312496e+00,4.479144715859260550e+00,3.765842271602854119e+00,2.979572792683505167e+00,2.163984271393867509e+00,1.367129984067229964e+00,6.310164050441708916e-01,-8.069931627742721325e-03
2.031034219262516372e-01,6.019281490196247475e+00,5.601862300419704788e+00,5.100864916940466287e+00,4.486683401523246850e+00,3.767563972034882802e+00,2.975454160314540797e+00,2.154583027345128521e+00,1.353554552161398528e+00,6.147875512508527152e-01,-2.517923335557592512e-02
2.036111804810672721e-01,6.040587944562807898e+00,5.619245856845107134e+00,5.113694182852302816e+00,4.494180533218938400e+00,3.769213981300612915e+00,2.971242343281775167e+00,2.145081386260832446e+00,1.339889606452950188e+00,5.984992664614172675e-01,-4.230060155761972140e-02
2.041189390358828792e-01,6.061946068517183761e+00,5.636652035721357201e+00,5.126514674192862664e+00,4.501635918772802114e+00,3.770792080894924680e+00,2.966937231744802617e+00,2.135479507399512755e+00,1.326135723115648313e+00,5.821526379483897840e-01,-5.943243512473403434e-02
2.046266975906985419e-01,6.083356104925707442e+00,5.654080911159304002e+00,5.139326311536973613e+00,4.509049365294714562e+00,3.772298052756120068e+00,2.962538718485172584e+00,2.125777555495823368e+00,1.312293486485892613e+00,5.657487624470912690e-01,-7.657312492339432564e-02
2.051344561455141491e-01,6.104818299768172807e+00,5.671532559384091066e+00,5.152129016890118152e+00,4.516420681208098920e+00,3.773731680904873542e+00,2.958046700132859197e+00,2.115975701585521840e+00,1.298363489534913207e+00,5.492887463620242938e-01,-9.372105373380600069e-02
2.056422147003297840e-01,6.126332900383438584e+00,5.689007057123682820e+00,5.164922712250218595e+00,4.523749675027735506e+00,3.775092750481277903e+00,2.953461076496465498e+00,2.106074122642113355e+00,1.284346333788122019e+00,5.327737058881916177e-01,-1.108745960878105286e-01
2.061499732551454189e-01,6.147900154708380249e+00,5.706504480907561572e+00,5.177707318981615181e+00,4.531036154829600981e+00,3.776381047328150942e+00,2.948781750265776047e+00,2.096073001384147982e+00,1.270242629196992157e+00,5.162047668833027458e-01,-1.280321184742490570e-01
2.066577318099610538e-01,6.169520311424267156e+00,5.724024907197008183e+00,5.190482757930475088e+00,4.538279928353203374e+00,3.777596358082396133e+00,2.944008627091236452e+00,2.085972526334300969e+00,1.256052994158583402e+00,4.995830648189049095e-01,-1.451919794880491832e-01
2.071654903647766610e-01,6.191193620088913718e+00,5.741568412502312313e+00,5.203248949528531675e+00,4.545480803093975730e+00,3.778738470258418136e+00,2.939141615657580253e+00,2.075772891874564596e+00,1.241778055532789748e+00,4.829097447303408730e-01,-1.623525299798928012e-01
2.076732489195922959e-01,6.212920331254595752e+00,5.759135073486921108e+00,5.216005813885168152e+00,4.552638586385741704e+00,3.779807172323597086e+00,2.934180627751595605e+00,2.065474298297537814e+00,1.227418448657292105e+00,4.661859611655231328e-01,-1.795121132064767533e-01
2.081810074744079309e-01,6.234700696571736422e+00,5.776724967058503246e+00,5.228753270867832370e+00,4.559753085473241541e+00,3.780802253765817245e+00,2.929125578324038415e+00,2.055076951853830991e+00,1.212974817360233049e+00,4.494128781325372746e-01,-1.966690649813509773e-01
2.086887660292235658e-01,6.256534968878360026e+00,5.794338170446954983e+00,5.241491240170798704e+00,4.566824107574730007e+00,3.781723505153049558e+00,2.923976385545688839e+00,2.044581064795563563e+00,1.198447813970596743e+00,4.325916690460583913e-01,-2.138217138263541206e-01
2.091965245840391729e-01,6.278423402275320697e+00,5.811974761269331324e+00,5.254219641372255722e+00,4.573851459934638264e+00,3.782570718184994796e+00,2.918732970857549791e+00,2.033986855415976791e+00,1.183838099326305127e+00,4.157235166725931075e-01,-2.309683811236297735e-01
2.097042831388548356e-01,6.300366252187300731e+00,5.829634817581715645e+00,5.266938393979750721e+00,4.580834949866302352e+00,3.783343685736777040e+00,2.913395259015188365e+00,2.023294548085140310e+00,1.169146342780022829e+00,3.988096130745368839e-01,-2.481073812682378366e-01
2.102120416936704428e-01,6.322363775409558961e+00,5.847318417917998445e+00,5.279647417463947612e+00,4.587774384784755632e+00,3.784042201894698199e+00,2.907963178127228154e+00,2.012504373281776893e+00,1.154373222202686344e+00,3.818511595530663660e-01,-2.652370218213367936e-01
2.107198002484860777e-01,6.344416230140486057e+00,5.865025641315615879e+00,5.292346631280747005e+00,4.594669572229594046e+00,3.784666061984044649e+00,2.902436659687972043e+00,2.001616567621176124e+00,1.139519423984726387e+00,3.648493665898302485e-01,-2.823556036639784383e-01
2.112275588033016849e-01,6.366523875999888560e+00,5.882756567328192965e+00,5.305035954881728522e+00,4.601520319877898224e+00,3.785215062588950907e+00,2.896815638604183896e+00,1.990631373879228727e+00,1.124585643035025839e+00,3.478054537874865071e-01,-2.994614211514622371e-01
2.117353173581173476e-01,6.388686974033074506e+00,5.900511276025133256e+00,5.317715307712941097e+00,4.608326435547234645e+00,3.785689001564321199e+00,2.891100053215998944e+00,1.979549041012550692e+00,1.109572582777567984e+00,3.307206498090365931e-01,-3.165527622683024789e-01
2.122430759129329547e-01,6.410905786700683784e+00,5.918289847978128293e+00,5.330384609202020840e+00,4.615087727188707412e+00,3.786087678039803173e+00,2.885289845311991286e+00,1.968369824174727167e+00,1.094480955145821000e+00,3.135961923160045517e-01,-3.336279087837585866e-01
2.127508344677485896e-01,6.433180577854307636e+00,5.936092364234605512e+00,5.343043778733659543e+00,4.621804002870090855e+00,3.786410892415819962e+00,2.879384960138375416e+00,1.957093984728644154e+00,1.079311480574810744e+00,2.964333279054134906e-01,-3.506851364079762723e-01
2.132585930225641968e-01,6.455511612697862667e+00,5.953918906278098611e+00,5.355692735613399869e+00,4.628475070749018094e+00,3.786658446351658824e+00,2.873385346402355989e+00,1.945721790254941741e+00,1.064064887990928021e+00,2.792333120456035878e-01,-3.677227149486947955e-01
2.137663515773798595e-01,6.477899157734750446e+00,5.971769555975559918e+00,5.368331399019781180e+00,4.635100739036246864e+00,3.786830142745612804e+00,2.867290956269617830e+00,1.934253514556556475e+00,1.048741914799430353e+00,2.619974090108526665e-01,-3.847389084685618466e-01
2.142741101321954666e-01,6.500343480700758292e+00,5.989644395511581898e+00,5.380959687944806724e+00,4.641680815948974193e+00,3.786925785707180303e+00,2.861101745355966841e+00,1.922689437659385270e+00,1.033343306869677569e+00,2.447268918148413630e-01,-4.017319754430102585e-01
2.147818686870111016e-01,6.522844850482766077e+00,6.007543507309575759e+00,5.393577521122765894e+00,4.648215109654239896e+00,3.786945180521322118e+00,2.854817672713104049e+00,1.911029845809036010e+00,1.017869818518055247e+00,2.274230421429113136e-01,-4.187001689187509479e-01
2.152896272418267365e-01,6.545403537023199547e+00,6.025466973939864523e+00,5.406184816947389393e+00,4.654703428202380699e+00,3.786888133604769724e+00,2.848438700808550106e+00,1.899275031463691921e+00,1.002322212488625963e+00,2.100871502831598847e-01,-4.356417366728373985e-01
2.157973857966423714e-01,6.568019811210245251e+00,6.043414878014697678e+00,5.418781493377330172e+00,4.661145579450547416e+00,3.786754452454392794e+00,2.841964795499715812e+00,1.887425293283089278e+00,9.867012599315015953e-01,1.927205150563680580e-01,-4.525549213723059627e-01
2.163051443514579786e-01,6.590693944753862610e+00,6.061387302070216698e+00,5.431367467830003015e+00,4.667541370976308279e+00,3.786543945587623305e+00,2.835395926002107547e+00,1.875480936113580910e+00,9.710077403789061368e-01,1.753244437447206705e-01,-4.694379607344308925e-01
2.168129029062736135e-01,6.613426210047535392e+00,6.079384328435338603e+00,5.443942657063745472e+00,4.673890609981297573e+00,3.786256422474933991e+00,2.828732064851686268e+00,1.863442270969321246e+00,9.552424417189707695e-01,1.579002520193725778e-01,-4.862890876875436419e-01
2.173206614610892484e-01,6.636216880015831876e+00,6.097406039087581497e+00,5.456506977048334761e+00,4.680193103184945080e+00,3.785891693464369379e+00,2.821973187861356092e+00,1.851309615009535836e+00,9.394061601672201167e-01,1.404492638668109472e-01,-5.031065305324611270e-01
2.178284200159048833e-01,6.659066227947685768e+00,6.115452515495798380e+00,5.469060342823822474e+00,4.686448656708262384e+00,3.785449569698141836e+00,2.815119274071615774e+00,1.839083291511923512e+00,9.234997002357998586e-01,1.229728115140689693e-01,-5.198885131044754804e-01
2.183361785707204905e-01,6.681974527315443169e+00,6.133523838449831622e+00,5.481602668347697715e+00,4.692657075947690437e+00,3.784929863021274432e+00,2.808170305695348201e+00,1.826763629842158121e+00,9.075238747004201745e-01,1.054722353527664525e-01,-5.366332549359225101e-01
2.188439371255361532e-01,6.704942051579809714e+00,6.151620087877200049e+00,5.494133866330470184e+00,4.698818165439052841e+00,3.784332385882301697e+00,2.801126268056719937e+00,1.814350965419434747e+00,8.914795045649244187e-01,8.794888386187177387e-02,-5.533389714194347775e-01
2.193516956803517881e-01,6.727969073980315962e+00,6.169741342646523741e+00,5.506653848059443135e+00,4.704931728711502004e+00,3.783656951226031850e+00,2.793987149524297831e+00,1.801845639678244959e+00,8.753674190237394903e-01,7.040411352947428814e-02,-5.700038739715990177e-01
2.198594542351673953e-01,6.751055854817054502e+00,6.187887668867761981e+00,5.519162512917029417e+00,4.710997559287685377e+00,3.782903365203604817e+00,2.786752936057988350e+00,1.789247996446086564e+00,8.591884535299779690e-01,5.283928837424672204e-02,-5.866261693414056566e-01
2.203672127899830302e-01,6.774202627692107015e+00,6.206059107343882886e+00,5.531659737269618127e+00,4.717015431305124018e+00,3.782071419769147624e+00,2.779423605895114946e+00,1.776558378671560634e+00,8.429434483630130481e-01,3.525578004619556172e-02,-6.032040583221272012e-01
2.208749713447986651e-01,6.797409638702758272e+00,6.224255709586699936e+00,5.544145406706197932e+00,4.722985127185147292e+00,3.781160915095527653e+00,2.771999146319830576e+00,1.763777139520384729e+00,8.266332543831655943e-01,1.765496882999716827e-02,-6.197357387609414570e-01
2.213827298996143000e-01,6.820677137450643635e+00,6.242477529461564423e+00,5.556619408452391440e+00,4.728906430996181243e+00,3.780171654050900720e+00,2.764479549357250487e+00,1.750904639306995803e+00,8.102587311316630236e-01,3.824277942815479392e-05,-6.362194055512933044e-01
2.218904884544299072e-01,6.844005376582302347e+00,6.260724622760309721e+00,5.569081630987120946e+00,4.734779128128914216e+00,3.779103441944778208e+00,2.756864811593055631e+00,1.737941245374165389e+00,7.938207467388973537e-01,-1.759300238888057699e-02,-6.526532507947014894e-01
2.223982470092455421e-01,6.867394611631260304e+00,6.278997047053298530e+00,5.581531963911544381e+00,4.740603005190975772e+00,3.777956086455521501e+00,2.749154934133001049e+00,1.724887332070061063e+00,7.773201778892416813e-01,-3.523736338262256629e-02,-6.690354639765762057e-01
2.229060055640611770e-01,6.890845100786380684e+00,6.297294861474572514e+00,5.593970297759174315e+00,4.746377849852494890e+00,3.776729397519697162e+00,2.741349922535786465e+00,1.711743280709719484e+00,7.607579097799677115e-01,-5.289342941920925634e-02,-6.853642321348778488e-01
2.234137641188768120e-01,6.914357104586505542e+00,6.315618126440124769e+00,5.606396523747203098e+00,4.752103450642555238e+00,3.775423187183303941e+00,2.733449786719273966e+00,1.698509479520918131e+00,7.441348360742507939e-01,-7.055978230939680129e-02,-7.016377400216339266e-01
2.239215226736924191e-01,6.937930885541373272e+00,6.333966903299273810e+00,5.618810533469011048e+00,4.757779596696538604e+00,3.774037269414860063e+00,2.725454540840070550e+00,1.685186323574458633e+00,7.274518588482720149e-01,-8.823499653913288721e-02,-7.178541702573001393e-01
2.244292812285080818e-01,6.961566707678818133e+00,6.352341253919160380e+00,5.631212218527879010e+00,4.763406077454355625e+00,3.772571459880356581e+00,2.717364203146456880e+00,1.671774214698848571e+00,7.107098885324095727e-01,-1.059176393496321922e-01,-7.340117034779776173e-01
2.249370397833236890e-01,6.985264836018236778e+00,6.370741240202333344e+00,5.643601470111883067e+00,4.768982682309566457e+00,3.771025575680081232e+00,2.709178795804681350e+00,1.658273561379401961e+00,6.939098438465370888e-01,-1.236062708156634715e-01,-7.501085184754653357e-01
2.254447983381393239e-01,7.009025535970356380e+00,6.389166923537476173e+00,5.655978178509996290e+00,4.774509200209392290e+00,3.769399435047301239e+00,2.700898344698603015e+00,1.644684778641728240e+00,6.770526517293966595e-01,-1.412994439220805198e-01,-7.661427923301815657e-01
2.259525568929549311e-01,7.032849072663262646e+00,6.407618364183217174e+00,5.668342232569372641e+00,4.779985419205615926e+00,3.767692857008814844e+00,2.692522879202693620e+00,1.631008287919643696e+00,6.601392472620846164e-01,-1.589957046385578887e-01,-7.821127005369170604e-01
2.264603154477705937e-01,7.056735710194720568e+00,6.426095620585073220e+00,5.680693519093835242e+00,4.785411125956371414e+00,3.765905661007369787e+00,2.684052431928393379e+00,1.617244516907473617e+00,6.431705735856152462e-01,-1.766935919925678444e-01,-7.980164171234526149e-01
2.269680740025862009e-01,7.080685710810761258e+00,6.444598748625481655e+00,5.693031922183548588e+00,4.790786105178822751e+00,3.764037666485943401e+00,2.675487038443826293e+00,1.603393899396776900e+00,6.261475818125956661e-01,-1.943916381405629279e-01,-8.138521147620091378e-01
2.274758325574018358e-01,7.104699334010569522e+00,6.463127800806970136e+00,5.705357322515896001e+00,4.796110139052734311e+00,3.762088692433892767e+00,2.666826736966862565e+00,1.589456875097455590e+00,6.090712309329731067e-01,-2.120883684374061384e-01,-8.296179648735690915e-01
2.279835911122174708e-01,7.128776835577624205e+00,6.481682825368410228e+00,5.717669596567539259e+00,4.801383006574925894e+00,3.760058556894966042e+00,2.658071568031550758e+00,1.575433889443292212e+00,5.919424877138999008e-01,-2.297823015039998640e-01,-8.453121377250245594e-01
2.284913496670331057e-01,7.152918466537136588e+00,6.500263865334399149e+00,5.729968615777680796e+00,4.806604482864623051e+00,3.757947076437183398e+00,2.649221574127893941e+00,1.561325393381879145e+00,5.747623265936769865e-01,-2.474719492931558573e-01,-8.609328025191878009e-01
2.289991082218487128e-01,7.177124472039785985e+00,6.518870957497761687e+00,5.742254245652522293e+00,4.811774338419697372e+00,3.755754065584578694e+00,2.640276799314977829e+00,1.547131843148944252e+00,5.575317295697810316e-01,-2.651558171536997355e-01,-8.764781274776640707e-01
2.295068667766643478e-01,7.201395090171652136e+00,6.537504131335110102e+00,5.754526344810892979e+00,4.816892338323778944e+00,3.753479336210814310e+00,2.631237288807483754e+00,1.532853700027129396e+00,5.402516860810406829e-01,-2.828324038927431117e-01,-8.919462799165200906e-01
2.300146253314799827e-01,7.225730585564060782e+00,6.556163435883566315e+00,5.766784784241604456e+00,4.821958252893547403e+00,3.751122699214573863e+00,2.622103082312289501e+00,1.518491417011474276e+00,5.229231754948964195e-01,-3.005002205328017872e-01,-9.073354432775705414e-01
2.305223838862956176e-01,7.250131229536242117e+00,6.574848927047836966e+00,5.779029442603486721e+00,4.826971861811097497e+00,3.748683977512920595e+00,2.612874234703383980e+00,1.504045464772025831e+00,5.055471950571880368e-01,-3.181577640654001393e-01,-9.226437961024788192e-01
2.310301424411112248e-01,7.274597208341786470e+00,6.593560593621738519e+00,5.791260152396603189e+00,4.831932923112986167e+00,3.746162998867373695e+00,2.603550831068072391e+00,1.489516364537714743e+00,4.881248040057849513e-01,-3.358034699125929667e-01,-9.378694689610471702e-01
2.315379009959268597e-01,7.299128725194552025e+00,6.612298436593699869e+00,5.803476753631194640e+00,4.836841198022624688e+00,3.743559590902798551e+00,2.594132954405422797e+00,1.474904634552856919e+00,4.706570576855101939e-01,-3.534357798084269420e-01,-9.530106040109129761e-01
2.320456595507424946e-01,7.323725999614397963e+00,6.631062468706706348e+00,5.815679093634140706e+00,4.841696451038487226e+00,3.740873581487761612e+00,2.584620686265764800e+00,1.460210790892423560e+00,4.531450084128093581e-01,-3.710531410321922241e-01,-9.680653544648172293e-01
2.325534181055581295e-01,7.348389263904418378e+00,6.649852711748644118e+00,5.827867025262923661e+00,4.846498449193593849e+00,3.738104799079290164e+00,2.575014108086611575e+00,1.445435349550664661e+00,4.355897079610704936e-01,-3.886540039421169102e-01,-9.830318825481061396e-01
2.330611766603737367e-01,7.373118760037009167e+00,6.668669194156769287e+00,5.840040405326798023e+00,4.851246961401825430e+00,3.735253073029795701e+00,2.565313302376273974e+00,1.430578828288182391e+00,4.179922097523823266e-01,-4.062368198109169715e-01,-9.979083577221867785e-01
2.335689352151893994e-01,7.397914736948782988e+00,6.687511948936330164e+00,5.852199093215181946e+00,4.855941757891049981e+00,3.732318233856168455e+00,2.555518353745176441e+00,1.415641748237441044e+00,4.003535707557205336e-01,-4.238000389632144982e-01,-1.012692955173948084e+00
2.340766937700050065e-01,7.422777448244302079e+00,6.706381011893311594e+00,5.864342949733249100e+00,4.860582609723078207e+00,3.729300113471039957e+00,2.545629349784870321e+00,1.400624635266734419e+00,3.826748530915818347e-01,-4.413421092148018809e-01,-1.027383854571127797e+00
2.345844523248206415e-01,7.447707150308684909e+00,6.725276420181342196e+00,5.876471836144752103e+00,4.865169288400441161e+00,3.726198545376211868e+00,2.535646381794733895e+00,1.385528021102574892e+00,3.649571253430268225e-01,-4.588614746137917866e-01,-1.041979239083661524e+00
2.350922108796362486e-01,7.472704100829013818e+00,6.744198211162714784e+00,5.888585613422039344e+00,4.869701565559983791e+00,3.723013364818253734e+00,2.525569545356382672e+00,1.370352444210550136e+00,3.472014635731844878e-01,-4.763565744836015803e-01,-1.056477294670965517e+00
2.355999694344519113e-01,7.497768557724615590e+00,6.763146421583576817e+00,5.900684141703307795e+00,4.874179212753289470e+00,3.719744408906269229e+00,2.515398940755764201e+00,1.355098450434599533e+00,3.294089520491629841e-01,-4.938258427678256512e-01,-1.070876209635203136e+00
2.361077279892675185e-01,7.522900778486147466e+00,6.782121087063223364e+00,5.912767279957044764e+00,4.878602001313915082e+00,3.716391516691829988e+00,2.505134673252958688e+00,1.339766593394760452e+00,3.115806836724218654e-01,-5.112677076769404083e-01,-1.085174174440487027e+00
2.366154865440831534e-01,7.548101019923561417e+00,6.801122241897565424e+00,5.924834885853710098e+00,4.882969702311463323e+00,3.712954529211076160e+00,2.494776853199667244e+00,1.324357434643328002e+00,2.937177601155475104e-01,-5.286805916369021752e-01,-1.099369381798065426e+00
2.371232450988987883e-01,7.573369538322870298e+00,6.820149919176717646e+00,5.936886815844604648e+00,4.887282086592461106e+00,3.709433289488986762e+00,2.484325596004404613e+00,1.308871543579485319e+00,2.758212916654894653e-01,-5.460629115395786437e-01,-1.113460027017446841e+00
2.376310036537144232e-01,7.598706590011775397e+00,6.839204151216724981e+00,5.948922925447976517e+00,4.891538924908070740e+00,3.705827642505819419e+00,2.473781021945383962e+00,1.293309497122361096e+00,2.578923967732125178e-01,-5.634130792950589051e-01,-1.127444308623495761e+00
2.381387622085300304e-01,7.624112432334123390e+00,6.858284970305437156e+00,5.960943069742320688e+00,4.895739988128618769e+00,3.702137435125713694e+00,2.463143255831099943e+00,1.277671879142537659e+00,2.399322013097918704e-01,-5.807295026858156906e-01,-1.141320429239484069e+00
2.386465207633456653e-01,7.649587325033232688e+00,6.877392409762537184e+00,5.972947104066921753e+00,4.899885047544951355e+00,3.698362515987462906e+00,2.452412426508596699e+00,1.261959279651985621e+00,2.219418375289192169e-01,-5.980105865227506312e-01,-1.155086596736115023e+00
2.391542793181613280e-01,7.675131532043972804e+00,6.896526505313648414e+00,5.984934884929556276e+00,4.903973875256599335e+00,3.694502735357462431e+00,2.441588666219466575e+00,1.246172293752489502e+00,2.039224427359012104e-01,-6.152547341030449868e-01,-1.168741025646464760e+00
2.396620378729769352e-01,7.700745323693807265e+00,6.915687296778670223e+00,5.996906271121479115e+00,4.908006244646785809e+00,3.690557944944813595e+00,2.430672109803497793e+00,1.230311520342448617e+00,1.858751576630077174e-01,-6.324603489699511805e-01,-1.182281938846947655e+00
2.401697964277925701e-01,7.726428968189504864e+00,6.934874821695927061e+00,6.008861119719922428e+00,4.911981929007180447e+00,3.686527999154623370e+00,2.419662898237231019e+00,1.214377567249502299e+00,1.678011322456709198e-01,-6.496258295568644314e-01,-1.195707563636141391e+00
2.406775549826081773e-01,7.752182717023332614e+00,6.954089103974236075e+00,6.020799278442827251e+00,4.915900698114366030e+00,3.682412756104661788e+00,2.408561183810059347e+00,1.198371059744137046e+00,1.497015362030989227e-01,-6.667495580575040215e-01,-1.209016121589260528e+00
2.411853135374238399e-01,7.778006842433875079e+00,6.973330182079212847e+00,6.032720603513561208e+00,4.919762324695766686e+00,3.678212072606221295e+00,2.397367114984526371e+00,1.182292618076874025e+00,1.315775331251458069e-01,-6.838299254033565200e-01,-1.222205848291077590e+00
2.416930720922394471e-01,7.803901616215296322e+00,6.992598093400900439e+00,6.044624950153231424e+00,4.923566581587283331e+00,3.673925807882112426e+00,2.386080845661405547e+00,1.166142870409272225e+00,1.134302945744213031e-01,-7.008653187247725347e-01,-1.235274984938367737e+00
2.422008306470550820e-01,7.829867308884185917e+00,7.011892873615758859e+00,6.056512172167423103e+00,4.927313241576738001e+00,3.669553823675342219e+00,2.374702535521239888e+00,1.149922453308913184e+00,9.526100061655465301e-02,-7.178541209189921446e-01,-1.248221778121196612e+00
2.427085892018707169e-01,7.855904190159661127e+00,7.031214557029906054e+00,6.068382122146092073e+00,4.931002077456109411e+00,3.665095984162531462e+00,2.363232349819561762e+00,1.133632011451422006e+00,7.707083945316171858e-02,-7.347947110603076926e-01,-1.261044480236350296e+00
2.432163477566863519e-01,7.882012529404560652e+00,7.050563176894205419e+00,6.080234651647043798e+00,4.934632862070008841e+00,3.660552155875696378e+00,2.351670459200185359e+00,1.117272197346184992e+00,5.886100707913298480e-02,-7.516854647901094477e-01,-1.273741349888477981e+00
2.437241063115019590e-01,7.908192596027721066e+00,7.069938765691146543e+00,6.092069611362999737e+00,4.938205368360385705e+00,3.655922207632397836e+00,2.340017039526596676e+00,1.100843671085785402e+00,4.063270696426438122e-02,-7.685247546867932655e-01,-1.286310652278931155e+00
2.442318648663175940e-01,7.934444659847323500e+00,7.089341355393567135e+00,6.103886851272245728e+00,4.941719369407466367e+00,3.651206010474251862e+00,2.328272271731420151e+00,1.084347100119145590e+00,2.238714975921909933e-02,-7.853109506155420139e-01,-1.298750659582304623e+00
2.447396234211332289e-01,7.960768991415319462e+00,7.108770977695170856e+00,6.115686220772861503e+00,4.945174638466917294e+00,3.646403437613810805e+00,2.316436341683981048e+00,1.067783159048390607e+00,4.125553025835115850e-03,-8.020424200579676643e-01,-1.311059651310674257e+00
2.452473819759488638e-01,7.987165862302942010e+00,7.128227664212875681e+00,6.127467568800534892e+00,4.948570949003253894e+00,3.641514364389804470e+00,2.304509440075948046e+00,1.051152529449411954e+00,-1.415085900824028520e-02,-8.187175284216289262e-01,-1.323235914665540358e+00
2.457551405307644710e-01,8.013635545347282729e+00,7.147711446660975909e+00,6.139230743929966039e+00,4.951908074719466590e+00,3.636538668230750559e+00,2.292491762325063132e+00,1.034455899716152150e+00,-3.244085567057430897e-02,-8.353346393294136529e-01,-1.335277744877467310e+00
2.462628990855801336e-01,8.040178314858970055e+00,7.167222356997127619e+00,6.150975594459848317e+00,4.955185789582892575e+00,3.631476228626926872e+00,2.280383508496959255e+00,1.017693964928592099e+00,-5.074320004064272749e-02,-8.518921148887954597e-01,-1.347183445533428614e+00
2.467706576403957408e-01,8.066794446790883200e+00,7.186760427540132667e+00,6.162701968481431258e+00,4.958403867847306579e+00,3.626326927110715026e+00,2.268184883245068839e+00,1.000867426744465716e+00,-6.905664912217002183e-02,-8.683883159409427899e-01,-1.358951328891842003e+00
2.472784161952113757e-01,8.093484218868004731e+00,7.206325691059575433e+00,6.174409713930681498e+00,4.961562084071252876e+00,3.621090647245299721e+00,2.255896095768605392e+00,9.839769933146618186e-01,-8.737995399116310624e-02,-8.848216022897238409e-01,-1.370579716185321706e+00
2.477861747500269829e-01,8.120247910678292769e+00,7.225918180837235028e+00,6.186098678624006197e+00,4.964660213132606081e+00,3.615767274621743521e+00,2.243517359788648857e+00,9.670233792223644764e-01,-1.057118599195760456e-01,-9.011903329105501737e-01,-1.382066937911113236e+00
2.482939333048426456e-01,8.147085803724673170e+00,7.245537930700352014e+00,6.197768710277580695e+00,4.967698030239364293e+00,3.610356696864420289e+00,2.231048893542302736e+00,9.500073054458834099e-01,-1.240511064746645520e-01,-9.174928661391128504e-01,-1.393411334109242894e+00
2.488016918596582527e-01,8.173998181438081545e+00,7.265184975026682146e+00,6.209419656510243968e+00,4.970675310936673696e+00,3.604858803644817034e+00,2.218490919794949168e+00,9.329294993452134088e-01,-1.423964275939829660e-01,-9.337275598399673582e-01,-1.404611254628356010e+00
2.493094504144738877e-01,8.200985329151606607e+00,7.284859348721397510e+00,6.221051364829992103e+00,4.973591831110082850e+00,3.599273486703699287e+00,2.205843665870580672e+00,9.157906946722893515e-01,-1.607465516360652713e-01,-9.498927715550056217e-01,-1.415665059379267010e+00
2.498172089692894948e-01,8.228047534035699329e+00,7.304561087165780897e+00,6.232663682604043132e+00,4.976447366985035536e+00,3.593600639881642245e+00,2.193107363700225410e+00,8.985916316049655794e-01,-1.791002014067536452e-01,-9.659868586317829076e-01,-1.426571118576200670e+00
2.503249675241051575e-01,8.255185084994462130e+00,7.324290226137750714e+00,6.244256457012495432e+00,4.979241695122589739e+00,3.587840159157928532e+00,2.180282249888453538e+00,8.813330568046985336e-01,-1.974560941611996912e-01,-9.820081783317193835e-01,-1.437327812965739859e+00
2.508327260789207647e-01,8.282398272523009197e+00,7.344046801704191552e+00,6.255829534985559270e+00,4.981974592411368086e+00,3.581991942697812181e+00,2.167368565797980651e+00,8.640157234979526368e-01,-2.158129415815195351e-01,-9.979550879181641188e-01,-1.447933534043467141e+00
2.513404846337363718e-01,8.309687388525921037e+00,7.363830850085124169e+00,6.267382763124384581e+00,4.984645836055745960e+00,3.576055890908141688e+00,2.154366557652340752e+00,8.466403915813014436e-01,-2.341694497301268774e-01,-1.013825944724337624e+00,-1.458386684258315080e+00
2.518482431885520345e-01,8.337052726096784383e+00,7.383642407489680259e+00,6.278915987605471649e+00,4.987255203560268413e+00,3.570031906501353713e+00,2.141276476656652772e+00,8.292078277502437089e-01,-2.525243189787289566e-01,-1.029619106201143719e+00,-1.468685677204616624e+00
2.523560017433676417e-01,8.364494579258749951e+00,7.403481509923866000e+00,6.290429054068640724e+00,4.989802472710291426e+00,3.563919894567839641e+00,2.128098579136496582e+00,8.117188056517641304e-01,-2.708762439129487887e-01,-1.045332929944816858e+00,-1.478828937801835774e+00
2.528637602981833044e-01,8.392013242666269690e+00,7.423348192970215642e+00,6.301921807488632510e+00,4.992287421548873283e+00,3.557719762656653906e+00,2.114833126694823928e+00,7.941741060605395086e-01,-2.892239132126838697e-01,-1.060965773704502624e+00,-1.488814902462038736e+00
2.533715188529989115e-01,8.419609011267811027e+00,7.443242491539177053e+00,6.313394092030239158e+00,4.994709828349879643e+00,3.551431420864617827e+00,2.101480386387013510e+00,7.765745170789297713e-01,-3.075660095080479661e-01,-1.076515995369633050e+00,-1.498642019245019164e+00
2.538792774078145187e-01,8.447282179929747059e+00,7.463164439592404165e+00,6.324845750887077678e+00,4.997069471587330725e+00,3.545054781933758559e+00,2.088040630913958307e+00,7.589208343606084206e-01,-3.259012092110567527e-01,-1.091981952937244760e+00,-1.508308748001172761e+00
2.543870359626301814e-01,8.475033043021182877e+00,7.483114069837742299e+00,6.336276626103867216e+00,4.999366129900972844e+00,3.538589761357149310e+00,2.074514138833309485e+00,7.412138613580033786e-01,-3.442281823228685034e-01,-1.107362004459067961e+00,-1.517813560502004222e+00
2.548947945174458440e-01,8.502861893960057316e+00,7.503091413396200338e+00,6.347686558382388711e+00,5.001599582058097404e+00,3.532036277493071807e+00,2.060901194788712143e+00,7.234544095933161945e-01,-3.625455922168337453e-01,-1.122654507968612769e+00,-1.527154940558428375e+00
2.554025530722613957e-01,8.530769024720152416e+00,7.523096499440583784e+00,6.359075386870948421e+00,5.003769606911570023e+00,3.525394251687579583e+00,2.047202089757213628e+00,7.056432989533742983e-01,-3.808520953970770395e-01,-1.137857821388005286e+00,-1.536331384126680799e+00
2.559103116270770584e-01,8.558754725299236199e+00,7.543129354806022313e+00,6.370442948937452776e+00,5.005875983354107106e+00,3.518663608405415033e+00,2.033417121314723630e+00,6.877813580081415523e-01,-3.991463412328000726e-01,-1.152970302414749071e+00,-1.545341399401978677e+00
2.564180701818927210e-01,8.586819283148372506e+00,7.563190003572345610e+00,6.381789079926099006e+00,5.007918490268785661e+00,3.511844275369271795e+00,2.019546593919524291e+00,6.698694243529009773e-01,-4.174269716682889597e-01,-1.167990308388383802e+00,-1.554183506899892375e+00
2.569258287367083282e-01,8.614962982562104798e+00,7.583278466618152969e+00,6.393113612897571407e+00,5.009896906475765910e+00,3.504936183707472175e+00,2.005590819213966647e+00,6.519083449742729686e-01,-4.356926209084587831e-01,-1.182916196136906795e+00,-1.562856239525354241e+00
2.574335872915239354e-01,8.643186119613742946e+00,7.603394772831949311e+00,6.404416385750537621e+00,5.011811013421326955e+00,3.497939266298200067e+00,1.991550110698331100e+00,6.338989684596244567e-01,-4.539419241308555453e-01,-1.197746329983039537e+00,-1.571358148388590337e+00
2.579413458463395425e-01,8.671489016620519408e+00,7.623538969554555678e+00,6.415697247267658554e+00,5.013660596490344901e+00,3.490853454490798757e+00,1.977424776654559180e+00,6.158421355195081714e-01,-4.721735275576470769e-01,-1.212479090454056774e+00,-1.579687808314091280e+00
2.584491044011552052e-01,8.699871972484011451e+00,7.643711085316203580e+00,6.426956033494073850e+00,5.015445436194131190e+00,3.483678683811504584e+00,1.963215138062585741e+00,5.977387049557505438e-01,-4.903860597714874148e-01,-1.227112848467371453e+00,-1.587843799849679494e+00
2.589568629559708679e-01,8.728335286220021416e+00,7.663911147798152079e+00,6.438192579566189622e+00,5.017165313328107779e+00,3.476414892549487323e+00,1.948921521587256400e+00,5.795895428043146280e-01,-5.085781441899055455e-01,-1.241645977125116040e+00,-1.595824718353011651e+00
2.594646215107864196e-01,8.756879258117109543e+00,7.684139184714066317e+00,6.449406720294664552e+00,5.018820009235965607e+00,3.469062021707123744e+00,1.934544259249170173e+00,5.613955217843910050e-01,-5.267483997620017178e-01,-1.256076852459499849e+00,-1.603629174656304501e+00
2.599723800656020822e-01,8.785504189818349019e+00,7.704395223876153054e+00,6.460598290220211481e+00,5.020409305859764970e+00,3.461620015043851417e+00,1.920083688449206294e+00,5.431575212754358173e-01,-5.448954410724375919e-01,-1.270403853634234803e+00,-1.611255795335599261e+00
2.604801386204177449e-01,8.814210384384402630e+00,7.724679293245166001e+00,6.471767123656197107e+00,5.021932985780178882e+00,3.454088819113657394e+00,1.905540151989852937e+00,5.248764272934488551e-01,-5.630178784446751017e-01,-1.284625363144465515e+00,-1.618703222978077116e+00
2.609878971752333521e-01,8.842998146337988530e+00,7.744991420964323581e+00,6.482913054718058454e+00,5.023390832246870552e+00,3.446468383296159566e+00,1.890913998093279202e+00,5.065531324664167556e-01,-5.811143180435403011e-01,-1.298739767015256730e+00,-1.625970116447455149e+00
2.614956557300490148e-01,8.871867781689724453e+00,7.765331635377124897e+00,6.494035917339536113e+00,5.024782629199029849e+00,3.438758659821312680e+00,1.876205580416188345e+00,4.881885360089667225e-01,-5.991833619770652319e-01,-1.312745454998604622e+00,-1.633055151147445816e+00
2.620034142848646219e-01,8.900819597945284656e+00,7.785699965029028391e+00,6.505135545275696707e+00,5.026108161276036768e+00,3.430959603787729240e+00,1.861415258061455580e+00,4.697835436962393696e-01,-6.172236083975982668e-01,-1.326640820768965279e+00,-1.639957019283275086e+00
2.625111728396802291e-01,8.929853904093970840e+00,7.806096438653059799e+00,6.516211772092783683e+00,5.027367213818282998e+00,3.423071173174609960e+00,1.846543395586520919e+00,4.513390678369382236e-01,-6.352336516022291102e-01,-1.340424262117333454e+00,-1.646674430121277233e+00
2.630189313944958918e-01,8.958971010578610006e+00,7.826521085139281020e+00,6.527264431144860879e+00,5.028559572858121385e+00,3.415093328847288223e+00,1.831590363008566369e+00,4.328560272455985736e-01,-6.532120821324822746e-01,-1.354094181143839393e+00,-1.653206110246549176e+00
2.635266899493114989e-01,8.988171229246821881e+00,7.846973933488165187e+00,6.538293355537274643e+00,5.029685025100975260e+00,3.407026034556398741e+00,1.816556535806469252e+00,4.143353472140590132e-01,-6.711574868732965715e-01,-1.367648984448872174e+00,-1.659550803818670817e+00
2.640344485041271061e-01,9.017454873283666572e+00,7.867455012747869070e+00,6.549298378076921168e+00,5.030743357896574786e+00,3.398869256930642457e+00,1.801442294919511244e+00,3.957779594821159708e-01,-6.890684491513106025e-01,-1.381087083322751985e+00,-1.665707272825497798e+00
2.645422070589427688e-01,9.046822257125629818e+00,7.887964351935388585e+00,6.560279331209323495e+00,5.031734359200350504e+00,3.390622965463181870e+00,1.786248026742877970e+00,3.771848022074006379e-01,-7.069435488324158356e-01,-1.394406893933914704e+00,-1.671674297335014492e+00
2.650499656137583759e-01,9.076273696355972476e+00,7.908501979941600091e+00,6.571236046942512843e+00,5.032657817524960109e+00,3.382287132491644588e+00,1.770974123119928079e+00,3.585568199344548734e-01,-7.247813624185996950e-01,-1.407606837515630760e+00,-1.677450675745253417e+00
2.655577241685740386e-01,9.105809507581474449e+00,7.929067925420222984e+00,6.582168356757729377e+00,5.033513521881964436e+00,3.373861733171735544e+00,1.755620981331220909e+00,3.398949635629890387e-01,-7.425804631440928727e-01,-1.420685340551267606e+00,-1.683035225032287530e+00
2.660654827233896458e-01,9.135430008290484238e+00,7.949662216660628999e+00,6.593076091506913983e+00,5.034301261713643783e+00,3.365346745444474763e+00,1.740189004080341384e+00,3.212001903153746118e-01,-7.603394210707754564e-01,-1.433640834958060051e+00,-1.688426780996278742e+00
2.665732412782052529e-01,9.165135516692387796e+00,7.970284881444590575e+00,6.603959081297028355e+00,5.035020826814958106e+00,3.356742149997037128e+00,1.724678599476473728e+00,3.024734637033072993e-01,-7.780568031828977160e-01,-1.446471758269433083e+00,-1.693624198505601974e+00
2.670809998330209156e-01,9.194926351538404319e+00,7.990935946886891905e+00,6.614817155361171430e+00,5.035672007245651116e+00,3.348047930217215473e+00,1.709090181013762200e+00,2.837157534936886050e-01,-7.957311734810734727e-01,-1.459176553815843880e+00,-1.698626351739031204e+00
2.675887583878365783e-01,9.224802831923744506e+00,8.011615439259836435e+00,6.625650141916501923e+00,5.036254593232498245e+00,3.339264072141493234e+00,1.693424167547444403e+00,2.649280356737114817e-01,-8.133610930755574842e-01,-1.471753670904151878e+00,-1.703432134425989064e+00
2.680965169426521300e-01,9.254765277071141938e+00,8.032323383801651673e+00,6.636457868008981187e+00,5.036768375061694947e+00,3.330390564396735531e+00,1.677680983266753856e+00,2.461112924151406811e-01,-8.309451202788179502e-01,-1.484201564995525580e+00,-1.708040460084868872e+00
2.686042754974677926e-01,9.284814006095764682e+00,8.053059804508793107e+00,6.647240159344919519e+00,5.037213142961390666e+00,3.321427398135482711e+00,1.661861057664586472e+00,2.272665120377871384e-01,-8.484818106974023610e-01,-1.496518697881883408e+00,-1.712450262259419098e+00
2.691120340522833998e-01,9.314949337751439629e+00,8.073824723912126800e+00,6.657996840109324133e+00,5.037588686974368457e+00,3.312374566964876088e+00,1.645964825503961615e+00,2.083946889722059770e-01,-8.659697173230711531e-01,-1.508703537860852872e+00,-1.716660494753195154e+00
2.696197926070990625e-01,9.345171590158278363e+00,8.094618162837001307e+00,6.668727732771064787e+00,5.037894796820861387e+00,3.303232066869182582e+00,1.629992726781237522e+00,1.894968237215792217e-01,-8.834073906232333684e-01,-1.520754559909269554e+00,-1.720670131862076957e+00
2.701275511619146696e-01,9.375481080511653076e+00,8.115440140147233805e+00,6.679432657874842860e+00,5.038131261751514600e+00,3.293999896125940907e+00,1.613945206686107525e+00,1.705739228228064785e-01,-9.007933786306648871e-01,-1.532670245855202840e+00,-1.724478168604851591e+00
2.706353097167302768e-01,9.405878124772558024e+00,8.136290672472979324e+00,6.690111433819979858e+00,5.038297870390500144e+00,3.284678055215715098e+00,1.597822715558356421e+00,1.516269988067821539e-01,-9.181262270325268871e-01,-1.544449084548524365e+00,-1.728083620951868848e+00
2.711430682715459395e-01,9.436363037339235760e+00,8.157169773922440470e+00,6.700763876625984494e+00,5.038394410568755255e+00,3.275266546725483785e+00,1.581625708841433608e+00,1.326570701579308231e-01,-9.354044792586202473e-01,-1.556089572029965673e+00,-1.731485526051746549e+00
2.716508268263616022e-01,9.466936130700338126e+00,8.178077455777591709e+00,6.711389799684976509e+00,5.038420669147385844e+00,3.265765375245601732e+00,1.565354647032720203e+00,1.136651612728440952e-01,-9.526266765690194482e-01,-1.567590211698777880e+00,-1.734682942456168053e+00
2.721585853811771538e-01,9.497597715069273860e+00,8.199013726173657091e+00,6.721989013500868637e+00,5.038376431831195212e+00,3.256174547260423324e+00,1.549009995630653780e+00,9.465230241822564228e-02,-9.697913581408972306e-01,-1.578949514478849014e+00,-1.737674950342722902e+00
2.726663439359928165e-01,9.528348037916956059e+00,8.219978549313564642e+00,6.732561305567725363e+00,5.038261483936219420e+00,3.246494090088036355e+00,1.532592256149055032e+00,7.561956437411369858e-02,-9.868970316533132170e-01,-1.590165981822259100e+00,-1.740460650837961643e+00
2.731741024908084792e-01,9.559187324142087050e+00,8.240971872483177307e+00,6.743106453583036952e+00,5.038075609652444165e+00,3.236724038990831609e+00,1.516101945111554494e+00,5.656803492479731132e-02,-1.003942193337084676e+00,-1.601238117294075280e+00,-1.743039166132481554e+00
2.736818610456240863e-01,9.590115989867619817e+00,8.261993770528853531e+00,6.753624297176274105e+00,5.037818590246541106e+00,3.226864371388610930e+00,1.499539485626702362e+00,3.749869732405385070e-02,-1.020925431663835203e+00,-1.612164487209980956e+00,-1.745409643171521363e+00
2.741896196004396935e-01,9.621134425076999008e+00,8.283044299821067824e+00,6.764114666713989088e+00,5.037490208467137798e+00,3.216915076963075659e+00,1.482905321062859993e+00,1.841255692006218969e-02,-1.037845319915781772e+00,-1.622943658627331143e+00,-1.747571251556039762e+00
2.746973781552553562e-01,9.652242989047149280e+00,8.304123495181176651e+00,6.774577381797473485e+00,5.037090248628561362e+00,3.206876159108277502e+00,1.466199917372721151e+00,-6.893563288457443816e-04,-1.054700414184250645e+00,-1.633574198396349875e+00,-1.749523183863489928e+00
2.752051367100709633e-01,9.683442015032426298e+00,8.325231373031188653e+00,6.785012252806633448e+00,5.036618496532037526e+00,3.196747633429731561e+00,1.449423760615597523e+00,-1.980599069470212470e-02,-1.071489255918117056e+00,-1.644054674845908615e+00,-1.751264656075603332e+00
2.757128952648866260e-01,9.714731814649995911e+00,8.346367934341969885e+00,6.795419082344415607e+00,5.036074739391160904e+00,3.186529526338740315e+00,1.432577354636467515e+00,-3.893627534317037342e-02,-1.088210374317829743e+00,-1.654383659373230619e+00,-1.752794907988439732e+00
2.762206538197021777e-01,9.746112681966550895e+00,8.367533167379761494e+00,6.805797666581753447e+00,5.035458765761631206e+00,3.176221873741964075e+00,1.415661218901838492e+00,-5.807912281950994293e-02,-1.104862288574975038e+00,-1.664559727937484190e+00,-1.754113203604694915e+00
2.767284123745178404e-01,9.777584897286482501e+00,8.388727050251173267e+00,6.816147796503063461e+00,5.034770365475251808e+00,3.165824719826190403e+00,1.398675886492352749e+00,-7.723343135731505771e-02,-1.121443509957445794e+00,-1.674581462457314984e+00,-1.755218831508274402e+00
2.772361709293335030e-01,9.809148730641345182e+00,8.409949553246466536e+00,6.826469259052251104e+00,5.034009329578204905e+00,3.155338115938361110e+00,1.381621902252222700e+00,-9.639808700993046653e-02,-1.137952543740132327e+00,-1.684447452112258325e+00,-1.756111105221125346e+00
2.777439294841491102e-01,9.840804444980797427e+00,8.431200640981289851e+00,6.836761838179276296e+00,5.033175450273585483e+00,3.144762119560800429e+00,1.364499821095412013e+00,-1.155719656046399757e-01,-1.154387890981218412e+00,-1.694156294548087027e+00,-1.756789363542334392e+00
2.782516880389647174e-01,9.872552299064899728e+00,8.452480274336787502e+00,6.847025315787241162e+00,5.032268520868202977e+00,3.134096793381675017e+00,1.347310206468611549e+00,-1.347539345195726268e-01,-1.170748050144032382e+00,-1.703706596986064525e+00,-1.757252970869484177e+00
2.787594465937803800e-01,9.904392550057780298e+00,8.473788412198079101e+00,6.857259472580012449e+00,5.031288335723657745e+00,3.123342204460684002e+00,1.330053628971001434e+00,-1.539428542833321256e-01,-1.187031518564460875e+00,-1.713096977236102880e+00,-1.757501317502274008e+00
2.792672051485959872e-01,9.936325455822700548e+00,8.495125012991119107e+00,6.867464088810377731e+00,5.030234690211673687e+00,3.112498423489978627e+00,1.312730665130802166e+00,-1.731375799973533525e-01,-1.203236793763927892e+00,-1.722326064613834751e+00,-1.757533819928402297e+00
2.797749637034116499e-01,9.968351276918545167e+00,8.516490036017977161e+00,6.877638944928741616e+00,5.029107380673707439e+00,3.101565524150288411e+00,1.295341896338584542e+00,-1.923369625810151806e-01,-1.219362374607962041e+00,-1.731392500761605557e+00,-1.757349921091710065e+00
2.802827222582273126e-01,1.000047027829762492e+01,8.537883442590462835e+00,6.887783822132347744e+00,5.027906204384816391e+00,3.090543582562299996e+00,1.277887907937394818e+00,-2.115398498394436833e-01,-1.235406762310300000e+00,-1.740294940373361188e+00,-1.756949090642587752e+00
2.807904808130428642e-01,1.003268273070493777e+01,8.559305196962156970e+00,6.897898502815040800e+00,5.026630959521803277e+00,3.079432676833241622e+00,1.260369288469640692e+00,-2.307450873540768943e-01,-1.251368461282581723e+00,-1.749032051823459888e+00,-1.756330825170643095e+00
2.812982393678585269e-01,1.006498891177879607e+01,8.580755267058847835e+00,6.907982770917568516e+00,5.025281445135617808e+00,3.068232886698693651e+00,1.242786629080753880e+00,-2.499515191959598148e-01,-1.267245979829614067e+00,-1.757602517699395683e+00,-1.755494648419631654e+00
2.818059979226741341e-01,1.009738910685281077e+01,8.602233625007293938e+00,6.918036412178398820e+00,5.023857461128033997e+00,3.056944293259644230e+00,1.225140523079670807e+00,-2.691579884617352758e-01,-1.283037830690173964e+00,-1.766005035238418230e+00,-1.754440111484648845e+00
2.823137564774897967e-01,1.012988360945931454e+01,8.623740247462444941e+00,6.928059214285094747e+00,5.022358808232588956e+00,3.045566978814745251e+00,1.207431565656052808e+00,-2.883633376324111763e-01,-1.298742531423416446e+00,-1.774238316668084625e+00,-1.753166792991585288e+00
2.828215150323054039e-01,1.016247272153412062e+01,8.645275115732985682e+00,6.938050966926201824e+00,5.020785287999790292e+00,3.034101026787815236e+00,1.189660353754325772e+00,-3.075664087548177217e-01,-1.314358604640817774e+00,-1.782301089450703424e+00,-1.751674299258842549e+00
2.833292735871210111e-01,1.019515675332271343e+01,8.666838215705300996e+00,6.948011461743688777e+00,5.019136702786591187e+00,3.022546521750554049e+00,1.171827486104478844e+00,-3.267660434458216634e-01,-1.329884578083707858e+00,-1.790192096431704405e+00,-1.749962264441311977e+00
2.838370321419366737e-01,1.022793602298782112e+01,8.688429537565840022e+00,6.957940492185914039e+00,5.017412855750135847e+00,3.010903549540484114e+00,1.153933563409646368e+00,-3.459610827192687865e-01,-1.345318984546369556e+00,-1.797910095891916971e+00,-1.748030350656615051e+00
2.843447906967523364e-01,1.026081085591833997e+01,8.710049075321812495e+00,6.967837853261123371e+00,5.015613550845761104e+00,2.999172197474129664e+00,1.135979188690493302e+00,-3.651503666356363809e-01,-1.360660361644685734e+00,-1.805453861503749646e+00,-1.745878248093605700e+00
2.848525492515678881e-01,1.029378158373965846e+01,8.731696826120298738e+00,6.977703341191475062e+00,5.013738592829281693e+00,2.987352554655418935e+00,1.117964967786381658e+00,-3.843327337744166239e-01,-1.375907251430359857e+00,-1.812822182191287101e+00,-1.743505675103139030e+00
2.853603078063835508e-01,1.032684854302544863e+01,8.753372789365799989e+00,6.987536752967637987e+00,5.011787787263525473e+00,2.975444712379280876e+00,1.099891510013265350e+00,-4.035070205292879963e-01,-1.391058199850745858e+00,-1.820013861894314244e+00,-1.740912378271089134e+00
2.858680663611992134e-01,1.036001207371070976e+01,8.775076965636063875e+00,6.997337885803864843e+00,5.009760940529148776e+00,2.963448764630520760e+00,1.081759428978456894e+00,-4.226720602259244064e-01,-1.406111756054175377e+00,-1.827027719236222536e+00,-1.738098132473648638e+00
2.863758249160148206e-01,1.039327251720627743e+01,8.796809355396371544e+00,7.007106536493641791e+00,5.007657859839714121e+00,2.951364808677888529e+00,1.063569343552121627e+00,-4.418266820625906810e-01,-1.421066471540891829e+00,-1.833862587095842045e+00,-1.735062740914872892e+00
2.868835834708304278e-01,1.042663021421475200e+01,8.818569957512217172e+00,7.016842500665867455e+00,5.005478353261031188e+00,2.939192945763366094e+00,1.045321878995544740e+00,-4.609697098734797382e-01,-1.435920899159569331e+00,-1.840517312083197243e+00,-1.731806035146494560e+00
2.873913420256460349e-01,1.046008550224775036e+01,8.840358767560331898e+00,7.026545571941553270e+00,5.003222229734769932e+00,2.926933281886700655e+00,1.027017668246217319e+00,-4.800999607147429238e-01,-1.450673591949361185e+00,-1.846990753919151462e+00,-1.728327875069996855e+00
2.878991005804616976e-01,1.049363871284456451e+01,8.862175775938101907e+00,7.036215540991063833e+00,5.000889299106341390e+00,2.914585928685158756e+00,1.008657353359688980e+00,-4.992162432732664135e-01,-1.465323101827535002e+00,-1.853281784718977310e+00,-1.724628148920955395e+00
2.884068591352773603e-01,1.052729016849219335e+01,8.884020965771380673e+00,7.045852194491887488e+00,4.998479372157043521e+00,2.902151004408509483e+00,9.902415871082163035e-01,-5.183173560981648720e-01,-1.479867978122662242e+00,-1.859389288179827737e+00,-1.720706773235635145e+00
2.889146176900929119e-01,1.056104017924684157e+01,8.905894310620713128e+00,7.055455313986957577e+00,4.995992260640470306e+00,2.889628634989207079e+00,9.717710347361507850e-01,-5.374020856550507652e-01,-1.494306765953410610e+00,-1.865312158672137066e+00,-1.716563692799848218e+00
2.894223762449085746e-01,1.059488904125582742e+01,8.927795773489568987e+00,7.065024675416739619e+00,4.993427777355247343e+00,2.877018954586470390e+00,9.532463747968621393e-01,-5.564692054564491785e-01,-1.508638005594308940e+00,-1.871049301022417843e+00,-1.712198880865955841e+00
2.899301347997242373e-01,1.062883712216587462e+01,8.949725365325445381e+00,7.074560079351413400e+00,4.990785737671728839e+00,2.864322081768076345e+00,9.346682576624545380e-01,-5.755175245853259014e-01,-1.522860276784002709e+00,-1.876599661144207065e+00,-1.707612350210714780e+00
2.904378933545398445e-01,1.066288479074867013e+01,8.971683096859004891e+00,7.084061326134965419e+00,4.988065958288782298e+00,2.851538139041930986e+00,9.160373394585964446e-01,-5.945458480894481035e-01,-1.536972162538556175e+00,-1.881962200727686385e+00,-1.702804143131792847e+00
2.909456519093554516e-01,1.069703238588695449e+01,8.993668957019389509e+00,7.093528204258056746e+00,4.985268255783795510e+00,2.838667260466120279e+00,8.973542960607737706e-01,-6.135529603860819803e-01,-1.550972234017274465e+00,-1.887135886991505584e+00,-1.697774328150683631e+00
2.914534104641711143e-01,1.073128024620558207e+01,9.015682933254337783e+00,7.102960500909921038e+00,4.982392447258768620e+00,2.825709583553976945e+00,8.786198088888759195e-01,-6.325376419521683280e-01,-1.564859065875005228e+00,-1.892119703468734260e+00,-1.692523004168777989e+00
2.919611690189867215e-01,1.076562871082268202e+01,9.037725012148666082e+00,7.112358002459999717e+00,4.979438350677534153e+00,2.812665249460482908e+00,8.598345649350891406e-01,-6.514986694584511406e-01,-1.578631236535538607e+00,-1.896912650340400575e+00,-1.687050300708103689e+00
2.924689275738023841e-01,1.080007811994633471e+01,9.059795179914576835e+00,7.121720494840481308e+00,4.976405785135710858e+00,2.799534403133041138e+00,8.409992567836659383e-01,-6.704348158916818567e-01,-1.592287328442061112e+00,-1.901513744743494438e+00,-1.681356378130182794e+00
2.929766861286179913e-01,1.083462881531664834e+01,9.081893422753697820e+00,7.131047763829721831e+00,4.973294571063390457e+00,2.786317193426659067e+00,8.221145826226238240e-01,-6.893448506648447438e-01,-1.605825928284620341e+00,-1.905922021053424675e+00,-1.675441427833019192e+00
2.934844446834335985e-01,1.086928114049336003e+01,9.104019727090955527e+00,7.140339595236565806e+00,4.970104530360553774e+00,2.773013773183491182e+00,8.031812462473086889e-01,-7.082275397154703667e-01,-1.619245627204651594e+00,-1.910136531140942617e+00,-1.669305672426201204e+00
2.939922032382492612e-01,1.090403544098884936e+01,9.126174079680186679e+00,7.149595774985552765e+00,4.966835486465232208e+00,2.759624299276784321e+00,7.841999570558784161e-01,-7.270816455919799637e-01,-1.632545020976524874e+00,-1.914156344603523907e+00,-1.662949365884132336e+00
2.944999617930648683e-01,1.093889206424663740e+01,9.148356467581546525e+00,7.158816089103020808e+00,4.963487264354393247e+00,2.746148932619207894e+00,7.651714300366820876e-01,-7.459059275280857104e-01,-1.645722710166128033e+00,-1.917980548971208510e+00,-1.656372793677385769e+00
2.950077203478804755e-01,1.097385135946536217e+01,9.170566878010721013e+00,7.168000323604108992e+00,4.960059690477559791e+00,2.732587838135555280e+00,7.460963857475197969e-01,-7.646991415052629693e-01,-1.658777300266501165e+00,-1.921608249886907149e+00,-1.649576272882173233e+00
2.955154789026961382e-01,1.100891367726819503e+01,9.192805298059893104e+00,7.177148264280635459e+00,4.956552592623172160e+00,2.718941184699845692e+00,7.269755502868160413e-01,-7.834600403032589977e-01,-1.671707401810493376e+00,-1.925038571261163733e+00,-1.642560152267945606e+00
2.960232374575117453e-01,1.104407936921771594e+01,9.215071714290491656e+00,7.186259696389884155e+00,4.952965799717674145e+00,2.705209145036810980e+00,7.078096552566923716e-01,-8.021873735386552129e-01,-1.684511630460457043e+00,-1.928270655401378431e+00,-1.635324812363113889e+00
2.965309960123274080e-01,1.107934878717628635e+01,9.237366112197754831e+00,7.195334404244278836e+00,4.949299141557337300e+00,2.691391895587752714e+00,6.885994377179178727e-01,-8.208798876915034404e-01,-1.697188607074990863e+00,-1.931303663115495395e+00,-1.627870665498887481e+00
2.970387545671430152e-01,1.111472228251184546e+01,9.259688475547026343e+00,7.204372170701945244e+00,4.945552448472822604e+00,2.677489616340805956e+00,6.693456401367845476e-01,-8.395363261199872973e-01,-1.709736957752701514e+00,-1.934136773790144925e+00,-1.620198155831245046e+00
2.975465131219586223e-01,1.115020020514919530e+01,9.282038785581889329e+00,7.213372776558174770e+00,4.941725550926467925e+00,2.663502490625570207e+00,6.500490103238532047e-01,-8.581554290631668858e-01,-1.722155313853019898e+00,-1.936769185443253605e+00,-1.612307759341017777e+00
2.980542716767742850e-01,1.118578290246675344e+01,9.304417020104036595e+00,7.222335999837776299e+00,4.937818279042314629e+00,2.649430704872132836e+00,6.307103013646091494e-01,-8.767359336317628316e-01,-1.734442311994045749e+00,-1.939200114751108650e+00,-1.604199983812099051e+00
2.985620302315899477e-01,1.122147071803871476e+01,9.326823152424935870e+00,7.231261614988308217e+00,4.933830462068872436e+00,2.635274448334492092e+00,6.113302715420351197e-01,-8.952765737869778917e-01,-1.746596594027414406e+00,-1.941428797049884691e+00,-1.595875368787786464e+00
2.990697887864054993e-01,1.125726399022277313e+01,9.349257150189298926e+00,7.240149391974234128e+00,4.929761927774603869e+00,2.621033912778333974e+00,5.919096842510335188e-01,-9.137760803074175264e-01,-1.758616806990235037e+00,-1.943454486311634977e+00,-1.587334485505227155e+00
2.995775473412211620e-01,1.129316305059323433e+01,9.371718974070320840e+00,7.248999095271943638e+00,4.925612501776157615e+00,2.606709292133217115e+00,5.724493079047825450e-01,-9.322331807440294993e-01,-1.770501603034037696e+00,-1.945276455094738566e+00,-1.578577936807998627e+00
3.000853058960367692e-01,1.132916818506206269e+01,9.394208545541101074e+00,7.257810458991767355e+00,4.921381990700035125e+00,2.592300773653279045e+00,5.529499140606918273e-01,-9.506465962161178007e-01,-1.782249633466265415e+00,-1.946893988058219449e+00,-1.569606351830844737e+00
3.005930644508524319e-01,1.136527962710292350e+01,9.416725741353952017e+00,7.266583182736527924e+00,4.917070179525497409e+00,2.577808536687557606e+00,5.334122773585608934e-01,-9.690150407048718773e-01,-1.793859547684854450e+00,-1.948306380829017970e+00,-1.560420384930115922e+00
3.011008230056680945e-01,1.140149764392556264e+01,9.439270465015678013e+00,7.275316986853229473e+00,4.912676869093372645e+00,2.563232772485924293e+00,5.138371797831506882e-01,-9.873372283270606120e-01,-1.805330006939714460e+00,-1.949512955187824970e+00,-1.551020728077253441e+00
3.016085815604836462e-01,1.143782250342543882e+01,9.461842619367013540e+00,7.284011591240057371e+00,4.908201861731522619e+00,2.548573676616620709e+00,4.942254090006399925e-01,-1.005611870688698506e+00,-1.816659679369102998e+00,-1.950513053699000965e+00,-1.541408106512152987e+00
3.021163401152993089e-01,1.147425447381195518e+01,9.484442106271972150e+00,7.292666715113009346e+00,4.903644961109583811e+00,2.533831448897565952e+00,4.745777583243965259e-01,-1.023837676942183750e+00,-1.827847240111186045e+00,-1.951306039835452921e+00,-1.531583278749008681e+00
3.026240986701149716e-01,1.151079382360705416e+01,9.507068826614348822e+00,7.301282077009894955e+00,4.899005972254712127e+00,2.519006293412397124e+00,4.548950266984256308e-01,-1.042013353875412385e+00,-1.838891371474935976e+00,-1.951891298167513611e+00,-1.521547036631957450e+00
3.031318572249305787e-01,1.154744082164387819e+01,9.529722680294275605e+00,7.309857394794406993e+00,4.894284701567385376e+00,2.504098418526396141e+00,4.351780186802999273e-01,-1.060137606001944066e+00,-1.849790763112325376e+00,-1.952268234552478665e+00,-1.511300205389427775e+00
3.036396157797461859e-01,1.158419573706537697e+01,9.552403566224757725e+00,7.318392385660236421e+00,4.889480956837271464e+00,2.489108036902345056e+00,4.154275444236280590e-01,-1.078209135652166584e+00,-1.860544112191789834e+00,-1.952436276324792885e+00,-1.500843643687217899e+00
3.041473743345618486e-01,1.162105883932290062e+01,9.575111382328206133e+00,7.326886766135237927e+00,4.884594547259160535e+00,2.474035365516301876e+00,3.956444196600523711e-01,-1.096226643065467465e+00,-1.871150123572958401e+00,-1.952394872486893584e+00,-1.490178243680298609e+00
3.046551328893774557e-01,1.165803039817475728e+01,9.597846025532971836e+00,7.335340252085639889e+00,4.879625283448957518e+00,2.458880625673301346e+00,3.758294656807755763e-01,-1.114188826483414108e+00,-1.881607509982660353e+00,-1.952143493900704518e+00,-1.479304931063344375e+00
3.051628914441931184e-01,1.169511068368480622e+01,9.620607391769908645e+00,7.343752558720320067e+00,4.874572977459738610e+00,2.443644043022948686e+00,3.559835093175859333e-01,-1.132094382243967967e+00,-1.891914992192216038e+00,-1.951681633479784406e+00,-1.468224665119970851e+00
3.056706499990086701e-01,1.173229996622095328e+01,9.643395375968895067e+00,7.352123400595113267e+00,4.869437442797874382e+00,2.428325847574967167e+00,3.361073829234468846e-01,-1.149942004876677304e+00,-1.902071299195983833e+00,-1.951008806382130034e+00,-1.456938438770719824e+00
3.061784085538243327e-01,1.176959851645373156e+01,9.666209872055411267e+00,7.360452491617191839e+00,4.864218494439202622e+00,2.412926273714622205e+00,3.162019243525593937e-01,-1.167730387198924413e+00,-1.912075168391205615e+00,-1.950124550203629514e+00,-1.445447278619737652e+00
3.066861671086399954e-01,1.180700660535475421e+01,9.689050772947066292e+00,7.368739545049472817e+00,4.858915948845281996e+00,2.397445560218105065e+00,2.962679769400056173e-01,-1.185458220413137642e+00,-1.921925345759099457e+00,-1.949028425172173007e+00,-1.433752245000208259e+00
3.071939256634556026e-01,1.184452450419522940e+01,9.711917970550153711e+00,7.376984273515089896e+00,4.853529623979698115e+00,2.381883950267808192e+00,2.763063894808772680e-01,-1.203124194205047903e+00,-1.931620586047244625e+00,-1.947720014342413819e+00,-1.421854432018489600e+00
3.077016842182712097e-01,1.188215248454443085e+01,9.734811355756223250e+00,7.385186389001919594e+00,4.848059339324429118e+00,2.366241691467520614e+00,2.563180162089340186e-01,-1.220726996842953493e+00,-1.941159652953239778e+00,-1.946198923791184088e+00,-1.409754967596972941e+00
3.082094427730868724e-01,1.191989081826815422e+01,9.757730818438627551e+00,7.393345602867148258e+00,4.842504915896280515e+00,2.350519035857547401e+00,2.363037167747955025e-01,-1.238265315277989220e+00,-1.950541319309629262e+00,-1.944464782813564385e+00,-1.397455013515673361e+00
3.087172013279024796e-01,1.195773977752713613e+01,9.780676247449076044e+00,7.401461625841889713e+00,4.836866176263385775e+00,2.334716239929754966e+00,2.162643562236634676e-01,-1.255737835245399836e+00,-1.959764367270102170e+00,-1.942517244119605246e+00,-1.384955765452546173e+00
3.092249598827181423e-01,1.199569963477550161e+01,9.803647530614215455e+00,7.409534168035866841e+00,4.831142944561757524e+00,2.318833564642508449e+00,1.962008049725389447e-01,-1.273143241366854639e+00,-1.968827588496978143e+00,-1.940355984031702841e+00,-1.372258453022508373e+00
3.097327184375337494e-01,1.203377066275914409e+01,9.826644554732181902e+00,7.417562938942127815e+00,4.825335046511913362e+00,2.302871275435557585e+00,1.761139387870005457e-01,-1.290480217253739736e+00,-1.977729784349951725e+00,-1.937980702682630785e+00,-1.359364339815208655e+00
3.102404769923493566e-01,1.207195322686985328e+01,9.849667280524208479e+00,7.425547703507296760e+00,4.819442345354321589e+00,2.286829658815034083e+00,1.560046392707472307e-01,-1.307747456080384785e+00,-1.986469781957794556e+00,-1.935391140605500437e+00,-1.346274736499121216e+00
3.107482355471650193e-01,1.211024826744322347e+01,9.872716134299864166e+00,7.433488575373742968e+00,4.813464930052647084e+00,2.270709109564685857e+00,1.358737970888489466e-01,-1.324943715036550174e+00,-1.995046517347646597e+00,-1.932587164806871094e+00,-1.332991069441334275e+00
3.112559941019806820e-01,1.214865597411276710e+01,9.895790932259846073e+00,7.441385212491399059e+00,4.807402600218642519e+00,2.254509893427518730e+00,1.157223050099256412e-01,-1.342067664910045144e+00,-2.003458807641321560e+00,-1.929568533831911958e+00,-1.319514693367692004e+00
3.117637526567962336e-01,1.218717638529398251e+01,9.918891366636202633e+00,7.449237180301107486e+00,4.801255098269566091e+00,2.238232253578598563e+00,9.555106027018457626e-02,-1.359117958677543481e+00,-2.011705454298896800e+00,-1.926335003824402481e+00,-1.305846975553301759e+00
3.122715112116118963e-01,1.222580957283587288e+01,9.942017155513312332e+00,7.457044063762432451e+00,4.795022181161361807e+00,2.221876443661739309e+00,7.536096548084038338e-02,-1.376093252597163863e+00,-2.019785275060754781e+00,-1.922886361431187074e+00,-1.291989321871037655e+00
3.127792697664275035e-01,1.226455563928593584e+01,9.965168040607141009e+00,7.464805465701316756e+00,4.788703619344995666e+00,2.205442727315393814e+00,5.515292858745965421e-02,-1.392992206007563238e+00,-2.027697103667833733e+00,-1.919222423495326124e+00,-1.277943176379863877e+00
3.132870283212431661e-01,1.230341471525251507e+01,9.988343785123550589e+00,7.472521005216919754e+00,4.782299195760709942e+00,2.188931377715804594e+00,3.492786282923976415e-02,-1.409813481138676661e+00,-2.035439789598047167e+00,-1.915343036763231366e+00,-1.263710020920541188e+00
3.137947868760587733e-01,1.234238695686434895e+01,1.001154417169557398e+01,7.480190316147624863e+00,4.775808704870217802e+00,2.172342677137496292e+00,1.468668669832456919e-02,-1.426555742934024540e+00,-2.043012197818822262e+00,-1.911248077605806062e+00,-1.249291374718787928e+00
3.143025454308743805e-01,1.238147254332745284e+01,1.003476900039969166e+01,7.487813045596219297e+00,4.769231951726828456e+00,2.155676916531040543e+00,-5.569676100925513573e-03,-1.443217658884650367e+00,-2.050413208555800004e+00,-1.906937451753571100e+00,-1.234688793995835976e+00
3.148103039856900431e-01,1.242067167457922672e+01,1.005801808685110998e+01,7.495388852514250466e+00,4.762568751083498420e+00,2.138934395118144316e+00,-2.584029669265183737e-02,-1.459797898874643840e+00,-2.057641717077663746e+00,-1.902411094045790341e+00,-1.219903871586424549e+00
3.153180625405057058e-01,1.245998456903984319e+01,1.008129126037801271e+01,7.502917406345547491e+00,4.755818926538827540e+00,2.122115420004038633e+00,-4.612424107022725095e-02,-1.476295135038269146e+00,-2.064696633497117961e+00,-1.897668968193590544e+00,-1.204938236564213394e+00
3.158258210953212575e-01,1.249941146146091775e+01,1.010458836227483026e+01,7.510398385728921156e+00,4.748982309720976680e+00,2.105220305807164127e+00,-6.642057013700364276e-02,-1.492708041628702187e+00,-2.071576882588006985e+00,-1.892711066557073885e+00,-1.189793553874613830e+00
3.163335796501369201e-01,1.253895260087148067e+01,1.012790924413451421e+01,7.517831477260040529e+00,4.742058739509514176e+00,2.088249374306151651e+00,-8.672833974708188398e-02,-1.509035294898379842e+00,-2.078281403618583045e+00,-1.887537409936422161e+00,-1.174471523975028742e+00
3.168413382049525828e-01,1.257860824862112636e+01,1.015125376625975129e+01,7.525216374312471146e+00,4.735048061295210609e+00,2.071202954104136573e+00,-1.070466007460506019e-01,-1.525275572990921980e+00,-2.084809150200903183e+00,-1.882148047377004474e+00,-1.158973882482546180e+00
3.173490967597681900e-01,1.261837867652053014e+01,1.017462179615323770e+01,7.532552775917893406e+00,4.727950126277753462e+00,2.054081380310346816e+00,-1.273743990117761626e-01,-1.541427555844685493e+00,-2.091159090156380795e+00,-1.876543055988471043e+00,-1.143302399829025040e+00
3.178568553145837972e-01,1.265826416507920626e+01,1.019801320708691605e+01,7.539840385705498527e+00,4.720764790801392330e+00,2.036884994239000157e+00,-1.477107754951903495e-01,-1.557489925107916173e+00,-2.097330205397478053e+00,-1.870722540777843390e+00,-1.127458880923607909e+00
3.183646138693994043e-01,1.269826500184051277e+01,1.022142787675021047e+01,7.547078910900542503e+00,4.713491915728522663e+00,2.019614143125515238e+00,-1.680547662610795134e-01,-1.573461364065492196e+00,-2.103321491825537848e+00,-1.864686634496600437e+00,-1.111445164822665088e+00
3.188723724242150670e-01,1.273838147981395608e+01,1.024486568597725444e+01,7.554268061382089172e+00,4.706131365851199178e+00,2.002269179860016290e+00,-1.884054025288923184e-01,-1.589340557577281876e+00,-2.109131959244758381e+00,-1.858435497501758737e+00,-1.095263124407150457e+00
3.193801309790307297e-01,1.277861389600475128e+01,1.026832651755311865e+01,7.561407548799915723e+00,4.698683009340584249e+00,1.984850462738148247e+00,-2.087617107135515404e-01,-1.605126192028096144e+00,-2.114760631292313064e+00,-1.851969317630947520e+00,-1.078914666067386063e+00
3.198878895338463368e-01,1.281896255004065743e+01,1.029181025509902803e+01,7.568497085750590436e+00,4.691146717234323305e+00,1.967358355229187783e+00,-2.291227124662812420e-01,-1.620816955289251071e+00,-2.120206545384611285e+00,-1.845288310091477646e+00,-1.062401729395261896e+00
3.203956480886619440e-01,1.285942774289610391e+01,1.031531678203659652e+01,7.575536385012733298e+00,4.683522362961853425e+00,1.949793225761458304e+00,-2.494874247154472147e-01,-1.636411536691734669e+00,-2.125468752679704476e+00,-1.838392717363403150e+00,-1.045726286883854828e+00
3.209034066434776067e-01,1.290000977571355811e+01,1.033884598063102089e+01,7.582525158841441737e+00,4.675809821907646047e+00,1.932155447525051528e+00,-2.698548597074008626e-01,-1.651908627010970632e+00,-2.130546318055830834e+00,-1.831282809116578481e+00,-1.028890343634474513e+00
3.214111651982932139e-01,1.294070894872216648e+01,1.036239773111328510e+01,7.589463118321882362e+00,4.668008971012385544e+00,1.914445398291861000e+00,-2.902240250473235861e-01,-1.667306918463180576e+00,-2.135438320106104904e+00,-1.823958882141716975e+00,-1.011895937071139340e+00
3.219189237531088765e-01,1.298152556025370252e+01,1.038597191088138239e+01,7.596349972782075355e+00,4.660119688412071248e+00,1.896663460252892675e+00,-3.105939237401120212e-01,-1.682605104713371214e+00,-2.140143851149351573e+00,-1.816421260295428164e+00,-9.947451366624449065e-01
3.224266823079244837e-01,1.302245990585574020e+01,1.040956839378048571e+01,7.603185429264828876e+00,4.652141853115056236e+00,1.878810019872910964e+00,-3.309635542312361900e-01,-1.697801880894894921e+00,-2.144662017257078723e+00,-1.808670294459267636e+00,-9.774400436508893231e-01
3.229344408627400909e-01,1.306351227750212729e+01,1.043318704946215725e+01,7.609969192058864351e+00,4.644075344717021103e+00,1.860885467762362744e+00,-3.513319104476361754e-01,-1.712895943640639684e+00,-2.148991938296597404e+00,-1.800706362512768166e+00,-9.599827907895924772e-01
3.234421994175557535e-01,1.310468296290073731e+01,1.045682774282253646e+01,7.616700962289105092e+00,4.635920043153872072e+00,1.842890198566613735e+00,-3.716979818386181855e-01,-1.727885991125808429e+00,-2.153132747990279761e+00,-1.792529869320468761e+00,-9.423755420864472487e-01
3.239499579723713607e-01,1.314597224489844329e+01,1.048049033351950321e+01,7.623380437566137147e+00,4.627675828492582966e+00,1.824824610872499475e+00,-3.920607534167497854e-01,-1.742770723122296639e+00,-2.157083593990963166e+00,-1.784141246732944719e+00,-9.246204925557002241e-01
3.244577165271869679e-01,1.318738040098343234e+01,1.050417467556887452e+01,7.630007311694849470e+00,4.619342580759954409e+00,1.806689107132155581e+00,-4.124192057987902671e-01,-1.757548841064692224e+00,-2.160843637973496989e+00,-1.775540953601821625e+00,-9.067198679769343794e-01
3.249654750820026305e-01,1.322890770288474904e+01,1.052788061701956757e+01,7.636581274442241885e+00,4.610920179809317787e+00,1.788484093604169045e+00,-4.327723152466110279e-01,-1.772219048127861463e+00,-2.164412055742430230e+00,-1.766729475808790362e+00,-8.886759246614864827e-01
3.254732336368182377e-01,1.327055441626910337e+01,1.055160799970776253e+01,7.643102011364406145e+00,4.602408505225167090e+00,1.770209980312032583e+00,-4.531190537081268288e-01,-1.786780049316139429e+00,-2.167788037355840469e+00,-1.757707326308615592e+00,-8.704909492262887794e-01
3.259809921916339004e-01,1.331232080053497668e+01,1.057535665909006894e+01,7.649569203692681896e+00,4.593807436265722188e+00,1.751867181019891806e+00,-4.734583888582509226e-01,-1.801230551564135585e+00,-2.170970787265312563e+00,-1.748475045186139720e+00,-8.521672583751203067e-01
3.264887507464495076e-01,1.335420710870398686e+01,1.059912642415568129e+01,7.655982528278981292e+00,4.585116851843421770e+00,1.733456113225605666e+00,-4.937892841398438537e-01,-1.815569263849126980e+00,-2.173959524472051097e+00,-1.739033199727278545e+00,-8.337071986872884866e-01
3.269965093012651147e-01,1.339621358740952317e+01,1.062291711741753453e+01,7.662341657600293843e+00,4.576336630543355710e+00,1.714977198171101946e+00,-5.141106988046872939e-01,-1.829794897315068614e+00,-2.176753482699140818e+00,-1.729382384504010606e+00,-8.151131464137252314e-01
3.275042678560807774e-01,1.343834047698268108e+01,1.064672855498245241e+01,7.668646259822358147e+00,4.567466650679615547e+00,1.696430860870035362e+00,-5.344215879544647052e-01,-1.843906165408202291e+00,-2.179351910579951479e+00,-1.719523221473362451e+00,-7.963875072805036703e-01
3.280120264108964401e-01,1.348058801163536913e+01,1.067056054670026555e+01,7.674895998922503182e+00,4.558506790389605712e+00,1.677817530152775571e+00,-5.547209025817236849e-01,-1.857901784024251990e+00,-2.181754071862676891e+00,-1.709456360090400917e+00,-7.775327162998033614e-01
3.285197849657119917e-01,1.352295641974084006e+01,1.069441289639197379e+01,7.681090534871673370e+00,4.549456927766247993e+00,1.659137638728652053e+00,-5.750075896108990392e-01,-1.871780471667252144e+00,-2.183959245631027724e+00,-1.699182477435192684e+00,-7.585512375882477176e-01
3.290275435205276544e-01,1.356544592421139406e+01,1.071828540215688719e+01,7.687229523875617865e+00,4.540316941028144981e+00,1.640391623265528231e+00,-5.952805919393215905e-01,-1.885540949619967765e+00,-2.185966726541059835e+00,-1.688702278353776842e+00,-7.394455641926909184e-01
3.295353020753432616e-01,1.360805674297332857e+01,1.074217785675871184e+01,7.693312618675252956e+00,4.531086708727675827e+00,1.621579924486697966e+00,-6.155388484782067238e-01,-1.899181942125892864e+00,-2.187775825074145253e+00,-1.678016495613138925e+00,-7.202182179234463133e-01
3.300430606301589243e-01,1.365078908953926629e+01,1.076609004809071202e+01,7.699339468906202022e+00,4.521766109997004790e+00,1.602702987285039793e+00,-6.357812941937128759e-01,-1.912702176582895985e+00,-2.189385867806089792e+00,-1.667125890070154437e+00,-7.008717491948877054e-01
3.305508191849745314e-01,1.369364317367764805e+01,1.079002175971980293e+01,7.705309721517503263e+00,4.512355024832041650e+00,1.583761260854513520e+00,-6.560068601479625006e-01,-1.926100383748433842e+00,-2.190796197692392866e+00,-1.656031250854553605e+00,-6.814087368735136652e-01
3.310585777397901386e-01,1.373661920217953458e+01,1.081397277150965763e+01,7.711223021249487886e+00,4.502853334414334441e+00,1.564755198838953421e+00,-6.762144735400781315e-01,-1.939375297956374311e+00,-2.192006174369642402e+00,-1.644733395565869394e+00,-6.618317881334242481e-01
3.315663362946058013e-01,1.377971737972275967e+01,1.083794286032285470e+01,7.717079011170851821e+00,4.493260921470860758e+00,1.545685259498121855e+00,-6.964030577472817285e-01,-1.952525657345455024e+00,-2.193015174473067042e+00,-1.633233170484359675e+00,-6.421435383191781421e-01
3.320740948494214639e-01,1.382293790983318971e+01,1.086193180080193166e+01,7.722877333274864142e+00,4.483577670671807347e+00,1.526551905891141647e+00,-7.165715323659143099e-01,-1.965550204099286269e+00,-2.193822591970214564e+00,-1.621531450795967944e+00,-6.223466508161454858e-01
3.325818534042370156e-01,1.386628099594338082e+01,1.088593936622949343e+01,7.728617629134777012e+00,4.473803469066235827e+00,1.507355606077176446e+00,-7.367188132525341882e-01,-1.978447684698007247e+00,-2.194427838510786710e+00,-1.609629140831246419e+00,-6.024438169282270161e-01
3.330896119590526783e-01,1.390974684254850935e+01,1.090996532946733666e+01,7.734299540618405189e+00,4.463938206555692290e+00,1.488096833333412139e+00,-7.568438125650176485e-01,-1.991216850181531051e+00,-2.194830343792609550e+00,-1.597527174318268406e+00,-5.824377557629930591e-01
3.335973705138683409e-01,1.395333565645946550e+01,1.093400946397447804e+01,7.739922710661857330e+00,4.453981776405771420e+00,1.468776066390392154e+00,-7.769454388036243220e-01,-2.003856456424370158e+00,-2.195029555943742938e+00,-1.585226514649568319e+00,-5.623312141242914342e-01
3.341051290686839481e-01,1.399704764815338365e+01,1.095807154490431046e+01,7.745486784102476818e+00,4.443934075795566763e+00,1.449393789684576550e+00,-7.970225968521524873e-01,-2.016365264422115722e+00,-2.195024941920747263e+00,-1.572728155163031882e+00,-5.421269664122025933e-01
3.346128876234995553e-01,1.404088303322121156e+01,1.098215135028058143e+01,7.750991408570906849e+00,4.433795006405117256e+00,1.429950493628317387e+00,-8.170741880189837936e-01,-2.028742040589441853e+00,-2.194815987923072864e+00,-1.560033119436839755e+00,-5.218278145305240701e-01
3.351206461783152180e-01,1.408484203391289924e+01,1.100624866225259879e+01,7.756436235442389027e+00,4.423564475040701716e+00,1.410446674896971730e+00,-8.370991100783204963e-01,-2.040985557069828982e+00,-2.194402199823616506e+00,-1.547142461598319585e+00,-5.014365878015133449e-01
3.356284047331308251e-01,1.412892488077940278e+01,1.103036326842914328e+01,7.761820920847164018e+00,4.413242394298166893e+00,1.390882836733529526e+00,-8.570962573111959859e-01,-2.053094592056736722e+00,-2.193783103615387642e+00,-1.534057266646899897e+00,-4.809561428882619394e-01
3.361361632879464878e-01,1.417313181441240744e+01,1.105449496329165804e+01,7.767145126740113703e+00,4.402828683264090159e+00,1.371259489270338694e+00,-8.770645205467266781e-01,-2.065067930126534890e+00,-2.192958245874351952e+00,-1.520778650790955311e+00,-4.603893637242857384e-01
3.366439218427620395e-01,1.421746308728099706e+01,1.107864354968622500e+01,7.772408522029522260e+00,4.392323268254946456e+00,1.351577149868285366e+00,-8.970027872032084737e-01,-2.076904362582927099e+00,-2.191927194238399323e+00,-1.507307761798728940e+00,-4.397391614506895863e-01
3.371516803975777021e-01,1.426191896566581363e+01,1.110280884039467253e+01,7.777610783765051217e+00,4.381726083594156940e+00,1.331836343473173478e+00,-9.169099413293264611e-01,-2.088602687813040593e+00,-2.190689537902452688e+00,-1.493645779363181214e+00,-4.190084743606479201e-01
3.376594389523933648e-01,1.430649973169028222e+01,1.112699065978456048e+01,7.782751598384847647e+00,4.371037072427117920e+00,1.312037602989500673e+00,-9.367848636452869027e-01,-2.100161711655069929e+00,-2.189244888129727507e+00,-1.479793915480898558e+00,-3.982002678513988370e-01
3.381671975072089720e-01,1.435120568544935082e+01,1.115118884553829481e+01,7.787830663021865440e+00,4.360256187574104381e+00,1.292181469671433991e+00,-9.566264315840620203e-01,-2.111580247777582464e+00,-2.187592878779129002e+00,-1.465753414844926716e+00,-3.773175343835581952e-01
3.386749560620245791e-01,1.439603714723524774e+01,1.117540325046110006e+01,7.792847686869327717e+00,4.349383392421167116e+00,1.272268493531193423e+00,-9.764335193325368589e-01,-2.122857118070364368e+00,-2.185733166848794262e+00,-1.451525555251667265e+00,-3.563632934479569192e-01
3.391827146168402418e-01,1.444099445986071295e+01,1.119963374436808401e+01,7.797802392605376554e+00,4.338418661848913338e+00,1.252299233764658792e+00,-9.962049978727489652e-01,-2.133991153046917333e+00,-2.183665433035776982e+00,-1.437111648021717869e+00,-3.353405915398244286e-01
3.396904731716558490e-01,1.448607799107943706e+01,1.122388021605029351e+01,7.802694517876903824e+00,4.327361983199234707e+00,1.232274259194295452e+00,-1.015939735023124735e+00,-2.144981192258556213e+00,-2.181389382311879732e+00,-1.422513038434720212e+00,-3.142525021404036778e-01
3.401982317264715117e-01,1.453128813610360837e+01,1.124814257531963335e+01,7.807523816842520503e+00,4.316213357280000551e+00,1.212194148729470955e+00,-1.035636595479628275e+00,-2.155826084720037006e+00,-2.178904744515611114e+00,-1.407731106178242930e+00,-2.931021257060766327e-01
3.407059902812871743e-01,1.457662532021902280e+01,1.127242075513298047e+01,7.812290061774737282e+00,4.304972799407624784e+00,1.192059491843928454e+00,-1.055294440857078353e+00,-2.166524689346897681e+00,-2.176211274960303754e+00,-1.392767265810584298e+00,-2.718925896647674811e-01
3.412137488361027260e-01,1.462209000149738358e+01,1.129671471379521819e+01,7.816993044721321837e+00,4.293640340487579365e+00,1.171870889070616206e+00,-1.074912129730420940e+00,-2.177075875404369754e+00,-2.173308755058378505e+00,-1.377622967237600804e+00,-2.506270484198147575e-01
3.417215073909183887e-01,1.466768263088996171e+01,1.132102439447456277e+01,7.821632538614105457e+00,4.282215992978451347e+00,1.151628926791381513e+00,-1.094488530667772741e+00,-2.187478522160499317e+00,-2.170196980331803083e+00,-1.362299676195776410e+00,-2.293086613327742496e-01
3.422292659457339958e-01,1.471340317401959830e+01,1.134534927911796309e+01,7.826207901925364752e+00,4.270699432304499332e+00,1.131333962358023193e+00,-1.114022615954092910e+00,-2.197731493218372023e+00,-2.166875639686281829e+00,-1.346798699202522265e+00,-2.079404089940333489e-01
3.427370245005496585e-01,1.475925169068175968e+01,1.136968900268349714e+01,7.830718691326271852e+00,4.259090551668905711e+00,1.110986548811164543e+00,-1.133513232030944673e+00,-2.207833630876910647e+00,-2.163344509088997558e+00,-1.331121506675114530e+00,-1.865254578384446527e-01
3.432447830553652657e-01,1.480522833492216073e+01,1.139404329791084791e+01,7.835164561407443884e+00,4.247389335180542957e+00,1.090587310952352063e+00,-1.152959187672003560e+00,-2.217783785349626058e+00,-2.159603417798307223e+00,-1.315269650753579933e+00,-1.650670529037484013e-01
3.437525416101808728e-01,1.485133326520918828e+01,1.141841189886052454e+01,7.839545167450853391e+00,4.235595768987442611e+00,1.070136876668048576e+00,-1.172359291689834215e+00,-2.227580816520073892e+00,-2.155652217777515922e+00,-1.299244713304110510e+00,-1.435684583525919655e-01
3.442603001649965355e-01,1.489756664432869471e+01,1.144279454083845060e+01,7.843860165399116013e+00,4.223709841291132250e+00,1.049635876960390402e+00,-1.191712352934861885e+00,-2.237223593982649028e+00,-2.151490783697067144e+00,-1.283048305716501858e+00,-1.220329569356904953e-01
3.447680587198121982e-01,1.494392863927805770e+01,1.146719096032074781e+01,7.848109211825719633e+00,4.211731542362075587e+00,1.029084945978370635e+00,-1.211017180295342888e+00,-2.246710997085719086e+00,-2.147119012939318061e+00,-1.266682068703037345e+00,-1.004638494549352223e-01
3.452758172746277499e-01,1.499041942115951365e+01,1.149160089487875247e+01,7.852291963906184336e+00,4.199660864556231665e+00,1.008484721049444754e+00,-1.230272582698328732e+00,-2.256041914977099605e+00,-2.142536825605882544e+00,-1.250147672098820939e+00,-7.886445422644522418e-02
3.457835758294434125e-01,1.503703916507279637e+01,1.151602408310424330e+01,7.856408079390159394e+00,4.187497802332717178e+00,9.878358427115523366e-01,-1.249477369111640090e+00,-2.265215246651868242e+00,-2.137744164527555668e+00,-1.233446814663544888e+00,-5.723810654355585004e-02
3.462913343842590752e-01,1.508378805000692147e+01,1.154046026453485574e+01,7.860457216574442185e+00,4.175242352272607427e+00,9.671389547456086255e-01,-1.268630348546789577e+00,-2.274229901002495335e+00,-2.132740995276817042e+00,-1.216581223884745100e+00,-3.558815813980145681e-02
3.467990929390746824e-01,1.513066625873134186e+01,1.156490917957972897e+01,7.864439034276948348e+00,4.162894513098827964e+00,9.463947042083840078e-01,-1.287730330062939244e+00,-2.283084796871334810e+00,-2.127527306182909417e+00,-1.199552655782471389e+00,-1.391797665180460886e-02
3.473068514938902895e-01,1.517767397768633586e+01,1.158937056944536792e+01,7.868353191811595870e+00,4.150454285697166235e+00,9.256037414658231377e-01,-1.306776122771836190e+00,-2.291778863105438546e+00,-2.122103108349491674e+00,-1.182362894715417001e+00,7.769054917870971133e-03
3.478146100487058967e-01,1.522481139687261908e+01,1.161384417606170416e+01,7.872199348964138643e+00,4.137921673138406753e+00,9.047667202268054876e-01,-1.325766535843732719e+00,-2.300311038613708892e+00,-2.116468435674872861e+00,-1.165013753188508527e+00,2.946953873790697509e-02
3.483223686035215594e-01,1.527207870974026527e+01,1.163832974200836823e+01,7.875977165968923721e+00,4.125296680701566743e+00,8.838842975773187893e-01,-1.344700378514310124e+00,-2.308680272426387070e+00,-2.110623344874821505e+00,-1.147507071661933331e+00,5.118006268547914406e-02
3.488301271583372221e-01,1.531947611307685264e+01,1.166282701044118575e+01,7.879686303486582055e+00,4.112579315898262422e+00,8.629571340150772318e-01,-1.363576460092583709e+00,-2.316885523756876619e+00,-2.104567915507952858e+00,-1.129844718361630029e+00,7.289720088354306737e-02
3.493378857131527737e-01,1.536700380689487844e+01,1.168733572501886009e+01,7.883326422582658033e+00,4.099769588498175743e+00,8.419858934845567688e-01,-1.382393589969807213e+00,-2.324925762065905399e+00,-2.098302250003694969e+00,-1.112028589091218933e+00,9.461751423817899020e-02
3.498456442679684364e-01,1.541466199431849837e+01,1.171185562982992145e+01,7.886897184707170716e+00,4.086867510555629579e+00,8.209712434124440961e-01,-1.401150577629385774e+00,-2.332799967128028840e+00,-2.091826473692820709e+00,-1.094060607045370892e+00,1.163375509760024573e-01
3.503534028227840991e-01,1.546245088146939395e+01,1.173638646931980389e+01,7.890398251675101449e+00,4.073873096437306884e+00,7.999138547435620250e-01,-1.419846232657737239e+00,-2.340507129100453998e+00,-2.085140734840577714e+00,-1.075942722624665171e+00,1.380538471815755952e-01
3.508611613775997062e-01,1.551037067735202868e+01,1.176092798821820473e+01,7.893829285647822935e+00,4.060786362851054321e+00,7.788144019771758852e-01,-1.438479364756188650e+00,-2.348046248594212848e+00,-2.078245204682375835e+00,-1.057676913251858641e+00,1.597629273349175372e-01
3.513689199324153134e-01,1.555842159373810851e+01,1.178547993146663408e+01,7.897189949115460905e+00,4.047607328875806765e+00,7.576735632037452373e-01,-1.457048783753851939e+00,-2.355416336747670591e+00,-2.071140077462059637e+00,-1.039265183189617359e+00,1.814613048490466563e-01
3.518766784872309761e-01,1.560660384505031395e+01,1.181004204414616332e+01,7.900479904880183923e+00,4.034336015992633584e+00,7.364920201421096824e-01,-1.475553299621484182e+00,-2.362616415302364992e+00,-2.063825570472758830e+00,-1.020709563359703420e+00,2.031454826075673181e-01
3.523844370420465832e-01,1.565491764824526655e+01,1.183461407140538668e+01,7.903698816040426678e+00,4.020972448116900466e+00,7.152704581771052172e-01,-1.493991722486340823e+00,-2.369645516681183395e+00,-2.056301924100316647e+00,-1.002012111163615327e+00,2.248119535023044291e-01
3.528921955968622459e-01,1.570336322269581686e+01,1.185919575838862272e+01,7.906846345976057400e+00,4.007516651631530813e+00,6.940095663975907048e-01,-1.512362862648038098e+00,-2.376502684068879656e+00,-2.048569401869287709e+00,-9.831749103046582006e-01,2.464572009710070954e-01
3.533999541516778531e-01,1.575194079007252590e+01,1.188378685016427916e+01,7.909922158334460995e+00,3.993968655421400005e+00,6.727100376349302024e-01,-1.530665530595382906e+00,-2.383186971494920758e+00,-2.040628290491524943e+00,-9.642000706114923769e-01,2.680776995350729885e-01
3.539077127064934603e-01,1.580065057422446451e+01,1.190838709165348597e+01,7.912925917017572530e+00,3.980328490908825678e+00,6.513725685018751932e-01,-1.548898537024219424e+00,-2.389697443918677777e+00,-2.032478899917330661e+00,-9.450897278631035237e-01,2.896699153373535340e-01
3.544154712613091229e-01,1.584949280105924174e+01,1.193299622755888656e+01,7.915857286169830864e+00,3.966596192090188211e+00,6.299978594318993430e-01,-1.567060692856250714e+00,-2.396033177316944318e+00,-2.024121563389194467e+00,-9.258460436152445849e-01,3.112303066799828599e-01
3.549232298161247301e-01,1.589846769842228902e+01,1.195761400229367233e+01,7.918715930167073758e+00,3.952771795573656988e+00,6.085866147189541442e-01,-1.585150809258854432e+00,-2.402193258773795748e+00,-2.015556637498105541e+00,-9.064712050283223466e-01,3.327553245622646427e-01
3.554309883709403373e-01,1.594757549597543544e+01,1.198224015991082503e+01,7.921501513606361122e+00,3.938855340618031331e+00,5.871395425576451110e-01,-1.603167697665905056e+00,-2.408176786572786998e+00,-2.006784502242438872e+00,-8.869674246967238496e-01,3.542414132186194609e-01
3.559387469257559999e-01,1.599681642507472823e+01,1.200687444403255810e+01,7.924213701296737078e+00,3.924846869172695207e+00,5.656573550838446263e-01,-1.621110169799572898e+00,-2.413982870291480509e+00,-1.997805561089421866e+00,-8.673369404796037463e-01,3.756850106565680081e-01
3.564465054805716071e-01,1.604619071864749813e+01,1.203151659777998361e+01,7.926852158250917491e+00,3.910746425918692371e+00,5.441407684157398839e-01,-1.638977037693118310e+00,-2.419610630898312742e+00,-1.988620241039178227e+00,-8.475820153331237172e-01,3.970825491947647112e-01
3.569542640353872698e-01,1.609569861106871969e+01,1.205616636370298167e+01,7.929416549677919868e+00,3.896554058310907287e+00,5.225905026952931687e-01,-1.656767113714687323e+00,-2.425059200851800600e+00,-1.979228992691345557e+00,-8.277049371441291825e-01,4.184304560010915219e-01
3.574620225902028769e-01,1.614534033803661117e+01,1.208082348371028658e+01,7.931906540976618736e+00,3.882269816621363834e+00,5.010072821301426726e-01,-1.674479210592090705e+00,-2.430327724202077988e+00,-1.969632290314273781e+00,-8.077080185652876221e-01,4.397251536307926756e-01
3.579697811450184841e-01,1.619511613644748849e+01,1.210548769899977550e+01,7.934321797730238934e+00,3.867893753983643101e+00,4.793918350359337444e-01,-1.692112141438575801e+00,-2.435415356694772271e+00,-1.959830631916800403e+00,-7.875935968516760699e-01,4.609630605646584112e-01
3.584775396998341468e-01,1.624502624426990138e+01,1.213015874998898624e+01,7.936661985701779720e+00,3.853425926438405646e+00,4.577448938790674715e-01,-1.709664719779597331e+00,-2.440321265877215318e+00,-1.949824539322597472e+00,-7.673640336988096777e-01,4.821405917472638691e-01
3.589852982546498095e-01,1.629507090041803252e+01,1.215483637624582869e+01,7.938926770830372348e+00,3.838866392980033737e+00,4.360671953198876905e-01,-1.727135759580574526e+00,-2.445044631206992669e+00,-1.939614558247103160e+00,-7.470217150821296670e-01,5.032541591252559510e-01
3.594930568094654166e-01,1.634525034462431137e+01,1.217952031641950583e+01,7.941115819228572903e+00,3.824215215604395812e+00,4.143594802563026480e-01,-1.744524075275635244e+00,-2.449584644162823288e+00,-1.929201258377028827e+00,-7.265690510979465611e-01,5.243001721856778152e-01
3.600008153642810238e-01,1.639556481731138859e+01,1.220421030817168351e+01,7.943228797180590384e+00,3.809472459357697183e+00,3.926224938678015697e-01,-1.761828481797381496e+00,-2.453940508357788541e+00,-1.918585233452431593e+00,-7.060084758058006171e-01,5.452750384943790829e-01
3.605085739190966310e-01,1.644601455946322588e+01,1.222890608810780932e+01,7.945265371141437605e+00,3.794638192386488473e+00,3.708569856599591708e-01,-1.779047794607595989e+00,-2.458111439654876218e+00,-1.907767101351387273e+00,-6.853424470723297190e-01,5.661751642344187152e-01
3.610163324739122936e-01,1.649659981249559237e+01,1.225360739170869451e+01,7.947225207737026231e+00,3.779712485988746984e+00,3.490637095093105380e-01,-1.796180829728990958e+00,-2.462096666284880886e+00,-1.896747504177216381e+00,-6.645734464165309330e-01,5.869969547445694769e-01
3.615240910287279563e-01,1.654732081812575117e+01,1.227831395326229647e+01,7.949107973765193513e+00,3.764695414666093587e+00,3.272434237086818687e-01,-1.813226403777927320e+00,-2.465895428966633052e+00,-1.885527108348300507e+00,-6.437039788564999920e-01,6.077368150578529304e-01
3.620318495835435080e-01,1.659817781824137128e+01,1.230302550579568432e+01,7.950913336197656278e+00,3.749587056177126954e+00,3.053968910129636338e-01,-1.830183333998113948e+00,-2.469506981029556236e+00,-1.874106604690476852e+00,-6.227365727576306131e-01,6.283911504401032966e-01
3.625396081383591707e-01,1.664917105476881432e+01,1.232774178100726736e+01,7.952640962182903728e+00,3.734387491591850683e+00,2.835248786852681002e-01,-1.847050438295336994e+00,-2.472930588538577723e+00,-1.862486708531996271e+00,-6.016737796822236861e-01,6.489563669286315672e-01
3.630473666931748333e-01,1.670030076954054366e+01,1.235246250919916733e+01,7.954290519050023711e+00,3.719096805347246626e+00,2.616281585435764612e-01,-1.863826535273130025e+00,-2.476165530421354788e+00,-1.850668159801081902e+00,-5.805181742406048118e-01,6.694288718708727437e-01
3.635551252479904405e-01,1.675156720416187994e+01,1.237718741920986432e+01,7.955861674313454479e+00,3.703715085303938448e+00,2.397075070077683279e-01,-1.880510444269477777e+00,-2.479211098597854601e+00,-1.838651723126045079e+00,-5.592723539436472713e-01,6.898050744631354370e-01
3.640628838028060477e-01,1.680297059987710284e+01,1.240191623834705581e+01,7.957354095678683237e+00,3.688242422803950316e+00,2.177637051470585616e-01,-1.897100985394520656e+00,-2.482066598112264710e+00,-1.826438187937964752e+00,-5.379389390567235196e-01,7.100813862894093109e-01
3.645706423576217103e-01,1.685451119743456871e+01,1.242664869232064895e+01,7.958767451048866626e+00,3.672678912729645084e+00,1.957975387279539126e-01,-1.913596979569193612e+00,-2.484731347267233215e+00,-1.814028368575994365e+00,-5.165205724551947819e-01,7.302542218601544288e-01
3.650784009124373175e-01,1.690618923695124565e+01,1.245138450517601925e+01,7.960101408532382905e+00,3.657024653563731409e+00,1.738097982625788074e-01,-1.929997248564890189e+00,-2.487204677760444849e+00,-1.801423104395210251e+00,-4.950199194812940906e-01,7.503199991511754208e-01
3.655861594672529802e-01,1.695800495777669425e+01,1.247612339922756419e+01,7.961355636451333595e+00,3.641279747450337112e+00,1.518012790573510795e-01,-1.946300615044189719e+00,-2.489485934823560065e+00,-1.788623259877002880e+00,-4.734396678023852223e-01,7.702751401426357614e-01
3.660939180220685318e-01,1.700995859835581570e+01,1.250086509499224796e+01,7.962529803350958169e+00,3.625444300257338437e+00,1.297727812622979648e-01,-1.962505902602408314e+00,-2.491574477363440732e+00,-1.775629724742148197e+00,-4.517825272708688722e-01,7.901160713579153949e-01
3.666016765768841945e-01,1.706205039609141139e+01,1.252560931112360798e+01,7.963623578009994652e+00,3.609518421639632990e+00,1.077251099205573937e-01,-1.978611935810330680e+00,-2.493469678105758813e+00,-1.762443414066330316e+00,-4.300512297853120725e-01,8.098392244027470266e-01
3.671094351316998572e-01,1.711428058720558809e+01,1.255035576434578282e+01,7.964636629451972816e+00,3.593502225103670789e+00,8.565907501850045236e-02,-1.994617540257792809e+00,-2.495170923740920532e+00,-1.749065268398354966e+00,-4.082485291532124139e-01,8.294410365042272915e-01
3.676171936865154644e-01,1.716664940660072247e+01,1.257510416938788111e+01,7.965568626957428400e+00,3.577395828072984507e+00,6.357549153614394655e-02,-2.010521542598345146e+00,-2.496677615072314449e+00,-1.735496253880832729e+00,-3.863772009550660025e-01,8.489179510499895720e-01
3.681249522413310715e-01,1.721915708771943088e+01,1.259985423891846068e+01,7.966419240077073027e+00,3.561199351954934755e+00,4.147517949810319848e-02,-2.026322770594850997e+00,-2.497989167166930535e+00,-1.721737362373549907e+00,-3.644400424100169289e-01,8.682664181273540560e-01
3.686327107961467342e-01,1.727180386240406307e+01,1.262460568348032552e+01,7.967188138645878048e+00,3.544912922208475425e+00,1.935896402486392276e-02,-2.042020053166134996e+00,-2.499105009508283626e+00,-1.707789611579311639e+00,-3.424398722428296793e-01,8.874828950625952562e-01
3.691404693509623414e-01,1.732458996075505198e+01,1.264935821142534422e+01,7.967874992798088307e+00,3.528536668413152722e+00,-2.772324615346821730e-03,-2.057612220434503314e+00,-2.500024586151663897e+00,-1.693654045172464429e+00,-3.203795305524763659e-01,9.065638469601227101e-01
3.696482279057780040e-01,1.737751561098914976e+01,1.267411152884979053e+01,7.968479472983199585e+00,3.512070724339053207e+00,-2.491785095452314636e-02,-2.073098103774468015e+00,-2.500747355881789868e+00,-1.679331732929888688e+00,-2.982618786819475343e-01,9.255057472419503384e-01
3.701559864605936112e-01,1.743058103929634939e+01,1.269886533952960583e+01,7.969001249982833990e+00,3.495515228018010845e+00,-4.707677427217538124e-02,-2.088476535862261230e+00,-2.501272792372714271e+00,-1.664823770864647390e+00,-2.760897990897075438e-01,9.443050781869897214e-01
3.706637450154092184e-01,1.748378646969621997e+01,1.272361934485595292e+01,7.969439994928563920e+00,3.478870321815899835e+00,-6.924824854225386517e-02,-2.103746350726400927e+00,-2.501600384350111117e+00,-1.650131281362210878e+00,-2.538661952225680363e-01,9.629583314704479591e-01
3.711715035702248811e-01,1.753713212389381226e+01,1.274837324377112679e+01,7.969795379320673057e+00,3.462136152505940423e+00,-9.143142237978207909e-02,-2.118906383799342485e+00,-2.501729635755894243e+00,-1.635255413319169904e+00,-2.315939913898674707e-01,9.814620087034027218e-01
3.716792621250405437e-01,1.759061822113427098e+01,1.277312673270441401e+01,7.970067075047844618e+00,3.445312871343296113e+00,-1.136254389868220915e-01,-2.133955471969958495e+00,-2.501660065915170428e+00,-1.620197342284679376e+00,-2.092761326393415278e-01,9.998126219722165420e-01
3.721870206798560954e-01,1.764424497805732273e+01,1.279787950550845288e+01,7.970254754407780418e+00,3.428400634140585268e+00,-1.358294360982668092e-01,-2.148892453637174960e+00,-2.501391209705510654e+00,-1.604958270604291748e+00,-1.869155846341814531e-01,1.018006694378205124e+00
3.726947792346717581e-01,1.769801260855043523e+01,1.282263125339553334e+01,7.970358090128762285e+00,3.411399601344698773e+00,-1.580425459269687583e-01,-2.163716168764462378e+00,-2.500922617728596364e+00,-1.589539427566561525e+00,-1.645153335317879328e-01,1.036040760577189523e+00
3.732025377894873652e-01,1.775192132807117318e+01,1.284738166708647356e+01,7.970376755502682542e+00,3.394309936527406535e+00,-1.802638975460913451e-01,-2.178425461073040026e+00,-2.500253857170502414e+00,-1.573942067862073690e+00,-1.420783812276578684e-01,1.053911374712843907e+00
3.737102963443030279e-01,1.780597140925252120e+01,1.287213046427305407e+01,7.970310425690290579e+00,3.377131786548587478e+00,-2.024926472288343104e-01,-2.193019204020571156e+00,-2.499384518075767225e+00,-1.558167446389216115e+00,-1.196076844480842283e-01,1.071615197470793035e+00
3.742180548991186351e-01,1.786016309704939786e+01,1.289687734751689874e+01,7.970158775490568281e+00,3.359865311546923028e+00,-2.247279321761717075e-01,-2.207496259421993567e+00,-2.498314197579182938e+00,-1.542216845462810237e+00,-9.710623913293248144e-02,1.089148849816342635e+00
3.747258134539342422e-01,1.791449661979941510e+01,1.292162200981900178e+01,7.969921479758793836e+00,3.342510681207151446e+00,-2.469688765843920386e-01,-2.221855484140998094e+00,-2.497042506168386300e+00,-1.526091578404555671e+00,-7.457707408335791099e-02,1.106508942437820497e+00
3.752335720087499049e-01,1.796897220542091489e+01,1.294636414265243474e+01,7.969598213840632717e+00,3.325068069046266839e+00,-2.692146005104558704e-01,-2.236095738113091258e+00,-2.495569070869040562e+00,-1.509792984376916447e+00,-5.202323444763437554e-02,1.123692104637681544e+00
3.757413305635655676e-01,1.802359008140475183e+01,1.297110343595926096e+01,7.969188653585070448e+00,3.307537652428352182e+00,-2.914642198978928400e-01,-2.250215884439583203e+00,-2.493893535338503220e+00,-1.493322428290857928e+00,-2.944778127787744948e-02,1.140694985008066542e+00
3.762490891183811192e-01,1.807835047480614321e+01,1.299583957814751045e+01,7.968692475357417315e+00,3.289919612579284003e+00,-3.137168466031862168e-01,-2.264214789482162260e+00,-2.492015559959323223e+00,-1.476681300711993439e+00,-6.853791084648064302e-03,1.157514252106530028e+00
3.767568476731967819e-01,1.813325361223657239e+01,1.302057225608827018e+01,7.968109356052384129e+00,3.272214134601304725e+00,-3.359715884226541771e-01,-2.278091322958058385e+00,-2.489934821932557885e+00,-1.459871017765137502e+00,1.575564461057193943e-02,1.174146595131942306e+00
3.772646062280124446e-01,1.818829971985568505e+01,1.304530115511277089e+01,7.967438973107215716e+00,3.254421407487511519e+00,-3.582275491197655093e-01,-2.291844358035757256e+00,-2.487651015370920593e+00,-1.442893021037304990e+00,3.837741972496935827e-02,1.190588724600525561e+00
3.777723647828280518e-01,1.824348902336329203e+01,1.307002595900963193e+01,7.966681004514906128e+00,3.236541624136186623e+00,-3.804838284529824532e-01,-2.305472771431324563e+00,-2.485163851391748224e+00,-1.425748777479094009e+00,6.100841406614848639e-02,1.206837373022084936e+00
3.782801233376436589e-01,1.829882174799143613e+01,1.309474635002213461e+01,7.965835128837467138e+00,3.218574981365016185e+00,-4.027395222040708322e-01,-2.318975443505300049e+00,-2.482473058209794914e+00,-1.408439779304493822e+00,8.364549378597876950e-02,1.222889295576396140e+00
3.787878818924592661e-01,1.835429811849645532e+01,1.311946200884557712e+01,7.964901025219278452e+00,3.200521679925199869e+00,-4.249937222068807530e-01,-2.332351258360165325e+00,-2.479578381229851303e+00,-1.390967543889115809e+00,1.062855118365440554e-01,1.238741270789750271e+00
3.792956404472749288e-01,1.840991835915114194e+01,1.314417261462472553e+01,7.963878373400492983e+00,3.182381924515425453e+00,-4.472455163766211328e-01,-2.345599103938401431e+00,-2.476479583139187035e+00,-1.373333613666829267e+00,1.289253084282170891e-01,1.254390101211672048e+00
3.798033990020905915e-01,1.846568269373691606e+01,1.316887784495130020e+01,7.962766853730519401e+00,3.164155923795733738e+00,-4.694939887396030742e-01,-2.358717872121117942e+00,-2.473176443999820506e+00,-1.355539556024823122e+00,1.515617114898340501e-01,1.269832614091793266e+00
3.803111575569061986e-01,1.852159134553607700e+01,1.319357737586158130e+01,7.961566147181570408e+00,3.145843890401253784e+00,-4.917382194634765669e-01,-2.371706458827267383e+00,-2.469668761340609642e+00,-1.337586963197073597e+00,1.741915371309952776e-01,1.285065662056901425e+00
3.808189161117218058e-01,1.857764453732412235e+01,1.321827088183406218e+01,7.960275935362273181e+00,3.127446040955814244e+00,-5.139772848879482492e-01,-2.384563764113444506e+00,-2.465956350249171258e+00,-1.319477452156225583e+00,1.968115901064761974e-01,1.300086123788152248e+00
3.813266746665374685e-01,1.863384249136208481e+01,1.324295803578719344e+01,7.958895900531354428e+00,3.108962596085443675e+00,-5.362102575559706263e-01,-2.397288692274254451e+00,-2.462039043463620569e+00,-1.301212664503897942e+00,2.194186642827430922e-01,1.314890904698438945e+00
3.818344332213530756e-01,1.869018542938889027e+01,1.326763850907718023e+01,7.957425725611391165e+00,3.090393780431749171e+00,-5.584362062454104603e-01,-2.409880151943264437e+00,-2.457916691464142378e+00,-1.282794266359406743e+00,2.420095431065783509e-01,1.329476937609927134e+00
3.823421917761687383e-01,1.874667357261388645e+01,1.329231197149588262e+01,7.955865094202629884e+00,3.071739822665159547e+00,-5.806541960012208126e-01,-2.422337056194546978e+00,-2.453589162564377979e+00,-1.264223948246882889e+00,2.645810000758412328e-01,1.343841183431768949e+00
3.828499503309843455e-01,1.880330714170925788e+01,1.331697809126876919e+01,7.954213690596867892e+00,3.053000955498067714e+00,-6.028632881680613398e-01,-2.434658322644782213e+00,-2.449056343002645963e+00,-1.245503424980833884e+00,2.871297992123086340e-01,1.357980631837959029e+00
3.833577088857999526e-01,1.886008635680264689e+01,1.334163653505295954e+01,7.952471199791414591e+00,3.034177415697831837e+00,-6.250625404234317894e-01,-2.446842873555963305e+00,-2.444318137032980065e+00,-1.226634435550094437e+00,3.096526955366590284e-01,1.371892301945377257e+00
3.838654674406156153e-01,1.891701143746973202e+01,1.336628696793534310e+01,7.950637307503105156e+00,3.015269444099669460e+00,-6.472510068112653503e-01,-2.458889635938664497e+00,-2.439374467015995140e+00,-1.207618743000208772e+00,3.321464355455504003e-01,1.385573242991983367e+00
3.843732259954312225e-01,1.897408260272685609e+01,1.339092905343074769e+01,7.948711700182395923e+00,2.996277285619431296e+00,-6.694277377760028402e-01,-2.470797541655893603e+00,-2.434225273509581733e+00,-1.188458134314229531e+00,3.546077576908066575e-01,1.399020535015173428e+00
3.848809845502468296e-01,1.903130007102378229e+01,1.341556245348022536e+01,7.946694065027521070e+00,2.977201189266237336e+00,-6.915917801971698253e-01,-2.482565527527533789e+00,-2.428870515359415450e+00,-1.169154420291913299e+00,3.770333928607422225e-01,1.412231289530317957e+00
3.853887431050624923e-01,1.908866406023641815e+01,1.344018682844937906e+01,7.944584089998715015e+00,2.958041408155009044e+00,-7.137421774244087080e-01,-2.494192535435354685e+00,-2.423310169789300694e+00,-1.149709435427352044e+00,3.994200648635710671e-01,1.425202650209446809e+00
3.858965016598780995e-01,1.914617478765962488e+01,1.346480183712677636e+01,7.942381463832506761e+00,2.938798199518879439e+00,-7.358779693130028665e-01,-2.505677512428602594e+00,-2.417544232491335876e+00,-1.130125037785013609e+00,4.217644909129386610e-01,1.437931793560105032e+00
3.864042602146937622e-01,1.920383247000009064e+01,1.348940713672244662e+01,7.940085876056082625e+00,2.919471824721465936e+00,-7.579981922598902910e-01,-2.517019410830183990e+00,-2.411572717715900982e+00,-1.110403108874188804e+00,4.440633821155760552e-01,1.450415929604380594e+00
3.869120187695093693e-01,1.926163732336923573e+01,1.351400238286643507e+01,7.937697017001712041e+00,2.900062549269040613e+00,-7.801018792401418489e-01,-2.528217188343415245e+00,-2.405395658361470623e+00,-1.090545553521864885e+00,4.663134439610494564e-01,1.462652302558085315e+00
3.874197773243249765e-01,1.931958956327617116e+01,1.353858722960745098e+01,7.935214577821247062e+00,2.880570642822569916e+00,-8.021880598439327104e-01,-2.539269808159358099e+00,-2.399013106064256995e+00,-1.070554299744010063e+00,4.885113768136354340e-01,1.474638191510106999e+00
3.879275358791406392e-01,1.937768940462072464e+01,1.356316132941158514e+01,7.932638250500682275e+00,2.860996379209629126e+00,-8.242557603139974987e-01,-2.550176239064739558e+00,-2.392425131287668982e+00,-1.050431298615265518e+00,5.106538764063094371e-01,1.486370911101931647e+00
3.884352944339563019e-01,1.943593706168648083e+01,1.358772433316109307e+01,7.929967727874793759e+00,2.841340036436212912e+00,-8.463040035835455166e-01,-2.560935455550439777e+00,-2.385631823411603847e+00,-1.030178524137073559e+00,5.327376343368268596e-01,1.497847812207312890e+00
3.889430529887718535e-01,1.949433274813389971e+01,1.361227589015325279e+01,7.927202703641832215e+00,2.821601896698409995e+00,-8.683318093146791261e-01,-2.571546437920572359e+00,-2.378633290821561719e+00,-1.009797973104204161e+00,5.547593385659386200e-01,1.509066282612124832e+00
3.894508115435875162e-01,1.955287667699354159e+01,1.363681564809933988e+01,7.924342872378292491e+00,2.801782246393941911e+00,-8.903381939373017362e-01,-2.582008172402143753e+00,-2.371429660997573130e+00,-9.892916649696804621e-01,5.767156739177282665e-01,1.520023747694375427e+00
3.899585700984031233e-01,1.961156906065918548e+01,1.366134325312359898e+01,7.921387929553755036e+00,2.781881376133630290e+00,-9.123221706884601101e-01,-2.592319651255279744e+00,-2.364021080602977776e+00,-9.686616417081732600e-01,5.986033225820134307e-01,1.530717671104372402e+00
3.904663286532187860e-01,1.967041011088119262e+01,1.368585834976237159e+01,7.918337571545779774e+00,2.761899580752681604e+00,-9.342827496522294606e-01,-2.602479872884050138e+00,-2.356407715572996331e+00,-9.479099676777458239e-01,6.204189646189226526e-01,1.541145555445071480e+00
3.909740872080343932e-01,1.972940003875974213e+01,1.371036058096323629e+01,7.915191495654886111e+00,2.741837159321906192e+00,-9.562189378000199858e-01,-2.612487841947856548e+00,-2.348589751203154385e+00,-9.270387294800720435e-01,6.421592784655264508e-01,1.551304942952571597e+00
3.914818457628500004e-01,1.978853905473830110e+01,1.373484958808428047e+01,7.911949400119585363e+00,2.721694415158760094e+00,-9.781297390314298568e-01,-2.622342569473421481e+00,-2.340567392237508315e+00,-9.060500358190115566e-01,6.638209414446406553e-01,1.561193416176799964e+00
3.919896043176656630e-01,1.984782736859696683e+01,1.375932501089339688e+01,7.908610984131491328e+00,2.701471655838320718e+00,-1.000014154215513651e+00,-2.632043072967332087e+00,-2.332340862956714389e+00,-8.849460173576554345e-01,6.854006302756847635e-01,1.570808598662331024e+00
3.924973628724813257e-01,1.990726518944593693e+01,1.378378648756766367e+01,7.905175947850497487e+00,2.681169193204119949e+00,-1.021871181232559156e+00,-2.641588376529176330e+00,-2.323910407265916689e+00,-8.637288265737685933e-01,7.068950215876736998e-01,1.580148155629387041e+00
3.930051214272968774e-01,1.996685272571910374e+01,1.380823365469285235e+01,7.901643992420013696e+00,2.660787343378827607e+00,-1.043699815016374544e+00,-2.650977510965271122e+00,-2.315276288782449843e+00,-8.424006376136147223e-01,7.283007924343538608e-01,1.589209794655013219e+00
3.935128799821125400e-01,2.002659018516760625e+01,1.383266614726294819e+01,7.898014819982277501e+00,2.640326426774847413e+00,-1.065499047597019633e+00,-2.660209513902954459e+00,-2.306438790923373894e+00,-8.209636461442330058e-01,7.496146208114135012e-01,1.597991266354397144e+00
3.940206385369282027e-01,2.008647777485338892e+01,1.385708359867975048e+01,7.894288133693739162e+00,2.619786768104809482e+00,-1.087267868144001781e+00,-2.669283429905450866e+00,-2.297398216992851960e+00,-7.994200692041475431e-01,7.708331861757928838e-01,1.606490365062360315e+00
3.945283970917438099e-01,2.014651570114299162e+01,1.388148564075260971e+01,7.890463637740498193e+00,2.599168696391870537e+00,-1.109005263010025333e+00,-2.678198310587346587e+00,-2.288154890269308073e+00,-7.777721450524192059e-01,7.919531699671725766e-01,1.614704929515023757e+00
3.950361556465594171e-01,2.020670416970118310e+01,1.390587190369815751e+01,7.886541037353826944e+00,2.578472544979979464e+00,-1.130710215775135641e+00,-2.686953214730612771e+00,-2.278709154092463773e+00,-7.560221330162015807e-01,8.129712561314953456e-01,1.622632843531625291e+00
3.955439142013750797e-01,2.026704338548481843e+01,1.393024201614018232e+01,7.882520038825742148e+00,2.557698651543946156e+00,-1.152381707291417978e+00,-2.695547208401232631e+00,-2.269061371950149564e+00,-7.341723133366337972e-01,8.338841316466678588e-01,1.630272036696511773e+00
3.960516727561906869e-01,2.032753355273660034e+01,1.395459560510951569e+01,7.878400349524663504e+00,2.536847358099453498e+00,-1.174018715728110562e+00,-2.703979365066385476e+00,-2.259211927564982680e+00,-7.122249870132172367e-01,8.546884870503141940e-01,1.637620485041280771e+00
3.965594313110063496e-01,2.038817487497903969e+01,1.397893229604407139e+01,7.874181677911125554e+00,2.515919011012886397e+00,-1.195620216617272913e+00,-2.712248765712243159e+00,-2.249161224980836593e+00,-6.901824756465398947e-01,8.753810169697084920e-01,1.644676211727117643e+00
3.970671898658219012e-01,2.044896755500831631e+01,1.400325171278887026e+01,7.869863733553565055e+00,2.494913961011100856e+00,-1.217185182899856111e+00,-2.720354498962308298e+00,-2.238909688649159513e+00,-6.680471212794828473e-01,8.959584206537478668e-01,1.651437287727253622e+00
3.975749484206375639e-01,2.050991179488828919e+01,1.402755347759620363e+01,7.865446227144174962e+00,2.473832563191031397e+00,-1.238712584972309960e+00,-2.728295661196360911e+00,-2.228457763515108159e+00,-6.458212862367976870e-01,9.164174025070921381e-01,1.657901832509629525e+00
3.980827069754532266e-01,2.057100779594462381e+01,1.405183721112589623e+01,7.860928870514819700e+00,2.452675177029155051e+00,-1.260201390733684423e+00,-2.736071356669987242e+00,-2.217805915103486569e+00,-6.235073529630783540e-01,9.367546726264233126e-01,1.664068014719708000e+00
3.985904655302688337e-01,2.063225575875866369e+01,1.407610253244550158e+01,7.856311376653036582e+00,2.431442166390946902e+00,-1.281650565633105865e+00,-2.743680697634649501e+00,-2.206954629604571227e+00,-6.011077238592634764e-01,9.569669473387232284e-01,1.669934052863433660e+00
3.990982240850844964e-01,2.069365588316193083e+01,1.410034905903083491e+01,7.851593459718069212e+00,2.410133899540004343e+00,-1.303059072717938527e+00,-2.751122804458408844e+00,-2.195904413959648416e+00,-5.786248211173334877e-01,9.770509497418513600e-01,1.675498215990404827e+00
3.996059826399001036e-01,2.075520836822978055e+01,1.412457640676618986e+01,7.846774835057026110e+00,2.388750749147368069e+00,-1.324425872682109206e+00,-2.758396805747114655e+00,-2.184655795946543133e+00,-5.560610865537600755e-01,9.970034102469378379e-01,1.680758824377125871e+00
4.001137411947157108e-01,2.081691341227625358e+01,1.414878418994511478e+01,7.841855219221035789e+00,2.367293092300325696e+00,-1.345749923915318558e+00,-2.765501838466321693e+00,-2.173209324264774978e+00,-5.334189814409540098e-01,1.016821067123270916e+00,1.685714250210544218e+00
4.006214997495313734e-01,2.087877121284794057e+01,1.417297202127083544e+01,7.836834329981531511e+00,2.345761310511449871e+00,-1.367030182552369189e+00,-2.772437048063655762e+00,-2.161565568620708255e+00,-5.107009863374947223e-01,1.036500667044955470e+00,1.690362918271638870e+00
4.011292583043470361e-01,2.094078196671843983e+01,1.419713951185697454e+01,7.831711886346573337e+00,2.324155789727322841e+00,-1.388265602523166109e+00,-2.779201588591825978e+00,-2.149725119812440077e+00,-4.879096009165859726e-01,1.056038965639860550e+00,1.694703306619236072e+00
4.016370168591625878e-01,2.100294586988279377e+01,1.422128627122831546e+01,7.826487608577239463e+00,2.302476920337178434e+00,-1.409455135603161269e+00,-2.785794622832199252e+00,-2.137688589814520146e+00,-4.650473437929560916e-01,1.075432728040643715e+00,1.698733947273961542e+00
4.021447754139782504e-01,2.106526311755197867e+01,1.424541190732164431e+01,7.821161218204093935e+00,2.280725097181416139e+00,-1.430597731464304578e+00,-2.792215322418987178e+00,-2.125456611862516887e+00,-4.421167523481701611e-01,1.094678729437923215e+00,1.702453426902413192e+00
4.026525339687938576e-01,2.112773390414730201e+01,1.426951602648660078e+01,7.815732438043713870e+00,2.258900719560034354e+00,-1.451692337726394832e+00,-2.798462867963948497e+00,-2.113029840537393511e+00,-4.191203825544043138e-01,1.113773755635467655e+00,1.705860387501403785e+00
4.031602925236095203e-01,2.119035842329481412e+01,1.429359823348660896e+01,7.810200992215302840e+00,2.237004191240966833e+00,-1.472737900008921574e+00,-2.804536449181692426e+00,-2.100408951849739747e+00,-3.960608087966488444e-01,1.132714603607520409e+00,1.708953527082412993e+00
4.036680510784251275e-01,2.125313686782045508e+01,1.431765813150014210e+01,7.804566606157325559e+00,2.215035920468059860e+00,-1.493733361983628605e+00,-2.810435265015674311e+00,-2.087594643323729571e+00,-3.729406236930943308e-01,1.151498082058465489e+00,1.711731600356305449e+00
4.041758096332407346e-01,2.131606942974412888e+01,1.434169532212160547e+01,7.798829006644274031e+00,2.192996319969314989e+00,-1.514677665427142106e+00,-2.816158523764570099e+00,-2.074587634081053178e+00,-3.497624379143209339e-01,1.170121011984202264e+00,1.714193419418015729e+00
4.046835681880563973e-01,2.137915631767476654e+01,1.436570941194530349e+01,7.792987920076000385e+00,2.170885800739024596e+00,-1.535569756612148007e+00,-2.821705447429020186e+00,-2.061388667585444701e+00,-3.265288796107979064e-01,1.188580240677368227e+00,1.716337895803902169e+00
4.051913267428720600e-01,2.144239802396050365e+01,1.438970011316563102e+01,7.787043045512071160e+00,2.148704676322843010e+00,-1.556408682506878804e+00,-2.827075331291401650e+00,-2.047998540083406649e+00,-3.032425741062780289e-01,1.206872840279584080e+00,1.718164609133890686e+00
4.056990852976876116e-01,2.150579486841922972e+01,1.441366707035642492e+01,7.780994099388713892e+00,2.126453325917758708e+00,-1.577193423133284256e+00,-2.832267426698467538e+00,-2.034418015439451111e+00,-2.799061365928764422e-01,1.224995745477351017e+00,1.719672640592215140e+00
4.062068438525032743e-01,2.156934706563253812e+01,1.443760988687213320e+01,7.774840809778972961e+00,2.104132170592569739e+00,-1.597922918477479248e+00,-2.837280968504203749e+00,-2.020647861490149300e+00,-2.565221999786837515e-01,1.242945823556873775e+00,1.720860874623656001e+00
4.067146024073189370e-01,2.163305482810158864e+01,1.446152816401650831e+01,7.768582906304825286e+00,2.081741636421737152e+00,-1.618596106476974050e+00,-2.842115201826268311e+00,-2.006688869640224748e+00,-2.330934165549296555e-01,1.260719957337638197e+00,1.721728265223511523e+00
4.072223609621345441e-01,2.169691836627437098e+01,1.448542150105366844e+01,7.762220120147293123e+00,2.059282154474743720e+00,-1.639211923090106771e+00,-2.846769382140975413e+00,-1.992541854795121470e+00,-2.096224575529097023e-01,1.278315045831822205e+00,1.722273835982155221e+00
4.077301195169501513e-01,2.176093788857246381e+01,1.450928949521915001e+01,7.755752184056766474e+00,2.036754160805501979e+00,-1.659769302365667221e+00,-2.851242775378115102e+00,-1.978207655292717249e+00,-1.861120127010496561e-01,1.295728004899976860e+00,1.722496680124698143e+00
4.082378780717657585e-01,2.182511360141741008e+01,1.453313174173093003e+01,7.749178832363522673e+00,2.014158096441811097e+00,-1.680267176512712624e+00,-2.855534658015603355e+00,-1.963687132834180282e+00,-1.625647897821020926e-01,1.312955767902987736e+00,1.722395960545755500e+00
4.087456366265814212e-01,2.188944570925668032e+01,1.455694783380049273e+01,7.742499800988450254e+00,1.991494407374833964e+00,-1.700704475970597152e+00,-2.859644317173971384e+00,-1.948981172413949858e+00,-1.389835141904516291e-01,1.329995286350331041e+00,1.721970909839321218e+00
4.092533951813970838e-01,2.195393441458920947e+01,1.458073736264385900e+01,7.735714827453971765e+00,1.968763544548624456e+00,-1.721080129479192866e+00,-2.863571050710689736e+00,-1.934090682248863047e+00,-1.153709284895552967e-01,1.346843530544605816e+00,1.721220830323746842e+00
4.097611537362126355e-01,2.201857991799056080e+01,1.460449991749263354e+01,7.728823650895167319e+00,1.945965963849678682e+00,-1.741393064149322267e+00,-2.867314167314324092e+00,-1.919016593706410090e+00,-9.172979196949540559e-02,1.363497490222359998e+00,1.720145094061827695e+00
4.102689122910282982e-01,2.208338241813772385e+01,1.462823508560507157e+01,7.721826012071097090e+00,1.923102126096509767e+00,-1.761642205533404892e+00,-2.870872986598537402e+00,-1.903759861232113382e+00,-6.806288020463696631e-02,1.379954175191212107e+00,1.718743142875991392e+00
4.107766708458439608e-01,2.214834211183335100e+01,1.465194245227709935e+01,7.714721653376330757e+00,1.900172497029302354e+00,-1.781826477696267341e+00,-2.874246839195909953e+00,-1.888321462276075779e+00,-4.437298461145794404e-02,1.396210615963225266e+00,1.717014488358596491e+00
4.112844294006595680e-01,2.221345919402974545e+01,1.467562160085336664e+01,7.707510318852676789e+00,1.877177547299558436e+00,-1.801944803286193997e+00,-2.877435066851611101e+00,-1.872702397218629411e+00,-2.066291200645153925e-02,1.412263864384600165e+00,1.714958711877334174e+00
4.117921879554751752e-01,2.227873385785239435e+01,1.469927211273831524e+01,7.700191754201101801e+00,1.854117752459791824e+00,-1.821996103606169592e+00,-2.880437022516897816e+00,-1.856903689295134274e+00,3.064515835833891977e-03,1.428110994261643896e+00,1.712575464575735618e+00
4.122999465102908379e-01,2.234416629462306148e+01,1.472289356740720301e+01,7.692765706793866620e+00,1.830993592953267468e+00,-1.841979298685316291e+00,-2.883252070442451576e+00,-1.840926384519911974e+00,2.680646262462560436e-02,1.443749101983019090e+00,1.709864467368786167e+00
4.128077050651064450e-01,2.240975669388248548e+01,1.474648554241715637e+01,7.685231925686857757e+00,1.807805554103777190e+00,-1.861893307350531046e+00,-2.885879586271547392e+00,-1.824771551609321474e+00,5.056007799463119179e-02,1.459175307138275812e+00,1.706825510933645429e+00
4.133154636199221077e-01,2.247550524341271228e+01,1.477004761341823524e+01,7.677590161632111609e+00,1.784554126105428296e+00,-1.881737047298347898e+00,-2.888318957133063414e+00,-1.808440281903949565e+00,7.432249794764989037e-02,1.474386753132688410e+00,1.703458455695471052e+00
4.138232221747377149e-01,2.254141212925895132e+01,1.479357935416445713e+01,7.669840167090551830e+00,1.761239804012503907e+00,-1.901509435166968576e+00,-2.890569581734321325e+00,-1.791933689289963993e+00,9.809084529402017916e-02,1.489380607798351575e+00,1.699763231808351760e+00
4.143309807295533220e-01,2.260747753575110153e+01,1.481708033652487444e+01,7.661981696244922091e+00,1.737863087729321077e+00,-1.921209386608529579e+00,-2.892630870453763769e+00,-1.775252910119575755e+00,1.218622300939864456e-01,1.504154064001586466e+00,1.695739839131342075e+00
4.148387392843689847e-01,2.267370164552481526e+01,1.484055013049460570e+01,7.654014505012916025e+00,1.714424482000151961e+00,-1.940835816361549560e+00,-2.894502245433468346e+00,-1.758399103130654284e+00,1.456337500989166589e-01,1.518704340246617601e+00,1.691388347199604958e+00
4.153464978391845919e-01,2.274008463954214676e+01,1.486398830420588268e+01,7.645938351060518556e+00,1.690924496399178967e+00,-1.960387638323577431e+00,-2.896183140671495515e+00,-1.741373449365477555e+00,1.694024911923980303e-01,1.533028681275534710e+00,1.686708895190662139e+00
4.158542563940001990e-01,2.280662669711185941e+01,1.488739442393912071e+01,7.637752993815537295e+00,1.667363645320462329e+00,-1.979863765624064964e+00,-2.897673002114071306e+00,-1.724177152088602227e+00,1.931655278312347512e-01,1.547124358664554444e+00,1.681701691885745475e+00
4.163620149488158617e-01,2.287332799590926413e+01,1.491076805413396045e+01,7.629458194481340882e+00,1.643742447967968978e+00,-1.999263110697420576e+00,-2.898971287747607928e+00,-1.706811436703883356e+00,2.169199234863007364e-01,1.560988671416554840e+00,1.676367015626256896e+00
4.168697735036314689e-01,2.294018871199565268e+01,1.493410875740030619e+01,7.621053716050798954e+00,1.620061428345632937e+00,-2.018584585356265393e+00,-2.900077467690556965e+00,-1.689277550670633232e+00,2.406627310832680777e-01,1.574618946549892540e+00,1.670705214265336469e+00
4.173775320584471316e-01,2.300720901983738997e+01,1.495741609452940679e+01,7.612539323320417495e+00,1.596321115247431699e+00,-2.037827100864914698e+00,-2.900991024285099584e+00,-1.671576763418893385e+00,2.643909934432427944e-01,1.588012539683526292e+00,1.664716705114529294e+00
4.178852906132627387e-01,2.307438909232449120e+01,1.498068962450487795e+01,7.603914782904683811e+00,1.572522042247529672e+00,-2.056989568013027903e+00,-2.901711452188671991e+00,-1.653710366263870579e+00,2.881017437232370471e-01,1.601166835618397233e+00,1.658401974885566510e+00
4.183930491680783459e-01,2.314172910078890411e+01,1.500392890451377781e+01,7.595179863250604235e+00,1.548664747690425614e+00,-2.076070897189493447e+00,-2.902238258465326126e+00,-1.635679672319482858e+00,3.117920058565599728e-01,1.614079248915122777e+00,1.651761579627244680e+00
4.189008077228940086e-01,2.320922921502231517e+01,1.502713348995765230e+01,7.586334334652446110e+00,1.524749774681157577e+00,-2.095069998456494442e+00,-2.902570962676925159e+00,-1.617486016411056049e+00,3.354587949930589730e-01,1.626747224467957942e+00,1.644796144657415748e+00
4.194085662777096712e-01,2.327688960329354373e+01,1.505030293446358414e+01,7.577377969266684055e+00,1.500777671075542496e+00,-2.113985781623781257e+00,-2.902709096974176006e+00,-1.599130754987156733e+00,3.590991179392426513e-01,1.639168238075045192e+00,1.637506364490081801e+00
4.199163248325252784e-01,2.334471043236557009e+01,1.507343678989525593e+01,7.568310541127143409e+00,1.476748989470437534e+00,-2.132817156323151941e+00,-2.902652206187493533e+00,-1.580615266030547694e+00,3.827099735982948392e-01,1.651339797004955923e+00,1.629893002757593079e+00
4.204240833873408856e-01,2.341269186751215514e+01,1.509653460636400091e+01,7.559131826160340850e+00,1.452664287194045833e+00,-2.151563032083133820e+00,-2.902399847917705777e+00,-1.561940948968288723e+00,4.062883534099596128e-01,1.663259440559517577e+00,1.621956892127954353e+00
4.209318419421564927e-01,2.348083407253400878e+01,1.511959593223985898e+01,7.549841602201035506e+00,1.428524126296260466e+00,-2.170222318403864037e+00,-2.901951592626590415e+00,-1.543109224580970329e+00,4.298312417902993010e-01,1.674924740632918629e+00,1.613698934217236092e+00
4.214396004969721554e-01,2.354913720977458169e+01,1.514262031416263454e+01,7.540439649007976364e+00,1.404329073539039685e+00,-2.188793924832171722e+00,-2.901307023727246470e+00,-1.524121534911082598e+00,4.533356165713370300e-01,1.686333302267106760e+00,1.605120099497091335e+00
4.219473590517878181e-01,2.361760144013544860e+01,1.516560729705294719e+01,7.530925748279846843e+00,1.380079700386824371e+00,-2.207276761036865320e+00,-2.900465737674304378e+00,-1.504979343170522954e+00,4.767984494405707041e-01,1.697482764203467998e+00,1.596221427197379583e+00
4.224551176066033698e-01,2.368622692309127231e+01,1.518855642412328244e+01,7.521299683671421654e+00,1.355776582996987667e+00,-2.225669736884217986e+00,-2.899427344053968625e+00,-1.485684133647238170e+00,5.002167063803673042e-01,1.708370799430792619e+00,1.587004025203897273e+00
4.229628761614190324e-01,2.375501381670442314e+01,1.521146723688907798e+01,7.511561240809900397e+00,1.331420302210295059e+00,-2.243971762513676360e+00,-2.898191465673896516e+00,-1.466237411610978647e+00,5.235873481072602642e-01,1.718995115729537115e+00,1.577469069951200620e+00
4.234706347162346951e-01,2.382396227763904761e+01,1.523433927517974595e+01,7.501710207311482748e+00,1.307011443541463258e+00,-2.262181748413729210e+00,-2.896757738652915304e+00,-1.446640703218240009e+00,5.469073305110673244e-01,1.729353456212350704e+00,1.567617806310563466e+00
4.239783932710503023e-01,2.389307246117489569e+01,1.525717207714974677e+01,7.491746372798099962e+00,1.282550597169687556e+00,-2.280298605498018105e+00,-2.895125812510567442e+00,-1.426895555416288763e+00,5.701736050939404388e-01,1.739443599860903023e+00,1.557451547473009290e+00
4.244861518258659094e-01,2.396234452122062564e+01,1.527996517928964870e+01,7.481669528914379974e+00,1.258038357929243567e+00,-2.298321245181636385e+00,-2.893295350256500864e+00,-1.407003535846347964e+00,5.933831194092764605e-01,1.749263362059000571e+00,1.546971674827468224e+00
4.249939103806815721e-01,2.403177861032678209e+01,1.530271811643718571e+01,7.471479469344796343e+00,1.233475325300106507e+00,-2.316248579457627965e+00,-2.891266028479685612e+00,-1.386966232745911132e+00,6.165328175004982647e-01,1.758810595121975240e+00,1.536179637834031553e+00
4.255016689354971793e-01,2.410137487969825898e+01,1.532543042178830817e+01,7.461175989831027699e+00,1.208862103398631316e+00,-2.334079520973683763e+00,-2.889037537437473269e+00,-1.366785254850203746e+00,6.396196403397123031e-01,1.768083188822366925e+00,1.525076953892319898e+00
4.260094274903128420e-01,2.417113347920651023e+01,1.534810162690825841e+01,7.450758888189508156e+00,1.184199300968227231e+00,-2.351812983109060617e+00,-2.886609581144484515e+00,-1.346462231292756329e+00,6.626405262662686813e-01,1.777079070911894210e+00,1.513665208204943990e+00
4.265171860451283936e-01,2.424105455740119197e+01,1.537073126174261262e+01,7.440227964329191757e+00,1.159487531370116731e+00,-2.369447880051674282e+00,-2.883981877461339050e+00,-1.325998811505139763e+00,6.855924114251599200e-01,1.785796207639699151e+00,1.501946053636086464e+00
4.270249445999440563e-01,2.431113826152152058e+01,1.539331885462835636e+01,7.429583020269504345e+00,1.134727412574080496e+00,-2.386983126875427352e+00,-2.881154158183218073e+00,-1.305396665115810650e+00,7.084722302053465537e-01,1.794232604266900788e+00,1.489921210565176013e+00
4.275327031547597190e-01,2.438138473750715463e+01,1.541586393230493535e+01,7.418823860158506811e+00,1.109919567149284969e+00,-2.404417639617704161e+00,-2.878126169128257583e+00,-1.284657481848116456e+00,7.312769156779055368e-01,1.802386305577401648e+00,1.477592466735678123e+00
4.280404617095753261e-01,2.445179413000867541e+01,1.543836601992531854e+01,7.407950290291257289e+00,1.085064622255117683e+00,-2.421750335357093498e+00,-2.874897670225788016e+00,-1.263782971417419798e+00,7.540034000340998244e-01,1.810255396385008986e+00,1.464961677098986170e+00
4.285482202643909333e-01,2.452236658239771572e+01,1.546082464106706666e+01,7.396962119128366098e+00,1.060163209632055459e+00,-2.438980132291311165e+00,-2.871468435604395797e+00,-1.242774863427356102e+00,7.766486150233142816e-01,1.817838002036827438e+00,1.452030763653414214e+00
4.290559788192065960e-01,2.459310223677661966e+01,1.548323931774338824e+01,7.385859157314762058e+00,1.035215965592583665e+00,-2.456105949815313494e+00,-2.867838253679832139e+00,-1.221634907265237491e+00,7.992094923908616977e-01,1.825132288912943768e+00,1.438801715278302584e+00
4.295637373740222031e-01,2.466400123398767974e+01,1.550560957041419208e+01,7.374641217698662210e+00,1.010223531012157672e+00,-2.473126708599614254e+00,-2.864006927242751299e+00,-1.200364871996598026e+00,8.216829643156600138e-01,1.832136464922386132e+00,1.425276587563235609e+00
4.300714959288378658e-01,2.473506371362211098e+01,1.552793491799718595e+01,7.363308115350717387e+00,9.851865513201534252e-01,-2.490041330668828934e+00,-2.859974273546280088e+00,-1.178966546258832571e+00,8.440659638478307247e-01,1.838848779995387872e+00,1.411457502632333938e+00
4.305792544836534730e-01,2.480628981402836786e+01,1.555021487787888645e+01,7.351859667583402924e+00,9.601056764909332575e-01,-2.506848739480375343e+00,-2.855740124393436830e+00,-1.157441738154044053e+00,8.663554253461029919e-01,1.845267526571914729e+00,1.397346648963701865e+00
4.310870130384690802e-01,2.487767967232031197e+01,1.557244896592572836e+01,7.340295693970563917e+00,9.349815610348635175e-01,-2.523547860003422905e+00,-2.851304326224367802e+00,-1.135792275140948604e+00,8.885482849151691287e-01,1.851391040086499018e+00,1.382946281203933925e+00
4.315947715932847428e-01,2.494923342438481484e+01,1.559463669649511175e+01,7.328616016367193176e+00,9.098148639894210188e-01,-2.540137618798017805e+00,-2.846666740203432688e+00,-1.114020003925964675e+00,9.106414808428753282e-01,1.857217699449344561e+00,1.368258719977751392e+00
4.321025301481004055e-01,2.502095120488898417e+01,1.561677758244646164e+01,7.316820458929399251e+00,8.846062489103299065e-01,-2.556616944094412425e+00,-2.841827242306123047e+00,-1.092126790353433741e+00,9.326319540372896011e-01,1.862745927523724809e+00,1.353286351692749356e+00
4.326102887029159572e-01,2.509283314728700631e+01,1.563887113515229288e+01,7.304908848134575194e+00,8.593563838627129581e-01,-2.572984765872605273e+00,-2.836785723405806259e+00,-1.070114519294953492e+00,9.545166484636700144e-01,1.867974191599659495e+00,1.338031628339227730e+00
4.331180472577316198e-01,2.516487938382660872e+01,1.566091686450930176e+01,7.292881012801761820e+00,8.340659414122824078e-01,-2.589240015942088302e+00,-2.831542089360317593e+00,-1.047985094537853490e+00,9.762925115813099186e-01,1.872901003863891134e+00,1.322497067285139494e+00
4.336258058125472270e-01,2.523709004555502489e+01,1.568291427894939360e+01,7.280736784112226800e+00,8.087355986165918331e-01,-2.605381628021774088e+00,-2.826096261098380413e+00,-1.025740438672829935e+00,9.979564947802306296e-01,1.877524921866129848e+00,1.306685251066154851e+00
4.341335643673628897e-01,2.530946526232462190e+01,1.570486288545077258e+01,7.268475995630240050e+00,7.833660370163035847e-01,-2.621408537820147266e+00,-2.820448174705868283e+00,-1.003382492980691598e+00,1.019505553817782628e+00,1.881844548981598919e+00,1.290598827170819973e+00
4.346413229221784968e-01,2.538200516279808383e+01,1.572676218954899241e+01,7.256098483324045390e+00,7.579579426264970721e-01,-2.637319683115598501e+00,-2.814597781511893437e+00,-9.809132173182517622e-01,1.040936649255103541e+00,1.885858534869848668e+00,1.274240507820822321e+00
4.351490814769941040e-01,2.545470987445326827e+01,1.574861169534805150e+01,7.243604085587025843e+00,7.325120059279943696e-01,-2.653114003836995138e+00,-2.808545048174734493e+00,-9.583345900033350961e-01,1.062246746893489746e+00,1.889565575929879948e+00,1.257613069746355450e+00
4.356568400318097667e-01,2.552757952358756555e+01,1.577041090553143832e+01,7.230992643259082087e+00,7.070289218587417768e-01,-2.668790442144419295e+00,-2.802289956767601176e+00,-9.356486076989438683e-01,1.083432818210609661e+00,1.892964415751532403e+00,1.240719353956598159e+00
4.361645985866254294e-01,2.560061423532182090e+01,1.579215932137319278e+01,7.218263999648227625e+00,6.815093898052559940e-01,-2.684347942510107110e+00,-2.795832504864239620e+00,-9.128572852965735063e-01,1.104491840796586688e+00,1.896053845563168139e+00,1.223562265505318214e+00
4.366723571414409810e-01,2.567381413360398668e+01,1.581385644274898894e+01,7.205418000552342050e+00,6.559541135940334389e-01,-2.699785451799624703e+00,-2.789172705624357818e+00,-8.899626557986137776e-01,1.125420798790005783e+00,1.898832704675634808e+00,1.206144773251534463e+00
4.371801156962566437e-01,2.574717934121231266e+01,1.583550176814722121e+01,7.192454494281155242e+00,6.303638014830363900e-01,-2.715101919353226201e+00,-2.782310587878897845e+00,-8.669667701999088649e-01,1.146216683313781015e+00,1.901299880922529661e+00,1.188469909615316844e+00
4.376878742510723064e-01,2.582070997975802129e+01,1.585709479468003380e+01,7.179373331678435832e+00,6.047391661532390827e-01,-2.730296297067399625e+00,-2.775246196215144234e+00,-8.438716973684827760e-01,1.166876492910864815e+00,1.903454311096727469e+00,1.170540770328699187e+00
4.381956328058879135e-01,2.589440616968763464e+01,1.587863501809439803e+01,7.166174366144376862e+00,5.790809247001942328e-01,-2.745367539476621044e+00,-2.767979591061669797e+00,-8.206795239253821261e-01,1.187397233979859523e+00,1.905294981383207631e+00,1.152360514181693496e+00
4.387033913607035762e-01,2.596826803028510966e+01,1.590012193278322350e+01,7.152857453658148401e+00,5.533897986255640333e-01,-2.760314603835355651e+00,-2.760510848773092718e+00,-7.973923541235927726e-01,1.207775921210556325e+00,1.906820927788167586e+00,1.133932362763361956e+00
4.392111499155191279e-01,2.604229567967319525e+01,1.592155503179639098e+01,7.139422452800710417e+00,5.276665138288030299e-01,-2.775136450200197835e+00,-2.752840061714710629e+00,-7.740123097261950580e-01,1.228009578019270132e+00,1.908031236564423194e+00,1.115259600198074796e+00
4.397189084703347906e-01,2.611648923481464379e+01,1.594293380685182981e+01,7.125869224777780175e+00,5.019118005988032483e-01,-2.789832041512242178e+00,-2.744967338346929964e+00,-7.505415298835864668e-01,1.248095236984093415e+00,1.908925044633076329e+00,1.096345572876814778e+00
4.402266670251504532e-01,2.619084881151285416e+01,1.596425774834657574e+01,7.112197633443033240e+00,4.761263936056174817e-01,-2.804400343679649410e+00,-2.736892803309566080e+00,-7.269821710098804957e-01,1.268029940280016588e+00,1.909501540001495856e+00,1.077193689183625125e+00
4.407344255799660604e-01,2.626537452441239040e+01,1.598552634536789974e+01,7.098407545321453682e+00,4.503110318921237365e-01,-2.818840325660457502e+00,-2.728616597505935992e+00,-7.033364066583591701e-01,1.287810740113976893e+00,1.909759962177567383e+00,1.057807419217104083e+00
4.412421841347816676e-01,2.634006648699856967e+01,1.600673908570428239e+01,7.084498829632980055e+00,4.244664588659126103e-01,-2.833150959545492675e+00,-2.720138878186844078e+00,-6.796064273962143520e-01,1.307434699159663261e+00,1.909699602580227307e+00,1.038190294507109090e+00
4.417499426895973302e-01,2.641492481159735561e+01,1.602789545585660846e+01,7.070471358316218868e+00,3.985934222909564006e-01,-2.847331220641623695e+00,-2.711459819034331087e+00,-6.557944406782192370e-01,1.326898890992374458e+00,1.909319804946292276e+00,1.018345907726425192e+00
4.422577012444129374e-01,2.648994960937404741e+01,1.604899494104910573e+01,7.056325006052512450e+00,3.726926742795926284e-01,-2.861380087555072116e+00,-2.702579610245346320e+00,-6.319026707197650250e-01,1.346200400523560603e+00,1.908619965733575619e+00,9.982779123977095770e-01
4.427654597992286001e-01,2.656514099033239518e+01,1.607003702524055200e+01,7.042059650290044992e+00,3.467649712842573173e-01,-2.875296542275060929e+00,-2.693498458615144031e+00,-6.079333583687829279e-01,1.365336324435435955e+00,1.907599534520258766e+00,9.779900225953355175e-01
4.432732183540442072e-01,2.664049906331253226e+01,1.609102119113526896e+01,7.027675171268307430e+00,3.208110740895149249e-01,-2.889079570257560459e+00,-2.684216587620649630e+00,-5.838887609770477827e-01,1.384303771615312151e+00,1.906258014400623590e+00,9.574860126425737139e-01
4.437809769088598144e-01,2.671602393598897152e+01,1.611194692019417474e+01,7.013171452042650245e+00,2.948317478039748085e-01,-2.902728160509261635e+00,-2.674734237503527012e+00,-5.597711522704540421e-01,1.403099863589859719e+00,1.904594962376944034e+00,9.367697168036812627e-01
4.442887354636754771e-01,2.679171571486811132e+01,1.613281369264592868e+01,6.998548378509090284e+00,2.688277618522572077e-01,-2.916241305671813500e+00,-2.665051665353192600e+00,-5.355828222184748633e-01,1.421721734959318972e+00,1.902609989747821917e+00,9.158450289712212200e-01
4.447964940184910843e-01,2.686757450528536495e+01,1.615362098749799813e+01,6.983805839429274798e+00,2.427998899669907562e-01,-2.929618002106204599e+00,-2.655169145189573143e+00,-5.113260769027281327e-01,1.440166533831509721e+00,1.900302762492669384e+00,8.947159023483965967e-01
4.453042525733066914e-01,2.694360041140158302e+01,1.617436828254766112e+01,6.968943726455728793e+00,2.167489101809527696e-01,-2.942857249977320677e+00,-2.645086968045780029e+00,-4.870032383847784363e-01,1.458431422255700882e+00,1.897673001652557367e+00,8.733863491265959622e-01
4.458120111281223541e-01,2.701979353619940838e+01,1.619505505439313353e+01,6.953961934157224967e+00,1.906756048191271535e-01,-2.955958053338757274e+00,-2.634805442050561997e+00,-4.626166445729729126e-01,1.476513576656405924e+00,1.894720483707306169e+00,8.518604401579610297e-01
4.463197696829379613e-01,2.709615398147946053e+01,1.621568077844473166e+01,6.938860360044326825e+00,1.645807604907032484e-01,-2.968919420217907224e+00,-2.624324892510596641e+00,-4.381686490883349716e-01,1.494410188267162765e+00,1.891445040948929179e+00,8.301423046230246294e-01
4.468275282377536239e-01,2.717268184785504559e+01,1.623624492893573645e+01,6.923638904595300403e+00,1.384651680815034425e-01,-2.981740362700986857e+00,-2.613645661992668678e+00,-4.136616211299166679e-01,1.512118463563851156e+00,1.887846561851236782e+00,8.082361296936376727e-01
4.473352867925692311e-01,2.724937723474787887e+01,1.625674697893369114e+01,6.908297471282011770e+00,1.123296227459320562e-01,-2.994419897018616883e+00,-2.602768110405625279e+00,-3.890979453388667686e-01,1.529635624698336027e+00,1.883924991435893315e+00,7.861461601907749897e-01
4.478430453473848383e-01,2.732624024038232591e+01,1.627718640035134712e+01,6.892835966596170927e+00,8.617492389934966468e-02,-3.006957043631321547e+00,-2.591692615082183515e+00,-3.644800216619443756e-01,1.546958909931628545e+00,1.879680331634596246e+00,7.638766982375869707e-01
4.483508039022005009e-01,2.740327096177972166e+01,1.629756266395778752e+01,6.877254300075732019e+00,6.000187521029687332e-02,-3.019350827315385732e+00,-2.580419570860599254e+00,-3.398102652140297941e-01,1.564085574067122009e+00,1.875112641647665335e+00,7.414321029075291447e-01
4.488585624570161636e-01,2.748046949475203604e+01,1.631787523938946194e+01,6.861552384331506715e+00,3.381128459286175669e-02,-3.031600277248815978e+00,-2.568949390166141988e+00,-3.150911061398475876e-01,1.581012888883581047e+00,1.870222038298829048e+00,7.188167898676032230e-01
4.493663210118317153e-01,2.755783593389566022e+01,1.633812359516137036e+01,6.845730135073902822e+00,7.603964198881207892e-03,-3.043704427097647880e+00,-2.557282503092389803e+00,-2.903249894746564586e-01,1.597738143568194547e+00,1.865008696386364795e+00,6.960352310166058043e-01
4.498740795666473780e-01,2.763537037258399209e+01,1.635830719867804817e+01,6.829787471140011945e+00,-1.861926958953930011e-02,-3.055662315102289028e+00,-2.545419357482436418e+00,-2.655143750043318374e-01,1.614258645149288629e+00,1.859472849030507691e+00,6.730919541186850541e-01
4.503818381214630406e-01,2.771307290296006443e+01,1.637842551624463283e+01,6.813724314520780645e+00,-4.485759616762852175e-02,-3.067472984164120398e+00,-2.533360419009837550e+00,-2.406617371244121895e-01,1.630571718928996772e+00,1.853614788017073689e+00,6.499915424318167823e-01
4.508895966762786478e-01,2.779094361592894558e+01,1.639847801307800523e+01,6.797540590388393866e+00,-7.111019071556778925e-02,-3.079135481932371299e+00,-2.521106171259435591e+00,-2.157695646982698001e-01,1.646674708915892404e+00,1.847434864137458277e+00,6.267386343314391706e-01
4.513973552310942550e-01,2.786898260114941905e+01,1.641846415331789188e+01,6.781236227123907057e+00,-9.737622420599167938e-02,-3.090648860891163530e+00,-2.508657115808064386e+00,-1.908403609144928570e-01,1.662564978257451198e+00,1.840933487524953005e+00,6.033379229292650248e-01
4.519051137859098621e-01,2.794718994702525094e+01,1.643838340003786058e+01,6.764811156345046150e+00,-1.236548634114105205e-01,-3.102012178446653667e+00,-2.496013772304988887e+00,-1.658766431433886801e-01,1.678239909672286201e+00,1.834111127987172019e+00,5.797941556870858104e-01
4.524128723407255248e-01,2.802556574069618733e+01,1.645823521525644040e+01,6.748265312934223381e+00,-1.499452709116884108e-01,-3.113224497014511982e+00,-2.483176678552268424e+00,-1.408809427926023261e-01,1.693696905882392079e+00,1.826968315334936976e+00,5.561121340257755286e-01
4.529206308955411875e-01,2.810411006802843303e+01,1.647801905994819549e+01,6.731598635066768921e+00,-1.762466051014168755e-01,-3.124284884107548788e+00,-2.470146390584955221e+00,-1.158558051619091867e-01,1.708933390045226153e+00,1.819505639707428513e+00,5.322967129294042810e-01
4.534283894503567391e-01,2.818282301360535769e+01,1.649773439405493747e+01,6.714811064239209593e+00,-2.025580201974763739e-01,-3.135192412423603692e+00,-2.456923482750966059e+00,-9.080378929691357293e-02,1.723946806185745251e+00,1.811723751893467460e+00,5.083528005442043973e-01
4.539361480051724018e-01,2.826170466071603471e+01,1.651738067649651498e+01,6.697902545298145327e+00,-2.288786662459738608e-01,-3.145946159933435737e+00,-2.443508547791148011e+00,-6.572746784247263108e-02,1.738734619628033995e+00,1.803623363649359934e+00,4.842853577732488812e-01
4.544439065599880645e-01,2.834075509134573068e+01,1.653695736518216819e+01,6.680873026468791664e+00,-2.552076891299246419e-01,-3.156545209969085164e+00,-2.429902196918713120e+00,-4.062942689448201250e-02,1.753294317427195326e+00,1.795205248012676558e+00,4.600993978654428496e-01
4.549516651148036717e-01,2.841997438616429150e+01,1.655646391702150311e+01,6.663722459384145758e+00,-2.815442305763502517e-01,-3.166988651312293790e+00,-2.416105059898899565e+00,-1.551226585135623282e-02,1.767623408800904850e+00,1.786470239612669042e+00,4.357999860002461645e-01
4.554594236696192788e-01,2.849936262451506153e+01,1.657589978793569330e+01,6.646450799114091090e+00,-3.078874281636334587e-01,-3.177275578283183854e+00,-2.402117785128220717e+00,9.621402735664918993e-03,1.781719425560934100e+00,1.777419234976722384e+00,4.113922388671247266e-01
4.559671822244349415e-01,2.857891988440188058e+01,1.659526443286821262e+01,6.629058004195030662e+00,-3.342364153283372552e-01,-3.187405090828899112e+00,-2.387941039713776359e+00,3.476895331260454469e-02,1.795579922544218610e+00,1.768053192833195286e+00,3.868813242405400032e-01
4.564749407792505487e-01,2.865864624247843651e+01,1.661455730579642776e+01,6.611544036659195100e+00,-3.605903213729217960e-01,-3.197376294612960024e+00,-2.373575509552078522e+00,5.992774747455165141e-02,1.809202478044505069e+00,1.758373134410523786e+00,3.622724605493452543e-01
4.569826993340662113e-01,2.873854177403416799e+01,1.663377785974228118e+01,6.593908862064732368e+00,-3.869482714724035155e-01,-3.207188301104288541e+00,-2.359021899408098921e+00,8.509513411737890110e-02,1.822584694243134740e+00,1.748380143732686687e+00,3.375709164420981345e-01
4.574904578888817630e-01,2.881860655298194374e+01,1.665292554678357106e+01,6.576152449525550558e+00,-4.133093866816928141e-01,-3.216840227666742713e+00,-2.344280932993786148e+00,1.102684495910324358e-01,1.835724197640158595e+00,1.738075367910760338e+00,3.127820103467986446e-01
4.579982164436974257e-01,2.889884065184396533e+01,1.667199981806493625e+01,6.558274771741679388e+00,-4.396727839424672268e-01,-3.226331197648743654e+00,-2.329353353046741848e+00,1.354450178532151661e-01,1.848618639485136717e+00,1.727460017431035499e+00,2.879111100262585765e-01
4.585059749985130884e-01,2.897924414173862573e+01,1.669100012380908638e+01,6.540275805029502010e+00,-4.660375760904327258e-01,-3.235660340473183627e+00,-2.314239921408387524e+00,1.606221506244023267e-01,1.861265696207955900e+00,1.716535366439095656e+00,2.629636321280501843e-01
4.590137335533286955e-01,2.905981711723207184e+01,1.670992592379164421e+01,6.522155530213083807e+00,-4.924028763982328805e-01,-3.244826800121386245e+00,-2.298941426143375377e+00,1.857971702695292437e-01,1.873663168861897654e+00,1.705302906806897889e+00,2.379450379885231226e-01
4.595214921081443582e-01,2.914055973679091593e+01,1.672877670885145562e+01,6.503913939252806919e+00,-5.187678042892648334e-01,-3.253829750764893891e+00,-2.283458687963880074e+00,2.109674747642494297e-01,1.885809187572738965e+00,1.693764592923946433e+00,2.128606706553627659e-01
4.600292506629599654e-01,2.922147204986638158e+01,1.674755192905428913e+01,6.485551030227820313e+00,-5.451314537620587375e-01,-3.262668338972472437e+00,-2.267792509350297969e+00,2.361303877840986443e-01,1.897701533940790775e+00,1.681921768508092718e+00,1.877157375721162924e-01
4.605370092177755725e-01,2.930255409455469362e+01,1.676625102904574049e+01,6.467066803956919685e+00,-5.714929136050256320e-01,-3.271341714420812785e+00,-2.251943708095278218e+00,2.612832141435729727e-01,1.909337976501491507e+00,1.669775775804668516e+00,1.625154877153323352e-01
4.610447677725912352e-01,2.938380590969038408e+01,1.678487345287303611e+01,6.448461264113243274e+00,-5.978512697344064986e-01,-3.279849033955276827e+00,-2.235913121040078888e+00,2.864232495033302572e-01,1.920716316843840810e+00,1.657328030674352526e+00,1.372652177056252198e-01
4.615525263274068979e-01,2.946522753475034051e+01,1.680341864397128759e+01,6.429734417261286694e+00,-6.242056051919784299e-01,-3.288189461657147650e+00,-2.219701604044713950e+00,3.115477807117810194e-01,1.931834389966246013e+00,1.644580021980361462e+00,1.119702697415250470e-01
4.620602848822224495e-01,2.954681900975931086e+01,1.682188604515016195e+01,6.410886272893535853e+00,-6.505550001435944640e-01,-3.296362168911114221e+00,-2.203310031957000703e+00,3.366540861472355761e-01,1.942690064629837954e+00,1.631533310974820683e+00,8.663602954651805632e-02
4.625680434370381122e-01,2.962858037519688637e+01,1.684027509858100302e+01,6.391916843466708187e+00,-6.768985318785650795e-01,-3.304366334472984335e+00,-2.186739298580504087e+00,3.617394360606144832e-01,1.953281243709261261e+00,1.618189530684306598e+00,6.126792432927147258e-02
4.630758019918537194e-01,2.971051167190575626e+01,1.685858524578435791e+01,6.372826144437659934e+00,-7.032352748098094075e-01,-3.312201144537612052e+00,-2.169990316641417394e+00,3.868010929186530555e-01,1.963605864540907797e+00,1.604550385294598813e+00,3.587142075711122202e-02
4.635835605466693821e-01,2.979261294100157897e+01,1.687681592761797589e+01,6.353614194298865314e+00,-7.295643004749003957e-01,-3.319865792807072502e+00,-2.153064017754306558e+00,4.118363117477208402e-01,1.973661899268645215e+00,1.590617649534577627e+00,1.045202294263236631e-02
4.640913191014849892e-01,2.987488422378413588e+01,1.689496658426517683e+01,6.334281014613560856e+00,-7.558846775378778027e-01,-3.327359480559047622e+00,-2.135961352386797074e+00,4.368423404781320851e-01,1.983447355186990002e+00,1.576393168059334382e+00,-1.498472955643476157e-02
4.645990776563005964e-01,2.995732556165001625e+01,1.691303665522372413e+01,6.314826630050484724e+00,-7.821954717919303857e-01,-3.334681416715453928e+00,-2.118683289823134697e+00,4.618164202890477910e-01,1.992960275081763877e+00,1.561878854832437824e+00,-4.043326372420186221e-02
4.651068362111162591e-01,3.003993699600666645e+01,1.693102557929507412e+01,6.295251068418250107e+00,-8.084957461628750064e-01,-3.341830817911286999e+00,-2.101230818126672339e+00,4.867557859538971798e-01,2.002198737568205988e+00,1.547076692507399098e+00,-6.588797506037319396e-02
4.656145947659319217e-01,3.012271856818789573e+01,1.694893279457406976e+01,6.275554360699352685e+00,-8.347845607134640744e-01,-3.348806908563698670e+00,-2.083604944101257850e+00,5.116576661863503350e-01,2.011160857426553594e+00,1.531988731808314297e+00,-9.134322954079909795e-02
4.661223533207474734e-01,3.020567031937077118e+01,1.696675773843908530e+01,6.255736541083787294e+00,-8.610609726485261017e-01,-3.355608920941301587e+00,-2.065806693251522663e+00,5.365192839868473396e-01,2.019844785935095199e+00,1.516617090909685661e+00,-1.167933655648390467e-01
4.666301118755631361e-01,3.028879229049408650e+01,1.698449984754260100e+01,6.235797647002271127e+00,-8.873240363209498049e-01,-3.362236095233706923e+00,-2.047837109742063344e+00,5.613378569896894099e-01,2.028248711200689058e+00,1.500963954815412116e+00,-1.422326958895395177e-01
4.671378704303787988e-01,3.037208452217800314e+01,1.700215855780216501e+01,6.215737719159144525e+00,-9.135728032384369257e-01,-3.368687679621277464e+00,-2.029697256355565749e+00,5.861105978106284642e-01,2.036370858486739710e+00,1.485031574736995541e+00,-1.676555095505628534e-01
4.676456289851944059e-01,3.045554705464535772e+01,1.701973330439183840e+01,6.195556801564841010e+00,-9.398063220711370125e-01,-3.374962930345120959e+00,-2.011388214449795431e+00,6.108347143950538793e-01,2.044209490538650975e+00,1.468822267470893728e+00,-1.930560737699659746e-01
4.681533875400100131e-01,3.053917992764430167e+01,1.703722352173406662e+01,6.175254941567997591e+00,-9.660236386600884462e-01,-3.381061111777305506e+00,-1.992911083913506687e+00,6.355074103667127661e-01,2.051762907906745870e+00,1.452338414775065756e+00,-2.184286358507658288e-01
4.686611460948256203e-01,3.062298318037235489e+01,1.705462864349193808e+01,6.154832189887201821e+00,-9.922237960264735923e-01,-3.386981496491304089e+00,-1.974266983121264030e+00,6.601258853769647050e-01,2.059029449266646772e+00,1.435582462744706467e+00,-2.437674250582915203e-01
4.691689046496412829e-01,3.070695685140193021e+01,1.707194810256194373e+01,6.134288600642345379e+00,-1.018405834381713282e+00,-3.392723365332667829e+00,-1.955457048887158322e+00,6.846873354545996992e-01,2.066007491737128721e+00,1.418556921187153153e+00,-2.690666544883522082e-01
4.696766632044569456e-01,3.079110097860723627e+01,1.708918133106709192e+01,6.113624231385615282e+00,-1.044568791138373198e+00,-3.398286007489923488e+00,-1.936482436417438446e+00,7.091889533561896997e-01,2.072695451195432970e+00,1.401264362995982005e+00,-2.943205229221914632e-01
4.701844217592724973e-01,3.087541559909264777e+01,1.710632776035051350e+01,6.092839143132096957e+00,-1.070711700921904930e+00,-3.403668720565702355e+00,-1.917344319262039631e+00,7.336279289169979068e-01,2.079091782590051896e+00,1.383707423524278557e+00,-3.195232166682533403e-01
4.706921803140881599e-01,3.095990074912256773e+01,1.712338682096948617e+01,6.071933400389987412e+00,-1.096833595583231791e+00,-3.408870810648102712e+00,-1.898043889265004669e+00,7.580014494024537308e-01,2.085194980250987484e+00,1.365888799957079458e+00,-3.446689113907638324e-01
4.711999388689038226e-01,3.104455646405254043e+01,1.714035794268986379e+01,6.050907071190480657e+00,-1.122933504212102029e+00,-3.413891592382262807e+00,-1.878582356513849527e+00,7.823066998601212463e-01,2.091003578197458079e+00,1.347811250683029982e+00,-3.697517739250627544e-01
4.717076974237194298e-01,3.112938277826195232e+01,1.715724055448096053e+01,6.029760227117222371e+00,-1.149010453151326772e+00,-3.418730389042181628e+00,-1.858960949287794318e+00,8.065408634722690540e-01,2.096516150443088922e+00,1.329477594665188001e+00,-3.947659640797853697e-01
4.722154559785350370e-01,3.121437972508812919e+01,1.717403408451087543e+01,6.008492943335411951e+00,-1.175063466011818880e+00,-3.423386532602755494e+00,-1.839180914004912237e+00,8.307011219089728282e-01,2.101731311298565164e+00,1.310890710811019932e+00,-4.197056364258323624e-01
4.727232145333506996e-01,3.129954733676182954e+01,1.719073796014222566e+01,5.987105298620528870e+00,-1.201091563688454489e+00,-3.427859363812047366e+00,-1.819243515168189163e+00,8.547846556817518815e-01,2.106647715671746912e+00,1.292053537341583791e+00,-4.445649420721263789e-01
4.732309730881663068e-01,3.138488564434415551e+01,1.720735160792830598e+01,5.965597375386686885e+00,-1.227093764376755658e+00,-3.432148232263778631e+00,-1.799150035310491891e+00,8.787886444977583977e-01,2.111264059365254742e+00,1.272969071159896659e+00,-4.693380304281711268e-01
4.737387316429819695e-01,3.147039467766496657e+01,1.722387445360973501e+01,5.943969259714585895e+00,-1.253069083590422572e+00,-3.436252496470058482e+00,-1.778901774938416391e+00,9.027102676145334348e-01,2.115579079371524784e+00,1.253640367218462170e+00,-4.940190509534352348e-01
4.742464901977975766e-01,3.155607446526262549e+01,1.724030592211144253e+01,5.922221041379125417e+00,-1.279016534179653997e+00,-3.440171523934331788e+00,-1.758500052475079567e+00,9.265467041952785143e-01,2.119591554165322744e+00,1.234070537886010621e+00,-5.186021548934978131e-01
4.747542487526131838e-01,3.164192503432527914e+01,1.725664543754018965e+01,5.900352813876605040e+00,-1.304935126350331931e+00,-3.443904691224559222e+00,-1.737946204201777700e+00,9.502951336647069702e-01,2.123300303993734595e+00,1.214262752313389981e+00,-5.430814970030326538e-01
4.752620073074288465e-01,3.172794641063346788e+01,1.727289242318243012e+01,5.878364674451569627e+00,-1.330823867684002515e+00,-3.447451384046626544e+00,-1.717241584198575310e+00,9.739527360654209875e-01,2.126704191163615310e+00,1.194220235798658436e+00,-5.674512372555668982e-01
4.757697658622444536e-01,3.181413861850421654e+01,1.728904630150265831e+01,5.856256724123282353e+00,-1.356681763158686937e+00,-3.450810997317976803e+00,-1.696387564283795335e+00,9.975166924148389791e-01,2.129802120326509840e+00,1.173946269151355359e+00,-5.917055425400432611e-01
4.762775244170600608e-01,3.190050168073656423e+01,1.730510649414218705e+01,5.834029067711796301e+00,-1.382507815170532783e+00,-3.453982935241476149e+00,-1.675385533952402639e+00,1.020984185062683958e+00,2.132593038761039672e+00,1.153444188055943842e+00,-6.158385883441991338e-01
4.767852829718757235e-01,3.198703561855850808e+01,1.732107242191831276e+01,5.811681813863666335e+00,-1.408301023556280729e+00,-3.456966611379504783e+00,-1.654236900313300396e+00,1.044352398049009922e+00,2.135075936652754525e+00,1.132717382434440090e+00,-6.398445604247312568e-01
4.772930415266913307e-01,3.207374045157532549e+01,1.733694350482397795e+01,5.789215075077297712e+00,-1.434060385616540589e+00,-3.459761448728275735e+00,-1.632943088025541112e+00,1.067618517462765482e+00,2.137249847371453626e+00,1.111769295808237690e+00,-6.637176564642552901e-01
4.778008000815069933e-01,3.216061619771946312e+01,1.735271916202780318e+01,5.766628967727879029e+00,-1.459784896139930677e+00,-3.462366879792381891e+00,-1.611505539233416995e+00,1.090779731800934682e+00,2.139113847745970354e+00,1.090603424659080778e+00,-6.874520877150909204e-01
4.783085586363226560e-01,3.224766287320165503e+01,1.736839881187458801e+01,5.743923612091984765e+00,-1.485473547427997199e+00,-3.464782346659569967e+00,-1.589925713500489834e+00,1.113833232328188760e+00,2.140667058336428674e+00,1.069223317789258276e+00,-7.110420806298148877e-01
4.788163171911382077e-01,3.233488049246366813e+01,1.738398187188624178e+01,5.721099132371764817e+00,-1.511125329320992305e+00,-3.467007301075745840e+00,-1.568205087742494452e+00,1.136776213437114436e+00,2.141908643703959836e+00,1.047632575680949252e+00,-7.344818784786393273e-01
4.793240757459538703e-01,3.242226906813237974e+01,1.739946775876313012e+01,5.698155656718768114e+00,-1.536739229224474812e+00,-3.469041204520204591e+00,-1.546345156159158796e+00,1.159605873008985544e+00,2.142837812677893972e+00,1.025834849854753816e+00,-7.577657429535906708e-01
4.798318343007695330e-01,3.250982861097523369e+01,1.741485588838585841e+01,5.675093317257404735e+00,-1.562314232136706060e+00,-3.470883528281087926e+00,-1.524347430164942008e+00,1.182319412775059586e+00,2.143453818620409734e+00,1.003833842227427997e+00,-7.808879557594594623e-01
4.803395928555851402e-01,3.259755912985725246e+01,1.743014567581748508e+01,5.651912250108011904e+00,-1.587849320676908871e+00,-3.472533753531071632e+00,-1.502213438318656724e+00,1.204914038678451593e+00,2.143755959688657065e+00,9.816333044687709508e-01,-8.038428201915874816e-01
4.808473514104007474e-01,3.268546063169937099e+01,1.744533653530619333e+01,5.628612595409548724e+00,-1.613343475114327408e+00,-3.473991371403280848e+00,-1.479944726252008902e+00,1.227386961236538898e+00,2.143743579094345098e+00,9.592370373577114862e-01,-8.266246627004361081e-01
4.813551099652163545e-01,3.277353312143827679e+01,1.746042788028834636e+01,5.605194497341919657e+00,-1.638795673398122377e+00,-3.475255883067433604e+00,-1.457542856597040082e+00,1.249735395903918356e+00,2.143416065360797429e+00,9.366488901375683573e-01,-8.492278344429542436e-01
4.818628685200320172e-01,3.286177660198760719e+01,1.747541912339201886e+01,5.581658104147912525e+00,-1.664204891188094448e+00,-3.476326799806208623e+00,-1.435009408912467421e+00,1.271956563435914234e+00,2.142772852577470299e+00,9.138727598704908806e-01,-8.716467128207603388e-01
4.823706270748476799e-01,3.295019107420061744e+01,1.749030967644092271e+01,5.558003568154775031e+00,-1.689570101886207709e+00,-3.477203643091844931e+00,-1.412345979608950142e+00,1.294047690252615013e+00,2.141813420651943023e+00,8.909125907910968589e-01,-8.938757030050941133e-01
4.828783856296632315e-01,3.303877653683428406e+01,1.750509895045879460e+01,5.534231045795395154e+00,-1.714890276668979530e+00,-3.477885944662969298e+00,-1.389554181873234873e+00,1.316006008803492611e+00,2.140537295559374886e+00,8.677723736592664050e-01,-9.159092394486159083e-01
4.833861441844788942e-01,3.312753298651485068e+01,1.751978635567421705e+01,5.510340697629107609e+00,-1.740164384520671570e+00,-3.478373246601649704e+00,-1.366635645591209869e+00,1.337828757932544965e+00,2.138944049589421414e+00,8.444561451121256335e-01,-9.377417873839695162e-01
4.838939027392945569e-01,3.321646041770470248e+01,1.753437130152582313e+01,5.486332688362153043e+00,-1.765391392267286585e+00,-3.478665101410675309e+00,-1.343592017269896077e+00,1.359513183243973744e+00,2.137033301590626877e+00,8.209679870152378767e-01,-9.593678443091431252e-01
4.844016612941101640e-01,3.330555882267081813e+01,1.754885319666799859e+01,5.462207186867716224e+00,-1.790570264611436091e+00,-3.478761072091073103e+00,-1.320424959958300004e+00,1.381056537468450029e+00,2.134804717212282821e+00,7.973120258129341442e-01,-9.807819414596654628e-01
4.849094198489257712e-01,3.339482819145452908e+01,1.756323144897696409e+01,5.437964366205620514e+00,-1.815699964167993397e+00,-3.478660732219838625e+00,-1.297136153167198991e+00,1.402456080829888041e+00,2.132258009143742861e+00,7.734924318778557684e-01,-1.001978645267563417e+00
4.854171784037414339e-01,3.348426851184282782e+01,1.757750546555732640e+01,5.413604403641615548e+00,-1.840779451500610175e+00,-3.478363666027903367e+00,-1.273727292787804943e+00,1.423709081412802835e+00,2.129392937351212822e+00,7.495134188596481728e-01,-1.022952558807155965e+00
4.859249369585570411e-01,3.357387976934091256e+01,1.759167465274902753e+01,5.389127480666346059e+00,-1.865807685158993534e+00,-3.477869468478335779e+00,-1.250200091009392667e+00,1.444812815530164718e+00,2.126209309312018902e+00,7.253792430328974694e-01,-1.043698323227604252e+00
4.864326955133727037e-01,3.366366194714638027e+01,1.760573841613475210e+01,5.364533783013864188e+00,-1.890783621717090801e+00,-3.477177745344753657e+00,-1.226556276235750920e+00,1.465764568091861175e+00,2.122706980246312991e+00,7.010942026441624453e-01,-1.064210619172307748e+00
4.869404540681882554e-01,3.375361502612474851e+01,1.761969616054775400e+01,5.339823500679820256e+00,-1.915706215812041924e+00,-3.476288113289976334e+00,-1.202797593000594079e+00,1.486561632973666169e+00,2.118885853346269776e+00,6.766626372582515980e-01,-1.084484168185075648e+00
4.874482126230039181e-01,3.384373898478637699e+01,1.763354729008012356e+01,5.314996827939263646e+00,-1.940574420183978743e+00,-3.475200199944909585e+00,-1.178925801881866464e+00,1.507201313386776542e+00,2.114745880002749434e+00,6.520889271036600654e-01,-1.104513734103107936e+00
4.879559711778195807e-01,3.393403379926481023e+01,1.764729120809145613e+01,5.290053963364077738e+00,-1.965387185716626517e+00,-3.473913643987640576e+00,-1.154942679414959317e+00,1.527680922247866890e+00,2.110287060029410799e+00,6.273774924171986456e-01,-1.124294124436752806e+00
4.884637297326351879e-01,3.402449944329667630e+01,1.766092731721801457e+01,5.264995109840002740e+00,-1.990143461478774078e+00,-3.472428095222779287e+00,-1.130850018004803115e+00,1.547997782549742629e+00,2.105509441884308774e+00,6.025327927877792700e-01,-1.143820191736111269e+00
4.889714882874507951e-01,3.411513588820292853e+01,1.767445501938225050e+01,5.239820474583307686e+00,-2.014842194766539585e+00,-3.470743214661016207e+00,-1.106649625836888529e+00,1.568149227732500428e+00,2.100413122888943995e+00,5.775593264993972298e-01,-1.163086834944407011e+00
4.894792468422664578e-01,3.420594310287138029e+01,1.768787371580280166e+01,5.214530269157110709e+00,-2.039482331146438732e+00,-3.468858674598910508e+00,-1.082343326787211124e+00,1.588132602055230436e+00,2.094998249444792737e+00,5.524616298733202591e-01,-1.182089000738142825e+00
4.899870053970820649e-01,3.429692105374092392e+01,1.770118280700491908e+01,5.189124709487275666e+00,-2.064062814499330045e+00,-3.466774158698916253e+00,-1.057932960331082084e+00,1.607945260968306922e+00,2.089265017247301959e+00,5.272442766094147526e-01,-1.200821684854110449e+00
4.904947639518977276e-01,3.438806970478713509e+01,1.771438169283131714e+01,5.163604015877921505e+00,-2.088582587065176188e+00,-3.464489362069612888e+00,-1.033420381450836700e+00,1.627584571486208942e+00,2.083213671497327724e+00,5.019118771266519730e-01,-1.219279933403165872e+00
4.910025225067133348e-01,3.447938901750899277e+01,1.772746977245344269e+01,5.137968413026648307e+00,-2.113040589488563548e+00,-3.462003991346190190e+00,-1.008807460542527012e+00,1.647047912560845706e+00,2.076844507110079618e+00,4.764690779028666334e-01,-1.237458844170780115e+00
4.915102810615289419e-01,3.457087895091748919e+01,1.774044644438319196e+01,5.112218130039275721e+00,-2.137435760865140200e+00,-3.459317764771143722e+00,-9.840960833214180692e-01,1.666332675455503454e+00,2.070157868921500999e+00,4.509205608136068744e-01,-1.255353567904449852e+00
4.920180396163446046e-01,3.466253946152529863e+01,1.775331110648508215e+01,5.086353400444270534e+00,-2.161767038788826589e+00,-3.456430412275216302e+00,-9.592881507264603425e-01,1.685436264119296590e+00,2.063154151892145460e+00,4.252710424702197400e-01,-1.272959309587882837e+00
4.925257981711602673e-01,3.475437050333808031e+01,1.776606315598877117e+01,5.060374462206787882e+00,-2.186033359399833564e+00,-3.453341675558526447e+00,-9.343855788236430371e-01,1.704356095562137074e+00,2.055833801308459829e+00,3.995252735571135361e-01,-1.290271329701921932e+00
4.930335567259758189e-01,3.484637202784722376e+01,1.777870198950213521e+01,5.034281557742288804e+00,-2.210233657433594345e+00,-3.450051308171987241e+00,-9.093902987082211897e-01,1.723089600230359064e+00,2.048197312981625551e+00,3.736880381681568775e-01,-1.307284945472418247e+00
4.935413152807914816e-01,3.493854398402383765e+01,1.779122700302466242e+01,5.008074933929854922e+00,-2.234366866270402152e+00,-3.446559075598888633e+00,-8.843042564059093724e-01,1.741634222382750563e+00,2.040245233443770623e+00,3.477641531423230070e-01,-1.323995532104728090e+00
4.940490738356070888e-01,3.503088631831425204e+01,1.780363759196132989e+01,4.981754842125113214e+00,-2.258431917985941340e+00,-3.442864755336772831e+00,-8.591294127729676156e-01,1.759987420467233665e+00,2.031978160141751033e+00,3.217584673985076638e-01,-1.340398524005144587e+00
4.945568323904227515e-01,3.512339897463726857e+01,1.781593315113694942e+01,4.955321538172658968e+00,-2.282427743402694276e+00,-3.438968136979458023e+00,-8.338677433950871798e-01,1.778146667498084144e+00,2.023396741628268991e+00,2.956758612694154742e-01,-1.356489415989077019e+00
4.950645909452383586e-01,3.521608189438207148e+01,1.782811307481082252e+01,4.928775282418355275e+00,-2.306353272142005473e+00,-3.434869022299382291e+00,-8.085212384853990297e-01,1.796109451433611559e+00,2.014501677750608177e+00,2.695212458348530404e-01,-1.372263764475999626e+00
4.955723495000539658e-01,3.530893501640848342e+01,1.784017675669198510e+01,4.902116339720979710e+00,-2.330207432677166679e+00,-3.430567225330085623e+00,-7.830919027811462652e-01,1.813873275554503284e+00,2.005293719836694244e+00,2.432995622539559921e-01,-1.387717188671262258e+00
4.960801080548696285e-01,3.540195827704795306e+01,1.785212358995476478e+01,4.875344979463691608e+00,-2.353989152387206296e+00,-3.426062572449006360e+00,-7.575817554394339570e-01,1.831435658842662129e+00,1.995773670878751682e+00,2.170157810967734413e-01,-1.402845371734694035e+00
4.965878666096852911e-01,3.549515161010646835e+01,1.786395296725483561e+01,4.848461475564985967e+00,-2.377697357611558537e+00,-3.421354902460412184e+00,-7.319928299317670639e-01,1.848794136360581319e+00,1.985942385714289271e+00,1.906749016749171854e-01,-1.417644061935950495e+00
4.970956251645008428e-01,3.558851494686820871e+01,1.787566428074562452e+01,4.821466106489460834e+00,-2.401330973705448901e+00,-3.416444066678652636e+00,-7.063271739376590919e-01,1.865946259631233950e+00,1.975800771204698547e+00,1.642819513715532143e-01,-1.432109073796679510e+00
4.976033837193165055e-01,3.568204821610183330e+01,1.788725692209531104e+01,4.794359155257879479e+00,-2.424888925096365888e+00,-3.411329929011562623e+00,-6.805868492368514211e-01,1.882889597018683414e+00,1.965349786411183741e+00,1.378419849702874345e-01,-1.446236289219609672e+00
4.981111422741321682e-01,3.577575134406656332e+01,1.789873028250402598e+01,4.767140909457300069e+00,-2.448370135340968368e+00,-3.406012366044153694e+00,-6.547739316008425181e-01,1.899621734108946525e+00,1.954590442768281644e+00,1.113600839836310641e-01,-1.460021658604190975e+00
4.986189008289477753e-01,3.586962425452131242e+01,1.791008375272170028e+01,4.739811661250382890e+00,-2.471773527183213304e+00,-3.400491267122480732e+00,-6.288905106829114633e-01,1.916140274091713946e+00,1.943523804254734033e+00,8.484135598023789804e-02,-1.473461201949304078e+00
4.991266593837634380e-01,3.596366686873405172e+01,1.792131672306621937e+01,4.712371707384658492e+00,-2.495098022613024380e+00,-3.394766534437788863e+00,-6.029386899073574391e-01,1.932442838142395480e+00,1.932150987561928490e+00,5.829093391164041904e-02,-1.486551009942582935e+00
4.996344179385789896e-01,3.605787910549327080e+01,1.793242858344202872e+01,4.684821349201228280e+00,-2.518342542925914085e+00,-3.388838083110826460e+00,-5.769205863574733417e-01,1.948527065804801062e+00,1.920473162259708655e+00,3.171397543798626373e-02,-1.499287245036589722e+00
5.001421764933946523e-01,3.615226088112078884e+01,1.794341872335925103e+01,4.657160892643100070e+00,-2.541506008783484649e+00,-3.382705841276457015e+00,-5.508383306624287101e-01,1.964390615374442595e+00,1.908491550959743099e+00,5.115662252967334567e-03,-1.511666142511901345e+00
5.006499350482103150e-01,3.624681210948535437e+01,1.795428653195305913e+01,4.629390648263352226e+00,-2.564587340274499638e+00,-3.376369750168437545e+00,-5.246940668832460464e-01,1.980031164282145317e+00,1.896207429476302719e+00,-2.149880059188413739e-02,-1.523684011526728721e+00
5.011576936030258667e-01,3.634153270201869645e+01,1.796503139800368842e+01,4.601510931232612123e+00,-2.587585456977121279e+00,-3.369829764204473666e+00,-4.984899523974091196e-01,1.995446409478512706e+00,1.883622126984537237e+00,-4.812418536399332147e-02,-1.535337236153665241e+00
5.016654521578415293e-01,3.643642256773242849e+01,1.797565270995675846e+01,4.573522061346325884e+00,-2.610499278021777503e+00,-3.363085851071448751e+00,-4.722281577825140353e-01,2.010634067818742210e+00,1.870737026176164219e+00,-7.475524232720909268e-02,-1.546622276403002871e+00
5.021732107126571920e-01,3.653148161323607468e+01,1.798614985594400295e+01,4.545424363031737691e+00,-2.633327722154786166e+00,-3.356137991810936416e+00,-4.459108666989215486e-01,2.025591876447976780e+00,1.857553563412704722e+00,-1.013867004200201816e-01,-1.557535669232890552e+00
5.026809692674727437e-01,3.662670974275754787e+01,1.799652222380457900e+01,4.517218165354211834e+00,-2.656069707803084157e+00,-3.348986180904899523e+00,-4.195402757710402497e-01,2.040317593187399581e+00,1.844073228876108139e+00,-1.280132679348231495e-01,-1.568074029546425718e+00
5.031887278222884063e-01,3.672210685816349951e+01,1.800676920110657520e+01,4.488903802023607170e+00,-2.678724153139362851e+00,-3.341630426361665407e+00,-3.931185944679225219e-01,2.054808996920564734e+00,1.830297566716948543e+00,-1.546296331976499960e-01,-1.578234051175313235e+00
5.036964863771040690e-01,3.681767285898295938e+01,1.801689017516920899e+01,4.460481611399744750e+00,-2.701289976148502525e+00,-3.334070749802038769e+00,-3.666480449822759891e-01,2.069063887980608474e+00,1.816228175199910089e+00,-1.812304652491560919e-01,-1.588012507850552479e+00
5.042042449319197317e-01,3.691340764243081196e+01,1.802688453308526562e+01,4.431951936497977584e+00,-2.723766094694448636e+00,-3.326307186545764072e+00,-3.401308621088050543e-01,2.083080088537775154e+00,1.801866706846956045e+00,-2.078104145260406543e-01,-1.597406254159806638e+00
5.047120034867352834e-01,3.700931110343347541e+01,1.803675166174403088e+01,4.403315124994123586e+00,-2.746151426588083755e+00,-3.318339785698114941e+00,-3.135692931212472612e-01,2.096855442987552998e+00,1.787214868577800209e+00,-2.343641135434704204e-01,-1.606412226491546580e+00
5.052197620415509460e-01,3.710538313465625038e+01,1.804649094785471775e+01,4.374571529228989064e+00,-2.768444889656005881e+00,-3.310168610236750020e+00,-2.869655976482516913e-01,2.110387818339464872e+00,1.772274421847894077e+00,-2.608861775783954950e-01,-1.615027443966137621e+00
5.057275205963666087e-01,3.720162362653119459e+01,1.805610177797020199e+01,4.345721506212746554e+00,-2.790645401809886739e+00,-3.301793737098810411e+00,-2.603220475484042673e-01,2.123675104606207675e+00,1.757047182783923578e+00,-2.873712053534422939e-01,-1.623249009353533445e+00
5.062352791511822714e-01,3.729803246728704380e+01,1.806558353851125531e+01,4.316765417628785073e+00,-2.812751881116821284e+00,-3.293215257268232055e+00,-2.336409267839951731e-01,2.136715215193462747e+00,1.741535022316737402e+00,-3.138137797217921410e-01,-1.631074109977892483e+00
5.067430377059978230e-01,3.739460954298079542e+01,1.807493561579126151e+01,4.287703629837086972e+00,-2.834763245870569826e+00,-3.284433275863272161e+00,-2.069245312936218717e-01,2.149506087290303569e+00,1.725739866311715387e+00,-3.402084683529262854e-01,-1.638500018609013731e+00
5.072507962608134857e-01,3.749135473753025849e+01,1.808415739604128802e+01,4.258536513877394292e+00,-2.856678414663484045e+00,-3.275447912224281666e+00,-1.801751688638359994e-01,2.162045682260058221e+00,1.709663695696646890e+00,-3.665498244190881216e-01,-1.645524094340525378e+00
5.077585548156290374e-01,3.758826793274798916e+01,1.809324826543557307e+01,4.229264445471972778e+00,-2.878496306459262577e+00,-3.266259300001689958e+00,-1.533951589996807030e-01,2.174331986031686093e+00,1.693308546587044550e+00,-3.928323872825374430e-01,-1.652143783454801174e+00
5.082663133704448111e-01,3.768534900837700974e+01,1.810220761011753865e+01,4.199887805027945120e+00,-2.900215840666625855e+00,-3.256867587244254292e+00,-1.265868327940751215e-01,2.186363009491839371e+00,1.676676510408984022e+00,-4.190506831837135238e-01,-1.658356620274846316e+00
5.087740719252603627e-01,3.778259784212752947e+01,1.811103481622610900e+01,4.170406977639308010e+00,-2.921835937213694390e+00,-3.247272936487476169e+00,-9.975253279617257718e-02,2.198136788877292247e+00,1.659769734019313159e+00,-4.451992259301347232e-01,-1.664160228002780961e+00
5.092818304800759144e-01,3.788001430971604577e+01,1.811972926992267219e+01,4.140822353088379870e+00,-2.943355516623460844e+00,-3.237475524842318375e+00,-7.289461287842291526e-02,2.209651386168229426e+00,1.642590419823430903e+00,-4.712725175863141658e-01,-1.669552319545450247e+00
5.097895890348916881e-01,3.797759828490450218e+01,1.812829035741817663e+01,4.111134325847170423e+00,-2.964773500089684433e+00,-3.227475544084053460e+00,-4.601543810285235736e-02,2.220904889481642108e+00,1.625140825890409646e+00,-4.972650491641776860e-01,-1.674530698326358147e+00
5.102973475897072397e-01,3.807534963954098828e+01,1.813671746500081028e+01,4.081343295078438516e+00,-2.986088809553703705e+00,-3.217273200741500805e+00,-1.911738458625844572e-02,2.231895413465501132e+00,1.607423266065826972e+00,-5.231713013143348689e-01,-1.679093259084742717e+00
5.108051061445227914e-01,3.817326824360489468e+01,1.814500997906439395e+01,4.051449664635424774e+00,-3.007300367782798745e+00,-3.206868716186232593e+00,7.797160636509925524e-03,2.242621099693860920e+00,1.589440110081604240e+00,-5.489857450188968535e-01,-1.683237988661618445e+00
5.113128646993385651e-01,3.827135396524776922e+01,1.815316728613651520e+01,4.021453843062896105e+00,-3.028407098447941870e+00,-3.196262326722326463e+00,3.472579974885503518e-02,2.253080117061565524e+00,1.571193783663924037e+00,-5.747028422837101580e-01,-1.686962966771946792e+00
5.118206232541541167e-01,3.836960667084092336e+01,1.816118877290777434e+01,3.991356243596274833e+00,-3.049407926203713703e+00,-3.185454283676083964e+00,6.166612429122286798e-02,2.263270662180424608e+00,1.552686768638097181e+00,-6.003170468327145848e-01,-1.690266366764310968e+00
5.123283818089697794e-01,3.846802622502209346e+01,1.816907382626116174e+01,3.961157284161066716e+00,-3.070301776768457280e+00,-3.174444853486089624e+00,8.861571530037615219e-02,2.273190959775526654e+00,1.533921603031119796e+00,-6.258228048025569201e-01,-1.693146456367069952e+00
5.128361403637854421e-01,3.856661249074360853e+01,1.817682183330189361e+01,3.930857387371931466e+00,-3.091087577005290132e+00,-3.163234317793569339e+00,1.155721434497407607e-01,2.282839263082172554e+00,1.514900881171806324e+00,-6.512145554379777934e-01,-1.695601598421416112e+00
5.133438989186009938e-01,3.866536530775189107e+01,1.818443217423250857e+01,3.900456984119212045e+00,-3.111764249023638573e+00,-3.151822965593303660e+00,1.425330092841959884e-01,2.292213946374626055e+00,1.495627253521655042e+00,-6.764871685436454340e-01,-1.697631179782601363e+00
5.138516574734166564e-01,3.876428448717083342e+01,1.819190422386848738e+01,3.869956515742237091e+00,-3.132330708443121114e+00,-3.140211088590537436e+00,1.694959334960027542e-01,2.301313435243436345e+00,1.476103332506552235e+00,-7.016358128356362522e-01,-1.699235021604851958e+00
5.143594160282322081e-01,3.886336985735751171e+01,1.819923736563010763e+01,3.839356425895753766e+00,-3.152785877262989533e+00,-3.128398998956730903e+00,1.964584792705199034e-01,2.310136044846837322e+00,1.456331727112635921e+00,-7.266551162642432837e-01,-1.700411708180955772e+00
5.148671745830478708e-01,3.896262124493146217e+01,1.820643098310515740e+01,3.808657162866465828e+00,-3.173128678856423246e+00,-3.116387024094311453e+00,2.234182008335930669e-01,2.318680121993764498e+00,1.436315103597863407e+00,-7.515397092332205542e-01,-1.701159941338044046e+00
5.153749331378635334e-01,3.906203847453049605e+01,1.821348445998936327e+01,3.777859179621727570e+00,-3.193358037968204943e+00,-3.104175506591583478e+00,2.503726441000572178e-01,2.326944046432791069e+00,1.416056185050754479e+00,-7.762842305778226981e-01,-1.701478550472521611e+00
5.158826916926790851e-01,3.916162136875973232e+01,1.822039718009896703e+01,3.746962933828954068e+00,-3.213472880765481321e+00,-3.091764804241160736e+00,2.773193469163857117e-01,2.334926231087595561e+00,1.395557750717488554e+00,-8.008833290415210415e-01,-1.701366492260784291e+00
5.163904502474948588e-01,3.926136974814149738e+01,1.822716852738345850e+01,3.715968887874607773e+00,-3.233472134889015415e+00,-3.079155290057828509e+00,3.042558393042461562e-01,2.342625122291126072e+00,1.374822635328863285e+00,-8.253316647432369368e-01,-1.700822850362228467e+00
5.168982088023104104e-01,3.936128343106552308e+01,1.823379788593843998e+01,3.684877508882868913e+00,-3.253354729504842613e+00,-3.066347352295875961e+00,3.311796437048716291e-01,2.350039200018438024e+00,1.353853728427185210e+00,-8.496239106350085279e-01,-1.699846835114554588e+00
5.174059673571259621e-01,3.946136223374051610e+01,1.824028464001870731e+01,3.653689268733732565e+00,-3.273119595356516420e+00,-3.053341394465793890e+00,3.580882752244730627e-01,2.357166978118269363e+00,1.332653973692921490e+00,-8.737547539502994454e-01,-1.698437783221364628e+00
5.179137259119417358e-01,3.956160597014598324e+01,1.824662817405144466e+01,3.622404644080814862e+00,-3.292765664817743687e+00,-3.040137835350456452e+00,3.849792418804427463e-01,2.364007004543283497e+00,1.311226368271300347e+00,-8.977188976427185052e-01,-1.696595157432051026e+00
5.184214844667572875e-01,3.966201445198486653e+01,1.825282787264956852e+01,3.591024116368747077e+00,-3.312291871945500787e+00,-3.026737109020730898e+00,4.118500448484594956e-01,2.370557861579011938e+00,1.289573962098780280e+00,-9.215110618152546618e-01,-1.694318546213987586e+00
5.189292430215728391e-01,3.976258748863726566e+01,1.825888312062527774e+01,3.559548171850032361e+00,-3.331697152533704909e+00,-3.013139664850471355e+00,4.386981787106015163e-01,2.376818166071521965e+00,1.267699857229302340e+00,-9.451259851401180301e-01,-1.691607663417001639e+00
5.194370015763886128e-01,3.986332488711455113e+01,1.826479330300374215e+01,3.527977301601603610e+00,-3.350980444167284134e+00,-2.999345967530989032e+00,4.655211317042549646e-01,2.382786569653752462e+00,1.245607207160489560e+00,-9.685584262690016821e-01,-1.688462347930148599e+00
5.199447601312041645e-01,3.996422645201421631e+01,1.827055780503691196e+01,3.496312001540976322e+00,-3.370140686276729802e+00,-2.985356497084961536e+00,4.923163859719251745e-01,2.388461758970555682e+00,1.223299216159717151e+00,-9.918031652338552551e-01,-1.684882563330784233e+00
5.204525186860198271e-01,4.006529198547588067e+01,1.827617601221756161e+01,3.464552772441845896e+00,-3.389176820193200435e+00,-2.971171748879706698e+00,5.190814178120601863e-01,2.393842455902454702e+00,1.200779138589954886e+00,-1.014855004838272290e+00,-1.680868397525915547e+00
5.209602772408354898e-01,4.016652128713749192e+01,1.828164731029342249e+01,3.432700119949442463e+00,-3.408087789204008899e+00,-2.956792233639967460e+00,5.458136979306360548e-01,2.398927417788075278e+00,1.178050278235591941e+00,-1.037708772039264593e+00,-1.676420062385862719e+00
5.214680357956510415e-01,4.026791415409269348e+01,1.828697108528151816e+01,3.400754554595361245e+00,-3.426872538608646046e+00,-2.942218477460077253e+00,5.725106916937319212e-01,2.403715437645288056e+00,1.155115987628056118e+00,-1.060359319319629900e+00,-1.671537893370204308e+00
5.219757943504667042e-01,4.036947038084880290e+01,1.829214672348264514e+01,3.368716591811986572e+00,-3.445530015775279065e+00,-2.927451021815560050e+00,5.991698593810010909e-01,2.408205344391054492e+00,1.131979667371302734e+00,-1.082801526050823471e+00,-1.666222349146016857e+00
5.224835529052823668e-01,4.047118975928541573e+01,1.829717361149599597e+01,3.336586751946567730e+00,-3.464059170197693049e+00,-2.912490423574190856e+00,6.257886564399902651e-01,2.412396003059953387e+00,1.108644765467214688e+00,-1.105030299846303965e+00,-1.660474011198415090e+00
5.229913114600980295e-01,4.057307207861394005e+01,1.830205113623398816e+01,3.304365560274797886e+00,-3.482458953552745484e+00,-2.897337255006452672e+00,6.523645337414206713e-01,2.416286315021424436e+00,1.085114776640820455e+00,-1.127040577905435104e+00,-1.654293583433379622e+00
5.234990700149135812e-01,4.067511712533777768e+01,1.830677868493718918e+01,3.272053547014035946e+00,-3.500728319758281692e+00,-2.881992103795444127e+00,6.788949378353354991e-01,2.419875218195697730e+00,1.061393241665404830e+00,-1.148827328347877597e+00,-1.647681891772880380e+00
5.240068285697292438e-01,4.077732468321335091e+01,1.831135564518946168e+01,3.239651247336054585e+00,-3.518866225031545447e+00,-2.866455573046201799e+00,7.053773112081828112e-01,2.423161687268430509e+00,1.037483746687459574e+00,-1.170385551538520197e+00,-1.640639883742290639e+00
5.245145871245449065e-01,4.087969453321166924e+01,1.831578140493322238e+01,3.207159201379456537e+00,-3.536871627948032781e+00,-2.850728281294478528e+00,7.318090925407446656e-01,2.426144733904031625e+00,1.013389922551547251e+00,-1.191710281402874827e+00,-1.633168628050104099e+00
5.250223456793604582e-01,4.098222645348086246e+01,1.832005535248488215e+01,3.174577954261604162e+00,-3.554743489500853837e+00,-2.834810862514930641e+00,7.581877169670173666e-01,2.428823406957693276e+00,9.891154441249888629e-01,-1.212796586733031923e+00,-1.625269314159938361e+00
5.255301042341761208e-01,4.108492021930941007e+01,1.832417687655044958e+01,3.141908056090135570e+00,-3.572480773160578771e+00,-2.818703966128730976e+00,7.845106163339964356e-01,2.431196792686119323e+00,9.646640296224147093e-01,-1.233639572484126257e+00,-1.616943251854826347e+00
5.260378627889917835e-01,4.118777560308997465e+01,1.832814536624127300e+01,3.109150061974133017e+00,-3.590082444935520645e+00,-2.802408257010645443e+00,8.107752194623087938e-01,2.433264014956946664e+00,9.400394399302308690e-01,-1.254234381061273274e+00,-1.608191870793820755e+00
5.265456213438073352e-01,4.129079237428413762e+01,1.833196021108996021e+01,3.076304532034804584e+00,-3.607547473432536123e+00,-2.785924415495506512e+00,8.369789524078012910e-01,2.435024235456872077e+00,9.152454779309003863e-01,-1.274576193597063867e+00,-1.599016720060874475e+00
5.270533798986229979e-01,4.139397029938792372e+01,1.833562080106645809e+01,3.043372031415758183e+00,-3.624874829918298680e+00,-2.769253137384119157e+00,8.631192387240289587e-01,2.436476653898473010e+00,8.902859878270960037e-01,-1.294660231219569191e+00,-1.589419467706014277e+00
5.275611384534386605e-01,4.149730914189782993e+01,1.833912652659426357e+01,3.010353130292920731e+00,-3.642063488381019898e+00,-2.752395133948632999e+00,8.891934997255936945e-01,2.437620508225725846e+00,8.651648544657635220e-01,-1.314481756310818650e+00,-1.579401900278829096e+00
5.280688970082542122e-01,4.160080866227782792e+01,1.834247677856684433e+01,2.977248403883974603e+00,-3.659112425592680573e+00,-2.735351131937303837e+00,9.151991547524391812e-01,2.438455074818226542e+00,8.398860026620041941e-01,-1.334036073755834328e+00,-1.568965922354229381e+00
5.285766555630698749e-01,4.170446861792709825e+01,1.834567094836416601e+01,2.944058432457389962e+00,-3.676020621171738334e+00,-2.718121873578696945e+00,9.411336214350414231e-01,2.438979668694107428e+00,8.144533965228241135e-01,-1.353318532182173684e+00,-1.558113556050505721e+00
5.290844141178855375e-01,4.180828876314834019e+01,1.834870842786940770e+01,2.910783801341088051e+00,-3.692787057646283788e+00,-2.700708116585341934e+00,9.669943159604585947e-01,2.439193643711647930e+00,7.888710387707928984e-01,-1.372324525189950739e+00,-1.546846940539692072e+00
5.295921726727010892e-01,4.191226884911697681e+01,1.835158860948583737e+01,2.877425100930646629e+00,-3.709410720517701598e+00,-2.683110634156799179e+00,9.927786533393229140e-01,2.439096392769594779e+00,7.631429700675328442e-01,-1.391049492572408175e+00,-1.535168331550216925e+00
5.300999312275167519e-01,4.201640862385117714e+01,1.835431088615383999e+01,2.843982926697068869e+00,-3.725890598324816505e+00,-2.665330214982140067e+00,1.018484047673748005e+00,2.438687348006165045e+00,7.372732683370559759e-01,-1.409488921527001226e+00,-1.523080100861829767e+00
5.306076897823324146e-01,4.212070783218234027e+01,1.835687465136809493e+01,2.810457879194215636e+00,-3.742225682708477219e+00,-2.647367663241908975e+00,1.044107912426074147e+00,2.437965980996764426e+00,7.112660480890331538e-01,-1.427638347856958756e+00,-1.510584735792860789e+00
5.311154483371480772e-01,4.222516621572663809e+01,1.835927929919493096e+01,2.776850564065748372e+00,-3.758414968476661233e+00,-2.629223798609465312e+00,1.069647660688578528e+00,2.436931802950387027e+00,6.851254597418643399e-01,-1.445493357163397441e+00,-1.497684838679736785e+00
5.316232068919636289e-01,4.232978351285709806e+01,1.836152422428983044e+01,2.743161592051694520e+00,-3.774457453670029050e+00,-2.610899456251786432e+00,1.095100705454053802e+00,2.435584364904729515e+00,6.588556889456529397e-01,-1.463049586027930005e+00,-1.484383126348816084e+00
5.321309654467792916e-01,4.243455945867660972e+01,1.836360882191509702e+01,2.709391578994560401e+00,-3.790352139627982897e+00,-2.592395486829673246e+00,1.120464459887317021e+00,2.433923257919988536e+00,6.324609559050117236e-01,-1.480302723185799252e+00,-1.470682429580492112e+00
5.326387240015949542e-01,4.253949378499144274e+01,1.836553248795767601e+01,2.675541145845094171e+00,-3.806098031055166864e+00,-2.573712756497428700e+00,1.145736337597575094e+00,2.431948113271369838e+00,6.059455147017863696e-01,-1.497248510689502377e+00,-1.456585692565623757e+00
5.331464825564105059e-01,4.264458622028570289e+01,1.836729461894714177e+01,2.641610918667576691e+00,-3.821694136088473304e+00,-2.554852146901929189e+00,1.170913752911729055e+00,2.429658602640283327e+00,5.793136526176032586e-01,-1.513882745062947066e+00,-1.442095972354232813e+00
5.336542411112261686e-01,4.274983648969654837e+01,1.836889461207383434e+01,2.607601528644690525e+00,-3.837139466364531071e+00,-2.535814555181130636e+00,1.195994121148588052e+00,2.427054438304246275e+00,5.525696894562770467e-01,-1.530201278446133406e+00,-1.427216438296497802e+00
5.341619996660418312e-01,4.285524431498994602e+01,1.837033186520717010e+01,2.573513612082042989e+00,-3.852433037087638734e+00,-2.516600893962037233e+00,1.220974858893936643e+00,2.424135373325481790e+00,5.257179768661381924e-01,-1.546200019730308295e+00,-1.411950371476063726e+00
5.346697582208573829e-01,4.296080941453739399e+01,1.837160577691409813e+01,2.539347810412204698e+00,-3.867573867098206275e+00,-2.497212091358063546e+00,1.245853384276547127e+00,2.420901201738212993e+00,4.987628976621718557e-01,-1.561874935683670085e+00,-1.396301164135620887e+00
5.351775167756731566e-01,4.306653150329338331e+01,1.837271574647772709e+01,2.505104770198325781e+00,-3.882560978941676400e+00,-2.477649090965826861e+00,1.270627117245105575e+00,2.417351758734651579e+00,4.717088651480212391e-01,-1.577222052067584368e+00,-1.380272319094771216e+00
5.356852753304887083e-01,4.317241029277323605e+01,1.837366117391608711e+01,2.470785143137465667e+00,-3.897393398937876174e+00,-2.457912851861441705e+00,1.295293479845948337e+00,2.413486920849708284e+00,4.445603224379519602e-01,-1.592237454743269831e+00,-1.363867449160253154e+00
5.361930338853042599e-01,4.327844549103237171e+01,1.837444146000110123e+01,2.436389586063284263e+00,-3.912070157250927771e+00,-2.438004348596111814e+00,1.319849896501848363e+00,2.409306606144359986e+00,4.173217417785135552e-01,-1.606917290769070750e+00,-1.347090276528345898e+00
5.367007924401200336e-01,4.338463680264575828e+01,1.837505600627764935e+01,2.401918760948501763e+00,-3.926590287959571324e+00,-2.417924571191269134e+00,1.344293794291586464e+00,2.404810774387752037e+00,3.899976238702089759e-01,-1.621257769488188671e+00,-1.329944632179666630e+00
5.372085509949355853e-01,4.349098392868809526e+01,1.837550421508284870e+01,2.367373334906947235e+00,-3.940952829127959856e+00,-2.397674525133135948e+00,1.368622603230417401e+00,2.399999427237993199e+00,3.625924971890299719e-01,-1.635255163606911921e+00,-1.312434455266254130e+00
5.377163095497511369e-01,4.359748656671527556e+01,1.837578548956545887e+01,2.332753980195011678e+00,-3.955156822877004430e+00,-2.377255231366619537e+00,1.392833756551556945e+00,2.394872608421622306e+00,3.351109173077242431e-01,-1.648905810263434191e+00,-1.294563792490862397e+00
5.382240681045667996e-01,4.370414441074611034e+01,1.837589923370546785e+01,2.298061374212859498e+00,-3.969201315456127421e+00,-2.356667726288734777e+00,1.416924690988457858e+00,2.389430403911800838e+00,3.075574662170605933e-01,-1.662206112087115217e+00,-1.276336797478633711e+00
5.387318266593824623e-01,4.381095715124480705e+01,1.837584485233382381e+01,2.263296199505203887e+00,-3.983085357315506059e+00,-2.335913061741448082e+00,1.440892847058003579e+00,2.383672942105205639e+00,2.799367516469428718e-01,-1.675152538248276812e+00,-1.257757730141056740e+00
5.392395852141981250e-01,4.391792447510451325e+01,1.837562175115231611e+01,2.228459143761575056e+00,-3.996808003178823565e+00,-2.314992305003897410e+00,1.464735669344655822e+00,2.377600393997592487e+00,2.522534063873203003e-01,-1.687741625498524023e+00,-1.238830956032165975e+00
5.397473437690136766e-01,4.402504606563134359e+01,1.837522933675365877e+01,2.193550899816260280e+00,-4.010368312116468381e+00,-2.293906538784092231e+00,1.488450606785457708e+00,2.371212973358086007e+00,2.245120876090374029e-01,-1.699969979201565895e+00,-1.219560945697090615e+00
5.402551023238293393e-01,4.413232160252933056e+01,1.837466701664166635e+01,2.158572165647763885e+00,-4.023765347619232102e+00,-2.272656861210006429e+00,1.512035112955970373e+00,2.364510936902141314e+00,1.967174761844849851e-01,-1.711834274354558483e+00,-1.199952274012842324e+00
5.407628608786450020e-01,4.423975076188578726e+01,1.837393419925166782e+01,2.123523644377958153e+00,-4.036998177672460386e+00,-2.251244385820174276e+00,1.535486646357061780e+00,2.357494584463258214e+00,1.688742760082138084e-01,-1.723331256599960115e+00,-1.180009619521495079e+00
5.412706194334605536e-01,4.434733321615797053e+01,1.837303029397099863e+01,2.088406044270659123e+00,-4.050065874830706569e+00,-2.229670241553598942e+00,1.558802670702662097e+00,2.350164259163296077e+00,1.409872133172880293e-01,-1.734457743227878046e+00,-1.159737763755509743e+00
5.417783779882763273e-01,4.445506863415998566e+01,1.837195471115971301e+01,2.053220078729918185e+00,-4.062967516292859571e+00,-2.207935572739196939e+00,1.581980655208385711e+00,2.342520347581592777e+00,1.130610360115982260e-01,-1.745210624168976432e+00,-1.139141590555487582e+00
5.422861365430918790e-01,4.456295668105057928e+01,1.837070686217144200e+01,2.017966466297887784e+00,-4.075702183977716331e+00,-2.186041539084652374e+00,1.605018074881022105e+00,2.334563279922722501e+00,8.510051297404475079e-02,-1.755586862977839058e+00,-1.118226085380174650e+00
5.427938950979074306e-01,4.467099701832185588e+01,1.836928615937437925e+01,1.982645930652185751e+00,-4.088268964600087152e+00,-2.163989315664649027e+00,1.627912410809008836e+00,2.326293530182961256e+00,5.711043339050436707e-02,-1.765583497806898716e+00,-1.096996334608718371e+00
5.433016536527232043e-01,4.477918930378875473e+01,1.836769201617246239e+01,1.947259200602863061e+00,-4.100666949747351353e+00,-2.141780092908545541e+00,1.650661150453772041e+00,2.317711616315429435e+00,2.909560606970029717e-02,-1.775197642370846651e+00,-1.075457524835228940e+00
5.438094122075387560e-01,4.488753319157861199e+01,1.836592384702671055e+01,1.911807010089152215e+00,-4.112895235956446349e+00,-2.119415076587613189e+00,1.673261787941870082e+00,2.308818100394018025e+00,1.060858763064498334e-03,-1.784426486901549813e+00,-1.053614942155759238e+00
5.443171707623543076e-01,4.499602833212259156e+01,1.836398106747668280e+01,1.876290098175439791e+00,-4.124952924791439379e+00,-2.096895487801462288e+00,1.695711824358248743e+00,2.299613588775888839e+00,-2.698896251579285810e-02,-1.793267299093529665e+00,-1.031473971447353755e+00
5.448249293171700813e-01,4.510467437214696673e+01,1.836186309416216389e+01,1.840709209047136863e+00,-4.136839122921479373e+00,-2.074222562964108008e+00,1.718008768040202527e+00,2.290098732262766390e+00,-5.504899417151509766e-02,-1.801717425039896403e+00,-1.009040095639576640e+00
5.453326878719856330e-01,4.521347095466541077e+01,1.835956934484492820e+01,1.805065092006011618e+00,-4.148552942199258631e+00,-2.051397553789385597e+00,1.740150134872318510e+00,2.280274226260895709e+00,-8.311435570765612901e-02,-1.809774290158818300e+00,-9.863188949782706327e-01
5.458404464268012957e-01,4.532241771897211891e+01,1.835709923843074165e+01,1.769358501465107203e+00,-4.160093499739973666e+00,-2.028421727275794950e+00,1.762133448582330342e+00,2.270140810939701215e+00,-1.111801504074765301e-01,-1.817435400110521737e+00,-9.633160462816008351e-01
5.463482049816169583e-01,4.543151430063571183e+01,1.835445219499145963e+01,1.733590196943225692e+00,-4.171459918000738121e+00,-2.005296365690770966e+00,1.783956241037862878e+00,2.259699271389132402e+00,-1.392414660148739713e-01,-1.824698341704780624e+00,-9.400373221883884245e-01
5.468559635364325100e-01,4.554076033149366509e+01,1.835162763578732381e+01,1.697760943059064775e+00,-4.182651324860488629e+00,-1.982022766554420334e+00,1.805616052544068095e+00,2.248950437775740330e+00,-1.672933754154166675e-01,-1.831560783798943604e+00,-9.164885903987793903e-01
5.473637220912481727e-01,4.565015543964789657e+01,1.834862498328939395e+01,1.661871509524809998e+00,-4.193666853700371178e+00,-1.958602242622605516e+00,1.827110432142202257e+00,2.237895185497385420e+00,-1.953309373175853292e-01,-1.838020478186441764e+00,-8.926758129071097336e-01
5.478714806460638354e-01,4.575969924946029010e+01,1.834544366120216452e+01,1.625922671139571563e+00,-4.204505643484550248e+00,-1.935036121869633030e+00,1.848436937908985778e+00,2.226534435336752882e+00,-2.233491969339700400e-01,-1.844075260475819489e+00,-8.686050452272516820e-01
5.483792392008793870e-01,4.586939138155010909e+01,1.834208309448631269e+01,1.589915207782032880e+00,-4.215166838841609476e+00,-1.911325747470134617e+00,1.869593137257072879e+00,2.214869153613451047e+00,-2.513431866628745848e-01,-1.849723050960330406e+00,-8.442824356100179228e-01
5.488869977556950497e-01,4.597923145279104062e+01,1.833854270938162401e+01,1.553849904403060922e+00,-4.225649590146297818e+00,-1.887472477780605118e+00,1.890576607236184259e+00,2.202900352334886680e+00,-2.793079267697751167e-01,-1.854961855477943677e+00,-8.197142242530606193e-01
5.493947563105107124e-01,4.608921907630984549e+01,1.833482193343007438e+01,1.517727551017599819e+00,-4.235953053601859253e+00,-1.863477686320194060e+00,1.911384934835343552e+00,2.190629089345790259e+00,-3.072384260691263247e-01,-1.859789766261956911e+00,-7.949067425029249234e-01
5.499025148653263750e-01,4.619935386148540601e+01,1.833092019549905416e+01,1.481548942696274906e+00,-4.246076391322809229e+00,-1.839342761751012301e+00,1.932015717285940015e+00,2.178056468476472496e+00,-3.351296826062304390e-01,-1.864204962782113117e+00,-7.698664120494566054e-01
5.504102734201419267e-01,4.630963541394811500e+01,1.832683692580478763e+01,1.445314879556721888e+00,-4.256018771418114355e+00,-1.815069107857928632e+00,1.952466562365577918e+00,2.165183639689769457e+00,-3.629766843391089015e-01,-1.868205712576127109e+00,-7.445997441125552507e-01
5.509180319749574783e-01,4.642006333558096287e+01,1.832257155593589104e+01,1.409026166754173470e+00,-4.265779368075008016e+00,-1.790658143527639412e+00,1.972735088703084783e+00,2.152011799226694055e+00,-3.907744098207797112e-01,-1.871790372071922448e+00,-7.191133386211037148e-01
5.514257905297732520e-01,4.653063722452031215e+01,1.831812351887705148e+01,1.372683614471979396e+00,-4.275357361643088439e+00,-1.766111302727326526e+00,1.992818926084122921e+00,2.138542189750736178e+00,-4.185178288813755643e-01,-1.874957387400120190e+00,-6.934138833842802274e-01
5.519335490845888037e-01,4.664135667515843409e+01,1.831349224903294370e+01,1.336288037911403048e+00,-4.284751938719086439e+00,-1.741430034482611910e+00,2.012715715757981361e+00,2.124776100490934017e+00,-4.462019033106565669e-01,-1.877705295197310109e+00,-6.675081532551139230e-01
5.524413076394043554e-01,4.675222127814574691e+01,1.830867718225225005e+01,1.299840257281303035e+00,-4.293962292231948474e+00,-1.716615802855093520e+00,2.032423110745025241e+00,2.110714867383607363e+00,-4.738215875404170330e-01,-1.880032723399624572e+00,-6.414030092864084764e-01
5.529490661942201291e-01,4.686323062039487297e+01,1.830367775585186152e+01,1.263341097787085143e+00,-4.302987621528540529e+00,-1.691670086919135008e+00,2.051938776145277643e+00,2.096359873212787495e+00,-5.013718293272630966e-01,-1.881938392026987206e+00,-6.151053978788476595e-01
5.534568247490356807e-01,4.697438428508463915e+01,1.829849340864121388e+01,1.226791389619489081e+00,-4.311827132459702838e+00,-1.666594380738220416e+00,2.071260389447705741e+00,2.081712547749328568e+00,-5.288475704353339246e-01,-1.883421113957726378e+00,-5.886223499214713328e-01
5.539645833038513434e-01,4.708568185166515008e+01,1.829312358094680491e+01,1.190191967942848095e+00,-4.320480037466863266e+00,-1.641390193340692694e+00,2.090385640840518811e+00,2.066774367888755570e+00,-5.562437473192494153e-01,-1.884479795693804416e+00,-5.619609799244358328e-01
5.544723418586670061e-01,4.719712289586311016e+01,1.828756771463689645e+01,1.153543672883101223e+00,-4.328945555669060141e+00,-1.616059048695021705e+00,2.109312233522256719e+00,2.051546857787843958e+00,-5.835552918070616712e-01,-1.885113438116518658e+00,-5.351284851441551194e-01
5.549801004134825577e-01,4.730870698968951160e+01,1.828182525314629459e+01,1.116847349514862753e+00,-4.337222912950599252e+00,-1.590602485684159628e+00,2.128037884014080561e+00,2.036031588999721365e+00,-6.107771317837302760e-01,-1.885321137232772948e+00,-5.081321447004003566e-01
5.554878589682982204e-01,4.742043370144560299e+01,1.827589564150138912e+01,1.080103847848874477e+00,-4.345311342048952419e+00,-1.565022058079850842e+00,2.146560322472509164e+00,2.020230180607931025e+00,-6.379041918741346073e-01,-1.885102084911759457e+00,-4.809793186862063585e-01
5.559956175231138831e-01,4.753230259573154370e+01,1.826977832634526777e+01,1.043314022818427222e+00,-4.353210082643304446e+00,-1.539319334515956594e+00,2.164877293003396819e+00,2.004144299358966652e+00,-6.649313941266972172e-01,-1.884455569612216275e+00,-4.536774472696449845e-01
5.565033760779294347e-01,4.764431323345515779e+01,1.826347275596304698e+01,1.006478734265551900e+00,-4.360918381443559255e+00,-1.513495898461357791e+00,2.182986553976744570e+00,1.987775659793632244e+00,-6.918536586969743496e-01,-1.883380977100241438e+00,-4.262340497880832135e-01
5.570111346327450974e-01,4.775646517184152628e+01,1.825697838030732356e+01,9.695988469267895482e-01,-4.368435492279786558e+00,-1.487553348192259817e+00,2.200885878342374369e+00,1.971126024377030106e+00,-7.186659045314107708e-01,-1.881877791157539503e+00,-3.986567238346634401e-01
5.575188931875607601e-01,4.786875796444263642e+01,1.825029465102380755e+01,9.326752304187544418e-01,-4.375760676192075316e+00,-1.461493296764061700e+00,2.218573053946386153e+00,1.954197203627306978e+00,-7.453630500510510792e-01,-1.879945594280149290e+00,-3.709531443372020565e-01
5.580266517423764228e-01,4.798119116114897054e+01,1.824342102147712197e+01,8.957087592229058259e-01,-4.382893201521058657e+00,-1.435317371982452128e+00,2.236045883848797544e+00,1.936991056243093201e+00,-7.719400138356919960e-01,-1.877584068367883052e+00,-3.431310626292494170e-01
5.585344102971919744e-01,4.809376430820108084e+01,1.823635694677674834e+01,8.587003126701473477e-01,-4.389832343998749664e+00,-1.409027216374049818e+00,2.253302186641870097e+00,1.919509489229589416e+00,-7.983917153079564955e-01,-1.874792995404070295e+00,-3.151983055134830458e-01
5.590421688520076371e-01,4.820647694820262075e+01,1.822910188380305385e+01,8.216507749247656811e-01,-4.396577386839931378e+00,-1.382624487156302484e+00,2.270339796769461849e+00,1.901754458023258820e+00,-8.247130754176974499e-01,-1.871572258125839383e+00,-2.871627743172335823e-01
5.595499274068232998e-01,4.831932862013186991e+01,1.822165529123373773e+01,7.845610349687244245e-01,-4.403127620833931388e+00,-1.356110856207409343e+00,2.287156564847001139e+00,1.883727966615685645e+00,-8.508990173259869394e-01,-1.867921840685099699e+00,-2.590324439409639190e-01
5.600576859616388514e-01,4.843231884382473140e+01,1.821401663065201504e+01,7.474319913033685703e-01,-4.409482341065575461e+00,-1.329488001511101247e+00,2.303750362214564085e+00,1.865432017752606919e+00,-8.769445787937030223e-01,-1.863841834684343057e+00,-2.308150354104850643e-01
5.605654445164546251e-01,4.854544711872237883e+01,1.820618536424872858e+01,7.102645505540423621e-01,-4.415640842743062677e+00,-1.302757590836824297e+00,2.320119087606309805e+00,1.846868544609759466e+00,-9.028450535543909306e-01,-1.859332434947538193e+00,-2.025176015701506405e-01
5.610732030712701768e-01,4.865871298816278312e+01,1.819816095133238676e+01,6.730596086460173266e-01,-4.421602436346745435e+00,-1.275921321613570303e+00,2.336260647746764896e+00,1.828039635650189121e+00,-9.285954903253761383e-01,-1.854393915914568147e+00,-1.741479893388616362e-01
5.615809616260857284e-01,4.877211598549176585e+01,1.818994285492606977e+01,6.358180692268711187e-01,-4.427366440544081350e+00,-1.248980909138740492e+00,2.352172965256216219e+00,1.808947434698529921e+00,-9.541909301411003463e-01,-1.849026655005705733e+00,-1.457141475094909100e-01
5.620887201809015021e-01,4.888565563253592927e+01,1.818153054162269555e+01,5.985408439061086217e-01,-4.432932181703668206e+00,-1.221938084683970249e+00,2.367853979814880550e+00,1.789594132224541889e+00,-9.796264261408944574e-01,-1.843231133650439668e+00,-1.172240701932496798e-01
5.625964787357170538e-01,4.899933144116730688e+01,1.817292348117248224e+01,5.612288515180590132e-01,-4.438298993964841621e+00,-1.194794594850630887e+00,2.383301648657307314e+00,1.769981964681968112e+00,-1.004897044975497256e+00,-1.837007937087976162e+00,-8.868579391231837250e-02
5.631042372905326054e-01,4.911314291477606275e+01,1.816412114611129525e+01,5.238830174390192163e-01,-4.443466219308509935e+00,-1.167552200966327280e+00,2.398513947051795991e+00,1.750113213879503693e+00,-1.029997868183553988e+00,-1.830357754182774466e+00,-6.010739473102399977e-02
5.636119958453482681e-01,4.922708954965039396e+01,1.815512301142992158e+01,4.865042729589504344e-01,-4.448433207629182817e+00,-1.140212678522611212e+00,2.413488868764698037e+00,1.729990206384037110e+00,-1.054923993537887128e+00,-1.823281377255161040e+00,-3.149698542579582039e-02
5.641197544001639308e-01,4.934117083626419031e+01,1.814592855428422524e+01,4.490935547075159406e-01,-4.453199316808217567e+00,-1.112777816653757190e+00,2.428224426509699274e+00,1.709615312956054289e+00,-1.079670536361680533e+00,-1.815779701926991674e+00,-2.862712693741054082e-03
5.646275129549795935e-01,4.945538626047244435e+01,1.813653725374623349e+01,4.116518041344872647e-01,-4.457763912788295535e+00,-1.085249417656623194e+00,2.442718652382060096e+00,1.688990948017219385e+00,-1.104232630814562466e+00,-1.807853726982365128e+00,2.578724560014250544e-02
5.651352715097951451e-01,4.956973530461416999e+01,1.812694859059606856e+01,3.741799670445788428e-01,-4.462126369649094926e+00,-1.057629296551635179e+00,2.456969598277799705e+00,1.668119569150161574e+00,-1.128605431148542948e+00,-1.799504554243398280e+00,5.444468313706718465e-02
5.656430300646108078e-01,4.968421744852311406e+01,1.811716204715482803e+01,3.366789931866344121e-01,-4.466286069684199056e+00,-1.029919280684844063e+00,2.470975336297847935e+00,1.647003676630431457e+00,-1.152784112933860072e+00,-1.790733388461046571e+00,8.310136781993127109e-02
5.661507886194264705e-01,4.979883217044588406e+01,1.810717710715834627e+01,2.991498358972868865e-01,-4.470242403479196547e+00,-1.002121209371141131e+00,2.484733959137121140e+00,1.625645812990687222e+00,-1.176763874254652453e+00,-1.781541537220998617e+00,1.117490444100753266e-01
5.666585471742420221e-01,4.991357894786787597e+01,1.809699325567186179e+01,2.615934517989386698e-01,-4.473994769991021414e+00,-9.742369335785209250e-01,2.498243580458578528e+00,1.604048562617033991e+00,-1.200539936874559954e+00,-1.771930410864610561e+00,1.403794371254358242e-01
5.671663057290576848e-01,5.002845725824687406e+01,1.808660997904555856e+01,2.240108005521465051e-01,-4.477542576628489535e+00,-9.462683156534543727e-01,2.511502335252226992e+00,1.582214551377555178e+00,-1.224107547372196514e+00,-1.761901522424896394e+00,1.689842522000331027e-01
5.676740642838733475e-01,5.014346657965413101e+01,1.807602676491105953e+01,1.864028446624523827e-01,-4.480885239334063463e+00,-9.182172290873999998e-01,2.524508380179063760e+00,1.560146446283064314e+00,-1.247461978246468428e+00,-1.751456487577586207e+00,1.975551804047604998e-01
5.681818228386888991e-01,5.025860639132316265e+01,1.806524310221877272e+01,1.487705493415639735e-01,-4.484022182666818956e+00,-8.900855583243836300e-01,2.537259893899982632e+00,1.537846955180021347e+00,-1.270598528991801590e+00,-1.740597024607230647e+00,2.260838995295486598e-01
5.686895813935046728e-01,5.037387617410637120e+01,1.805425848131613975e+01,1.111148824228981313e-01,-4.486952839886648725e+00,-8.618751986096588880e-01,2.549755077389651792e+00,1.515318826475620329e+00,-1.293512527143267032e+00,-1.729324954388351765e+00,2.545620768268962442e-01
5.691973399483202245e-01,5.048927541083880044e+01,1.804307239406683294e+01,7.343681433165605288e-02,-4.489676653039653687e+00,-8.335880558795676354e-01,2.561992154235289920e+00,1.492564848895147733e+00,-1.316199329291499076e+00,-1.717642200381685136e+00,2.829813714166368177e-01
5.697050985031357762e-01,5.060480358661018840e+01,1.803168433401078019e+01,3.573731810909830386e-02,-4.492193073044773222e+00,-8.052260466923610860e-01,2.573969370920466737e+00,1.469587851271415557e+00,-1.338654322067615254e+00,-1.705550788645425975e+00,3.113334366521924856e-01
5.702128570579515499e-01,5.072046018894423725e+01,1.802009379656515264e+01,-1.982630508654548152e-03,-4.494501559781621580e+00,-7.767910982002165232e-01,2.585684997093809834e+00,1.446390702366460612e+00,-1.360872923097931286e+00,-1.693052847861564736e+00,3.396099224480746415e-01
5.707206156127671015e-01,5.083624470788539185e+01,1.800830027926622279e+01,-3.972205295738939768e-02,-4.496601582179535761e+00,-7.482851481623868928e-01,2.597137325822656440e+00,1.422976310725459825e+00,-1.382850581928536382e+00,-1.680150609377292881e+00,3.678024775686914438e-01
5.712283741675826532e-01,5.095215663599378786e+01,1.799630328205211427e+01,-7.747996765733444757e-02,-4.498492618307843749e+00,-7.197101449993295041e-01,2.608324673831704743e+00,1.399347624562735870e+00,-1.404582780919842344e+00,-1.666846407261413976e+00,3.959027518786231159e-01
5.717361327223984269e-01,5.106819546824745260e+01,1.798410230758646478e+01,-1.152553897711853237e-01,-4.500174155467355774e+00,-6.910680478880233402e-01,2.619245381726585720e+00,1.375507631680022103e+00,-1.426065036110943041e+00,-1.653142678375844943e+00,4.239023985541482409e-01
5.722438912772139785e-01,5.118436070185197195e+01,1.797169686162301616e+01,-1.530473309076679778e-01,-4.501645690283047507e+00,-6.623608268984374492e-01,2.629897814202367456e+00,1.351459359416958383e+00,-1.447292898053816224e+00,-1.639041962462193913e+00,4.517930762560646851e-01
5.727516498320296412e-01,5.130065183595847600e+01,1.795908645341103238e+01,-1.908547987709375837e-01,-4.502906728797991143e+00,-6.335904631709285972e-01,2.640280360237082569e+00,1.327205874633637706e+00,-1.468261952617535337e+00,-1.624546902243323876e+00,4.795664512640213095e-01
5.732594083868453039e-01,5.141706837128846530e+01,1.794627059614168729e+01,-2.286767967553207104e-01,-4.503956786568471315e+00,-6.047589491349385504e-01,2.650391433270125052e+00,1.302750283725500946e+00,-1.488967821762209098e+00,-1.609660243540047553e+00,5.072141995719934293e-01
5.737671669416608555e-01,5.153360980966670724e+01,1.793324880743534067e+01,-2.665123234857913470e-01,-4.504795388760336472e+00,-5.758682887686983332e-01,2.660229471365648912e+00,1.278095732670350149e+00,-1.509406164282878660e+00,-1.594384835402853806e+00,5.347280089452003393e-01
5.742749254964765182e-01,5.165027565346208149e+01,1.792002060986963485e+01,-3.043603723041781173e-01,-4.505422070246559940e+00,-5.469204978999310240e-01,2.669792937360941920e+00,1.253245407107455911e+00,-1.529572676523354158e+00,-1.578723630258615396e+00,5.620995809384509156e-01
5.747826840512920699e-01,5.176706540407590040e+01,1.790658553649343787e+01,-3.422199270499701185e-01,-4.505836376540245602e+00,-5.179176074810472041e-01,2.679080318586283926e+00,1.228202535059290446e+00,-1.549463091493477274e+00,-1.562679685778434635e+00,5.893206308807364957e-01
5.752904426061077325e-01,5.188397856317076418e+01,1.789294319876038486e+01,-3.800899154488097120e-01,-4.506037875911156121e+00,-4.888617011302425763e-01,2.688090122514966485e+00,1.202970419791976608e+00,-1.569073159471896295e+00,-1.546256183439040699e+00,6.163828650421204758e-01
5.757982011609233952e-01,5.200101466364165503e+01,1.787909318886991272e+01,-4.179692852763323696e-01,-4.506026143880637491e+00,-4.597548540857856469e-01,2.696820886766696734e+00,1.177552384961724430e+00,-1.588398681764545906e+00,-1.529456389398406113e+00,6.432780260920593074e-01
5.763059597157389469e-01,5.211817324155116893e+01,1.786503508319254507e+01,-4.558569946792913052e-01,-4.505800762827228745e+00,-4.305991405000738070e-01,2.705271177211327593e+00,1.151951781602007285e+00,-1.607435508663143775e+00,-1.512283664658499394e+00,6.699978908650419118e-01
5.768137182705547206e-01,5.223545382928077174e+01,1.785076846068724876e+01,-4.937519976486944850e-01,-4.505361324999395123e+00,-4.013966449434954731e-01,2.713439586398945114e+00,1.126171998160825805e+00,-1.626179534226379841e+00,-1.494741471972130364e+00,6.965342649604197023e-01
5.773214768253702722e-01,5.235285595551946614e+01,1.783629290292497416e+01,-5.316532440419898808e-01,-4.504707432578611837e+00,-3.721494622696930321e-01,2.721324733801749662e+00,1.100216460079604719e+00,-1.644626697177115293e+00,-1.476833375115906621e+00,7.228789852957666628e-01
5.778292353801858239e-01,5.247037914525299840e+01,1.782160799411219543e+01,-5.695596796057600386e-01,-4.503838697742587271e+00,-3.428596974794548835e-01,2.728925266056693388e+00,1.074088629368933789e+00,-1.662772981802153938e+00,-1.458563038158855685e+00,7.490239226631215663e-01
5.783369939350015976e-01,5.258802291975263898e+01,1.780671332111461425e+01,-6.074702459985676928e-01,-4.502754742728613202e+00,-3.135294655835148547e-01,2.736239857208790927e+00,1.047792004181402170e+00,-1.680614418854404768e+00,-1.439934224726874712e+00,7.749609842878557586e-01
5.788447524898171492e-01,5.270578679656392751e+01,1.779160847348088481e+01,-6.453838808141099115e-01,-4.501455199897050008e+00,-2.841608914641333694e-01,2.743267208955144199e+00,1.021330118381416519e+00,-1.698147086457518995e+00,-1.420950797262940268e+00,8.006821163902849703e-01
5.793525110446328119e-01,5.282367028949597199e+01,1.777629304346638506e+01,-6.832995176048410890e-01,-4.499939711794938013e+00,-2.547561097353428505e-01,2.750006050889705733e+00,9.947065411118908296e-01,-1.715367111013070378e+00,-1.401616716282997332e+00,8.261793067501269627e-01
5.798602695994484746e-01,5.294167290861010144e+01,1.776076662605712642e+01,-7.212160859057041851e-01,-4.498207931219753597e+00,-2.253172646021284753e-01,2.756455140748716559e+00,9.679248763580579062e-01,-1.732270668110115652e+00,-1.381936039627701174e+00,8.514445872735628695e-01
5.803680281542640262e-01,5.305979416020891648e+01,1.774502881899367068e+01,-7.591325112582962831e-01,-4.496259521283284322e+00,-1.958465097183000325e-01,2.762613264656875067e+00,9.409887625081809759e-01,-1.748853983437280490e+00,-1.361912921709858004e+00,8.764700365631237222e-01
5.808757867090796889e-01,5.317803354682536821e+01,1.772907922279515702e+01,-7.970477152353345751e-01,-4.494094155475638175e+00,-1.663460080431505284e-01,2.768479237374215085e+00,9.139018719112486089e-01,-1.765113333697316600e+00,-1.341551612757622136e+00,9.012477824903092349e-01
5.813835452638953516e-01,5.329639056721156720e+01,1.771291744078338937e+01,-8.349606154653598233e-01,-4.491711517729397585e+00,-1.368179316969582171e-01,2.774051902543684278e+00,8.866679104317085613e-01,-1.781045047524093539e+00,-1.320856458053489613e+00,9.257700047708994351e-01
5.818913038187109033e-01,5.341486471632784117e+01,1.769654307910699131e+01,-8.728701256578182965e-01,-4.489111302483887123e+00,-1.072644618152155394e-01,2.779330132939441089e+00,8.592906170011322953e-01,-1.796645506402096526e+00,-1.299831897169012818e+00,9.500289375430521766e-01
5.823990623735265659e-01,5.353345548533185649e+01,1.767995574676562143e+01,-9.107751556284595651e-01,-4.486293214749586866e+00,-7.768778840163914623e-02,2.784312830715863551e+00,8.317737631668590259e-01,-1.811911145588393612e+00,-1.278482463195265595e+00,9.740168719481427928e-01
5.829068209283422286e-01,5.365216236156744145e+01,1.766315505563428800e+01,-9.486746113249611145e-01,-4.483256970172670997e+00,-4.809011018002606885e-02,2.788998927657257543e+00,8.041211526376823571e-01,-1.826838455037043785e+00,-1.256812781969112169e+00,9.977261587142922661e-01
5.834145794831578913e-01,5.377098482855373618e+01,1.764614062048772070e+01,-9.865673948529506410e-01,-4.480002295099684062e+00,-1.847363444482685857e-02,2.793387385428288017e+00,7.763366208264558255e-01,-1.841423980326009291e+00,-1.234827571295184168e+00,1.021149210742691160e+00
5.839223380379734429e-01,5.388992236597418639e+01,1.762891205902479541e+01,-1.024452404502291802e+00,-4.476528926642343365e+00,1.115942308946327177e-02,2.797477195825111007e+00,7.484240343897143877e-01,-1.855664323586522446e+00,-1.212531640163637459e+00,1.044278505696633497e+00
5.844300965927891056e-01,5.400897444966572891e+01,1.761146899189305159e+01,-1.062328534773724353e+00,-4.472836612742472795e+00,4.080683844016386175e-02,2.801267381027225056e+00,7.203872907642467904e-01,-1.869556144434940226e+00,-1.189929887963643296e+00,1.067106588593317529e+00
5.849378551476047683e-01,5.412814055160757931e+01,1.759381104271328411e+01,-1.100194676405707783e+00,-4.468925112237082331e+00,7.046637950940259909e-02,2.804756993850018976e+00,6.922303177007268493e-01,-1.883096160907029581e+00,-1.167027303692693696e+00,1.089626074398324374e+00
5.854456137024203199e-01,5.424742013991055956e+01,1.757593783810419552e+01,-1.138049716401712042e+00,-4.464794194923561221e+00,1.001358062384311021e-01,2.807945117998046136e+00,6.639570727942301076e-01,-1.896281150394777626e+00,-1.143828965161587607e+00,1.111829650622918386e+00
5.859533722572359826e-01,5.436681267880610591e+01,1.755784900770709811e+01,-1.175892538057736525e+00,-4.460443641625010613e+00,1.298128707630964440e-01,2.810830868318998643e+00,6.355715430117883091e-01,-1.909107950585639646e+00,-1.120340038195216215e+00,1.133710079924036496e+00
5.864611308120516453e-01,5.448631762863526973e+01,1.753954418421075445e+01,-1.213722020990115391e+00,-4.455873244255718291e+00,1.594953175705068338e-01,2.813413391058391166e+00,6.070777442169483784e-01,-1.921573460404252920e+00,-1.096565775829124068e+00,1.155260202707007355e+00
5.869688893668671970e-01,5.460593444583797407e+01,1.752102300337620022e+01,-1.251537041163722108e+00,-4.451082805886747984e+00,1.891808836569878194e-01,2.815691864114963749e+00,5.784797206912455358e-01,-1.933674640956653645e+00,-1.072511517501769873e+00,1.176472939731061818e+00
5.874766479216828596e-01,5.472566258294213526e+01,1.750228510406169136e+01,-1.289336470920428690e+00,-4.446072140811667239e+00,2.188672986872095549e-01,2.817665497296786725e+00,5.497815446526991279e-01,-1.945408516476941019e+00,-1.048182688242573768e+00,1.197341294717547910e+00
5.879844064764985223e-01,5.484550148855257135e+01,1.748333012824774713e+01,-1.327119179007812289e+00,-4.440841074612423611e+00,2.485522851544808010e-01,2.819333532578077062e+00,5.209873157713412750e-01,-1.956772175276400905e+00,-1.023584797855769279e+00,1.217858356960857869e+00
5.884921650313140740e-01,5.496545060734040078e+01,1.746415772106218611e+01,-1.364884030608309429e+00,-4.435389444225324773e+00,2.782335585423708624e-01,2.820695244356728359e+00,4.921011606816204642e-01,-1.967762770695136387e+00,-9.987234400999146500e-01,1.238017303942162695e+00
5.889999235861297366e-01,5.508550938003211428e+01,1.744476753080530074e+01,-1.402629887368578077e+00,-4.429717098007167841e+00,3.079088274874650644e-01,2.821749939712547839e+00,4.631272324918679351e-01,-1.978377522056142590e+00,-9.736042918632318299e-01,1.257811403945840123e+00
5.895076821409453993e-01,5.520567724339865379e+01,1.742515920897507442e+01,-1.440355607429176121e+00,-4.423823895801505479e+00,3.375757939433426946e-01,2.822496958666205202e+00,4.340697102907402627e-01,-1.988613715621853073e+00,-9.482331123346944279e-01,1.277234018678637728e+00
5.900154406957609510e-01,5.532595362621140822e+01,1.740533241139156928e+01,-1.478060044371439785e+00,-4.417709709631706616e+00,3.672321526628020694e-01,2.822935674987817833e+00,4.049327987085723501e-01,-1.998468706533690575e+00,-9.226157402127261875e-01,1.296278610598529113e+00
5.905231992505766137e-01,5.544633795735693127e+01,1.738528679602037386e+01,-1.515742049452331930e+00,-4.411374422284107588e+00,3.968755929894036694e-01,2.823065493862070952e+00,3.757207247385401794e-01,-2.007939913618408845e+00,-8.967580841834220662e-01,1.314938733639962276e+00
5.910309578053922763e-01,5.556682966691267467e+01,1.736502202265915074e+01,-1.553400471897558255e+00,-4.404817927265097133e+00,4.265037990387341993e-01,2.822885852573290055e+00,3.464377386268714942e-01,-2.017024821470952745e+00,-8.706661290284768429e-01,1.333208033424144290e+00
5.915387163602079390e-01,5.568742817811446599e+01,1.734453775514845475e+01,-1.591034156769035146e+00,-4.398040130234951661e+00,4.561144483784380088e-01,2.822396222639749652e+00,3.170881148430725327e-01,-2.025720985519050554e+00,-8.443459375630133490e-01,1.351080260293449520e+00
5.920464749150234907e-01,5.580813290826501571e+01,1.732383366116909329e+01,-1.628641945255413503e+00,-4.391040948934453958e+00,4.857052123988727099e-01,2.821596109863844237e+00,2.876761512558587142e-01,-2.034026032567146647e+00,-8.178036489228939221e-01,1.368549271325365968e+00
5.925542334698391533e-01,5.592894326951594053e+01,1.730290941206871480e+01,-1.666222674926306047e+00,-4.383820313126430612e+00,5.152737566569477456e-01,2.820485054393458313e+00,2.582061683362093518e-01,-2.041937661342544619e+00,-7.910454768800322389e-01,1.385609032325897383e+00
5.930619920246548160e-01,5.604985866950564599e+01,1.728176468272233279e+01,-1.703775179945408835e+00,-4.376378164555068118e+00,5.448177411898934563e-01,2.819062630797975366e+00,2.286825083899553246e-01,-2.049453643050893170e+00,-7.640777081873029175e-01,1.402253619823438546e+00
5.935697505794703677e-01,5.617087851185343084e+01,1.726039915142672854e+01,-1.741298291242674212e+00,-4.368714456922965894e+00,5.743348207990850440e-01,2.817328448158915144e+00,1.991095348197771120e-01,-2.056571821941044487e+00,-7.369067009529397527e-01,1.418477223063203008e+00
5.940775091342860303e-01,5.629200219650972770e+01,1.723881249982880348e+01,-1.778790836645462559e+00,-4.360829155885958208e+00,6.038226453038606500e-01,2.815282150175210774e+00,1.694916314166706739e-01,-2.063290115879279796e+00,-7.095388830444724348e-01,1.434274146002159744e+00
5.945852676891016930e-01,5.641322911996213918e+01,1.721700441288783878e+01,-1.816251640968596259e+00,-4.352722239065696996e+00,6.332788597652799778e-01,2.812923415283117290e+00,1.398332016809401557e-01,-2.069606516932871898e+00,-6.819807505222592603e-01,1.449638809304455433e+00
5.950930262439172447e-01,5.653455867529779511e+01,1.719497457887169389e+01,-1.853679526063467975e+00,-4.344393696079989375e+00,6.627011046799349270e-01,2.810251956790755568e+00,1.101386681725998185e-01,-2.075519091963030860e+00,-6.542388661025035912e-01,1.464565752337382065e+00
5.956007847987330184e-01,5.665599025212177509e+01,1.717272268938686253e+01,-1.891073310826130394e+00,-4.335843528590884510e+00,6.920870161437621126e-01,2.807267523027288103e+00,8.041247189123867933e-02,-2.081025983227204001e+00,-6.263198576498070214e-01,1.479049635167859700e+00
5.961085433535485700e-01,5.677752323633124831e+01,1.715024843944254229e+01,-1.928431811164244225e+00,-4.327071750370553360e+00,7.214342259857559059e-01,2.803969897506736864e+00,5.065907168545125128e-02,-2.086125408990719521e+00,-5.982304166993528405e-01,1.493085240559385962e+00
5.966163019083641217e-01,5.689915700974626134e+01,1.712755152754851551e+01,-1.965753839923201518e+00,-4.318078387384874262e+00,7.507403618718335725e-01,2.800358899106424548e+00,2.088294369157595032e-02,-2.090815664147820385e+00,-5.699772970084808765e-01,1.506667475969578840e+00
5.971240604631798954e-01,5.702089094959616489e+01,1.710463165584703304e+01,-2.003038206771066587e+00,-4.308863477894816718e+00,7.800030473785692919e-01,2.796434382260055251e+00,-8.911419197967340722e-03,-2.095095120852035642e+00,-5.415673131379228344e-01,1.519791375548167789e+00
5.976318190179954470e-01,5.714272442786201367e+01,1.708148853027859815e+01,-2.040283718042497085e+00,-4.299427072575590536e+00,8.092199020369282847e-01,2.792196237165438966e+00,-3.871950783687622133e-02,-2.098962229155911352e+00,-5.130073390625778940e-01,1.532452102135506422e+00
5.981395775728109987e-01,5.726465681047557155e+01,1.705812186078161474e+01,-2.077489176541790439e+00,-4.289769234653505237e+00,8.383885413461090730e-01,2.787644390006830619e+00,-6.853679729781292362e-02,-2.102415517660121580e+00,-4.843043068117130479e-01,1.544644949261646749e+00
5.986473361276266614e-01,5.738668745637389890e+01,1.703453136152600678e+01,-2.114653381304753665e+00,-4.279890040060636558e+00,8.675065767572648356e-01,2.782778803191919170e+00,-9.835874731565963369e-02,-2.105453594171921239e+00,-4.554652051388254352e-01,1.556365343145878377e+00
5.991550946824423240e-01,5.750881571641009771e+01,1.701071675118076953e+01,-2.151775127319599079e+00,-4.269789577607234321e+00,8.965716156272567350e-01,2.777599475603447221e+00,-1.281808027013480178e-01,-2.108075146372962561e+00,-4.264970782210024680e-01,1.567608844696793735e+00
5.996628532372579867e-01,5.763104093212028545e+01,1.698667775321538542e+01,-2.188853205206841679e+00,-4.259467949171886758e+00,9.255812611424188985e-01,2.772106442865464704e+00,-1.579983937262317006e-01,-2.110278942496479182e+00,-3.974070243878112807e-01,1.578371151512880211e+00
6.001706117920735384e-01,5.775336243434648509e+01,1.696241409623520013e+01,-2.225886400858152925e+00,-4.248925269909441305e+00,9.545331122123085210e-01,2.766299777624213529e+00,-1.878069364769824334e-01,-2.112063832013820530e+00,-3.682021948797373767e-01,1.588648099883616105e+00
6.006783703468892011e-01,5.787577954171575101e+01,1.693792551435067040e+01,-2.262873495034225080e+00,-4.238161668476686295e+00,9.834247633334727290e-01,2.760179589843648085e+00,-2.176018331810383177e-01,-2.113428746330359154e+00,-3.388897926361422730e-01,1.598435666791091503e+00
6.011861289017048637e-01,5.799829155897505473e+01,1.691321174758061119e+01,-2.299813262921526658e+00,-4.227177287275805995e+00,1.012253804423145720e+00,2.753746027115600015e+00,-2.473784725025169884e-01,-2.114372699490743024e+00,-3.094770711128280727e-01,1.607729971912120304e+00
6.016938874565204154e-01,5.812089777518256284e+01,1.688827254228927544e+01,-2.336704473648136826e+00,-4.215972282715569008e+00,1.041017820623022061e+00,2.746999274984560646e+00,-2.771322298087418590e-01,-2.114894788893519451e+00,-2.799713331290621943e-01,1.616527279620890933e+00
6.022016460113361891e-01,5.824359746175495189e+01,1.686310765165736925e+01,-2.373545889758540639e+00,-4.204546825490281137e+00,1.069714392073009002e+00,2.739939557287101923e+00,-3.068584674072850627e-01,-2.114994196015116401e+00,-2.503799297441551275e-01,1.624824000992128870e+00
6.027094045661517407e-01,5.836638987037029835e+01,1.683771683618709147e+01,-2.410336266647259862e+00,-4.192901100876538223e+00,1.098341093654866985e+00,2.732567136505958505e+00,-3.365525347534286116e-01,-2.114670187143181668e+00,-2.207102591636953548e-01,1.632616695804739670e+00
6.032171631209672924e-01,5.848927423072792919e+01,1.681209986424088498e+01,-2.447074351951735949e+00,-4.181035309047654636e+00,1.126895494706059875e+00,2.724882314138690642e+00,-3.662097686283805054e-01,-2.113922114119283435e+00,-1.909697656750979355e-01,1.639902074546027544e+00
6.037249216757830661e-01,5.861224974816362021e+01,1.678625651261428686e+01,-2.483758884903947362e+00,-4.168949665405924598e+00,1.155375158703411342e+00,2.716885431081028646e+00,-3.958254932878232379e-01,-2.112749415090976246e+00,-1.611659386128957427e-01,1.646677000416377545e+00
6.042326802305986178e-01,5.873531560112076022e+01,1.676018656714267507e+01,-2.520388595641017915e+00,-4.156644400932637318e+00,1.183777642916765682e+00,2.708576868024849649e+00,-4.253950205810063112e-01,-2.111151615273215931e+00,-1.313063113535537507e-01,1.652938491334447146e+00
6.047404387854141694e-01,5.885847093847858247e+01,1.673388982334178721e+01,-2.556962204475059952e+00,-4.144119762555774855e+00,1.212100498032844698e+00,2.699957045870738703e+00,-4.549136500405761563e-01,-2.109128327719145712e+00,-1.013984603396258510e-01,1.658683721942936895e+00
6.052481973402299431e-01,5.898171683634981832e+01,1.670736650460067096e+01,-2.593478499893163924e+00,-4.131376046255318180e+00,1.240341288683152854e+00,2.691026376933719266e+00,-4.843766774085508930e-01,-2.106679141760950724e+00,-7.144997241964670676e-02,1.663909868147421589e+00
6.057559558950454948e-01,5.910505508689785614e+01,1.668061691824910397e+01,-2.629936342471824950e+00,-4.118413553535412497e+00,1.268497625647697857e+00,2.681785286282730496e+00,-5.137794390499487163e-01,-2.103803697742073542e+00,-4.146840999432053337e-02,1.668614222535529601e+00
6.062637144498611574e-01,5.922848267501119324e+01,1.665364029176142679e+01,-2.666334434695439626e+00,-4.105232502387941906e+00,1.296567100171480469e+00,2.672234351190342583e+00,-5.431172816800791114e-01,-2.100502002068824758e+00,-1.146140560142754061e-02,1.672794635451746448e+00
6.067714730046768201e-01,5.935199692872051003e+01,1.662643594133920288e+01,-2.702671484376310662e+00,-4.091833132509616888e+00,1.324547301952629486e+00,2.662374179129116225e+00,-5.723855450049118998e-01,-2.096774127757394357e+00,1.856338024611280113e-02,1.676449088121058528e+00
6.072792315594923718e-01,5.947559560284828706e+01,1.659900328944480918e+01,-2.738946208264585902e+00,-4.078215706658365747e+00,1.352435820432204450e+00,2.652205405728270016e+00,-6.015795630504965352e-01,-2.092620210006936876e+00,4.859826263659083878e-02,1.679575687316367638e+00
6.077869901143080344e-01,5.959927681738193428e+01,1.657134185034148999e+01,-2.775157330455880977e+00,-4.064380509301602551e+00,1.380230245076556228e+00,2.641728696265521759e+00,-6.306946654567568977e-01,-2.088040450144482030e+00,7.863553412350438032e-02,1.682172671849968992e+00
6.082947486691236971e-01,5.972303899962449236e+01,1.654345121652206885e+01,-2.811303580899426890e+00,-4.050327845349141143e+00,1.407928165656497699e+00,2.630944747067361700e+00,-6.597261787410722000e-01,-2.083035119328680906e+00,1.086674666046252014e-01,1.684238418689918637e+00
6.088025072239392488e-01,5.984688083012353843e+01,1.651533104602619062e+01,-2.847383694006876631e+00,-4.036058038970696593e+00,1.435527172523389572e+00,2.619854286817716371e+00,-6.886694275317559732e-01,-2.077604562012372202e+00,1.386863132162530210e-01,1.685771448701300690e+00
6.093102657787549115e-01,5.997080119237798357e+01,1.648698105064613273e+01,-2.883396407361707325e+00,-4.021571432498014076e+00,1.463024856882089386e+00,2.608458077775020811e+00,-7.175197357713806179e-01,-2.071749199163978261e+00,1.686843102425994445e-01,1.686770432012386411e+00
6.098180243335705741e-01,6.009479912632254894e+01,1.645840098502124249e+01,-2.919340460529138426e+00,-4.006868385411635813e+00,1.490418811060708393e+00,2.596756916897724921e+00,-7.462724278898845709e-01,-2.065469531247737578e+00,1.986536790402391173e-01,1.687234193005686000e+00
6.103257828883862368e-01,6.021887378559043213e+01,1.642959063662093300e+01,-2.955214593966724035e+00,-3.991949273412266130e+00,1.517706628777290900e+00,2.584751636878185987e+00,-7.749228299475863224e-01,-2.058766140962755120e+00,2.285866279777568622e-01,1.687161714933896217e+00
6.108335414432017885e-01,6.034302439855365918e+01,1.640054981661625888e+01,-2.991017548035487472e+00,-3.976814487576767920e+00,1.544885905403320159e+00,2.572443107084986469e+00,-8.034662707480050292e-01,-2.051639695740888669e+00,2.584753543904834139e-01,1.686552144160740951e+00
6.113412999980173401e-01,6.046725023314161263e+01,1.637127835164006484e+01,-3.026748062111688675e+00,-3.961464433598765211e+00,1.571954238224115619e+00,2.559832234413648600e+00,-8.318980829205516736e-01,-2.044090950003456086e+00,2.883120465503922203e-01,1.685404794026706732e+00
6.118490585528331138e-01,6.059155056543720264e+01,1.634177607643573893e+01,-3.062404873799148941e+00,-3.945899531113875813e+00,1.598909226696070496e+00,2.546919964045770257e+00,-8.602136039730414740e-01,-2.036120747176775936e+00,3.180888856510992180e-01,1.683719148339668958e+00
6.123568171076486655e-01,6.071592465205092282e+01,1.631204282739457412e+01,-3.097986718242123239e+00,-3.930120213109589589e+00,1.625748472700714764e+00,2.533707280116590521e+00,-8.884081773140090066e-01,-2.027730021466549015e+00,3.477980478079515381e-01,1.681494864490419516e+00
6.128645756624642171e-01,6.084037170627325253e+01,1.628207843698160318e+01,-3.133492327538908384e+00,-3.914126925419696423e+00,1.652469580795750126e+00,2.520195206290911649e+00,-9.164771532449829117e-01,-2.018919799391035053e+00,3.774317060733665685e-01,1.678731776193078673e+00
6.133723342172799908e-01,6.096489087800451756e+01,1.625188272905013420e+01,-3.168920430255911302e+00,-3.897920126303394017e+00,1.679070158462851126e+00,2.506384806247478281e+00,-9.444158899224985859e-01,-2.009691201073085853e+00,4.069820324671896694e-01,1.675429895850406137e+00
6.138800927720955425e-01,6.108948123746263548e+01,1.622145551504484473e+01,-3.204269751042296832e+00,-3.881500286109022646e+00,1.705547816352314339e+00,2.492277184071775231e+00,-9.722197542899441158e-01,-2.000045441291013582e+00,4.364412000221702392e-01,1.671589416544010831e+00
6.143878513269112052e-01,6.121414176266932117e+01,1.619079659109336689e+01,-3.239539010345381165e+00,-3.864867887022347848e+00,1.731900168524691308e+00,2.477873484557176376e+00,-9.998841229793701268e-01,-1.989983830288247768e+00,4.658013848446960203e-01,1.667210713649442955e+00
6.148956098817268678e-01,6.133887133071352338e+01,1.615990573598659097e+01,-3.274726924226435631e+00,-3.848023422899544244e+00,1.758124832689142991e+00,2.463174893414571631e+00,-1.027404383182998870e+00,-1.979507774341865645e+00,4.950547681905013153e-01,1.662294346076189422e+00
6.154033684365424195e-01,6.146366871279318644e+01,1.612878271004745656e+01,-3.309832204277185941e+00,-3.830967399184754374e+00,1.784219430438737763e+00,2.448182637390366789e+00,-1.054775933494659146e+00,-1.968618776089924971e+00,5.241935385555952509e-01,1.656841057132562689e+00
6.159111269913580822e-01,6.158853257303492512e+01,1.609742725488831994e+01,-3.344853557636908725e+00,-3.813700332912262070e+00,1.810181587482614152e+00,2.432897984292890836e+00,-1.081994184721068342e+00,-1.957318434617623781e+00,5.532098937823191065e-01,1.650851775015474976e+00
6.164188855461737448e-01,6.171346147109127855e+01,1.606583909405700084e+01,-3.379789687110033469e+00,-3.796222752793325661e+00,1.836008933874943017e+00,2.417322242927249842e+00,-1.109054560662886768e+00,-1.945608445302312361e+00,5.820960431804632629e-01,1.644327612925120530e+00
6.169266441009892965e-01,6.183845386851630366e+01,1.603401793457130253e+01,-3.414639291384436781e+00,-3.778535199387583532e+00,1.861699104240825076e+00,2.401456762938545708e+00,-1.135952498865695715e+00,-1.933490599417303946e+00,6.108442096635944285e-01,1.637269868804537509e+00
6.174344026558049592e-01,6.196350813891879739e+01,1.600196346934216152e+01,-3.449401065350273576e+00,-3.760638225359105746e+00,1.887249737999012744e+00,2.385302934563535704e+00,-1.162683451340777774e+00,-1.920966783494531205e+00,6.394466319004687982e-01,1.629680024704073471e+00
6.179421612106206219e-01,6.208862258189348182e+01,1.596967538048539126e+01,-3.484073700519394023e+00,-3.742532395817069535e+00,1.912658479581487825e+00,2.368862188290697723e+00,-1.189242885255728854e+00,-1.908038978446033207e+00,6.678955664815643400e-01,1.621559745770743133e+00
6.184499197654362845e-01,6.221379544073018764e+01,1.593715334352197566e+01,-3.518655885545391993e+00,-3.724218288741028005e+00,1.937922978649931238e+00,2.352135994428692367e+00,-1.215626283594950507e+00,-1.894709258444253086e+00,6.961832901007800611e-01,1.612910878862471753e+00
6.189576783202518362e-01,6.233902492390080141e+01,1.590439703246699032e+01,-3.553146306844189972e+00,-3.705696495490837794e+00,1.963040890309017517e+00,2.335125862583264933e+00,-1.241829145789937972e+00,-1.880979789561195492e+00,7.243021017522142113e-01,1.603735450787254324e+00
6.194654368750674989e-01,6.246430923032441740e+01,1.587140612580701138e+01,-3.587543649315309224e+00,-3.686967621401144868e+00,1.988009875316634867e+00,2.317833341042502937e+00,-1.267846988319484947e+00,-1.866852828166360778e+00,7.522443249421504330e-01,1.594035666167168630e+00
6.199731954298831615e-01,6.258964657840989787e+01,1.583818031336625864e+01,-3.621846597163583148e+00,-3.668032286460577218e+00,2.012827600290863828e+00,2.300260016070585944e+00,-1.293675345279615030e+00,-1.852330719083576938e+00,7.800023099160485751e-01,1.583813904927334759e+00
6.204809539846987132e-01,6.271503523887683684e+01,1.580471930406118730e+01,-3.656053834821600290e+00,-3.648891126075480607e+00,2.037491737913918577e+00,2.282407511109875387e+00,-1.319309768923465853e+00,-1.837415893506605391e+00,8.075684359007805346e-01,1.573072719409730924e+00
6.209887125395144869e-01,6.284047357135432321e+01,1.577102283454367182e+01,-3.690164047972714911e+00,-3.629544791918283941e+00,2.061999967132928990e+00,2.264277485891422081e+00,-1.344745830170991141e+00,-1.822110866673573248e+00,8.349351133619703491e-01,1.561814831111894897e+00
6.214964710943300386e-01,6.296596006475715512e+01,1.573709067873291545e+01,-3.724175924674517191e+00,-3.609993952860561794e+00,2.086349973357493948e+00,2.245871635453960735e+00,-1.369979119088411190e+00,-1.806418235300305097e+00,8.620947862763600478e-01,1.550043127050579894e+00
6.220042296491455902e-01,6.309149338144082009e+01,1.570292265823571753e+01,-3.758088156583122341e+00,-3.590239295990585333e+00,2.110539448654260131e+00,2.227191689071187142e+00,-1.395005245337674005e+00,-1.790340674772371798e+00,8.890399344194861442e-01,1.537760655750216587e+00
6.225119882039613639e-01,6.321707240513369896e+01,1.566851865365548235e+01,-3.791899440277882505e+00,-3.570281527715596148e+00,2.134566091938239651e+00,2.208239409087552119e+00,-1.419819838595635098e+00,-1.773880936096061012e+00,9.157630756683466933e-01,1.524970622856345326e+00
6.230197467587769156e-01,6.334269629264716173e+01,1.563387861678983448e+01,-3.825608478686658209e+00,-3.550121374948697728e+00,2.158427609160968874e+00,2.189016589662446499e+00,-1.444418548943049663e+00,-1.757041842608149551e+00,9.422567683191748200e-01,1.511676386373904890e+00
6.235275053135924672e-01,6.346836452936424422e+01,1.559900258371663284e+01,-3.859213982611892302e+00,-3.529759586380274872e+00,2.182121713495679849e+00,2.169525055422736770e+00,-1.468797047223574515e+00,-1.739826286444468462e+00,9.685136134205069025e-01,1.497881451530415298e+00
6.240352638684081299e-01,6.359407698850545643e+01,1.556389068876876891e+01,-3.892714672357044048e+00,-3.509196933834143106e+00,2.205646125519169942e+00,2.149766660023789910e+00,-1.492951025372432960e+00,-1.722237224767352304e+00,9.945262571211962443e-01,1.483589465264074647e+00
6.245430224232237926e-01,6.371983399417310068e+01,1.552854317939740270e+01,-3.926109279453775969e+00,-3.488434213708226928e+00,2.228998573390647220e+00,2.129743284618839549e+00,-1.516876196715042813e+00,-1.704277675751856513e+00,1.020287393033682211e+00,1.468804210336709826e+00
6.250507809780394552e-01,6.384563564231658717e+01,1.549296025579683445e+01,-3.959396528958965433e+00,-3.467472231399380433e+00,2.252176794142606742e+00,2.109456853618285166e+00,-1.540568303638284675e+00,-1.685950760563473594e+00,1.045789765830551499e+00,1.453529671067901097e+00
6.255585395328550069e-01,6.397147734008017039e+01,1.545714102006818713e+01,-3.992575021875667485e+00,-3.446311699893056080e+00,2.275178539565274161e+00,2.088909437651663037e+00,-1.564023159564603915e+00,-1.667259971672886421e+00,1.071026172911029750e+00,1.437770435092008192e+00
6.260662980876706696e-01,6.409735691478246622e+01,1.542108515603958807e+01,-4.025643420997724320e+00,-3.424953403096537397e+00,2.298001565265821888e+00,2.068103087100758852e+00,-1.587236577272489013e+00,-1.648208726935346258e+00,1.095989449759582346e+00,1.421530989114214494e+00
6.265740566424863323e-01,6.422327294002069209e+01,1.538479252999737490e+01,-4.058600408483342470e+00,-3.403398156066982150e+00,2.320643635028680762e+00,2.047039872264126537e+00,-1.610204391074556707e+00,-1.628800484799913129e+00,1.120672486503682119e+00,1.404815922460982414e+00
6.270818151973018839e-01,6.434922398371281815e+01,1.534826301310842922e+01,-4.091444666231409677e+00,-3.381646787777296659e+00,2.343102522238048824e+00,2.025721900906987560e+00,-1.632922465362282693e+00,-1.609038791250944955e+00,1.145068232058262581e+00,1.387630001348292952e+00
6.275895737521175466e-01,6.447520860762541872e+01,1.531149648161577836e+01,-4.124174875830214582e+00,-3.359700141219949643e+00,2.365376010046488897e+00,2.004151318182058716e+00,-1.655386695296238386e+00,-1.588927279159605410e+00,1.169169696052933194e+00,1.369978166996191016e+00
6.280973323069332093e-01,6.460122536693958750e+01,1.527449281702116046e+01,-4.156789718515451426e+00,-3.337559073502006868e+00,2.387461891549742532e+00,1.982330306539965559e+00,-1.677593007502405698e+00,-1.568469667623559660e+00,1.192969950761049391e+00,1.351865533733730862e+00
6.286050908617487609e-01,6.472727280985519371e+01,1.523725190625436099e+01,-4.189287875137681638e+00,-3.315224455931295999e+00,2.409357969967847790e+00,1.960261085629156463e+00,-1.699537360774661776e+00,-1.547669761294783175e+00,1.216462133030731918e+00,1.333297387094250608e+00
6.291128494165645346e-01,6.485334947723336541e+01,1.519977364182940782e+01,-4.221668026139158592e+00,-3.292697174093734525e+00,2.431062058832526240e+00,1.937945912185350839e+00,-1.721215746783388179e+00,-1.526531449695516907e+00,1.239639446217792207e+00,1.314279181901003124e+00
6.296206079713800863e-01,6.497945390227675944e+01,1.516205792198776336e+01,-4.253928851539924949e+00,-3.269978127921913114e+00,2.452571982180755228e+00,1.915387079910603640e+00,-1.742624190790133420e+00,-1.505058706522439227e+00,1.262495162120480963e+00,1.294816540343213696e+00
6.301283665261956379e-01,6.510558461024858445e+01,1.512410465082816913e+01,-4.286069030933447266e+00,-3.247068231754727918e+00,2.473885574754719485e+00,1.892586919341794127e+00,-1.763758752368511207e+00,-1.483255588938881653e+00,1.285022622916261792e+00,1.274915250042401693e+00
6.306361250810114116e-01,6.523174011822938212e+01,1.508591373842351402e+01,-4.318087243491496530e+00,-3.223968414388281634e+00,2.495000682207932918e+00,1.869547797708748904e+00,-1.784615526131133389e+00,-1.461126236855280203e+00,1.307215243100388946e+00,1.254581262109141448e+00
6.311438836358269633e-01,6.535791893491195026e+01,1.504748510092456470e+01,-4.349982167978387437e+00,-3.200679619117961838e+00,2.515915161317620274e+00,1.846272118781907778e+00,-1.805190642462664474e+00,-1.438674872197779564e+00,1.329066511426389097e+00,1.233820689190192610e+00
6.316516421906425149e-01,6.548411956043491955e+01,1.500881866065042303e+01,-4.381752482774724733e+00,-3.177202803771597139e+00,2.536626880203447509e+00,1.822762322709440941e+00,-1.825480268259085381e+00,-1.415905798164902807e+00,1.350569992848529299e+00,1.212639803505910718e+00
6.321594007454582886e-01,6.561034048625398896e+01,1.496991434616596983e+01,-4.413396865910392819e+00,-3.153538940733883411e+00,2.557133718552424995e+00,1.799020885843998663e+00,-1.845480607672991935e+00,-1.392823398472456731e+00,1.371719330466101283e+00,1.191045034878102538e+00
6.326671593002738403e-01,6.573658019505140260e+01,1.493077209234620106e+01,-4.444913995106916538e+00,-3.129689016961977543e+00,2.577433567850079044e+00,1.775050320559003136e+00,-1.865187902865024006e+00,-1.369432136586590021e+00,1.392508247469607552e+00,1.169042968748243760e+00
6.331749178550895030e-01,6.586283716068410854e+01,1.489139184042724828e+01,-4.476302547829325462e+00,-3.105654033992173879e+00,2.597524331617962812e+00,1.750853175054384314e+00,-1.884598434761495911e+00,-1.345736554944906960e+00,1.412930549088935894e+00,1.146640344185975602e+00
6.336826764099051656e-01,6.598910984816934899e+01,1.485177353804446732e+01,-4.507561201347223268e+00,-3.081435007937873838e+00,2.617403925657329822e+00,1.726432033151980683e+00,-1.903708523818048004e+00,-1.321741274165852520e+00,1.432980124543326683e+00,1.123844051888071682e+00
6.341904349647207173e-01,6.611539671370900351e+01,1.481191713925726638e+01,-4.538688632805334855e+00,-3.057032969478648887e+00,2.637070278299128656e+00,1.701789514080404020e+00,-1.922514530789486198e+00,-1.297450992246170554e+00,1.452650948993309266e+00,1.100661132167700451e+00
6.346981935195363800e-01,6.624169620475190357e+01,1.477182260456081764e+01,-4.569683519303409547e+00,-3.032448963840491896e+00,2.656521330660254421e+00,1.676928272249455176e+00,-1.941012857505736378e+00,-1.272870483746523229e+00,1.471937085494532838e+00,1.077098772934057536e+00
6.352059520743519316e-01,6.636800676009421807e+01,1.473148990088468757e+01,-4.600544537985442162e+00,-3.007684050767283068e+00,2.675755036906025008e+00,1.651850997014125966e+00,-1.959199947653886387e+00,-1.248004598965305023e+00,1.490832686953457831e+00,1.053164307662404431e+00
6.357137106291675943e-01,6.649432681001820811e+01,1.469091900157823893e+01,-4.631270366138346972e+00,-2.982739304483361664e+00,2.694769364518970978e+00,1.626560412428075697e+00,-1.977072287566401965e+00,-1.222858263100541354e+00,1.509331998085008397e+00,1.028865213354405173e+00
6.362214691839832570e-01,6.662065477646905265e+01,1.465010988638297817e+01,-4.661859681299933555e+00,-2.957615813647333169e+00,2.713562294573844014e+00,1.601059276986708246e+00,-1.994626407015424929e+00,-1.197436475399993316e+00,1.527429357372075636e+00,1.004209108488884006e+00
6.367292277387988086e-01,6.674698907326983033e+01,1.460906254139173477e+01,-4.692311161376282236e+00,-2.932314681297020442e+00,2.732131822018901257e+00,1.575350383359765294e+00,-2.011858880013209117e+00,-1.171744308299393467e+00,1.545119199026945278e+00,9.792037509629201164e-01
6.372369862936145823e-01,6.687332810637487057e+01,1.456777695899465286e+01,-4.722623484768528890e+00,-2.906837024785563717e+00,2.750475955963478381e+00,1.549436558113431506e+00,-2.028766325618702737e+00,-1.145786906548796669e+00,1.562396054954644509e+00,9.538570360232795364e-01
6.377447448484301340e-01,6.699967027416082033e+01,1.452625313781219774e+01,-4.752795330508900129e+00,-2.881183975708787148e+00,2.768592719971747051e+00,1.523320661422081113e+00,-2.045345408750182781e+00,-1.119569486327185226e+00,1.579254556718121316e+00,9.281769941883026842e-01
6.382525034032456857e-01,6.712601396775654905e+01,1.448449108261480234e+01,-4.782825378406299954e+00,-2.855356679823602306e+00,2.786480152362842411e+00,1.497005586769421637e+00,-2.061592841004116217e+00,-1.093097334345079386e+00,1.595689437505430686e+00,9.021717891600193884e-01
6.387602619580614594e-01,6.725235757141072668e+01,1.444249080422955345e+01,-4.812712309201123695e+00,-2.829356296957685757e+00,2.804136306517166499e+00,1.470494260639287010e+00,-2.077505381480060365e+00,-1.066375806935404569e+00,1.611695534098733340e+00,8.758497157267280953e-01
6.392680205128770110e-01,6.737869946289758616e+01,1.440025231943373640e+01,-4.842454804729456441e+00,-2.803184000910339257e+00,2.821559251188965334e+00,1.443789642195978162e+00,-2.093079837611700356e+00,-1.039410329132517852e+00,1.627267788845216945e+00,8.492191976559464450e-01
6.397757790676926737e-01,6.750503801396125425e+01,1.435777565083509622e+01,-4.872051548096749229e+00,-2.776840979344423310e+00,2.838747070825219154e+00,1.416894722954044727e+00,-2.108313066004058545e+00,-1.012206393739282007e+00,1.642401251629959980e+00,8.222887855776257471e-01
6.402835376225083364e-01,6.763137159079789740e+01,1.431506082673910640e+01,-4.901501223860743828e+00,-2.750328433669562145e+00,2.855697865890728604e+00,1.389812526437707696e+00,-2.123201973276762189e+00,-9.847695603823916066e-01,1.657091081850638137e+00,7.950671548578234216e-01
6.407912961773238880e-01,6.775769855457609481e+01,1.427210788100306793e+01,-4.930802518223833530e+00,-2.723647578916492673e+00,2.872409753199504756e+00,1.362546107829793574e+00,-2.137743516913479969e+00,-9.571054545558177473e-01,1.671332550394174943e+00,7.675631034627160565e-01
6.412990547321395507e-01,6.788401726199560926e+01,1.422891685287700625e+01,-4.959954119234796011e+00,-2.696799643602554752e+00,2.888880866252411472e+00,1.335098553610178262e+00,-2.151934706117467844e+00,-9.292197666523738242e-01,1.685121041615281978e+00,7.397855498129370933e-01
6.418068132869552134e-01,6.801032606588400142e+01,1.418548778683153344e+01,-4.988954716999849381e+00,-2.669785869588413796e+00,2.905109355581044550e+00,1.307472981183830374e+00,-2.165772602673213143e+00,-9.011182509834869681e-01,1.698452055316870934e+00,7.117435306283348417e-01
6.423145718417707650e-01,6.813662331583176979e+01,1.414182073237247295e+01,-5.017803003903162029e+00,-2.642607511925895825e+00,2.921093389097923154e+00,1.279672538498337397e+00,-2.179254321814261708e+00,-8.728067247870652245e-01,1.711321208732436316e+00,6.834461987630449098e-01
6.428223303965864277e-01,6.826290735886530570e+01,1.409791574384244761e+01,-5.046497674836631475e+00,-2.615265838697053535e+00,2.936831152452879845e+00,1.251700403651030191e+00,-2.192377033097089978e+00,-8.442910672235680591e-01,1.723724238510252693e+00,6.549028210309678633e-01
6.433300889514020904e-01,6.838917654015841663e+01,1.405377288020920368e+01,-5.075037427439143656e+00,-2.587762130844340369e+00,2.952320849395770441e+00,1.223559784485581226e+00,-2.205137961281172121e+00,-8.155772183601591729e-01,1.735657002699543927e+00,6.261227760215500870e-01
6.438378475062177531e-01,6.851542920378156509e+01,1.400939220484098868e+01,-5.103420962345079914e+00,-2.560097681992060892e+00,2.967560702145387808e+00,1.195253918178251329e+00,-2.217534387215109426e+00,-7.866711781431249273e-01,1.747115482738507364e+00,5.971155519060409311e-01
6.443456060610333047e-01,6.864166369348977526e+01,1.396477378526856405e+01,-5.131646983442331056e+00,-2.532273798258860786e+00,2.982548951764699030e+00,1.166786070813540688e+00,-2.229563648728935643e+00,-7.575790053582948103e-01,1.758095785444271808e+00,5.678907442339601319e-01
6.448533646158489674e-01,6.876787835179381148e+01,1.391991769351250596e+01,-5.159714197727533147e+00,-2.504291798473394337e+00,2.997283858455733974e+00,1.138159537600481608e+00,-2.241223142281654201e+00,-7.283068180412413106e-01,1.768594148363600738e+00,5.384580574121038410e-01
6.453611231706646301e-01,6.889407142767308301e+01,1.387482403647242712e+01,-5.187621293499948827e+00,-2.476153035023115123e+00,3.011763694892464649e+00,1.109377672314171726e+00,-2.252510350104125258e+00,-6.988608508890890025e-01,1.778607072534172939e+00,5.088274383735331696e-01
6.458688817254801817e-01,6.902024116980567214e+01,1.382949292515147022e+01,-5.215366961924837952e+00,-2.447858870340064552e+00,3.025986746198921384e+00,1.080443843214804689e+00,-2.263422774263278203e+00,-6.692473390767352814e-01,1.788131051381785408e+00,4.790087602949836265e-01
6.463766402802958444e-01,6.914638585965663253e+01,1.378392446391521453e+01,-5.242949905356072193e+00,-2.419410670970157717e+00,3.039951317397216357e+00,1.051361431139615554e+00,-2.273957953806096111e+00,-6.394725334020054941e-01,1.797162616447562478e+00,4.490118884470862270e-01
6.468843988351115071e-01,6.927250377096481770e+01,1.373811876389808617e+01,-5.270368827993651806e+00,-2.390809817446633900e+00,3.053655732845943493e+00,1.022133846457095929e+00,-2.284113489292989740e+00,-6.095427420314490918e-01,1.805698439516961740e+00,4.188467912719739950e-01
6.473921573899270587e-01,6.939859316973581826e+01,1.369207594303308539e+01,-5.297622435948584396e+00,-2.362057704239817202e+00,3.067098336436083539e+00,9.927645286174977546e-01,-2.293887043211194410e+00,-5.794643287825891331e-01,1.813735333215508616e+00,3.885235356089886127e-01
6.478999159447427214e-01,6.952465231423525438e+01,1.364579612608145531e+01,-5.324709437308137616e+00,-2.333155739706205267e+00,3.080277491787167143e+00,9.632569457020746517e-01,-2.303276340386359422e+00,-5.492437114097744599e-01,1.821270251594840683e+00,3.580522819515418731e-01
6.484076744995583841e-01,6.965067945498194035e+01,1.359927944466236127e+01,-5.351628542201424032e+00,-2.304105346036945168e+00,3.093191582443666654e+00,9.336145939711156805e-01,-2.312279168392323392e+00,-5.188873598936946108e-01,1.828300290709047982e+00,3.274432797351920499e-01
6.489154330543739357e-01,6.977667283474153237e+01,1.355252603728242278e+01,-5.378378462865418541e+00,-2.274907959205581420e+00,3.105839012071674343e+00,9.038409974106595968e-01,-2.320893377959105663e+00,-4.884017947344397870e-01,1.834822689181340616e+00,2.967068626568156731e-01
6.494231916091895984e-01,6.990263068852036099e+01,1.350553604936516727e+01,-5.404957913711359474e+00,-2.245565028915134320e+00,3.118218204655833770e+00,8.739397072779458986e-01,-2.329116883379098724e+00,-4.577935852481639922e-01,1.840834828761026998e+00,2.658534440249343267e-01
6.499309501640052611e-01,7.002855124355939154e+01,1.345830963328050167e+01,-5.431365611391478332e+00,-2.216078018544564987e+00,3.130327604696504729e+00,8.439143016456580604e-01,-2.336947662911438517e+00,-4.270693478674113530e-01,1.846334234870789182e+00,2.348935121412575322e-01
6.504387087188208127e-01,7.015443271932836922e+01,1.341084694837403291e+01,-5.457600274866164725e+00,-2.186448405094509884e+00,3.142165677407213753e+00,8.137683849448491546e-01,-2.344383759184595739e+00,-3.962357444449867705e-01,1.851318577144285715e+00,2.038376257133189262e-01
6.509464672736364754e-01,7.028027332752043321e+01,1.336314816099631564e+01,-5.483660625471507899e+00,-2.156677679132349645e+00,3.153730908912354192e+00,7.835055875066002651e-01,-2.351423279597165017e+00,-3.652994805614289686e-01,1.855785669954060468e+00,1.726964092982699039e-01
6.514542258284521381e-01,7.040607127204658866e+01,1.331521344453211775e+01,-5.509545386987179327e+00,-2.126767344736661514e+00,3.165021806445126540e+00,7.531295651024763060e-01,-2.358064396716835542e+00,-3.342673038361481663e-01,1.859733472929756992e+00,1.414805487778865722e-01
6.519619843832678008e-01,7.053182474903063337e+01,1.326704297942951527e+01,-5.535253285704740733e+00,-2.096718919440937690e+00,3.176036898545758547e+00,7.226439984836539043e-01,-2.364305348677582241e+00,-3.031460022421018641e-01,1.863160091466653068e+00,1.102007868646663336e-01
6.524697429380833524e-01,7.065753194680419824e+01,1.321863695322898558e+01,-5.560783050496310942e+00,-2.066533934176673526e+00,3.186774735259968239e+00,6.920525929188218184e-01,-2.370144439575042838e+00,-2.719424024241104410e-01,1.866063777224501008e+00,7.886791863911912781e-02
6.529775014928990151e-01,7.078319104590215716e+01,1.316999556059236376e+01,-5.586133412883640403e+00,-2.036213933215743843e+00,3.197233888337698726e+00,6.613590777307815083e-01,-2.375580039860104797e+00,-2.406633680207396209e-01,1.868442928616684151e+00,4.749278711817361831e-02
6.534852600477146778e-01,7.090880021905798003e+01,1.312111900333183456e+01,-5.611303107107517896e+00,-2.005760474112178393e+00,3.207412951432083936e+00,6.305672058318514406e-01,-2.380610586730679046e+00,-2.093157979898546683e-01,1.870296091289677998e+00,1.608627885480740094e-02
6.539930186025302294e-01,7.103435763119948376e+01,1.307200749043875554e+01,-5.636290870197607106e+00,-1.975175127643201023e+00,3.217310540298697674e+00,5.996807532579437883e-01,-2.385234584521683132e+00,-1.779066249377128095e-01,1.871621958592828872e+00,-1.534068043123104630e-02
6.545007771573458921e-01,7.115986143944488163e+01,1.302266123811241982e+01,-5.661095442042658910e+00,-1.944459477749604037e+00,3.226925292995055372e+00,5.687035187013812498e-01,-2.389450605093223601e+00,-1.464428134516626567e-01,1.872419372038442553e+00,-4.677713019154372542e-02
6.550085357121615548e-01,7.128530979309879001e+01,1.297308046978883667e+01,-5.685715565461069154e+00,-1.913615121475511494e+00,3.236255870080354313e+00,5.376393230425116077e-01,-2.393257288216969592e+00,-1.149313584365088126e-01,1.872687321752181555e+00,-7.821207935598717409e-02
6.555162942669771065e-01,7.141070083364861887e+01,1.292326541616935742e+01,-5.710149986271852995e+00,-1.882643668907407530e+00,3.245300954815489636e+00,5.064920088799943487e-01,-2.396653341960733652e+00,-8.337928345441714129e-02,1.872424946913777255e+00,-1.096345106084849474e-01
6.560240528217928802e-01,7.153603269476128901e+01,1.287321631524920207e+01,-5.734397453366014474e+00,-1.851546743112493232e+00,3.254059253363333237e+00,4.752654400598208539e-01,-2.399637543071253543e+00,-5.179363906841705223e-02,1.871631536188051559e+00,-1.410333846316895734e-01
6.565318113766084318e-01,7.166130350227973622e+01,1.282293341234610295e+01,-5.758456718778219852e+00,-1.820325980076471506e+00,3.262529494989234280e+00,4.439635012031720729e-01,-2.402208737355159940e+00,-2.018150118961159478e-02,1.870306528146251424e+00,-1.723976443203876219e-01
6.570395699314239835e-01,7.178651137422023965e+01,1.277241696012858974e+01,-5.782326537758972762e+00,-1.788983028640494854e+00,3.270710432261827449e+00,4.125900972328472305e-01,-2.404365840058165116e+00,1.145003057217752751e-02,1.868449511677692687e+00,-2.037162189639161181e-01
6.575473284862397572e-01,7.191165442076952274e+01,1.272166721864444483e+01,-5.806005668847072698e+00,-1.757519550437583344e+00,3.278600841254060594e+00,3.811491528985647692e-01,-2.406107836242429965e+00,4.309383455402304719e-02,1.866060226391715204e+00,-2.349780283972864314e-01
6.580550870410553088e-01,7.203673074428196799e+01,1.267068445534905585e+01,-5.829492873942466957e+00,-1.725937219828356239e+00,3.286199521744481267e+00,3.496446123009883111e-01,-2.407433781162142239e+00,7.474276868191309653e-02,1.863138563009956616e+00,-2.661719871211657429e-01
6.585628455958709715e-01,7.216173843927766995e+01,1.261946894513351758e+01,-5.852786918379559111e+00,-1.694237723835980258e+00,3.293505297418810596e+00,3.180804384143766095e-01,-2.408342800637294889e+00,1.063896721092845166e-01,1.859684563748923880e+00,-2.972870083908162320e-01
6.590706041506865231e-01,7.228667559243997687e+01,1.256802097035292043e+01,-5.875886571000798142e+00,-1.662422762080605132e+00,3.300517016071736531e+00,2.864606126081243875e-01,-2.408834091425655188e+00,1.380273668517951746e-01,1.855698422692888983e+00,-3.283120082737237544e-01
6.595783627055021858e-01,7.241154028261377107e+01,1.251634082085434407e+01,-5.898790604230738310e+00,-1.630494046712985146e+00,3.307233549808996642e+00,2.547891341668995224e-01,-2.408906921592943728e+00,1.696486594186336072e-01,1.851180486157089300e+00,-3.592359096762131054e-01
6.600861212603178485e-01,7.253633058080357898e+01,1.246442879400497716e+01,-5.921497794150397453e+00,-1.598453302347563110e+00,3.313653795249687395e+00,2.230700198096486897e-01,-2.408560630881205089e+00,2.012463424400946499e-01,1.846131253041243259e+00,-3.900476463387753112e-01
6.605938798151334002e-01,7.266104455017223529e+01,1.241228519472000968e+01,-5.944006920572070918e+00,-1.566302265994773624e+00,3.319776673728857652e+00,1.913073032072273305e-01,-2.407794631075380831e+00,2.328131962916617503e-01,1.840551375173373749e+00,-4.207361668003514188e-01
6.611016383699490628e-01,7.278568024603958975e+01,1.235991033549050400e+01,-5.966316767114496322e+00,-1.534042686992711513e+00,3.325601131500347307e+00,1.595050344988072633e-01,-2.406608406368082598e+00,2.643419907144441972e-01,1.834441657643941070e+00,-4.512904383314204626e-01
6.616093969247647255e-01,7.291023571588135610e+01,1.230730453641127475e+01,-5.988426121278379810e+00,-1.501676326938177874e+00,3.331126139939877717e+00,1.276672798070623838e-01,-2.405001513722563988e+00,2.958254864319749267e-01,1.827803059130298058e+00,-4.816994508358936056e-01
6.621171554795802772e-01,7.303470899932831628e+01,1.225446812520859652e+01,-6.010333774522333528e+00,-1.469204959616994266e+00,3.336350695748408590e+00,9.579812075203353317e-02,-2.402973583233890764e+00,3.272564367634531735e-01,1.820636692211445196e+00,-5.119522207219040499e-01
6.626249140343960509e-01,7.315909812816576618e+01,1.220140143726785631e+01,-6.032038522339203901e+00,-1.436630370933648981e+00,3.341273821155752888e+00,6.390165396373248541e-02,-2.400524318488312936e+00,3.586275892333892212e-01,1.812943823673098809e+00,-5.420377947414494191e-01
6.631326725892116025e-01,7.328340112633287617e+01,1.214810481566123102e+01,-6.053539164332724987e+00,-1.403954358840341365e+00,3.345894564124436421e+00,3.198199059354878138e-02,-2.397653496920834293e+00,3.899316871775737603e-01,1.804725874803082553e+00,-5.719452537987981255e-01
6.636404311440271542e-01,7.340761600992274793e+01,1.209457861117515165e+01,-6.074834504294630122e+00,-1.371178733265252303e+00,3.350211998553830561e+00,4.325582429354213332e-05,-2.394360970170981595e+00,4.211614713455478221e-01,1.795984421677008891e+00,-6.016637167278584553e-01
6.641481896988429279e-01,7.353174078718235762e+01,1.204082318233777649e+01,-6.095923350282098419e+00,-1.338305316040213189e+00,3.354225224484531420e+00,-3.191041162095475947e-02,-2.390646664436769875e+00,4.523096814993960990e-01,1.786721195434285647e+00,-6.311823440383064199e-01
6.646559482536584795e-01,7.365577345851255586e+01,1.198683889544649439e+01,-6.116804514695557415e+00,-1.305335940827742069e+00,3.357933368302995714e+00,-6.387485997123021342e-02,-2.386510580826884276e+00,4.833690580089133881e-01,1.776938082544451625e+00,-6.604903416305447639e-01
6.651637068084740312e-01,7.377971201646884936e+01,1.193262612459509953e+01,-6.137476814356960908e+00,-1.272272453047270435e+00,3.361335582946448852e+00,-9.584592490145893429e-02,-2.381952795711033133e+00,5.143323434432851560e-01,1.766637125063779790e+00,-6.895769644796194697e-01
6.656714653632898049e-01,7.390355444576189825e+01,1.187818525170112238e+01,-6.157939070588355435e+00,-1.239116709800827110e+00,3.364431048108023958e+00,-1.278194300273738371e-01,-2.376973461068515814e+00,5.451922841590508551e-01,1.755820520882218627e+00,-7.184315202878632789e-01
6.661792239181053565e-01,7.402729872325821248e+01,1.182351666653309508e+01,-6.178190109290840226e+00,-1.205870579798056008e+00,3.367218970442176662e+00,-1.597911874016941791e-01,-2.371572804835001325e+00,5.759416318844581273e-01,1.744490623960664122e+00,-7.470433731063954585e-01
6.666869824729210192e-01,7.415094281798164388e+01,1.176862076673750579e+01,-6.198228761023997890e+00,-1.172535943280418547e+00,3.369698583770367684e+00,-1.917569980117070916e-01,-2.365751131247486150e+00,6.065731453003566642e-01,1.732649944558500410e+00,-7.754019469255843955e-01
6.671947410277366819e-01,7.427448469111426732e+01,1.171349795786600012e+01,-6.218053861085575562e+00,-1.139114691944918656e+00,3.371869149286970124e+00,-2.237126522779233628e-01,-2.359508821187465522e+00,6.370795916172935502e-01,1.720301149451490375e+00,-8.034967292341870237e-01
6.677024995825522335e-01,7.439792229599811435e+01,1.165814865340230178e+01,-6.237664249591641230e+00,-1.105608728867019552e+00,3.373729955765453425e+00,-2.556539305541321028e-01,-2.352846332522286588e+00,6.674537481491431556e-01,1.707447062139940464e+00,-8.313172745474464165e-01
6.682102581373678962e-01,7.452125357813702067e+01,1.160257327478904799e+01,-6.257058771557115762e+00,-1.072019968422899927e+00,3.375280319764834225e+00,-2.875766036287075167e-01,-2.345764200444719449e+00,6.976884038831230317e-01,1.694090663047201240e+00,-8.588532079040389622e-01
6.687180166921835589e-01,7.464447647519817508e+01,1.154677225145481678e+01,-6.276236276976613127e+00,-1.038350336211173230e+00,3.376519585836367021e+00,-3.194764332270536578e-01,-2.338263037810738521e+00,7.277763610460858956e-01,1.680235089708509655e+00,-8.860942283317487789e-01
6.692257752469991106e-01,7.476758891701472010e+01,1.149074602084070307e+01,-6.295195620905766454e+00,-1.004601768973730991e+00,3.377447126730499072e+00,-3.513491725155080125e-01,-2.330343535475460026e+00,7.577104366673876878e-01,1.665883636950061586e+00,-9.130301122821515847e-01
6.697335338018147732e-01,7.489058882558775565e+01,1.143449502842715759e+01,-6.313935663542832089e+00,-9.707762145160958589e-01,3.378062343604062434e+00,-3.831905666063288862e-01,-2.322006462627302259e+00,7.874834641379886424e-01,1.651039757058449187e+00,-9.396507170339893911e-01
6.702412923566304359e-01,7.501347411508925234e+01,1.137801972776053461e+01,-6.332455270310781259e+00,-9.368756316269832851e-01,3.378364666227783530e+00,-4.149963530640792264e-01,-2.313252667120383244e+00,8.170882947660791373e-01,1.635707059940440855e+00,-9.659459840655237883e-01
6.707490509114460986e-01,7.513624269186463778e+01,1.132132058047967504e+01,-6.350753311939691059e+00,-9.029019899972494656e-01,3.378353553193969017e+00,-4.467622624131999398e-01,-2.304083075805042125e+00,8.465177993290207148e-01,1.619889313272985021e+00,-9.919059423956400057e-01
6.712568094662616502e-01,7.525889245443570985e+01,1.126439805634252345e+01,-6.368828664549519125e+00,-8.688572701382326624e-01,3.378028492124515836e+00,-4.784840186468020118e-01,-2.294498694856647703e+00,8.757648696216582263e-01,1.603590442643644476e+00,-1.017520711893787677e+00
6.717645680210772019e-01,7.538142129350423204e+01,1.120725263325231680e+01,-6.386680209733340163e+00,-8.347434632992132286e-01,3.377388999879122888e+00,-5.101573397369087992e-01,-2.284500610102492502e+00,9.048224200011811824e-01,1.586814531681171481e+00,-1.042780506558890652e+00
6.722723265758929756e-01,7.550382709195528719e+01,1.114988479728403803e+01,-6.404306834640907553e+00,-8.005625713843971258e-01,3.376434622763816229e+00,-5.417779381457865640e-01,-2.274089987347001962e+00,9.336833889282412091e-01,1.569565822176564041e+00,-1.067675637766992258e+00
6.727800851307085273e-01,7.562610772486037547e+01,1.109229504271092637e+01,-6.421707432062504495e+00,-7.663166068693061383e-01,3.375164936739682098e+00,-5.733415213384647213e-01,-2.263268072695102884e+00,9.623407405043815643e-01,1.551848714194393297e+00,-1.092196517487651342e+00
6.732878436855240789e-01,7.574826105948214661e+01,1.103448387203030201e+01,-6.438880900513413330e+00,-7.320075927161324714e-01,3.373579547631890829e+00,-6.048437922968594727e-01,-2.252036192873739129e+00,9.907874660061855021e-01,1.533667766174330760e+00,-1.116333661469492533e+00
6.737956022403398526e-01,7.587028495527800942e+01,1.097645179598993792e+01,-6.455826144318544735e+00,-6.976375622887867056e-01,3.371678091338960570e+00,-6.362804500348253622e-01,-2.240395755551657153e+00,1.019016585415510878e+00,1.515027695023119847e+00,-1.140077692394303233e+00
6.743033607951554043e-01,7.599217726390435246e+01,1.091819933361420425e+01,-6.472542073697519882e+00,-6.632085592671845831e-01,3.369460234042291447e+00,-6.676471901145473176e-01,-2.228348249657387647e+00,1.047021148946189806e+00,1.495933376196846298e+00,-1.163419343000053896e+00
6.748111193499710669e-01,7.611393582922144674e+01,1.085972701222981307e+01,-6.489027604850191366e+00,-6.287226375606733697e-01,3.366925672415913340e+00,-6.989397051643755354e-01,-2.215895245695320259e+00,1.074794238567281068e+00,1.476389843773359356e+00,-1.186349459172880705e+00
6.753188779047867296e-01,7.623555848740333829e+01,1.080103536779591344e+01,-6.505281661751672218e+00,-5.941818620247741878e-01,3.364074149590550178e+00,-7.301536961291186234e-01,-2.203038475666900808e+00,1.102329062478871746e+00,1.456402552093344349e+00,-1.208859409900567394e+00
6.758266364596022813e-01,7.635704306686641019e+01,1.074212494463032286e+01,-6.521303174978517525e+00,-5.595883061447912699e-01,3.360905442781145336e+00,-7.612848784298035243e-01,-2.189779766981555298e+00,1.129618956184710088e+00,1.435977149147346310e+00,-1.230941030070132891e+00
6.763343950144179439e-01,7.647838738800339797e+01,1.068299629464200073e+01,-6.537091077303187170e+00,-5.249440501332756082e-01,3.357419322325272404e+00,-7.923289517224522127e-01,-2.176120835753940330e+00,1.156657127206259794e+00,1.415118799938350991e+00,-1.252585512376709120e+00
6.768421535692336066e-01,7.659958926344168617e+01,1.062364997812306200e+01,-6.552644307795882028e+00,-4.902511839827907725e-01,3.353615589661909091e+00,-8.232816151845901986e-01,-2.162063480358085599e+00,1.183436822602885519e+00,1.393832828910761545e+00,-1.273784182747862648e+00
6.773499121240491583e-01,7.672064649805341219e+01,1.056408656378761179e+01,-6.567961811988212162e+00,-4.555118073982010740e-01,3.349494078233376637e+00,-8.541385686304026059e-01,-2.147609585173580804e+00,1.209951335151694618e+00,1.372124731099487072e+00,-1.294528523116144303e+00
6.778576706788648210e-01,7.684155688896036906e+01,1.050430662879324295e+01,-6.583042541945135717e+00,-4.207280296692186838e-01,3.345054653529238919e+00,-8.848955131778477590e-01,-2.132761119969414754e+00,1.236194005163337550e+00,1.350000168873868978e+00,-1.314810174529344344e+00
6.783654292336804836e-01,7.696231822553895086e+01,1.044431075876244641e+01,-6.597885456337078125e+00,-3.859019695422616358e-01,3.340297213129580722e+00,-9.155481519149167857e-01,-2.117520139287285996e+00,1.262158222283604525e+00,1.327464968698351289e+00,-1.334620940207709161e+00
6.788731877884961463e-01,7.708292828942579433e+01,1.038409954780368949e+01,-6.612489520512313312e+00,-3.510357550914801061e-01,3.335221686747644743e+00,-9.460921905651701325e-01,-2.101888781824329921e+00,1.287837427280922098e+00,1.304525117909801413e+00,-1.353952788548197450e+00
6.793809463433116980e-01,7.720338485452339228e+01,1.032367359853235023e+01,-6.626853706569539426e+00,-3.161315235890706510e-01,3.329828036271842873e+00,-9.765233381524419665e-01,-2.085869269815311622e+00,1.313225113819664225e+00,1.281186761511560857e+00,-1.372797856075708811e+00
6.798887048981273606e-01,7.732368568700633205e+01,1.026303352209137820e+01,-6.640976993430697917e+00,-2.811914213747889191e-01,3.324116255807128884e+00,-1.006837307664792514e+00,-2.069463908414243214e+00,1.338314830219337725e+00,1.257456198984164386e+00,-1.391148450341332943e+00
6.803964634529430233e-01,7.744382854532756255e+01,1.020217993817186475e+01,-6.654858366913982692e+00,-2.462176037247819638e-01,3.318086371715751604e+00,-1.037029816717602415e+00,-2.052675085075485573e+00,1.363100181199562222e+00,1.233339881112811343e+00,-1.408997052767557046e+00
6.809042220077585750e-01,7.756381118022510179e+01,1.014111347503330407e+01,-6.668496819807094411e+00,-2.112122347195952154e-01,3.311738442657368164e+00,-1.067096588215935782e+00,-2.035505268934263867e+00,1.387574829610940697e+00,1.208844406831488527e+00,-1.426336321440507593e+00
6.814119805625743487e-01,7.768363133472925597e+01,1.007983476952360391e+01,-6.681891351940719481e+00,-1.761774871114151764e-01,3.305072559628520423e+00,-1.097033351016116764e+00,-2.017957010186621769e+00,1.411732498151783588e+00,1.183976520083788175e+00,-1.443159093849188501e+00
6.819197391173899003e-01,7.780328674416961121e+01,1.001834446709912285e+01,-6.695040970262189362e+00,-1.411155421906696295e-01,3.298088846001504759e+00,-1.126835840586417614e+00,-2.000032939468883608e+00,1.435566971070596054e+00,1.158743106700506509e+00,-1.459458389571666403e+00
6.824274976722054520e-01,7.792277513618311957e+01,9.956643221844144520e+00,-6.707944688909421416e+00,-1.060285896516889315e-01,3.290787457562573071e+00,-1.156499799667111361e+00,-1.981735767236469492e+00,1.459072095854539342e+00,1.133151191293809257e+00,-1.475227412908337365e+00
6.829352562270212257e-01,7.804209423072178708e+01,9.894731696490421058e+00,-6.720601529285038289e+00,-7.091882745775457408e-02,3.283168582549531589e+00,-1.186020978929608560e+00,-1.963068283142228143e+00,1.482241784903633786e+00,1.107207934168204400e+00,-1.490459555462121832e+00
6.834430147818367773e-01,7.816124174006094449e+01,9.832610562436496338e+00,-6.733010520130695120e+00,-3.578846170539362603e-02,3.275232441688709972e+00,-1.215395137634802669e+00,-1.944033355414221953e+00,1.505070017190813125e+00,1.080920628248212889e+00,-1.505148398665661746e+00
6.839507733366523290e-01,7.828021536880807218e+01,9.770280499766581528e+00,-6.745170697601687415e+00,-6.397064877752267620e-04,3.266979288231268264e+00,-1.244618044290741299e+00,-1.924633930232880097e+00,1.527550839907911406e+00,1.054296696022637647e+00,-1.519287716255572462e+00
6.844585318914679917e-01,7.839901281391161092e+01,9.707742197269480400e+00,-6.757081105341721461e+00,3.452521624250137755e-02,3.258409407988902551e+00,-1.273685477309381531e+00,-1.904873031107679360e+00,1.549678370097400393e+00,1.027343686505640230e+00,-1.532871476693628665e+00
6.849662904462836543e-01,7.851763176467009941e+01,9.644996352457212652e+00,-6.768740794557925433e+00,6.970407681142087863e-02,3.249523119368916468e+00,-1.302593225662593834e+00,-1.884753758253245648e+00,1.571446796270002944e+00,1.000069272214483718e+00,-1.545893845534970223e+00
6.854740490010993170e-01,7.863606990274189457e+01,9.582043671583400979e+00,-6.780148824096086102e+00,1.048946379623566516e-01,3.240320773408642552e+00,-1.331337089537398155e+00,-1.864279287964884624e+00,1.592850380008170141e+00,9.724812461639510408e-01,-1.558349187743314213e+00
6.859818075559148687e-01,7.875432490215490589e+01,9.518884869661482284e+00,-6.791304260516105806e+00,1.400946549955898179e-01,3.230802753809252970e+00,-1.359912880990379769e+00,-1.843452871993582098e+00,1.613883457555381984e+00,9.445875188774924824e-01,-1.570232069953153564e+00
6.864895661107305314e-01,7.887239442931692679e+01,9.455520670482655987e+00,-6.802206178167675255e+00,1.753018759086331091e-01,3.220969476968919665e+00,-1.388316424601345744e+00,-1.822277836920421779e+00,1.634540441391315824e+00,9.163961154150378485e-01,-1.581537262678964550e+00
6.869973246655461940e-01,7.899027614302600853e+01,9.391951806633755950e+00,-6.812853659266163042e+00,2.105140415372341867e-01,3.210821392015365650e+00,-1.416543558126134084e+00,-1.800757583530496531e+00,1.654815821792822383e+00,8.879151724175666782e-01,-1.592259742471389350e+00
6.875050832203617457e-01,7.910796769448130306e+01,9.328179019514767134e+00,-6.823245793968732542e+00,2.457288856972026370e-01,3.200358980837767930e+00,-1.444590133148680566e+00,-1.778895586186224786e+00,1.674704168380778846e+00,8.591529351683264704e-01,-1.602394694020437660e+00
6.880128417751774084e-01,7.922546672729427542e+01,9.264203059356169945e+00,-6.833381680450687057e+00,2.809441353270000219e-01,3.189582758118026273e+00,-1.472452015732300001e+00,-1.756695392200110506e+00,1.694200131652793706e+00,8.301177546707459998e-01,-1.611937512205682932e+00
6.885206003299930710e-01,7.934277087750007240e+01,9.200024685236165567e+00,-6.843260424982014811e+00,3.161575106310089422e-01,3.178493271361421346e+00,-1.500125087070117047e+00,-1.734160621206996655e+00,1.713298444501715867e+00,8.008180847431077831e-01,-1.620883804093439906e+00
6.890283588848086227e-01,7.945987777356926074e+01,9.135644665097604644e+00,-6.852881142004167536e+00,3.513667252236296612e-01,3.167091100926625380e+00,-1.527605244134755846e+00,-1.711294964535722718e+00,1.731993923720023698e+00,7.712624791298672289e-01,-1.629229390880957196e+00
6.895361174396243964e-01,7.957678503642009105e+01,9.071063775764640624e+00,-6.862242954207073531e+00,3.865694862741517746e-01,3.155376860055068011e+00,-1.554888400327259390e+00,-1.688102184580212661e+00,1.750281471490072072e+00,7.414595886296505567e-01,-1.636970309787606048e+00
6.900438759944399481e-01,7.969349027943054864e+01,9.006282802959450606e+00,-6.871344992606328361e+00,4.217634946522481609e-01,3.143351194899723033e+00,-1.581970486125106712e+00,-1.664586114170101716e+00,1.768156076860111892e+00,7.114181582400694870e-01,-1.644102815893042857e+00
6.905516345492554997e-01,7.980999110845145594e+01,8.941302541318350450e+00,-6.880186396620661782e+00,4.569464450744253892e-01,3.131014784553188601e+00,-1.608847449729597034e+00,-1.640750655940673042e+00,1.785612817206261083e+00,6.811470243190633767e-01,-1.650623383922409593e+00
6.910593931040712734e-01,7.992628512181933331e+01,8.876123794408004031e+00,-6.888766314149589398e+00,4.921160262510828609e-01,3.118368341075193673e+00,-1.635515257712325532e+00,-1.616599781702344307e+00,1.802646859680240299e+00,6.506551117630694492e-01,-1.656528709978496883e+00
6.915671516588868251e-01,8.004236991036954407e+01,8.810747374741419335e+00,-6.897083901651275717e+00,5.272699210343128051e-01,3.105412609519473843e+00,-1.661969895660857954e+00,-1.592137531809606932e+00,1.819253462642954400e+00,6.199514312019028806e-01,-1.661815713220911261e+00
6.920749102137023767e-01,8.015824305745032063e+01,8.745174103793459608e+00,-6.905138324220663648e+00,5.624058065666255324e-01,3.092148367959960176e+00,-1.688207368823742005e+00,-1.567368014529301190e+00,1.835427977083994300e+00,5.890450762101973048e-01,-1.666481537492261245e+00
6.925826687685181504e-01,8.027390213893653481e+01,8.679404812016418447e+00,-6.912928755667780756e+00,5.975213544302648838e-01,3.078576427516389380e+00,-1.714223702754595013e+00,-1.542295405408446562e+00,1.851165848026902649e+00,5.579452205356797423e-01,-1.670523552891311603e+00
6.930904273233337021e-01,8.038934472324389446e+01,8.613440338855413714e+00,-6.920454378596274658e+00,6.326142307972821843e-01,3.064697632379293601e+00,-1.740014943955414672e+00,-1.516923946641525189e+00,1.866462615920301271e+00,5.266611153441524973e-01,-1.673939357293151797e+00
6.935981858781493647e-01,8.050456837134379384e+01,8.547281532763243206e+00,-6.927714384482196230e+00,6.676820965805374541e-01,3.050512859834283663e+00,-1.765577160519210320e+00,-1.491257946437084980e+00,1.881313918014916986e+00,4.952020864810225964e-01,-1.676726777816361036e+00
6.941059444329650274e-01,8.061957063677807866e+01,8.480929251215389542e+00,-6.934707973752967547e+00,7.027226075852528453e-01,3.036023020285782970e+00,-1.790906442771699636e+00,-1.465301778383933939e+00,1.895715489726382819e+00,4.635775317497037307e-01,-1.678883872237161290e+00
6.946137029877805791e-01,8.073434906567425173e+01,8.414384360724667999e+00,-6.941434355866589634e+00,7.377334146614287214e-01,3.021229057280095720e+00,-1.815998903912295681e+00,-1.439059880816716319e+00,1.909663165983924271e+00,4.317969182066390132e-01,-1.680408930350582697e+00
6.951214615425962418e-01,8.084890119676120435e+01,8.347647736855579481e+00,-6.947892749391076705e+00,7.727121638570366713e-01,3.006131947527821868e+00,-1.840850680654303240e+00,-1.412536756180901243e+00,1.923152882564890920e+00,3.998697794729879629e-01,-1.681300475278609596e+00
6.956292200974117934e-01,8.096322456138486245e+01,8.280720264238661699e+00,-6.954082382084087577e+00,8.076564965718735500e-01,2.990732700925691656e+00,-1.865457933864268281e+00,-1.385736970397308587e+00,1.936180677415106688e+00,3.678057130631133820e-01,-1.681557264725337619e+00
6.961369786522274561e-01,8.107731668352455756e+01,8.213602836584422917e+00,-6.960002490972803990e+00,8.425640497122774963e-01,2.975032360577718471e+00,-1.889816849200606663e+00,-1.358665152225984052e+00,1.948742691955098083e+00,3.356143777296609620e-01,-1.681178292179117406e+00
6.966447372070431188e-01,8.119117507980936921e+01,8.146296356697250829e+00,-6.965652322434008781e+00,8.774324558465060875e-01,2.959032002815764173e+00,-1.913923637751367757e+00,-1.331325992629607935e+00,1.960835172372136892e+00,3.033054908254351201e-01,-1.680162788061704715e+00
6.971524957618586704e-01,8.130479725953506431e+01,8.078801736488928853e+00,-6.971031132274402964e+00,9.122593433609631486e-01,2.942732737219432515e+00,-1.937774536671285519e+00,-1.303724244136271082e+00,1.972454470898162615e+00,2.708888256818815510e-01,-1.678510220824406263e+00
6.976602543166744441e-01,8.141818072468130651e+01,8.011119896992036971e+00,-6.976138185811129766e+00,9.470423366171403234e-01,2.926135706635342615e+00,-1.961365809817988914e+00,-1.275864720201728364e+00,1.983597047073522246e+00,2.383742090043141637e-01,-1.676220297991207975e+00
6.981680128714899958e-01,8.153132296992873762e+01,7.943251768373301047e+00,-6.980972757952514485e+00,9.817790561092250012e-01,2.909242087195824666e+00,-1.984693748387381884e+00,-1.247752294571176535e+00,1.994259468996547824e+00,2.057715182839190415e-01,-1.673292967148930499e+00
6.986757714263055474e-01,8.164422148267715329e+01,7.875198289946386154e+00,-6.985534133279052149e+00,1.016467118622654375e+00,2.892053088336891342e+00,-2.007754671548338976e+00,-1.219391900640324877e+00,2.004438414559023052e+00,1.730906792262878469e-01,-1.669728416884355582e+00
6.991835299811213211e-01,8.175687374306347976e+01,7.806960410184682786e+00,-6.989821606124590581e+00,1.051104137393314097e+00,2.874569952815621221e+00,-2.030544927076549655e+00,-1.190788530815999557e+00,2.014130672667462818e+00,1.403416631967555617e-01,-1.665527077668353506e+00
6.996912885359368728e-01,8.186927722397985008e+01,7.738539086734105510e+00,-6.993834480657726616e+00,1.085687722267379751e+00,2.856793956726979999e+00,-2.053060891987485093e+00,-1.161947235876284790e+00,2.023333144450207843e+00,1.075344846825307954e-01,-1.660689622687026912e+00
7.001990470907525355e-01,8.198142939109285976e+01,7.669935286425090482e+00,-6.997572070963464341e+00,1.120215479862225472e+00,2.838726409519851668e+00,-2.075298973168783423e+00,-1.132873124329869308e+00,2.032042844450453689e+00,7.467919877125961392e-02,-1.655216968619821483e+00
7.007068056455681981e-01,8.209332770286211201e+01,7.601149985285079680e+00,-7.001033701125046527e+00,1.154685013727730469e+00,2.820368654012614495e+00,-2.097255608011610484e+00,-1.103571361775120607e+00,2.040256901805024281e+00,4.178589864659998376e-02,-1.649110276364668781e+00
7.012145642003837498e-01,8.220496961055981444e+01,7.532184168550230652e+00,-7.004218705306036519e+00,1.189093924508625388e+00,2.801722066407950962e+00,-2.118927265041405050e+00,-1.074047170258378259e+00,2.047972561409066028e+00,8.864713100249499433e-03,-1.642370951710096172e+00
7.017223227551994125e-01,8.231635255829046116e+01,7.463038830677213298e+00,-7.007126427832613302e+00,1.223439810107452397e+00,2.782788056307087032e+00,-2.140310444547747881e+00,-1.044305827631807126e+00,2.055187185066548849e+00,-2.407419593920634426e-02,-1.635000645954343135e+00
7.022300813100150751e-01,8.242747398301051476e+01,7.393714975354848562e+00,-7.009756223276077947e+00,1.257720265848252694e+00,2.763568066723429695e+00,-2.161401679213419413e+00,-1.014352666910731449e+00,2.061898252626612749e+00,-5.702063586071259849e-02,-1.627001256471501067e+00
7.027378398648306268e-01,8.253833131454908312e+01,7.324213615515225761e+00,-7.012107456535598971e+00,1.291932884641167067e+00,2.744063574095475744e+00,-2.182197534742759792e+00,-9.841930756302741390e-01,2.068103363105784798e+00,-8.996438580861076950e-02,-1.618374927224598636e+00
7.032455984196462895e-01,8.264892197562829779e+01,7.254535773344917615e+00,-7.014179502921155773e+00,1.326075257147639963e+00,2.724276088299182774e+00,-2.202694610489144722e+00,-9.538324952015693192e-01,2.073800235796013247e+00,-1.228951991036648650e-01,-1.609124049225721942e+00
7.037533569744619522e-01,8.275924338188421814e+01,7.184682480295912832e+00,-7.015971748236735195e+00,1.360144971946427139e+00,2.704207152659688695e+00,-2.222889540081709470e+00,-9.232764202674077492e-01,2.078986711358574269e+00,-1.558028056474218825e-01,-1.599251260943156172e+00
7.042611155292776148e-01,8.286929294188823292e+01,7.114654777096160565e+00,-7.017483588863690613e+00,1.394139615700416224e+00,2.683858343962325144e+00,-2.242778992051277065e+00,-8.925303980572236728e-01,2.083660752903768731e+00,-1.886769143099469304e-01,-1.588759448655407525e+00
7.047688740840931665e-01,8.297906805716836232e+01,7.044453713760255198e+00,-7.018714431844406576e+00,1.428056773324086981e+00,2.663231272463147725e+00,-2.262359670455489358e+00,-8.616000277417075193e-01,2.087820447056558226e+00,-2.215072153007184852e-01,-1.577651746752419148e+00
7.052766326389088292e-01,8.308856612223141269e+01,6.974080349599493189e+00,-7.019663694966107315e+00,1.461894028151877523e+00,2.642327581898671340e+00,-2.281628315503177795e+00,-8.304909597866698689e-01,2.091464005007966254e+00,-2.542833825229926514e-01,-1.565931537983594302e+00
7.057843911937244918e-01,8.319778452458498919e+01,6.903535753232035610e+00,-7.020330806844920168e+00,1.495648962107185342e+00,2.621148949495073932e+00,-2.300581704177888653e+00,-7.992088953064802048e-01,2.094589763552338280e+00,-2.869950759113364391e-01,-1.553602453652903836e+00
7.062921497485400435e-01,8.330672064475990624e+01,6.832821002592843307e+00,-7.020715207010153946e+00,1.529319155872126634e+00,2.599697085976776290e+00,-2.319216650860624007e+00,-7.677595854169578793e-01,2.097196186110466876e+00,-3.196319437524717255e-01,-1.540668373761006515e+00
7.067999083033557062e-01,8.341537185633332285e+01,6.761937184943104917e+00,-7.020816345988810880e+00,1.562902189058198887e+00,2.577973735574300651e+00,-2.337530007951882816e+00,-7.361488305875800719e-01,2.099281863738576615e+00,-3.521836249895480275e-01,-1.527133427094323537e+00
7.073076668581713689e-01,8.352373552595145156e+01,6.690885396879924230e+00,-7.020633685390293088e+00,1.596395640377469727e+00,2.555980676031620380e+00,-2.355518666492751656e+00,-7.043824799933255942e-01,2.100845516123096779e+00,-3.846397515095107966e-01,-1.513001991261140988e+00
7.078154254129869205e-01,8.363180901335339001e+01,6.619666744345320986e+00,-7.020166697991350624e+00,1.629797087814750745e+00,2.533719718612756466e+00,-2.373179556785361299e+00,-6.724664308657750666e-01,2.101885992561340455e+00,-4.169899504139722435e-01,-1.498278692674680945e+00
7.083231839678025832e-01,8.373958967139473941e+01,6.548282342635349806e+00,-7.019414867821252457e+00,1.663104108800383285e+00,2.511192708107833571e+00,-2.390509649012459548e+00,-6.404066278437889892e-01,2.102402272928003857e+00,-4.492238462732605075e-01,-1.482968406483209156e+00
7.088309425226182459e-01,8.384707484607142192e+01,6.476733316409037045e+00,-7.018377690247144862e+00,1.696314280383749429e+00,2.488401522838493030e+00,-2.407505953856157177e+00,-6.082090623236364735e-01,2.102393468627475226e+00,-4.813310633637284397e-01,-1.467076256447101823e+00
7.093387010774337975e-01,8.395426187654457806e+01,6.405020799696668377e+00,-7.017054672059673592e+00,1.729425179407766633e+00,2.465348074662573996e+00,-2.424165523116040166e+00,-5.758797718083994432e-01,2.101858823532057663e+00,-5.133012278885809021e-01,-1.450607614762902120e+00
7.098464596322494602e-01,8.406114809516509467e+01,6.333145935908349067e+00,-7.015445331558830766e+00,1.762434382683909950e+00,2.442034308978313639e+00,-2.440485450326369765e+00,-5.434248392570328878e-01,2.100797714906040170e+00,-5.451239701817771621e-01,-1.433568101834475028e+00
7.103542181870651229e-01,8.416773082749807600e+01,6.261109877842449656e+00,-7.013549198639918103e+00,1.795339467167908376e+00,2.418462204727857667e+00,-2.456462871372352197e+00,-5.108503924328575696e-01,2.099209654315430384e+00,-5.767889268951902348e-01,-1.415963585990964502e+00
7.108619767418806745e-01,8.427400739234906268e+01,6.188913787693084423e+00,-7.011365814879914282e+00,1.828138010136631797e+00,2.394633774400058535e+00,-2.472094965106015341e+00,-4.781626032512675817e-01,2.097094288523865036e+00,-6.082857431694217443e-01,-1.397800183151981512e+00
7.113697352966963372e-01,8.437997510178917082e+01,6.116558837058197362e+00,-7.008894733623904472e+00,1.860827589365276813e+00,2.370551064032766497e+00,-2.487378953960908134e+00,-4.453676871271570192e-01,2.094451400374076400e+00,-6.396040747875224586e-01,-1.379084256439618850e+00
7.118774938515119999e-01,8.448563126118118305e+01,6.044046206947030875e+00,-7.006135520071787859e+00,1.893405783305531775e+00,2.346216153214401690e+00,-2.502312104566175144e+00,-4.124719023216409930e-01,2.091280909655308218e+00,-6.707335903122253473e-01,-1.359822415737499401e+00
7.123852524063276626e-01,8.459097316920589549e+01,5.971377087787407056e+00,-7.003087751365202784e+00,1.925870171264486563e+00,2.321631155084908471e+00,-2.516891728359835767e+00,-3.794815492882332997e-01,2.087582873956576712e+00,-7.016639732064551271e-01,-1.340021517196825496e+00
7.128930109611432142e-01,8.469599811788847887e+01,5.898552679433100465e+00,-6.999751016674722770e+00,1.958218333584178739e+00,2.296798216336208398e+00,-2.531115182201244540e+00,-3.464029700186368466e-01,2.083357489505854865e+00,-7.323849239370028297e-01,-1.319688662689587400e+00
7.134007695159588769e-01,8.480070339262550760e+01,5.825574191170587390e+00,-6.996124917287136924e+00,1.990447851822029213e+00,2.271719517211779227e+00,-2.544979868982718774e+00,-3.132425473877007427e-01,2.078605091994865539e+00,-7.628861620616966821e-01,-1.298831199208392739e+00
7.139085280707745396e-01,8.490508626354055366e+01,5.752442841098252657e+00,-6.992209065138580648e+00,2.022556309831999855e+00,2.246397263065964101e+00,-2.558483238361911827e+00,-2.800066637166270245e-01,2.073326141906905118e+00,-7.931575586693420110e-01,-1.277456638781004683e+00
7.144162866255900912e-01,8.500914395608201346e+01,5.679159853514105905e+00,-6.988003075730214952e+00,2.054541299241517738e+00,2.220833638355811601e+00,-2.571622786974008257e+00,-2.467014780595064294e-01,2.067521134622448464e+00,-8.231898421388976761e-01,-1.255572209783335502e+00
7.149240451804057539e-01,8.511287375212364736e+01,5.605726465943873471e+00,-6.983506585240705000e+00,2.086400410407790673e+00,2.195030895075613664e+00,-2.584396057019238135e+00,-2.133333532388005938e-01,2.061190759461871913e+00,-8.529732289383454846e-01,-1.233185679818603608e+00
7.154318037352214166e-01,8.521627293481685683e+01,5.532143925917376137e+00,-6.978719243682344420e+00,2.118131234784947914e+00,2.168991326252752927e+00,-2.596800638673560258e+00,-1.799087270771613234e-01,2.054335860932803737e+00,-8.824978439749041614e-01,-1.210305128022291177e+00
7.159395622900369682e-01,8.531933877627282925e+01,5.458413490149089498e+00,-6.973640713020474280e+00,2.149731366074076000e+00,2.142717256206240428e+00,-2.608834170805804487e+00,-1.464340648649541943e-01,2.046957421805654764e+00,-9.117538725437331903e-01,-1.186938853290582463e+00
7.164473208448527419e-01,8.542206853750900564e+01,5.384536424538600485e+00,-6.968270667233817939e+00,2.181198400409101623e+00,2.116211040374719410e+00,-2.620494341428356577e+00,-1.129158580866397865e-01,2.039056562935037675e+00,-9.407315635917027352e-01,-1.163095370614807056e+00
7.169550793996682936e-01,8.552445946851069891e+01,5.310514004175575842e+00,-6.962608792383734979e+00,2.212529936547479537e+00,2.089475065144875021e+00,-2.631778888152358054e+00,-7.936062314264596962e-02,2.030634543080997556e+00,-9.694212329807224693e-01,-1.138783407418771487e+00
7.174628379544838452e-01,8.562650880840844536e+01,5.236347513348618143e+00,-6.956654786692350712e+00,2.243723576065950187e+00,2.062511747680035423e+00,-2.642685598647509071e+00,-4.577490006644380216e-02,2.021692758729971562e+00,-9.978132667508777809e-01,-1.114011899898771807e+00
7.179705965092996189e-01,8.572821378577025087e+01,5.162038245558687954e+00,-6.950408360629617199e+00,2.274776923561074859e+00,2.035323535749200996e+00,-2.653212311106370347e+00,-1.216525123714323753e-02,2.012232743915565614e+00,-1.025898124383097132e+00,-1.088789989366511834e+00
7.184783550641151706e-01,8.582957161900907295e+01,5.087587503536808775e+00,-6.943869237009276496e+00,2.305687586854676674e+00,2.007912907556406168e+00,-2.663356914713214341e+00,2.146173991253086388e-02,2.002256170039105498e+00,-1.053666342061478023e+00,-1.063127018594832718e+00
7.189861136189308333e-01,8.593057951690613550e+01,5.012996599265719055e+00,-6.937037151093704779e+00,2.336453177204318443e+00,1.980282371570287747e+00,-2.673117350117463875e+00,5.509947019302274818e-02,1.991764845689929064e+00,-1.081108535935380921e+00,-1.037032528166144107e+00
7.194938721737463849e-01,8.603123467924886825e+01,4.938266854006215567e+00,-6.929911850707691556e+00,2.367071309518516298e+00,1.952434466354131315e+00,-2.682491609911622277e+00,8.874131795916451182e-02,1.980760716465508331e+00,-1.108215405381024254e+00,-1.010516252823800087e+00
7.200016307285620476e-01,8.613153429758460788e+01,4.863399598327408313e+00,-6.922493096361102438e+00,2.397539602577002160e+00,1.924371760396112130e+00,-2.691477739113794954e+00,1.223806444161715246e-01,1.969245864791301592e+00,-1.134977736262864356e+00,-9.835881178261663971e-01
7.205093892833777103e-01,8.623147555608929338e+01,4.788396172141522911e+00,-6.914780661380458326e+00,2.427855679255785049e+00,1.896096851939961692e+00,-2.700073835654724252e+00,1.560107949301354768e-01,1.957222509740421446e+00,-1.161386404194526989e+00,-9.562582353035862237e-01
7.210171478381932619e-01,8.633105563255166714e+01,4.713257924742789484e+00,-6.906774332049413267e+00,2.458017166757188399e+00,1.867612368815894763e+00,-2.708278050869391773e+00,1.896251003432181670e-01,1.944693006853056350e+00,-1.187432377799460648e+00,-9.285369006180934637e-01
7.215249063930089246e-01,8.643027169947266941e+01,4.637986214850630340e+00,-6.898473907758135404e+00,2.488021696844786135e+00,1.838920968271865908e+00,-2.716088589993161939e+00,2.232168782934536022e-01,1.931659847955669917e+00,-1.213106721971232593e+00,-9.004345887259388448e-01
7.220326649478245873e-01,8.652912092528008259e+01,4.562582410657216592e+00,-6.889879201161601685e+00,2.517866906083201073e+00,1.810025336805194840e+00,-2.723503712662462828e+00,2.567794345391224420e-01,1.918125660979994818e+00,-1.238400601133442303e+00,-8.719619505429626605e-01
7.225404235026401389e-01,8.662760047565851096e+01,4.487047889879226759e+00,-6.880990038346791238e+00,2.547550436082842040e+00,1.780928189994487321e+00,-2.730521733420022468e+00,2.903060642877804964e-01,1.904093209781798413e+00,-1.263305282499318283e+00,-8.431298093127508331e-01
7.230481820574559126e-01,8.672570751499478092e+01,4.411384039813733615e+00,-6.871806259008770290e+00,2.577069933749597919e+00,1.751632272331826279e+00,-2.737141022224658826e+00,3.237900535299664817e-01,1.889565393959391049e+00,-1.287812139331008243e+00,-8.139491569775415547e-01
7.235559406122714643e-01,8.682343920793823600e+01,4.335592257398758420e+00,-6.862327716635720165e+00,2.606423051539286995e+00,1.722140357055442106e+00,-2.743360004965585741e+00,3.572246803773547752e-01,1.874545248671993791e+00,-1.311912654198396533e+00,-7.844311505520945582e-01
7.240636991670870160e-01,8.692079272107685028e+01,4.259673949277590133e+00,-6.852554278702820412e+00,2.635607447717206231e+00,1.692455245982514178e+00,-2.749177163981305849e+00,3.906032164057511302e-01,1.859035944457782641e+00,-1.335598422237740834e+00,-7.545871085001706335e-01
7.245714577219027897e-01,8.701776522472830777e+01,4.183630531867710722e+00,-6.842485826875068788e+00,2.664620786622459381e+00,1.662579769342424463e+00,-2.754591038583023899e+00,4.239189280025587037e-01,1.843040787051779095e+00,-1.358861154409851446e+00,-7.244285071139516807e-01
7.250792162767183413e-01,8.711435389484623215e+01,4.107463431434007717e+00,-6.832122257219010564e+00,2.693460738937180743e+00,1.632516785610343302e+00,-2.759600225582601318e+00,4.571650777188581705e-01,1.826563217203518885e+00,-1.381692680757920844e+00,-6.939669768962720697e-01
7.255869748315338930e-01,8.721055591504219251e+01,4.031174084165982663e+00,-6.821463480423342496e+00,2.722124981960776680e+00,1.602269181341037463e+00,-2.764203379825084017e+00,4.903349256262266032e-01,1.809606810494446272e+00,-1.404084953665094559e+00,-6.632142989455537263e-01
7.260947333863496667e-01,8.730636847872261797e+01,3.954763936259406698e+00,-6.810509422028435900e+00,2.750611199889000158e+00,1.571839871003064104e+00,-2.768399214725755009e+00,5.234217306780977186e-01,1.792175277155116486e+00,-1.426030051111634833e+00,-6.321824013436129208e-01
7.266024919411652183e-01,8.740178879134086287e+01,3.878234444002492509e+00,-6.799260022664804559e+00,2.778917084097839663e+00,1.541231796813397725e+00,-2.772186502811726960e+00,5.564187520756346261e-01,1.774272461882237417e+00,-1.447520179931673923e+00,-6.008833555463807263e-01
7.271102504959808810e-01,8.749681407276520417e+01,3.801587073865674959e+00,-6.787715238300386034e+00,2.807040333432567536e+00,1.510447928572108633e+00,-2.775564076268111968e+00,5.893192506385120932e-01,1.755902343655335596e+00,-1.468547679069806655e+00,-5.693293727771577828e-01
7.276180090507965437e-01,8.759144155976137824e+01,3.724823302596427688e+00,-6.775875040496825541e+00,2.834978654501401962e+00,1.479491263497680231e+00,-2.778530827488701060e+00,6.221164901799830504e-01,1.737069035553373997e+00,-1.489105022837121872e+00,-5.375328004229888990e-01
7.281257676056120953e-01,8.768566850859093620e+01,3.647944617317744331e+00,-6.763739416674598992e+00,2.862729761974306619e+00,1.448364826062407351e+00,-2.781085709631222258e+00,6.548037388868281905e-01,1.717776784571019233e+00,-1.509184824167061567e+00,-5.055061184336065994e-01
7.286335261604277580e-01,8.777949216775051866e+01,3.570952513872849732e+00,-6.751308367926616150e+00,2.890291378083822416e+00,1.417071666872483426e+00,-2.783227736042264144e+00,6.873742719905311382e-01,1.698029968544930934e+00,-1.528779840791947509e+00,-4.732619248764560194e-01
7.291412847152434207e-01,8.787290974022809564e+01,3.493848494711929042e+00,-6.738581905868127109e+00,2.917661231532909127e+00,1.385614860807112825e+00,-2.784955976776591680e+00,7.198213733214402499e-01,1.677833083782025003e+00,-1.547882967155690626e+00,-4.408129090339936718e-01
7.296490432700589723e-01,8.796591845225066209e+01,3.416634073034742425e+00,-6.725560058408492026e+00,2.944837059561973724e+00,1.353997509232368168e+00,-2.786269562258378407e+00,7.521383335266709214e-01,1.657190754011238054e+00,-1.566487232927570972e+00,-4.081718784053493532e-01
7.301568018248746350e-01,8.805851552582240060e+01,3.339310771131852817e+00,-6.712242867650199507e+00,2.971816607621393658e+00,1.322222739243962719e+00,-2.787167684459896044e+00,7.843184535424116977e-01,1.636107733440833156e+00,-1.584585819061068435e+00,-3.753517522672530360e-01
7.306645603796902977e-01,8.815069817790914897e+01,3.261880120322103060e+00,-6.698630389870537272e+00,2.998597629550118882e+00,1.290293703355600563e+00,-2.787649597121673928e+00,8.163550460479597204e-01,1.614588905491229243e+00,-1.602172060249946295e+00,-3.423655557713640718e-01
7.311723189345059604e-01,8.824246362047620096e+01,3.184343660940143206e+00,-6.684722695572147266e+00,3.025177887775884589e+00,1.258213579208700805e+00,-2.787714615984480115e+00,8.482414368759794154e-01,1.592639281537229001e+00,-1.619239447179910751e+00,-3.092264142752034761e-01
7.316800774893215120e-01,8.833380906052636306e+01,3.106702942323662953e+00,-6.670519869533540813e+00,3.051555153516371632e+00,1.225985569280295451e+00,-2.787362119021133733e+00,8.799709664257526764e-01,1.570263999647164121e+00,-1.635781628775760721e+00,-2.759475476840258512e-01
7.321878360441370637e-01,8.842473170013849426e+01,3.028959522800141357e+00,-6.656022010859526716e+00,3.077727206981374586e+00,1.193612900589022585e+00,-2.786591546668139241e+00,9.115369910794974828e-01,1.547468323318908379e+00,-1.651792414444077428e+00,-2.425422648035484574e-01
7.326955945989528374e-01,8.851522873650628753e+01,2.951114969673269250e+00,-6.641229233031602064e+00,3.103691837575930368e+00,1.161098824399277252e+00,-2.785402402057146620e+00,9.429328846216898929e-01,1.524257640212803411e+00,-1.667265776311413594e+00,-2.090239577036061003e-01
7.332033531537683890e-01,8.860529736197736383e+01,2.873170859209070116e+00,-6.626141663958289740e+00,3.129446844104393222e+00,1.128446615923537788e+00,-2.783794251246243245e+00,9.741520396613800870e-01,1.500637460881504515e+00,-1.682195851457982672e+00,-1.754060960927446011e-01
7.337111117085839407e-01,8.869493476409319044e+01,2.795128776621311761e+00,-6.610759446025354258e+00,3.154990034975596380e+00,1.095659574022685545e+00,-2.781766723451061463e+00,1.005187869057671879e+00,1.476613417496622560e+00,-1.696576944146931165e+00,-1.417022217035691090e-01
7.342188702633997144e-01,8.878413812562888552e+01,2.716990316056822063e+00,-6.595082736146020252e+00,3.180319228408891252e+00,1.062741020904587552e+00,-2.779319511275720522e+00,1.036033807348106128e+00,1.452191262572352759e+00,-1.710403528049062594e+00,-1.079259426891253648e-01
7.347266288182152660e-01,8.887290462463352014e+01,2.638757080580397929e+00,-6.579111705811116373e+00,3.205432252641175594e+00,1.029694301820802682e+00,-2.776452370943594872e+00,1.066683312180089604e+00,1.427376867685987927e+00,-1.723670248463088805e+00,-7.409092803016564810e-02
7.352343873730309287e-01,8.896123143447113080e+01,2.560430682159010818e+00,-6.562846541139105483e+00,3.230326946135000821e+00,9.965227847612899703e-01,-2.773165122527897708e+00,1.097129865745472443e+00,1.402176222195230970e+00,-1.736371924531450839e+00,-4.021090195318050009e-02
7.357421459278465914e-01,8.904911572386166085e+01,2.482012741646002052e+00,-6.546287442926121969e+00,3.255001157787531518e+00,9.632298601474114097e-01,-2.769457650182104658e+00,1.127366976218009631e+00,1.376595431952519322e+00,-1.748503551451588978e+00,-6.299638359492487627e-03
7.362499044826621430e-01,8.913655465692254154e+01,2.403504888764679492e+00,-6.529434626695914012e+00,3.279452747140554791e+00,9.298189405229803084e-01,-2.765329902370197157e+00,1.157388179193932665e+00,1.350640718016178354e+00,-1.760060302682768363e+00,2.762904473484240064e-02
7.367576630374778057e-01,8.922354539321072764e+01,2.324908762091429715e+00,-6.512288322749696157e+00,3.303679584591498575e+00,8.962934602434018405e-01,-2.760781892096721979e+00,1.187187039135587874e+00,1.324318415358436862e+00,-1.771037532148432181e+00,6.156129074827521030e-02
7.372654215922934684e-01,8.931008508776481847e+01,2.246226009038702731e+00,-6.494848776216001873e+00,3.327679551605340347e+00,8.626568751630607768e-01,-2.755813697136697993e+00,1.216757150818006394e+00,1.297634971570421403e+00,-1.781430776434032914e+00,9.548321007199367383e-02
7.377731801471091311e-01,8.939617089114783255e+01,2.167458285837367438e+00,-6.477116247100423330e+00,3.351450540927575883e+00,8.289126623207401234e-01,-2.750425460265328859e+00,1.246092140778592317e+00,1.270596945563968516e+00,-1.791235756980415372e+00,1.293808855973559435e-01
7.382809387019246827e-01,8.948179994949029492e+01,2.088607257518749094e+00,-6.459091010335303196e+00,3.374990456798140581e+00,7.950643196232036747e-01,-2.744617389487554071e+00,1.275185668769818204e+00,1.243211006270353192e+00,-1.800448382272708647e+00,1.632403782323957886e-01
7.387886972567403454e-01,8.956696940453365130e+01,2.009674597896245807e+00,-6.440773355829364277e+00,3.398297215166319774e+00,7.611153655269011775e-01,-2.738389758267415708e+00,1.304031429214957960e+00,1.215483931335901158e+00,-1.809064750024734103e+00,1.970477324074418890e-01
7.392964558115560081e-01,8.965167639367409436e+01,1.930661989546655688e+00,-6.422163588517291188e+00,3.421368743906606724e+00,7.270693387178469580e-01,-2.731742905757262641e+00,1.332623152666814637e+00,1.187422605814527188e+00,-1.817081149358918513e+00,2.307889815697969915e-01
7.398042143663715597e-01,8.973591805000680210e+01,1.851571123790952678e+00,-6.403262028409224094e+00,3.444202983035589583e+00,6.929297977895650940e-01,-2.724677237026775778e+00,1.360954607269542205e+00,1.159034020857117486e+00,-1.824494062981751874e+00,2.644501536675872844e-01
7.403119729211872224e-01,8.981969150237058841e+01,1.772403700674681559e+00,-6.384069010640190278e+00,3.466797884929811779e+00,6.587003209191740760e-01,-2.717193223291807236e+00,1.389019600223487139e+00,1.130325272397806113e+00,-1.831300169354747709e+00,2.980172766227082715e-01
7.408197314760028851e-01,8.990299387539270981e+01,1.693161428948194658e+00,-6.364584885519525059e+00,3.489151414544545027e+00,6.243845055417006629e-01,-2.709291402143072514e+00,1.416811979252978526e+00,1.101303559837222057e+00,-1.837496344860901631e+00,3.314763837927757750e-01
7.413274900308184368e-01,8.998582228953449658e+01,1.613846026046099169e+00,-6.344810018580143485e+00,3.511261549633658774e+00,5.899859680223588088e-01,-2.700972377774641053e+00,1.444325634077300968e+00,1.071976184722502001e+00,-1.843079665966716796e+00,3.648135194223481870e-01
7.418352485856342104e-01,9.006817386113688428e+01,1.534459218066614561e+00,-6.324744790627820024e+00,3.533126280970375177e+00,5.555083433270910920e-01,-2.692236821212264708e+00,1.471554497884574708e+00,1.042350549424288397e+00,-1.848047411379695193e+00,3.980147440831204309e-01
7.423430071404497621e-01,9.015004570246661331e+01,1.455002739750490548e+00,-6.304389597790393651e+00,3.554743612569026823e+00,5.209552846912205437e-01,-2.683085470541544115e+00,1.498492548808700198e+00,1.012434155810617575e+00,-1.852397064201376953e+00,4.310661401032467310e-01
7.428507656952653138e-01,9.023143492175657343e+01,1.375478334459415031e+00,-6.283744851580089552e+00,3.576111561936304639e+00,4.863304633195030813e-01,-2.673519131378043312e+00,1.525133811644383552e+00,9.822346045639502865e-01,-1.856126315726249310e+00,4.639538170253536542e-01
7.433585242500810875e-01,9.031233862256432587e+01,1.295887754150022886e+00,-6.262810981130260579e+00,3.597228165023242941e+00,4.516375733752726607e-01,-2.663538716847960952e+00,1.551472398966330601e+00,9.517596980758297187e-01,-1.859233340286329694e+00,4.966639328441231349e-01
7.438662828048966391e-01,9.039275390619212658e+01,1.216232759302304345e+00,-6.241588429487044287e+00,3.618091468409796452e+00,4.168803217482009993e-01,-2.653145178441378427e+00,1.577502447712470168e+00,9.210172498091173665e-01,-1.861716329080058463e+00,5.291827093622669675e-01
7.443740413597121908e-01,9.047267787070504141e+01,1.136515118938434821e+00,-6.220077653245365212e+00,3.638699528622771240e+00,3.820624272758842976e-01,-2.642339499977203410e+00,1.603218111594518103e+00,8.900150718199443256e-01,-1.863573445295386044e+00,5.614964098495794920e-01
7.448817999145278534e-01,9.055210760979362306e+01,1.056736610618000061e+00,-6.198279124642454896e+00,3.659050416760935232e+00,3.471876256799673599e-01,-2.631122735527458012e+00,1.628613598554865760e+00,8.587610751597035685e-01,-1.864803082190244155e+00,5.935913450454940454e-01
7.453895584693435161e-01,9.063104021289656487e+01,9.768990204111854814e-01,-6.176193331585869473e+00,3.679142218681548115e+00,3.122596691352758080e-01,-2.619496009204783871e+00,1.653683172021961578e+00,8.272632670288944112e-01,-1.865403862526749723e+00,6.254538800574284130e-01
7.458973170241591788e-01,9.070947276531961734e+01,8.970041428715138654e-01,-6.153820777680964582e+00,3.698973035187137270e+00,2.772823258378841471e-01,-2.607460514948559904e+00,1.678421152160514573e+00,7.955297479422506202e-01,-1.865374637995639961e+00,6.570704411826034930e-01
7.464050755789747305e-01,9.078740234835059653e+01,8.170537810082963981e-01,-6.131161982257884446e+00,3.718540982212472201e+00,2.422593795721899035e-01,-2.595017516309670036e+00,1.702821917116476236e+00,7.635687089052168863e-01,-1.864714488630937250e+00,6.884275226532703407e-01
7.469128341337903931e-01,9.086482603937051294e+01,7.370497462586005355e-01,-6.108217480397983401e+00,3.737844191011791661e+00,2.071946292769090703e-01,-2.582168346233883138e+00,1.726879904256856779e+00,7.313884286016948399e-01,-1.863422722214843619e+00,7.195116933054244157e-01
7.474205926886060558e-01,9.094174091196079246e+01,6.569938584590143682e-01,-6.084987822959793569e+00,3.756880808346210188e+00,1.720918886101149847e-01,-2.568914406843891829e+00,1.750589611404291812e+00,6.989972705931728481e-01,-1.861498873672869703e+00,7.503096031708942348e-01
7.479283512434216075e-01,9.101814403600680237e+01,5.768879458168785224e-01,-6.061473576604408109e+00,3.775648996671391533e+00,1.369549855131766414e-01,-2.555257169219958158e+00,1.773945598066462015e+00,6.664036805291055909e-01,-1.858942704459191742e+00,7.808079899929381007e-01
7.484361097982372701e-01,9.109403247779748369e+01,4.967338448811384755e-01,-6.037675323820360873e+00,3.794146934325441478e+00,1.017877617736631657e-01,-2.541198173179190611e+00,1.796942486660313865e+00,6.336161833686049238e-01,-1.855754201932238390e+00,8.109936856652828485e-01
7.489438683530529328e-01,9.116940330012091920e+01,4.165334005129776029e-01,-6.013593662948014007e+00,3.812372815716992491e+00,6.659407258728555767e-02,-2.526739027053475972e+00,1.819574963731038775e+00,6.006433806135083042e-01,-1.851933578720513562e+00,8.408536225945487663e-01
7.494516269078684845e-01,9.124425356235634865e+01,3.362884658559179840e-01,-5.989229208203389554e+00,3.830324851513545958e+00,3.137778611873548451e-02,-2.511881407466019400e+00,1.841837781165903021e+00,5.674939475526965538e-01,-1.847481272078645542e+00,8.703748399861788165e-01
7.499593854626842582e-01,9.131858032056226193e+01,2.560009023055227484e-01,-5.964582589701470816e+00,3.848001268830045785e+00,-3.857216938513874371e-03,-2.496627059106509172e+00,1.863725757402881822e+00,5.341766305177160223e-01,-1.842397943233664570e+00,8.995444900538160926e-01
7.504671440174998098e-01,9.139238062756032832e+01,1.756725794789857353e-01,-5.939654453479056073e+00,3.865400311417615864e+00,-3.910704380332752361e-02,-2.480977794504962031e+00,1.885233778634030077e+00,5.007002441498209500e-01,-1.836684476721526904e+00,9.283498441520330324e-01
7.509749025723153615e-01,9.146565153301602891e+01,9.530537518392412366e-02,-5.914445461516974589e+00,3.882520239852614186e+00,-7.436779004924254366e-02,-2.464935493804121691e+00,1.906356800003766061e+00,4.670736686781572500e-01,-1.830341979713843159e+00,9.567782988326558602e-01
7.514826611271311352e-01,9.153839008351498308e+01,1.490117538712532053e-02,-5.888956291761870965e+00,3.899359331725841482e+00,-1.096355400476908271e-01,-2.448502104530549062e+00,1.927089846801871342e+00,4.333058472093949121e-01,-1.823371781334859554e+00,9.848173818244121414e-01
7.519904196819466868e-01,9.161059332263546651e+01,-6.553812581708329255e-02,-5.863187638147474345e+00,3.915915881831973255e+00,-1.449063674122536005e-01,-2.431679641364348221e+00,1.947428015651295752e+00,3.994057830286735777e-01,-1.815775431968671416e+00,1.012454757936027239e+00
7.524981782367622385e-01,9.168225829101744750e+01,-1.460106262391560605e-01,-5.837140210615251235e+00,3.932188202359281348e+00,-1.801763354440863996e-01,-2.414470185907457989e+00,1.967366475690846661e+00,3.653825369117303934e-01,-1.807554702556644299e+00,1.039678234882874808e+00
7.530059367915780122e-01,9.175338202642734586e+01,-2.265144156267173692e-01,-5.810814735134625764e+00,3.948174623079517609e+00,-2.154414975782401598e-01,-2.396875886450635207e+00,1.986900469752599374e+00,3.312452244484698216e-01,-1.798711583885084675e+00,1.066475769036956622e+00
7.535136953463935638e-01,9.182396156381901164e+01,-3.070475756973141124e-01,-5.784211953722688371e+00,3.963873491538017824e+00,-2.506978978310107076e-01,-2.378898957739080444e+00,2.006025315534115006e+00,2.970030133778518433e-01,-1.789248285863155097e+00,1.092835471100336520e+00
7.540214539012092265e-01,9.189399393539120808e+01,-3.876081801719000186e-01,-5.757332624463272097e+00,3.979283173244102745e+00,-2.859415712484751904e-01,-2.360541680736608861e+00,2.024736406765541119e+00,2.626651209339444515e-01,-1.779167236790974105e+00,1.118745611702125053e+00
7.545292124560248892e-01,9.196347617064073177e+01,-4.681942948082480349e-01,-5.730177521525645190e+00,3.994402051861614567e+00,-3.211685443558638386e-01,-2.341806402388558972e+00,2.043029214371415048e+00,2.282408112034765013e-01,-1.768471082618001899e+00,1.144194626918767277e+00
7.550369710108404409e-01,9.203240529641205114e+01,-5.488039774350401689e-01,-5.702747435182592639e+00,4.009228529399734064e+00,-3.563748356080957969e-01,-2.322695535383260790e+00,2.060899287627333543e+00,1.937393924945796098e-01,-1.757162686191618306e+00,1.169171123717869021e+00
7.555447295656561035e-01,9.210077833694295180e+01,-6.294352779862784075e-01,-5.675043171827985233e+00,4.023761026404014451e+00,-3.915564558413273666e-01,-2.303211557912148155e+00,2.078342255311424136e+00,1.591702147168625459e-01,-1.745245126495942545e+00,1.193663885325455976e+00
7.560524881204716552e-01,9.216859231390631635e+01,-7.100862385359199003e-01,-5.647065553993888543e+00,4.037997982147611076e+00,-4.267094087254560408e-01,-2.283357013428539695e+00,2.095353826850570478e+00,1.245426667728681824e-01,-1.732721697880898359e+00,1.217661876516617170e+00
7.565602466752873179e-01,9.223584424644816693e+01,-7.907548933331520757e-01,-5.618815420367051949e+00,4.051937854822780238e+00,-4.618296912177860536e-01,-2.263134510404986699e+00,2.111929793461516436e+00,8.986617396072393849e-02,-1.719595909281480095e+00,1.241154248829689610e+00
7.570680052301029805e-01,9.230253115122162910e+01,-8.714392688377738949e-01,-5.590293625804977573e+00,4.065579121732557866e+00,-4.969132940175940982e-01,-2.242546722089319378e+00,2.128066029286699301e+00,5.515019538823096035e-02,-1.705871483427284563e+00,1.264130345703790903e+00
7.575757637849185322e-01,9.236865004241731469e+01,-9.521373837561335485e-01,-5.561501041351402108e+00,4.078920279482693090e+00,-5.319562020218147058e-01,-2.221596386259279576e+00,2.143758492524937331e+00,2.040422139817998914e-02,-1.691552356042248295e+00,1.286579707539858841e+00
7.580835223397343059e-01,9.243419793178969712e+01,-1.032847249077451401e+00,-5.532438554251250196e+00,4.091959844173807426e+00,-5.669543947817603513e-01,-2.200286304975785256e+00,2.159003226556917010e+00,-1.436222899501871098e-02,-1.676642675034617946e+00,1.308492076685139782e+00
7.585912808945498575e-01,9.249917182867959298e+01,-1.113566868110299701e+00,-5.503107067965152588e+00,4.104696351593737802e+00,-6.019038469607744801e-01,-2.178619344334870700e+00,2.173796361065430727e+00,-4.913961065729677280e-02,-1.661146799677175601e+00,1.329857402341040329e+00
7.590990394493654092e-01,9.256356874003299140e+01,-1.194294236519805263e+00,-5.473507502183313278e+00,4.117128357410168249e+00,-6.368005287930742497e-01,-2.156598434218190086e+00,2.188134113150508320e+00,-8.391835487573207075e-02,-1.645069299777656369e+00,1.350665845394552145e+00
7.596067980041811829e-01,9.262738567041579074e+01,-1.275027342364954297e+00,-5.443640792838958298e+00,4.129254437363439223e+00,-6.716404065434964377e-01,-2.134226568042201233e+00,2.202012788439275948e+00,-1.186888718879111071e-01,-1.628414954839425111e+00,1.370907783173013872e+00
7.601145565589967346e-01,9.269061962202479776e+01,-1.355764166136273818e+00,-5.413507892121254272e+00,4.141073187459572758e+00,-7.064194429682888465e-01,-2.111506802505993097e+00,2.215428782190628887e+00,-1.534415533999899939e-01,-1.611188753212391633e+00,1.390573814122332053e+00
7.606223151138123972e-01,9.275326759469497517e+01,-1.436502680794193854e+00,-5.383109768487614133e+00,4.152583224163584497e+00,-7.411335977770525663e-01,-2.088442257337668195e+00,2.228378580394770214e+00,-1.881667750935624994e-01,-1.593395891234113293e+00,1.409654762408735662e+00
7.611300736686280599e-01,9.281532658590265328e+01,-1.517240851807383439e+00,-5.352447406675604924e+00,4.163783184592947606e+00,-7.757788280955526528e-01,-2.065036115039449172e+00,2.240858760867466604e+00,-2.228548991210503871e-01,-1.575041772361181813e+00,1.428141682443851090e+00
7.616378322234436116e-01,9.287679359076491892e+01,-1.597976637191694582e+00,-5.321521807714266750e+00,4.174671726711315145e+00,-8.103510889296541286e-01,-2.041291620631364268e+00,2.252865994339154909e+00,-2.574962765898771710e-01,-1.556132006290808167e+00,1.446025863333289863e+00
7.621455907782592742e-01,9.293766560203536642e+01,-1.678707987549550307e+00,-5.290333988934883713e+00,4.185247529522490240e+00,-8.448463336303251303e-01,-2.017212081393552126e+00,2.264397045538873332e+00,-2.920812500353531238e-01,-1.536672408072639051e+00,1.463298833248710906e+00
7.626533493330749369e-01,9.299793961009568477e+01,-1.759432846109473925e+00,-5.258884983981307215e+00,4.195509293264564121e+00,-8.792605143595644268e-01,-1.992800866607242094e+00,2.275448774272931907e+00,-3.266001558821547412e-01,-1.516668997210816272e+00,1.479952363723232800e+00
7.631611078878904886e-01,9.305761260294359261e+01,-1.840149148766173859e+00,-5.227175842819714369e+00,4.205455739604331278e+00,-9.135895825574467111e-01,-1.968061407294340093e+00,2.286018136498447095e+00,-3.610433268945623109e-01,-1.496127996756273726e+00,1.495978473870382075e+00
7.636688664427061513e-01,9.311668156617689363e+01,-1.920854824120944215e+00,-5.195207631747843280e+00,4.215085611831892898e+00,-9.478294894101666479e-01,-1.942997195955645351e+00,2.296102185391646344e+00,-3.954010946153625472e-01,-1.475055832389241317e+00,1.511369434526433242e+00
7.641766249975218139e-01,9.317514348297368088e+01,-2.001547793522524099e+00,-5.162981433403697196e+00,4.224397675055515222e+00,-9.819761863191514006e-01,-1.917611786307682475e+00,2.305698072410992339e+00,-4.296637917934602591e-01,-1.453459131491983136e+00,1.526117772316219590e+00
7.646843835523374766e-01,9.323299533406853357e+01,-2.082225971108130569e+00,-5.130498346773786800e+00,4.233390716396677078e+00,-1.016025625371126395e+00,-1.891908793018219015e+00,2.314803048355090986e+00,-4.638217548001148938e-01,-1.431344722211799647e+00,1.540216273642358136e+00
7.651921421071530283e-01,9.329023409772517539e+01,-2.162887263845073349e+00,-5.097759487200795192e+00,4.242063545185382090e+00,-1.049973759809291529e+00,-1.865891891440374373e+00,2.323414464415436864e+00,-4.978653260339278575e-01,-1.408719632514244813e+00,1.553657988597966888e+00
7.656999006619686909e-01,9.334685674970499747e+01,-2.243529571572791870e+00,-5.064765986390675323e+00,4.250414993155667176e+00,-1.083816544505551871e+00,-1.839564817345304082e+00,2.331529773223933066e+00,-5.317848563145477492e-01,-1.385591089226502204e+00,1.566436234802788707e+00
7.662076592167843536e-01,9.340286026323181545e+01,-2.324150787044908295e+00,-5.031518992419385938e+00,4.258443914641330430e+00,-1.117549936433631430e+00,-1.812931366653664389e+00,2.339146529895207660e+00,-5.655707072649081013e-01,-1.361966517071138139e+00,1.578544601162746641e+00
7.667154177715999053e-01,9.345824160895286070e+01,-2.404748795972091013e+00,-4.998019669738941850e+00,4.266149186771921009e+00,-1.151169895143400179e+00,-1.785995395165567823e+00,2.346262393063778262e+00,-5.992132536823346900e-01,-1.337853537689964734e+00,1.589976951553005335e+00
7.672231763264155679e-01,9.351299775489577826e+01,-2.485321477065034479e+00,-4.964269199183021897e+00,4.273529709668903109e+00,-1.184672383236122784e+00,-1.758760818289226702e+00,2.352875125915969257e+00,-6.327028858982319814e-01,-1.313259968658168519e+00,1.600727428424408849e+00
7.677309348812312306e-01,9.356712566642195839e+01,-2.565866702077935990e+00,-4.930268777972028893e+00,4.280584406642095274e+00,-1.218053366840790463e+00,-1.731231610768221074e+00,2.358982597216665589e+00,-6.660300121265008144e-01,-1.288193822488681972e+00,1.610790456333412113e+00
7.682386934360467823e-01,9.362062230617573277e+01,-2.646382335852243362e+00,-4.896019619717661087e+00,4.287312224386285564e+00,-1.251308816091444509e+00,-1.703411806407407969e+00,2.364582782330851174e+00,-6.991850608006087153e-01,-1.262663305626777976e+00,1.620160745395419433e+00
7.687464519908624450e-01,9.367348463403013170e+01,-2.726866236360972362e+00,-4.861522954426896526e+00,4.293712133178127388e+00,-1.284434705605606686e+00,-1.675305497797427767e+00,2.369673764239988767e+00,-7.321584828994174288e-01,-1.236676817434889220e+00,1.628833294661625519e+00
7.692542105456781076e-01,9.372570960702819320e+01,-2.807316254752945550e+00,-4.826780028505613274e+00,4.299783127073176558e+00,-1.317427014963561627e+00,-1.646916836037945586e+00,2.374253734553116058e+00,-7.649407542615229705e-01,-1.210242949167713356e+00,1.636803395419189844e+00
7.697619691004936593e-01,9.377729417932118849e+01,-2.887730235398190626e+00,-4.791792104761404048e+00,4.305524224103256969e+00,-1.350281729188980817e+00,-1.618250030459314814e+00,2.378320994512858277e+00,-7.975223778885820458e-01,-1.183370482937401214e+00,1.644066634414998784e+00
7.702697276553093220e-01,9.382823530210224305e+01,-2.968106015932826747e+00,-4.756560462406209666e+00,4.310934466473960391e+00,-1.382994839230232476e+00,-1.589309348343137307e+00,2.381873955996160142e+00,-8.298938862369882319e-01,-1.156068390669191537e+00,1.650618897002753993e+00
7.707774862101249846e-01,9.387852992353671766e+01,-3.048441427305216944e+00,-4.721086397058076756e+00,4.316012920762446470e+00,-1.415562342443074995e+00,-1.560099114641169571e+00,2.384911142509881010e+00,-8.620458434985791563e-01,-1.128345833047029068e+00,1.656456370213606366e+00
7.712852447649405363e-01,9.392817498868807036e+01,-3.128734293821337165e+00,-4.685371220742858611e+00,4.320758678115355522e+00,-1.447980243073905937e+00,-1.530623711693234190e+00,2.387431190181092067e+00,-8.939688478695650975e-01,-1.100212158449735300e+00,1.661575545750069161e+00
7.717930033197561990e-01,9.397716743944093309e+01,-3.208982433192252959e+00,-4.649416261894717017e+00,4.325170854447143221e+00,-1.480244552744768738e+00,-1.500887578943223222e+00,2.389432848742377935e+00,-9.256535338088474063e-01,-1.071676901876965182e+00,1.665973222903675666e+00
7.723007618745718617e-01,9.402550421441880246e+01,-3.289183656579798498e+00,-4.613222865356927826e+00,4.329248590638358429e+00,-1.512351290938475756e+00,-1.470895212654375950e+00,2.390914982511640918e+00,-9.570905742841435693e-01,-1.042749783865898117e+00,1.669646511395648680e+00
7.728085204293875243e-01,9.407318226470933098e+01,-3.369335769129647939e+00,-4.576792393124356373e+00,4.332991054547131071e+00,-1.544296490744507366e+00,-1.440651161591118168e+00,2.391876595777468140e+00,-9.882707499405727347e-01,-1.013440702257540460e+00,1.672593065522376188e+00
7.733162789842030760e-01,9.412019859187844872e+01,-3.449436571143356112e+00,-4.540126224786991571e+00,4.336397441046856649e+00,-1.576076208713500071e+00,-1.410159997581779123e+00,2.392316836059021679e+00,-1.019185088268719008e+00,-9.837595595332349063e-01,1.674811330940733978e+00
7.738240375390187387e-01,9.416655015663117467e+01,-3.529483855320520114e+00,-4.503225752944770122e+00,4.339466960771202864e+00,-1.607686494219825235e+00,-1.379426334483535799e+00,2.392234842127626493e+00,-1.049824473436380412e+00,-9.537162724290798588e-01,1.676299146704170573e+00
7.743317960938344013e-01,9.421223391440497608e+01,-3.609475407960127225e+00,-4.466092386396985248e+00,4.342198849518931425e+00,-1.639123405546524026e+00,-1.348454840839212299e+00,2.391629864151522344e+00,-1.080179826896015882e+00,-9.233209308753657085e-01,1.677054627024546551e+00
7.748395546486499530e-01,9.425724682032340240e+01,-3.689409009167307740e+00,-4.428727550409607971e+00,4.344592369154114841e+00,-1.670383012180957305e+00,-1.317250238734610779e+00,2.390501274018796973e+00,-1.110242132102523094e+00,-8.925837981879347627e-01,1.677076246934752213e+00
7.753473132034656157e-01,9.430158582926740962e+01,-3.769282432908528158e+00,-4.391132686683527631e+00,4.346646807714044769e+00,-1.701461395318341063e+00,-1.285817302898671244e+00,2.388848565212153829e+00,-1.140002437307777949e+00,-8.615153055143417449e-01,1.676362840331444559e+00
7.758550717582812783e-01,9.434524789594713923e+01,-3.849093447067220453e+00,-4.353309253322288797e+00,4.348361479517016015e+00,-1.732354648365638461e+00,-1.254160859803627570e+00,2.386671352680497460e+00,-1.169451858334830119e+00,-8.301260463169723991e-01,1.674913598003075821e+00
7.763628303130968300e-01,9.438822997497427991e+01,-3.928839813500151656e+00,-4.315258724799154066e+00,4.349735725269974651e+00,-1.763058877445934591e+00,-1.222285786765038074e+00,2.383969372707331225e+00,-1.198581581331864543e+00,-7.984267708930037344e-01,1.672728065643211970e+00
7.768705888679126037e-01,9.443052902093477030e+01,-4.008519288094398725e+00,-4.276982591923572663e+00,4.350768912176039116e+00,-1.793570201903234684e+00,-1.190197011041743025e+00,2.380742482775963786e+00,-1.227382865505885157e+00,-7.664283809312536500e-01,1.669806141849137671e+00
7.773783474227281554e-01,9.447214198846195643e+01,-4.088129620824653365e+00,-4.238482361807185406e+00,4.351460434041883651e+00,-1.823884754807582720e+00,-1.157899508935860577e+00,2.376990661431541696e+00,-1.255847045836010700e+00,-7.341419241060340717e-01,1.666148076105758991e+00
7.778861059775437070e-01,9.451306583231031766e+01,-4.167668555811528286e+00,-4.199759557829032985e+00,4.351809711384998280e+00,-1.853998683460758912e+00,-1.125398304892551771e+00,2.372714008139879649e+00,-1.283965535766637300e+00,-7.015785887077377048e-01,1.661754466754781667e+00
7.783938645323594807e-01,9.455329750742960471e+01,-4.247133831380122793e+00,-4.160815719600342355e+00,4.351816191540807566e+00,-1.883908149902267848e+00,-1.092698470599851035e+00,2.367912743143115062e+00,-1.311729829880188936e+00,-6.687496983104548320e-01,1.656626258949190911e+00
7.789016230871750324e-01,9.459283396903930452e+01,-4.326523180119176359e+00,-4.121652402928712711e+00,4.351479348769669464e+00,-1.913609331415750958e+00,-1.059805124088435857e+00,2.362587207312182080e+00,-1.339131506549585016e+00,-6.356667064764927044e-01,1.650764742593023193e+00
7.794093816419906950e-01,9.463167217270382992e+01,-4.405834328941140576e+00,-4.082271179781561621e+00,4.350798684363731184e+00,-1.943098421035937440e+00,-1.026723428831191276e+00,2.356737861996076600e+00,-1.366162230570532543e+00,-6.023411914976546377e-01,1.644171550266407600e+00
7.799171401968062467e-01,9.466980907440790816e+01,-4.485064999142400310e+00,-4.042673638249182133e+00,4.349773726753665137e+00,-1.972371628055855641e+00,-9.934585928428920631e-01,2.350365288867965141e+00,-1.392813755773377959e+00,-5.687848511736017798e-01,1.636848655135924036e+00
7.804248987516219094e-01,9.470724163063263745e+01,-4.564212906464453212e+00,-4.002861382507041377e+00,4.348404031615261012e+00,-2.001425178534597116e+00,-9.600158677796659656e-01,2.343470189768078971e+00,-1.419077927614798451e+00,-5.350094976269597069e-01,1.628798368850225442e+00
7.809326573064375721e-01,9.474396679843184188e+01,-4.643275761155394754e+00,-3.962836032777619533e+00,4.346689181975897043e+00,-2.030255315805395533e+00,-9.264005480385102409e-01,2.336053386543446297e+00,-1.444946685749108006e+00,-5.010270521554418544e-01,1.620023339420972430e+00
7.814404158612531237e-01,9.477998153550895211e+01,-4.722251268032168880e+00,-3.922599225291571123e+00,4.344628788320876289e+00,-2.058858300984195644e+00,-8.926179698566658605e-01,2.328115820884422593e+00,-1.470412066579336097e+00,-4.668495401207972684e-01,1.610526549089040582e+00
7.819481744160687864e-01,9.481528280029445455e+01,-4.801137126543402189e+00,-3.882152612248304990e+00,4.342222488699626126e+00,-2.087230413478631696e+00,-8.586735104109334271e-01,2.319658554158035457e+00,-1.495466205788014591e+00,-4.324890858746622824e-01,1.600311312176018852e+00
7.824559329708844491e-01,9.484986755202353947e+01,-4.879931030832668881e+00,-3.841497861776041578e+00,4.339469948831778723e+00,-2.115367951497375554e+00,-8.245725869169828748e-01,2.310682767238154245e+00,-1.520101340847627824e+00,-3.979579077213714067e-01,1.589381272921011945e+00
7.829636915257000007e-01,9.488373275081448810e+01,-4.958630669802509772e+00,-3.800636657891208969e+00,4.336370862213104971e+00,-2.143267232559959101e+00,-7.903206557285359368e-01,2.301189760332465806e+00,-1.544309813510823304e+00,-3.632683129176050851e-01,1.577740403302717365e+00
7.834714500805157744e-01,9.491687535774735807e+01,-5.037233727179035725e+00,-3.759570700457239845e+00,4.332924950221326732e+00,-2.170924594007017205e+00,-7.559232114364763389e-01,2.291180952806252336e+00,-1.568084072280337526e+00,-3.284326927089287196e-01,1.565393000846786009e+00
7.839792086353313261e-01,9.494929233494312371e+01,-5.115737881576883694e+00,-3.718301705142905256e+00,4.329131962221802965e+00,-2.198336393510864184e+00,-7.213857859680041784e-01,2.280657883003022413e+00,-1.591416674858558755e+00,-2.934635174033433103e-01,1.552343686418512947e+00
7.844869671901468777e-01,9.498098064564345577e+01,-5.194140806565161306e+00,-3.676831403379848595e+00,4.324991675673063085e+00,-2.225499009586634713e+00,-6.867139476855442792e-01,2.269622208061895741e+00,-1.614300290576921260e+00,-2.583733314815498394e-01,1.538597402000749126e+00
7.849947257449626514e-01,9.501193725429067172e+01,-5.272440170733649900e+00,-3.635161542319701677e+00,4.320503896232231078e+00,-2.252408842103721831e+00,-6.519133004857398106e-01,2.258075703731852180e+00,-1.636727702804913864e+00,-2.231747487442661271e-01,1.524159408457160803e+00
7.855024842997782031e-01,9.504215912660836807e+01,-5.350633637759605321e+00,-3.593293884790606185e+00,4.315668457860315499e+00,-2.279062312797645706e+00,-6.169894828983691903e-01,2.246020264182789550e+00,-1.658691811338806055e+00,-1.878804474964337334e-01,1.509035283280776962e+00
7.860102428545937547e-01,9.507164322968250758e+01,-5.428718866475433558e+00,-3.551230209252987713e+00,4.310485222927348481e+00,-2.305455865782435332e+00,-5.819481671850756932e-01,2.233457901813353352e+00,-1.680185634770166025e+00,-1.525031657681946706e-01,1.493230918327769885e+00
7.865180014094095284e-01,9.510038653204280479e+01,-5.506693510936688796e+00,-3.508972309754895491e+00,4.304954082317415498e+00,-2.331585968063338843e+00,-5.467950584381542356e-01,2.220390747055625891e+00,-1.701202312834009689e+00,-1.170556965728967169e-01,1.476752517536583875e+00
7.870257599642250801e-01,9.512838600374473685e+01,-5.584555220490613259e+00,-3.466521995886754581e+00,4.299074955533550124e+00,-2.357449110049940622e+00,-5.115358936792783195e-01,2.206821048176625499e+00,-1.721735108736660358e+00,-8.155088320200121199e-02,1.459606594632351095e+00
7.875335185190407428e-01,9.515563861645192389e+01,-5.662301639845598977e+00,-3.423881092735370224e+00,4.292847790802482244e+00,-2.383041806069807311e+00,-4.761764409580301338e-01,2.192751171076579020e+00,-1.741777411463401481e+00,-4.600161455675644273e-02,1.441799970816540100e+00
7.880412770738564054e-01,9.518214134351906353e+01,-5.739930409140868051e+00,-3.381051440837525845e+00,4.286272565179269023e+00,-2.408360594882428263e+00,-4.407224984505193621e-01,2.178183599084055011e+00,-1.761322738065742577e+00,-1.042082051692649891e-02,1.423339772441961193e+00
7.885490356286719571e-01,9.520789116007512121e+01,-5.817439164016930064e+00,-3.338034896132895835e+00,4.279349284651797980e+00,-2.433402040193645366e+00,-4.051798935578572181e-01,2.163120932747895964e+00,-1.780364735928456010e+00,2.517853265366243320e-02,1.404233428673033579e+00
7.890567941834876198e-01,9.523288504310730218e+01,-5.894825535686667450e+00,-3.294833329916346809e+00,4.272077984245139071e+00,-2.458162731170505211e+00,-3.695544820045446599e-01,2.147565889625937086e+00,-1.798897185016321343e+00,6.078344686469594471e-02,1.384488669131317184e+00
7.895645527383032825e-01,9.525711997154513710e+01,-5.972087151006849837e+00,-3.251448628789729067e+00,4.264458728125787523e+00,-2.482639282956484728e+00,-3.338521469368680439e-01,2.131521304070584044e+00,-1.816914000100551263e+00,9.638089671997129848e-02,1.364113521526381767e+00
7.900723112931188341e-01,9.528059292634527822e+01,-6.049221632550294103e+00,-3.207882694613052532e+00,4.256491609705763679e+00,-2.506828337187156031e+00,-2.980787980212016297e-01,2.114990127011182608e+00,-1.834409232964942627e+00,1.319578340011311468e-01,1.343116309271946918e+00
7.905800698479344968e-01,9.530330089057667919e+01,-6.126226598678803370e+00,-3.164137444454967252e+00,4.248176751746576052e+00,-2.530726562506325550e+00,-2.622403705421643139e-01,2.097975425733177968e+00,-1.851377074591781025e+00,1.675011921145737048e-01,1.321505649087272305e+00
7.910878284027501595e-01,9.532524084950620136e+01,-6.203099663616369774e+00,-3.120214810542827344e+00,4.239514306463067150e+00,-2.554330655082496015e+00,-2.263428245008511919e-01,2.080480383654133902e+00,-1.867811857327379199e+00,2.029978905013283264e-01,1.299290448583902746e+00
7.915955869575658221e-01,9.534640979068467459e+01,-6.279838437523144634e+00,-3.076116740212070155e+00,4.230504455627123406e+00,-2.577637339125800064e+00,-1.903921437129192373e-01,2.062508300096546066e+00,-1.883708057027378757e+00,2.384348390101074244e-01,1.276479903837674623e+00
7.921033455123813738e-01,9.536680470403349830e+01,-6.356440526570031224e+00,-3.031845195854984354e+00,4.221147410671245659e+00,-2.600643367405365947e+00,-1.543943349065981518e-01,2.044062590057454720e+00,-1.899060295181760338e+00,2.737989422334734524e-01,1.253083496945992970e+00
7.926111040671969254e-01,9.538642258193164025e+01,-6.432903533013848651e+00,-2.987402154868896265e+00,4.211443412791986418e+00,-2.623345521767095789e+00,-1.183554268206363780e-01,2.025146783974872466e+00,-1.913863341019565567e+00,3.090771038071029597e-01,1.229110993570403210e+00
7.931188626220126991e-01,9.540526041930311862e+01,-6.509225055272946037e+00,-2.942789609603847722e+00,4.201392733053278761e+00,-2.645740613651824003e+00,-8.228146930224844446e-02,2.005764527491062488e+00,-1.928112113593303478e+00,3.442562306720888810e-01,1.204572440464493077e+00
7.936266211768282508e-01,9.542331521370489611e+01,-6.585402688003480165e+00,-2.898009567309631329e+00,4.190995672489614243e+00,-2.667825484613911335e+00,-4.617853240496150313e-02,1.985919581212601370e+00,-1.941801683843076498e+00,3.793232373003732061e-01,1.179478162987055878e+00
7.941343797316438025e-01,9.544058396541529987e+01,-6.661434022176464076e+00,-2.853064050082146696e+00,4.180252562209084033e+00,-2.689597006840320326e+00,-1.005270548631576055e-02,1.965615820467235153e+00,-1.954927276640467726e+00,4.142650498833695405e-01,1.153838762600505774e+00
7.946421382864595762e-01,9.545706367752292465e+01,-6.737316645155190464e+00,-2.807955094809270413e+00,4.169163763496292141e+00,-2.711052083670044688e+00,2.608990369440888912e-02,1.944857235057574574e+00,-1.967484272812085822e+00,4.490686104835837078e-01,1.127665114354626574e+00
7.951498968412751278e-01,9.547275135601583429e+01,-6.813048140773086736e+00,-2.762684753116240621e+00,4.157729667915180727e+00,-2.732187650113909072e+00,6.224316987845490701e-02,1.923647929011657931e+00,-1.979468211142799472e+00,4.837208811492756944e-01,1.100968364355668250e+00
7.956576553960907905e-01,9.548764400987141698e+01,-6.888626089412649200e+00,-2.717255091310156967e+00,4.145950697411637798e+00,-2.753000673374931928e+00,9.840095121013958668e-02,1.901992120330198377e+00,-1.990874790358764246e+00,5.182088479924262803e-01,1.073759927220576227e+00
7.961654139509064532e-01,9.550173865114666683e+01,-6.964048068084649934e+00,-2.671668190324085757e+00,4.133827304416042736e+00,-2.773488153369023657e+00,1.345570901393311480e-01,1.879894140730739682e+00,-2.001699871090128369e+00,5.525195252296801751e-01,1.046051483516627467e+00
7.966731725057220048e-01,9.551503229506870696e+01,-7.039311650507710461e+00,-2.625926145660687716e+00,4.121359971945675049e+00,-2.793647123246026709e+00,1.707054143238844190e-01,1.857358435388653195e+00,-2.011939477813372790e+00,5.866399591862800911e-01,1.017854977186387622e+00
7.971809310605376675e-01,9.552752196012615116e+01,-7.114414407189068257e+00,-2.580031067334910055e+00,4.108549213706937486e+00,-2.813474649911358316e+00,2.068397375324269039e-01,1.834389562674814123e+00,-2.021589800773499146e+00,6.205572322633767790e-01,9.891826129577963034e-01
7.976886896153533302e-01,9.553920466816057910e+01,-7.189353905505253550e+00,-2.533985079816498232e+00,4.095395574197540078e+00,-2.832967834547885033e+00,2.429538605468859469e-01,1.810992193890280433e+00,-2.030647197885814492e+00,6.542584668681381554e-01,9.600468537397673918e-01
7.981964481701689929e-01,9.555007744445865114e+01,-7.264127709783947395e+00,-2.487790321971537377e+00,4.081899628808440816e+00,-2.852123813138362607e+00,2.790415720653705023e-01,1.787171112997583355e+00,-2.039108196617490876e+00,6.877308293072164069e-01,9.304604180028392957e-01
7.987042067249845445e-01,9.556013731784464937e+01,-7.338733381385956989e+00,-2.441448947003715286e+00,4.068061983925761460e+00,-2.870939756988184932e+00,3.150966496048834831e-01,1.762931216349011398e+00,-2.046969495848805387e+00,7.209615336431147714e-01,9.004362771453272574e-01
7.992119652798002072e-01,9.556938132077353032e+01,-7.413168478788231042e+00,-2.394963122394707877e+00,4.053883277032481303e+00,-2.889412873248674352e+00,3.511128604043252111e-01,1.738277512411549708e+00,-2.054227967714143066e+00,7.539378455138556756e-01,8.699876528445753543e-01
7.997197238346158699e-01,9.557780648942426183e+01,-7.487430557666877817e+00,-2.348335029844315525e+00,4.039364176810079421e+00,-2.907540405440609987e+00,3.870839623272839258e-01,1.713215121488791404e+00,-2.060880659422596572e+00,7.866470859154877093e-01,8.391280143936896696e-01
8.002274823894314215e-01,9.558540986379384208e+01,-7.561517170981387537e+00,-2.301566865209675683e+00,4.024505383239990408e+00,-2.925319633978375577e+00,4.230037047651620252e-01,1.687749275439537122e+00,-2.066924795058427744e+00,8.190766349479563502e-01,8.078710760234106836e-01
8.007352409442470842e-01,9.559218848779164546e+01,-7.635425869059021764e+00,-2.254660838444094484e+00,4.009307627704949972e+00,-2.942747876694391529e+00,4.588658295402046061e-01,1.661885317393270167e+00,-2.072357777361129472e+00,8.512139355239125571e-01,7.762307942093462643e-01
8.012429994990627469e-01,9.559813940933422316e+01,-7.709154199680007480e+00,-2.207619173535171786e+00,3.993771673090179331e+00,-2.959822489364011044e+00,4.946640718086734445e-01,1.635628701462382262e+00,-2.077177189485217124e+00,8.830464970407008174e-01,7.442213649644198181e-01
8.017507580538782985e-01,9.560325968044070066e+01,-7.782699708163162811e+00,-2.160444108442472366e+00,3.977898313884530523e+00,-2.976540866230853233e+00,5.303921609639983270e-01,1.608984992451367724e+00,-2.081380796739819683e+00,9.145618990153743244e-01,7.118572211167970565e-01
8.022585166086940722e-01,9.560754635732843099e+01,-7.856059937452309683e+00,-2.113137895034405300e+00,3.961688376281346180e+00,-2.992900440532517692e+00,5.660438215401275563e-01,1.581959865562586831e+00,-2.084966548307832124e+00,9.457477946829198068e-01,6.791530295728015476e-01
8.027662751635096239e-01,9.561099650050482524e+01,-7.929232428212523942e+00,-2.065702798880663327e+00,3.945142717903439955e+00,-3.008898685035637399e+00,6.016127765188031828e-01,1.554559101267297905e+00,-2.087932580529384907e+00,9.765919347097764547e-01,6.461236624214351520e-01
8.032740337183251755e-01,9.561360717472673798e+01,-8.002214719073974081e+00,-2.018141095605910262e+00,3.928262217880054141e+00,-3.024533110190099183e+00,6.370928043601725710e-01,1.526788459870731307e+00,-2.090277228608859339e+00,1.007082628179982065e+00,6.127835291619846414e-01
8.037817922731409492e-01,9.561537544918317622e+01,-8.075004346320296733e+00,-1.970455074944956531e+00,3.911047786681906668e+00,-3.039801260563845808e+00,6.724776658234944415e-01,1.498653811994311580e+00,-2.091998939970133975e+00,1.037208106004012143e+00,5.791473004658225232e-01
8.042895508279565009e-01,9.561629839766828809e+01,-8.147598844117183603e+00,-1.922647041249726518e+00,3.893500369172141262e+00,-3.054700720863739782e+00,7.077611029491051031e-01,1.470161168546131991e+00,-2.093096332561435347e+00,1.066956536233110375e+00,5.452300447528531935e-01
8.047973093827720525e-01,9.561637309865119505e+01,-8.219995744707171426e+00,-1.874719312229572443e+00,3.875620941802730535e+00,-3.069229117328202694e+00,7.429368609596537221e-01,1.441316641969474510e+00,-2.093568218532741998e+00,1.096316207429552936e+00,5.110470137674416602e-01
8.053050679375877152e-01,9.561559663537178722e+01,-8.292192578495946265e+00,-1.826674218854882570e+00,3.857410512591147533e+00,-3.083384118081398118e+00,7.779986894115452634e-01,1.412126444590571683e+00,-2.093413604141040274e+00,1.125275533188165644e+00,4.766136333293876093e-01
8.058128264924033779e-01,9.561396609593714402e+01,-8.364186874139411643e+00,-1.778514105259760836e+00,3.838870121096348953e+00,-3.097163433487606810e+00,8.129403433468234130e-01,1.382596886967056182e+00,-2.092631689650049420e+00,1.153823056623799914e+00,4.419454941531531511e-01
8.063205850472190406e-01,9.561147857341823908e+01,-8.435976158631456556e+00,-1.730241328643794763e+00,3.820000838394068232e+00,-3.110564816505799524e+00,8.477555844454789380e-01,1.352734376237108682e+00,-2.091221869224398233e+00,1.181947454824753940e+00,4.070583427353500761e-01
8.068283436020345922e-01,9.560813116594715666e+01,-8.507557957392300807e+00,-1.681858259173015124e+00,3.800803767051456283e+00,-3.123586063044365257e+00,8.824381821781128732e-01,1.322545414469363356e+00,-2.089183730818268359e+00,1.209637543272080507e+00,3.719680723105626141e-01
8.073361021568502549e-01,9.560392097681477708e+01,-8.578929794357581073e+00,-1.633367279879917922e+00,3.781280041101025446e+00,-3.136225012316042893e+00,9.169819149590376917e-01,1.292036597013495491e+00,-2.086517056058488251e+00,1.236882280224850916e+00,3.366907138754152151e-01
8.078438607116659176e-01,9.559884511456891687e+01,-8.650089192067937915e+00,-1.584770786562731404e+00,3.761430826013962836e+00,-3.148479547192995387e+00,9.513805712996996622e-01,1.261214610851601581e+00,-2.083221820122095558e+00,1.263670771071278010e+00,3.012424272810123593e-01
8.083516192664814692e-01,9.559290069311288107e+01,-8.721033671759386152e+00,-1.536071187683718309e+00,3.741257318672735810e+00,-3.160347594562092688e+00,9.856279509625601731e-01,1.230086232950244662e+00,-2.079298191608349722e+00,1.289992272645811955e+00,2.656394923936029606e-01
8.088593778212971319e-01,9.558608483180448445e+01,-8.791760753454338939e+00,-1.487270904266611904e+00,3.720760747343021535e+00,-3.171827125680372728e+00,1.019717866115371185e+00,1.198658328613221302e+00,-2.074746532405207677e+00,1.315836197512154415e+00,2.298983003235387512e-01
8.093671363761127946e-01,9.557839465555552749e+01,-8.862267956053146989e+00,-1.438372369793279981e+00,3.699942371645006389e+00,-3.182916156530650742e+00,1.053644142485778756e+00,1.166937849835114616e+00,-2.069567397550261756e+00,1.341192118212140238e+00,1.940353447225951489e-01
8.098748949309283462e-01,9.556982729493171291e+01,-8.932552797426414060e+00,-1.389378030099428063e+00,3.678803482523973933e+00,-3.193612748177339977e+00,1.087400620516384642e+00,1.134931833655513422e+00,-2.063761535086132692e+00,1.366049771480590591e+00,1.580672131495176602e-01
8.103826534857441199e-01,9.556037988625305957e+01,-9.002612794507994565e+00,-1.340290343269424866e+00,3.657345402220214758e+00,-3.203915007122444258e+00,1.120981156520211908e+00,1.102647400513942610e+00,-2.057329885910315959e+00,1.390399062426088239e+00,1.220105785038532176e-01
8.108904120405596716e-01,9.555004957169467161e+01,-9.072445463388405074e+00,-1.291111779530416781e+00,3.635569484238331928e+00,-3.213821085661697552e+00,1.154379623836452318e+00,1.070091752605626834e+00,-2.050273583619508067e+00,1.414230068677591934e+00,8.588219052819268118e-02
8.113981705953752233e-01,9.553883349938804770e+01,-9.142048319409243007e+00,-1.241844821145330346e+00,3.613477113315767042e+00,-3.223329182240937119e+00,1.187589913986781376e+00,1.037272172237811541e+00,-2.042593954348361773e+00,1.437533044497098178e+00,4.969886737852191594e-02
8.119059291501909970e-01,9.552672882352281647e+01,-9.211418877257990800e+00,-1.192491962305189945e+00,3.591069705390734335e+00,-3.232437541812610338e+00,1.220605937831935162e+00,1.004196020186930660e+00,-2.034292516602720369e+00,1.460298424858122779e+00,1.347748726300646016e-02
8.124136877050065486e-01,9.551373270444886998e+01,-9.280554651063440019e+00,-1.143055709020600386e+00,3.568348707569500622e+00,-3.241144456192461387e+00,1.253421626728670635e+00,9.708707340565211341e-01,-2.025370981087323496e+00,1.482516829490098331e+00,-2.276501985091239355e-02
8.129214462598221003e-01,9.549984230877906555e+01,-9.349453154492060492e+00,-1.093538579012137912e+00,3.545315598092884102e+00,-3.249448264416435084e+00,1.286030933687259736e+00,9.373038266357082149e-01,-2.015831250527928553e+00,1.504179066888786220e+00,-5.901168046128835165e-02
8.134292048146378740e-01,9.548505480949221180e+01,-9.418111900844744255e+00,-1.043943101600086409e+00,3.521971886302185162e+00,-3.257347353097719278e+00,1.318427834529240839e+00,9.035028842585610676e-01,-2.005675419487931599e+00,1.525276138292515293e+00,-9.524548568799284798e-02
8.139369633694534256e-01,9.546936738603668005e+01,-9.486528403154185440e+00,-9.942718175933049629e-01,3.498319112604439951e+00,-3.264840156783968439e+00,1.350606329045567433e+00,8.694755651641682404e-01,-1.994905774179448477e+00,1.545799241624341791e+00,-1.314493993607461775e-01
8.144447219242690883e-01,9.545277722443432822e+01,-9.554700174283231817e+00,-9.445272791770078502e-01,3.474358848436900793e+00,-3.271925158314742177e+00,1.382560442155290836e+00,8.352295978572885637e-01,-1.983524792268806181e+00,1.565739775400220246e+00,-1.676063660390164634e-01
8.149524804790847510e-01,9.543528151738497911e+01,-9.622624727023470825e+00,-8.947120497999725419e-01,3.450092696230982803e+00,-3.278600889179072553e+00,1.414284225064446954e+00,8.007727794699290857e-01,-1.971535142676559715e+00,1.585089342602971518e+00,-2.036993189634069834e-01
8.154602390339003026e-01,9.541687746437126805e+01,-9.690299574194739307e+00,-8.448287040606801135e-01,3.425522289375442675e+00,-3.284865929873244106e+00,1.445771756425467736e+00,7.661129741235083168e-01,-1.958939685371924533e+00,1.603839754522254690e+00,-2.397111879388988953e-01
8.159679975887159653e-01,9.539756227176395953e+01,-9.757722228745272730e+00,-7.948798275926056700e-01,3.400649292178893557e+00,-3.290718910258745744e+00,1.477017143496972995e+00,7.312581112917517778e-01,-1.945741471161663849e+00,1.621983034560442904e+00,-2.756249071497859360e-01
8.164757561435315170e-01,9.537733315292778968e+01,-9.824890203852291393e+00,-7.448680169487877922e-01,3.375475399831719514e+00,-3.296158509920382951e+00,1.508014523303864429e+00,6.962161841644217697e-01,-1.931943741473481468e+00,1.639511422004373387e+00,-3.114234229062107229e-01
8.169835146983472907e-01,9.535618732832762134e+01,-9.891801013023549416e+00,-6.947958794853117404e-01,3.350002338367208399e+00,-3.301183458524598269e+00,1.538758063797950992e+00,6.609952480116080276e-01,-1.917549928133810200e+00,1.656417375763089339e+00,-3.470897013225633376e-01
8.174912732531628423e-01,9.533412202563525284e+01,-9.958452170199169728e+00,-6.446660332441866981e-01,3.324231864622143817e+00,-3.305792536177935670e+00,1.569241965018808749e+00,6.256034185489329769e-01,-1.902563653140131095e+00,1.672693578071411613e+00,-3.826067359274047952e-01
8.179990318079783940e-01,9.531113447983635467e+01,-1.002484118985457151e+01,-5.944811068350299710e-01,3.298165766196560877e+00,-3.309984573785721640e+00,1.599460460255231586e+00,5.900488703032491511e-01,-1.886988728427664297e+00,1.688332938159543994e+00,-4.179575552053205190e-01
8.185067903627941677e-01,9.528722193333827306e+01,-1.009096558710364633e+01,-5.442437393161945192e-01,3.271805861412985905e+00,-3.313758453410891036e+00,1.629407817206887543e+00,5.543398349792776347e-01,-1.870829155630600482e+00,1.703328595888487840e+00,-4.531252300702679481e-01
8.190145489176097193e-01,9.526238163607790455e+01,-1.015682287780269988e+01,-4.939565800749208258e-01,3.245153999274951850e+00,-3.317113108633003904e+00,1.659078339146435210e+00,5.184845998268989842e-01,-1.854089125837768748e+00,1.717673925351416830e+00,-4.880928812707014952e-01
8.195223074724252710e-01,9.523661084563025270e+01,-1.022241057865526770e+01,-4.436222887064800169e-01,3.218212059424760074e+00,-3.320047524907447922e+00,1.688466366082118197e+00,4.824915060090602115e-01,-1.836773019342708757e+00,1.731362538441009846e+00,-5.228436867265073840e-01
8.200300660272410447e-01,9.520990682731736854e+01,-1.028772620731727727e+01,-3.932435348926619501e-01,3.190981952100692354e+00,-3.322560739924812268e+00,1.717566275920630936e+00,4.463689469705649504e-01,-1.818885405388283028e+00,1.744388288382649144e+00,-5.573608887974945691e-01
8.205378245820565963e-01,9.518226685431771728e+01,-1.035276728250297751e+01,-3.428229982793122854e-01,3.163465618093497245e+00,-3.324651843970432452e+00,1.746372485630419913e+00,4.101253668075217629e-01,-1.800431041905707019e+00,1.756745273233546012e+00,-5.916278014836484633e-01
8.210455831368722590e-01,9.515368820777601400e+01,-1.041753132409161964e+01,-2.923633683529303084e-01,3.135665028702167678e+00,-3.326319980284131006e+00,1.774879452405432323e+00,3.737692586374661285e-01,-1.781414875248022334e+00,1.768427839347823216e+00,-6.256278175571474698e-01
8.215533416916879217e-01,9.512416817691355675e+01,-1.048201585323454310e+01,-2.418673443165828552e-01,3.107582185689148346e+00,-3.327564345420116698e+00,1.803081674829141168e+00,3.373091629703404148e-01,-1.761842039918090519e+00,1.779430584807454752e+00,-6.593444156259524735e-01
8.220611002465034733e-01,9.509370405913887225e+01,-1.054621839246324555e+01,-1.913376349646906949e-01,3.079219121234723300e+00,-3.328384189607076493e+00,1.830973694039118582e+00,3.007536660800065320e-01,-1.741717858290945387e+00,1.789748362819191030e+00,-6.927611671292821516e-01
8.225688588013191360e-01,9.506229316015898689e+01,-1.061013646579790226e+01,-1.407769585571325699e-01,3.050577897890848877e+00,-3.328778817108459798e+00,1.858550094891913584e+00,2.641113983766256723e-01,-1.721047840330709899e+00,1.799376285077395554e+00,-7.258617432646783385e-01
8.230766173561347987e-01,9.502993279409110983e+01,-1.067376759885626925e+01,-9.018804269262159501e-02,3.021660608534349368e+00,-3.328747586582870177e+00,1.885805507128195169e+00,2.273910327798380759e-01,-1.699837683301927527e+00,1.808309725092664300e+00,-7.586299218466618921e-01
8.235843759109503504e-01,9.499662028357457189e+01,-1.073710931896392928e+01,-3.957362418076915134e-02,2.992469376319259133e+00,-3.328289911444751947e+00,1.912734606538615267e+00,1.906012830923831114e-01,-1.678093271475327164e+00,1.816544321486622149e+00,-7.910495940974255902e-01
8.240921344657660130e-01,9.496235295988353187e+01,-1.080015915526452019e+01,1.106355108627221639e-02,2.963006354628678451e+00,-3.327405260225147376e+00,1.939332116129746764e+00,1.537509023747274384e-01,-1.655820675828086674e+00,1.824075981252397005e+00,-8.231047713689061407e-01
8.245998930205816757e-01,9.492712816303982493e+01,-1.086291463883101294e+01,6.172072826332097861e-02,2.933273727025826894e+00,-3.326093156932683925e+00,1.965592807290608146e+00,1.168486813202369579e-01,-1.633026153738507791e+00,1.830900882981138622e+00,-8.547795917967626611e-01
8.251076515753973384e-01,9.489094324192652152e+01,-1.092537330277745689e+01,1.123951436823782402e-01,2.903273707204531373e+00,-3.324353181414759550e+00,1.991511500959504799e+00,7.990344663118342794e-02,-1.609716148675241154e+00,1.837015480054461136e+00,-8.860583268859691941e-01
8.256154101302128900e-01,9.485379555432113818e+01,-1.098753268222532853e+01,1.630840255495376590e-01,2.873008535831926835e+00,-3.322184963223129728e+00,2.017083068241859234e+00,4.292402991552021763e-02,-1.585897222878125401e+00,1.842416466652126772e+00,-9.169255134959944931e-01
8.261231686850285527e-01,9.481568246699762881e+01,-1.104939031438541974e+01,2.137845940921361265e-01,2.842480480238320339e+00,-3.319588181203075195e+00,2.042302430731199880e+00,5.919264753970171489e-03,-1.561576050845589592e+00,1.847100771800388896e+00,-9.473659592143811592e-01
8.266309272398442154e-01,9.477660135600144997e+01,-1.111094373896232845e+01,2.644940605850709670e-01,2.811691840483748539e+00,-3.316562576713611321e+00,2.067164563004048716e+00,-3.110195722323967626e-02,-1.536759551188464856e+00,1.851065637658227736e+00,-9.773645054528544707e-01
8.271386857946597670e-01,9.473654960668051217e+01,-1.117219049812309528e+01,3.152096281101736119e-01,2.780644945967057691e+00,-3.313107947130077058e+00,2.091664493609155073e+00,-6.813072020261073947e-02,-1.511454814673665936e+00,1.854308585787000307e+00,-1.006906174395484577e+00
8.276464443494754297e-01,9.469552461379737451e+01,-1.123312813660496623e+01,3.659284917070193544e-01,2.749342155263203580e+00,-3.309224145943692630e+00,2.115797306091657504e+00,-1.051580866475072262e-01,-1.485669101467646414e+00,1.856827417904233002e+00,-1.035976177637376594e+00
8.281542029042910924e-01,9.465352378164273262e+01,-1.129375420182524792e+01,4.166478385190487965e-01,2.717785855990590527e+00,-3.304911082925866328e+00,2.139558140023862354e+00,-1.421750994646318600e-01,-1.459409839047629553e+00,1.858620216992826313e+00,-1.064559923520528972e+00
8.286619614591066441e-01,9.461054452414927596e+01,-1.135406624399196041e+01,4.673648479409102663e-01,2.685978464677051036e+00,-3.300168724292380507e+00,2.162942192039276179e+00,-1.791727841770363594e-01,-1.432684620107049778e+00,1.859685348407421390e+00,-1.092643024462134571e+00
8.291697200139223067e-01,9.456658426500594317e+01,-1.141406181621519522e+01,5.180766917669255012e-01,2.653922426624527375e+00,-3.294997092867462563e+00,2.185944716869845372e+00,-2.161421511035945264e-01,-1.405501200455254729e+00,1.860021460977921759e+00,-1.120211304275262831e+00
8.296774785687379694e-01,9.452164043777270308e+01,-1.147373847461903296e+01,5.687805343405745173e-01,2.621620215772521689e+00,-3.289396268247751109e+00,2.208561028386351044e+00,-2.530741975448629333e-01,-1.377867496911522105e+00,1.859627488110166205e+00,-1.147250805481866864e+00
8.301852371235535211e-01,9.447571048599563426e+01,-1.153309377845426553e+01,6.194735327052055540e-01,2.589074334560186319e+00,-3.283366386966140027e+00,2.230786500642065295e+00,-2.899599099754787135e-01,-1.349791585193284904e+00,1.858502648883763486e+00,-1.173747796618234807e+00
8.306929956783691837e-01,9.442879186332254449e+01,-1.159212529021182014e+01,6.701528367558592381e-01,2.556287313787116933e+00,-3.276907642655509711e+00,2.252616568919602713e+00,-3.267902662430141048e-01,-1.321281697798619703e+00,1.856646449147077771e+00,-1.199688779532814831e+00
8.312007542331848464e-01,9.438088203361894557e+01,-1.165083057573676051e+01,7.208155893921369683e-01,2.523261712472904428e+00,-3.270020286212351301e+00,2.274046730780946657e+00,-3.635562377732356465e-01,-1.292346221883039936e+00,1.854058682609373898e+00,-1.225060496676383615e+00
8.317085127880003981e-01,9.433197847108456813e+01,-1.170920720434305018e+01,7.714589266722490235e-01,2.490000117715351013e+00,-3.262704625960273219e+00,2.295072547120708961e+00,-4.002487917818689511e-01,-1.262993697130519344e+00,1.850739431930116030e+00,-1.249849938384629544e+00
8.322162713428160608e-01,9.428207866037010376e+01,-1.176725274892907080e+01,8.220799779682337327e-01,2.456505144547355801e+00,-3.254961027813386920e+00,2.315689643222614613e+00,-4.368588934928594458e-01,-1.233232813618747592e+00,1.846689069805420580e+00,-1.274044350153141547e+00
8.327240298976317234e-01,9.423118009669458672e+01,-1.182496478609366619e+01,8.726758661221634128e-01,2.422779435792594693e+00,-3.246789915439594054e+00,2.335893709819137687e+00,-4.733775083629989666e-01,-1.203072409678724419e+00,1.841908260051670521e+00,-1.297631239904714739e+00
8.332317884524473861e-01,9.417928028596307399e+01,-1.188234089625301770e+01,9.232437076035946433e-01,2.388825661919821819e+00,-3.238191770423748839e+00,2.355680504154392008e+00,-5.097956043131023351e-01,-1.172521469748545986e+00,1.836397958686278642e+00,-1.320598385249097451e+00
8.337395470072629378e-01,9.412637674488483697e+01,-1.193937866375813783e+01,9.737806126680770280e-01,2.354646520895917750e+00,-3.229167132430712517e+00,2.375045851050207268e+00,-5.461041539655998589e-01,-1.141589122221489117e+00,1.830159415005615298e+00,-1.342933840735096140e+00
8.342473055620786004e-01,9.407246700109187998e+01,-1.199607567701312760e+01,1.024283685516848674e+00,2.320244738037596122e+00,-3.219716599368281251e+00,2.393985643975431010e+00,-5.822941368886379587e-01,-1.110284637288316167e+00,1.823194172660075552e+00,-1.364625945095081949e+00
8.347550641168942631e-01,9.401754634491366858e+01,-1.205242923480886397e+01,1.074749994378414675e+00,2.285623013878085974e+00,-3.209840751100375922e+00,2.412495786311184442e+00,-6.183565239787828238e-01,-1.078617400585643926e+00,1.815504025960499312e+00,-1.385663292390082901e+00
8.352628226717098148e-01,9.396161022733197399e+01,-1.210843665961168547e+01,1.125176603663148089e+00,2.250784079305393703e+00,-3.199540230455975909e+00,2.430572255141826954e+00,-6.542822990982840592e-01,-1.046596931891467408e+00,1.807091058437896969e+00,-1.406034769993635747e+00
8.357705812265254774e-01,9.390466279839887420e+01,-1.216409641368223937e+01,1.175560688600696846e+00,2.215730892678200448e+00,-3.188816033693270491e+00,2.448211329540985304e+00,-6.900625293310443942e-01,-1.014232974623500594e+00,1.797957813606115840e+00,-1.425729702427764867e+00
8.362783397813411401e-01,9.384670361141836281e+01,-1.221940636179799533e+01,1.225899357438944959e+00,2.180466332526480588e+00,-3.177669059263438012e+00,2.465409238924308077e+00,-7.256882611295045749e-01,-9.815353554173988915e-01,1.788107040930067893e+00,-1.444737652071591549e+00
8.367860983361566918e-01,9.378772875262150421e+01,-1.227436391838955920e+01,1.276189666257383504e+00,2.144993223765437662e+00,-3.166100146275880878e+00,2.482162193728985056e+00,-7.611505313289298469e-01,-9.485139930667139119e-01,1.777541716696563467e+00,-1.463048442167087515e+00
8.372938568909724655e-01,9.372773250374628162e+01,-1.232896626439423393e+01,1.326428640978455586e+00,2.109314376181446349e+00,-3.154110131057871413e+00,2.498466430272919148e+00,-7.964403824511502306e-01,-9.151789130495916469e-01,1.766265075247432037e+00,-1.480652188165725081e+00
8.378016154457880171e-01,9.366670865632617904e+01,-1.238321051869884215e+01,1.376613294798752607e+00,2.073432614818464081e+00,-3.141699891875755046e+00,2.514318246403980162e+00,-8.315488752844837350e-01,-8.815402583800566738e-01,1.754280633487504071e+00,-1.497539323613968243e+00
8.383093740006035688e-01,9.360465147768699978e+01,-1.243709386417231144e+01,1.426740641040482371e+00,2.037350802264614291e+00,-3.128870381817601576e+00,2.529714027939476750e+00,-8.664670987401360547e-01,-8.476082967836047199e-01,1.741592208667362307e+00,-1.513700620577750566e+00
8.388171325554193425e-01,9.354155632865230530e+01,-1.249061362828748578e+01,1.476807701422749641e+00,2.001071852839268139e+00,-3.115622649837423541e+00,2.544650265895690211e+00,-9.011861769847544501e-01,-8.133934241974076773e-01,1.728203929440963016e+00,-1.529127204605779555e+00
8.393248911102348941e-01,9.347741993295753105e+01,-1.254376731833241365e+01,1.526811509752850071e+00,1.964598738680484402e+00,-3.101957849960905733e+00,2.559123564507546522e+00,-9.356972738492795871e-01,-7.789061645950013935e-01,1.714120240198085288e+00,-1.543810564231739457e+00
8.398326496650505568e-01,9.341224029837221110e+01,-1.259655261121129399e+01,1.576749111037766937e+00,1.927934487732666291e+00,-3.087877238652603218e+00,2.573130640038474581e+00,-9.699915945142212337e-01,-7.441571661353210132e-01,1.699345898671557720e+00,-1.557742555015451114e+00
8.403404082198662195e-01,9.334601628953102193e+01,-1.264896729783465545e+01,1.626617556015470978e+00,1.891082173634724528e+00,-3.073382160344709568e+00,2.586668310380334290e+00,-1.004060384471086476e+00,-7.091571936363623152e-01,1.683885966819365088e+00,-1.570915398122860962e+00
8.408481667746817712e-01,9.327874685247331854e+01,-1.270100918209911356e+01,1.676413891106328435e+00,1.854044897508529965e+00,-3.058474021127310483e+00,2.599733475443505970e+00,-1.037894925760169063e+00,-6.739171173732567688e-01,1.667745794981556395e+00,-1.583321673444958888e+00
8.413559253294974338e-01,9.321042989089087882e+01,-1.275267593445659919e+01,1.726135143784551129e+00,1.816825761647699711e+00,-3.043154250600146771e+00,2.612323088337115351e+00,-1.071486530484650590e+00,-6.384478982008053860e-01,1.650930999311968961e+00,-1.594954307255595838e+00
8.418636838843129855e-01,9.314106079408456651e+01,-1.280396490007297672e+01,1.775778303369576872e+00,1.779427835106798916e+00,-3.027424251885916906e+00,2.624434117339374595e+00,-1.104826531600945572e+00,-6.027605690005514161e-01,1.633447432484804951e+00,-1.605806554408180986e+00
8.423714424391286482e-01,9.307063061662915970e+01,-1.285487286157620623e+01,1.825340297237548315e+00,1.741854111190835663e+00,-3.011285339805062744e+00,2.636063498658071769e+00,-1.137906270985395984e+00,-5.668662124522716450e-01,1.615301147676002635e+00,-1.615871975071290878e+00
8.428792009939443108e-01,9.299913169679126668e+01,-1.290539677154276887e+01,1.874818064750592095e+00,1.704107637977193113e+00,-2.994738931848505370e+00,2.647208285810012995e+00,-1.170717145798904735e+00,-5.307760165893911086e-01,1.596498504780159866e+00,-1.625144526870718753e+00
8.433869595487598625e-01,9.292656606891051752e+01,-1.295553484956472268e+01,1.924208668182753712e+00,1.666191713555044807e+00,-2.977786833728306881e+00,2.657865872272892727e+00,-1.203250676352317639e+00,-4.945013583777899679e-01,1.577046325447754471e+00,-1.633618692667338390e+00
8.438947181035756362e-01,9.285293033427269904e+01,-1.300528461016926940e+01,1.973509094227113181e+00,1.628109533865713887e+00,-2.960430725308234035e+00,2.668033592683947575e+00,-1.235498390140298941e+00,-4.580536424284221697e-01,1.556951603625629676e+00,-1.641289252751859218e+00
8.444024766583911878e-01,9.277822100116873116e+01,-1.305464355894490858e+01,2.022716324210906080e+00,1.589864316815427170e+00,-2.942672342259997187e+00,2.677708865148245021e+00,-1.267451866280442818e+00,-4.214443540813231914e-01,1.536221608460492272e+00,-1.648151376150607250e+00
8.449102352132067395e-01,9.270243459234640682e+01,-1.310360920666667539e+01,2.071827335690212379e+00,1.551459304538335804e+00,-2.924513479636011493e+00,2.686889194773211198e+00,-1.299102738593620909e+00,-3.846850568904024437e-01,1.514863883632460606e+00,-1.654200624897538052e+00
8.454179937680225132e-01,9.262556764519851527e+01,-1.315217906943972537e+01,2.120839102637713580e+00,1.512897763161633380e+00,-2.905955991793813808e+00,2.695572174366869689e+00,-1.330442697848593037e+00,-3.477873889713075650e-01,1.492886244609038737e+00,-1.659432956601599507e+00
8.459257523228380649e-01,9.254761671195163331e+01,-1.320035066884383923e+01,2.169748595631932897e+00,1.474182982568613465e+00,-2.887001792318951487e+00,2.703755485137809167e+00,-1.361463494013632092e+00,-3.107630593394683505e-01,1.470296775892092844e+00,-1.663844727009237801e+00
8.464335108776536165e-01,9.246857835985551333e+01,-1.324812153207902377e+01,2.218552782048158978e+00,1.435318276159504691e+00,-2.867652853946258240e+00,2.711436897396913182e+00,-1.392156938515283660e+00,-2.736238442381704883e-01,1.447103828257739533e+00,-1.667432692562057728e+00
8.469412694324693902e-01,9.238844917137353718e+01,-1.329548919211186231e+01,2.267248626250659704e+00,1.396306980610393822e+00,-2.847911208479673828e+00,2.718614271260784143e+00,-1.422514906504016796e+00,-2.363815834569507612e-01,1.423316015989316119e+00,-1.670194012949598239e+00
8.474490279872849419e-01,9.230722574437398009e+01,-1.334245118782275163e+01,2.315833089786387244e+00,1.357152455630083576e+00,-2.827778946710532537e+00,2.725285557356894817e+00,-1.452529339126886310e+00,-1.990481766401717145e-01,1.398942214103356507e+00,-1.672126253657250317e+00
8.479567865421006045e-01,9.222490469232161558e+01,-1.338900506415427927e+01,2.364303131580364425e+00,1.317858083714724238e+00,-2.807258218334235167e+00,2.731448797530499739e+00,-1.482192245807333553e+00,-1.616355795856175281e-01,1.373991555568462974e+00,-1.673227388509319624e+00
8.484645450969162672e-01,9.214148264447075576e+01,-1.343514837226024383e+01,2.412655708132312338e+00,1.278427269900578755e+00,-2.786351231865491940e+00,2.737102125553237730e+00,-1.511495706531842620e+00,-1.241558005334603143e-01,1.348473428517302564e+00,-1.673495802207213501e+00
8.489723036517318189e-01,9.205695624605857574e+01,-1.348087866965578030e+01,2.460887773714924176e+00,1.238863441514593600e+00,-2.765060254551963137e+00,2.742243767833484114e+00,-1.540431874143712410e+00,-8.662089644527720678e-02,1.322397473451520256e+00,-1.672930292862773394e+00
8.494800622065474816e-01,9.197132215849946135e+01,-1.352619352036833433e+01,2.508996280573589477e+00,1.199170047922930582e+00,-2.743387612286381838e+00,2.746872044128423784e+00,-1.568992976643814208e+00,-4.904296927327289612e-02,1.295773580439665285e+00,-1.671530074526735632e+00
8.499878207613631442e-01,9.188457705958013833e+01,-1.357109049508953369e+01,2.556978179127554984e+00,1.159350560277477182e+00,-2.721335689517168976e+00,2.750985368257854446e+00,-1.597171319498334352e+00,-1.143416221971893521e-02,1.268611886308152803e+00,-1.669294779712339860e+00
8.504955793161786959e-01,9.179671764366150910e+01,-1.361556717134632954e+01,2.604830418185325236e+00,1.119408471329227828e+00,-2.698906929507791208e+00,2.754582249636792657e+00,-1.624959288792432677e+00,2.619334310879464084e-02,1.240922776970460717e+00,-1.666224471600688428e+00
8.510033378709943586e-01,9.170774062264656834e+01,-1.365962113600923722e+01,2.652549946791533664e+00,1.079347303947904679e+00,-2.676103879002064811e+00,2.757661398760989258e+00,-1.652349462311562656e+00,6.382721848809735921e-02,1.212717537470252127e+00,-1.662320884378434060e+00
8.515110964258100212e-01,9.161764272492986549e+01,-1.370324998153754237e+01,2.700133711740049680e+00,1.039170596060164264e+00,-2.652929113252499693e+00,2.760221553948809969e+00,-1.679334435482415122e+00,1.014551929596493457e-01,1.184007240908329983e+00,-1.657585355757150047e+00
8.520188549806256839e-01,9.152642069543959735e+01,-1.374645130575036767e+01,2.747578657477605546e+00,9.988818991799996994e-01,-2.629385229190353002e+00,2.762261465124673077e+00,-1.705906802340827255e+00,1.390650619475301275e-01,1.154802661993402868e+00,-1.652018643272169962e+00
8.525266135354412356e-01,9.143407129649305887e+01,-1.378922271402901778e+01,2.794881727724791265e+00,9.584847858697029821e-01,-2.605474884463313323e+00,2.763779985600816502e+00,-1.732059250621410751e+00,1.766445877239950224e-01,1.125114851898167290e+00,-1.645622008953421700e+00
8.530343720902567872e-01,9.134059130799283821e+01,-1.383156181946007024e+01,2.842039865678842592e+00,9.179828494044977027e-01,-2.581200797020781756e+00,2.764776072127781426e+00,-1.757784563610516493e+00,2.141815046038589576e-01,1.094955130059068082e+00,-1.638397213131685737e+00
8.535421306450725609e-01,9.124597752762397818e+01,-1.387346624297915199e+01,2.889050014217477980e+00,8.773797034358784552e-01,-2.556565744697973930e+00,2.765248784941942706e+00,-1.783075621984638426e+00,2.516635240967399212e-01,1.064335076041281525e+00,-1.630346508259784555e+00
8.540498891998881126e-01,9.115022677105159232e+01,-1.391493361351533942e+01,2.935909116103748495e+00,8.366789816536731594e-01,-2.531572564798847846e+00,2.765197287810077231e+00,-1.807925405634246419e+00,2.890783400171449968e-01,1.033266521468940269e+00,-1.621472632748715670e+00
8.545576477547036642e-01,9.105333587211882218e+01,-1.395596156813644662e+01,2.982614114192173371e+00,7.958843374466046949e-01,-2.506224153677730548e+00,2.764620848070979964e+00,-1.832326995473187115e+00,3.264136335526058863e-01,1.001761542020428886e+00,-1.611778804818680300e+00
8.550654063095194379e-01,9.095530168304564711e+01,-1.399654775219484115e+01,3.029161951635771288e+00,7.549994435616835808e-01,-2.480523466319837667e+00,2.763518836674116130e+00,-1.856273575233445827e+00,3.636570782895572895e-01,9.698324494889967173e-01,-1.601268716365069844e+00
8.555731648643349896e-01,9.085612107462831943e+01,-1.403668981947396155e+01,3.075549572094174788e+00,7.140279917622687211e-01,-2.454473515920592153e+00,2.761890728215321555e+00,-1.879758433245374505e+00,4.007963451971091606e-01,9.374917839085747939e-01,-1.589946526839388641e+00
8.560809234191506523e-01,9.075579093643901274e+01,-1.407638543233570516e+01,3.121773919943023223e+00,6.729736924846286827e-01,-2.428077373463635613e+00,2.759736100969536921e+00,-1.902774964203479913e+00,4.378191075688670497e-01,9.047523057446562600e-01,-1.577816857145060148e+00
8.565886819739663149e-01,9.065430817702645072e+01,-1.411563226186830278e+01,3.167831940484192366e+00,6.318402744933865334e-01,-2.401338167297768944e+00,2.757054636920592827e+00,-1.925316670917548656e+00,4.747130459224460641e-01,8.716269881505438466e-01,-1.564884783548219582e+00
8.570964405287818666e-01,9.055166972411691972e+01,-1.415442798803502455e+01,3.213720580157265694e+00,5.906314845355008503e-01,-2.374259082712609548e+00,2.753846121788033674e+00,-1.947377166049313768e+00,5.114658528570037443e-01,8.381290092886926058e-01,-1.551155831603398871e+00
8.576041990835975293e-01,9.044787252481576445e+01,-1.419277029982358052e+01,3.259436786752068826e+00,5.493510869929243423e-01,-2.346843361513049064e+00,2.750110445050978125e+00,-1.968950173834575379e+00,5.480652378686520221e-01,8.042717447172537115e-01,-1.536635970094142323e+00
8.581119576384131920e-01,9.034291354580972211e+01,-1.423065689539613032e+01,3.304977509622207599e+00,5.080028635340109178e-01,-2.319094301592561802e+00,2.745847599969031716e+00,-1.990029531790741268e+00,5.844989321236936375e-01,7.700687598418873847e-01,-1.521331604988577224e+00
8.586197161932288546e-01,9.023678977356964026e+01,-1.426808548224009776e+01,3.350339699899782531e+00,4.665906127635058853e-01,-2.291015256505251507e+00,2.741057683600234718e+00,-2.010609192409877011e+00,6.207546931898288989e-01,7.355338024326967261e-01,-1.505249573409885189e+00
8.591274747480444063e-01,9.012949821455383415e+01,-1.430505377731961403e+01,3.395520310711127809e+00,4.251181498712577334e-01,-2.262609635036734179e+00,2.735740896816055034e+00,-2.030683224837189549e+00,6.568203097252051093e-01,7.006807952064103562e-01,-1.488397137621721766e+00
8.596352333028600690e-01,9.002103589541191297e+01,-1.434155950722773021e+01,3.440516297393697354e+00,3.835893062795436848e-01,-2.233880900773776990e+00,2.729897544313415914e+00,-2.050245816535003485e+00,6.926836061254112442e-01,6.655238284737114984e-01,-1.470781979028541464e+00
8.601429918576757316e-01,8.991139986318943045e+01,-1.437760040833922659e+01,3.485324617713929207e+00,3.420079292891571310e-01,-2.204832571672800778e+00,2.723528034623779792e+00,-2.069291274932147040e+00,7.283324471282789370e-01,6.300771528518471776e-01,-1.452412192190889906e+00
8.606507504124912833e-01,8.980058718553290475e+01,-1.441317422696421424e+01,3.529942232086289877e+00,3.003778817240833066e-01,-2.175468219627123112e+00,2.716632880119265181e+00,-2.087814029058852050e+00,7.637547423766538612e-01,5.943551720423649876e-01,-1.433296278855595851e+00
8.611585089673069460e-01,8.968859495089537859e+01,-1.444827871950242049e+01,3.574366103793389371e+00,2.587030415748429180e-01,-2.145791470032997861e+00,2.709212697015798366e+00,-2.105808631167102263e+00,7.989384509390528022e-01,5.583724356740513706e-01,-1.413443142000884389e+00
8.616662675221226086e-01,8.957542026874286023e+01,-1.448291165259811564e+01,3.618593199207106981e+00,2.169873016405878818e-01,-2.115806001354511245e+00,2.701268205373326570e+00,-2.123269758336416402e+00,8.338715857881471294e-01,5.221436322111333572e-01,-1.392862079896461935e+00
8.621740260769381603e-01,8.946106026976094938e+01,-1.451707080329580180e+01,3.662620488010880138e+00,1.752345691697804186e-01,-2.085515544687213563e+00,2.692800229093057052e+00,-2.140192214065126386e+00,8.685422182372097843e-01,4.856835819266115406e-01,-1.371562780178488872e+00
8.626817846317539340e-01,8.934551210606223037e+01,-1.455075395919660686e+01,3.706444943423080396e+00,1.334487654995427652e-01,-2.054923883320548761e+00,2.683809695911736348e+00,-2.156570929847119622e+00,9.029384823344552835e-01,4.490072299407870116e-01,-1.349555313939480472e+00
8.631895431865694857e-01,8.922877295139448961e+01,-1.458395891861527005e+01,3.750063542421340657e+00,9.163382569380384979e-02,-2.024034852299177345e+00,2.674297637393001636e+00,-2.172400966733991190e+00,9.370485792151643789e-01,4.121296393251021595e-01,-1.326850129833204717e+00
8.636973017413850373e-01,8.911084000134889038e+01,-1.461668349073801387e+01,3.793473265968192010e+00,4.979369817989387492e-02,-1.992852337982930599e+00,2.664265188915718952e+00,-2.187677516882742701e+00,9.708607814118829227e-01,3.750659842709849201e-01,-1.303458048194390262e+00
8.642050602962008110e-01,8.899171047356929876e+01,-1.464892549578094894e+01,3.836671099237589644e+00,7.932344383997369519e-03,-1.961380277605704325e+00,2.653713589659417504e+00,-2.202395905088874173e+00,1.004363437122361535e+00,3.378315433240564047e-01,-1.279390255173466828e+00
8.647128188510163627e-01,8.887138160796207842e+01,-1.468068276514921777e+01,3.879654031842548978e+00,-3.394626163474856462e-02,-1.929622658833131332e+00,2.642644182586747714e+00,-2.216551590304944863e+00,1.037544974435401723e+00,3.004416926835196122e-01,-1.254658296886221436e+00
8.652205774058319143e-01,8.874985066690614133e+01,-1.471195314159692202e+01,3.922419058064003483e+00,-7.583813355162249970e-02,-1.897583519318952305e+00,2.631058414422958514e+00,-2.230140167144649688e+00,1.070393905514713362e+00,2.629118995666234193e-01,-1.229274073578308091e+00
8.657283359606475770e-01,8.862711493546395047e+01,-1.474273447938765713e+01,3.964963177080587542e+00,-1.177392731448629881e-01,-1.865266946260295544e+00,2.618957835632451214e+00,-2.243157367372296651e+00,1.102898830740529634e+00,2.252577156384611978e-01,-1.203249833804772795e+00
8.662360945154632397e-01,8.850317172159289214e+01,-1.477302464445576824e+01,4.007283393199570831e+00,-1.596456706656081970e-01,-1.832677075951710588e+00,2.606344100392357088e+00,-2.255599061377774550e+00,1.135048442809174940e+00,1.874947705069165416e-01,-1.176598168624474638e+00
8.667438530702789024e-01,8.837801835635734449e+01,-1.480282151456832196e+01,4.049376716088868733e+00,-2.015533052091664779e-01,-1.799818093337994807e+00,2.593218966563159533e+00,-2.267461259636977644e+00,1.166831530790516380e+00,1.496387652828021775e-01,-1.149332005809428070e+00
8.672516116250944540e-01,8.825165219414124351e+01,-1.483212297948776914e+01,4.091240161010137655e+00,-2.434581450876078801e-01,-1.766694231565830497e+00,2.579584295656362603e+00,-2.278740114157697061e+00,1.198236984143312478e+00,1.117054662052057168e-01,-1.121464604069092097e+00
8.677593701799101167e-01,8.812407061286116061e+01,-1.486092694113533241e+01,4.132870749052983683e+00,-2.853561482037214603e-01,-1.733309771534185417e+00,2.565442052799187689e+00,-2.289431919910978053e+00,1.229253796688469791e+00,7.371069833200682986e-02,-1.093009547289555350e+00
8.682671287347257794e-01,8.799527101418016173e+01,-1.488923131375503139e+01,4.174265507370170880e+00,-3.272432624262238132e-01,-1.699669041443578443e+00,2.550794306696335223e+00,-2.299533116247915565e+00,1.259871070540133031e+00,3.567033929566387762e-02,-1.063980738787704716e+00
8.687748872895413310e-01,8.786525082372212125e+01,-1.491703402407845758e+01,4.215421469413988653e+00,-3.691154259663660397e-01,-1.665776416344087796e+00,2.535643229588774528e+00,-2.309040288301938304e+00,1.290078019994726599e+00,-2.399686875868223268e-03,-1.034392395580283397e+00
8.692826458443569937e-01,8.773400749128650489e+01,-1.494433301149026683e+01,4.256335675173703592e+00,-4.109685677558783112e-01,-1.631636317682147785e+00,2.519991097209565822e+00,-2.317950168376552433e+00,1.319863975377889576e+00,-4.048341587302117794e-02,-1.004259042667867252e+00
8.697904043991726564e-01,8.760153849106401935e+01,-1.497112622819429006e+01,4.297005171414016722e+00,-4.527986078261638792e-01,-1.597253212846216464e+00,2.503840288736755237e+00,-2.326259637318525364e+00,1.349218386849236229e+00,-7.856484915322448082e-02,-9.735955073338298238e-01
8.702981629539882080e-01,8.746784132185251792e+01,-1.499741163938043442e+01,4.337427011914710917e+00,-4.946014576889323777e-01,-1.562631614711141870e+00,2.487193286743269116e+00,-2.333965725876552710e+00,1.378130828165093469e+00,-1.166279599244182119e-01,-9.424169134581555918e-01
8.708059215088039817e-01,8.733291350727363067e+01,-1.502318722339224699e+01,4.377598257711316165e+00,-5.363730207180954501e-01,-1.527776081181393408e+00,2.470052677143888431e+00,-2.341065616045394204e+00,1.406591000399089575e+00,-1.546566990633073679e-01,-9.107386758462423515e-01
8.713136800636195334e-01,8.719675259599016215e+01,-1.504845097189513581e+01,4.417515977336825550e+00,-5.781091925329615577e-01,-1.492691214733108174e+00,2.452421149139262013e+00,-2.347556642395437709e+00,1.434588735620601740e+00,-1.926350009683850395e-01,-8.785764945726434183e-01
8.718214386184350850e-01,8.705935616192365956e+01,-1.507320089004537245e+01,4.457177247064598724e+00,-6.198058613828729690e-01,-1.457381661954844754e+00,2.434301495156922623e+00,-2.353436293387759726e+00,1.462114000531174129e+00,-2.305467893478587715e-01,-8.459463493396602862e-01
8.723291971732508587e-01,8.692072180447277674e+01,-1.509743499665975008e+01,4.496579151152291232e+00,-6.614589085330995211e-01,-1.421852113087195058e+00,2.415696610789378251e+00,-2.358702212674636645e+00,1.489156900058784538e+00,-2.683759829423151277e-01,-8.128644938509194118e-01
8.728369557280664104e-01,8.678084714873250505e+01,-1.512115132438589526e+01,4.535718782086775924e+00,-7.030642086519844902e-01,-1.386107301561267269e+00,2.396609494729281309e+00,-2.363352200385505419e+00,1.515707680909946564e+00,-3.061065011821089143e-01,-7.793474501999485549e-01
8.733447142828819620e-01,8.663972984571338998e+01,-1.514434791987338258e+01,4.574593240830339802e+00,-7.446176301996121349e-01,-1.350152003535791678e+00,2.377043248701545597e+00,-2.367384214398408737e+00,1.541756735079832463e+00,-3.437222697797297499e-01,-7.454120032735159773e-01
8.738524728376977357e-01,8.649736757256150099e+01,-1.516702284394551192e+01,4.613199637067877390e+00,-7.861150358177184660e-01,-1.313991037433110076e+00,2.357001077392556265e+00,-2.370796371596890495e+00,1.567294603320224189e+00,-3.812072262568888537e-01,-7.110751951699831874e-01
8.743602313925132874e-01,8.635375803277979401e+01,-1.518917417177164353e+01,4.651535089454970517e+00,-8.275522827207213439e-01,-1.277629263474135968e+00,2.336486288376508291e+00,-2.373586949112338029e+00,1.592311978565235098e+00,-4.185453254062245776e-01,-6.763543196327388429e-01
8.748679899473289501e-01,8.620889895644853596e+01,-1.521079999304051711e+01,4.689596725867463789e+00,-8.689252230885249340e-01,-1.241071583211738050e+00,2.315502292038591037e+00,-2.375754385551824832e+00,1.616799709315189792e+00,-4.557205446881924527e-01,-6.412669164982298664e-01
8.753757485021446128e-01,8.606278810044759098e+01,-1.523189841213403284e+01,4.727381683651783462e+00,-9.102297044602720710e-01,-1.204322939063247944e+00,2.294052601495399468e+00,-2.377297282211395579e+00,1.640748802978178933e+00,-4.927168895624287615e-01,-6.058307661592199356e-01
8.758835070569601644e-01,8.591542324867870661e+01,-1.525246754830177309e+01,4.764887109876413618e+00,-9.514615701295561223e-01,-1.167388313841641656e+00,2.272140832512280717e+00,-2.378214404274768157e+00,1.664150429169537038e+00,-5.295183987540221793e-01,-5.700638840428329246e-01
8.763912656117758271e-01,8.576680221228862422e+01,-1.527250553583633064e+01,4.802110161584557169e+00,-9.926166595409982030e-01,-1.130272730285518223e+00,2.249770703417788731e+00,-2.378504681997598347e+00,1.686995922969312556e+00,-5.661091494546235392e-01,-5.339845151035835791e-01
8.768990241665913787e-01,8.561692282989253044e+01,-1.529201052424921414e+01,4.839048006047761419e+00,-1.033690808688098706e+00,-1.092981250587891751e+00,2.226946035015125780e+00,-2.378167211877104670e+00,1.709276788137518155e+00,-6.024732624583006846e-01,-4.976111283312933953e-01
8.774067827214071524e-01,8.546578296779796347e+01,-1.531098067844758503e+01,4.875697821020802181e+00,-1.074679850512552104e+00,-1.055518975923696701e+00,2.203670750490627661e+00,-2.377201257807243451e+00,1.730984700287410138e+00,-6.385949072323104936e-01,-4.609624112739079127e-01
8.779145412762227041e-01,8.531338052023025398e+01,-1.532941417891144908e+01,4.912056794997263331e+00,-1.115579615304531647e+00,-1.017891045976366815e+00,2.179948875319394741e+00,-2.375606252219232939e+00,1.752111510016392204e+00,-6.744583069223706318e-01,-4.240572645754387970e-01
8.784222998310382557e-01,8.515971340955677249e+01,-1.534730922187195112e+01,4.948122127466835884e+00,-1.156385931104913833e+00,-9.801026384627298249e-01,2.155784537167762860e+00,-2.373381797207701815e+00,1.772649245995241873e+00,-7.100477432932403854e-01,-3.869147965284693846e-01
8.789300583858540294e-01,8.500477958651387667e+01,-1.536466401948988114e+01,4.983891029172955456e+00,-1.197094624108119731e+00,-9.421589686572691136e-01,2.131181965793056854e+00,-2.370527665642113035e+00,1.792590118014726341e+00,-7.453475616035059037e-01,-3.495543176420263798e-01
8.794378169406695811e-01,8.484857703043246602e+01,-1.538147680003532969e+01,5.019360722372203654e+00,-1.237701519066941369e+00,-9.040652889146563176e-01,2.106145492940159070e+00,-2.367043802263812058e+00,1.811926519990567641e+00,-7.803421754157164880e-01,-3.119953352239719369e-01
8.799455754954851328e-01,8.469110374946586717e+01,-1.539774580806768789e+01,5.054528441094210400e+00,-1.278202439698120862e+00,-8.658268881915613946e-01,2.080679552235352947e+00,-2.362930324768434343e+00,1.830651032925920019e+00,-8.150160713408329816e-01,-2.742575479787212611e-01
8.804533340503009065e-01,8.453235778081628382e+01,-1.541346930461669373e+01,5.089391431403268662e+00,-1.318593209089914620e+00,-8.274490915667038760e-01,2.054788679076906988e+00,-2.358187524873843088e+00,1.848756427832141558e+00,-8.493538137180338676e-01,-2.363608406193966616e-01
8.809610926051164581e-01,8.437233719096435891e+01,-1.542864556736375903e+01,5.123946951660272475e+00,-1.358869650110177130e+00,-7.889372597603858672e-01,2.028477510523077676e+00,-2.352815869373455548e+00,1.866235668606970322e+00,-8.833400492286413996e-01,-1.983252784955247261e-01
8.814688511599321208e-01,8.421104007589703144e+01,-1.544327289082433730e+01,5.158192272786381594e+00,-1.399027585816485786e+00,-7.502967886522182717e-01,2.001750785176806158e+00,-2.346816001175065836e+00,1.883081914870989415e+00,-9.169595114454260898e-01,-1.601711022351148817e-01
8.819766097147477835e-01,8.404846456133643073e+01,-1.545734958653100222e+01,5.192124678527690662e+00,-1.439062839867464749e+00,-7.115331087977776470e-01,1.974613343067576077e+00,-2.340188740325197081e+00,1.899288524761977737e+00,-9.501970253166389657e-01,-1.219187224018081217e-01
8.824843682695633351e-01,8.388460880297164124e+01,-1.547087398321679430e+01,5.225741465720320278e+00,-1.478971236934765621e+00,-6.726516849446162460e-01,1.947070125530576679e+00,-2.332935085018794208e+00,1.914849057686692113e+00,-9.830375115842435729e-01,-8.358871416743118843e-02
8.829921268243789978e-01,8.371947098687732591e+01,-1.548384442785265058e+01,5.259039948379844454e+00,-1.518748615807399727e+00,-6.336579891582432289e-01,1.919126164209839391e+00,-2.325056338020885516e+00,1.929757735932921436e+00,-1.015466825598558387e+00,-4.520114667098575761e-02
8.834998853791946605e-01,8.355304932877550073e+01,-1.549625928269215791e+01,5.292017451609565271e+00,-1.558390820684751432e+00,-5.945574975768365134e-01,1.890786509857153685e+00,-2.316553859139593108e+00,1.944008944525833504e+00,-1.047471187801693127e+00,-6.775517509257450444e-03
8.840076439340102121e-01,8.338534207439437296e+01,-1.550811692557551069e+01,5.324671308885132959e+00,-1.597893686147598746e+00,-5.553557322000964858e-01,1.862056282593580026e+00,-2.307428988804986592e+00,1.957596758627175193e+00,-1.079036160852457460e+00,3.166818058589471185e-02
8.845154024888258748e-01,8.321634750031063277e+01,-1.551941575226954129e+01,5.356998868006018100e+00,-1.637253050242768015e+00,-5.160582453233708566e-01,1.832940701895467983e+00,-2.297683256642577998e+00,1.970515494473900953e+00,-1.110147473266356988e+00,7.010984671426387371e-02
8.850231610436415375e-01,8.304606391417091515e+01,-1.553015417661864817e+01,5.388997491323219258e+00,-1.676464754945657276e+00,-4.766706186118030431e-01,1.803445085149117499e+00,-2.287318380227954417e+00,1.982759710511921236e+00,-1.140791026537833153e+00,1.085292882363352862e-01
8.855309195984572002e-01,8.287448965491246611e+01,-1.554033063069543275e+01,5.420664555965743148e+00,-1.715524646618327376e+00,-4.371984621833108209e-01,1.773574846203561650e+00,-2.276336263769740853e+00,1.994324208287693745e+00,-1.170952901807368995e+00,1.469062367531897284e-01
8.860386781532727518e-01,8.270162309298422088e+01,-1.554994356495165775e+01,5.451997454067716298e+00,-1.754428576468398893e+00,-3.976474136916588464e-01,1.743335493925630253e+00,-2.264738996792181158e+00,2.005204033313515932e+00,-1.200619366428311352e+00,1.852203638626397919e-01
8.865464367080884145e-01,8.252746263056774012e+01,-1.555899144836951464e+01,5.482993592996215249e+00,-1.793172401008864103e+00,-3.580231374095224628e-01,1.712732630757214602e+00,-2.252528852817322402e+00,2.015394475906552962e+00,-1.229776880433494979e+00,2.234512966916980536e-01
8.870541952629040772e-01,8.235200670179850135e+01,-1.556747276861318241e+01,5.513650395579714925e+00,-1.831751982518668997e+00,-3.183313233116808472e-01,1.681771951274842358e+00,-2.239708288046831974e+00,2.024891072001561820e+00,-1.258412102901559360e+00,2.615786332052443819e-01
8.875619538177196288e-01,8.217525377298704825e+01,-1.557538603218072737e+01,5.543965300337262647e+00,-1.870163189504238765e+00,-2.785776861581733543e-01,1.650459240751435130e+00,-2.226279940043407901e+00,2.033689603937355095e+00,-1.286511898223086980e+00,2.995819572910521922e-01
8.880697123725352915e-01,8.199720234284019682e+01,-1.558272976455630676e+01,5.573935761708343151e+00,-1.908401897161857486e+00,-2.387679645775017123e-01,1.618800373720307828e+00,-2.212246626411795258e+00,2.041786101216985561e+00,-1.314063342266497125e+00,3.374408536210949383e-01
8.885774709273509542e-01,8.181785094268259684e+01,-1.558950251036266543e+01,5.603559250283352000e+00,-1.946463987840836074e+00,-1.989079201499485139e-01,1.586801312541470610e+00,-2.197611343479444201e+00,2.049176841241629354e+00,-1.341053728443647231e+00,3.751349222890630886e-01
8.890852294821665058e-01,8.163719813667810854e+01,-1.559570283351397357e+01,5.632833253034812415e+00,-1.984345351507613486e+00,-1.590033364908657321e-01,1.554468105970114866e+00,-2.182377264976753217e+00,2.055858350018210601e+00,-1.367470573675248380e+00,4.126437932242356110e-01
8.895929880369821685e-01,8.145524252205120774e+01,-1.560132931736895401e+01,5.661755273549262668e+00,-2.022041886210721451e+00,-1.190600183339999285e-01,1.521806887727337187e+00,-2.166547740716921577e+00,2.061827402840741286e+00,-1.393301624256040316e+00,4.499471403816360793e-01
8.901007465917978312e-01,8.127198272930891676e+01,-1.560638056488433811e+01,5.690322832259774088e+00,-2.059549498546531687e+00,-7.908379061494397178e-02,1.488823875073172376e+00,-2.150126295275444743e+00,2.067081024945367496e+00,-1.418534861619673126e+00,4.870246957083962380e-01
8.906085051466133828e-01,8.108741742246230899e+01,-1.561085519876861127e+01,5.718533466679193822e+00,-2.096864104125938155e+00,-3.908049755454923169e-02,1.455525367381803603e+00,-2.133116626669191884e+00,2.071616492139150001e+00,-1.443158508003403284e+00,5.238562628864753545e-01
8.911162637014290455e-01,8.090154529924822668e+01,-1.561475186163610651e+01,5.746384731634070597e+00,-2.133981628041905054e+00,9.439982576185945717e-04,1.421917744719014332e+00,-2.115522605035093040e+00,2.075431331402563639e+00,-1.467161032012546329e+00,5.604217308516652452e-01
8.916240222562447082e-01,8.071436509135141080e+01,-1.561806921616136457e+01,5.773874199499203108e+00,-2.170898005337789538e+00,4.098381677969997749e-02,1.388007466421949943e+00,-2.097348271308472789e+00,2.078523321465704843e+00,-1.490531154084643095e+00,5.967010870887999863e-01
8.921317808110602599e-01,8.052587556462631824e+01,-1.562080594523385102e+01,5.800999460432919363e+00,-2.207609181476613003e+00,8.103306143400290651e-02,1.353801069681054070e+00,-2.078597835900962920e+00,2.080890493358230398e+00,-1.513257851853432978e+00,6.326744307033240755e-01
8.926395393658759225e-01,8.033607551931902435e+01,-1.562296075211295232e+01,5.827758122613033720e+00,-2.244111112811180586e+00,1.210858200234168347e-01,1.319305168124247807e+00,-2.059275677378022529e+00,2.082531130933011454e+00,-1.535330365412585607e+00,6.683219852691429930e-01
8.931472979206915852e-01,8.014496379028960860e+01,-1.562453236058329864e+01,5.854147812473430079e+00,-2.280399767054995142e+00,1.611361656477071636e-01,1.284526450403419950e+00,-2.039386341136112168e+00,2.083443771363507668e+00,-1.556738202479151401e+00,7.036241114526846641e-01
8.936550564755072479e-01,7.995253924723421335e+01,-1.562551951511039583e+01,5.880166174941378721e+00,-2.316471123754108241e+00,2.011781576198551358e-01,1.249471678783081297e+00,-2.018934538079433239e+00,2.083627205614859257e+00,-1.577471143456815383e+00,7.385613194133188175e-01
8.941628150303227995e-01,7.975880079490737273e+01,-1.562592098099657534e+01,5.905810873675502393e+00,-2.352321174759787414e+00,2.412058423823016939e-01,1.214147687731310210e+00,-1.997925143296308770e+00,2.083080478888702292e+00,-1.597519246398889869e+00,7.731142809800196636e-01
8.946705735851384622e-01,7.956374737334422775e+01,-1.562573554453724256e+01,5.931079591304445842e+00,-2.387945924702085776e+00,2.812132544232006648e-01,1.178561382512893330e+00,-1.976363194735148987e+00,2.081802891041701020e+00,-1.616872851871086647e+00,8.072638416043492748e-01
8.951783321399541249e-01,7.936737795808328144e+01,-1.562496201317745381e+01,5.955970029666173282e+00,-2.423341391464198136e+00,3.211944171925424918e-01,1.142719737784786638e+00,-1.954253891880070926e+00,2.079793996977802095e+00,-1.635522587714011156e+00,8.409910320896515357e-01
8.956860906947696765e-01,7.916969156038868505e+01,-1.562359921566878818e+01,5.980479910047992398e+00,-2.458503606657750140e+00,3.611433440183171584e-01,1.106629796193741910e+00,-1.931602594426088837e+00,2.077053607014202274e+00,-1.653459373705452151e+00,8.742770800965984357e-01
8.961938492495854502e-01,7.897068722747280844e+01,-1.562164600222654443e+01,6.004606973427260463e+00,-2.493428616098942285e+00,4.010540390226353669e-01,1.070298666976184698e+00,-1.908414820953918456e+00,2.073581787221043804e+00,-1.670674426122435552e+00,9.071034214250187633e-01
8.967016078044010019e-01,7.877036404271933634e+01,-1.561910124468725058e+01,6.028348980712687322e+00,-2.528112480285458652e+00,4.409204980376821847e-01,1.033733524560432437e+00,-1.884696247604457531e+00,2.069378859734830822e+00,-1.687159262202982291e+00,9.394517110719098341e-01
8.972093663592165536e-01,7.856872112590552604e+01,-1.561596383666647725e+01,6.051703712986445716e+00,-2.562551274874397045e+00,4.807367095218357811e-01,9.969416071709853444e-01,-1.860452706752766971e+00,2.064445403045553462e+00,-1.702905704507714058e+00,9.713038340658954883e-01
8.977171249140323273e-01,7.836575763342528944e+01,-1.561223269371695999e+01,6.074668971746859825e+00,-2.596741091160939874e+00,5.204966554755787733e-01,9.599302154351874172e-01,-1.835690185681746023e+00,2.058782252257537415e+00,-1.717905885181147063e+00,1.002641916077837259e+00
8.982248834688478789e-01,7.816147275851243137e+01,-1.560790675348705392e+01,6.097242579151766151e+00,-2.630678036557859034e+00,5.601943123573633887e-01,9.227067109921549548e-01,-1.810414825255442839e+00,2.052390499324029172e+00,-1.732152250112754199e+00,1.033448333807725605e+00
8.987326420236634306e-01,7.795586573146312048e+01,-1.560298497587947253e+01,6.119422378262657780e+00,-2.664358235076046633e+00,5.998236519996040794e-01,8.852785151037767530e-01,-1.784632918591850803e+00,2.045271493255464534e+00,-1.745637562997841563e+00,1.063705725147984449e+00
8.992404005784792043e-01,7.774893581985928392e+01,-1.559746634321036041e+01,6.141206233289392635e+00,-2.697777827805731832e+00,6.393786425244381011e-01,8.476531072681359191e-01,-1.758350909735451939e+00,2.037426840301494124e+00,-1.758354909298125213e+00,1.093396999122916213e+00
8.997481591332947559e-01,7.754068232879207301e+01,-1.559134986036868042e+01,6.162592029835612273e+00,-2.730932973398607189e+00,6.788532492594934187e-01,8.098380238351305938e-01,-1.731575392329331109e+00,2.028858404106717916e+00,-1.770297700102080096e+00,1.122505345604467353e+00
9.002559176881104186e-01,7.733110460108460416e+01,-1.558463455497587979e+01,6.183577675144884545e+00,-2.763819848550892466e+00,7.182414356537090150e-01,7.718408566242427327e-01,-1.704313108286842571e+00,2.019568305840116818e+00,-1.781459675885079363e+00,1.151014244804338116e+00
9.007636762429260813e-01,7.712020201751552406e+01,-1.557731947754591140e+01,6.204161098347483083e+00,-2.796434648487180930e+00,7.575371641930199740e-01,7.336692515446421314e-01,-1.676570946462953682e+00,2.009558924298232796e+00,-1.791834910169270767e+00,1.178907476542322419e+00
9.012714347977416329e-01,7.690797399704273118e+01,-1.556940370164554288e+01,6.224340250707820488e+00,-2.828773587445122750e+00,7.967343973159708437e-01,6.953309072175550831e-01,-1.648355941325212015e+00,1.998832895982063595e+00,-1.801417813083196595e+00,1.206169129290893594e+00
9.017791933525572956e-01,7.669441999702645774e+01,-1.556088632405497130e+01,6.244113105872621361e+00,-2.860832899161065868e+00,8.358270983293971668e-01,6.568335736007693271e-01,-1.619675271624249069e+00,1.987393115147653821e+00,-1.810203134821209092e+00,1.232783608996165237e+00
9.022869519073728473e-01,7.647953951345314749e+01,-1.555176646492877701e+01,6.263477660119730395e+00,-2.892608837356470453e+00,8.748092323239775592e-01,6.181850506154769054e-01,-1.590536259063974889e+00,1.975242733830442798e+00,-1.818185969002627411e+00,1.258735647675063740e+00
9.027947104621885099e-01,7.626333208115892148e+01,-1.554204326795716362e+01,6.282431932607623892e+00,-2.924097676225248854e+00,9.136747670897975571e-01,5.793931867752870613e-01,-1.560946366971316390e+00,1.962385161843292813e+00,-1.825361755930659635e+00,1.284010311788825742e+00
9.033024690170041726e-01,7.604579727405371159e+01,-1.553171590052752471e+01,6.300973965625546569e+00,-2.955295710921870267e+00,9.524176740317757961e-01,5.404658778175923661e-01,-1.530913198965657473e+00,1.948824066748280348e+00,-1.831726285751066996e+00,1.308593010392714806e+00
9.038102275718197243e-01,7.582693470534472624e+01,-1.552078355388631437e+01,6.319101824844406856e+00,-2.986199258050448169e+00,9.910319290851821172e-01,5.014110653370327242e-01,-1.500444497627787088e+00,1.934563373802164366e+00,-1.837275701510618919e+00,1.332469503062106320e+00
9.043179861266354980e-01,7.560674402776037084e+01,-1.550924544330122323e+01,6.336813599568297484e+00,-3.016804656154628006e+00,1.029511513631053976e+00,4.622367354212646440e-01,-1.469548143168494025e+00,1.919607265875581836e+00,-1.842006502115284272e+00,1.355625907594811386e+00
9.048257446814510496e-01,7.538522493377485034e+01,-1.549710080822371339e+01,6.354107402986673314e+00,-3.047108266208256033e+00,1.067850415411452536e+00,4.229509172890941748e-01,-1.438232152096884153e+00,1.903960183346028456e+00,-1.845915545188192786e+00,1.378048707489634817e+00
9.053335032362666013e-01,7.516237715583156387e+01,-1.548434891245178058e+01,6.370981372427270806e+00,-3.077106472107075774e+00,1.106042629444905501e+00,3.835616819306117975e-01,-1.406504675888101463e+00,1.887626823964437150e+00,-1.849000049827343783e+00,1.399724759201312230e+00
9.058412617910823750e-01,7.493820046656726674e+01,-1.547098904429310018e+01,6.387433669609703379e+00,-3.106795681161216294e+00,1.144082158941699179e+00,3.440771407496969747e-01,-1.374373999650791767e+00,1.870612142695577518e+00,-1.851257599263127052e+00,1.420641299171724325e+00
9.063490203458979266e-01,7.471269467903728412e+01,-1.545702051672847865e+01,6.403462480899599463e+00,-3.136172324588367477e+00,1.181963016218938956e+00,3.045054442089296654e-01,-1.341848540794263300e+00,1.852921351532162975e+00,-1.852686143415495756e+00,1.440785950637210933e+00
9.068567789007134783e-01,7.448585964693862138e+01,-1.544244266757556083e+01,6.419066017563633153e+00,-3.165232858008149908e+00,1.219679223615958152e+00,2.648547804763721203e-01,-1.308936847695010508e+00,1.834559919282604756e+00,-1.853284001351018340e+00,1.460146730212457777e+00
9.073645374555292520e-01,7.425769526483506411e+01,-1.542725485965290666e+01,6.434242516025069136e+00,-3.193973761937071387e+00,1.257224814409360070e+00,2.251333740749072998e-01,-1.275647598363065294e+00,1.815533571332561324e+00,-1.853049863639613104e+00,1.478712054250442831e+00
9.078722960103448036e-01,7.402820146838178061e+01,-1.541145648094439480e+01,6.448990238120040352e+00,-3.222391542284430699e+00,1.294593833728108212e+00,1.853494845337448904e-01,-1.241989599107932607e+00,1.795848289380223228e+00,-1.851982794611092942e+00,1.496470744978743994e+00
9.083800545651604663e-01,7.379737823454951240e+01,-1.539504694476384472e+01,6.463307471354507783e+00,-3.250482730849122426e+00,1.331780339468651153e+00,1.455114050420591720e-01,-1.207971783204006222e+00,1.775510311145205744e+00,-1.850082234511408519e+00,1.513412036412136841e+00
9.088878131199761290e-01,7.356522558184944671e+01,-1.537802568992004915e+01,6.477192529161897916e+00,-3.278243885817256675e+00,1.368778403209925276e+00,1.056274611049830003e-01,-1.173603209555727833e+00,1.754526130051270449e+00,-1.847348001558709374e+00,1.529525580041457777e+00
9.093955716747916806e-01,7.333174357055798964e+01,-1.536039218088208713e+01,6.490643751161417896e+00,-3.305671592260650549e+00,1.405582111128329093e+00,6.570600920182201321e-02,-1.138893061362332260e+00,1.732902494882749611e+00,-1.843780293899165645e+00,1.544801450298771250e+00
9.099033302296073433e-01,7.309693230294128341e+01,-1.534214590794489297e+01,6.503659503417026144e+00,-3.332762462636194023e+00,1.442185564912697782e+00,2.575543544644309790e-02,-1.103850644782116586e+00,1.710646409414598113e+00,-1.839379691462470046e+00,1.559230149798779719e+00
9.104110887844230060e-01,7.286079192348111633e+01,-1.532328638739527804e+01,6.516238178697077998e+00,-3.359513137285968121e+00,1.478582882679064792e+00,-1.421584574988288274e-02,-1.068485387596542768e+00,1.687765132016350700e+00,-1.834147157717210597e+00,1.572802614356512363e+00
9.109188473392385577e-01,7.262332261909844533e+01,-1.530381316167807348e+01,6.528378196734736960e+00,-3.385920284938483515e+00,1.514768199885730304e+00,-5.419939301378207119e-02,-1.032806837873603278e+00,1.664266175229563549e+00,-1.828084041325932496e+00,1.585510217781413989e+00
9.114266058940542203e-01,7.238452461937964699e+01,-1.528372579956275423e+01,6.540078004488933061e+00,-3.411980603210471141e+00,1.550735670247892717e+00,-9.418673934241983403e-02,-9.968246626311512149e-01,1.640157305319180914e+00,-1.821192077699974154e+00,1.597344776447532810e+00
9.119343644488698830e-01,7.214439819680092114e+01,-1.526302389631026202e+01,6.551336076406103714e+00,-3.437690819109769258e+00,1.586479466652541248e+00,-1.341693934342140793e-01,-9.605486464995802720e-01,1.615446541798479796e+00,-1.813473390454074075e+00,1.608298553640157946e+00
9.124421230036855457e-01,7.190294366695427186e+01,-1.524170707384022094e+01,6.562150914682520764e+00,-3.463047689538879759e+00,1.621993782073050561e+00,-1.741388410170530143e-01,-9.239886903843270716e-01,1.590142156927841777e+00,-1.804930492760714822e+00,1.618364263678583548e+00
9.129498815585010973e-01,7.166016138877233743e+01,-1.521977498089840353e+01,6.572521049527375148e+00,-3.488048001799539222e+00,1.657272830483945913e+00,-2.140865461744736464e-01,-8.871548101278134979e-01,1.564252675187156827e+00,-1.795566288604245386e+00,1.627535075815280230e+00
9.134576401133166490e-01,7.141605176475373185e+01,-1.519722729322459465e+01,6.582445039426580990e+00,-3.512688574098166150e+00,1.692310847775599036e+00,-2.540039526695494487e-01,-8.500571351710959345e-01,1.537786872722057607e+00,-1.785384073934868754e+00,1.635804617911414072e+00
9.139653986681324227e-01,7.117061524118899740e+01,-1.517406371372056206e+01,6.591921471406995359e+00,-3.536966256051891300e+00,1.727102092668646449e+00,-2.938824852664048137e-01,-8.127059072150697450e-01,1.510753776763638978e+00,-1.774387537722024177e+00,1.643166979888265544e+00
9.144731572229479744e-01,7.092385230838553412e+01,-1.515028397261866466e+01,6.600948961301749129e+00,-3.560877929195905178e+00,1.761640847628768825e+00,-3.337135510497164503e-01,-7.751114788813522338e-01,1.483162665022258242e+00,-1.762580762908103615e+00,1.649616716955540463e+00
9.149809157777635260e-01,7.067576350095407633e+01,-1.512588782805307908e+01,6.609526156429850197e+00,-3.584420517841286014e+00,1.795921452445295552e+00,-3.734886105821513258e-01,-7.372842336560417875e-01,1.455023127792725690e+00,-1.749968751434643144e+00,1.655150217507591393e+00
9.154886743325792997e-01,7.042634939691360785e+01,-1.510087506309386995e+01,6.617651729917466419e+00,-3.607590981200794911e+00,1.829938303789780951e+00,-4.131992175844010351e-01,-6.992344468989053485e-01,1.426344775770357121e+00,-1.736556999645272104e+00,1.659765316881362640e+00
9.159964328873948514e-01,7.017561061794030763e+01,-1.507524548542131981e+01,6.625324375560024848e+00,-3.630386287386173638e+00,1.863685767450503183e+00,-4.528368221342942701e-01,-6.609725279273171994e-01,1.397137131939702126e+00,-1.722350168198660825e+00,1.663457679071116857e+00
9.165041914422105140e-01,6.992354783053713163e+01,-1.504899893060599503e+01,6.632542816915372619e+00,-3.652803438630179755e+00,1.897158237923481261e+00,-4.923928655679161714e-01,-6.225089863960384662e-01,1.367409968152720312e+00,-1.707353339866388930e+00,1.666223514460694943e+00
9.170119499970261767e-01,6.967016174625391045e+01,-1.502213526226936757e+01,6.639305807630963230e+00,-3.674839472204817881e+00,1.930350140842093110e+00,-5.318587854219545275e-01,-5.838544259155575844e-01,1.337173304317318845e+00,-1.691572039787273329e+00,1.668059640750991779e+00
9.175197085518417284e-01,6.941545312189239780e+01,-1.499465437219657460e+01,6.645612131606269735e+00,-3.696491460793072115e+00,1.963255933915407203e+00,-5.712260175702726928e-01,-5.450195399573107835e-01,1.306437402039930529e+00,-1.675012228030948735e+00,1.668963478423277857e+00
9.180274671066573910e-01,6.915942275971076469e+01,-1.496655618044887248e+01,6.651460603155136653e+00,-3.717756512860514118e+00,1.995870107864591958e+00,-6.104859983516137678e-01,-5.060151077831872568e-01,1.275212758311540462e+00,-1.657680292203181471e+00,1.668933046168300294e+00
9.185352256614730537e-01,6.890207150762780941e+01,-1.493784063547584573e+01,6.656850067168071483e+00,-3.738631773026747318e+00,2.028187187357347376e+00,-6.496301666883681492e-01,-4.668519903993889608e-01,1.243510099237219002e+00,-1.639583040092949417e+00,1.667966956281168311e+00
9.190429842162887164e-01,6.864340025942604484e+01,-1.490850771422726417e+01,6.661779399274495361e+00,-3.759114422436778735e+00,2.060201731940495051e+00,-6.886499661965663766e-01,-4.275411265344807865e-01,1.211340373809032700e+00,-1.620727692361217720e+00,1.666064410022024322e+00
9.195507427711042681e-01,6.838340995495428842e+01,-1.487855742226467903e+01,6.666247506004938650e+00,-3.779201679132242031e+00,2.091908336970610183e+00,-7.275368472869626624e-01,-3.880935286417702135e-01,1.178714747722441780e+00,-1.601121875271472206e+00,1.663225192942499042e+00
9.200585013259199307e-01,6.812210158032925733e+01,-1.484798979387267259e+01,6.670253324953185015e+00,-3.798890798422529969e+00,2.123301634542785088e+00,-7.662822692573083572e-01,-3.485202789259127520e-01,1.145644597236098905e+00,-1.580773613461957217e+00,1.659449670177948644e+00
9.205662598807355934e-01,6.785947616813706418e+01,-1.481680489216988406e+01,6.673795824938362209e+00,-3.818179073255760336e+00,2.154376294417406523e+00,-8.048777023756807925e-01,-3.088325253938787873e-01,1.112141503075166016e+00,-1.559691322759691801e+00,1.654738781705480832e+00
9.210740184355511451e-01,6.759553479763349060e+01,-1.478500280921967480e+01,6.676874006166979569e+00,-3.837063834589663713e+00,2.185127024945083818e+00,-8.433146299550309255e-01,-2.690414779301225634e-01,1.078217244378012474e+00,-1.537883803036179220e+00,1.649094037567762960e+00
9.215817769903668077e-01,6.733027859494347922e+01,-1.475258366614049699e+01,6.679486900394921989e+00,-3.855542451762347333e+00,2.215548573989662540e+00,-8.815845504188677406e-01,-2.291584043960251948e-01,1.043883792686355561e+00,-1.515360231104848188e+00,1.642517513062609291e+00
9.220895355451824704e-01,6.706370873326058302e+01,-1.471954761321601524e+01,6.681633571089379942e+00,-3.873612332862907071e+00,2.245635729849262852e+00,-9.196789793580116834e-01,-1.891946267536955828e-01,1.009153305978914172e+00,-1.492130153660268910e+00,1.635011843898364514e+00
9.225972940999980221e-01,6.679582643304509304e+01,-1.468589483000488904e+01,6.683313113590741317e+00,-3.891270925101951050e+00,2.275383322175466461e+00,-9.575894515785585703e-01,-1.491615172139687528e-01,9.740381227484432580e-01,-1.468203480259060445e+00,1.626580221315063080e+00
9.231050526548137958e-01,6.652663296222144140e+01,-1.465162552545022301e+01,6.684524655274418414e+00,-3.908515715182009576e+00,2.304786222890594871e+00,-9.953075231409976853e-01,-1.090704944086727801e-01,9.385507561221990702e-01,-1.443590476342523798e+00,1.617226387171364577e+00
9.236128112096293474e-01,6.625612963637571795e+01,-1.461673993798885007e+01,6.685267355712631421e+00,-3.925344229667769191e+00,2.333839347102977690e+00,-1.032824773390343065e+00,-6.893301958730202461e-02,9.027038880259704579e-01,-1.418301756301085348e+00,1.606954628997306678e+00
9.241205697644448991e-01,6.598431781895125425e+01,-1.458123833566012806e+01,6.685540406836141258e+00,-3.941754035356272112e+00,2.362537654020460121e+00,-1.070132806977601048e+00,-2.876059283776255526e-02,8.665103633913703307e-01,-1.392348276580349431e+00,1.595769775012792380e+00
9.246283283192606728e-01,6.571119892144442076e+01,-1.454512101621457987e+01,6.685343033095922038e+00,-3.957742739646931796e+00,2.390876147861877410e+00,-1.107223255872226586e+00,1.143525066844397475e-02,8.299831844067139253e-01,-1.365741328828980139e+00,1.583677189111898587e+00
9.251360868740762244e-01,6.543677440359981290e+01,-1.450838830722224060e+01,6.684674491624790882e+00,-3.973307990911422838e+00,2.418849878766616612e+00,-1.144087781365718648e+00,5.164294440675931686e-02,7.931355048113478690e-01,-1.338492533088322389e+00,1.570682765812977388e+00
9.256438454288917761e-01,6.516104577360371763e+01,-1.447104056618056411e+01,6.683534072398982673e+00,-3.988447478863522022e+00,2.446453943702372236e+00,-1.180718076066499478e+00,9.185089420598369081e-02,7.559806242332836046e-01,-1.310613831023652587e+00,1.556792925174492082e+00
9.261516039837074388e-01,6.488401458827793533e+01,-1.443307818062218217e+01,6.681921098399669745e+00,-4.003158934928753077e+00,2.473683487370879952e+00,-1.217105865885784732e+00,1.320474819302521752e-01,7.185319825704185037e-01,-1.282117479197267151e+00,1.542014607676683635e+00
9.266593625385231014e-01,6.460568245327256420e+01,-1.439450156822231541e+01,6.679834925774436272e+00,-4.017440132613942616e+00,2.500533703111760264e+00,-1.253242912014635335e+00,1.722210691367819235e-01,6.808031544151672554e-01,-1.253016042383277462e+00,1.526355269069015197e+00
9.271671210933387641e-01,6.432605102325786106e+01,-1.435531117690585212e+01,6.677274943998695811e+00,-4.031288887876663729e+00,2.526999833804489448e+00,-1.289121012892195051e+00,2.123600007093854325e-01,6.428078435224908738e-01,-1.223322386924101224e+00,1.509822875183377988e+00
9.276748796481543158e-01,6.404512200211570416e+01,-1.431550748495417480e+01,6.674240576037059114e+00,-4.044703059494542785e+00,2.553077172768411174e+00,-1.324732006165012299e+00,2.524526084676514959e-01,6.045598773214264643e-01,-1.193049674128732418e+00,1.492425896713106548e+00
9.281826382029699785e-01,6.376289714312998314e+01,-1.427509100111164564e+01,6.670731278504651307e+00,-4.057680549434471651e+00,2.578761064660880731e+00,-1.360067770637561679e+00,2.924872147519110843e-01,5.660732014700039505e-01,-1.162211353712695239e+00,1.474173303957755143e+00
9.286903967577856411e-01,6.347937824917685390e+01,-1.423406226469184155e+01,6.666746541828370454e+00,-4.070219303221656482e+00,2.604046906373429948e+00,-1.395120228213821534e+00,3.324521359838339407e-01,5.273618744536897607e-01,-1.130821157279795042e+00,1.455074561533683308e+00
9.291981553126011928e-01,6.319456717291384251e+01,-1.419242184568347476e+01,6.662285890408113254e+00,-4.082317310308593683e+00,2.628930147926079375e+00,-1.429881345830065653e+00,3.723356862028290859e-01,4.884400622272095926e-01,-1.098893091845553727e+00,1.435139623050417423e+00
9.297059138674168555e-01,6.290846581696818163e+01,-1.415017034485595815e+01,6.657348882777916366e+00,-4.093972604443901986e+00,2.653406293359725776e+00,-1.464343137378791182e+00,4.121261805781657461e-01,4.493220328998064339e-01,-1.066441433402363970e+00,1.414378925752766580e+00
9.302136724222325181e-01,6.262107613412499063e+01,-1.410730839386477875e+01,6.651935111767083519e+00,-4.105183264041029290e+00,2.677470901626573863e+00,-1.498497665623719888e+00,4.518119388967412053e-01,4.100221514640254306e-01,-1.033480720526450014e+00,1.392803385128783322e+00
9.307214309770480698e-01,6.233240012751422654e+01,-1.406383665535649108e+01,6.646044204661230914e+00,-4.115947412546852036e+00,2.701119587478704176e+00,-1.532337044106013568e+00,4.913812890266500144e-01,3.705548745678641787e-01,-1.000025748026486472e+00,1.370424389483453353e+00
9.312291895318638435e-01,6.204243985079692436e+01,-1.401975582307341028e+01,6.639675823363298868e+00,-4.126263218810167110e+00,2.724348022354725618e+00,-1.565853439041625883e+00,5.308225703564786180e-01,3.309347453303690401e-01,-9.660915606339630646e-01,1.347253794478188382e+00
9.317369480866793952e-01,6.175119740835150850e+01,-1.397506662195810634e+01,6.632829664554503957e+00,-4.136128897450013220e+00,2.747151935264441569e+00,-1.599039071209692464e+00,5.701241372102072713e-01,2.911763882007849524e-01,-9.316934467353559235e-01,1.323303917636132310e+00
9.322447066414949468e-01,6.145867495545811465e+01,-1.392976980825744349e+01,6.625505459855238755e+00,-4.145542709223942524e+00,2.769527113671726326e+00,-1.631886217832235753e+00,6.092743622380234481e-01,2.512945038609704085e-01,-8.968469321458986121e-01,1.298587532813186618e+00
9.327524651963107205e-01,6.116487469848330250e+01,-1.388386616962643139e+01,6.617702975985922720e+00,-4.154502961396119964e+00,2.791469404375383156e+00,-1.664387214444863483e+00,6.482616397827034582e-01,2.113038641714044541e-01,-8.615677739251973444e-01,1.273117864634877083e+00
9.332602237511262722e-01,6.086979889506390862e+01,-1.383735652523182047e+01,6.609422014927809563e+00,-4.163008008105316016e+00,2.812974714388113195e+00,-1.696534456758634457e+00,6.870743892217363591e-01,1.712193071606291639e-01,-8.258719542345770437e-01,1.246908582899015183e+00
9.337679823059418238e-01,6.057344985428952810e+01,-1.379024172585522656e+01,6.600662414083720897e+00,-4.171056250732790183e+00,2.834039011813611175e+00,-1.728320402513139786e+00,7.257010582852687630e-01,1.310557320580265639e-01,-7.897756742360599880e-01,1.219973796944063604e+00
9.342757408607575975e-01,6.027582993688471902e+01,-1.374252265399608319e+01,6.591424046438743467e+00,-4.178646138270054600e+00,2.854658326721728479e+00,-1.759737573320676818e+00,7.641301263497068952e-01,9.082809437011740705e-02,-7.532953480331507912e-01,1.192328049983348182e+00
9.347834994155731492e-01,5.997694155539129213e+01,-1.369420022397436476e+01,6.581706820720882867e+00,-4.185776167686483085e+00,2.874828752021650224e+00,-1.790778556501471330e+00,8.023501077069405962e-01,5.055140100040134143e-02,-7.164475966534271656e-01,1.163986313405096507e+00
9.352912579703888118e-01,5.967678717434817770e+01,-1.364527538203280344e+01,6.571510681561650635e+00,-4.192444884296870455e+00,2.894546444333307988e+00,-1.821436006910251981e+00,8.403495548095327727e-01,1.024070541240451604e-02,-6.792492420726756741e-01,1.134963981038142666e+00
9.357990165252044745e-01,5.937536931047212363e+01,-1.359574910643897461e+01,6.560835609656591849e+00,-4.198650882128785788e+00,2.913807624856727507e+00,-1.851702648753750902e+00,8.781170614913937911e-01,-3.008889716360108046e-02,-6.417173012809265220e-01,1.105276863383506836e+00
9.363067750800200262e-01,5.907269053283725668e+01,-1.354562240758707681e+01,6.549681621925796726e+00,-4.204392804289875052e+00,2.932608580239545404e+00,-1.881571277399453512e+00,9.156412661642809869e-01,-7.042227448052384986e-02,-6.038689803901777786e-01,1.074941181811758906e+00
9.368145336348356889e-01,5.876875346305304504e+01,-1.349489632809924800e+01,6.538048771674316306e+00,-4.209669343335026959e+00,2.950945663442641198e+00,-1.911034761175535834e+00,9.529108549901048608e-01,-1.107442619810163897e-01,-5.657216687837582914e-01,1.043973562726087323e+00
9.373222921896512405e-01,5.846356077544331242e+01,-1.344357194292684454e+01,6.525937148752554151e+00,-4.214479241633373618e+00,2.968815294603723842e+00,-1.940086043161767027e+00,9.899145650287397569e-01,-1.510396674603902145e-01,-5.272929333075953018e-01,1.012391031691255439e+00
9.378300507444670142e-01,5.815711519722277956e+01,-1.339165035945117310e+01,6.513346879716597648e+00,-4.218821291735245893e+00,2.986213961899174762e+00,-1.968718142971765284e+00,1.026641187361799323e+00,-1.912932756863130468e-01,-4.886005125030414842e-01,9.802110075282561841e-01
9.383378092992825659e-01,5.784941950867436589e+01,-1.333913271758413721e+01,6.500278127988512900e+00,-4.222694336738946674e+00,3.003138222403827662e+00,-1.996924158526204751e+00,1.063079570191925782e+00,-2.314898529748488087e-01,-4.496623108816011349e-01,9.474512963748420447e-01
9.388455678540981175e-01,5.754047654332470785e+01,-1.328602018986841315e+01,6.486731094016565002e+00,-4.226097270657444227e+00,3.019584702948945321e+00,-2.024697267817311186e+00,1.099218621917970484e+00,-2.716141517232371072e-01,-4.104963932412319938e-01,9.141300857117402590e-01
9.393533264089138912e-01,5.723028918811917265e+01,-1.323231398157735406e+01,6.472706015435371718e+00,-4.229029038784917205e+00,3.035550100978227306e+00,-2.052030730664428759e+00,1.135047314185821277e+00,-3.116509148991446487e-01,-3.711209790244442974e-01,8.802659383546754812e-01
9.398610849637294429e-01,5.691886038359720601e+01,-1.317801533081478560e+01,6.458203167226079344e+00,-4.231488638063198415e+00,3.051031185401891221e+00,-2.078917890460683537e+00,1.170554684914890897e+00,-3.515848804863950239e-01,-3.315544367182228225e-01,8.458777864122851708e-01
9.403688435185449945e-01,5.660619312406517167e+01,-1.312312550861418359e+01,6.443222861876390262e+00,-4.233475117448098679e+00,3.066024797448906547e+00,-2.105352175910920387e+00,1.205729841300493543e+00,-3.914007858874426482e-01,-2.918152782954912539e-01,8.109849252096361649e-01
9.408766020733607682e-01,5.629229045777042018e+01,-1.306764581903787459e+01,6.427765449540614462e+00,-4.234987578275583253e+00,3.080527851517217641e+00,-2.131327102760605108e+00,1.240561962791739692e+00,-4.310833722821822978e-01,-2.519221536985081222e-01,7.756070071776930419e-01
9.413843606281763199e-01,5.597715548707292754e+01,-1.301157759927568236e+01,6.411831318199636698e+00,-4.236025174627893186e+00,3.094537336022180618e+00,-2.156836275516061718e+00,1.275040304045366391e+00,-4.706173889435154578e-01,-2.118938453638401498e-01,7.397640357084740437e-01
9.418921191829919826e-01,5.566079136861764454e+01,-1.295492221974344993e+01,6.395420893820817909e+00,-4.236587113699449070e+00,3.108050314242935208e+00,-2.181873389155647658e+00,1.309154197855085577e+00,-5.099875975093024483e-01,-1.717492627891734625e-01,7.034763589760126834e-01
9.423998777378076452e-01,5.534320131350553140e+01,-1.289768108418122239e+01,6.378534640517896648e+00,-4.236672656162721928e+00,3.121063925166971842e+00,-2.206432230832205299e+00,1.342893058056773281e+00,-5.491787762109465731e-01,-1.315074371418307742e-01,6.667646637231497975e-01
9.429076362926231969e-01,5.502438858746275230e+01,-1.283985562975089856e+01,6.361173060710737737e+00,-4.236281116533949564e+00,3.133575384332807801e+00,-2.230506681566704508e+00,1.376246382409487268e+00,-5.881757240586726887e-01,-9.118751590886775560e-02,6.296499690139398808e-01
9.434153948474388596e-01,5.470435651101212216e+01,-1.278144732713412246e+01,6.343336695285200832e+00,-4.235411863538745436e+00,3.145581984670622333e+00,-2.254090717932803134e+00,1.409203755451888807e+00,-6.269632649829963711e-01,-5.080875758926994834e-02,5.921536199521817423e-01
9.439231534022545222e-01,5.438310845964080187e+01,-1.272245768062930438e+01,6.325026123752761187e+00,-4.234064320477544108e+00,3.157081097341079445e+00,-2.277178413732757534e+00,1.441754851334692944e+00,-6.655262519331150983e-01,-1.039052642748861111e-02,5.542972813653559427e-01
9.444309119570700739e-01,5.406064786396895272e+01,-1.266288822824866145e+01,6.306241964410206791e+00,-4.232237965590980089e+00,3.168070172572207355e+00,-2.299763941664380251e+00,1.473889436628702754e+00,-7.038495709316721083e-01,3.004771281107787573e-02,5.161029314545624302e-01
9.449386705118857366e-01,5.373697820991705498e+01,-1.260274054181487102e+01,6.286984874499246700e+00,-4.229932332425137886e+00,3.178546740494389677e+00,-2.321841574979186529e+00,1.505597373108613635e+00,-7.419181450861218607e-01,7.048640002291639561e-02,4.775928554102080170e-01
9.454464290667013993e-01,5.341210303887232413e+01,-1.254201622705734387e+01,6.267255550366042982e+00,-4.227147010196667942e+00,3.188508411973441703e+00,-2.343405689131688785e+00,1.536868620512579664e+00,-7.797169385567150890e-01,1.109058849075776898e-01,4.387896389933898522e-01
9.459541876215170619e-01,5.308602594785685369e+01,-1.248071692370863595e+01,6.247054727620791503e+00,-4.223881644157752469e+00,3.197952879441625207e+00,-2.364450763419601476e+00,1.567693239277188511e+00,-8.172309604806979877e-01,1.512864320667925977e-01,3.997161620833351581e-01
9.464619461763326136e-01,5.275875058969045028e+01,-1.241884430559978014e+01,6.226383181297073577e+00,-4.220135935961024209e+00,3.206877917727029903e+00,-2.384971382615618918e+00,1.598061393248729090e+00,-8.544452688536572360e-01,1.916082260624143441e-01,3.603955921901818016e-01
9.469697047311482763e-01,5.243028066652644270e+01,-1.235640007857678846e+01,6.205241725269122988e+00,-4.215909647565675655e+00,3.215281404521381781e+00,-2.404962303169815296e+00,1.627963507292278900e+00,-8.913452522275485679e-01,2.318517264317528637e-01,3.208511942207455947e-01
9.474774632859639389e-01,5.210061992560090260e+01,-1.229338597611582351e+01,6.183631205204359382e+00,-4.211202591829298569e+00,3.223161320612961678e+00,-2.424418508170264719e+00,1.657390472052762798e+00,-9.279171041251325081e-01,2.719984580899819648e-01,2.811054245908577442e-01
9.479852218407794906e-01,5.176977219269421937e+01,-1.222980377006691022e+01,6.161552501571674334e+00,-4.206014612776587391e+00,3.230515646542043040e+00,-2.443334873453877343e+00,1.686332850616716783e+00,-9.641464110309354574e-01,3.120292518698903894e-01,2.411808064976646571e-01
9.484929803955951533e-01,5.143774134905633133e+01,-1.216565526635467975e+01,6.139006534273257820e+00,-4.200345610774337324e+00,3.237342444657180796e+00,-2.461706377882680208e+00,1.714781303076244656e+00,-1.000018797469876874e+00,3.519248503757359536e-01,2.011001332873272596e-01
9.490007389504108160e-01,5.110453133009566073e+01,-1.210094230461729126e+01,6.115994262755057420e+00,-4.194195544035825840e+00,3.243639865245171006e+00,-2.479528121400962348e+00,1.742726627337858769e+00,-1.035519996386796260e+00,3.916659937106757861e-01,1.608864271349745578e-01
9.495084975052263676e-01,5.077014612586857112e+01,-1.203566675831664767e+01,6.092516686052224628e+00,-4.187564428682545525e+00,3.249406146787388927e+00,-2.496795325972979374e+00,1.770159761802996057e+00,-1.070635855431975036e+00,4.312334321181781616e-01,1.205629167344979824e-01
9.500162560600420303e-01,5.043458978155000239e+01,-1.196983053484335180e+01,6.068574842831489846e+00,-4.180452338803435808e+00,3.254639616212718689e+00,-2.513503336511497377e+00,1.797071788019965366e+00,-1.105352343170198370e+00,4.706079384527319109e-01,8.015301531051199913e-02
9.505240146148576930e-01,5.009786639788583074e+01,-1.190343557561654464e+01,6.044169811430514017e+00,-4.172859406511614466e+00,3.259338689147065704e+00,-2.529647621797145973e+00,1.823453933307275010e+00,-1.139655555213292981e+00,5.097703204797756626e-01,3.968029895256086625e-02
9.510317731696732446e-01,4.975998013162575262e+01,-1.183648385617836674e+01,6.019302709894131631e+00,-4.164785821998600923e+00,3.263501870159466911e+00,-2.545223775388651077e+00,1.849297573348449353e+00,-1.173531720276278500e+00,5.487014330050028477e-01,-8.315147285873902838e-04
9.515395317244889073e-01,4.942093519593724693e+01,-1.176897738628318102e+01,5.993974696007514424e+00,-4.156231833586022439e+00,3.267127753004797519e+00,-2.560227516523902125e+00,1.874594234758277800e+00,-1.206967206157057992e+00,5.873821898329645297e-01,-4.135858762247907050e-02
9.520472902793045700e-01,4.908073586080134731e+01,-1.170091820998165311e+01,5.968186967326318815e+00,-4.147197747774841403e+00,3.270215020863056932e+00,-2.574654691011841745e+00,1.899335597620447125e+00,-1.239948525639590571e+00,6.257935755548924561e-01,-8.187698181826941202e-02
9.525550488341201216e-01,4.873938645338884612e+01,-1.163230840569948654e+01,5.941940761203715837e+00,-4.137683929292054863e+00,3.272762446575255169e+00,-2.588501272115220520e+00,1.923513497996659716e+00,-1.272462342320668238e+00,6.639166571658969840e-01,-1.223626799819257371e-01
9.530628073889357843e-01,4.839689135841769030e+01,-1.156315008631088048e+01,5.915237354814355086e+00,-4.127690801134887622e+00,3.274768892875891790e+00,-2.601763361424197729e+00,1.947119930407182675e+00,-1.304495476360240103e+00,7.017325955114623870e-01,-1.627916054112680255e-01
9.535705659437514470e-01,4.805325501849205949e+01,-1.149344539920688391e+01,5.888078065175297304e+00,-4.117218844612503759e+00,3.276233312622019334e+00,-2.614437189720755672e+00,1.970147050282785806e+00,-1.336034910155213806e+00,7.392226565631652146e-01,-2.031396417687600930e-01
9.540783244985671097e-01,4.770848193442192553e+01,-1.142319652635835503e+01,5.860464249163836570e+00,-4.106268599385186846e+00,3.277154749018903246e+00,-2.626519117833990169e+00,1.992587176388165515e+00,-1.367067793936872055e+00,7.763682225237733547e-01,-2.433826524922252377e-01
9.545860830533826613e-01,4.736257666552413781e+01,-1.135240568437376218e+01,5.832397303532281363e+00,-4.094840663501033262e+00,3.277532335842275213e+00,-2.638005637486221744e+00,2.014432793216771156e+00,-1.397581451291789900e+00,8.131508027615921286e-01,-2.834964998833372496e-01
9.550938416081983240e-01,4.701554382990417480e+01,-1.128107512455163608e+01,5.803878664919623453e+00,-4.082935693430117752e+00,3.277365297657170995e+00,-2.648893372129971446e+00,2.035676553357096186e+00,-1.427563384606337582e+00,8.495520445741598925e-01,-3.234570638740049686e-01
9.556016001630139867e-01,4.666738810471979093e+01,-1.120920713292793636e+01,5.774909809860212739e+00,-4.070554404096188073e+00,3.276652950033368317e+00,-2.659179077775745803e+00,2.056311279830354444e+00,-1.457001280434657708e+00,8.855537437811573653e-01,-3.632402604704946247e-01
9.561093587178295383e-01,4.631811422642511644e+01,-1.113680403031803401e+01,5.745492254789296815e+00,-4.057697568905823893e+00,3.275394699757410599e+00,-2.668859643810698401e+00,2.076329968399633241e+00,-1.485883014790248424e+00,9.211378551466889997e-01,-4.028220598754682635e-01
9.566171172726453120e-01,4.596772699099575021e+01,-1.106386817235341802e+01,5.715627556045484781e+00,-4.044366019775092802e+00,3.273590045041222307e+00,-2.677932093808125469e+00,2.095725789850486631e+00,-1.514196658361093739e+00,9.562865026308704497e-01,-4.421785042878646488e-01
9.571248758274608637e-01,4.561623125413622404e+01,-1.099040194951340155e+01,5.685317309870248970e+00,-4.030560647153741627e+00,3.271238575727322573e+00,-2.686393586327777250e+00,2.114492092242892696e+00,-1.541930481648242868e+00,9.909819894705931276e-01,-4.812857253804796454e-01
9.576326343822764153e-01,4.526363193146661246e+01,-1.091640778715118287e+01,5.654563152404184834e+00,-4.016282400046806700e+00,3.268339973490618000e+00,-2.694241415707061993e+00,2.132622403134752709e+00,-1.569072960028086161e+00,1.025206808089777821e+00,-5.201199614555925832e-01
9.581403929370921890e-01,4.490993399869185509e+01,-1.084188814551499291e+01,5.623366759680343385e+00,-4.001532286033789632e+00,3.264894012036799520e+00,-2.701473012843052857e+00,2.150110431776740771e+00,-1.595612778738049187e+00,1.058943649838774093e+00,-5.586575742782556864e-01
9.586481514919077407e-01,4.455514249175213592e+01,-1.076684551976395099e+01,5.591729847614481663e+00,-3.986311371285310656e+00,3.260900557297329083e+00,-2.708085945965341690e+00,2.166950071278589629e+00,-1.621538837785840848e+00,1.092175414563061997e+00,-5.968750655874222044e-01
9.591559100467232923e-01,4.419926250695299075e+01,-1.069128243997842276e+01,5.559654171992126415e+00,-3.970620780577215125e+00,3.256359567621004203e+00,-2.714077921399762339e+00,2.183135400746885502e+00,-1.646840256782347023e+00,1.124885220001389019e+00,-6.347490932850623491e-01
9.596636686015390660e-01,4.384229920107797795e+01,-1.061520147116539015e+01,5.527141528452697905e+00,-3.954461697302222412e+00,3.251271093962130099e+00,-2.719446784322930188e+00,2.198660687394216051e+00,-1.671506379697957456e+00,1.157056411013059005e+00,-6.722564873029486243e-01
9.601714271563546177e-01,4.348425779148246306e+01,-1.053860521325861299e+01,5.494193752470559744e+00,-3.937835363479079476e+00,3.245635280065288786e+00,-2.724190519507628139e+00,2.213520388619770962e+00,-1.695526779542448903e+00,1.188672568634538074e+00,-7.093742651472907390e-01
9.606791857111702804e-01,4.312514355616692541e+01,-1.046149630111316320e+01,5.460812719332855281e+00,-3.920743079759128058e+00,3.239452362646663808e+00,-2.728307252059050558e+00,2.227709154061424890e+00,-1.718891262968503142e+00,1.219717518965475866e+00,-7.460796471213499981e-01
9.611869442659859430e-01,4.276496183383355287e+01,-1.038387740449519647e+01,5.427000344114471631e+00,-3.903186205430474232e+00,3.232722671572005435e+00,-2.731795248141875021e+00,2.241221827619185536e+00,-1.741589874798649129e+00,1.250175341883867475e+00,-7.823500712256910017e-01
9.616947028208014947e-01,4.240371802392241563e+01,-1.030575122806613919e+01,5.392758581649799154e+00,-3.885166158419576909e+00,3.225446630031155504e+00,-2.734652915698187137e+00,2.254053449450127644e+00,-1.763612902475829136e+00,1.280030379590619383e+00,-8.181632077364020539e-01
9.622024613756171574e-01,4.204141758662912309e+01,-1.022712051136170430e+01,5.358089426501445374e+00,-3.866684415290345012e+00,3.217624754709161650e+00,-2.736878805156234495e+00,2.266199257934736533e+00,-1.784950880437483178e+00,1.309267244983386203e+00,-8.534969734611101977e-01
9.627102199304327090e-01,4.167806604290427686e+01,-1.014798802876580375e+01,5.322994912925944178e+00,-3.847742511240767715e+00,3.209257655954012023e+00,-2.738471610130041700e+00,2.277654691614684701e+00,-1.805594594413159060e+00,1.337870829859666211e+00,-8.883295456727886563e-01
9.632179784852483717e-01,4.131366897443288622e+01,-1.006835658947895595e+01,5.287477114836298675e+00,-3.828342040096977872e+00,3.200346037940923871e+00,-2.739430168109852293e+00,2.288415391102061047e+00,-1.825535085645706657e+00,1.365826312949269816e+00,-9.226393757214799152e-01
9.637257370400640344e-01,4.094823202359607706e+01,-9.988229037481712425e+00,5.251538145761545096e+00,-3.808484654304872485e+00,3.190890698833260153e+00,-2.739753461143426438e+00,2.298477200960012290e+00,-1.844763655035972505e+00,1.393119167776006861e+00,-9.564052023237656908e-01
9.642334955948795860e-01,4.058176089341321102e+01,-9.907608251492666440e+00,5.215180158803201849e+00,-3.788172064919189452e+00,3.180892530940013785e+00,-2.739440616508173498e+00,2.307836171554835225e+00,-1.863271867211063970e+00,1.419735170348723097e+00,-9.896060645301207881e-01
9.647412541496953597e-01,4.021426134746484138e+01,-9.826497144921162885e+00,5.178405346588598412e+00,-3.767406041590061427e+00,3.170352520869876845e+00,-2.738490907374123484e+00,2.316488560879495395e+00,-1.881051554516166568e+00,1.445660406681641419e+00,-1.022221314370126199e+00
9.652490127045109114e-01,3.984573920979824635e+01,-9.744898665815060923e+00,5.141215941221298991e+00,-3.746188412547147184e+00,3.159271749681943131e+00,-2.736903753457757382e+00,2.324430836348571283e+00,-1.898094820929850490e+00,1.470881280143921277e+00,-1.054230629175398670e+00
9.657567712593264631e-01,3.947620036481203698e+01,-9.662815796802824764e+00,5.103614214228242574e+00,-3.724521064581145957e+00,3.147651393032946832e+00,-2.734678721666665258e+00,2.331659676564661776e+00,-1.914394045903006880e+00,1.495384518638643634e+00,-1.085614023580523391e+00
9.662645298141422368e-01,3.910565075712334249e+01,-9.580251555030665500e+00,5.065602476503952900e+00,-3.702405943022875956e+00,3.135492721321121667e+00,-2.731815526735045463e+00,2.338171973056191177e+00,-1.929941888121249560e+00,1.519157181610987228e+00,-1.116351861201685614e+00
9.667722883689577884e-01,3.873409639141649308e+01,-9.497208992094517299e+00,5.027183078251737491e+00,-3.679845051719891291e+00,3.122797099826688960e+00,-2.728314031850074706e+00,2.343964831986667274e+00,-1.944731289190879231e+00,1.542186666885709601e+00,-1.146424865993135978e+00
9.672800469237733401e-01,3.836154333227052149e+01,-9.413691193966272408e+00,4.988358408921559572e+00,-3.656840453010432590e+00,3.109565988848831619e+00,-2.724174249269069037e+00,2.349035575835379142e+00,-1.958755477248438126e+00,1.564460717334023698e+00,-1.175814133281630536e+00
9.677878054785891138e-01,3.798799770397036468e+01,-9.329701280915321249e+00,4.949130897145126440e+00,-3.633394267695055024e+00,3.095800943839380093e+00,-2.719396340927552114e+00,2.353381745049528906e+00,-1.972007970493764750e+00,1.585967427369675553e+00,-1.204501140478555277e+00
9.682955640334046654e-01,3.761346569029846876e+01,-9.245242407424688835e+00,4.909503010667810585e+00,-3.609508675005673517e+00,3.081503615533027318e+00,-2.713980619038110831e+00,2.357001099667761501e+00,-1.984482580646554695e+00,1.606695249274297188e+00,-1.232467757469881686e+00
9.688033225882203281e-01,3.723795353430568866e+01,-9.160317762101525929e+00,4.869477256277335186e+00,-3.585185912572020683e+00,3.066675750074101092e+00,-2.707927546680111597e+00,2.359891620915185673e+00,-1.996173416326576078e+00,1.626632999352204845e+00,-1.259696256684128990e+00
9.693110811430359908e-01,3.686146753806662701e+01,-9.074930567583084695e+00,4.829056179729727560e+00,-3.560428276385794177e+00,3.051319189140042631e+00,-2.701237738380294129e+00,2.362051512769794304e+00,-2.007074886357317567e+00,1.645769863914315900e+00,-1.286169322837925844e+00
9.698188396978515424e-01,3.648401406241322320e+01,-8.989084080436789748e+00,4.788242365671887768e+00,-3.535238120762107084e+00,3.035435870061349739e+00,-2.693911960684145512e+00,2.363479203500312487e+00,-2.017181702993228853e+00,1.664095405091474023e+00,-1.311870062359566491e+00
9.703265982526672051e-01,3.610559952665032313e+01,-8.902781591055280330e+00,4.747038437561205804e+00,-3.509617858298508253e+00,3.019027825938170206e+00,-2.685951132718159329e+00,2.364173347175507978e+00,-2.026488885070528490e+00,1.681599566477074426e+00,-1.336782012490383087e+00
9.708343568074828678e-01,3.572623040825335750e+01,-8.816026423546411195e+00,4.705447057582192727e+00,-3.483569959831548601e+00,3.002097185753514808e+00,-2.677356326742939885e+00,2.364132825144919625e+00,-2.034991761081499817e+00,1.698272678598917951e+00,-1.360889150063868014e+00
9.713421153622984194e-01,3.534591324254633093e+01,-8.728821935617807171e+00,4.663470926559959651e+00,-3.457096954390784127e+00,2.984646174483021497e+00,-2.668128768697132891e+00,2.363356747491009990e+00,-2.042685972172357367e+00,1.714105464220397446e+00,-1.384175899962682976e+00
9.718498739171140821e-01,3.496465462235954647e+01,-8.641171518455895040e+00,4.621112783870489515e+00,-3.430201429150196990e+00,2.966677113201263261e+00,-2.658269838732174151e+00,2.361844454452767472e+00,-2.049567475064685951e+00,1.729089043471045528e+00,-1.406627143253577295e+00
9.723576324719297448e-01,3.458246119767223092e+01,-8.553078596600492745e+00,4.578375407348232784e+00,-3.402886029377352628e+00,2.948192419184811452e+00,-2.647781071737967729e+00,2.359595517820749055e+00,-2.055632544900354741e+00,1.743214938806234793e+00,-1.428228224999940510e+00
9.728653910267454075e-01,3.419933967523201090e+01,-8.464546627813231083e+00,4.535261613190177954e+00,-3.375153458379766214e+00,2.929194606011694457e+00,-2.636664157859303970e+00,2.356609742303534816e+00,-2.060877778010049344e+00,1.756475079796337990e+00,-1.448964961752416070e+00
9.733731495815609591e-01,3.381529681815817412e+01,-8.375579102941287601e+00,4.491774255857142073e+00,-3.347006477448938533e+00,2.909686283657562100e+00,-2.624920943003171026e+00,2.352887166865616830e+00,-2.065300094605278858e+00,1.768861807745054193e+00,-1.468823648717176189e+00
9.738809081363765108e-01,3.343033944552543346e+01,-8.286179545775770094e+00,4.447916227971928649e+00,-3.318447905801864106e+00,2.889670158588440341e+00,-2.612553429336928801e+00,2.348428066036761130e+00,-2.068896741393990268e+00,1.780367880137123215e+00,-1.487791066602126788e+00
9.743886666911922845e-01,3.304447443192776745e+01,-8.196351512904573866e+00,4.403690460214290781e+00,-3.289480620519939613e+00,2.869149033850000752e+00,-2.599563775777269381e+00,2.343232951192756985e+00,-2.071665294119696910e+00,1.790986474915318150e+00,-1.505854488140945024e+00
9.748964252460078361e-01,3.265770870702629480e+01,-8.106098593560703947e+00,4.359099921213159590e+00,-3.260107556485581703e+00,2.848125809153572163e+00,-2.585954298470105606e+00,2.337302571807635232e+00,-2.073603660024119222e+00,1.800711194586656072e+00,-1.523001684294821745e+00
9.754041838008233878e-01,3.227004925507416999e+01,-8.015424409464342759e+00,4.314147617435320825e+00,-3.230331706316031504e+00,2.826603480958525427e+00,-2.571727471261170184e+00,2.330637916677264609e+00,-2.074710080233408860e+00,1.809536070158017207e+00,-1.539220930132222387e+00
9.759119423556391615e-01,3.188150311442519680e+01,-7.924332614660346330e+00,4.268836593071368313e+00,-3.200156120294892048e+00,2.804585142551438537e+00,-2.556885926157603794e+00,2.323240215114485085e+00,-2.074983132067955260e+00,1.817455564901054199e+00,-1.554501010386411641e+00
9.764197009104547131e-01,3.149207737702433718e+01,-7.832826895350594398e+00,4.223169929918595855e+00,-3.169583906301128629e+00,2.782073984121790300e+00,-2.541432453780284373e+00,2.315110938115546801e+00,-2.074421731275598368e+00,1.824464577946255384e+00,-1.568831224690683923e+00
9.769274594652703758e-01,3.110177918787645268e+01,-7.740910969720480317e+00,4.177150747260573560e+00,-3.138618229735452125e+00,2.759073292834215430e+00,-2.525370003807059227e+00,2.306251799498111321e+00,-2.073025134188569929e+00,1.830558447706529090e+00,-1.582201392491664027e+00
9.774352180200860385e-01,3.071061574449985443e+01,-7.648588587760968949e+00,4.130782201744001014e+00,-3.107262313444373980e+00,2.735586452897425858e+00,-2.508701685406787174e+00,2.296664757010573155e+00,-2.070792939803787647e+00,1.835732955129846689e+00,-1.594601857640177922e+00
9.779429765749015901e-01,3.031859429635624892e+01,-7.555863531084340501e+00,4.084067487252026396e+00,-3.075519437641497156e+00,2.711616945629592657e+00,-2.491430767664215118e+00,2.286352013412905837e+00,-2.067725091786879243e+00,1.839984326781431312e+00,-1.606023492660240581e+00
9.784507351297172528e-01,2.992572214426637345e+01,-7.462739612735717287e+00,4.037009834774945460e+00,-3.043392939826556010e+00,2.687168349520451915e+00,-2.473560679995719269e+00,2.275316017528871360e+00,-2.063821880399593578e+00,1.843309237755034191e+00,-1.616457702695640153e+00
9.789584936845329155e-01,2.953200667721328188e+01,-7.369220684799382859e+00,3.989612515044416607e+00,-3.010886215511971553e+00,2.662244342544540121e+00,-2.455095028279840275e+00,2.263559527110279301e+00,-2.059084118881879810e+00,1.845705210785892669e+00,-1.625897190121677660e+00
9.794662522393485782e-01,2.913745556523517877e+01,-7.275310677568725737e+00,3.941878848673823654e+00,-2.978002709489296684e+00,2.636848676556058368e+00,-2.436037580338655584e+00,2.251085711193306249e+00,-2.053513609293307507e+00,1.847171880684232548e+00,-1.634338620705565681e+00
9.799740107941641298e-01,2.874207643280002600e+01,-7.181013530755196328e+00,3.893812179644878579e+00,-2.944745901777451991e+00,2.610985138217749135e+00,-2.416392080353737981e+00,2.237897503571541602e+00,-2.047111409678366911e+00,1.847707165473644775e+00,-1.641775394868956628e+00
9.804817693489797925e-01,2.834587692981633467e+01,-7.086333209519888321e+00,3.845415885980201232e+00,-2.911119326858295331e+00,2.584657605536396119e+00,-2.396162414990979261e+00,2.223998032293010407e+00,-2.039878796433934216e+00,1.847309159515087229e+00,-1.648200943634277937e+00
9.809895279037954552e-01,2.794886476069900283e+01,-6.991273710545058861e+00,3.796693382117640514e+00,-2.877126575225366079e+00,2.557870052594018340e+00,-2.375352633747977116e+00,2.209390686766107947e+00,-2.031817438929957476e+00,1.845976512569322159e+00,-1.653609436177600589e+00
9.814972864586110068e-01,2.755104768505261958e+01,-6.895839062086015936e+00,3.747648118766920611e+00,-2.842771292982342324e+00,2.530626548672926912e+00,-2.353966947293104628e+00,2.194079114995663993e+00,-2.022929395504907912e+00,1.843708424883720998e+00,-1.657995775270615368e+00
9.820050450134266695e-01,2.715243351832098284e+01,-6.800033324013418756e+00,3.698283582760422128e+00,-2.808057181436919514e+00,2.502931257377755347e+00,-2.332009725804755185e+00,2.178067220823433736e+00,-2.013217109465878174e+00,1.840504642266330704e+00,-1.661355592648079416e+00
9.825128035682423322e-01,2.675303013240358752e+01,-6.703860587846168784e+00,3.648603296898184745e+00,-2.772987996690177148e+00,2.474788435754518456e+00,-2.309485497310801438e+00,2.161359161173063370e+00,-2.002683405093344859e+00,1.836365451147205174e+00,-1.663685244300729060e+00
9.830205621230578839e-01,2.635284545623750674e+01,-6.607324976774534342e+00,3.598610819786948412e+00,-2.737567549221298968e+00,2.446202433406591492e+00,-2.286398946028193713e+00,2.143959343299457476e+00,-1.991331483650565115e+00,1.831291673626997518e+00,-1.664981805693675820e+00
9.835283206778736576e-01,2.595188747634535886e+01,-6.510430645673650041e+00,3.548309745673311699e+00,-2.701799703467702596e+00,2.417177691607657497e+00,-2.262754910702719613e+00,2.125872422042579313e+00,-1.979164919397611744e+00,1.825284662512809186e+00,-1.665243066910270464e+00
9.840360792326892092e-01,2.555016423735083109e+01,-6.413181781107755164e+00,3.497703704271184488e+00,-2.665688377400710074e+00,2.387718742411727213e+00,-2.238558382949019432e+00,2.107103297085742177e+00,-1.966187655610099005e+00,1.818346296341321278e+00,-1.664467527721442464e+00
9.845438377875047609e-01,2.514768384245821409e+01,-6.315582601324326362e+00,3.446796360583106456e+00,-2.629237542096449776e+00,2.357830207759976204e+00,-2.213814505590653070e+00,2.087657110218250622e+00,-1.952404000602492973e+00,1.810478974389157392e+00,-1.662654392580512619e+00
9.850515963423205346e-01,2.474445445389986276e+01,-6.217637356239031021e+00,3.395591414715907419e+00,-2.592451221302324083e+00,2.327516798584684743e+00,-2.188528571000439626e+00,2.067539242602542959e+00,-1.937818623756116576e+00,1.801685611670532428e+00,-1.659803565543478854e+00
9.855593548971360862e-01,2.434048429334978181e+01,-6.119350327411080315e+00,3.344092601690497268e+00,-2.555333490998905610e+00,2.296783313910145896e+00,-2.162706019440971517e+00,2.046755312045782205e+00,-1.922436551551811812e+00,1.791969633922170235e+00,-1.655915645114779622e+00
9.860671134519516379e-01,2.393578164230186900e+01,-6.020725828008620439e+00,3.292303691245585640e+00,-2.517888478957103437e+00,2.265634639950440121e+00,-2.136352437405208970e+00,2.025311170275800876e+00,-1.906263163607189171e+00,1.781334972575448594e+00,-1.650991919018523157e+00
9.865748720067673005e-01,2.353035484241599207e+01,-5.921768202764935651e+00,3.240228487635743893e+00,-2.480120364290905766e+00,2.234075749204300188e+00,-2.109473555957352087e+00,2.003212900221563064e+00,-1.889304188718585298e+00,1.769786059715841908e+00,-1.645034358895196336e+00
9.870826305615829632e-01,2.312421229582972515e+01,-5.822481827924923969e+00,3.187870829423531394e+00,-2.442033377005494277e+00,2.202111699546918988e+00,-2.082075249073853218e+00,1.980466813298040751e+00,-1.871565700907651619e+00,1.757327823029615654e+00,-1.638045614923847815e+00
9.875903891163986259e-01,2.271736246543593296e+01,-5.722871111181914827e+00,3.135234589265706084e+00,-2.403631797540743520e+00,2.169747633318701574e+00,-2.054163531984585234e+00,1.957079446695507485e+00,-1.853054115472577479e+00,1.743965680737775914e+00,-1.630029010369741460e+00
9.880981476712141776e-01,2.230981387512697722e+01,-5.622940491604991209e+00,3.082323673693621480e+00,-2.364919956310187921e+00,2.136988776411028468e+00,-2.025744559514210064e+00,1.933057560673289821e+00,-1.833776185043975993e+00,1.729705536517291753e+00,-1.620988536057485829e+00
9.886059062260298402e-01,2.190157511000458612e+01,-5.522694439556593338e+00,3.029142022887688412e+00,-2.325902233235352945e+00,2.103840437348948544e+00,-1.996824624423689354e+00,1.908408135857928123e+00,-1.813738995645397534e+00,1.714553774409562470e+00,-1.610928844769630164e+00
9.891136647808455029e-01,2.149265481655678300e+01,-5.422137456600760075e+00,2.975693610446077386e+00,-2.286583057275592523e+00,2.070308006370922271e+00,-1.967410155752027601e+00,1.883138370545820006e+00,-1.792949962758529692e+00,1.698517253716179010e+00,-1.599855245570749540e+00
9.896214233356610546e-01,2.108306170280022940e+01,-5.321274075401566606e+00,2.921982443147451036e+00,-2.246966905953274640e+00,2.036396954505473644e+00,-1.937507717158138743e+00,1.857255678010262256e+00,-1.771416827393010873e+00,1.681603303881920031e+00,-1.587773698056990757e+00
9.901291818904767172e-01,2.067280453838872489e+01,-5.220108859611992003e+00,2.868012560707827063e+00,-2.207058304874380816e+00,2.002112832644816542e+00,-1.907124005262884392e+00,1.830767683812918767e+00,-1.749147652160888189e+00,1.663819719365007721e+00,-1.574690806531086285e+00
9.906369404452923799e-01,2.026189215468874494e+01,-5.118646403753380980e+00,2.813788035531670673e+00,-2.166861827244610517e+00,1.967461270615521229e+00,-1.876265847991345215e+00,1.803682223119781769e+00,-1.726150817355764699e+00,1.645174754494660219e+00,-1.560613814102866037e+00
9.911446990001079316e-01,1.985033344482030770e+01,-5.016891333085123250e+00,2.759312972457023783e+00,-2.126382093380822624e+00,1.932447976246093546e+00,-1.844940202915212879e+00,1.776007338021516668e+00,-1.702435017036556753e+00,1.625677118315874248e+00,-1.545550596715221658e+00
9.916524575549237053e-01,1.943813736366396938e+01,-4.914848303464717461e+00,2.704591508494737617e+00,-2.085623770217888140e+00,1.897078734431514757e+00,-1.813154155595340988e+00,1.747751274858235115e+00,-1.678009255115886722e+00,1.605335969421460618e+00,-1.529509657095535768e+00
9.921602161097392569e-01,1.902531292783536543e+01,-4.812522001198580313e+00,2.649627812562025397e+00,-2.044591570811102432e+00,1.861359406194877497e+00,-1.780914917924582896e+00,1.718922481548796455e+00,-1.652882841453206186e+00,1.584160910771410524e+00,-1.512500118632634338e+00
9.926679746645548086e-01,1.861186921562375574e+01,-4.709917142882738439e+00,2.594426085209856403e+00,-2.003290253833798218e+00,1.825295927745808289e+00,-1.748229826470635517e+00,1.689529604924402184e+00,-1.627065387952442155e+00,1.562161984499420342e+00,-1.494531719179139406e+00
9.931757332193705823e-01,1.819781536689845325e+01,-4.607038475234331187e+00,2.538990558344698556e+00,-1.961724623070548290e+00,1.788894309536009697e+00,-1.715106340819183117e+00,1.659581488066734334e+00,-1.600566804664383724e+00,1.539349666706755659e+00,-1.475614804779346478e+00
9.936834917741861339e-01,1.778316058298160840e+01,-4.503890774913578809e+00,2.483325494944420342e+00,-1.919899526905802345e+00,1.752160635311795112e+00,-1.681552041917238505e+00,1.629087167650550283e+00,-1.573397295893736336e+00,1.515734862243395931e+00,-1.455760323322597083e+00
9.941912503290016856e-01,1.736791412648511823e+01,-4.400478848335648507e+00,2.427435188768046537e+00,-1.877819857807745851e+00,1.715101061163415208e+00,-1.647574630416488217e+00,1.598055871290564367e+00,-1.545567356310689977e+00,1.491328899476324521e+00,-1.434979818122026796e+00
9.946990088838174593e-01,1.695208532111603006e+01,-4.296807531473493924e+00,2.371323964059946832e+00,-1.835490551807801296e+00,1.677721814571562220e+00,-1.613181925017001861e+00,1.566497014892929807e+00,-1.517087767067281989e+00,1.466143525045210838e+00,-1.413285421418894572e+00
9.952067674386330109e-01,1.653568355144746249e+01,-4.192881689650942434e+00,2.314996175248075438e+00,-1.792916587975490028e+00,1.640029193450794676e+00,-1.578381860811060688e+00,1.534420200011115565e+00,-1.487969591918372192e+00,1.440190898605321568e+00,-1.390689847812358160e+00
9.957145259934486736e-01,1.611871826265436169e+01,-4.088706217325868586e+00,2.258456206636148877e+00,-1.750102987888571882e+00,1.602029565189809768e+00,-1.543182487627049237e+00,1.501835211206106191e+00,-1.458224173347160368e+00,1.413483587557601950e+00,-1.367206387614641860e+00
9.962222845482643363e-01,1.570119896021763495e+01,-3.984286037864300134e+00,2.201708472090254887e+00,-1.707054815098832279e+00,1.563729365688893758e+00,-1.507591968373707125e+00,1.468752013411220192e+00,-1.427863128695520789e+00,1.386034561766171347e+00,-1.342848900131814682e+00
9.967300431030798880e-01,1.528313520959295424e+01,-3.879626103304569362e+00,2.144757414719383526e+00,-1.663777174593130903e+00,1.525135098394203359e+00,-1.471618577384421922e+00,1.435180749301232517e+00,-1.396898346298859561e+00,1.357857188262966641e+00,-1.317631806869934419e+00
9.972378016578955506e-01,1.486453663584584994e+01,-3.774731394111904059e+00,2.087607506550107850e+00,-1.620275212249884689e+00,1.486253333329037307e+00,-1.435270698761712760e+00,1.401131736665950811e+00,-1.365341981625641576e+00,1.328965225939667150e+00,-1.291570084666689322e+00
9.977455602127111023e-01,1.444541292325411241e+01,-3.669606918923700167e+00,2.030263248195538495e+00,-1.576554114291085051e+00,1.447090706122183823e+00,-1.398556824721980396e+00,1.366615465788315609e+00,-1.333206453421640347e+00,1.299372820226956549e+00,-1.264679258748572899e+00
9.982533187675268760e-01,1.402577381487454566e+01,-3.564257714284740253e+00,1.972729168518164933e+00,-1.532619106729541603e+00,1.407653917033068858e+00,-1.361485553940271931e+00,1.331642596826779990e+00,-1.300504439858694017e+00,1.269094497760904439e+00,-1.236975395713409531e+00
9.987610773223424276e-01,1.360562911207825465e+01,-3.458688844373427163e+00,1.915009824287146944e+00,-1.488475454811802878e+00,1.367949729974110129e+00,-1.324065589895437212e+00,1.296223957202341737e+00,-1.267248874688311489e+00,1.238145161036815711e+00,-1.208475096438540008e+00
9.992688358771579793e-01,1.318498867404955277e+01,-3.352905400717768991e+00,1.857109799829379071e+00,-1.444128462456209627e+00,1.327984971529786895e+00,-1.286305739215212851e+00,1.260370538989763922e+00,-1.233452943399688806e+00,1.206540083050100964e+00,-1.179195488914253076e+00
9.997765944319737530e-01,1.276386241725284520e+01,-3.246912501902225578e+00,1.799033706674940447e+00,-1.399583471686574709e+00,1.287766529972870444e+00,-1.248214910021657742e+00,1.224093496313409579e+00,-1.199130079382547009e+00,1.174294901924584966e+00,-1.149154221002859577e+00
1.000284352986789305e+00,1.234226031486587161e+01,-3.140715293265015973e+00,1.740786183196689318e+00,-1.354845862061292650e+00,1.247301354277639884e+00,-1.209802110276777976e+00,1.187404142747523261e+00,-1.164293960094626268e+00,1.141425615528084414e+00,-1.118369453123245538e+00
1.000792111541604967e+00,1.192019239617711435e+01,-3.034318946585314869e+00,1.682371894243714916e+00,-1.309921050097653472e+00,1.206596453129873847e+00,-1.171076446128130222e+00,1.150313948720761648e+00,-1.128958503233645994e+00,1.107948576075070912e+00,-1.086859850860728560e+00
1.001299870096420630e+00,1.149766874595160715e+01,-2.927728659761427821e+00,1.623795530769217788e+00,-1.264814488691817340e+00,1.165658893934036655e+00,-1.132047120254815464e+00,1.112834538925362216e+00,-1.093137862914112635e+00,1.073880484716787542e+00,-1.054644577502573011e+00
1.001807628651236293e+00,1.107469950376203371e+01,-2.820949656479144529e+00,1.565061809452410913e+00,-1.219531666534113601e+00,1.124495801817354534e+00,-1.092723430213560443e+00,1.074977689730675978e+00,-1.056846425848696258e+00,1.039238386118556345e+00,-1.021743286498907777e+00
1.002315387206051733e+00,1.065129486328582331e+01,-2.713987185870449181e+00,1.506175472314505548e+00,-1.174078107519731295e+00,1.083114358630840046e+00,-1.053114766784954526e+00,1.036755326601104032e+00,-1.020098807534235874e+00,1.004039663024324236e+00,-9.881761138490958718e-01
1.002823145760867396e+00,1.022746507156812612e+01,-2.606846522162584279e+00,1.447141286328802678e+00,-1.128459370154817343e+00,1.041521801947270953e+00,-1.013230612319840018e+00,9.981795215184634529e-01,-9.829098484423752780e-01,9.683020308084621108e-01,-9.539636704135708856e-01
1.003330904315683059e+00,9.803220428252892304e+00,-2.499532964317969785e+00,1.387964043025162741e+00,-1.082681046958166027e+00,9.997254240563162586e-01,-9.730805390860330917e-01,9.592624904089219751e-01,-9.452946102149781815e-01,9.320435320149371705e-01,-9.191270341512428610e-01
1.003838662870498721e+00,9.378571284777411421e+00,-2.392051835663889570e+00,1.328648558088246556e+00,-1.036748763858081013e+00,9.577325709563988543e-01,-9.326742076150158489e-01,9.200165905741988226e-01,-9.072683718640337514e-01,8.952825308836243057e-01,-8.836877422822825290e-01
1.004346421425314384e+00,8.953528043534795700e+00,-2.284408483512987864e+00,1.269199670950107439e+00,-9.906681795848024663e-01,9.155506413436649282e-01,-8.920213650488952872e-01,8.804543181272583841e-01,-8.688466259762515076e-01,8.580377078638834476e-01,-8.476677833763501813e-01
1.004854179980130047e+00,8.528101157002865307e+00,-2.176608278774274652e+00,1.209622244376975075e+00,-9.444449850584115680e-01,8.731870855979919632e-01,-8.511318434876300465e-01,8.405883054325606896e-01,-8.300450749224319580e-01,8.203280541155564265e-01,-8.110895893664809009e-01
1.005361938534945487e+00,8.102301126837410550e+00,-2.068656615554031575e+00,1.149921164049878097e+00,-8.980849027719375322e-01,8.306494047657544399e-01,-8.100155583361996481e-01,8.004313185504989825e-01,-7.908796270712357135e-01,7.821728659969591213e-01,-7.739760274881607449e-01
1.005869697089761372e+00,7.676138502933135044e+00,-1.960558910747555394e+00,1.090101338139640497e+00,-8.515936861700623695e-01,7.879451495397500338e-01,-7.686825066521483230e-01,7.599962546864866830e-01,-7.513663930078200437e-01,7.435917395403710550e-01,-7.363503921441236777e-01
1.006377455644576813e+00,7.249623882451910362e+00,-1.852320603621561368e+00,1.030167696876138628e+00,-8.049771190233516727e-01,7.450819192361686216e-01,-7.271427654933440010e-01,7.192961396445005651e-01,-7.115216817571179408e-01,7.046045649147560930e-01,-6.982363966945712708e-01
1.006885214199392475e+00,6.822767908814267201e+00,-1.743947155386266878e+00,9.701251921112965526e-01,-7.582410147975986447e-01,7.020673607682823558e-01,-6.854064902656908931e-01,6.783441252848629865e-01,-6.713619970116002644e-01,6.652315208756127696e-01,-6.596581651727544404e-01
1.007392972754208138e+00,6.395581270657650919e+00,-1.635444048758029290e+00,9.099787968762864665e-01,-7.113912160186566247e-01,6.589091676171641154e-01,-6.434839130710598987e-01,6.371534869864976525e-01,-6.309040333637152553e-01,6.254930692021014593e-01,-6.206402239260444542e-01
1.007900731309023801e+00,5.968074700764461227e+00,-1.526816787513298301e+00,8.497335049333498702e-01,-6.644335936330647563e-01,6.156150787997067830e-01,-6.013853410557041812e-01,5.957376211139109312e-01,-5.901646725432436735e-01,5.854099491216917528e-01,-5.812074931827071467e-01
1.008408489863839463e+00,5.540258974951786541e+00,-1.418070896031832895e+00,7.893943303211243823e-01,-6.173740463635972731e-01,5.721928778331837329e-01,-5.591211547584287178e-01,5.541100424882117181e-01,-5.491609796589163039e-01,5.450031717216961002e-01,-5.413852785437969217e-01
1.008916248418655126e+00,5.112144910930673802e+00,-1.309211918831205246e+00,7.289663068945948510e-01,-5.702185000606436738e-01,5.286503916971527772e-01,-5.167018064593047466e-01,5.122843818629292389e-01,-5.079101994450578861e-01,5.042940143484497817e-01,-5.011992624009085073e-01
1.009424006973470567e+00,4.683743367126673718e+00,-1.200245420090451098e+00,6.684544878584612881e-01,-5.229729070484427922e-01,4.849954897918151708e-01,-4.741378185280518132e-01,4.702743834037790283e-01,-4.664297525123783927e-01,4.633040149932603491e-01,-4.606754952789167135e-01
1.009931765528286229e+00,4.255065241474209614e+00,-1.091176983166044501e+00,6.078639452956919875e-01,-4.756432454675412203e-01,4.412360828940822266e-01,-4.314397817732844587e-01,4.280939021735050698e-01,-4.247372316040320950e-01,4.220549666661970178e-01,-4.198403871047302616e-01
1.010439524083101892e+00,3.826121470171422345e+00,-9.820122100968795564e-01,5.471997696894468355e-01,-4.282355186121011847e-01,3.973801221100963232e-01,-3.886183537914527086e-01,3.857569016207205159e-01,-3.828503978559101295e-01,3.805689117567725432e-01,-3.787206984011790567e-01
1.010947282637917555e+00,3.396923045369140581e+00,-8.727567251441676888e-01,4.864670701801082631e-01,-3.807557514575172219e-01,3.534355875952855386e-01,-3.456842317945943432e-01,3.432773982605284990e-01,-3.407870825254989411e-01,3.388679870260915550e-01,-3.373433228425992692e-01
1.011455041192733217e+00,2.967481262052860558e+00,-7.634162289689611081e-01,4.256709881157321740e-01,-3.332099641915540200e-01,3.094103806423371128e-01,-3.026478776991776143e-01,3.006688889771186313e-01,-2.985641589930967399e-01,2.969727968987321276e-01,-2.957330125370299934e-01
1.011962799747548658e+00,2.537807442447069128e+00,-6.539964416725242424e-01,3.648166908360372940e-01,-2.856042246057418632e-01,2.653125014533971315e-01,-2.595199549649612192e-01,2.579452504649026867e-01,-2.561991493721335056e-01,2.549049486957234989e-01,-2.539159148828240564e-01
1.012470558302364543e+00,2.107912916383266833e+00,-5.445030954050131822e-01,3.039093631499475423e-01,-2.379446317366013808e-01,2.211500124107886045e-01,-2.163112491421155803e-01,2.151205836612501421e-01,-2.137099528344861554e-01,2.126866283904982891e-01,-2.119189826981825453e-01
1.012978316857179983e+00,1.677809068266512771e+00,-4.349419437727611859e-01,2.429542078184531717e-01,-1.902373057655105115e-01,1.769310053306582808e-01,-1.730325885557260635e-01,1.722090515271972322e-01,-1.711145567411818391e-01,1.703401450392664496e-01,-1.697693374124567556e-01
1.013486075411995646e+00,1.247507336854763782e+00,-3.253187615647126218e-01,1.819564451325589860e-01,-1.424883872574139176e-01,1.326636000120918757e-01,-1.296948416339029075e-01,1.292248744160237051e-01,-1.284310290883055317e-01,1.278879190535347765e-01,-1.274942515971560220e-01
1.013993833966811309e+00,8.170192150392465713e-01,-2.156393444774952206e-01,1.209213124888582902e-01,-9.470403639548635732e-02,8.835594277928909834e-02,-8.630891422471642649e-02,8.618232542545661845e-02,-8.567751093143721741e-02,8.535247044802768412e-02,-8.512113147429078985e-02
1.014501592521626971e+00,3.863562496179628880e-01,-1.059095088371158067e-01,5.985406396160841691e-02,-4.689043221087391133e-02,4.401620501598474400e-02,-4.288574690116025989e-02,4.309572573271125417e-02,-4.287220878783709610e-02,4.275640706323030615e-02,-4.267749940127602004e-02
1.015009351076442634e+00,-4.446995893319050097e-02,3.864908681574297233e-03,-1.240030128052405090e-03,9.462281919879744763e-04,-3.474183074225756229e-04,5.636877454040511992e-04,-2.056008718120949652e-05,-3.338701682159550543e-05,1.224127629981808241e-04,-1.909763328353242251e-04


==> data/bases/plot_bases_3.csv <==
t,y0,y1,y2,y3,y4,y5,y6,y7,y8,y9
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.173919279127603757e-04,1.008055710904555251e-02,1.008055440717992544e-02,1.008055119333805053e-02,1.008054707994334581e-02,1.008054175206402926e-02,1.008053514381537091e-02,1.008052729550189437e-02,1.008051823239563410e-02,1.008050796567498339e-02,1.008049648605098721e-02
1.034783855825520751e-03,2.017708182859216659e-02,2.017706015197661545e-02,2.017703436791177043e-02,2.017700136698040436e-02,2.017695862262297579e-02,2.017690560637560096e-02,2.017684264173829484e-02,2.017676993163965496e-02,2.017668756597345431e-02,2.017659547047333246e-02
1.552175783738280910e-03,3.028959174131194004e-02,3.028951839941140464e-02,3.028943116025008264e-02,3.028931950335108508e-02,3.028917488040349520e-02,3.028899550363787357e-02,3.028878246791797194e-02,3.028853646021880189e-02,3.028825778513302008e-02,3.028794619190592133e-02
2.069567711651041503e-03,4.041808588265678737e-02,4.041791161478024835e-02,4.041770432589137513e-02,4.041743901852272447e-02,4.041709538150910219e-02,4.041666916759930478e-02,4.041616297909154248e-02,4.041557844923621828e-02,4.041491630285248132e-02,4.041417594537810576e-02
2.586959639563801878e-03,5.056255049238442267e-02,5.056220931438781124e-02,5.056180348924749907e-02,5.056128407805395020e-02,5.056061131717842771e-02,5.055977689298161992e-02,5.055878590199005401e-02,5.055764154385278264e-02,5.055634524003526503e-02,5.055489582933836434e-02
3.104351567476561820e-03,6.072296414616795701e-02,6.072237319633070479e-02,6.072167027347735724e-02,6.072077061242069085e-02,6.071960534144853205e-02,6.071816006375748559e-02,6.071644361063997103e-02,6.071446152844343219e-02,6.071221628419552069e-02,6.070970587230874183e-02
3.621743495389322196e-03,7.089930226728867468e-02,7.089836165132952506e-02,7.089724281037006193e-02,7.089581082580399818e-02,7.089395607872318872e-02,7.089165565951835446e-02,7.088892363175455791e-02,7.088576883146817387e-02,7.088219519452679251e-02,7.087819953916518756e-02
4.139135423302083006e-03,8.109154101841251072e-02,8.109013365360971670e-02,8.108845963023793291e-02,8.108631708484022316e-02,8.108354201124648442e-02,8.108010014168397228e-02,8.107601252990179197e-02,8.107129241005843479e-02,8.106594568663359757e-02,8.105996761704394038e-02
4.656527351214843381e-03,9.129966057344959807e-02,9.129765203183125288e-02,9.129526293181819407e-02,9.129220518733258127e-02,9.128824474648089549e-02,9.128333271955310635e-02,9.127749917244841471e-02,9.127076301431738536e-02,9.126313269692491736e-02,9.125460148087323475e-02
5.173919279127603757e-03,1.015236477694978628e-01,1.015208861200675439e-01,1.015176012321853949e-01,1.015133970109254741e-01,1.015079516643909718e-01,1.015011979961963628e-01,1.014931773742807075e-01,1.014839158313362161e-01,1.014734250266713378e-01,1.014616957385316015e-01
5.691311207040364133e-03,1.117634981388695575e-01,1.117598137888330401e-01,1.117554313966727941e-01,1.117498225417404567e-01,1.117425579446319900e-01,1.117335479941903714e-01,1.117228479223018461e-01,1.117104925089247719e-01,1.116964973657242621e-01,1.116808502556317084e-01
6.208703134953123641e-03,1.220192173212005238e-01,1.220144228561588773e-01,1.220087200488022966e-01,1.220014212829732825e-01,1.219919679736423818e-01,1.219802435611924418e-01,1.219663199797042519e-01,1.219502425590559547e-01,1.219320316958966421e-01,1.219116715599288941e-01
6.726095062865884017e-03,1.322908218556463344e-01,1.322847118787206511e-01,1.322774443602277028e-01,1.322681430434564653e-01,1.322560961316450456e-01,1.322411551553604736e-01,1.322234118700222338e-01,1.322029241410289657e-01,1.321797180740103828e-01,1.321537736253596551e-01
7.243486990778644392e-03,1.425783393531542820e-01,1.425706903230078149e-01,1.425615922206796560e-01,1.425499481061764107e-01,1.425348669595459805e-01,1.425161630106067112e-01,1.424939512409533759e-01,1.424683042243394537e-01,1.424392547945984022e-01,1.424067780356977619e-01
7.760878918691404768e-03,1.528818080488305586e-01,1.528723781165535756e-01,1.528611617879322426e-01,1.528468067767639882e-01,1.528282147057493101e-01,1.528051566817048013e-01,1.527777746079678756e-01,1.527461581312763161e-01,1.527103479322809709e-01,1.526703135278483225e-01
8.278270846604166011e-03,1.632012757343769549e-01,1.631898045791995711e-01,1.631761604177649483e-01,1.631586983119334422e-01,1.631360822528642174e-01,1.631080339692246306e-01,1.630747262776806039e-01,1.630362684592196743e-01,1.629927102637913350e-01,1.629440149147537154e-01
8.795662774516925519e-03,1.735367980706245539e-01,1.735230067344236682e-01,1.735066029739478766e-01,1.734856092278968531e-01,1.734584194243299349e-01,1.734246992243223817e-01,1.733846566510135745e-01,1.733384233826672782e-01,1.732860595696768258e-01,1.732275213879391207e-01
9.313054702429686763e-03,1.838884362801360417e-01,1.838720270007007940e-01,1.838525095182215463e-01,1.838275309887257847e-01,1.837951806709309244e-01,1.837550610333565371e-01,1.837074199061186908e-01,1.836524143349604898e-01,1.835901163156481997e-01,1.835204741996688538e-01
9.830446630342446271e-03,1.942562542199172126e-01,1.942369102629393773e-01,1.942139023803123310e-01,1.941844570747005283e-01,1.941463221372431158e-01,1.940990292823725483e-01,1.940428710611043495e-01,1.939780330697516153e-01,1.939046007136172867e-01,1.938225137247542862e-01
1.034783855825520751e-02,2.046403148341696399e-01,2.046177003239235959e-01,2.045908026079147901e-01,2.045563794305791105e-01,2.045117981079425662e-01,2.044565116013856432e-01,2.043908624164947341e-01,2.043150681021433102e-01,2.042292291623551692e-01,2.041332759019456045e-01
1.086523048616796702e-02,2.150406759871690832e-01,2.150144357358476088e-01,2.149832257967257965e-01,2.149432842938709398e-01,2.148915568340618865e-01,2.148274091885476744e-01,2.147512393775085904e-01,2.146633005295849606e-01,2.145637100678545461e-01,2.144523880549913941e-01
1.138262241408072827e-02,2.254573856762087658e-01,2.254271450118795483e-01,2.253911773004707020e-01,2.253451474030534751e-01,2.252855357391327640e-01,2.252116120141379463e-01,2.251238356560961995e-01,2.250224992324667272e-01,2.249077390433374124e-01,2.247794640933061250e-01
1.190001434199348777e-02,2.358904011966430903e-01,2.358557658215845731e-01,2.358145714625631828e-01,2.357618532757761731e-01,2.356935807579476905e-01,2.356089182348653499e-01,2.355083927755844131e-01,2.353923404839446121e-01,2.352609186393497531e-01,2.351140243779710204e-01
1.241740626990624728e-02,2.463396058803074551e-01,2.463001617409670829e-01,2.462532483800938254e-01,2.461932119908871452e-01,2.461154631422655947e-01,2.460190510294335275e-01,2.459045769423984229e-01,2.457724248643430587e-01,2.456227753076934417e-01,2.454555127425065986e-01
1.293479819781900853e-02,2.568049932746183650e-01,2.567603063585516265e-01,2.567071579231625100e-01,2.566391430969071630e-01,2.565510632259760393e-01,2.564418421863852715e-01,2.563121624239180774e-01,2.561624603973146619e-01,2.559929422647871933e-01,2.558034790524104651e-01
1.345219012573176803e-02,2.672865583380087950e-01,2.672361745060842786e-01,2.671762510076280961e-01,2.670995669387543070e-01,2.670002618220025381e-01,2.668771235884767612e-01,2.667309231373634626e-01,2.665621542602815697e-01,2.663710513409607850e-01,2.661574712112044772e-01
1.396958205364452928e-02,2.777842958426675057e-01,2.777277406613238853e-01,2.776604779980733628e-01,2.775744030611103086e-01,2.774629386264855779e-01,2.773247256183384302e-01,2.771606310578770827e-01,2.769712111962095435e-01,2.767567313975661802e-01,2.765170335849577166e-01
1.448697398155728878e-02,2.882982004663824371e-01,2.882349790393118893e-01,2.881597887985079542e-01,2.880635702985795965e-01,2.879389723085404862e-01,2.877844772482074931e-01,2.876010563089048677e-01,2.873893336056497771e-01,2.871496084220739320e-01,2.868817071022662368e-01
1.500436590947005003e-02,2.988282668742081039e-01,2.987578636734730120e-01,2.986741329329122285e-01,2.985669868557049855e-01,2.984282405898970314e-01,2.982562061195844771e-01,2.980519672425615552e-01,2.978162216288501307e-01,2.975493056133571290e-01,2.972510293445758678e-01
1.552175783738280954e-02,3.093744897899567969e-01,3.092963684865462359e-01,3.092034596156202353e-01,3.090845703768393959e-01,3.089306203144226437e-01,3.087397386128121757e-01,3.085131305099797494e-01,3.082515732179366696e-01,3.079554434571619703e-01,3.076245346268466352e-01
1.603914976529557251e-02,3.199368640575133704e-01,3.198504673513458130e-01,3.197477178115444851e-01,3.196162380058740204e-01,3.194459875075265631e-01,3.192348999065789950e-01,3.189843111216429383e-01,3.186950841991642580e-01,3.183676397917644119e-01,3.180017540685600719e-01
1.655654169320833202e-02,3.305153846919736127e-01,3.304201341413526838e-01,3.303068562862390145e-01,3.301619064358220501e-01,3.299742174254474691e-01,3.297415140273443068e-01,3.294652724977019109e-01,3.291464483252365958e-01,3.287855098638144402e-01,3.283822156550679217e-01
1.707393362112109153e-02,3.411100469206072017e-01,3.410053427711369767e-01,3.408808236458050200e-01,3.407214919482601800e-01,3.405151845944235922e-01,3.402594038886887495e-01,3.399557765082761862e-01,3.396053573176971430e-01,3.392086663743674180e-01,3.387654442892846229e-01
1.759132554903385104e-02,3.517208462136442448e-01,3.516060672266101417e-01,3.514695683666351211e-01,3.512949104426249525e-01,3.510687628397448634e-01,3.507883913205870341e-01,3.504555835037386768e-01,3.500715008993883770e-01,3.496367195151013352e-01,3.491509618337209075e-01
1.810871747694661402e-02,3.623477783048841827e-01,3.622222815851069422e-01,3.620730388149978607e-01,3.618820774553652697e-01,3.616348253046868244e-01,3.613282970886031453e-01,3.609644523349834211e-01,3.605445668169807716e-01,3.600692769947207994e-01,3.595382871428594029e-01
1.862610940485937353e-02,3.729908392021306640e-01,3.728539600252990249e-01,3.726911832564634430e-01,3.724829081689525201e-01,3.722132444593285738e-01,3.718789409030107684e-01,3.714821403636786590e-01,3.710242408535726066e-01,3.705059440555492078e-01,3.699269360858741251e-01
1.914350133277213303e-02,3.836500251874470635e-01,3.835010768269367931e-01,3.833239498551676006e-01,3.830973174107440427e-01,3.828038920992501426e-01,3.824401414178345560e-01,3.820084034625017555e-01,3.815102068313562800e-01,3.809463234803043274e-01,3.803164215596886444e-01
1.966089326068489254e-02,3.943253328072425790e-01,3.941636063604269102e-01,3.939712866629213051e-01,3.937252196417092565e-01,3.934066393341187906e-01,3.930117162198200065e-01,3.925429960053629097e-01,3.920021466043613900e-01,3.913900155890678301e-01,3.907062534923844144e-01
2.017828518859765552e-02,4.050167588521739193e-01,4.048415230662336661e-01,4.046331415981542223e-01,4.043665289350050762e-01,4.040213565661504580e-01,4.035934818073203534e-01,4.030856708476071026e-01,4.024997400412594906e-01,4.018366182264340170e-01,4.010959388369426115e-01
2.069567711651041503e-02,4.157243003268695780e-01,4.155348014241079246e-01,4.153094624146954628e-01,4.150211589444044447e-01,4.146479134584514226e-01,4.141852535591044049e-01,4.136361792961967265e-01,4.130026649982366793e-01,4.122857267388430613e-01,4.114849815553268675e-01
2.121306904442317454e-02,4.264479544094971208e-01,4.262434159121668564e-01,4.260001966604149426e-01,4.256890228626020733e-01,4.252861788932617015e-01,4.247868456931072068e-01,4.241942710698977104e-01,4.235105972819551701e-01,4.227369339421205297e-01,4.218728825929276560e-01
2.173046097233593404e-02,4.371877184011200290e-01,4.369673409557691124e-01,4.367052916256703998e-01,4.363700333693412703e-01,4.359360209200474623e-01,4.353980712150699595e-01,4.347596942494161842e-01,4.340232106025506686e-01,4.331898300791705014e-01,4.322591398433152654e-01
2.224785290024869355e-02,4.479435896649135440e-01,4.477065508662557702e-01,4.474246942816300643e-01,4.470641025694326309e-01,4.465973066935103319e-01,4.460187418571384121e-01,4.453321952175532950e-01,4.445401765167345531e-01,4.436440027678890119e-01,4.426432481033695243e-01
2.276524482816145653e-02,4.587155655551861666e-01,4.584610197695036526e-01,4.581583512084171361e-01,4.577711419206105248e-01,4.572699024014612590e-01,4.566486680063664982e-01,4.559115185893263811e-01,4.550611643609470680e-01,4.540990369392475801e-01,4.530246990187343226e-01
2.328263675607421604e-02,4.695036433265166731e-01,4.692307215146669930e-01,4.689062085035318184e-01,4.684910621417836540e-01,4.679536731732484856e-01,4.672876586139961264e-01,4.664974071231766106e-01,4.655858411660435126e-01,4.645545147575582678e-01,4.634029810124106752e-01
2.380002868398697555e-02,4.803078209112954244e-01,4.800156304503614413e-01,4.796682125565949750e-01,4.792237739862098556e-01,4.786484838513485052e-01,4.779355219657685505e-01,4.770896024907134159e-01,4.761138724276164913e-01,4.750100163929725783e-01,4.737775800614906774e-01
2.431742061189973506e-02,4.911280970455524919e-01,4.908157215496744552e-01,4.904443101735519450e-01,4.899691883649192614e-01,4.893541991141825975e-01,4.885920658045868614e-01,4.876878453999953233e-01,4.866449222309790490e-01,4.854651201495239765e-01,4.841479798298439774e-01
2.483481253981249456e-02,5.019644705415706731e-01,5.016309696832057519e-01,5.012344478503568679e-01,5.007272156214487291e-01,5.000706827526033571e-01,4.992570966098234808e-01,4.982918748791761443e-01,4.971786525412462687e-01,4.959194017644844577e-01,4.945136609805332317e-01
2.535220446772525754e-02,5.128169403039122276e-01,5.124613496345393759e-01,5.120385717879484266e-01,5.114977655464369999e-01,5.107977976844195744e-01,5.099304196124166966e-01,5.089014282932191602e-01,5.077147232231719043e-01,5.063724344333404570e-01,5.048741012085208313e-01
2.586959639563801705e-02,5.236855053624481782e-01,5.233068361326923545e-01,5.228566279241712023e-01,5.222807474091311075e-01,5.215354059857962854e-01,5.206118388268073938e-01,5.195162413774195853e-01,5.182527920777644237e-01,5.168237888515180289e-01,5.152287752900862605e-01
2.638698832355077656e-02,5.345701649022174262e-01,5.341674038813932768e-01,5.336885619625324484e-01,5.330760699857397533e-01,5.322833689195228812e-01,5.313011570797776528e-01,5.301360482678851849e-01,5.287925148759435867e-01,5.272730332532664654e-01,5.255771551295594923e-01
2.690438025146353607e-02,5.454709182901106290e-01,5.450430275851895212e-01,5.445343193977930651e-01,5.438836415846309835e-01,5.430415469601442835e-01,5.419981760361904932e-01,5.407605815289729945e-01,5.393335453892379450e-01,5.377197334476991886e-01,5.359187098033687535e-01
2.742177217937629904e-02,5.563877650983835021e-01,5.559336819723847967e-01,5.553938455383936601e-01,5.547033700683762225e-01,5.538097998159605684e-01,5.527026962216305961e-01,5.513895721776859160e-01,5.498755354175236532e-01,5.481634528519929717e-01,5.462529056014040485e-01
2.793916410728905855e-02,5.673207051249962163e-01,5.668393418148063301e-01,5.662670855257151414e-01,5.655351628726383861e-01,5.645879864478904331e-01,5.634145170419466719e-01,5.620227497050245269e-01,5.604181348138029817e-01,5.586037525217443234e-01,5.565792060656968854e-01
2.845655603520181806e-02,5.782697384107811089e-01,5.777599819444003693e-01,5.771539843501739542e-01,5.763789270219066285e-01,5.753759650852015017e-01,5.741334367996949739e-01,5.726598420942975443e-01,5.709609915060249730e-01,5.690401911784831457e-01,5.668970720264130403e-01
2.897394796311457757e-02,5.892348652534384890e-01,5.886955772666604414e-01,5.880544868641535139e-01,5.872345691420771674e-01,5.861735932381073599e-01,5.848592527074858438e-01,5.833005758363916105e-01,5.815037515159466874e-01,5.794723252343468856e-01,5.772059616351649103e-01
2.949133989102733708e-02,6.002160862183568701e-01,5.996461027708809288e-01,5.989685377917672859e-01,5.981019954698764129e-01,5.969807277072280982e-01,5.955917608982279621e-01,5.939446759419948485e-01,5.920460589750342617e-01,5.898997088139081857e-01,5.875053303956336848e-01
3.000873181894010006e-02,6.112134021462638511e-01,6.106115335372421793e-01,6.098960817354589503e-01,6.089811118591321737e-01,6.077972245899179171e-01,6.063307564322761856e-01,6.045918659507800719e-01,6.025875561374052225e-01,6.003218937731631399e-01,5.977946311915106614e-01
3.052612374685285956e-02,6.222268141577047551e-01,6.215918447407287051e-01,6.208370631794390970e-01,6.198718237838918288e-01,6.186229392834612373e-01,6.170760333014839727e-01,6.152418679375485366e-01,6.131278833898143876e-01,6.107384297156785991e-01,6.080733143117548201e-01
3.104351567476561907e-02,6.332563236543446994e-01,6.325870116518699238e-01,6.317914264899515686e-01,6.307740363383810278e-01,6.294577264851289877e-01,6.278273844301497375e-01,6.258944025153255764e-01,6.236666792586756936e-01,6.211488640058930866e-01,6.183408274731618803e-01
3.156090760267837858e-02,6.443019323171015333e-01,6.435970096343148761e-01,6.427591159123778874e-01,6.416876542338106892e-01,6.403014401891051754e-01,6.385846016728697894e-01,6.365491888354164463e-01,6.342035804141272770e-01,6.315527417795780973e-01,6.285966158402502835e-01
3.207829953059114503e-02,6.553636421011059809e-01,6.546218141392382561e-01,6.537400755651777695e-01,6.526125817920311878e-01,6.511539336802787403e-01,6.493474758092926402e-01,6.472059445844224879e-01,6.447382216711402547e-01,6.419496059514577802e-01,6.388401220424656524e-01
3.259569145850390454e-02,6.664414552274883219e-01,6.656614006965710928e-01,6.647342494306608396e-01,6.635487229360286232e-01,6.620150595248996961e-01,6.601157965357726809e-01,6.578643859782100645e-01,6.552702359876628746e-01,6.523389972199853393e-01,6.490707861886956254e-01
3.311308338641666404e-02,6.775353741719929435e-01,6.767157449030660743e-01,6.757415813425966533e-01,6.744959811772688330e-01,6.728846695581034432e-01,6.708893524539266684e-01,6.685242277528413712e-01,6.657992544598105855e-01,6.627204540692772650e-01,6.592880458791046117e-01
3.363047531432942355e-02,6.886454016504183206e-01,6.877848224071860805e-01,6.867620149706543664e-01,6.854542595998833754e-01,6.837626148682964811e-01,6.816679310560885829e-01,6.791851831524577943e-01,6.763249063140919226e-01,6.730935127682033947e-01,6.694913362142783653e-01
3.414786724224218306e-02,6.997715406008863104e-01,6.988686088908279137e-01,6.977954938016819320e-01,6.964234608417045891e-01,6.946487457784118469e-01,6.924513187076686282e-01,6.898469639141250331e-01,6.868468188966783128e-01,6.834577073666375790e-01,6.796800898016888137e-01
3.466525917015494257e-02,7.109137941629458668e-01,7.099670800478802279e-01,7.088419611178242707e-01,7.074034870721506163e-01,7.055429118240362785e-01,7.032393006264194835e-01,7.005092802496405424e-01,6.973646176597206869e-01,6.938125696888710614e-01,6.898537367594779202e-01
3.518265109806770208e-02,7.220721656534883071e-01,7.210802115595957851e-01,7.199013599714625400e-01,7.183942399669420720e-01,7.164449617283874527e-01,7.140316608585891567e-01,7.111718408242846401e-01,7.078779261446932480e-01,7.041576293241695872e-01,7.000117047175442586e-01
3.570004302598046853e-02,7.332466585394983305e-01,7.322079790668021282e-01,7.309736331569958168e-01,7.293956206796721187e-01,7.273547433741665014e-01,7.248281822519830886e-01,7.218343527325374875e-01,7.183863659627837128e-01,7.144924136144966687e-01,7.101534188159519534e-01
3.621743495389322803e-02,7.444372764076461202e-01,7.433503581389548920e-01,7.420587231794701921e-01,7.404075298102340552e-01,7.382721037722879132e-01,7.356286464259407243e-01,7.324965214707646055e-01,7.288895567723401303e-01,7.248164476394058919e-01,7.202783017006670896e-01
3.673482688180598754e-02,7.556440218441873302e-01,7.545073231574445094e-01,7.531565711421447373e-01,7.514298662981777621e-01,7.491968879633200684e-01,7.464328326837550431e-01,7.431580498641200405e-01,7.393871152245488076e-01,7.351292531858075741e-01,7.303857725240164855e-01
3.725221880971874705e-02,7.668668987554121408e-01,7.656788496287343371e-01,7.642671190512236867e-01,7.624625297170998239e-01,7.601289412991009131e-01,7.572405202792648060e-01,7.538186403161928340e-01,7.498786571942908097e-01,7.454303509578938947e-01,7.404752491307466933e-01
3.776961073763150656e-02,7.781059129509478867e-01,7.768649147643237329e-01,7.753903103920688489e-01,7.735054208464073877e-01,7.710681100093106366e-01,7.680514889778576881e-01,7.644779953646131387e-01,7.603637983310983506e-01,7.557192611247925962e-01,7.505461486043338848e-01
3.828700266554426607e-02,7.893610702943674173e-01,7.880654956366477393e-01,7.865260882915863228e-01,7.845584398423306460e-01,7.820142393842430817e-01,7.788655172548355488e-01,7.751358158995391712e-01,7.708421523032845668e-01,7.659955015972171877e-01,7.605978855848682940e-01
3.880439459345702558e-02,8.006323767093108668e-01,7.992805691846033289e-01,7.976743955232769023e-01,7.956214862427312129e-01,7.929671737799001141e-01,7.896823823017830035e-01,7.857918011728250995e-01,7.813133308120226994e-01,7.762585880491978951e-01,7.706298723018419894e-01
3.932178652136978508e-02,8.119198381886637561e-01,8.105101122221186616e-01,8.088351745153187222e-01,8.066944589749317496e-01,8.039267566261021347e-01,8.005018600359570247e-01,7.964456488102327203e-01,7.917769436085164703e-01,7.865080339429803002e-01,7.806415186102195758e-01
3.983917844928254459e-02,8.232234608064264991e-01,8.217541014494020857e-01,8.200083673613186575e-01,8.177772563662063510e-01,8.148928304372560216e-01,8.113237251123437410e-01,8.070970548263376454e-01,8.022325985139168170e-01,7.967433505567526053e-01,7.906322320294555395e-01
4.035657037719531104e-02,8.345432507322757543e-01,8.330125134668709963e-01,8.311939158337330324e-01,8.288697761569319145e-01,8.258652368257810572e-01,8.221477509383814386e-01,8.177457136421283357e-01,8.126799014419814338e-01,8.069640470151989708e-01,8.006014177854572367e-01
4.087396230510807055e-02,8.458792142488164023e-01,8.442853247917609938e-01,8.423917613999577503e-01,8.399719155163993811e-01,8.368438165181928401e-01,8.329737096913499839e-01,8.283913181052975361e-01,8.231184564244810042e-01,8.171696303228812575e-01,8.105484788554956355e-01
4.139135423302083006e-02,8.572313577715273691e-01,8.555725118774151206e-01,8.536018452410877311e-01,8.510835710612874028e-01,8.478284093738457372e-01,8.438013723384275577e-01,8.390335595132296653e-01,8.335478656393493502e-01,8.273596054004481726e-01,8.204728160160631445e-01
4.190874616093358956e-02,8.685996878713959646e-01,8.668740511352516220e-01,8.648241082733454377e-01,8.622046388767951042e-01,8.588188544063317664e-01,8.546305086594129241e-01,8.496721276386778321e-01,8.439677294415783848e-01,8.375334751236704900e-01,8.303738278936765305e-01
4.242613808884634907e-02,8.799842113002463995e-01,8.781899189594131183e-01,8.760584911721785994e-01,8.733350145404361609e-01,8.698149898075386854e-01,8.654608872721154533e-01,8.603067107581381379e-01,8.543776463968580925e-01,8.476907403653057838e-01,8.402509110186279218e-01
4.294353001675910858e-02,8.913849350187590392e-01,8.895200917540956320e-01,8.873049343990279114e-01,8.844745931484940815e-01,8.808166529743658435e-01,8.762922756604103469e-01,8.709369956829141612e-01,8.647772133179620901e-01,8.578309000397881245e-01,8.501034598816818999e-01
4.346092194467186809e-02,9.028018662271806161e-01,9.008645459635556962e-01,8.985633782307629325e-01,8.956232693451383620e-01,8.918236805380974630e-01,8.871244402049622835e-01,8.815626677928767307e-01,8.751660253038764381e-01,8.679534511507471795e-01,8.599308669937194560e-01
4.397831387258462760e-02,9.142350123987259547e-01,9.122232581047992062e-01,9.098337627917869597e-01,9.067809373541988460e-01,9.028359083964330178e-01,8.979571462166126006e-01,8.921834110729157663e-01,8.855436757816742555e-01,8.780578888413529404e-01,8.697325229483283682e-01
4.449570580049738711e-02,9.256843813156739875e-01,9.235962048029501270e-01,9.211160280888140983e-01,9.179474910136060650e-01,9.138531717481785943e-01,9.087901579724375623e-01,9.027989081520869652e-01,8.959097565511360273e-01,8.881437064474901888e-01,8.795078164873411097e-01
4.501309772841015355e-02,9.371499811081508424e-01,9.349833628292973930e-01,9.324101140483113115e-01,9.291228238124862315e-01,9.248753051305924622e-01,9.196232387544686082e-01,9.134088403454500016e-01,9.062638578321127181e-01,8.982103955537571460e-01,8.892561345693179575e-01
4.553048965632291306e-02,9.486318202956077750e-01,9.463847091420229951e-01,9.437159605566122211e-01,9.403068289309211014e-01,9.359021424593899630e-01,9.304561508910811352e-01,9.240128876986011264e-01,9.166055683146347999e-01,9.082574460522937487e-01,8.989768624409777420e-01
4.604788158423567257e-02,9.601299078309911694e-01,9.578002209296115899e-01,9.550335075027018839e-01,9.514993992823691515e-01,9.469335170714086036e-01,9.412886558010526983e-01,9.346107290349006114e-01,9.269344752117680830e-01,9.182843462044383287e-01,9.086693837115766836e-01
4.656527351214843208e-02,9.716442531476011668e-01,9.692298756569357465e-01,9.663626948236661018e-01,9.627004275587427440e-01,9.579692617699269164e-01,9.521205140402815292e-01,9.452020420053898198e-01,9.372501643152102435e-01,9.282905827052077008e-01,9.183330804302306527e-01
4.708266544006119159e-02,9.831748662086428059e-01,9.806736511140232704e-01,9.777034625528125966e-01,9.739098062781497145e-01,9.690092088726427466e-01,9.629514853511759176e-01,9.557865031414037871e-01,9.475522200536341533e-01,9.382756407506070984e-01,9.279673331661855151e-01
4.760005736797395109e-02,9.947217575594728967e-01,9.921315254675081574e-01,9.890557508704652667e-01,9.851274278352980529e-01,9.800531902623134117e-01,9.737813287147121244e-01,9.663637879098800898e-01,9.578402255537795673e-01,9.482390041077706222e-01,9.375715210920376741e-01
4.811744929588671060e-02,1.006284938382533412e+00,1.003603477314756187e+00,1.000419500157421426e+00,9.963531845545570143e-01,9.911010374400489598e-01,9.846098024051544995e-01,9.769335707713563410e-01,9.681137627042848415e-01,9.581801551879236545e-01,9.471450220698962585e-01
4.863484122379947011e-02,1.017864420554972948e+00,1.015089485740666486e+00,1.011794651051075578e+00,1.007586968745673772e+00,1.002152581581258639e+00,9.954366640474385797e-01,9.874955252406578676e-01,9.783724122222599018e-01,9.680985751221703461e-01,9.566872127404899562e-01
4.915223315171222962e-02,1.029460216708972142e+00,1.026589530377166826e+00,1.023181144504226703e+00,1.018828672762167153e+00,1.013207653594269786e+00,1.006261670677233822e+00,9.980493239502912228e-01,9.886157537226167857e-01,9.779937438401200556e-01,9.661974686152305924e-01
4.966962507962498913e-02,1.041072340294753484e+00,1.038103591465379560e+00,1.034578921846543320e+00,1.030078189062370253e+00,1.024266084181595371e+00,1.017084578803664208e+00,1.008594638716522773e+00,9.988433657901364393e-01,9.878651401513331987e-01,9.756751641712172463e-01
5.018701700753775558e-02,1.052700805646280990e+00,1.049631649920466536e+00,1.045987924848700068e+00,1.041335410273133810e+00,1.035327703903858199e+00,1.027905144474694055e+00,1.019131140608148911e+00,1.009054826054279763e+00,9.977122418295931716e-01,9.851196729491847881e-01
5.070440893545051508e-02,1.064345628049649273e+00,1.061173687399153964e+00,1.057408095789179381e+00,1.052600229256191344e+00,1.046392343246372647e+00,1.038723123345180577e+00,1.029658500017960776e+00,1.019249711266743130e+00,1.007534525700006789e+00,9.945303676544005045e-01
5.122180086336327459e-02,1.076006823814157354e+00,1.072729686369925384e+00,1.068839377523736589e+00,1.063872539177172616e+00,1.057459832688374401e+00,1.049538270747583324e+00,1.040176386736891168e+00,1.029427597381749049e+00,1.017331467728920691e+00,1.003906620260495819e+00
5.173919279127603410e-02,1.087684410346135611e+00,1.084299630185961316e+00,1.080281713557594392e+00,1.075152233577342908e+00,1.068530002774971788e+00,1.060350341765401216e+00,1.050684470030915918e+00,1.039588059639140250e+00,1.027102543116723776e+00,1.013247802116303609e+00
5.225658471918879361e-02,1.099378403029173112e+00,1.095883500007529321e+00,1.091735045017946160e+00,1.086439203410173526e+00,1.079602681236574879e+00,1.071159088455166497e+00,1.061182415984531113e+00,1.049730670047664072e+00,1.036847223938818674e+00,1.022553281762191402e+00
5.277397664710155312e-02,1.111088800446136116e+00,1.107481260191576666e+00,1.103199296241835992e+00,1.097733322881351059e+00,1.090677679152687984e+00,1.081964246407416175e+00,1.071669874527017674e+00,1.059854984939750722e+00,1.046564967287521464e+00,1.031822413713596065e+00
5.329136857501431263e-02,1.122815631395610136e+00,1.119092904650775822e+00,1.114674420359162310e+00,1.109034494047804076e+00,1.101754834291675422e+00,1.092765576547988671e+00,1.082146519439408650e+00,1.069960582949479599e+00,1.056255251005433937e+00,1.041054571749784996e+00
5.380876050292707213e-02,1.134558925392395778e+00,1.130718427804685344e+00,1.126160370776381647e+00,1.120342618977506310e+00,1.112833984137274301e+00,1.103562839225730841e+00,1.092612023683252165e+00,1.080047041749355952e+00,1.065917551985983147e+00,1.050249128925418773e+00
5.432615243083983164e-02,1.146318706305841317e+00,1.142357818306330319e+00,1.137657095007629904e+00,1.131657593713723431e+00,1.123914960024146259e+00,1.114355788558772709e+00,1.103066053994655737e+00,1.090113932927133211e+00,1.075551341366296487e+00,1.059405453111488482e+00
5.484354435875259809e-02,1.158094993777643023e+00,1.154011060437903691e+00,1.149164536044644969e+00,1.142979309612734751e+00,1.134997588435183058e+00,1.125144173683665816e+00,1.113508272078936878e+00,1.100160823121044240e+00,1.085156085599401576e+00,1.068522908002072391e+00
5.536093628666535760e-02,1.169887804511309248e+00,1.165678135380005198e+00,1.160682633602449387e+00,1.154307654560141172e+00,1.146081692181031730e+00,1.135927739891209098e+00,1.123938335697201252e+00,1.110187275052915812e+00,1.094731247430939636e+00,1.077600854032861433e+00
5.587832821457811711e-02,1.181697153433288738e+00,1.177359022354423024e+00,1.172211325240796409e+00,1.165642514065765800e+00,1.157167091461849262e+00,1.146706229648964959e+00,1.134355899644843291e+00,1.120192848459165669e+00,1.104276286780390137e+00,1.086638649211458363e+00
5.639572014249087661e-02,1.193523054725762034e+00,1.189053699640453265e+00,1.183750547361377192e+00,1.176983772237142789e+00,1.168253604811277269e+00,1.157479383510461535e+00,1.144760616621974814e+00,1.130177100919681710e+00,1.113790661526806502e+00,1.095635649859446836e+00
5.691311207040363612e-02,1.205365522731095318e+00,1.200762145464760566e+00,1.195300236080790501e+00,1.188331312631594638e+00,1.179341049922642437e+00,1.168246940911084053e+00,1.155152137995776096e+00,1.140139588584583752e+00,1.123273828199066182e+00,1.104591211266230610e+00
5.743050399831639563e-02,1.217224572727958698e+00,1.212484338764777902e+00,1.206860327979273118e+00,1.199685018986901053e+00,1.190429244357382732e+00,1.179008640850654821e+00,1.165530114454773170e+00,1.150079866798868977e+00,1.132725242570630231e+00,1.113504688254646435e+00
5.794789592622915514e-02,1.229100221579108476e+00,1.224220259825647528e+00,1.218430760725194517e+00,1.211044775830556031e+00,1.201518006135694927e+00,1.189764222462701193e+00,1.175894196555040461e+00,1.159997490624937955e+00,1.142144360158817928e+00,1.122375435658345522e+00
5.846528785414191465e-02,1.240992488250830306e+00,1.235969890790700410e+00,1.230011473575310710e+00,1.222410468967614960e+00,1.212607154209409455e+00,1.200513425470411732e+00,1.186244035158327659e+00,1.169892015263005014e+00,1.151530636628590010e+00,1.131202808710947583e+00
5.898267978205467416e-02,1.252901394204050778e+00,1.247733216045477933e+00,1.241602407750783454e+00,1.233781985847131502e+00,1.223696508817087469e+00,1.211255990529281235e+00,1.196579281762112368e+00,1.179762996369390526e+00,1.160883528100848272e+00,1.139986163346966563e+00
5.950007170996744060e-02,1.264826963657105452e+00,1.259510222475289432e+00,1.253203506688956859e+00,1.245159215807182695e+00,1.234785891721342566e+00,1.221991659456443058e+00,1.206899588721577654e+00,1.189609990272695539e+00,1.170202491365242237e+00,1.148724856414505169e+00
6.001746363788020011e-02,1.276769223720176649e+00,1.271300899596316203e+00,1.264814716170900910e+00,1.256542050198485860e+00,1.245875126328387816e+00,1.232720175346690539e+00,1.217204609363513601e+00,1.199432554087859426e+00,1.179486983997492855e+00,1.157418245799723522e+00
6.053485556579295962e-02,1.288728204401391020e+00,1.283105239560247801e+00,1.276435984324713946e+00,1.267930382386602606e+00,1.256964037689805469e+00,1.243441282575187046e+00,1.227493997992145536e+00,1.209230245728099451e+00,1.188736464381224156e+00,1.166065690463076177e+00
6.105224749370571913e-02,1.300703938484583988e+00,1.294923237032467034e+00,1.288067261504588279e+00,1.279324107632735963e+00,1.268052452386544182e+00,1.254154726686863786e+00,1.237767409786888706e+00,1.219002623814734898e+00,1.197950391634311496e+00,1.174666550387323483e+00
6.156963942161847864e-02,1.312696461278719084e+00,1.306754888943763016e+00,1.299708500045634318e+00,1.290723122853109306e+00,1.279140198295132258e+00,1.264860254172503140e+00,1.248024500592019193e+00,1.228749247484888452e+00,1.207128225439735081e+00,1.183220186437309085e+00
6.208703134953123814e-02,1.324705810238986370e+00,1.318600194115600477e+00,1.311359653894475175e+00,1.302127326256947493e+00,1.290227104236129518e+00,1.275557612131518415e+00,1.258264926598286149e+00,1.238469676097079253e+00,1.216269425780954982e+00,1.191725960131516215e+00
6.260442327744400459e-02,1.336732024459547086e+00,1.330459152758912911e+00,1.323020678115594428e+00,1.313536616863035578e+00,1.301312999504789181e+00,1.286246547821412678e+00,1.268488343916431837e+00,1.248163468834689871e+00,1.225373452581789646e+00,1.200183233325387011e+00
6.312181520535675716e-02,1.348775144037952956e+00,1.342331765846446423e+00,1.334691528273447947e+00,1.324950893894871751e+00,1.312397713283950829e+00,1.296926808093930017e+00,1.278694408042648112e+00,1.257830184207318736e+00,1.234439765250810561e+00,1.208591367806418182e+00
6.363920713326952361e-02,1.360835209311223704e+00,1.354218034358636524e+00,1.346372159690340631e+00,1.336370056054410282e+00,1.323481073939156483e+00,1.307598138717895209e+00,1.288882773215952016e+00,1.267469379450016476e+00,1.243467822130247757e+00,1.216949724801024812e+00
6.415659906118229006e-02,1.372912259963595005e+00,1.366117958403035848e+00,1.358062526580067431e+00,1.347794000674398474e+00,1.334562908195995989e+00,1.318260283588745363e+00,1.299053091667494053e+00,1.277080609820407497e+00,1.252457079849412569e+00,1.225257664393181178e+00
6.467399098909504263e-02,1.385006334005913331e+00,1.378031536207261487e+00,1.369762581057300199e+00,1.359222622749286291e+00,1.345643040199661300e+00,1.328912983824735106e+00,1.309205012761775366e+00,1.286663427793681258e+00,1.261406992582618791e+00,1.233514544854820150e+00
6.519138291700780907e-02,1.397117466626719651e+00,1.389958762985509688e+00,1.381472272022764347e+00,1.370655813844750881e+00,1.356721290456747386e+00,1.339555976749854160e+00,1.319338182029813566e+00,1.296217382155485875e+00,1.270317011211635538e+00,1.241719721888020711e+00
6.570877484492056164e-02,1.409245688914976258e+00,1.401899629678589720e+00,1.393191543924154230e+00,1.382093460885793323e+00,1.367797474659262047e+00,1.350188994763414474e+00,1.329452240094215476e+00,1.305742016992691212e+00,1.279186582392637384e+00,1.249872547778955845e+00
6.622616677283332809e-02,1.421391026454457363e+00,1.413854121567499122e+00,1.404920335392812358e+00,1.393535444823420066e+00,1.378871402390855927e+00,1.360811764096324206e+00,1.339546821486174544e+00,1.315236870582029871e+00,1.288015147527667326e+00,1.257972370463606548e+00
6.674355870074609454e-02,1.433553497789817222e+00,1.425822216760550321e+00,1.416658577756185089e+00,1.404981639179933239e+00,1.389942875715294512e+00,1.371424003454066565e+00,1.349621553354407366e+00,1.324701474176636307e+00,1.296802141640620576e+00,1.266018532505262417e+00
6.726095062865884711e-02,1.445733112764311157e+00,1.437803884554030187e+00,1.428406193426028370e+00,1.416431908472796319e+00,1.401011687647139681e+00,1.382025422546352411e+00,1.359676054066002671e+00,1.334135350690457189e+00,1.305546992157733621e+00,1.274010369983780810e+00
6.777834255657161355e-02,1.457929870729182342e+00,1.449799083666398758e+00,1.440163094162378865e+00,1.427886106517092468e+00,1.412077620504661901e+00,1.392615720503468379e+00,1.369709931699202743e+00,1.343538013280549448e+00,1.314249117592588778e+00,1.281947211296624367e+00
6.829573448448436612e-02,1.470143791245986487e+00,1.461807792535853912e+00,1.451929210893287747e+00,1.439344105639400073e+00,1.423140474348420836e+00,1.403194613367882981e+00,1.379722810431061042e+00,1.352908990487400986e+00,1.322907951308241792e+00,1.289828399422601191e+00
6.881312641239713257e-02,1.482374939659829360e+00,1.473830034544342027e+00,1.463704518526534937e+00,1.450805820966589277e+00,1.434200090600452393e+00,1.413761856894435898e+00,1.389714352380588158e+00,1.362247846992567624e+00,1.331522961068571043e+00,1.297653310150996386e+00
6.933051834030988514e-02,1.494623345574584539e+00,1.485865797567184288e+00,1.475488956769253068e+00,1.462271132858284473e+00,1.445256276544794938e+00,1.424317173583255158e+00,1.399684187602708851e+00,1.371554116969780690e+00,1.340093586112894863e+00,1.305421293221204149e+00
6.984791026822265159e-02,1.506889038074807674e+00,1.497915068734311683e+00,1.487282464345315303e+00,1.473739920434742556e+00,1.456308837973261827e+00,1.434860284248728357e+00,1.409631944403318293e+00,1.380827332985798739e+00,1.348619264498637671e+00,1.313131697978229262e+00
7.036530219613540416e-02,1.519172046666781739e+00,1.509977835358105924e+00,1.499084979908038795e+00,1.485212062471057193e+00,1.467357580057080391e+00,1.445390908865218815e+00,1.419557250156967321e+00,1.390067026789117310e+00,1.357099433861119087e+00,1.320783874104389355e+00
7.088269412404817060e-02,1.531472401279965645e+00,1.522054084933995632e+00,1.510896442040246201e+00,1.496687437397260290e+00,1.478402307348195110e+00,1.455908766571535340e+00,1.429459731317287874e+00,1.399272729329897658e+00,1.365533531447162829e+00,1.328377171671210277e+00
7.140008605196093705e-02,1.543790132268440196e+00,1.534143805141042538e+00,1.522716789254313419e+00,1.508165923298417699e+00,1.489442823780585234e+00,1.466413575675458159e+00,1.439339013427544334e+00,1.408443970780120624e+00,1.373920994149058439e+00,1.335910941191833068e+00
7.191747797987368962e-02,1.556125270412354489e+00,1.546246983842527678e+00,1.534545959992217323e+00,1.519647397914729581e+00,1.500478932671606591e+00,1.476905053658329692e+00,1.449194721131314312e+00,1.417580280553970340e+00,1.382261258538881155e+00,1.343384533673934955e+00
7.243486990778645607e-02,1.568477846919376306e+00,1.558363609086529600e+00,1.546383892625575296e+00,1.531131738641630102e+00,1.511510436723351836e+00,1.487382917179703723e+00,1.459026478183298670e+00,1.426681187328443512e+00,1.390553760903170843e+00,1.350797300673165946e+00
7.295226183569920864e-02,1.580847893426137407e+00,1.570493669106496792e+00,1.558230525455676085e+00,1.542618822529883138e+00,1.522537138024029568e+00,1.497846882082055187e+00,1.468833907460257882e+00,1.435746219064184315e+00,1.398797937277961978e+00,1.358148594347095672e+00
7.346965376361197508e-02,1.593235441999685476e+00,1.582637152321820562e+00,1.570085796713510895e+00,1.554108526285685965e+00,1.533558838049366324e+00,1.508296663395552795e+00,1.478616630972079404e+00,1.444774903026549318e+00,1.406993223484177546e+00,1.365437767509678713e+00
7.398704569152472765e-02,1.605640525138929409e+00,1.594794047338394360e+00,1.581949644559788926e+00,1.565600726270762744e+00,1.544575337664023884e+00,1.518731975342888063e+00,1.488374269872970057e+00,1.453766765806895345e+00,1.415139055163371795e+00,1.372664173686228395e+00
7.450443761943749410e-02,1.618063175776092599e+00,1.606964342949176228e+00,1.593822007084956471e+00,1.577095298502468879e+00,1.555586437123040566e+00,1.529152531344169841e+00,1.498106444472780963e+00,1.462721333344098484e+00,1.423234867813837345e+00,1.379827167168909741e+00
7.502182954735024667e-02,1.630503427278161332e+00,1.619148028134741679e+00,1.605702822309203137e+00,1.588592118653886276e+00,1.566591936073291613e+00,1.539558044021876126e+00,1.507812774248457277e+00,1.471638130946297585e+00,1.431280096827062920e+00,1.386926103072741778e+00
7.553922147526301312e-02,1.642961313448335181e+00,1.631345092063832825e+00,1.617592028182464725e+00,1.600091062053925040e+00,1.577591633554966899e+00,1.549948225205868058e+00,1.517492877855617817e+00,1.480516683312863790e+00,1.439274177524551002e+00,1.393960337392116999e+00
7.605661340317577956e-02,1.655436868527478289e+00,1.643555524093902598e+00,1.629489562584418794e+00,1.611592003687420505e+00,1.588585328003071950e+00,1.560322785938463852e+00,1.527146373140264135e+00,1.489356514556600120e+00,1.447216545194990767e+00,1.400929227057831961e+00
7.657400533108853213e-02,1.667930127195571322e+00,1.655779313771653660e+00,1.641395363324475998e+00,1.623094818195234934e+00,1.599572817248946732e+00,1.570681436479573145e+00,1.536772877150615502e+00,1.498157148226165303e+00,1.455106635131788950e+00,1.407832129994633696e+00
7.709139725900129858e-02,1.680441124573162526e+00,1.668016450833573083e+00,1.653309368141762326e+00,1.634599379874355440e+00,1.610553898521804861e+00,1.581023886311894167e+00,1.546372006149074441e+00,1.506918107328725664e+00,1.462943882670956430e+00,1.414668405179279054e+00
7.760878918691405115e-02,1.692969896222822124e+00,1.680266925206462592e+00,1.665231514705098892e+00,1.646105562677995238e+00,1.621528368450294355e+00,1.591349844146168424e+00,1.555943375624320613e+00,1.515638914352834377e+00,1.470727723229351414e+00,1.421437412699108060e+00
7.812618111482681760e-02,1.705516478150592041e+00,1.692530727007960367e+00,1.677161740612970853e+00,1.657613240215690009e+00,1.632496023064073709e+00,1.601659017926498230e+00,1.565486600303531040e+00,1.524319091291536310e+00,1.478457592343279892e+00,1.428138513811130661e+00
7.864357304273957017e-02,1.718080906807441632e+00,1.704807846547061967e+00,1.689099983393494542e+00,1.669122285753400936e+00,1.643456657795413944e+00,1.611951114835723065e+00,1.575001294164730670e+00,1.532958159665700704e+00,1.486132925707452035e+00,1.434771071001627707e+00
7.916096497065233661e-02,1.730663219090720073e+00,1.717098274324634133e+00,1.701046180504374838e+00,1.680632572213611731e+00,1.654410067480815094e+00,1.622225841300859006e+00,1.584487070449270174e+00,1.541555640547580319e+00,1.493753159214296300e+00,1.441334448046265315e+00
7.967835689856508918e-02,1.743263452345611864e+00,1.729402001033925274e+00,1.713000269332861425e+00,1.692143972175430999e+00,1.665356046362647557e+00,1.632482902998597218e+00,1.593943541674435416e+00,1.550111054584599524e+00,1.501317728993629252e+00,1.447828010070724591e+00
8.019574882647785563e-02,1.755881644366590777e+00,1.741719017561068394e+00,1.724962187195692387e+00,1.703656357874690164e+00,1.676294388090808329e+00,1.642722004860863283e+00,1.603370319646178821e+00,1.558623922023366415e+00,1.508826071452683326e+00,1.454251123611842278e+00
8.071314075439062208e-02,1.768517833398874917e+00,1.754049314985580699e+00,1.736931871339036038e+00,1.715169601204043826e+00,1.687224885724400991e+00,1.652942851080435593e+00,1.612767015471985310e+00,1.567093762733911655e+00,1.516277623316487855e+00,1.460603156679267878e+00
8.123053268230337465e-02,1.781172058139882886e+00,1.766392884580860301e+00,1.748909258938426969e+00,1.726683573713071018e+00,1.698147331733435683e+00,1.663145145116630363e+00,1.622133239573865016e+00,1.575520096234160228e+00,1.523671821668613369e+00,1.466883478817634145e+00
8.174792461021614109e-02,1.793844357740686402e+00,1.778749717814669395e+00,1.760894287098688782e+00,1.738198146608370687e+00,1.709061518000541069e+00,1.673328589701035263e+00,1.631468601701469456e+00,1.583902441714618803e+00,1.531008103992263170e+00,1.473091461169237837e+00
8.226531653812889366e-02,1.806534771807473572e+00,1.791119806349627641e+00,1.772886892853864804e+00,1.749713190753669156e+00,1.719967235822712048e+00,1.683492886843321212e+00,1.640772710945346269e+00,1.592240318063304017e+00,1.538285908211732389e+00,1.479226476537241597e+00
8.278270846604166011e-02,1.819243340403005504e+00,1.803503142043690000e+00,1.784887013167132608e+00,1.761228576669919166e+00,1.730864275913065686e+00,1.693637737837101698e+00,1.650045175750316950e+00,1.600533243890889690e+00,1.545504672734217433e+00,1.485287899449384330e+00
8.330010039395441268e-02,1.831970104048057602e+00,1.815899716950607257e+00,1.796894584930699423e+00,1.772744174535386685e+00,1.741752428402606911e+00,1.703762843265845150e+00,1.659285603928968733e+00,1.608780737556071649e+00,1.552663836491974481e+00,1.491275106222200053e+00
8.381749232186717913e-02,1.844715103253533162e+00,1.828309522853164504e+00,1.808909544501105415e+00,1.784259853725181033e+00,1.752631482388793183e+00,1.713867902570010981e+00,1.668493602264533360e+00,1.616982316832985322e+00,1.559762838719832789e+00,1.497187474917341277e+00
8.433488424977993170e-02,1.857478371338161960e+00,1.840732544112051672e+00,1.820931820587073480e+00,1.795775475759770368e+00,1.763501218996696096e+00,1.723952607332657871e+00,1.677668770238854634e+00,1.625137493470815819e+00,1.566801114990772792e+00,1.503024383857379576e+00
8.485227617769269814e-02,1.870259949617845807e+00,1.853168772785148688e+00,1.832961349281973851e+00,1.807290909205507834e+00,1.774361426042075474e+00,1.734016655481420255e+00,1.686810713339396806e+00,1.633245784830539948e+00,1.573778105896035395e+00,1.508785215337475671e+00
8.536966810560546459e-02,1.883059883383385591e+00,1.865618204622520038e+00,1.844998070082087605e+00,1.818806025730210330e+00,1.785211894154628443e+00,1.744059747539466354e+00,1.695919039548561935e+00,1.641306710804305347e+00,1.580693254707429718e+00,1.514469354516585708e+00
8.588706003351821716e-02,1.895878218175211849e+00,1.878080835357002876e+00,1.857041922197723682e+00,1.830320696446874118e+00,1.796052413182136043e+00,1.754081583148106249e+00,1.704993356095516388e+00,1.649319790991891521e+00,1.587546005299767193e+00,1.520076188585241184e+00
8.640445196143098361e-02,1.908714999797908485e+00,1.890556660717673809e+00,1.869092844566037082e+00,1.841834791926570736e+00,1.806882772204865706e+00,1.764081861085058156e+00,1.714033269481521682e+00,1.657284544736923326e+00,1.594335802202008878e+00,1.525605106835372426e+00
8.692184388934373618e-02,1.921570274334413186e+00,1.903045676442987499e+00,1.881150775863517310e+00,1.853348182211024708e+00,1.817702759549688851e+00,1.774060279282479557e+00,1.723038385505103909e+00,1.665200491163013830e+00,1.601062090648425862e+00,1.531055500730191143e+00
8.743923581725650263e-02,1.934444088159903874e+00,1.915547878293594186e+00,1.893215654518157098e+00,1.864860736824883736e+00,1.828512162803918706e+00,1.784016534844773849e+00,1.732008309287074832e+00,1.673067149209842119e+00,1.607724316629776329e+00,1.536426763974141352e+00
8.795662774516925519e-02,1.947336487955358297e+00,1.928063262064825034e+00,1.905287418721290704e+00,1.876372324787668688e+00,1.839310768828858800e+00,1.793950324066160285e+00,1.740942645295391111e+00,1.680884037669159614e+00,1.614321926944491947e+00,1.541718292582909600e+00
8.847401967308202164e-02,1.960247520720800996e+00,1.940591823598857735e+00,1.917366006439111370e+00,1.887882814625416739e+00,1.850098363773075238e+00,1.803861342448018545e+00,1.749840997369860984e+00,1.688650675220730868e+00,1.620854369249882465e+00,1.546929484953501355e+00
8.899141160099477421e-02,1.973177233788223850e+00,1.953133558796549707e+00,1.929451355423859038e+00,1.899392074382005857e+00,1.860874733085376986e+00,1.813749284715998389e+00,1.758702968746693518e+00,1.696366580468203766e+00,1.627321092113351408e+00,1.552059741934378234e+00
8.950880352890754066e-02,1.986125674834192223e+00,1.965688463628951554e+00,1.941543403224686992e+00,1.910899971630169336e+00,1.871639661527520149e+00,1.823613844836901254e+00,1.767528162082893539e+00,1.704031271974913331e+00,1.633721545063625546e+00,1.557108466895660737e+00
9.002619545682030711e-02,1.999092891892126467e+00,1.978256534148488344e+00,1.953642087198199206e+00,1.922406373482193898e+00,1.882392933186623818e+00,1.833454716035330723e+00,1.776316179480498914e+00,1.711644268299615579e+00,1.640055178641999678e+00,1.562075065799393148e+00
9.054358738473305968e-02,2.012078933364266575e+00,1.990837766499819583e+00,1.965747344518664397e+00,1.933911146600306274e+00,1.893134331487303479e+00,1.843271590810110050e+00,1.785066622510663059e+00,1.719205088032154327e+00,1.646321444453592742e+00,1.566958947269871061e+00
9.106097931264582612e-02,2.025083848033318645e+00,2.003432156930371022e+00,1.977859112187906776e+00,1.945414157206747152e+00,1.903863639203522862e+00,1.853064160950474326e+00,1.793779092237582695e+00,1.726713249829059826e+00,1.652519795218621246e+00,1.571759522664035069e+00
9.157837124055857869e-02,2.038107685073773823e+00,2.016039701800539596e+00,1.989977327044865518e+00,1.956915271093527364e+00,1.914580638470157581e+00,1.862832117552024602e+00,1.802453189242265941e+00,1.734168272449076786e+00,1.658649684823681802e+00,1.576476206141923075e+00
9.209576316847134514e-02,2.051150494062917939e+00,2.028660397593574416e+00,2.002101925774835589e+00,1.968414353631877001e+00,1.925285110794282106e+00,1.872575151032458862e+00,1.811088513646150533e+00,1.741569674788628008e+00,1.664710568373051425e+00,1.581108414737191215e+00
9.261315509638409771e-02,2.064212324991512748e+00,2.041294240925128900e+00,2.014232844918377285e+00,1.979911269781374106e+00,1.935976837066164524e+00,1.882292951147065851e+00,1.819684665134559731e+00,1.748916975917205630e+00,1.670701902239999814e+00,1.585655568427693396e+00
9.313054702429686416e-02,2.077293228274160963e+00,2.053941228552492060e+00,2.026370020879907141e+00,1.991405884098766510e+00,1.946655597569986407e+00,1.891985207003993308e+00,1.828241242980007897e+00,1.756209695112697311e+00,1.676623144118114528e+00,1.590117090206128125e+00
9.364793895220961673e-02,2.090393254759352004e+00,2.066601357383484494e+00,2.038513389935954656e+00,2.002898060746474140e+00,1.957321171994271580e+00,1.901651607079282380e+00,1.836757846065346200e+00,1.763447351896642035e+00,1.682473753072641909e+00,1.594492406150745278e+00
9.416533088012238317e-02,2.103512455739185771e+00,2.079274624485039524e+00,2.050662888243103055e+00,2.014387663500782466e+00,1.967973339442037339e+00,1.911291839231672451e+00,1.845234072906754896e+00,1.770629466069418845e+00,1.688253189591840897e+00,1.598780945496118155e+00
9.468272280803514962e-02,2.116650882958777125e+00,2.091961027091449044e+00,2.062818451845597423e+00,2.025874555759720419e+00,1.978611878440656779e+00,1.920905590717175260e+00,1.853669521676578835e+00,1.777755557745366533e+00,1.693960915638349052e+00,1.602982140703978597e+00
9.520011473594790219e-02,2.129808588625342836e+00,2.104660562612287844e+00,2.074980016682630435e+00,2.037358600550623677e+00,1.989236566951442242e+00,1.930492548203417869e+00,1.862063790226007542e+00,1.784825147387835376e+00,1.699596394700565005e+00,1.607095427534115162e+00
9.571750666386066864e-02,2.142985625416964357e+00,2.117373228640011540e+00,2.087147518595304785e+00,2.048839660537387974e+00,1.999847182378942323e+00,1.940052397783756932e+00,1.870416476107599202e+00,1.791837755844170710e+00,1.705159091844042907e+00,1.611120245115334582e+00
9.623489859177342121e-02,2.156182046491035287e+00,2.130099022957226307e+00,2.099320893333264770e+00,2.060317598027405772e+00,2.010443501579954884e+00,1.949584824991158261e+00,1.878727176597648096e+00,1.798792904380627444e+00,1.710648473762900190e+00,1.615056036016485841e+00
9.675229051968618765e-02,2.169397905492385981e+00,2.142837943543636214e+00,2.111500076561009909e+00,2.071792274978189852e+00,2.021025300872259400e+00,1.959089514811851229e+00,1.886995488718398839e+00,1.805690114717218187e+00,1.716064008831241328e+00,1.618902246317549976e+00
9.726968244759894022e-02,2.182633256561087087e+00,2.155589988582659711e+00,2.123685003863873710e+00,2.083263553003685153e+00,2.031592356043061098e+00,1.968566151698745825e+00,1.895221009260100065e+00,1.812528909062489646e+00,1.721405167154592464e+00,1.622658325680789382e+00
9.778707437551170667e-02,2.195888154339939113e+00,2.168355156467724143e+00,2.135875610753687148e+00,2.094731293380265313e+00,2.042144442357158418e+00,1.978014419584626538e+00,1.903403334802907576e+00,1.819308810148235089e+00,1.726671420621352482e+00,1.626323727421964849e+00
9.830446630342445924e-02,2.209162653981635138e+00,2.181133445808232540e+00,2.148071832674109949e+00,2.106195357052416117e+00,2.052681334564818272e+00,1.987434001895108882e+00,1.911542061738628284e+00,1.826029341264134187e+00,1.731862242954254949e+00,1.629897908581611432e+00
9.882185823133722569e-02,2.222456811155609113e+00,2.193924855435203547e+00,2.160273605005638586e+00,2.117655604638107647e+00,2.063202806909374409e+00,1.996824581561369438e+00,1.919636786292309161e+00,1.832690026292328245e+00,1.736977109761846716e+00,1.633380329996381608e+00
9.933925015924997826e-02,2.235770682054559089e+00,2.206729384406586281e+00,2.172480863070290091e+00,2.129111896433848461e+00,2.073708633134539792e+00,2.006185841032643413e+00,1.927687104543670094e+00,1.839290389741924603e+00,1.742015498589978284e+00,1.636770456370448601e+00
9.985664208716274470e-02,2.249104323400655137e+00,2.219547032012250121e+00,2.184693542135957234e+00,2.140564092419430686e+00,2.084198586491434302e+00,2.015517462288492379e+00,1.935692612448382421e+00,1.845829956783433978e+00,1.746976888973308606e+00,1.640067756346975436e+00
1.003740340150755112e-01,2.262457792451426641e+00,2.232377797778645423e+00,2.196911577420442629e+00,2.152012052262358033e+00,2.094672439745330905e+00,2.024819126850840423e+00,1.943652905859188484e+00,1.852308253283138750e+00,1.751860762486822987e+00,1.643271702579645943e+00
1.008914259429882637e-01,2.275831147005325850e+00,2.245221681473140940e+00,2.209134904095164220e+00,2.163455635321965165e+00,2.105129965182118035e+00,2.034090515795780263e+00,1.951567580546869740e+00,1.858724805837394189e+00,1.756666602797366084e+00,1.646381771804258598e+00
1.014088178709010302e-01,2.289224445406977893e+00,2.258078683108035278e+00,2.221363457288537457e+00,2.174894700653216884e+00,2.115570934614475540e+00,2.043331309765149317e+00,1.959436232221054119e+00,1.865079141806859742e+00,1.761393895715187341e+00,1.649397444910385646e+00
1.019262097988137827e-01,2.302637746552105291e+00,2.270948802944237954e+00,2.233597172089029748e+00,2.186329107010200445e+00,2.125995119387769527e+00,2.052541188977873521e+00,1.967258456550872170e+00,1.871370789350663255e+00,1.766042129245500858e+00,1.652318207013093510e+00
1.024436017267265492e-01,2.316071109892134494e+00,2.283832041494631149e+00,2.245835983547892045e+00,2.197758712849299911e+00,2.136402290385666092e+00,2.061719833241081545e+00,1.975033849185454216e+00,1.877599277460496818e+00,1.770610793640058356e+00,1.655143547524728032e+00
1.029609936546393018e-01,2.329524595438484447e+00,2.296728399527099729e+00,2.258079826681563596e+00,2.209183376332057414e+00,2.146792218035453281e+00,2.070866921960988982e+00,1.982762005774271863e+00,1.883764135994642874e+00,1.775099381448735691e+00,1.657872960226760783e+00
1.034783855825520682e-01,2.342998263766531863e+00,2.309637878067236638e+00,2.270328636473751160e+00,2.220602955327724892e+00,2.157164672313089504e+00,2.079982134153548934e+00,1.990442521987326296e+00,1.889864895711934389e+00,1.779507387571135801e+00,1.660505943341703095e+00
1.039957775104648208e-01,2.356492176019261198e+00,2.322560478400725437e+00,2.282582347877185391e+00,2.232017307415498308e+00,2.167519422747961055e+00,2.089065148454876564e+00,1.998074993535178034e+00,1.895901088305645299e+00,1.783834309308200528e+00,1.663041999605077592e+00
1.045131694383775872e-01,2.370006393910589537e+00,2.335496202075392880e+00,2.294840895815048576e+00,2.243426289886438330e+00,2.177856238427359425e+00,2.098115643131438723e+00,2.005659016188821919e+00,1.901872246437312119e+00,1.788079646413841761e+00,1.665480636337457687e+00
1.050305613662903537e-01,2.383540979728373976e+00,2.348445050902935094e+00,2.307104215182077755e+00,2.254829759745079709e+00,2.188174888000673501e+00,2.107133296090015318e+00,2.013194185799405567e+00,1.907777903770488503e+00,1.792242901146579914e+00,1.667821365516567900e+00
1.055479532942031062e-01,2.397095996337098356e+00,2.361407026960319122e+00,2.319372240845340993e+00,2.266227573710723586e+00,2.198475139683296220e+00,2.116117784887427078e+00,2.020680098317791717e+00,1.913617595004430516e+00,1.796323578321203041e+00,1.670063703849449688e+00
1.060653452221158727e-01,2.410671507180246920e+00,2.374382132590862948e+00,2.331644907644697451e+00,2.277619588218426028e+00,2.208756761260256773e+00,2.125068786740039517e+00,2.028116349813969599e+00,1.919390855907714188e+00,1.800321185360433951e+00,1.672207172844685896e+00
1.065827371500286253e-01,2.424267576282344905e+00,2.387370370404982012e+00,2.343922150392919512e+00,2.289005659419659278e+00,2.219019520089556607e+00,2.133985978533028849e+00,2.035502536496301751e+00,1.925097223351787568e+00,1.804235232346615758e+00,1.674251298884696926e+00
1.071001290779413917e-01,2.437884268250690933e+00,2.400371743280610204e+00,2.356203903875494721e+00,2.300385643182667472e+00,2.229263183105229196e+00,2.142869036829416984e+00,2.042838254730622083e+00,1.930736235344445051e+00,1.808065232073405859e+00,1.676195613298089304e+00
1.076175210058541443e-01,2.451521648276761667e+00,2.413386254363300232e+00,2.368490102850104417e+00,2.311759395092508385e+00,2.239487516820115598e+00,2.151717637878884481e+00,2.050123101059174946e+00,1.936307431063246431e+00,1.811810700097489235e+00,1.678039652432078643e+00
1.081349129337669107e-01,2.465179782137304265e+00,2.426413907065996245e+00,2.380780682045775976e+00,2.323126770450782530e+00,2.249692287328355800e+00,2.160531457626343688e+00,2.057356672219400107e+00,1.941810350888858450e+00,1.815471154790301522e+00,1.679782957724967218e+00
1.086523048616796633e-01,2.478858736195100221e+00,2.439454705068473395e+00,2.393075576161705520e+00,2.334487624275042972e+00,2.259877260307594060e+00,2.169310171720284952e+00,2.064538565162558736e+00,1.947244536438329288e+00,1.819046117389766293e+00,1.681425075778688605e+00
1.091696967895924297e-01,2.492558577399416553e+00,2.452508652316462534e+00,2.405374719865763122e+00,2.345841811297899593e+00,2.270042201020904482e+00,2.178053455520891912e+00,2.071668377072207523e+00,1.952609530598298448e+00,1.822535112052048767e+00,1.682965558431416042e+00
1.096870887175051962e-01,2.506279373286139922e+00,2.465575753020444960e+00,2.417678047792669815e+00,2.357189185965808953e+00,2.280186874318435919e+00,2.186760984107931183e+00,2.078745705382517350e+00,1.957904877558137802e+00,1.825937665903321960e+00,1.684403962830234747e+00
1.102044806454179487e-01,2.520021191977571462e+00,2.478656011654109648e+00,2.429985494541837543e+00,2.368529602437537740e+00,2.290311044638756677e+00,2.195432432288396019e+00,2.085770147796428553e+00,1.963130122843017134e+00,1.829253309091542601e+00,1.685739851503873066e+00
1.107218725733307152e-01,2.533784102181928066e+00,2.491749432952503618e+00,2.442296994674904909e+00,2.379862914582331346e+00,2.300414476009939868e+00,2.204067474603938148e+00,2.092741302303659179e+00,1.968284813346911966e+00,1.832481574838247029e+00,1.686972792435501578e+00
1.112392645012434678e-01,2.547568173192501284e+00,2.504856021909836805e+00,2.454612482712926980e+00,2.391188975977755149e+00,2.310496932050343677e+00,2.212665785338054913e+00,2.099658767198552489e+00,1.973368497365535212e+00,1.835621999490357759e+00,1.688102359135595476e+00
1.117566564291562342e-01,2.561373474886520896e+00,2.517975783776987608e+00,2.466931893133262665e+00,2.402507639907236037e+00,2.320558175969126058e+00,2.221227038523057473e+00,2.106522141097773915e+00,1.978380724629205112e+00,1.838674122572002245e+00,1.689128130714854681e+00
1.122740483570689868e-01,2.575200077723665881e+00,2.531108724058642068e+00,2.479255160366105493e+00,2.413818759357267751e+00,2.330597970566455679e+00,2.229750907946794314e+00,2.113331022957841032e+00,1.983321046335640769e+00,1.841637486836348536e+00,1.690049691957195677e+00
1.127914402849817532e-01,2.589048052744296946e+00,2.544254848510159039e+00,2.491582218790729275e+00,2.425122187014337349e+00,2.340616078233468844e+00,2.238237067159162486e+00,2.120085012092515875e+00,1.988189015182697528e+00,1.844511638317455127e+00,1.690866633392799967e+00
1.133088322128945058e-01,2.602917471567319119e+00,2.557414163134051677e+00,2.503913002731362525e+00,2.436417775261496832e+00,2.350612260951901789e+00,2.246685189478365263e+00,2.126783708190018718e+00,1.992984185401020181e+00,1.847296126382128145e+00,1.691578551371228922e+00
1.138262241408072722e-01,2.616808406387767683e+00,2.570586674176186470e+00,2.516247446452772873e+00,2.447705376174650560e+00,2.360586280293475170e+00,2.255094947996955312e+00,2.133426711330103309e+00,1.997706112786639121e+00,1.849990503781798523e+00,1.692185048134598135e+00
1.143436160687200387e-01,2.630720929974060596e+00,2.583772388121644781e+00,2.528585484155519314e+00,2.458984841518527809e+00,2.370537897418984574e+00,2.263466015587652258e+00,2.140013622000974447e+00,2.002354354733499875e+00,1.852594326704415595e+00,1.692685731890825718e+00
1.148610079966327913e-01,2.644655115664924061e+00,2.596971311690254858e+00,2.540927049970869600e+00,2.470256022742330693e+00,2.380466873077101919e+00,2.271798064908911563e+00,2.146544041116044355e+00,2.006928470265914477e+00,1.855107154826344473e+00,1.693080216886928113e+00
1.153783999245455577e-01,2.658611037365983254e+00,2.610183451831770807e+00,2.553272077955377917e+00,2.481518770975053911e+00,2.390372967602879761e+00,2.280090768410262925e+00,2.153017570030522521e+00,2.011428020070945344e+00,1.857528551364281189e+00,1.693368123482390519e+00
1.158957918524583103e-01,2.672588769546090148e+00,2.623408815720796650e+00,2.565620502085190768e+00,2.492772937020544255e+00,2.400255940916017572e+00,2.288343798337451052e+00,2.159433810557883415e+00,2.015852566530736301e+00,1.859858083127192252e+00,1.693549078222600590e+00
1.164131837803710767e-01,2.686588387233270758e+00,2.636647410751315590e+00,2.577972256249974059e+00,2.504018371352191963e+00,2.410115552518798054e+00,2.296556826737302881e+00,2.165792364986143692e+00,2.020201673754755234e+00,1.862095320568247558e+00,1.693622713912334987e+00
1.169305757082838293e-01,2.700609966010373508e+00,2.649899244530914633e+00,2.590327274246528866e+00,2.515254924107328538e+00,2.419951561493756564e+00,2.304729525462388739e+00,2.172092836093999946e+00,2.024474907611983454e+00,1.864239837836788594e+00,1.693588669689326975e+00
1.174479676361965957e-01,2.714653582010408073e+00,2.663164324874694344e+00,2.602685489772094130e+00,2.526482445081313699e+00,2.429763726501069421e+00,2.312861566175444139e+00,2.178334827166807042e+00,2.028671835763022901e+00,1.866291212830291535e+00,1.693446591097877540e+00
1.179653595641093483e-01,2.728719311911550705e+00,2.676442659798841106e+00,2.615046836417312726e+00,2.537700783721309250e+00,2.439551805775658000e+00,2.320952620353564644e+00,2.184517942012400571e+00,2.032792027692149173e+00,1.868249027246356109e+00,1.693196130162543556e+00
1.184827514920221148e-01,2.742807232931848471e+00,2.689734257513889393e+00,2.627411247658887561e+00,2.548909789119741198e+00,2.449315557124012610e+00,2.329002359292178248e+00,2.190641784976770534e+00,2.036835054739288609e+00,1.870112866634705329e+00,1.692836945461882792e+00
1.190001434199348812e-01,2.756917422823544239e+00,2.703039126417599469e+00,2.639778656851859751e+00,2.560109310007411931e+00,2.459054737920699729e+00,2.337010454108747304e+00,2.196705960959553394e+00,2.040800490131921219e+00,1.871882320449195003e+00,1.692368702202270647e+00
1.195175353478476338e-01,2.771049959867218693e+00,2.716357275087643686e+00,2.652148997221683402e+00,2.571299194746400563e+00,2.468769105104673400e+00,2.344976575746327452e+00,2.202710075429425096e+00,2.044687909016942307e+00,1.873556982099849222e+00,1.691791072291765508e+00
1.200349272757604002e-01,2.785204922865423427e+00,2.729688712273782958e+00,2.664522201855804795e+00,2.582479291322504089e+00,2.478458415175178065e+00,2.352900394976777942e+00,2.208653734439261829e+00,2.048496888492412182e+00,1.875136449004888739e+00,1.691103734414052928e+00
1.205523192036731528e-01,2.799382391136137294e+00,2.743033446889855398e+00,2.676898203695047496e+00,2.593649447337474268e+00,2.488122424187462212e+00,2.360781582403830292e+00,2.214536544641198645e+00,2.052227007639269463e+00,1.876620322642789329e+00,1.690306374102439779e+00
1.210697111315859192e-01,2.813582444505878133e+00,2.756391488005414558e+00,2.689276935524646639e+00,2.604809510000926753e+00,2.497760887748194492e+00,2.368619808465908694e+00,2.220358113301528213e+00,2.055877847552977755e+00,1.878008208604351914e+00,1.689398683813920554e+00
1.215871030594986718e-01,2.827805163302421487e+00,2.769762844836973770e+00,2.701658329964895078e+00,2.615959326121875872e+00,2.507373561010545870e+00,2.376414743438683530e+00,2.226118048315416598e+00,2.059448991375080418e+00,1.879299716644784679e+00,1.688380363003310736e+00
1.221044949874114383e-01,2.842050628347309260e+00,2.783147526739023547e+00,2.714042319461559494e+00,2.627098742100040241e+00,2.516960198669059512e+00,2.384166057437443254e+00,2.231815958221492036e+00,2.062940024324712240e+00,1.880494460735793183e+00,1.687251118197426125e+00
1.226218869153241908e-01,2.856318920947941820e+00,2.796545543194639549e+00,2.726428836275888834e+00,2.638227603916764252e+00,2.526520554954176045e+00,2.391873420419198482e+00,2.237451452216259185e+00,2.066350533730020977e+00,1.881592059117692228e+00,1.686010663069341664e+00
1.231392788432369573e-01,2.870610122889386329e+00,2.809956903805790773e+00,2.738817812474323432e+00,2.649345757125648682e+00,2.536054383626495934e+00,2.399536502184562714e+00,2.243024140168357050e+00,2.069680109059534701e+00,1.882592134351527502e+00,1.684658718512712428e+00
1.236566707711497237e-01,2.884924316425904411e+00,2.823381618283362204e+00,2.751209179917922132e+00,2.660453046842906843e+00,2.545561437970789598e+00,2.407154972379429658e+00,2.248533632632684576e+00,2.072928341953462539e+00,1.883494313371214757e+00,1.683195012716147909e+00
1.241740626990624763e-01,2.899261584272132097e+00,2.836819696436827520e+00,2.763602870251431476e+00,2.671549317737374807e+00,2.555041470789702007e+00,2.414728500496408525e+00,2.253979540864362363e+00,2.076094826254930581e+00,1.884298227535696979e+00,1.681619281237664687e+00
1.246914546269752427e-01,2.913622009593835216e+00,2.850271148163489698e+00,2.775998814891937450e+00,2.682634414020128144e+00,2.564494234397090899e+00,2.422256755875947132e+00,2.259361476832469240e+00,2.079179158041092546e+00,1.885003512681071802e+00,1.679931267079166846e+00
1.252088465548880092e-01,2.928005675998547552e+00,2.863735983437594612e+00,2.788396945017380446e+00,2.693708179433958794e+00,2.573919480611250421e+00,2.429739407707381282e+00,2.264679053233756623e+00,2.082180935654282639e+00,1.885609809172821061e+00,1.678130720761057848e+00
1.257262384828007618e-01,2.942412667525812431e+00,2.877214212299041840e+00,2.800797191554663890e+00,2.704770457242456683e+00,2.583316960747766178e+00,2.437176125029667517e+00,2.269931883506129289e+00,2.085099759733023195e+00,1.886116761957979504e+00,1.676217400396844193e+00
1.262436304107135143e-01,2.956843068636851868e+00,2.890705844841533256e+00,2.813199485167224623e+00,2.715821090218592193e+00,2.592686425611929746e+00,2.444566576731763696e+00,2.275119581841880567e+00,2.087935233242918631e+00,1.886524020617313280e+00,1.674191071767839212e+00
1.267610223386262946e-01,2.971296964204420021e+00,2.904210891200865507e+00,2.825603756242716535e+00,2.726859920633378565e+00,2.602027625491210916e+00,2.451910431553060210e+00,2.280241763200986593e+00,2.090686961507621788e+00,1.886831239417578354e+00,1.672051508397921049e+00
1.272784142665390472e-01,2.985774439501945654e+00,2.917729361542538591e+00,2.838009934880028062e+00,2.737886790243916124e+00,2.611340310147186372e+00,2.459207358083364436e+00,2.285298043324086592e+00,2.093354552239627964e+00,1.887038077363746513e+00,1.669798491628367465e+00
1.277958061944517998e-01,3.000275580192427682e+00,2.931261266049096648e+00,2.850417950876035444e+00,2.748901540281174949e+00,2.620624228807221012e+00,2.466457024762684025e+00,2.290288038745319277e+00,2.095937615571002777e+00,1.887144198251236027e+00,1.667431810692731498e+00
1.283131981223645801e-01,3.014800472827174449e+00,2.944806615396453608e+00,2.862827734177328498e+00,2.759904011873308693e+00,2.629879130555757616e+00,2.473659100239553599e+00,2.295211367119946555e+00,2.098435764354951605e+00,1.887149270947147572e+00,1.664951262982695246e+00
1.288305900502773327e-01,3.029349275289116683e+00,2.958365488375381602e+00,2.875239279253984925e+00,2.770894106437478133e+00,2.639104819862721829e+00,2.480813303328046171e+00,2.300067691214376708e+00,2.100848652100054892e+00,1.887053001443369293e+00,1.662356680553674027e+00
1.293479819781900853e-01,3.043922107153667067e+00,2.971937926862143531e+00,2.887652545381331759e+00,2.781871692475746727e+00,2.648301071325064537e+00,2.487919326806045550e+00,2.304856652284937191e+00,2.103175915819933905e+00,1.886855084433839425e+00,1.659647889135018595e+00
1.298653739061028656e-01,3.058519032382074787e+00,2.985523919040714791e+00,2.900067440471687519e+00,2.792836590158578769e+00,2.657467615182739884e+00,2.494976824036585494e+00,2.309577857964827174e+00,2.105417165365026211e+00,1.886555194338656039e+00,1.656824701235592778e+00
1.303827658340156181e-01,3.073140118293206768e+00,2.999123455920667425e+00,2.912483874767456626e+00,2.803788621555916016e+00,2.666604183328635802e+00,2.501985450163721758e+00,2.314230918354264865e+00,2.107572014431758234e+00,1.886153011561927162e+00,1.653886938227276948e+00
1.309001577619283707e-01,3.087785435388865629e+00,3.012736531170922216e+00,2.924901760685837182e+00,2.814727610497097743e+00,2.675710509189676678e+00,2.508944862021224687e+00,2.318815445962221666e+00,2.109640080540435392e+00,1.885648222504925586e+00,1.650834430386636464e+00
1.314175496898411233e-01,3.102455057183736820e+00,3.026363140957863518e+00,2.937321012667587716e+00,2.825653382434494709e+00,2.684786327611222934e+00,2.515854718044100213e+00,2.323331055650462051e+00,2.111620985014849960e+00,1.885040519580277074e+00,1.647667016936835482e+00
1.319349416177539036e-01,3.117149060039975605e+00,3.040003283787819033e+00,2.949741547029867572e+00,2.836565764310862825e+00,2.693831374744776408e+00,2.522714678182943260e+00,2.327777364579885599e+00,2.113514352963603127e+00,1.884329601227185069e+00,1.644384546089797450e+00
1.324523335456666562e-01,3.131867523006422793e+00,3.053656960353905436e+00,2.962163281823141592e+00,2.847464584430415169e+00,2.702845387938987542e+00,2.529524403821123091e+00,2.332153992159182732e+00,2.115319813263139448e+00,1.883515171927691245e+00,1.640986875088611407e+00
1.329697254735794087e-01,3.146610527662466517e+00,3.067324173387244723e+00,2.974586136692157545e+00,2.858349672333610147e+00,2.711828105633970587e+00,2.536283557694804180e+00,2.336460559995793052e+00,2.117036998542501713e+00,1.882596942223969672e+00,1.637473870250182317e+00
1.334871174014921891e-01,3.161378157966530544e+00,3.081004927512539293e+00,2.987010032740988308e+00,2.869220858675657571e+00,2.720779267258916168e+00,2.542991803815792817e+00,2.340696691849170286e+00,2.118665545169796438e+00,1.881574628736656818e+00,1.633845407008128303e+00
1.340045093294049416e-01,3.176170500109198436e+00,3.094699229108013760e+00,2.999434892402138786e+00,2.880077975108741750e+00,2.729698613133007878e+00,2.549648807397220551e+00,2.344862013586356042e+00,2.120205093240376204e+00,1.880447954184218284e+00,1.630101369955924806e+00
1.345219012573176942e-01,3.190987642370979316e+00,3.108407086169728384e+00,3.011860639309729581e+00,2.890920854167964738e+00,2.738585884369647339e+00,2.556254234782060486e+00,2.348956153139860170e+00,2.121655286566737963e+00,1.879216647403348706e+00,1.626241652890290545e+00
1.350392931852304468e-01,3.205829674984703281e+00,3.122128508180252560e+00,3.024287198176740521e+00,2.901749329161003921e+00,2.747440822783975278e+00,2.562807753374469755e+00,2.352978740467845942e+00,2.123015772670135526e+00,1.877880443370407937e+00,1.622266158854823503e+00
1.355566851131432271e-01,3.220696690002555318e+00,3.135863505981704602e+00,3.036714494676327369e+00,2.912563234061487982e+00,2.756263170803702423e+00,2.569309031573970614e+00,2.356929407516623609e+00,2.124286202773906673e+00,1.876439083223892856e+00,1.618174800183879825e+00
1.360740770410559797e-01,3.235588781167739736e+00,3.149612091653155588e+00,3.049142455327200185e+00,2.923362403406090770e+00,2.765052671383236849e+00,2.575757738712458611e+00,2.360807788185450118e+00,2.125466231798518013e+00,1.874892314287943229e+00,1.613967498546700519e+00
1.365914689689687322e-01,3.250506043790788446e+00,3.163374278392407035e+00,3.061571007383079301e+00,2.934146672195344863e+00,2.773809067921121585e+00,2.582153544994046701e+00,2.364613518293637640e+00,2.126555518358321351e+00,1.873239890096884297e+00,1.609644184991779969e+00
1.371088608968814848e-01,3.265448574630495315e+00,3.177150080402124210e+00,3.074000078726209839e+00,2.944915875798168603e+00,2.782532104180769572e+00,2.588496121437738662e+00,2.368346235549964263e+00,2.127553724760027354e+00,1.871481570420803875e+00,1.605204799991485354e+00
1.376262528247942651e-01,3.280416471779495247e+00,3.190939512780340603e+00,3.086429597764950739e+00,2.955669849860113718e+00,2.791221524214505756e+00,2.594785139822935349e+00,2.372005579524397501e+00,2.128460517002896513e+00,1.869617121292164397e+00,1.600649293486917202e+00
1.381436447527070177e-01,3.295409834554467565e+00,3.204742591415325137e+00,3.098859493335426762e+00,2.966408430215329073e+00,2.799877072290910540e+00,2.601020272637773800e+00,2.375591191622119513e+00,2.129275564780639396e+00,1.867646315033450577e+00,1.595977624933019312e+00
1.386610366806197703e-01,3.310428763390985907e+00,3.218559332884819657e+00,3.111289694607252798e+00,2.977131452802242784e+00,2.808498492825465487e+00,2.607201193030296515e+00,2.379102715059861151e+00,2.129998541485038643e+00,1.865568930285853133e+00,1.591189763343930696e+00
1.391784286085325506e-01,3.325473359742998181e+00,3.232389754359636935e+00,3.123720130993324684e+00,2.987838753582961804e+00,2.817085530314507480e+00,2.613327574762455363e+00,2.382539794844544812e+00,2.130629124211280256e+00,1.863384752038985903e+00,1.586285687338585548e+00
1.396958205364453032e-01,3.340543725986937496e+00,3.246233873511625845e+00,3.136150732063675228e+00,2.998530168466387202e+00,2.825637929272475812e+00,2.619399092166945664e+00,2.385902077754229467e+00,2.131166993765006623e+00,1.861093571661640356e+00,1.581265385186559902e+00
1.402132124643580557e-01,3.355639965330479146e+00,3.260091708426005486e+00,3.148581427463403415e+00,3.009205533235051355e+00,2.834155434172475729e+00,2.625415420106871789e+00,2.389189212321365829e+00,2.131611834671076622e+00,1.858695186933573718e+00,1.576128854854159878e+00
1.407306043922708083e-01,3.370762181725924567e+00,3.273963277518059822e+00,3.161012146834666581e+00,3.019864683475667722e+00,2.842637789390133563e+00,2.631376233938247378e+00,2.392400848818359460e+00,2.131963335184050123e+00,1.856189402078333384e+00,1.570876104050760169e+00
1.412479963201835886e-01,3.385910479788223348e+00,3.287848599454203047e+00,3.173442819742745336e+00,3.030507454513402088e+00,2.851084739150762992e+00,2.637281209475324850e+00,2.395536639245436028e+00,2.132221187300377796e+00,1.853576027797115389e+00,1.565507150275385229e+00
1.417653882480963412e-01,3.401084964717628001e+00,3.301747693077401902e+00,3.185873375606170121e+00,3.041133681349856843e+00,2.859496027479827340e+00,2.643130022958757763e+00,2.398596237320818059e+00,2.132385086772315752e+00,1.850854881303660493e+00,1.560022020863537362e+00
1.422827801760090938e-01,3.416285742226990774e+00,3.315660577336978498e+00,3.198303743630922735e+00,3.051743198604780272e+00,2.867871398156713436e+00,2.648922351026596900e+00,2.401579298473205171e+00,2.132454733123547275e+00,1.848025786360183220e+00,1.554420753034270630e+00
1.428001721039218741e-01,3.431512918473691443e+00,3.329587271222765210e+00,3.210733852748704376e+00,3.062335840461485326e+00,2.876210594671804177e+00,2.654657870688116983e+00,2.404485479836564021e+00,2.132429829666524945e+00,1.845088573314335623e+00,1.548703393937507888e+00
1.433175640318346267e-01,3.446766599996193392e+00,3.343527793703626294e+00,3.223163631559261333e+00,3.072911440615987644e+00,2.884513360186848896e+00,2.660336259300473127e+00,2.407314440247222187e+00,2.132310083521526956e+00,1.842043079137210659e+00,1.542870000701609623e+00
1.438349559597473792e-01,3.462046893655254198e+00,3.357482163670357345e+00,3.235593008276798965e+00,3.083469832229869922e+00,2.892779437498650630e+00,2.665957194548195019e+00,2.410065840243270863e+00,2.132095205637425384e+00,1.838889147462374529e+00,1.536920640481180156e+00
1.443523478876601318e-01,3.477353906579748521e+00,3.371450399882935933e+00,3.248021910680443103e+00,3.094010847886849991e+00,2.901008569006042315e+00,2.671520354425507282e+00,2.412739342066273718e+00,2.131784910814174872e+00,1.835626628625941059e+00,1.530855390505127200e+00
1.448697398155729121e-01,3.492687746117148162e+00,3.385432520922147415e+00,3.260450266068784853e+00,3.104534319553077459e+00,2.909200496680176773e+00,2.677025417221486236e+00,2.415334609665281906e+00,2.131378917727011046e+00,1.832255379707673049e+00,1.524674338124959894e+00
1.453871317434856647e-01,3.508048519788613095e+00,3.399428545145566360e+00,3.272878001218477717e+00,3.115040078541138957e+00,2.917354962038110067e+00,2.682472061508044181e+00,2.417851308703157009e+00,2.130876948952369787e+00,1.828775264573130555e+00,1.518377580863342180e+00
1.459045236713984173e-01,3.523436335248747664e+00,3.413438490647920265e+00,3.285305042346922999e+00,3.125527955477792386e+00,2.925471706119700421e+00,2.687859966130752731e+00,2.420289106565201021e+00,2.130278730995515790e+00,1.825186153916840803e+00,1.511965226462879786e+00
1.464219155993111698e-01,3.538851300249964638e+00,3.427462375225799995e+00,3.297731315079003966e+00,3.135997780275407543e+00,2.933550469467798294e+00,2.693188810202488348e+00,2.422647672370089378e+00,2.129583994319890650e+00,1.821487925306513489e+00,1.505437392935162100e+00
1.469393075272239502e-01,3.554293522611502443e+00,3.441500216346752072e+00,3.310156744417900754e+00,3.146449382107130432e+00,2.941590992111748903e+00,2.698458273099921367e+00,2.424926676983118146e+00,2.128792473378175565e+00,1.817680463228288357e+00,1.498794208610046530e+00
1.474566994551367027e-01,3.569763110193068023e+00,3.455552031122721246e+00,3.322581254719964683e+00,3.156882589385762827e+00,2.949593013554189014e+00,2.703668034462826775e+00,2.427125793031750245e+00,2.127903906645066900e+00,1.813763659133016404e+00,1.492035812185188881e+00
1.479740913830494553e-01,3.585260170873115548e+00,3.469617836287869128e+00,3.335004769673663549e+00,3.167297229746357523e+00,2.957556272761154403e+00,2.708817774196230488e+00,2.429244694923472725e+00,2.126918036651768595e+00,1.809737411483580471e+00,1.485162352775820871e+00
1.484914833109622356e-01,3.600784812531778734e+00,3.483697648180767104e+00,3.347427212282606757e+00,3.177693130032543500e+00,2.965480508155492245e+00,2.713907172475395591e+00,2.431283058865960189e+00,2.125834610022199200e+00,1.805601625803241239e+00,1.478173989964763901e+00
1.490088752388749882e-01,3.616337143038400814e+00,3.497791482730923551e+00,3.359848504852609441e+00,3.188070116286544575e+00,2.973365457613564189e+00,2.718935909753624536e+00,2.433240562889545711e+00,2.124653377510916652e+00,1.801356214725035931e+00,1.471070893852709061e+00
1.495262671667877408e-01,3.631917270243745222e+00,3.511899355449717319e+00,3.372268568982861314e+00,3.198428013742943943e+00,2.981210858465268121e+00,2.723903666772909737e+00,2.435116886871996122e+00,2.123374094042752347e+00,1.797001098042191769e+00,1.463853245108716505e+00
1.500436590947004933e-01,3.647525301976796808e+00,3.526021281425658849e+00,3.384687325561127391e+00,3.208766646826139546e+00,2.989016447497351070e+00,2.728810124577402796e+00,2.436911712565596133e+00,2.121996518754167393e+00,1.792536202759592801e+00,1.456521235020985960e+00
1.505610510226132737e-01,3.663161346046241107e+00,3.540157275324050001e+00,3.397104694763048549e+00,3.219085839151541339e+00,2.996781960960034130e+00,2.733654964529727671e+00,2.438624723626539037e+00,2.120520415036319495e+00,1.787961463146269914e+00,1.449075065547853258e+00
1.510784429505260262e-01,3.678825510246546138e+00,3.554307351390985747e+00,3.409520596055488184e+00,3.229385413530467375e+00,3.004507134576933858e+00,2.738437868330115599e+00,2.440255605646623582e+00,2.118945550579843573e+00,1.783276820788927575e+00,1.441514949369039345e+00
1.515958348784387788e-01,3.694517902368691153e+00,3.568471523461727912e+00,3.421934948203952942e+00,3.239665191978763570e+00,3.012191703558290357e+00,2.743158518038379068e+00,2.441804046187258326e+00,2.117271697421356347e+00,1.778482224646517729e+00,1.433841109937155300e+00
1.521132268063515591e-01,3.710238630215539679e+00,3.582649804973454088e+00,3.434347669284087967e+00,3.249924995729148058e+00,3.019835402617498499e+00,2.747816596098714204e+00,2.443269734815771699e+00,2.115498631991663547e+00,1.773577631105829333e+00,1.426053781529432962e+00
1.526306187342643117e-01,3.725987801621832851e+00,3.596842208982358624e+00,3.446758676697231571e+00,3.260164645247262794e+00,3.027437965990942725e+00,2.752411785367335995e+00,2.444652363144031337e+00,2.113626135165692421e+00,1.768563004038130826e+00,1.418153209299717332e+00
1.531480106621770643e-01,3.741765524478831484e+00,3.611048748185131885e+00,3.459167887190043089e+00,3.270383960251448840e+00,3.034999127461132762e+00,2.756943769142947254e+00,2.445951624869366015e+00,2.111653992314133976e+00,1.763438314856835332e+00,1.410139649330696576e+00
1.536654025900898168e-01,3.757571906763577552e+00,3.625269434944789815e+00,3.471575216878194148e+00,3.280582759736235587e+00,3.042518620383143357e+00,2.761412231200037759e+00,2.447167215817798169e+00,2.109581993356803853e+00,1.758203542576211253e+00,1.402013368686383599e+00
1.541827945180025972e-01,3.773407056572805285e+00,3.639504281320881773e+00,3.483980581274130905e+00,3.290760861999548315e+00,3.049996177714357160e+00,2.765816855825012688e+00,2.448298833989582146e+00,2.107409932817714715e+00,1.752858673871120709e+00,1.393774645464838979e+00
1.547001864459153497e-01,3.789271082161491222e+00,3.653753299104066432e+00,3.496383895318909918e+00,3.300918084673640340e+00,3.057431532047517830e+00,2.770157327855162332e+00,2.449346179607049478e+00,2.105137609881867267e+00,1.747403703137794695e+00,1.385423768851136161e+00
1.552175783738281023e-01,3.805164091986021457e+00,3.668016499855042412e+00,3.508785073418091649e+00,3.311054244759733312e+00,3.064824415647073419e+00,2.774433332720454892e+00,2.450308955164758551e+00,2.102764828453753232e+00,1.741838632555645860e+00,1.376961039170580658e+00
1.557349703017408549e-01,3.821086194751998732e+00,3.682293894947839874e+00,3.521184029481697841e+00,3.321169158666370969e+00,3.072174560488827755e+00,2.778644556488159889e+00,2.451186865481955302e+00,2.100291397217579181e+00,1.736163472150119569e+00,1.368386767942176174e+00
1.562523622296536352e-01,3.837037499466706691e+00,3.696585495617503714e+00,3.533580676968263390e+00,3.331262642251510364e+00,3.079481698302903858e+00,2.782790685910314643e+00,2.451979617757334751e+00,2.097717129699194327e+00,1.730378239856565692e+00,1.359701277932318542e+00
1.567697541575663878e-01,3.853018115496185114e+00,3.710891313012121273e+00,3.545974928932927206e+00,3.341334510868315455e+00,3.086745560620001605e+00,2.786871408474015155e+00,2.452686921626118899e+00,2.095041844329748049e+00,1.724482961585166008e+00,1.350904903208757002e+00
1.572871460854791403e-01,3.869028152626932560e+00,3.725211358249199023e+00,3.558366698079590940e+00,3.351384579414655285e+00,3.093965878820950977e+00,2.790886412454532284e+00,2.453308489219428346e+00,2.092265364511053605e+00,1.718477671286885666e+00,1.341997989194797958e+00
1.578045380133919207e-01,3.885067721132307916e+00,3.739545642476477472e+00,3.570755896817196628e+00,3.361412662386371153e+00,3.101142384189602197e+00,2.794835386971282976e+00,2.453844035225976494e+00,2.089387518682662925e+00,1.712362411020448283e+00,1.332980892723723443e+00
1.583219299413046732e-01,3.901136931843452782e+00,3.753894176936992455e+00,3.583142437319975837e+00,3.371418573934177765e+00,3.108274807968960829e+00,2.798718022046599252e+00,2.454293276956053038e+00,2.086408140390672461e+00,1.706137231020382172e+00,1.323853982093518011e+00
1.588393218692174258e-01,3.917235896224970038e+00,3.768256973038624391e+00,3.595526231591867905e+00,3.381402127924369339e+00,3.115362881420688179e+00,2.802534008667361576e+00,2.454655934407826479e+00,2.083327068358222789e+00,1.699802189766055793e+00,1.314617637121770377e+00
1.593567137971301784e-01,3.933364726455169436e+00,3.782634042427941878e+00,3.607907191534951430e+00,3.391363138003191668e+00,3.122406335887870199e+00,2.806283038849450406e+00,2.454931730335955464e+00,2.080144146557734164e+00,1.693357354051784780e+00,1.305272249200869261e+00
1.598741057250429587e-01,3.949523535510945926e+00,3.797025397068414243e+00,3.620285229021937834e+00,3.401301417664932991e+00,3.129404902861087301e+00,2.809964805705023050e+00,2.455120390322493851e+00,2.076859224284845595e+00,1.686802799057960378e+00,1.295818221353433497e+00
1.603914976529557113e-01,3.965712437257336020e+00,3.811431049323025011e+00,3.632660255972769647e+00,3.411216780323758080e+00,3.136358314047804630e+00,2.813579003512633570e+00,2.455221642850112573e+00,2.073472156234063224e+00,1.680138608423203506e+00,1.286255968287969065e+00
1.609088895808684638e-01,3.981931546541649602e+00,3.825851012041201038e+00,3.645032184435241795e+00,3.421109039389228279e+00,3.143266301445049926e+00,2.817125327790178879e+00,2.455235219377628120e+00,2.069982802576147307e+00,1.673364874317583295e+00,1.276585916454810565e+00
1.614262815087812442e-01,3.998180979292333515e+00,3.840285298650186974e+00,3.657400926669761798e+00,3.430978008345588748e+00,3.150128597415425169e+00,2.820603475370691893e+00,2.455160854417837157e+00,2.066391029037184524e+00,1.666481697516827731e+00,1.266808504102251431e+00
1.619436734366939967e-01,4.014460852622341314e+00,3.854733923250678096e+00,3.669766395238076129e+00,3.440823500834700788e+00,3.156944934766365840e+00,2.824013144480931103e+00,2.454998285617649323e+00,2.062696706979395334e+00,1.659489187477609873e+00,1.256924181332980561e+00
1.624610653646067493e-01,4.030771284937221033e+00,3.869196900716885157e+00,3.682128503096136818e+00,3.450645330742741823e+00,3.163715046832745958e+00,2.827354034822836759e+00,2.454747253840538601e+00,2.058899713483656857e+00,1.652387462413857921e+00,1.246933410160737665e+00
1.629784572925195019e-01,4.047112396047868543e+00,3.883674246800996599e+00,3.694487163691051901e+00,3.460443312290638840e+00,3.170438667562795576e+00,2.830625847657813221e+00,2.454407503251298639e+00,2.054999931433722615e+00,1.645176649374072930e+00,1.236836664567184663e+00
1.634958492204322822e-01,4.063484307287829722e+00,3.898165978241930230e+00,3.706842291062040218e+00,3.470217260128172221e+00,3.177115531607288101e+00,2.833828285893834398e+00,2.453978781403105103e+00,2.050997249602184436e+00,1.637856884319728312e+00,1.226634430559081279e+00
1.640132411483450348e-01,4.079887141635275327e+00,3.912672112878475605e+00,3.719193799945480272e+00,3.479966989431806379e+00,3.183745374412033868e+00,2.836961054175368702e+00,2.453460839326869980e+00,2.046891562738120562e+00,1.630428312204664998e+00,1.216327206225661817e+00
1.645306330762577873e-01,4.096321023839614384e+00,3.927192669766815136e+00,3.731541605884032720e+00,3.489692316006259620e+00,3.190327932313698156e+00,2.840023858976170601e+00,2.452853431622933122e+00,2.042682771656494811e+00,1.622891087055561954e+00,1.205915501796297473e+00
1.650480250041705399e-01,4.112786080552794488e+00,3.941727669302451442e+00,3.743885625339872014e+00,3.499393056389806134e+00,3.196862942638927230e+00,2.843016408694880592e+00,2.452156316555030191e+00,2.038370783329219726e+00,1.615245372053375483e+00,1.195399839698326527e+00
1.655654169320833202e-01,4.129282440465130044e+00,3.956277133346401964e+00,3.756225775811891321e+00,3.509069027963235499e+00,3.203350143806738437e+00,2.845938413753454022e+00,2.451369256146583187e+00,2.033955510977986325e+00,1.607491339615889636e+00,1.184780754615229137e+00
1.660828088599960728e-01,4.145810234445823639e+00,3.970841085355821587e+00,3.768561975957041899e+00,3.518720049062573185e+00,3.209789275434246747e+00,2.848789586698436072e+00,2.450492016279301133e+00,2.029436874168790261e+00,1.599629171481272039e+00,1.174058793545001755e+00
1.666002007879088254e-01,4.162369595688172552e+00,3.985419550519018639e+00,3.780894145715755439e+00,3.528345939095533179e+00,3.216180078445695312e+00,2.851569642305065599e+00,2.449524366794073149e+00,2.024814798908152191e+00,1.591659058792630699e+00,1.163234515858740270e+00
1.671175927158216057e-01,4.178960659859284554e+00,4.000012555894741695e+00,3.793222206441353439e+00,3.537946518661623685e+00,3.222522295184753638e+00,2.854278297684191390e+00,2.448466081594176114e+00,2.020089217741086518e+00,1.583581202183667491e+00,1.152308493359548880e+00
1.676349846437343583e-01,4.195583565254600522e+00,4.014620130555970334e+00,3.805546081033648775e+00,3.547521609676074217e+00,3.228815669530189947e+00,2.856915272392068772e+00,2.447316938750804027e+00,2.015260069850765667e+00,1.575395811865314855e+00,1.141281310341612620e+00
1.681523765716471108e-01,4.212238452956830415e+00,4.029242305737881225e+00,3.817865694076445493e+00,3.557071035497333611e+00,3.235059947014736981e+00,2.859480288542911808e+00,2.446076720610865340e+00,2.010327301159906543e+00,1.567103107713450960e+00,1.130153563649599624e+00
1.686697684995598634e-01,4.228925466999780447e+00,4.043879114990408752e+00,3.830180971979308069e+00,3.566594621058457371e+00,3.241254874947393283e+00,2.861973070924366702e+00,2.444745213907137060e+00,2.005290864433866727e+00,1.558703319357606087e+00,1.118925862738217702e+00
1.691871604274726437e-01,4.245644754536637144e+00,4.058530594335007180e+00,3.842491843123249318e+00,3.576092193002085473e+00,3.247400202538921921e+00,2.864393347115740784e+00,2.443322209870668171e+00,2.000150719385436648e+00,1.550196686270706614e+00,1.107598829732053147e+00
1.697045523553853963e-01,4.262396466012816632e+00,4.073196782425721807e+00,3.854798238010456402e+00,3.585563579819124325e+00,3.253495681030667441e+00,2.866740847609103415e+00,2.441807504345564706e+00,1.994906832781443651e+00,1.541583457859976747e+00,1.096173099485786118e+00
1.702219442832981489e-01,4.279180755343834797e+00,4.087877720714963914e+00,3.867100089418348041e+00,3.595008611991342029e+00,3.259541063826786100e+00,2.869015305933234394e+00,2.440200897905997923e+00,1.989559178550891261e+00,1.532863893558613411e+00,1.084649319644325427e+00
1.707393362112109292e-01,4.295997780097246199e+00,4.102573453623147515e+00,3.879397332557294575e+00,3.604427122137372042e+00,3.265536106629584268e+00,2.871216458780341707e+00,2.438502195975591036e+00,1.984107737895020485e+00,1.524038262918815834e+00,1.073028150703605910e+00
1.712567281391236818e-01,4.312847688797932122e+00,4.117284014895798983e+00,3.891689890386273998e+00,3.613818929119626766e+00,3.271480550162526146e+00,2.873344027249924881e+00,2.436711188578765785e+00,1.978552477561930090e+00,1.515106822392525476e+00,1.061310241184135306e+00
1.717741200670364343e-01,4.329730590268042967e+00,4.132009395484633529e+00,3.903977639920505283e+00,3.623183802561031008e+00,3.277374082673885081e+00,2.875397677218975101e+00,2.434827608518789877e+00,1.972893305713220524e+00,1.506069768583462087e+00,1.049496177682752274e+00
1.722915119949491869e-01,4.346646631323801024e+00,4.146749627414140882e+00,3.916260502900861251e+00,3.632521561444860048e+00,3.283216447660465498e+00,2.877377136859660567e+00,2.432851258792397608e+00,1.967130209081209058e+00,1.496927385110643272e+00,1.037586641918479380e+00
1.728089039228619672e-01,4.363595962404461126e+00,4.161504746210798800e+00,3.928538404675029128e+00,3.641832028837417745e+00,3.289007393787401146e+00,2.879282141408427531e+00,2.430781952214170705e+00,1.961263187678093045e+00,1.487679972676250184e+00,1.025582336262020888e+00
1.733262958507747198e-01,4.380578733044448114e+00,4.176274785983927984e+00,3.940811268848682936e+00,3.651115026040748113e+00,3.294746668470842188e+00,2.881112426140972183e+00,2.428619503781202837e+00,1.955292246561450398e+00,1.478327840231313361e+00,1.013483974262807896e+00
1.738436877786874724e-01,4.397595092052733357e+00,4.191059779594342949e+00,3.953079017444607324e+00,3.660370372743687373e+00,3.300434018023458371e+00,2.882867726515161433e+00,2.426363730814228070e+00,1.949217395968944500e+00,1.468871305091314250e+00,1.001292280723438566e+00
1.743610797066002249e-01,4.414645187682508798e+00,4.205859758814114002e+00,3.965341571053882852e+00,3.669597887166073047e+00,3.306069187794341335e+00,2.884547778309640265e+00,2.424014453095579391e+00,1.943038651450728516e+00,1.459310693049924668e+00,9.890079917722376379e-01
1.748784716345130053e-01,4.431729167791165658e+00,4.220674754477482971e+00,3.977598848979134516e+00,3.678797386196112740e+00,3.311651922303324724e+00,2.886152317758137631e+00,2.421571493003993325e+00,1.936756033999538440e+00,1.449646338490879094e+00,9.766318549339177979e-01
1.753958635624257578e-01,4.448847179990575107e+00,4.235504796622902468e+00,3.989850769369851058e+00,3.687968685520913947e+00,3.317181965369706997e+00,2.887681081679454920e+00,2.419034675646252186e+00,1.930369570178482430e+00,1.439878584497982006e+00,9.641646291983589911e-01
1.759132554903385104e-01,4.465999371787688688e+00,4.250349914626222692e+00,4.002097249349770181e+00,3.697111599750175337e+00,3.322659060235387152e+00,2.889133807603154747e+00,2.416403828985660418e+00,1.923879292246520434e+00,1.430007782963244489e+00,9.516070850874878140e-01
1.764306474182512907e-01,4.483185890715424726e+00,4.265210137325001760e+00,4.014338205136326998e+00,3.706225942533034168e+00,3.328082949682405367e+00,2.890510233890934533e+00,2.413678783967366570e+00,1.917285238281639437e+00,1.420034294693159671e+00,9.389600047202748545e-01
1.769480393461640433e-01,4.500406884453869161e+00,4.280085493133960028e+00,4.026573552152167501e+00,3.715311526668072961e+00,3.333453376144896563e+00,2.891810099853694638e+00,2.410859374640520691e+00,1.910587452301722333e+00,1.409958489513112090e+00,9.262241818758398804e-01
1.774654312740767959e-01,4.517662500941782788e+00,4.294976010151567714e+00,4.038803205128734142e+00,3.724368164206492526e+00,3.338770081815449764e+00,2.893033145864294831e+00,2.407945438277271144e+00,1.903785984383107310e+00,1.399780746369915008e+00,9.134004220546627639e-01
1.779828232019895484e-01,4.534952888478410493e+00,4.309881716257769391e+00,4.051027078201910214e+00,3.733395666548437575e+00,3.344032808745878604e+00,2.894179113466007092e+00,2.404936815488601720e+00,1.896880890776842854e+00,1.389501453432487876e+00,9.004895425379098040e-01
1.785002151299023287e-01,4.552278195815595119e+00,4.324802639202843579e+00,4.063245084999736356e+00,3.742393844532486469e+00,3.349241298942397638e+00,2.895247745476654977e+00,2.401833350337005069e+00,1.889872234022635489e+00,1.379121008190664632e+00,8.874923724448666729e-01
1.790176070578150813e-01,4.569638572240195984e+00,4.339738806687393868e+00,4.075457138722184069e+00,3.751362508518294892e+00,3.354395294455210674e+00,2.896238786088446648e+00,2.398634890445999535e+00,1.882760083060492029e+00,1.368639817552138371e+00,8.744097527884840959e-01
1.795349989857278339e-01,4.587034167646816485e+00,4.354690246433485790e+00,4.087663152213010243e+00,3.760301468462409424e+00,3.359494537462506258e+00,2.897151980963498019e+00,2.395341287106479644e+00,1.875544513340051012e+00,1.358058297937533521e+00,8.612425365290272694e-01
1.800523909136406142e-01,4.604465132600831900e+00,4.369656986246909902e+00,4.099863038023663364e+00,3.769210533987231493e+00,3.364538770348863395e+00,2.897987077325049565e+00,2.391952395379910001e+00,1.868225606927612414e+00,1.347376875373620386e+00,8.479915886258417856e-01
1.805697828415533668e-01,4.621931618391720953e+00,4.384639054070583519e+00,4.112056708469258304e+00,3.778089514443144115e+00,3.369527735778062194e+00,2.898743824044371031e+00,2.388468074198356828e+00,1.860803452610858555e+00,1.336595985584658530e+00,8.346577860872288479e-01
1.810871747694661194e-01,4.639433777076711785e+00,4.399636478029092856e+00,4.124244075676627652e+00,3.786938218963801450e+00,3.374461176760309211e+00,2.899421971723360247e+00,2.384888186461357140e+00,1.853278146001266613e+00,1.325716074081872309e+00,8.212420180184234475e-01
1.816045666973788719e-01,4.656971761514721031e+00,4.414649286464364941e+00,4.136425051624423865e+00,3.795756456514572275e+00,3.379338836713867256e+00,2.900021272772832948e+00,2.381212599129629126e+00,1.845649789634217219e+00,1.314737596251065455e+00,8.077451856676909347e-01
1.821219586252916522e-01,4.674545725390606421e+00,4.429677507962478167e+00,4.148599548175300633e+00,3.804544035934149804e+00,3.384160459521096787e+00,2.900541481486501372e+00,2.377441183315619710e+00,1.837918493066794445e+00,1.303661017438365377e+00,7.941682024705272180e-01
1.826393505532044048e-01,4.692155823229715139e+00,4.444721171371604385e+00,4.160767477100148604e+00,3.813300765969314554e+00,3.388925789578901782e+00,2.900982354110648753e+00,2.373573814370892876e+00,1.830084372973281415e+00,1.292486813034104287e+00,7.805119940919755805e-01
1.831567424811171574e-01,4.709802210402754596e+00,4.459780305811098522e+00,4.172928750094408556e+00,3.822026455302864001e+00,3.393634571843591186e+00,2.901343648909490369e+00,2.369610371970354734e+00,1.822147553238344653e+00,1.281215468554829373e+00,7.667774984670427951e-01
1.836741344090299100e-01,4.727485043120941199e+00,4.474854940671705528e+00,4.185083278786438044e+00,3.830720912574693049e+00,3.398286551870142169e+00,2.901625126226228701e+00,2.365550740193320678e+00,1.814108165047918053e+00,1.269847479723454686e+00,7.529656658392381852e-01
1.841915263369426903e-01,4.745204478421485739e+00,4.489945105606924614e+00,4.197230974737963471e+00,3.839383946396047964e+00,3.402881475845878967e+00,2.901826548539800932e+00,2.361394807601417956e+00,1.805966346977772252e+00,1.258383352547534528e+00,7.390774587972075427e-01
1.847089182648554428e-01,4.762960674143351447e+00,4.505050830515487270e+00,4.209371749436566112e+00,3.848015365356920459e+00,3.407419090618553525e+00,2.901947680517313444e+00,2.357142467313332546e+00,1.797722245079788506e+00,1.246823603395690316e+00,7.251138523094966537e-01
1.852263101927681954e-01,4.780753788893350453e+00,4.520172145514993467e+00,4.221505514280273985e+00,3.856614978026624563e+00,3.411899143718841287e+00,2.901988289062172655e+00,2.352793617076385679e+00,1.789376012965909757e+00,1.235168759072143629e+00,7.110758337573979126e-01
1.857437021206809757e-01,4.798583982002509352e+00,4.535309080906658963e+00,4.233632180554184998e+00,3.865182592947511431e+00,3.416321383377241894e+00,2.901948143357903298e+00,2.348348159334963103e+00,1.780927811889804646e+00,1.223419356889413834e+00,6.969644029659380902e-01
1.862610940485937283e-01,4.816451413472772280e+00,4.550461667131223464e+00,4.245751659399177314e+00,3.873718018621861159e+00,3.420685558535390136e+00,2.901827014907661262e+00,2.343806001295768215e+00,1.772377810826206046e+00,1.211575944739123889e+00,6.827805722329471916e-01
1.867784859765064809e-01,4.834356243913988216e+00,4.565629934715976113e+00,4.257863861772675840e+00,3.882221063491921864e+00,3.424991418851775826e+00,2.901624677569435207e+00,2.339167054989927497e+00,1.763726186547955654e+00,1.199639081160954523e+00,6.685253663562560345e-01
1.872958779044192335e-01,4.852298634471212679e+00,4.580813914212926719e+00,4.269968698401489071e+00,3.890691535913118226e+00,3.429238714701873025e+00,2.901340907586940521e+00,2.334431237331925146e+00,1.754973123700736215e+00,1.187609335409727906e+00,6.541998226589955667e-01
1.878132698323320138e-01,4.870278746742311426e+00,4.596013636128107649e+00,4.282066079726712715e+00,3.899129244120413063e+00,3.433427197172675083e+00,2.900975483616204720e+00,2.329598470175382463e+00,1.746118814875498471e+00,1.175487287520624369e+00,6.398049910130072515e-01
1.883306617602447663e-01,4.888296742685860785e+00,4.611229130842010804e+00,4.294155915840689453e+00,3.907533996187829040e+00,3.437556618051642587e+00,2.900528186747845183e+00,2.324668680365676643e+00,1.737163460678583071e+00,1.163273528372537502e+00,6.253419338603687372e-01
1.888480536881575189e-01,4.906352784519379284e+00,4.626460428521168566e+00,4.306238116416051476e+00,3.915905599981136742e+00,3.441626729810058904e+00,2.899998800525033893e+00,2.319641799789390557e+00,1.728107269799529888e+00,1.150968659749552536e+00,6.108117262330154951e-01
1.893654456160702992e-01,4.924447034607827511e+00,4.641707559020861851e+00,4.318312590626814718e+00,3.924243863103694885e+00,3.445637285580791964e+00,2.899387110957161617e+00,2.314517765420614381e+00,1.718950459076588722e+00,1.138573294400572866e+00,5.962154557704897329e-01
1.898828375439830518e-01,4.942579655342443701e+00,4.656970551778965905e+00,4.330379247061546089e+00,3.932548592835453327e+00,3.449588039130468520e+00,2.898692906529183322e+00,2.309296519364073763e+00,1.709693253559916304e+00,1.126088056097067858e+00,5.815542227357863858e-01
1.904002294718958044e-01,4.960750809009863538e+00,4.672249435700932985e+00,4.342437993628591286e+00,3.940819596065114894e+00,3.453478744826054214e+00,2.897915978206664800e+00,2.303978008895107621e+00,1.700335886572474919e+00,1.113513579688966804e+00,5.668291400293183901e-01
1.909176213998085569e-01,4.978960657651571253e+00,4.687544239035921656e+00,4.354488737453382718e+00,3.949056679215463994e+00,3.457309157595848337e+00,2.897056119436512311e+00,2.298562186496472926e+00,1.690878599768606438e+00,1.100850511158663725e+00,5.520413332009718177e-01
1.914350133277213373e-01,4.997209362913605624e+00,4.702854989244023010e+00,4.366531384767782242e+00,3.957259648161836729e+00,3.461079032884873730e+00,2.896113126143399441e+00,2.293049009892005774e+00,1.681321643190332171e+00,1.088099507673198074e+00,5.371919404603140435e-01
1.919524052556340898e-01,5.015497085886642559e+00,4.718181712854686793e+00,4.378565840791536878e+00,3.965428308143776448e+00,3.464788126604696039e+00,2.895086796721881850e+00,2.287438442077099676e+00,1.671665275321303490e+00,1.075261237634513645e+00,5.222821126848498086e-01
1.924697971835468424e-01,5.033823986936306838e+00,4.733524435316216916e+00,4.390592009605749801e+00,3.973562463669824130e+00,3.468436195077631901e+00,2.893976932024206139e+00,2.281730451346045463e+00,1.661909763138489371e+00,1.062336380727907148e+00,5.073130134264516311e-01
1.929871891114595950e-01,5.052190225523866651e+00,4.748883180836463325e+00,4.402609794018467859e+00,3.981661918415495549e+00,3.472022994975382915e+00,2.892783335343807050e+00,2.275925011316187074e+00,1.652055382161513375e+00,1.049325627968555441e+00,4.922858189158358933e-01
1.935045810393723753e-01,5.070595960017142190e+00,4.764257972214581471e+00,4.414619095422277262e+00,3.989726475114378168e+00,3.475548283252058113e+00,2.891505812394496111e+00,2.270022100948940302e+00,1.642102416499729767e+00,1.036229681746237974e+00,4.772017180652207147e-01
1.940219729672851279e-01,5.089041347491799705e+00,4.779648830663989045e+00,4.426619813644014911e+00,3.997755935442431241e+00,3.479011817071628876e+00,2.890144171285348840e+00,2.264021704567636739e+00,1.632051158896960841e+00,1.023049255868143437e+00,4.620619124690331647e-01
1.945393648951978804e-01,5.107526543522938667e+00,4.795055775626455130e+00,4.438611846786545634e+00,4.005750099895430516e+00,3.482413353729779004e+00,2.888698222491268730e+00,2.257923811872193820e+00,1.621901910773918098e+00,1.009785075599809012e+00,4.468676164027300945e-01
1.950567568231106608e-01,5.126051701966902741e+00,4.810478824577248069e+00,4.450595091062539588e+00,4.013708767659544208e+00,3.485752650570158373e+00,2.887167778819260899e+00,2.251728417950666472e+00,1.611654982268375669e+00,9.964378777042590674e-01,4.316200568197986476e-01
1.955741487510234133e-01,5.144616974733532189e+00,4.825917992821539215e+00,4.462569440620418604e+00,4.021631736475123731e+00,3.489029464895062826e+00,2.885552655370377195e+00,2.245435523287578228e+00,1.601310692272948977e+00,9.830084104791734223e-01,4.163204733467533725e-01
1.960915406789361659e-01,5.163222511548596572e+00,4.841373293281837853e+00,4.474534787362274280e+00,4.029518802493605278e+00,3.492243553870508332e+00,2.883852669497372290e+00,2.239045133769150819e+00,1.590869368470650524e+00,9.694974337922900309e-01,4.009701182763503180e-01
1.966089326068489185e-01,5.181868459706575614e+00,4.856844736276602070e+00,4.486491020753893721e+00,4.037369760127581308e+00,3.495394674425712722e+00,2.882067640758036120e+00,2.232557260685333222e+00,1.580331347368094885e+00,9.559057191148909727e-01,3.855702565588617903e-01
1.971263245347616988e-01,5.200554963813801557e+00,4.872332329290019359e+00,4.498438027626875169e+00,4.045184401894067250e+00,3.498482583147004554e+00,2.880197390864225770e+00,2.225971920728678999e+00,1.569696974326390659e+00,9.422340495534056171e-01,3.701221657914354202e-01
1.976437164626744514e-01,5.219282165521820005e+00,4.887836076732866353e+00,4.510375691972761558e+00,4.052962518250880386e+00,3.501507036166117803e+00,2.878241743626581250e+00,2.219289135990066608e+00,1.558966603589746924e+00,9.284832198791881375e-01,3.546271362056127030e-01
1.981611083905872039e-01,5.238050203251120251e+00,4.903355979694547173e+00,4.522303894729281737e+00,4.060703897426215292e+00,3.504467789042919890e+00,2.876200524894947819e+00,2.212508933951261803e+00,1.548140598311765093e+00,9.146540365564007624e-01,3.390864706529221895e-01
1.986785003184999565e-01,5.256859211905059226e+00,4.918892035686182496e+00,4.534222513558575862e+00,4.068408325241320789e+00,3.507364596642502885e+00,2.874073562494467105e+00,2.205631347474321657e+00,1.537219330579452148e+00,9.007473177680900278e-01,3.235014845886582391e-01
1.991958922464127368e-01,5.275709322574341442e+00,4.934444238375037983e+00,4.546131422617668782e+00,4.076075584926458717e+00,3.510197213006765793e+00,2.871860686157379661e+00,2.198656414787799829e+00,1.526203181434828915e+00,8.867638934402432005e-01,3.078735060535801038e-01
1.997132841743254894e-01,5.294600662231446542e+00,4.950012577309791162e+00,4.558030492320755300e+00,4.083705456929851429e+00,3.512965391220305822e+00,2.869561727450511857e+00,2.191584179469869387e+00,1.515092540894392492e+00,8.727046052642103424e-01,2.922038756539987459e-01
2.002306761022382420e-01,5.313533369410072815e+00,4.965597051197589984e+00,4.569919599956979717e+00,4.091297726430342507e+00,3.515668887366688811e+00,2.867176519988059891e+00,2.184414687070507011e+00,1.503887801423884563e+00,8.585702976868850866e-01,2.764939358662726887e-01
2.007480680301510223e-01,5.332507744047175535e+00,4.981197795202144896e+00,4.581798732003772301e+00,4.098852256432754082e+00,3.518307500094372209e+00,2.864704903622019572e+00,2.177147955293792236e+00,1.492589298279680676e+00,8.443617347825499442e-01,2.607449323035429534e-01
2.012654599580637749e-01,5.351523994466425016e+00,4.996814866715269865e+00,4.593667812880704915e+00,4.106368866758206337e+00,3.520881007176509758e+00,2.862146721572226049e+00,2.169784029076345266e+00,1.481197415058806754e+00,8.300797451058268273e-01,2.449581844588208102e-01
2.017828518859765274e-01,5.370582290901857014e+00,5.012448290281782626e+00,4.605526740363717231e+00,4.113847358378053265e+00,3.523389177217223001e+00,2.859501818968289477e+00,2.162322966712550532e+00,1.469712559225080373e+00,8.157251891631481788e-01,2.291350479462019307e-01
2.023002438138892800e-01,5.389682806264191051e+00,5.028098092107775585e+00,4.617375413163487430e+00,4.121287532899058803e+00,3.525831779869841753e+00,2.856770043324950326e+00,2.154764831011442450e+00,1.458135145143223621e+00,8.012989360998669097e-01,2.132768869627797714e-01
2.028176357418020603e-01,5.408825716021527619e+00,5.043764299959568653e+00,4.629213730847911101e+00,4.128689192517117412e+00,3.528208585829948785e+00,2.853951244577345392e+00,2.147109689366884400e+00,1.446465594163699020e+00,7.868018637668012794e-01,1.973850742957137805e-01
2.033350276697148129e-01,5.428011198084183420e+00,5.059446943066046920e+00,4.641041593767165629e+00,4.136052139972666630e+00,3.530519366829076411e+00,2.851045275115801303e+00,2.139357613826106341e+00,1.434704334704718365e+00,7.722348587828069544e-01,1.814609913243611650e-01
2.038524195976275655e-01,5.447239432693664618e+00,5.075146052024405385e+00,4.652858902981389377e+00,4.143376178507790719e+00,3.532763895629062567e+00,2.848051989820167051e+00,2.131508681156603746e+00,1.422851802331411397e+00,7.575988165933645879e-01,1.655060280174585063e-01
2.043698115255403458e-01,5.466510602315786116e+00,5.090861658709281201e+00,4.664665560190941029e+00,4.150661111825012739e+00,3.534941946017061021e+00,2.844971246093676243e+00,2.123562972911396507e+00,1.410908439832171180e+00,7.428946415251961310e-01,1.495215829253692952e-01
2.048872034534530984e-01,5.485824891537914638e+00,5.106593796185277867e+00,4.676461467669261296e+00,4.157906744047767944e+00,3.537053292801205728e+00,2.841802903896347487e+00,2.115520575492652267e+00,1.398874697292165514e+00,7.281232468369047695e-01,1.335090631673896411e-01
2.054045953813658509e-01,5.505182486970373823e+00,5.122342498622895590e+00,4.688246528198340535e+00,4.165112879682576263e+00,3.539097711806931557e+00,2.838546825777914950e+00,2.107381580213662176e+00,1.386751032164011077e+00,7.132855547656294926e-01,1.174698844141051080e-01
2.059219873092786035e-01,5.524583577151971348e+00,5.138107801217847381e+00,4.700020645006768305e+00,4.172279323582896993e+00,3.541074979873950035e+00,2.835202876910294378e+00,2.099146083359188175e+00,1.374537909335623365e+00,6.983824965697315035e-01,1.014054708648138570e-01
2.064393792371913838e-01,5.544028352459672959e+00,5.153889740113768880e+00,4.711783721710392392e+00,4.179405880914673688e+00,3.542984874853881916e+00,2.831770925119581062e+00,2.090814186244159156e+00,1.362235801195229357e+00,6.834150125674973708e-01,8.531725522000344064e-02
2.069567711651041364e-01,5.563517005022409201e+00,5.169688352328329906e+00,4.723535662255565981e+00,4.186492357123567487e+00,3.544827175608542991e+00,2.828250840917586384e+00,2.082385995270739087e+00,1.349845187693552440e+00,6.683840521718698025e-01,6.920667864889082366e-02
2.074741630930168890e-01,5.583049728639037923e+00,5.185503675682737068e+00,4.735276370864999862e+00,4.193538557903879749e+00,3.546601662008884936e+00,2.824642497532902308e+00,2.073861621983746240e+00,1.337366556403160711e+00,6.532905739211939400e-01,5.307519075201225234e-02
2.079915550209296415e-01,5.602626718700426167e+00,5.201335748734631004e+00,4.747005751986207223e+00,4.200544289169164891e+00,3.548308114934595636e+00,2.820945770941501785e+00,2.065241183124437718e+00,1.324800402574987546e+00,6.381355455059940507e-01,3.692424951887962603e-02
2.085089469488424219e-01,5.622248172115686060e+00,5.217184610714380000e+00,4.758723710242543703e+00,4.207509357024528107e+00,3.549946316274350089e+00,2.817160539896876870e+00,2.056524800682653975e+00,1.312147229192017983e+00,6.229199437917667392e-01,2.075532128069151883e-02
2.090263388767551744e-01,5.641914287242543402e+00,5.233050301464763798e+00,4.770430150386847146e+00,4.214433567740611508e+00,3.551516048926719016e+00,2.813286685959703881e+00,2.047712601947325961e+00,1.299407547020147158e+00,6.076447548378038910e-01,4.569880658105263116e-03
2.095437308046679270e-01,5.661625263821846943e+00,5.248932861384062676e+00,4.782124977257678822e+00,4.221316727729275797e+00,3.553017096801732500e+00,2.809324093527047594e+00,2.038804719555336931e+00,1.286581874656199442e+00,5.923109739120284711e-01,-1.163058949593887004e-02
2.100611227325807073e-01,5.681381302916223675e+00,5.264832331372531371e+00,4.793808095738150143e+00,4.228158643520963267e+00,3.554449244823100429e+00,2.805272649861096035e+00,2.029801291538749553e+00,1.273670738573121408e+00,5.769196055018608327e-01,-2.784459815832918128e-02
2.105785146604934599e-01,5.701182606852860602e+00,5.280748752782267630e+00,4.805479410717358846e+00,4.234959121743752775e+00,3.555812278931084425e+00,2.801132245117432085e+00,2.020702461370394332e+00,1.260674673162345494e+00,5.614716633211085384e-01,-4.407064620283401846e-02
2.110959065884062125e-01,5.721029379170436968e+00,5.296682167370486027e+00,4.817138827054413319e+00,4.241717969104102259e+00,3.557105986086029237e+00,2.796902772372836132e+00,2.011508378007815345e+00,1.247594220773312612e+00,5.459681703128700381e-01,-6.030722647210473575e-02
2.116132985163189650e-01,5.740921824570198062e+00,5.312632617256177525e+00,4.828786249545059306e+00,4.248434992369281460e+00,3.558330154272547841e+00,2.792584127652623760e+00,2.002219195935576845e+00,1.234429931750170795e+00,5.304101586484695208e-01,-7.655282385461037453e-02
2.121306904442317454e-01,5.760860148871154607e+00,5.328600144880162759e+00,4.840421582890901853e+00,4.255109998351489509e+00,3.559484572504361566e+00,2.788176209957517582e+00,1.992835075205934503e+00,1.221182364465640324e+00,5.147986697224115060e-01,-9.280591536651777718e-02
2.126480823721444979e-01,5.780844558969434388e+00,5.344584792968548825e+00,4.852044731671221633e+00,4.261742793893668946e+00,3.560569030829796588e+00,2.783678921290053232e+00,1.983356181477862412e+00,1.207852085352046023e+00,4.991347541433601154e-01,-1.090649702385124153e-01
2.131654743000572505e-01,5.800875262801770127e+00,5.360586604499571806e+00,4.863655600317392746e+00,4.268333185856997503e+00,3.561583320337934566e+00,2.779092166680515952e+00,1.973782686054442959e+00,1.194439668929516696e+00,4.834194717211352521e-01,-1.253284500075640406e-01
2.136828662279700308e-01,5.820952469313131594e+00,5.376605622673845453e+00,4.875254093089898433e+00,4.274880981110079858e+00,3.562527233165420526e+00,2.774415854212415322e+00,1.964114765918614891e+00,1.180945697831351504e+00,4.676538914497341826e-01,-1.415948086136342154e-01
2.142002581558827834e-01,5.841076388428477983e+00,5.392641890887984069e+00,4.886840114057933171e+00,4.281385986519818054e+00,3.563400562503922675e+00,2.769649895047492816e+00,1.954352603767290253e+00,1.167370762826566377e+00,4.518390914863871233e-01,-1.578624925013115687e-01
2.147176500837955360e-01,5.861247231028679394e+00,5.408695452711646645e+00,4.898413567081620457e+00,4.287848008943978328e+00,3.564203102608253015e+00,2.764794203450259946e+00,1.944496388043817525e+00,1.153715462839588035e+00,4.359761591266118064e-01,-1.741299407264148003e-01
2.152350420117082885e-01,5.881465208930555910e+00,5.424766351867960523e+00,4.909974355796807188e+00,4.294266855225443713e+00,3.564934648805138107e+00,2.759848696812072788e+00,1.934546312968818293e+00,1.139980404967131822e+00,4.200661907753116542e-01,-1.903955850675137507e-01
2.157524339396210689e-01,5.901730534871062694e+00,5.440854632217336118e+00,4.921522383602472850e+00,4.300642332188151507e+00,3.565594997502647079e+00,2.754813295674742424e+00,1.924502578569379008e+00,1.126166204492245138e+00,4.041102919138890304e-01,-2.066578501424035097e-01
2.162698258675338214e-01,5.922043422495613108e+00,5.456960337744686029e+00,4.933057553650718852e+00,4.306974246634724501e+00,3.566183946200277344e+00,2.749687923753675101e+00,1.914365390706604941e+00,1.112273484895516695e+00,3.881095770633818942e-01,-2.229151535295147424e-01
2.167872177954465740e-01,5.942404086350552284e+00,5.473083512550041441e+00,4.944579768839373557e+00,4.313262405345795081e+00,3.566701293499690895e+00,2.744472507960547425e+00,1.904134961101528578e+00,1.098302877863447824e+00,3.720651697436161420e-01,-2.391659058942765537e-01
2.173046097233593266e-01,5.962812741879747414e+00,5.489224200842546253e+00,4.956088931807176579e+00,4.319506615080999978e+00,3.567146839116110968e+00,2.739166978425517929e+00,1.893811507359392188e+00,1.084255023294009135e+00,3.559782024283980606e-01,-2.554085111204020819e-01
2.178220016512721069e-01,5.983269605425350690e+00,5.505382446937873375e+00,4.967584944931577873e+00,4.325706682581690998e+00,3.567520383890370628e+00,2.733771268518966568e+00,1.883395252992271951e+00,1.070130569299341250e+00,3.398498164967034274e-01,-2.716413664461414523e-01
2.183393935791848595e-01,6.003774894232656756e+00,5.521558295258997440e+00,4.979067710329108110e+00,4.331862414575303077e+00,3.567821729801618602e+00,2.728285314872778144e+00,1.872886427440087376e+00,1.055930172205655548e+00,3.236811621799257077e-01,-2.878628626054402506e-01
2.188567855070976120e-01,6.024328826459150577e+00,5.537751790340408320e+00,4.990537129858378051e+00,4.337973617781442748e+00,3.568050679980678819e+00,2.722709057401147881e+00,1.862285266089942937e+00,1.041654496550265652e+00,3.074733985051044671e-01,-3.040713839740836200e-01
2.193741774350103924e-01,6.044931621187667581e+00,5.553962976835689958e+00,5.001993105125659866e+00,4.344040098919641935e+00,3.568207038724068525e+00,2.717042439320924707e+00,1.851592010293846791e+00,1.027304215075808269e+00,2.912276932341995028e-01,-3.202653087207558702e-01
2.198915693629231449e-01,6.065583498443665178e+00,5.570191899528478707e+00,5.013435537493041494e+00,4.350061664718804622e+00,3.568290611508665222e+00,2.711285407171498907e+00,1.840806907384803681e+00,1.012880008721653402e+00,2.749452227994128028e-01,-3.364430089630189302e-01
2.204089612908358975e-01,6.086284679216714011e+00,5.586438603346878473e+00,5.024864328089234888e+00,4.356038121928356155e+00,3.568301205007039734e+00,2.705437910834204374e+00,1.829930210691228076e+00,9.983825666124224174e-01,2.586271722344629653e-01,-3.526028509283033463e-01
2.209263532187486501e-01,6.107035385486026868e+00,5.602703133381184308e+00,5.036279377822913794e+00,4.361969277331058770e+00,3.568238627103431870e+00,2.699499903551272784e+00,1.818962179549765690e+00,9.838125860437471060e-01,2.422747351019697293e-01,-3.687431951197500668e-01
2.214437451466614304e-01,6.127835840250241972e+00,5.618985534905099222e+00,5.047680587398722274e+00,4.367854937757544853e+00,3.568102686910393118e+00,2.693471341944302822e+00,1.807903079316425909e+00,9.691707724651215106e-01,2.258891134167674286e-01,-3.848623964870929726e-01
2.219611370745741830e-01,6.148686267561208396e+00,5.635285853400235467e+00,5.059067857335793228e+00,4.373694910102500444e+00,3.567893194786075473e+00,2.687352186032290646e+00,1.796753181376134600e+00,9.544578394600088389e-01,2.094715175653492079e-01,-4.009588046023681018e-01
2.224785290024869355e-01,6.169586892562051617e+00,5.651604134584116146e+00,5.070441087988950102e+00,4.379489001342575349e+00,3.567609962352181974e+00,2.681142399249160757e+00,1.785512763150583160e+00,9.396745087230264915e-01,1.930231662212242849e-01,-4.170307638406808293e-01
2.229959209303997159e-01,6.190537941529282939e+00,5.667940424441505698e+00,5.081800179572453224e+00,4.385237018555962152e+00,3.567252802512570042e+00,2.674841948460857655e+00,1.774182108104485067e+00,9.248215100343625261e-01,1.765452862563728909e-01,-4.330766135658361549e-01
2.235133128583124684e-01,6.211539641919088695e+00,5.684294769259154556e+00,5.093145032186354726e+00,4.390938768943664527e+00,3.566821529472509855e+00,2.668450803981956110e+00,1.762761505750170210e+00,9.098995812313319664e-01,1.600391126486921944e-01,-4.490946883209430140e-01
2.240307047862252210e-01,6.232592222417708605e+00,5.700667215663914433e+00,5.104475545845436280e+00,4.396594059852448666e+00,3.566315958758599969e+00,2.661968939591822014e+00,1.751251251650569607e+00,8.949094681771381232e-01,1.435058883855049316e-01,-4.650833180239202225e-01
2.245480967141379736e-01,6.253695912996116490e+00,5.717057810664361028e+00,5.115791620510824700e+00,4.402202698799522196e+00,3.565735907239333091e+00,2.655396332550259864e+00,1.739651647420470182e+00,8.798519247266851639e-01,1.269468643629616533e-01,-4.810408281680708109e-01
2.250654886420507539e-01,6.274850944968524580e+00,5.733466601695573317e+00,5.127093156124034934e+00,4.407764493498823377e+00,3.565081193146329319e+00,2.648732963612790758e+00,1.727963000726306486e+00,8.647277126897872090e-01,1.103632992817157321e-01,-4.969655400273573775e-01
2.255828805699635065e-01,6.296057551055396218e+00,5.749893636667594343e+00,5.138380052643809925e+00,4.413279251889090204e+00,3.564351636096207088e+00,2.641978817045341987e+00,1.716185625284103677e+00,8.495376017912757982e-01,9.375645953833044999e-02,-5.128557708668934900e-01
2.261002724978762590e-01,6.317315965450343462e+00,5.766338964017088564e+00,5.149652210085419846e+00,4.418746782163554876e+00,3.563547057113126471e+00,2.635133880638565351e+00,1.704319840855929691e+00,8.342823696284649149e-01,7.712761911290655359e-02,-5.287098341581956129e-01
2.266176644257890116e-01,6.338626423891264849e+00,5.782802632762465755e+00,5.160909528562612536e+00,4.424166892801348894e+00,3.562667278651975966e+00,2.628198145721641676e+00,1.692365973244645216e+00,8.189628016257075593e-01,6.047805945266004901e-02,-5.445260397994360346e-01
2.271350563537017919e-01,6.359989163735574103e+00,5.799284692562372889e+00,5.172151908332133452e+00,4.429539392600595704e+00,3.561712124622223641e+00,2.621171607175647456e+00,1.680324354287049626e+00,8.035796909861601112e-01,4.380906935155315374e-02,-5.603026943406188565e-01
2.276524482816145445e-01,6.381404424039645029e+00,5.815785193777632145e+00,5.183379249840886160e+00,4.434864090713189988e+00,3.560681420412409981e+00,2.614054263446415227e+00,1.668195321845328039e+00,7.881338386406478991e-01,2.712194482589158628e-02,-5.760381012137382184e-01
2.281698402095272971e-01,6.402872445642269206e+00,5.832304187536481166e+00,5.194591453775624146e+00,4.440140796681263602e+00,3.559574992915319758e+00,2.606846116556991610e+00,1.655979219796956947e+00,7.726260531938085041e-01,1.041798898604484602e-02,-5.917305609678008560e-01
2.286872321374400774e-01,6.424393471252431098e+00,5.848841725803335834e+00,5.205788421115325804e+00,4.445369320475354158e+00,3.558392670553782278e+00,2.599547172119549554e+00,1.643676398022842378e+00,7.570571508672602201e-01,-6.301488095951768287e-03,-6.073783715089043911e-01
2.292046240653528300e-01,6.445967745398275106e+00,5.865397861332684926e+00,5.216970053095335125e+00,4.450549472476747148e+00,3.557134283291031540e+00,2.592157439379790596e+00,1.631287212478528703e+00,7.414279555660789889e-01,-2.303516939069269118e-02,-6.229798282809783094e-01
2.297220159932655825e-01,6.467595504127244155e+00,5.881972639142861503e+00,5.228136244659841836e+00,4.455681059318846060e+00,3.555799661396781719e+00,2.584676933355775752e+00,1.618812030788029821e+00,7.257393071866568013e-01,-3.978172212350077758e-02,-6.385332194083856994e-01
2.302394079211783351e-01,6.489276985131496644e+00,5.898566104893370188e+00,5.239286890900578086e+00,4.460763887938313133e+00,3.554388636414719027e+00,2.577105671953072275e+00,1.606251225078678901e+00,7.099920509417466663e-01,-5.653980865348283424e-02,-6.540368294533756011e-01
2.307567998490911154e-01,6.511012432276618966e+00,5.915178308627428549e+00,5.250421889928286845e+00,4.465797767436315624e+00,3.552901041892167378e+00,2.569443675561951412e+00,1.593605170590131070e+00,6.941870352201762184e-01,-7.330808914010106259e-02,-6.694889425799551708e-01
2.312741917770038680e-01,6.532802090590003274e+00,5.931809300620734859e+00,5.261541139683224344e+00,4.470782507071141332e+00,3.551336712875673651e+00,2.561690968379205735e+00,1.580874248960951300e+00,6.783251164343478967e-01,-9.008521662419725906e-02,-6.848878407260003964e-01
2.317915837049166206e-01,6.554646206265585029e+00,5.948459131381657272e+00,5.272644537935140541e+00,4.475717916262680340e+00,3.549695485923458182e+00,2.553847578425532117e+00,1.568058848236152603e+00,6.624071589907095658e-01,-1.068698371276295689e-01,-7.002318037971444475e-01
2.323089756328294009e-01,6.576545026668599192e+00,5.965127851651412350e+00,5.283731982283262241e+00,4.480603804596942297e+00,3.547977199117907876e+00,2.545913537562886741e+00,1.555159362874461548e+00,6.464340352595524530e-01,-1.236605897540036386e-01,-7.155191098619230194e-01
2.328263675607421535e-01,6.598498800340369286e+00,5.981815512404253354e+00,5.294803370156286881e+00,4.485439981830609213e+00,3.546181692078122616e+00,2.537888881511806360e+00,1.542176193755307123e+00,6.304066255441258537e-01,-1.404561067905061300e-01,-7.307480353481868862e-01
2.333437594886549060e-01,6.620507777003132865e+00,5.998522164847660321e+00,5.305858598812382532e+00,4.490226257895625572e+00,3.544308805972503418e+00,2.529773649868693575e+00,1.529109748185522033e+00,6.143258180490624998e-01,-1.572550138108488038e-01,-7.459168552407866581e-01
2.338611514165676586e-01,6.642572207564897191e+00,6.015247860422535453e+00,5.316897565339200327e+00,4.494962442903823963e+00,3.542358383531393429e+00,2.521567886123072810e+00,1.515960439905775781e+00,5.981925088481304664e-01,-1.740559297793061178e-01,-7.610238432805151998e-01
2.343785433444804389e-01,6.664692344124320655e+00,6.031992650803398526e+00,5.327920166653894896e+00,4.499648347151585348e+00,3.540330269059762003e+00,2.513271637674809877e+00,1.502728689096723746e+00,5.820076018512976290e-01,-1.908574671558604385e-01,-7.760672721643211425e-01
2.348959352723931915e-01,6.686868439975631517e+00,6.048756587898584058e+00,5.338926299503148343e+00,4.504283781124536645e+00,3.538224308449938516e+00,2.504884955851302220e+00,1.489414922384881379e+00,5.657720087711195500e-01,-2.076582320024449591e-01,-7.910454137467824998e-01
2.354133272003059441e-01,6.709100749613577719e+00,6.065539723850450038e+00,5.349915860463211104e+00,4.508868555502286490e+00,3.536040349194395027e+00,2.496407895924630527e+00,1.476019572848215056e+00,5.494866490884366961e-01,-2.244568240902966860e-01,-8.059565392428549302e-01
2.359307191282186966e-01,6.731389528738408679e+00,6.082342111035582199e+00,5.360888745939948130e+00,4.513402481163194757e+00,3.533778240398573356e+00,2.487840517128683260e+00,1.462543080021460495e+00,5.331524500173977499e-01,-2.412518370084044961e-01,-8.207989194318771053e-01
2.364481110561314769e-01,6.753735034260882841e+00,6.099163802065006301e+00,5.371844852168890405e+00,4.517885369189176714e+00,3.531437832793761000e+00,2.479182882676242539e+00,1.448985889901157620e+00,5.167703464697956939e-01,-2.580418582730643617e-01,-8.355708248628466173e-01
2.369655029840442295e-01,6.776137524307310755e+00,6.116004849784394182e+00,5.382784075215299779e+00,4.522317030870546262e+00,3.529018978750017244e+00,2.470435059776043385e+00,1.435348454950413855e+00,5.003412810187286563e-01,-2.748254694385306451e-01,-8.502705260609573212e-01
2.374828949119569821e-01,6.798597258224633677e+00,6.132865307274290245e+00,5.393706310974244467e+00,4.526697277710895584e+00,3.526521532289141891e+00,2.461597119649791665e+00,1.421631234103380326e+00,4.838662038615669791e-01,-2.916012462087807511e-01,-8.648962937354097713e-01
2.380002868398697624e-01,6.821114496585528819e+00,6.149745227850327289e+00,5.404611455170673651e+00,4.531025921432007664e+00,3.523945349097695523e+00,2.452669137549155831e+00,1.407834692769456053e+00,4.673460727822488225e-01,-3.083677585503726837e-01,-8.794463989884806487e-01
2.385176787677825150e-01,6.843689501193542135e+00,6.166644665063444997e+00,5.415499403359512520e+00,4.535302773978806989e+00,3.521290286540065928e+00,2.443651192772723579e+00,1.393959302837214587e+00,4.507818531128923722e-01,-3.251235708064055263e-01,-8.939191135258578447e-01
2.390350706956952676e-01,6.866322535088263734e+00,6.183563672700126190e+00,5.426370050925759969e+00,4.539527647524345788e+00,3.518556203671582061e+00,2.434543368682922093e+00,1.380005542678045760e+00,4.341745176947185425e-01,-3.418672418115900058e-01,-9.083127098682479694e-01
2.395524626236080201e-01,6.889013862550523726e+00,6.200502304782618879e+00,5.437223293084594289e+00,4.543700354474828451e+00,3.515742961251674181e+00,2.425345752722909864e+00,1.365973897149525218e+00,4.175250468383001623e-01,-3.585973250084137920e-01,-9.226254615642430768e-01
2.400698545515208004e-01,6.911763749107628918e+00,6.217460615569173399e+00,5.448059024881490409e+00,4.547820707474670598e+00,3.512850421757085062e+00,2.416058436433432988e+00,1.351864857598503722e+00,4.008344282831234895e-01,-3.753123685644132457e-01,-9.368556434044550407e-01
2.405872464794335530e-01,6.934572461538619059e+00,6.234438659554275119e+00,5.458877141192346016e+00,4.551888519411589229e+00,3.509878449395126054e+00,2.406681515469649479e+00,1.337678921863920234e+00,3.841036571564743762e-01,-3.920109154905422333e-01,-9.510015316369144767e-01
2.411046384073463056e-01,6.957440267879570150e+00,6.251436491468888690e+00,5.469677536723612121e+00,4.555903603421739945e+00,3.506826910116979779e+00,2.397215089617917183e+00,1.323416594279329450e+00,3.673337359316317663e-01,-4.086915037606537182e-01,-9.650614041837407564e-01
2.416220303352590859e-01,6.980367437428916411e+00,6.268454166280701401e+00,5.480460106012441379e+00,4.559865772894879932e+00,3.503695671631053443e+00,2.387659262812553695e+00,1.309078385675159772e+00,3.505256743853875090e-01,-4.253526664320746442e-01,-9.790335408590715716e-01
2.421394222631718385e-01,7.003354240752805993e+00,6.285491739194362104e+00,5.491224743426831090e+00,4.563774841479573574e+00,3.500484603416378349e+00,2.378014143152560322e+00,1.294664813380691060e+00,3.336804895548857730e-01,-4.419929317672832703e-01,-9.929162235882579290e-01
2.426568141910845910e-01,7.026400949690496667e+00,6.302549265651739674e+00,5.501971343165793726e+00,4.567630623088430930e+00,3.497193576736055132e+00,2.368279842918310951e+00,1.280176401225747496e+00,3.167992056937705136e-01,-4.586108233566965064e-01,-1.006707736628332128e+00
2.431742061189973436e-01,7.049507837359772822e+00,6.319626801332171695e+00,5.512699799259515920e+00,4.571432931903380847e+00,3.493822464650750081e+00,2.358456478588212502e+00,1.265613679542120451e+00,2.998828542276592568e-01,-4.752048602425539281e-01,-1.020406366789733843e+00
2.436915980469101239e-01,7.072675178162397991e+00,6.336724402152724700e+00,5.523410005569544978e+00,4.575181582380986711e+00,3.490371142032234975e+00,2.348544170855327184e+00,1.250977185164707350e+00,2.829324737089324859e-01,-4.917735570439037418e-01,-1.034010403659306521e+00
2.442089899748228765e-01,7.095903247789597579e+00,6.353842124268442859e+00,5.534101855788968294e+00,4.578876389257791502e+00,3.486839485576978870e+00,2.338543044643968116e+00,1.236267461432379422e+00,2.659491097708436280e-01,-5.083154240826917025e-01,-1.047518139824553884e+00
2.447263819027356291e-01,7.119192323227580665e+00,6.370980024072627756e+00,5.544775243442613188e+00,4.582517167555703708e+00,3.483227373819783423e+00,2.328453229126252744e+00,1.221485058188558126e+00,2.489338150809372596e-01,-5.248289675109594210e-01,-1.060927871099172748e+00
2.452437738306483817e-01,7.142542682763076911e+00,6.388138158197089744e+00,5.555430061887248527e+00,4.586103732587412551e+00,3.479534687147468830e+00,2.318274857738633177e+00,1.206630531781530014e+00,2.318876492937996803e-01,-5.413126894391315780e-01,-1.074237896749838272e+00
2.457611657585611620e-01,7.165954605988924975e+00,6.405316583512425055e+00,5.566066204311802323e+00,4.589635899961850285e+00,3.475761307812604173e+00,2.308008068198384777e+00,1.191704445064467155e+00,2.148116790031148193e-01,-5.577650880654196897e-01,-1.087446519724266869e+00
2.462785576864739145e-01,7.189428373809674255e+00,6.422515357128284919e+00,5.576683563737575788e+00,4.593113485589679357e+00,3.471907119947288844e+00,2.297653002520067211e+00,1.176707367395183557e+00,1.977069776930470146e-01,-5.741846578063170004e-01,-1.100552046880534984e+00
2.467959496143866671e-01,7.212964268447230154e+00,6.439734536393658004e+00,5.587282033018481364e+00,4.596536305688822210e+00,3.467972009576979264e+00,2.287209807031950426e+00,1.161639874635600034e+00,1.805746256889344536e-01,-5.905698894282045419e-01,-1.113552789217671979e+00
2.473133415422994474e-01,7.236562573446528646e+00,6.456974178897141314e+00,5.597861504841278979e+00,4.599904176790027499e+00,3.463955864634363557e+00,2.276678632392406865e+00,1.146502549150941741e+00,1.634157101073057117e-01,-6.069192701800538714e-01,-1.126447062107513553e+00
2.478307334702122000e-01,7.260223573681237497e+00,6.474234342467230618e+00,5.608421871725823848e+00,4.603216915742467386e+00,3.459858574973283751e+00,2.266059633606270385e+00,1.131295979808649710e+00,1.462313248052120596e-01,-6.232312839272355909e-01,-1.139233185527822378e+00
2.483481253981249526e-01,7.283947555359487680e+00,6.491515085172594013e+00,5.618963026025321383e+00,4.606474339719375699e+00,3.455680032382707711e+00,2.255352970041169414e+00,1.116020761977023934e+00,1.290225703288839787e-01,-6.395044112864223251e-01,-1.151909484296671504e+00
2.488655173260377051e-01,7.307734806029650088e+00,6.508816465322379230e+00,5.629484859926598972e+00,4.609676266223720731e+00,3.451420130600742375e+00,2.244558805443809923e+00,1.100677497523572024e+00,1.117905538616892347e-01,-6.557371297616116923e-01,-1.164474288308100958e+00
2.493829092539504855e-01,7.331585614586143329e+00,6.526138541466502296e+00,5.639987265450379539e+00,4.612822513093916221e+00,3.447078765328700722e+00,2.233677307956238423e+00,1.085266794813087632e+00,9.453638917141837794e-02,-6.719279138812405128e-01,-1.176925932769040006e+00
2.499003011818632380e-01,7.355500271275220214e+00,6.543481372395917539e+00,5.650470134451553328e+00,4.615912898509557216e+00,3.442655834245219371e+00,2.222708650132084074e+00,1.069789268705473972e+00,7.726119655691487953e-02,-6.880752353363790430e-01,-1.189262758437469092e+00
2.504176931097760184e-01,7.379479067700891903e+00,6.560845017142960423e+00,5.660933358619491429e+00,4.618947240997213655e+00,3.438151237020408590e+00,2.211653008952725763e+00,1.054245540553231830e+00,5.996610279395730991e-02,-7.041775631200888341e-01,-1.201483111861902042e+00
2.509350850376887987e-01,7.403522296830768568e+00,6.578229534981611337e+00,5.671376829478322890e+00,4.621925359436239944e+00,3.433564875330070265e+00,2.200510565843481370e+00,1.038636238198738404e+00,4.265224108053689012e-02,-7.202333636678066586e-01,-1.213585345622070433e+00
2.514524769656015235e-01,7.427630253002006633e+00,6.595634985427819785e+00,5.681800438387262453e+00,4.624847073064627168e+00,3.428896652869946493e+00,2.189281506689717105e+00,1.022961995971194415e+00,2.532075098139674463e-02,-7.362411009988899524e-01,-1.225567818570918455e+00
2.519698688935143038e-01,7.451803231927280002e+00,6.613061428239823236e+00,5.692204076540925861e+00,4.627712201484897925e+00,3.424146475370022813e+00,2.177966021852942635e+00,1.007223454683307207e+00,7.972778371900912653e-03,-7.521992368592484990e-01,-1.237428896077858109e+00
2.524872608214270286e-01,7.476041530700726412e+00,6.630508923418427791e+00,5.702587634969645158e+00,4.630520564670026928e+00,3.419314250608884276e+00,2.166564306186889333e+00,9.914212616277267021e-01,-9.390524618743678609e-03,-7.681062308650485893e-01,-1.249166950273257193e+00
2.530046527493398090e-01,7.500345447804018129e+00,6.647977531207362567e+00,5.712951004539823963e+00,4.633271982969404235e+00,3.414399888428103047e+00,2.155076559053514806e+00,9.755560705731427529e-01,-2.676799966500975625e-02,-7.839605406475756988e-01,-1.260780360294244451e+00
2.535220446772525893e-01,7.524715283112358932e+00,6.665467312093563912e+00,5.723294075954264315e+00,4.635966277114833112e+00,3.409403300746696175e+00,2.143502984339022532e+00,9.596285417601730927e-01,-4.415848230318486500e-02,-7.997606219991385545e-01,-1.272267512531729095e+00
2.540394366051653141e-01,7.549151337900610770e+00,6.682978326807521796e+00,5.733616739752532609e+00,4.638603268226563436e+00,3.404324401575608672e+00,2.131843790469804656e+00,9.436393418969104552e-01,-6.156080199025026900e-02,-8.155049290201279444e-01,-1.283626800878726160e+00
2.545568285330780944e-01,7.573653914849386659e+00,6.700510636323598668e+00,5.743918886311320193e+00,4.641182777819363281e+00,3.399163107032257436e+00,2.120099190428380354e+00,9.275891441542311044e-01,-7.897378216340533719e-02,-8.311919142671488903e-01,-1.294856626979928649e+00
2.550742204609908748e-01,7.598223318051192443e+00,6.718064301860348309e+00,5.754200405844805744e+00,4.643704627808619811e+00,3.393919335355122691e+00,2.108269401769294671e+00,9.114786281608187046e-01,-9.639624030027615920e-02,-8.468200289022538296e-01,-1.305955400482540441e+00
2.555916123889035996e-01,7.622859853016610288e+00,6.735639384880860447e+00,5.764461188405046066e+00,4.646168640516488146e+00,3.388593006918379391e+00,2.096354646634976504e+00,8.953084799978965336e-01,-1.138269879798220474e-01,-8.623877228432956787e-01,-1.316921539288391951e+00
2.561090043168163799e-01,7.647563826680523036e+00,6.753235947093102709e+00,5.774701123882366005e+00,4.648574638678065085e+00,3.383184044246577482e+00,2.084355151771559722e+00,8.790793921936800315e-01,-1.312648309439258254e-01,-8.778934449153803499e-01,-1.327753469807313458e+00
2.566263962447291602e-01,7.672335547408314582e+00,6.770854050450232364e+00,5.784920102005744802e+00,4.650922445447603693e+00,3.377692372029382550e+00,2.072271148544702513e+00,8.627920637175865437e-01,-1.487085691596269355e-01,-8.933356430033924100e-01,-1.338449627211758752e+00
2.571437881726418850e-01,7.697175325002163504e+00,6.788493757150955155e+00,5.795118012343224656e+00,4.653211884404764298e+00,3.372117917136347121e+00,2.060102872955337006e+00,8.464471999741252084e-01,-1.661569968820837406e-01,-9.087127642056604948e-01,-1.349008455692719322e+00
2.576611801005546654e-01,7.722083470707366892e+00,6.806155129639890333e+00,5.805294744302345045e+00,4.655442779560903688e+00,3.366460608631735241e+00,2.047850565655388699e+00,8.300455127965080671e-01,-1.836089027182161715e-01,-9.240232549887271718e-01,-1.359428408716905734e+00
2.581785720284673902e-01,7.747060297218639313e+00,6.823838230607885080e+00,5.815450187130544180e+00,4.657614955365392717e+00,3.360720377789399027e+00,2.035514471963494998e+00,8.135877204400260299e-01,-2.010630696909844195e-01,-9.392655613431759587e-01,-1.369707949285160709e+00
2.586959639563801705e-01,7.772106118686490817e+00,6.841543122992381321e+00,5.825584229915596879e+00,4.659728236711978333e+00,3.354897158107699617e+00,2.023094841880657579e+00,7.970745475751068732e-01,-2.185182753043913850e-01,-9.544381289406010938e-01,-1.379845550192167369e+00
2.592133558842929508e-01,7.797221250723625374e+00,6.859269869977774547e+00,5.835696761586064873e+00,4.661782448945178459e+00,3.348990885324476530e+00,2.010591930105877889e+00,7.805067252801082267e-01,-2.359732916091570321e-01,-9.695394032916738736e-01,-1.389839694287424932e+00
2.597307478122057312e-01,7.822406010411362409e+00,6.877018534995759325e+00,5.845787670911736456e+00,4.663777417866709740e+00,3.343001497432061875e+00,1.998005996051754662e+00,7.638849910338345595e-01,-2.534268852690665375e-01,-9.845678299052940119e-01,-1.399688874737465394e+00
2.602481397401184560e-01,7.847660716306144479e+00,6.894789181725735183e+00,5.855856846504109647e+00,4.665712969741963256e+00,3.336928934692337645e+00,1.985337303860029934e+00,7.472100887077439690e-01,-2.708778176280397521e-01,-9.995218544488906343e-01,-1.409391595289383847e+00
2.607655316680312363e-01,7.872985688445927721e+00,6.912581874095092616e+00,5.865904176816816751e+00,4.667588931306494437e+00,3.330773139651864057e+00,1.972586122417163690e+00,7.304827685579672325e-01,-2.883248447777806422e-01,-1.014399922909725138e+00,-1.418946370535548729e+00
2.612829235959440166e-01,7.898381248356767692e+00,6.930396676279626078e+00,5.875929550146127056e+00,4.669405129772567165e+00,3.324534057157027878e+00,1.959752725369805937e+00,7.137037872169487152e-01,-3.057667176262210962e-01,-1.029200481757398755e+00,-1.428351726179662773e+00
2.618003155238567414e-01,7.923847719059451400e+00,6.948233652703967422e+00,5.885932854631467315e+00,4.671161392835745829e+00,3.318211634369233387e+00,1.946837391140227247e+00,6.968739076847969560e-01,-3.232021819666575091e-01,-1.043921978107481330e+00,-1.437606199304098276e+00
2.623177074517695218e-01,7.949385425075906397e+00,6.966092868041830144e+00,5.895913978255837407e+00,4.672857548681472295e+00,3.311805820780185705e+00,1.933840402941826131e+00,6.799938993205162374e-01,-3.406299785473916319e-01,-1.058562859886064134e+00,-1.446708338638361013e+00
2.628350993796822466e-01,7.974994692435982024e+00,6.983974387216505875e+00,5.905872808846391209e+00,4.674493425991753881e+00,3.305316568227175011e+00,1.920762048794466548e+00,6.630645378327535422e-01,-3.580488431422967910e-01,-1.073121575995660493e+00,-1.455656704829027870e+00
2.633524913075950269e-01,8.000675848683988178e+00,7.001878275401166363e+00,5.915809234074891343e+00,4.676068853951809601e+00,3.298743830908424712e+00,1.907602621539875809e+00,6.460866052704238305e-01,-3.754575066218621693e-01,-1.087596576481991484e+00,-1.464449870710739177e+00
2.638698832355078072e-01,8.026429222885433035e+00,7.019804598019291575e+00,5.925723141458263399e+00,4.677583662256815877e+00,3.292087565398495563e+00,1.894362418856967434e+00,6.290608900129703862e-01,-3.928546950250488834e-01,-1.101986312702025517e+00,-1.473086421578624794e+00
2.643872751634205320e-01,8.052255145633713695e+00,7.037753420745043620e+00,5.935614418359110189e+00,4.679037681118652259e+00,3.285347730663726207e+00,1.881041743277143130e+00,6.119881867603826908e-01,-4.102391296317662306e-01,-1.116289237493041320e+00,-1.481564955461899036e+00
2.649046670913333124e-01,8.078153949056863681e+00,7.055724809503654882e+00,5.945482951986257092e+00,4.680430741272690653e+00,3.278524288077722115e+00,1.867640902199556585e+00,5.948692965229240848e-01,-4.276095270360513734e-01,-1.130503805342816026e+00,-1.489884083398751002e+00
2.654220590192460927e-01,8.104125966824414107e+00,7.073718830471894314e+00,5.955328629395333806e+00,4.681762673984643186e+00,3.271617201436884503e+00,1.854160207906313751e+00,5.777050266105308030e-01,-4.449645992199862121e-01,-1.144628472560980992e+00,-1.498042429712556078e+00
2.659394509471588175e-01,8.130171534153944890e+00,7.091735550078277051e+00,5.965151337489218442e+00,4.683033311057386072e+00,3.264626436976036494e+00,1.840599977577780155e+00,5.604961906221457291e-01,-4.623030536280570146e-01,-1.158661697451237593e+00,-1.506038632289153245e+00
2.664568428750715978e-01,8.156290987818227478e+00,7.109775035003685240e+00,5.974950963018741845e+00,4.684242484837905174e+00,3.257551963384012428e+00,1.826960533307621537e+00,5.432436084344247629e-01,-4.796235932425922943e-01,-1.172601940485063610e+00,-1.513871342855706903e+00
2.669742348029843781e-01,8.182484666151944808e+00,7.127837352181665587e+00,5.984727392583185868e+00,4.685390028224206915e+00,3.250393751819353305e+00,1.813242202117993696e+00,5.259481061904438537e-01,-4.969249166595559597e-01,-1.186447664476195873e+00,-1.521539227260554128e+00
2.674916267308971030e-01,8.208752909029946920e+00,7.145922568721374546e+00,5.994480512519611892e+00,4.686475774544684114e+00,3.243151775803281733e+00,1.799445315873198226e+00,5.086105162108942590e-01,-5.142057182189969655e-01,-1.200197334754280920e+00,-1.529040965564677501e+00
2.680090186588098833e-01,8.235096038623767711e+00,7.164030737753159350e+00,6.004210200197383607e+00,4.687499554798218782e+00,3.235826014397914729e+00,1.785570219177283313e+00,4.912316872588820549e-01,-5.314646779967876489e-01,-1.213849410815963425e+00,-1.536375243599121587e+00
2.685264105867226081e-01,8.261514336152478322e+00,7.182161884736187218e+00,6.013916319442059510e+00,4.688461201777186282e+00,3.228416463714004703e+00,1.771617285645479045e+00,4.738125022953872945e-01,-5.487004459059527939e-01,-1.227402335941842670e+00,-1.543540753426914547e+00
2.690438025146353884e-01,8.288008085268074865e+00,7.200316036569625489e+00,6.023598735301742835e+00,4.689360550208258260e+00,3.220923123468695248e+00,1.757586894438137426e+00,4.563538504580542665e-01,-5.659116683521615565e-01,-1.240854557567571792e+00,-1.550536204578922828e+00
2.695611944425481687e-01,8.314577578340742292e+00,7.218493225311634731e+00,6.033257315322053671e+00,4.690197435695034223e+00,3.213345993937035683e+00,1.743479425893997403e+00,4.388566222100969139e-01,-5.830969927139046938e-01,-1.254204530411956009e+00,-1.557360324321638290e+00
2.700785863704608936e-01,8.341223115925394893e+00,7.236693487807946745e+00,6.042891929346549951e+00,4.690971694702615657e+00,3.205685076113737875e+00,1.729295261819624452e+00,4.213217096675029860e-01,-6.002550670834105873e-01,-1.267450716369972641e+00,-1.564011857723109467e+00
2.705959782983736739e-01,8.367945006247854423e+00,7.254916865333942866e+00,6.052502449324416389e+00,4.691683164543009710e+00,3.197940371869523624e+00,1.715034785768391856e+00,4.037500069127870628e-01,-6.173845400213950896e-01,-1.280591584417174467e+00,-1.570489567725159796e+00
2.711133702262864542e-01,8.394743564710649864e+00,7.273163403250192616e+00,6.062088749125413401e+00,4.692331683361357975e+00,3.190111884102082129e+00,1.700698383309021899e+00,3.861424102953100457e-01,-6.344840603256260980e-01,-1.293625610525463543e+00,-1.576792235221884608e+00
2.716307621541991790e-01,8.421619113418481462e+00,7.291433150671502439e+00,6.071650704362112627e+00,4.692917090123002843e+00,3.182199616881616677e+00,1.686286442283653209e+00,3.684998187181293128e-01,-6.515522768133391596e-01,-1.306551277590261684e+00,-1.582918659144441298e+00
2.721481540821119594e-01,8.448571980723334818e+00,7.309726160149454977e+00,6.081188192219407540e+00,4.693439224601376303e+00,3.174203575590984094e+00,1.671799353055455573e+00,3.508231339113990765e-01,-6.685878381174841234e-01,-1.319367075369064057e+00,-1.588867656552124696e+00
2.726655460100247397e-01,8.475602500789204186e+00,7.328042487368417568e+00,6.090701091291277791e+00,4.693897927366717404e+00,3.166123767060444738e+00,1.657237508745798893e+00,3.331132606923357109e-01,-6.855893924967890740e-01,-1.332071500431363242e+00,-1.594638062729722083e+00
2.731829379379374645e-01,8.502711013176497801e+00,7.346382190855059058e+00,6.100189281424849064e+00,4.694293039775631726e+00,3.157960199696999037e+00,1.642601305460954286e+00,3.153711072117150183e-01,-7.025555876596736304e-01,-1.344663056119970168e+00,-1.600228731291162720e+00
2.737003298658502448e-01,8.529897862446070178e+00,7.364745331701350040e+00,6.109652643571712893e+00,4.694624403961460857e+00,3.149712883608321690e+00,1.627891142508337552e+00,2.975975851869192557e-01,-7.194850706019930708e-01,-1.357140252523717727e+00,-1.605638534289449026e+00
2.742177217937629696e-01,8.557163397782886705e+00,7.383131973301038542e+00,6.119091059646518893e+00,4.694891862825500084e+00,3.141381830721301505e+00,1.613107422602310548e+00,2.797936101215504623e-01,-7.363764874586002929e-01,-1.369501606461534404e+00,-1.610866362332871615e+00
2.747351137216757500e-01,8.584507972639354278e+00,7.401542181099642015e+00,6.128504412392846490e+00,4.695095260029034101e+00,3.132967054895167802e+00,1.598250552059506946e+00,2.619601015115659015e-01,-7.532284833687643566e-01,-1.381745641477922115e+00,-1.615911124707517077e+00
2.752525056495885303e-01,8.611931944398275363e+00,7.419976022357894330e+00,6.137892585256342848e+00,4.695234439986204933e+00,3.124468572029222457e+00,1.583320940983719227e+00,2.440979830379892968e-01,-7.700397023553968712e-01,-1.393870887849796514e+00,-1.620771749506054515e+00
2.757698975775012551e-01,8.639435674055453873e+00,7.438433565928709079e+00,6.147255462265137638e+00,4.695309247857712087e+00,3.115886400165166492e+00,1.568319003440318937e+00,2.262081827461535077e-01,-7.868087872181279696e-01,-1.405875882604723959e+00,-1.625447183762811498e+00
2.762872895054140354e-01,8.667019525921958234e+00,7.456914882047623649e+00,6.156592927917531100e+00,4.695319529545338710e+00,3.107220559584016772e+00,1.553245157620216421e+00,2.082916332114898572e-01,-8.035343794402161066e-01,-1.417759169550544041e+00,-1.629936393595139643e+00
2.768046814333268157e-01,8.694683867345993633e+00,7.475420042136718735e+00,6.165904867076949181e+00,4.695265131687312632e+00,3.098471072897637235e+00,1.538099825993382019e+00,1.903492716918872563e-01,-8.202151191092723614e-01,-1.429519299316360570e+00,-1.634238364351056738e+00
2.773220733612395406e-01,8.722429068454447432e+00,7.493949118622047045e+00,6.175191164874177296e+00,4.695145901654487197e+00,3.089637965134847786e+00,1.522883435451892531e+00,1.723820402665780516e-01,-8.368496448518367714e-01,-1.441154829404930116e+00,-1.638352100763184271e+00
2.778394652891523209e-01,8.750255501914081080e+00,7.512502184764539237e+00,6.184451706616867384e+00,4.694961687547363205e+00,3.080721263822141953e+00,1.507596417442523595e+00,1.543908859615758522e-01,-8.534365937817842696e-01,-1.452664324256433215e+00,-1.642276627108967491e+00
2.783568572170651012e-01,8.778163542712329459e+00,7.531079314504396827e+00,6.193686377706310253e+00,4.694712338193933299e+00,3.071720999059002200e+00,1.492239208088902647e+00,1.363767608616816007e-01,-8.699746014625489021e-01,-1.464046355323616710e+00,-1.646010987377179324e+00
2.788742491449778260e-01,8.806153567957778705e+00,7.549680582318977429e+00,6.202895063561489231e+00,4.694397703148356804e+00,3.062637203587806667e+00,1.476812248303184250e+00,1.183406222090148119e-01,-8.864623018831969681e-01,-1.475299501158333193e+00,-1.649554245440712608e+00
2.793916410728906063e-01,8.834225956700283433e+00,7.568306063094178526e+00,6.212077649550405312e+00,4.694017632690465902e+00,3.053469912858334023e+00,1.461315983887276237e+00,1.002834324881005101e-01,-9.028983274483315391e-01,-1.486422347509460451e+00,-1.652905485235660388e+00
2.799090330008033867e-01,8.862381089770710929e+00,7.586955832009286915e+00,6.221234020928664954e+00,4.693571977826098696e+00,3.044219165086873069e+00,1.445750865623617765e+00,8.220615949751719498e-02,-9.192813089818158145e-01,-1.497413487432197154e+00,-1.656063810946676540e+00
2.804264249287161115e-01,8.890619349640328295e+00,7.605629964435334678e+00,6.230364062785355372e+00,4.693060590288267164e+00,3.034885001309921115e+00,1.430117349355492395e+00,6.410977640808063205e-02,-9.356098757443426228e-01,-1.508271521408749205e+00,-1.659028347198626907e+00
2.809438168566288918e-01,8.918941120299871628e+00,7.624328535846950139e+00,6.239467659996186910e+00,4.692483322539147572e+00,3.025467465432480019e+00,1.414415896056877342e+00,4.599526180757074201e-02,-9.518826554648406324e-01,-1.518995057480403865e+00,-1.661798239254527854e+00
2.814612087845416166e-01,8.947346787158192427e+00,7.643051621747664726e+00,6.248544697183897156e+00,4.691840027772905763e+00,3.015966604270957863e+00,1.398646971891862600e+00,2.786359973203644813e-02,-9.680982743856878514e-01,-1.529582711390969241e+00,-1.664372653219763576e+00
2.819786007124543969e-01,8.975836736960619788e+00,7.661799297608756554e+00,6.257595058685951450e+00,4.691130559919350240e+00,3.006382467590656304e+00,1.382811048263577813e+00,9.715779683607150830e-03,-9.842553573217958096e-01,-1.540033106741622193e+00,-1.666750776252598598e+00
2.824959926403671773e-01,9.004411357726899823e+00,7.680571638821533043e+00,6.266618628529490920e+00,4.690354773648413023e+00,2.996715108137865791e+00,1.366908601852696137e+00,-8.447203365105626638e-03,-1.000352527733489039e+00,-1.550344875157115831e+00,-1.668931816780968358e+00
2.830133845682799021e-01,9.033071038708824219e+00,7.699368720663137822e+00,6.275615290413569802e+00,4.689512524375464508e+00,2.986964581666553542e+00,1.350940114645464041e+00,-2.662434898008136930e-02,-1.016388407813239247e+00,-1.560516656463385887e+00,-1.670915004725561426e+00
2.835307764961926824e-01,9.061816170367499979e+00,7.718190618275844628e+00,6.284584927698665169e+00,4.688603668267453450e+00,2.977130946959638091e+00,1.334906073951262373e+00,-4.481465128842643253e-02,-1.032361618586240315e+00,-1.570547098876541536e+00,-1.672699591729185142e+00
2.840481684241054627e-01,9.090647144370217703e+00,7.737037406659801775e+00,6.293527423403440402e+00,4.687628062249878269e+00,2.967214265844889010e+00,1.318806972409753531e+00,-6.301709901431351568e-02,-1.048270780024777693e+00,-1.580434859203220466e+00,-1.674284851392416673e+00
2.845655603520181876e-01,9.119564353607021445e+00,7.755909160679321346e+00,6.302442660208812164e+00,4.686585564014589700e+00,2.957214603205392756e+00,1.302643307987522370e+00,-8.123067552842888617e-02,-1.064114511176478484e+00,-1.590178603052354589e+00,-1.675670079515543254e+00
2.850829522799309679e-01,9.148568192226882445e+00,7.774805955082610964e+00,6.311330520469263128e+00,4.685476032028420335e+00,2.947132026984634390e+00,1.286415583964292786e+00,-9.945435891083387325e-02,-1.079891430306357814e+00,-1.599777005058296453e+00,-1.676854594346783411e+00
2.856003442078437482e-01,9.177659055693549561e+00,7.793727864535028971e+00,6.320190886231444871e+00,4.684299325542641057e+00,2.936966608186168948e+00,1.270124308908672894e+00,-1.176871220272962537e-01,-1.095600155052723679e+00,-1.609228749115345636e+00,-1.677837736836800042e+00
2.861177361357564730e-01,9.206837340860985819e+00,7.812674963665790173e+00,6.329023639260040746e+00,4.683055304603257696e+00,2.926718420867900683e+00,1.253769996643461893e+00,-1.359279326190481196e-01,-1.111239302596884304e+00,-1.618532528623642497e+00,-1.678618870899495796e+00
2.866351280636692533e-01,9.236103446068534950e+00,7.831647327128209213e+00,6.337828661070913583e+00,4.681743830062123912e+00,2.916387542130935095e+00,1.237353166200463317e+00,-1.541757534060418378e-01,-1.126807489846732402e+00,-1.627687046746465249e+00,-1.679197383679092104e+00
2.871525199915819782e-01,9.265457771255622532e+00,7.850645029673367858e+00,6.346605832971509820e+00,4.680364763588895194e+00,2.905974052103070360e+00,1.220874341764905058e+00,-1.724295422035837522e-01,-1.142303333634101303e+00,-1.636691016678882837e+00,-1.679572685823503608e+00
2.876699119194947585e-01,9.294900718096227976e+00,7.869668146237357220e+00,6.355355036108564448e+00,4.678917967683800860e+00,2.895478033916830451e+00,1.204334052609316030e+00,-1.906882520525150504e-01,-1.157725450926030408e+00,-1.645543161927830234e+00,-1.679744211763987360e+00
2.881873038474075388e-01,9.324432690152873349e+00,7.888716752041914582e+00,6.364076151523042846e+00,4.677403305691258950e+00,2.884899573682150553e+00,1.187732833017037581e+00,-2.089508313627437275e-01,-1.173072459049784300e+00,-1.654242216603522664e+00,-1.679711420001084532e+00
2.887046957753202636e-01,9.354054093050359953e+00,7.907790922708629822e+00,6.372769060212387870e+00,4.675820641814306455e+00,2.874238760453615260e+00,1.171071222195202877e+00,-2.272162240703117231e-01,-1.188342975931769185e+00,-1.662786925722292253e+00,-1.679473793396846215e+00
2.892220877032330439e-01,9.383765334669037728e+00,7.926890734386560666e+00,6.381433643200004724e+00,4.674169841129874214e+00,2.863495686192340184e+00,1.154349764177333704e+00,-2.454833698078323634e-01,-1.203535620350220992e+00,-1.671176045520770037e+00,-1.679030839473347303e+00
2.897394796311458243e-01,9.413566825357879253e+00,7.946016263893443288e+00,6.390069781612070621e+00,4.672450769604876264e+00,2.852670445722385928e+00,1.137569007715383274e+00,-2.637512040884830711e-01,-1.218649012201810988e+00,-1.679408343781504609e+00,-1.678382090717484898e+00
2.902568715590585491e-01,9.443458978167029727e+00,7.965167588870285087e+00,6.398677356761564461e+00,4.670663294113140296e+00,2.841763136681836333e+00,1.120729506161418199e+00,-2.820186585033477300e-01,-1.233681772781995090e+00,-1.687482600169908142e+00,-1.677527104892062360e+00
2.907742634869713294e-01,9.473442209100062072e+00,7.984344787949481770e+00,6.407256250239583117e+00,4.668807282453161456e+00,2.830773859468445508e+00,1.103831817338813748e+00,-3.002846609322401550e-01,-1.248632525079223399e+00,-1.695397606582601524e+00,-1.676465465353152773e+00
2.912916554148841097e-01,9.503516937385951380e+00,8.003547940936476479e+00,6.415806344013963880e+00,4.666882603366689253e+00,2.819702717179860763e+00,1.086876503402944838e+00,-3.185481357680364223e-01,-1.263499894083038200e+00,-1.703152167507183012e+00,-1.675196781373769817e+00
2.918090473427968345e-01,9.533683585770559077e+00,8.022777129004822427e+00,6.424327520535130454e+00,4.664889126558141363e+00,2.808549815548485817e+00,1.069864130691493997e+00,-3.368080041543706216e-01,-1.278282507105918731e+00,-1.710745100393321394e+00,-1.673720688473798290e+00
2.923264392707096149e-01,9.563942580827884399e+00,8.042032434904804461e+00,6.432819662849253106e+00,4.662826722714845218e+00,2.797315262870899044e+00,1.052795269564241742e+00,-3.550631842368539015e-01,-1.292978994119025948e+00,-1.718175236035272668e+00,-1.672036848756222494e+00
2.928438311986223397e-01,9.594294353290862887e+00,8.061313943185501429e+00,6.441282654718651912e+00,4.660695263528117138e+00,2.785999169931905328e+00,1.035670494232447059e+00,-3.733125914276947954e-01,-1.307587988101739818e+00,-1.725441418965767637e+00,-1.670144951249652232e+00
2.933612231265351200e-01,9.624739338401852251e+00,8.080621740430357747e+00,6.449716380749486611e+00,4.658494621715165707e+00,2.774601649923166491e+00,1.018490382577751152e+00,-3.915551386837875514e-01,-1.322108125405042411e+00,-1.732542507861274395e+00,-1.668044712257113371e+00
2.938786150544479003e-01,9.655277976282739871e+00,8.099955915506223292e+00,6.458120726526706434e+00,4.656224671041819363e+00,2.763122818356434696e+00,1.001255515960630227e+00,-4.097897367982462624e-01,-1.336538046128719071e+00,-1.739477375958642380e+00,-1.665735875711126912e+00
2.943960069823606251e-01,9.685910708147302373e+00,8.119316556380358207e+00,6.466495576078690632e+00,4.653885284503625819e+00,2.751562791993361401e+00,9.839664788252425742e-01,-4.280152942959461471e-01,-1.350876393738239978e+00,-1.746244910587325450e+00,-1.663218212722829437e+00
2.949133989102734055e-01,9.716637653695963550e+00,8.138703485710882646e+00,6.474840608447786749e+00,4.651476197047490935e+00,2.739921619733256097e+00,9.666238509797657752e-01,-4.462306787023909704e-01,-1.365121749041578347e+00,-1.752843939015029662e+00,-1.660491454960572710e+00
2.954307908381861858e-01,9.747459336248624595e+00,8.158116862187814178e+00,6.483155768956147647e+00,4.648997335052368562e+00,2.728199464733402024e+00,9.492282549684326609e-01,-4.644347739202668857e-01,-1.379272752518535761e+00,-1.759273374303868431e+00,-1.657555428155377264e+00
2.959481827660989106e-01,9.778376465172739174e+00,8.177556995861657185e+00,6.491441119353949851e+00,4.646448704869031054e+00,2.716396533616546094e+00,9.317803236549533352e-01,-4.826264812323567410e-01,-1.393328083972988907e+00,-1.765532185012260946e+00,-1.654410022766706012e+00
2.964655746940116909e-01,9.809389604329165735e+00,8.197024073852194448e+00,6.499696623670797813e+00,4.643830244164946386e+00,2.704512995752437643e+00,9.142806813982352621e-01,-5.008046903326222044e-01,-1.407286404310585493e+00,-1.771619326800956573e+00,-1.651055131661157693e+00
2.969829666219244713e-01,9.840499209293435356e+00,8.216518191437925722e+00,6.507922172859432308e+00,4.641141839525447566e+00,2.692548993495216703e+00,8.967299474707947082e-01,-5.189682813348621693e-01,-1.421146361062427310e+00,-1.777533749384107242e+00,-1.647490656547328847e+00
2.975003585498371961e-01,9.871705660281287820e+00,8.236039379557700713e+00,6.516117606596790957e+00,4.638383342026819456e+00,2.680504651243500902e+00,8.791287390844623184e-01,-5.371161265550070674e-01,-1.434906593287220700e+00,-1.783274402701679140e+00,-1.643716513687022651e+00
2.980177504777499764e-01,9.903009290778422624e+00,8.255587628724505578e+00,6.524282732242403959e+00,4.635554580781312772e+00,2.668380083323180330e+00,8.614776740234032504e-01,-5.552470920670314891e-01,-1.448565735851882419e+00,-1.788840242313193052e+00,-1.639732638882810178e+00
2.985351424056627567e-01,9.934410411874475599e+00,8.275162909351411855e+00,6.532417340954127738e+00,4.632655374454085262e+00,2.656175400692927902e+00,8.437773728844661925e-01,-5.733600390324695706e-01,-1.462122423090586043e+00,-1.794230234012792469e+00,-1.635538991741945170e+00
2.990525343335754815e-01,9.965909332301229995e+00,8.294765188489702012e+00,6.540521220961225346e+00,4.629685540752066508e+00,2.643890716472407476e+00,8.260284609248288445e-01,-5.914538248035653423e-01,-1.475575291842276648e+00,-1.799443357665647003e+00,-1.631135559216627451e+00
2.995699262614882619e-01,9.997506374175078037e+00,8.314394442979169852e+00,6.548594167994791881e+00,4.626644903884745474e+00,2.631526150293185928e+00,8.082315695169556280e-01,-6.095273038000433852e-01,-1.488922983866641125e+00,-1.804478610265688676e+00,-1.626522358420618097e+00
3.000873181894009867e-01,1.002920188444366900e+01,8.334050669010562018e+00,6.556635992875502694e+00,4.623533299996888779e+00,2.619081831472370503e+00,7.903873372108891626e-01,-6.275793281594769235e-01,-1.502164147638515912e+00,-1.809335008214672635e+00,-1.621699438722210340e+00
3.006047101173137670e-01,1.006099624203684684e+01,8.353733888100224547e+00,6.564646526258726134e+00,4.620350580573175492e+00,2.606557901008928813e+00,7.724964104038237744e-01,-6.456087481613059786e-01,-1.515297439520774336e+00,-1.814011588822577181e+00,-1.616666883113543340e+00
3.011221020452265473e-01,1.009288986072175831e+01,8.373444149476874543e+00,6.572625620536958202e+00,4.617096613814767991e+00,2.593954512402736778e+00,7.545594436170219854e-01,-6.636144124244444109e-01,-1.528321524315645608e+00,-1.818507411029328891e+00,-1.611424808856277702e+00
3.016394939731392721e-01,1.012488318766224005e+01,8.393181528880578668e+00,6.580573148899605762e+00,4.613771283987794902e+00,2.581271831296321206e+00,7.365770993800250244e-01,-6.815951678785244772e-01,-1.541235075194501203e+00,-1.822821555347863054e+00,-1.605973367403614516e+00
3.021568859010520525e-01,1.015697669768242051e+01,8.412946123773879847e+00,6.588489001550119184e+00,4.610374488743771870e+00,2.568510033939307657e+00,7.185500477221730131e-01,-6.995498595087643601e-01,-1.554036773006101324e+00,-1.826953123028515424e+00,-1.600312743598666820e+00
3.026742778289648328e-01,1.018917088323453335e+01,8.432738044965086388e+00,6.596373079080445123e+00,4.606906134411937970e+00,2.555669304475591819e+00,7.004789652714640269e-01,-7.174773298744273609e-01,-1.566725304963273890e+00,-1.830901234444739734e+00,-1.594443154149188357e+00
3.031916697568775576e-01,1.022146624007098481e+01,8.452557404643737726e+00,6.604225283002837621e+00,4.603366129263521067e+00,2.542749831053198406e+00,6.823645339606976279e-01,-7.353764184009297100e-01,-1.579299362708070475e+00,-1.834665026700164736e+00,-1.588364845378647860e+00
3.037090616847903379e-01,1.025386324862066800e+01,8.472404300828252133e+00,6.612045503439009764e+00,4.599754374747927699e+00,2.529751800756854241e+00,6.642074393409379551e-01,-7.532459604455599145e-01,-1.591757639755372544e+00,-1.838243650456978129e+00,-1.582078090253654201e+00
3.042264536127031183e-01,1.028636235106944063e+01,8.492278798225697756e+00,6.619833603966611690e+00,4.596070754700860128e+00,2.516675393363278612e+00,6.460083685023119138e-01,-7.710847861367949863e-01,-1.604098828314935332e+00,-1.841636265985638676e+00,-1.575583184687740168e+00
3.047438455406158431e-01,1.031896392414493313e+01,8.512180905503791806e+00,6.627589403623067810e+00,4.592315122524351700e+00,2.503520773919157172e+00,6.277680076020792921e-01,-7.888917189872766134e-01,-1.616321615491917107e+00,-1.844842038435929643e+00,-1.568880443121487334e+00
3.052612374685286234e-01,1.035166824760550064e+01,8.532110548975014197e+00,6.635312656066741255e+00,4.588487286338733817e+00,2.490288084141847325e+00,6.094870390000559635e-01,-8.066655742803667817e-01,-1.628424678865832531e+00,-1.847860132329332217e+00,-1.561970193379011329e+00
3.057786293964413482e-01,1.038447546843343439e+01,8.552067542692913804e+00,6.643003025895444225e+00,4.584586992106529202e+00,2.476977432642780474e+00,5.911661380013319977e-01,-8.244051572303374709e-01,-1.640406681447973636e+00,-1.850689705272734242e+00,-1.554852770800793538e+00
3.062960213243541285e-01,1.041738569010651005e+01,8.572051663099202301e+00,6.650660147895509411e+00,4.580613966033458162e+00,2.463588919692156320e+00,5.728059812789897398e-01,-8.421092675742912759e-01,-1.652266284734820845e+00,-1.853329924545666696e+00,-1.547528533825578645e+00
3.068134132522669089e-01,1.045039956165028627e+01,8.592063141345237298e+00,6.658284017502649199e+00,4.576568193600765611e+00,2.450122799724594902e+00,5.544073016869252024e-01,-8.597767300269180124e-01,-1.664002233904845474e+00,-1.855780074347244124e+00,-1.539997963855929797e+00
3.073308051801796337e-01,1.048351749771544661e+01,8.612102011278743419e+00,6.665874473530803535e+00,4.572449549728884399e+00,2.436579265700065555e+00,5.359708151454871672e-01,-8.774063544478736265e-01,-1.675613245148907859e+00,-1.858039413071497004e+00,-1.532261530976589459e+00
3.078481971080924140e-01,1.051673985692089630e+01,8.632168258530166227e+00,6.673431316450310291e+00,4.568257883357592419e+00,2.422958498442605357e+00,5.174972373683570659e-01,-8.949969450819141858e-01,-1.687098031900496675e+00,-1.860107206926434387e+00,-1.524319726131063035e+00
3.083655890360051943e-01,1.055006699904438250e+01,8.652261868313935622e+00,6.680954346309836644e+00,4.563993044564064405e+00,2.409260682452040836e+00,4.989872891960947521e-01,-9.125473035738377314e-01,-1.698455313275092138e+00,-1.861982740613092879e+00,-1.516173071081111656e+00
3.088829809639179191e-01,1.058349928502630988e+01,8.672382825426648623e+00,6.688443362738887288e+00,4.559654884574527500e+00,2.395486005916764860e+00,4.804416965820367813e-01,-9.300562290458566084e-01,-1.709683814222028975e+00,-1.863665317498842455e+00,-1.507822118467935901e+00
3.094003728918306995e-01,1.061703707697357224e+01,8.692531114245262813e+00,6.695898164950338405e+00,4.555243255775958566e+00,2.381634660726449138e+00,4.618611905777846305e-01,-9.475225181758496484e-01,-1.720782265677466061e+00,-1.865154259791253821e+00,-1.499267451872265067e+00
3.099177648197434798e-01,1.065068073816334859e+01,8.712706718725268473e+00,6.703318551743000953e+00,4.550758011727833008e+00,2.367706842484687879e+00,4.432465073183008419e-01,-9.649449652764759966e-01,-1.731749404718451624e+00,-1.866448908712524002e+00,-1.490509685873366630e+00
3.104351567476562046e-01,1.068443063304696672e+01,8.732909622398889127e+00,6.710704321504211478e+00,4.546199007173908235e+00,2.353702750521565967e+00,4.245983880065773430e-01,-9.823223623751855538e-01,-1.742583974718106665e+00,-1.867548624674464364e+00,-1.481549466106953039e+00
3.109525486755689849e-01,1.071828712725375077e+01,8.753139808373262554e+00,6.718055272212470896e+00,4.541566098054049760e+00,2.339622587906144524e+00,4.059175788978940935e-01,-9.996534992951074949e-01,-1.753284725501912833e+00,-1.868452787454051078e+00,-1.472387469321999598e+00
3.114699406034817097e-01,1.075225058759485997e+01,8.773397259328616471e+00,6.725371201440088598e+00,4.536859141516109695e+00,2.325466561458898074e+00,3.872048312836869899e-01,-1.016937163736800542e+00,-1.763850413505097858e+00,-1.869160796369534694e+00,-1.463024403436478771e+00
3.119873325313944901e-01,1.078632138206719127e+01,8.793681957516481518e+00,6.732651906355879845e+00,4.532077995927833669e+00,2.311234881764050009e+00,3.684609014749771205e-01,-1.034172141360909070e+00,-1.774279801931144096e+00,-1.869672070457111923e+00,-1.453461007591988485e+00
3.125047244593072704e-01,1.082049987985723050e+01,8.813993884757852726e+00,6.739897183727880936e+00,4.527222520888823709e+00,2.296927763181861426e+00,3.496865507854192701e-01,-1.051357215871670414e+00,-1.784571660911384416e+00,-1.869986048648158317e+00,-1.443698052207306182e+00
3.130221163872199952e-01,1.085478645134495856e+01,8.834333022441388295e+00,6.747106829926098115e+00,4.522292577242538414e+00,2.282545423860832035e+00,3.308825455139192684e-01,-1.068491169101322802e+00,-1.794724767665720533e+00,-1.870102189947021376e+00,-1.433736339030837303e+00
3.135395083151327755e-01,1.088918146810776655e+01,8.854699351521604811e+00,6.754280640925296453e+00,4.517288027088330438e+00,2.268088085749827343e+00,3.120496569268451648e-01,-1.085572781095386130e+00,-1.804737906664443337e+00,-1.870019973609376773e+00,-1.423576701191977767e+00
3.140569002430455559e-01,1.092368530292433881e+01,8.875092852517056485e+00,6.761418412307800274e+00,4.512208733793537263e+00,2.253555974610151225e+00,2.931886612398436620e-01,-1.102600830198810833e+00,-1.814609869791151242e+00,-1.869738899321142789e+00,-1.413220003251389523e+00
3.145742921709582807e-01,1.095829832977860185e+01,8.895513505508528596e+00,6.768519939266344210e+00,4.507054562005610165e+00,2.238949320027522560e+00,2.743003395992246740e-01,-1.119574093143022919e+00,-1.824339456506789192e+00,-1.869258487377957856e+00,-1.402667141250175886e+00
3.150916840988710610e-01,1.099302092386365359e+01,8.915961290137225603e+00,6.775585016606945565e+00,4.501825377664279593e+00,2.224268355423994592e+00,2.553854780629489230e-01,-1.136491345133840092e+00,-1.833925474014785451e+00,-1.868578278865219655e+00,-1.391919042757971070e+00
3.156090760267838413e-01,1.102785346158569979e+01,8.936436185602962823e+00,6.782613438751803336e+00,4.496521048013778277e+00,2.209513318069799226e+00,2.364448675812072520e-01,-1.153351359940261167e+00,-1.843366737427295066e+00,-1.867697835838682430e+00,-1.380976666919939699e+00
3.161264679546965661e-01,1.106279632056802775e+01,8.956938170662358090e+00,6.789604999742244296e+00,4.491141441615089214e+00,2.194684449095114509e+00,2.174793039765778868e-01,-1.170152909984148337e+00,-1.852662069932555555e+00,-1.866616741505619625e+00,-1.369841004502677428e+00
3.166438598826093465e-01,1.109784987965494807e+01,8.977467223627018100e+00,6.796559493241676186e+00,4.485686428358254041e+00,2.179781993501767712e+00,1.984895879237943972e-01,-1.186894766430770298e+00,-1.861810302963340158e+00,-1.865334600406543419e+00,-1.358513077939033087e+00
3.171612518105221268e-01,1.113301451891580385e+01,8.998023322361738963e+00,6.803476712538596871e+00,4.480155879474706282e+00,2.164806200174852258e+00,1.794765249290739551e-01,-1.203575699280248879e+00,-1.870810276366530189e+00,-1.863851038597488685e+00,-1.346993941371821712e+00
3.176786437384348516e-01,1.116829061964893022e+01,9.018606444282687207e+00,6.810356450549615026e+00,4.474549667549665877e+00,2.149757321894289142e+00,1.604409253090672838e-01,-1.220194477459857652e+00,-1.879660838573781190e+00,-1.862165703832855179e+00,-1.335284680696463555e+00
3.181960356663476319e-01,1.120367856438568133e+01,9.039216566355602112e+00,6.817198499822514357e+00,4.468867666534560357e+00,2.134635615346299531e+00,1.413836041693740109e-01,-1.236749868917223605e+00,-1.888360846773305957e+00,-1.860278265748814830e+00,-1.323386413602519518e+00
3.187134275942603567e-01,1.123917873689438984e+01,9.059853665093966057e+00,6.824002652539332026e+00,4.463109751759503752e+00,2.119441341134832069e+00,1.223053813826786018e-01,-1.253240640714375687e+00,-1.896909167082748482e+00,-1.858188416047274583e+00,-1.311300289614150127e+00
3.192308195221731371e-01,1.127479152218447922e+01,9.080517716557247709e+00,6.830768700519501024e+00,4.457275799945797701e+00,2.104174763792858727e+00,1.032070815664111740e-01,-1.269665559122738374e+00,-1.905304674723201641e+00,-1.855895868680406346e+00,-1.299027490129449625e+00
3.197482114500859174e-01,1.131051730651039300e+01,9.101208696349040395e+00,6.837496435222979230e+00,4.451365689218500954e+00,2.088836151793682205e+00,8.408953406009500586e-02,-1.286023389718907728e+00,-1.913546254194273599e+00,-1.853400360035731609e+00,-1.286569228458736669e+00
3.202656033779986422e-01,1.134635647737568220e+01,9.121926579615266206e+00,6.844185647753439738e+00,4.445379299119026406e+00,2.073425777562110550e+00,6.495357290221392965e-02,-1.302312897481380460e+00,-1.921632799450309070e+00,-1.850701649121775372e+00,-1.273926749861724605e+00
3.207829953059114225e-01,1.138230942353711228e+01,9.142671341042426292e+00,6.850836128861499397e+00,4.439316510617770106e+00,2.057943917485548280e+00,4.580003680665223342e-02,-1.318532846888168963e+00,-1.929563214077713917e+00,-1.847799517754270981e+00,-1.261101331583579066e+00
3.213003872338242028e-01,1.141837653500859062e+01,9.163442954855700151e+00,6.857447668947932229e+00,4.433177206126820202e+00,2.042390851925098616e+00,2.662976913883496888e-02,-1.334682002015201707e+00,-1.937336411473339126e+00,-1.844693770742937611e+00,-1.248094282889954831e+00
3.218177791617369277e-01,1.145455820306535877e+01,9.184241394817211912e+00,6.864020058066968133e+00,4.426961269512667663e+00,2.026766865226495185e+00,7.443617891326415048e-03,-1.350759126635717955e+00,-1.944951315024031846e+00,-1.841384236078807080e+00,-1.234906945100860964e+00
3.223351710896497080e-01,1.149085480925604408e+01,9.205066627856021810e+00,6.870553083853454979e+00,4.420668587919394099e+00,2.011072250446260146e+00,-1.175755846299034527e-02,-1.366762979330996997e+00,-1.952406855920719497e+00,-1.837870766276793688e+00,-1.221540696043232233e+00
3.228525630175624883e-01,1.152726643998161649e+01,9.225918449359202356e+00,6.877046478635242543e+00,4.414299099771605839e+00,1.995307432176502083e+00,-3.097273908608403487e-02,-1.382692185835491250e+00,-1.959701914004964518e+00,-1.834153269639323680e+00,-1.207997063818988970e+00
3.233699549454752131e-01,1.156379329932777011e+01,9.246796723337578072e+00,6.883499998958665600e+00,4.407852728267629416e+00,1.979472790000087246e+00,-5.020096270524109644e-02,-1.398545429343083679e+00,-1.966835410145365781e+00,-1.830231668871562745e+00,-1.194277559425340307e+00
3.238873468733879935e-01,1.160043572103222509e+01,9.267701387872802954e+00,6.889913425529488933e+00,4.401329377173326840e+00,1.963568652473524523e+00,-6.944133246451175689e-02,-1.414321452019345005e+00,-1.973806304285119051e+00,-1.826105897652529730e+00,-1.180383674432804675e+00
3.244047388013007183e-01,1.163719404783669731e+01,9.288632384959257138e+00,6.896286540026902223e+00,4.394728950320525129e+00,1.947595348743574650e+00,-8.869295115358499793e-02,-1.430018999626309739e+00,-1.980613568792006562e+00,-1.821775912997435132e+00,-1.166316929803868030e+00
3.249221307292134986e-01,1.167406863090132241e+01,9.309589660168345659e+00,6.902619125008383705e+00,4.388051351730042349e+00,1.931553208816316092e+00,-1.079549209259296344e-01,-1.445636821370098302e+00,-1.987256188503785159e+00,-1.817241695431438542e+00,-1.152078875992760043e+00
3.254395226571262789e-01,1.171105982923970856e+01,9.330573162324466097e+00,6.908910963818041040e+00,4.381296485730854506e+00,1.915442563816901922e+00,-1.272263430283720465e-01,-1.461173669758076166e+00,-1.993733160777544366e+00,-1.812503249159651997e+00,-1.137671093034184011e+00
3.259569145850390037e-01,1.174816800917466963e+01,9.351582843192701944e+00,6.915161840498452506e+00,4.374464257075377560e+00,1.899263746239967077e+00,-1.465063175421631170e-01,-1.476628300465593346e+00,-2.000043495543054384e+00,-1.807560602233375224e+00,-1.123095190620964301e+00
3.264743065129517841e-01,1.178539354381464577e+01,9.372618657178211521e+00,6.921371539705984510e+00,4.367554571050883183e+00,1.883017090190700626e+00,-1.657939431355126281e-01,-1.491999472212287348e+00,-2.006186215360096892e+00,-1.802413806712572564e+00,-1.108352808170623760e+00
3.269916984408645644e-01,1.182273681255075637e+01,9.393680561037312415e+00,6.927539846629601428e+00,4.360567333587036742e+00,1.866702931616598171e+00,-1.850883168275735957e-01,-1.507285946647932473e+00,-2.012160355479770679e+00,-1.797062938824590894e+00,-1.093445614880906636e+00
3.275090903687772892e-01,1.186019820057455654e+01,9.414768513600270339e+00,6.933666546913160644e+00,4.353502451359568148e+00,1.850321608529867934e+00,-2.043885337639131106e-01,-1.522486488247869252e+00,-2.017964963909786746e+00,-1.791508099119112352e+00,-1.078375309774220137e+00
3.280264822966900695e-01,1.189777809841644896e+01,9.435882475505804834e+00,6.939751426581197258e+00,4.346359831890056036e+00,1.833873461220500101e+00,-2.236936870034508529e-01,-1.537599864217995993e+00,-2.023599101483743556e+00,-1.785749412619346055e+00,-1.063143621731005517e+00
3.285438742246028498e-01,1.193547690150475304e+01,9.457022408947267422e+00,6.945794271968193101e+00,4.339139383641857250e+00,1.817358832460018503e+00,-2.430028673168476427e-01,-1.552624844409307148e+00,-2.029061841934381771e+00,-1.779787028969463281e+00,-1.047752309512056224e+00
3.290612661525155747e-01,1.197329500974546335e+01,9.478188277430545483e+00,6.951794869651330089e+00,4.331841016112146114e+00,1.800778067695882445e+00,-2.623151629963802467e-01,-1.567560201242012230e+00,-2.034352271970824244e+00,-1.773621122578265208e+00,-1.032203161769752686e+00
3.295786580804283550e-01,1.201123282712267404e+01,9.499380045543672324e+00,6.957753006386744765e+00,4.324464639920090114e+00,1.784131515236556442e+00,-2.816296596772845384e-01,-1.582404709639215756e+00,-2.039469491359798603e+00,-1.767251892759091891e+00,-1.016497997048227298e+00
3.300960500083410798e-01,1.204929076131964649e+01,9.520597678738102587e+00,6.963668469049247634e+00,4.317010166891148693e+00,1.767419526427259413e+00,-3.009454401705450866e-01,-1.597157146970143327e+00,-2.044412613010837987e+00,-1.760679563865973574e+00,-1.000638663772479564e+00
3.306134419362538601e-01,1.208746922336059271e+01,9.541841143121738256e+00,6.969541044575548128e+00,4.309477510137496914e+00,1.750642455816358911e+00,-3.202615843071851542e-01,-1.611816293002958478e+00,-2.049180763065469701e+00,-1.753904385426011459e+00,-9.846270402263956889e-01
3.311308338641666404e-01,1.212576862727308047e+01,9.563110405263625324e+00,6.975370519910960354e+00,4.301866584134580229e+00,1.733800661312451252e+00,-3.395771687939934114e-01,-1.626380929867113689e+00,-2.053773080990379363e+00,-1.746926632268009039e+00,-9.684650345197247656e-01
3.316482257920793653e-01,1.216418938977113129e+01,9.584405432010349557e+00,6.981156681959591381e+00,4.294177304793795891e+00,1.716894504332096227e+00,-3.588912670807381522e-01,-1.640849842025284833e+00,-2.058188719674563849e+00,-1.739746604647333772e+00,-9.521545845439715050e-01
3.321656177199921456e-01,1.220273192995899869e+01,9.605726190314165081e+00,6.986899317538028953e+00,4.286409589531289477e+00,1.699924349938214174e+00,-3.782029492388510050e-01,-1.655221816254864642e+00,-2.062426845530462405e+00,-1.732364628367016213e+00,-9.356976579172173736e-01
3.326830096479049259e-01,1.224139666905557888e+01,9.627072647072786538e+00,6.992598213332498425e+00,4.278563357332897610e+00,1.682890566969166501e+00,-3.975112818515582624e-01,-1.669495641639008099e+00,-2.066486638599071668e+00,-1.724781054895098809e+00,-9.190962519178920154e-01
3.332004015758176507e-01,1.228018403013952664e+01,9.648444768980908748e+00,6.998253155859523567e+00,4.270638528815198676e+00,1.665793528158483916e+00,-4.168153279155027979e-01,-1.683670109567254602e+00,-2.070367292659040181e+00,-1.716996261478210606e+00,-9.023523934074559882e-01
3.337177935037304310e-01,1.231909443791503556e+01,9.669842522393425455e+00,7.003863931430068135e+00,4.262635026282700856e+00,1.648633610245263448e+00,-4.361141467538294236e-01,-1.697744013745710934e+00,-2.074068015339749493e+00,-1.709010651251385404e+00,-8.854681387420193506e-01
3.342351854316432114e-01,1.235812831849825066e+01,9.691265873200334724e+00,7.009430326117157328e+00,4.254552773781155040e+00,1.631411194075247151e+00,-4.554067939407202004e-01,-1.711716150216784804e+00,-2.077588028238373852e+00,-1.700824653344124693e+00,-8.684455736729055353e-01
3.347525773595559362e-01,1.239728609922439873e+01,9.712714786713359416e+00,7.014952125727000443e+00,4.246391697146993494e+00,1.614126664692548285e+00,-4.746923212374210554e-01,-1.725585317388496742e+00,-2.080926567040922937e+00,-1.692438722982690047e+00,-8.512868132361297580e-01
3.352699692874687165e-01,1.243656820847556688e+01,9.734189227564282731e+00,7.020429115773590745e+00,4.238151724052887204e+00,1.596780411422046075e+00,-4.939697765397316753e-01,-1.739350316073351888e+00,-2.084082881647268515e+00,-1.683853341588636310e+00,-8.339940016308093895e-01
3.357873612153814413e-01,1.247597507552913143e+01,9.755689159614940209e+00,7.025861081456792334e+00,4.229832784049450289e+00,1.579372827942463031e+00,-5.132382038369425192e-01,-1.753009949536761924e+00,-2.087056236300150136e+00,-1.675069016873591776e+00,-8.165693120865263888e-01
3.363047531432942217e-01,1.251550713042690077e+01,9.777214545878974761e+00,7.031247807643922876e+00,4.221434808603043543e+00,1.561904312350081092e+00,-5.324966431822766300e-01,-1.766563023555053347e+00,-2.089845909718166972e+00,-1.666086282930262286e+00,-7.990149467195881705e-01
3.368221450712070020e-01,1.255516480386487110e+01,9.798765348455235724e+00,7.036589078854809109e+00,4.212957731129733041e+00,1.544375267213155656e+00,-5.517441306747574714e-01,-1.780008346483009873e+00,-2.092451195232747363e+00,-1.656905700319691865e+00,-7.813331363782556327e-01
3.373395369991197268e-01,1.259494852710369628e+01,9.820341528472923187e+00,7.041884679250345336e+00,4.204401487025350548e+00,1.526786099616965320e+00,-5.709796984525821184e-01,-1.793344729331004750e+00,-2.094871400929103622e+00,-1.647527856154744619e+00,-7.635261404768727278e-01
3.378569289270325071e-01,1.263485873189982911e+01,9.841943046048417187e+00,7.047134392624529120e+00,4.195766013691692997e+00,1.509137221199540857e+00,-5.902023746979466745e-01,-1.806570985851686739e+00,-2.097105849791170762e+00,-1.637953364179834725e+00,-7.455962468189372139e-01
3.383743208549452874e-01,1.267489585045726308e+01,9.863569860253791788e+00,7.052338002399980432e+00,4.187051250558854854e+00,1.491429048178074535e+00,-6.094111836533224746e-01,-1.819685932636211145e+00,-2.099153879850518933e+00,-1.628182864846899225e+00,-7.275457714091217998e-01
3.388917127828580123e-01,1.271506031540005210e+01,9.885221929097072646e+00,7.057495291626964651e+00,4.178257139103666695e+00,1.473662001365964258e+00,-6.286051456492393052e-01,-1.832688389220069158e+00,-2.101014844339260446e+00,-1.618217025387597374e+00,-7.093770582541901737e-01
3.394091047107707926e-01,1.275535255976540228e+01,9.906899209514156368e+00,7.062606042985883015e+00,4.169383622864279992e+00,1.455836506180547385e+00,-6.477832771435040327e-01,-1.845577178198449797e+00,-2.102688111846929608e+00,-1.608056539881757452e+00,-6.910924791528729738e-01
3.399264966386835729e-01,1.279577301701747771e+01,9.928601657372446709e+00,7.067670038793263387e+00,4.160430647450871433e+00,1.437952992641499561e+00,-6.669445907718939415e-01,-1.858351125351175526e+00,-2.104173066481346499e+00,-1.597702129322063014e+00,-6.726944334746715048e-01
3.404438885665962977e-01,1.283632212108187787e+01,9.950329227486200523e+00,7.072687061011231791e+00,4.151398160552469463e+00,1.420011895359884813e+00,-6.860880954103315554e-01,-1.871009059777206662e+00,-2.105469108033467318e+00,-1.587154541674972386e+00,-6.541853479275795413e-01
3.409612804945090780e-01,1.287700030640077919e+01,9.972081873643571015e+00,7.077656891260473593e+00,4.142286111939913695e+00,1.402013653517881764e+00,-7.052127962485155166e-01,-1.883549814038701031e+00,-2.106575652146209787e+00,-1.576414551937876940e+00,-6.355676763147432018e-01
3.414786724224218584e-01,1.291780800800871454e+01,9.993859548645337654e+00,7.082579310836682573e+00,4.133094453464939200e+00,1.383958710839183315e+00,-7.243176948750154054e-01,-1.895972224314636634e+00,-2.107492130487268689e+00,-1.565482962192509042e+00,-6.168438992800658882e-01
3.419960643503345832e-01,1.295874566162907904e+01,1.001566220435536181e+01,7.087454100730493423e+00,4.123823139055383891e+00,1.365847515550042246e+00,-7.434017893738513738e-01,-1.908275130564003552e+00,-2.108217990925906449e+00,-1.554360601654570573e+00,-5.980165240427184337e-01
3.425134562782473635e-01,1.299981370379125956e+01,1.003748979176273437e+01,7.092281041650905671e+00,4.114472124706527012e+00,1.347680520330998721e+00,-7.624640744325271724e-01,-1.920457376698553764e+00,-2.108752697713730750e+00,-1.543048326719615337e+00,-5.790880841206010876e-01
3.430308482061600883e-01,1.304101257196846220e+01,1.005934226105562246e+01,7.097059914052192831e+00,4.105041368468549834e+00,1.329458182259267041e+00,-7.815035414615395526e-01,-1.932517810765117972e+00,-2.109095731669452078e+00,-1.531547021005162046e+00,-5.600611390427265857e-01
3.435482401340728686e-01,1.308234270473617222e+01,1.008121956170681344e+01,7.101790498164296750e+00,4.095530830430130997e+00,1.311180962741794964e+00,-8.005191787253470581e-01,-1.944455285137479006e+00,-2.109246590367626073e+00,-1.519857595389052074e+00,-5.409382740505428444e-01
3.440656320619856490e-01,1.312380454195128188e+01,1.010312164257094913e+01,7.106472574026707179e+00,4.085940472698165848e+00,1.292849327439001827e+00,-8.195099714847918770e-01,-1.956268656717797150e+00,-2.109204788331367819e+00,-1.507980988044049564e+00,-5.217220997882000555e-01
3.445830239898983738e-01,1.316539852495203711e+01,1.012504845199355863e+01,7.111105921525848750e+00,4.076270259373584004e+00,1.274463746179101520e+00,-8.384749021510786715e-01,-1.967956787147662645e+00,-2.108969857229070932e+00,-1.495918164468643230e+00,-5.024152519816698081e-01
3.451004159178111541e-01,1.320712509677833424e+01,1.014699993793160004e+01,7.115690320435914096e+00,4.066520156523360185e+00,1.256024692863247694e+00,-8.574129504510568101e-01,-1.979518543028596866e+00,-2.108541346075080813e+00,-1.483670117514163334e+00,-4.830203911069466116e-01
3.456178078457239344e-01,1.324898470241305937e+01,1.016897604808591637e+01,7.120225550463228359e+00,4.056690132148570882e+00,1.237532645361169026e+00,-8.763230936041482844e-01,-1.990952796152232418e+00,-2.107918821434368706e+00,-1.471237867408043520e+00,-4.635402020470099638e-01
3.461351997736366592e-01,1.329097778904378302e+01,1.019097673004523763e+01,7.124711391294070495e+00,4.046780156148646057e+00,1.218988085397612942e+00,-8.952043065106076725e-01,-2.002258423739976312e+00,-2.107101867631184788e+00,-1.458622461773407597e+00,-4.439773937378573843e-01
3.466525917015494396e-01,1.333310480634532880e+01,1.021300193144196022e+01,7.129147622645995774e+00,4.036790200281702212e+00,1.200391498429365100e+00,-9.140555619513313079e-01,-2.013434308692279906e+00,-2.106090086961691643e+00,-1.445824975644836474e+00,-4.243346988033818157e-01
3.471699836294622199e-01,1.337536620678296906e+01,1.023505160011964499e+01,7.133534024322644385e+00,4.026720238121010986e+00,1.181743373512955220e+00,-9.328758307991202869e-01,-2.024479339847462089e+00,-2.104883099910572319e+00,-1.432846511480378116e+00,-4.046148731791937569e-01
3.476873755573749447e-01,1.341776244593606471e+01,1.025712568431206861e+01,7.137870376272017481e+00,4.016570245007647699e+00,1.163044203163121182e+00,-9.516640822413152678e-01,-2.035392412250044192e+00,-2.103480545371640531e+00,-1.419688199169877318e+00,-3.848206957254793892e-01
3.482047674852877250e-01,1.346029398284292355e+01,1.027922413283428149e+01,7.142156458648292627e+00,4.006340197999135988e+00,1.144294483201705681e+00,-9.704192840141394605e-01,-2.046172427428789575e+00,-2.101882080872409908e+00,-1.406351196039371532e+00,-3.649549678285411991e-01
3.487221594132004499e-01,1.350296128036559651e+01,1.030134689528498804e+01,7.146392051877052509e+00,3.996030075814394511e+00,1.125494712597533420e+00,-9.891404026481839251e-01,-2.056818293684106624e+00,-2.100087382802663161e+00,-1.392836686851939731e+00,-3.450205129915985269e-01
3.492395513411132302e-01,1.354576480557597939e+01,1.032349392226093876e+01,7.150576936724063692e+00,3.985639858774652655e+00,1.106645393296680657e+00,-1.007826403725645692e+00,-2.067328926385189281e+00,-2.098096146646991400e+00,-1.379145883804610451e+00,-3.250201764142364169e-01
3.497569432690260105e-01,1.358870503016221853e+01,1.034566516558285976e+01,7.154710894367511287e+00,3.975169528740588376e+00,1.087747030043565211e+00,-1.026476252148871504e+00,-2.077703248276624226e+00,-2.095908087221321825e+00,-1.365280026521608736e+00,-3.049568245609444173e-01
3.502743351969387353e-01,1.363178243085580732e+01,1.036786057853308129e+01,7.158793706473713492e+00,3.964619069045581146e+00,1.068800130192698372e+00,-1.045088912420379934e+00,-2.087940189794562418e+00,-2.093522938913429776e+00,-1.351240382043839006e+00,-2.848333447185841250e-01
3.507917271248515156e-01,1.367499748987973085e+01,1.039008011610506976e+01,7.162825155276375533e+00,3.953988464425003180e+00,1.049805203510929985e+00,-1.063663348934518860e+00,-2.098038689392562883e+00,-2.090940455927424502e+00,-1.337028244814496336e+00,-2.646526445426087282e-01
3.513091190527642960e-01,1.371835069541660523e+01,1.041232373526430877e+01,7.166805023659246210e+00,3.943277700941799857e+00,1.030762761970664076e+00,-1.082198526280289119e+00,-2.107997693876806800e+00,-2.088160412532225951e+00,-1.322644936661110826e+00,-2.444176515925281512e-01
3.518265109806770208e-01,1.376184259088827844e+01,1.043459143363713792e+01,7.170733123311842760e+00,3.932486783425074961e+00,1.011673327051763716e+00,-1.100693409983604987e+00,-2.117816163973134103e+00,-2.085182609923406982e+00,-1.308091811933960402e+00,-2.241313150501142437e-01
3.523439029085898011e-01,1.380547401845938715e+01,1.045688344749837029e+01,7.174609446496807763e+00,3.921615838691846712e+00,9.925374846570130805e-01,-1.119146953240096165e+00,-2.127493090151012289e+00,-2.082006905405305641e+00,-1.293370284953686111e+00,-2.037966221723525873e-01
3.528612948365025814e-01,1.384924522834810112e+01,1.047919955549093629e+01,7.178433662982390828e+00,3.910664808399467507e+00,9.733557617366573878e-01,-1.137558076873921742e+00,-2.137027389233267183e+00,-2.078633088846994603e+00,-1.278481737315420474e+00,-1.834165627518917208e-01
3.533786867644153062e-01,1.389315641597084650e+01,1.050153948984446473e+01,7.182205407244817152e+00,3.899633612377050529e+00,9.541286764898901929e-01,-1.155925703079226485e+00,-2.146417981489734395e+00,-2.075060963039257356e+00,-1.263427571557223628e+00,-1.629941420118322104e-01
3.538960786923280866e-01,1.393720786396541200e+01,1.052390304735042470e+01,7.185924358606140316e+00,3.888522197501748767e+00,9.348567579054785082e-01,-1.174248758803424941e+00,-2.155663807359302631e+00,-2.071290363584840311e+00,-1.248209225894969521e+00,-1.425323857869882915e-01
3.544134706202408114e-01,1.398139992603295845e+01,1.054629007708848398e+01,7.189590232788471980e+00,3.877330533056175810e+00,9.155405445347644111e-01,-1.192526174536884032e+00,-2.164763825088620308e+00,-2.067321156537998750e+00,-1.232828172574218728e+00,-1.220343397992937479e-01
3.549308625481535917e-01,1.402573301210629531e+01,1.056870046916007766e+01,7.193202774162076096e+00,3.866058606468231851e+00,8.961805833651599329e-01,-1.210756883207200207e+00,-2.173717008575316800e+00,-2.063153236246483946e+00,-1.217285916349063246e+00,-1.015030689538898578e-01
3.554482544760663720e-01,1.407020757484423257e+01,1.059113414442906986e+01,7.196761748687320548e+00,3.854706419433351350e+00,8.767774287941993983e-01,-1.228939819178007653e+00,-2.182522345415700116e+00,-2.058786523395979895e+00,-1.201583993087994795e+00,-8.094165665596245174e-02
3.559656464039790968e-01,1.411482409745217481e+01,1.061359104526960451e+01,7.200266937550489743e+00,3.843273984419157685e+00,8.573316417040920401e-01,-1.247073917352371275e+00,-2.191178835156964766e+00,-2.054220963256981669e+00,-1.185723968506753989e+00,-6.035320414827130553e-02
3.564830383318918772e-01,1.415958308282885980e+01,1.063607112732109705e+01,7.203718131493454635e+00,3.831761321552529242e+00,8.378437886368031995e-01,-1.265158112380740940e+00,-2.199685487753892943e+00,-2.049456524134122493e+00,-1.169707437028177255e+00,-3.974082986939705964e-02
3.570004302598046575e-01,1.420448504403925760e+01,1.065857435225037619e+01,7.207115125837205483e+00,3.820168455889090708e+00,8.183144410696761017e-01,-1.283191337973452084e+00,-2.208041322230045012e+00,-2.044493196017947323e+00,-1.153536020769056591e+00,-1.910766883272130290e-02
3.575178221877173823e-01,1.424953049611365330e+01,1.068110068152097014e+01,7.210457716199244693e+00,3.808495415065102030e+00,7.987441747915605683e-01,-1.301172526317807776e+00,-2.216245365543453527e+00,-2.039330989439129826e+00,-1.137211368653982646e+00,1.543127973896246674e-03
3.580352141156301626e-01,1.429471994917292399e+01,1.070365007116956058e+01,7.213745694904836192e+00,3.796742227331769470e+00,7.791335693794658734e-01,-1.319100607599721142e+00,-2.224296651656813673e+00,-2.033969934525134526e+00,-1.120735155656184423e+00,2.220839416772535380e-02
3.585526060435429430e-01,1.434005390287993364e+01,1.072622246758957765e+01,7.216978848092113985e+00,3.784908919971969432e+00,7.594832077757563971e-01,-1.336974509629906605e+00,-2.232194220812162122e+00,-2.028410080259329895e+00,-1.104109082165382061e+00,4.288494853003893548e-02
3.590699979714556678e-01,1.438553284221714179e+01,1.074881780432193956e+01,7.220156953511059683e+00,3.772995518099384604e+00,7.397936759658541028e-01,-1.354793157574649909e+00,-2.239937119010060318e+00,-2.022651493942539958e+00,-1.087334873482623143e+00,6.356959554428898151e-02
3.595873898993684481e-01,1.443115723459038158e+01,1.077143599985295985e+01,7.223279779016325008e+00,3.761002043840050213e+00,7.200655627564696015e-01,-1.372555473791136960e+00,-2.247524397693270615e+00,-2.016694260857048171e+00,-1.070414279442119643e+00,8.425912591356343739e-02
3.601047818272812284e-01,1.447692752825879126e+01,1.079407695641939924e+01,7.226347081753928592e+00,3.748928515896315705e+00,7.002994596543610228e-01,-1.390260377767341682e+00,-2.254955113634929731e+00,-2.010538484133042925e+00,-1.053349074160086385e+00,1.049503170573236610e-01
3.606221737551939532e-01,1.452284415209090973e+01,1.081674055982065319e+01,7.229358608041803969e+00,3.736774949493226305e+00,6.804959608456229159e-01,-1.407906786166475577e+00,-2.262228329031212848e+00,-2.004184284817511763e+00,-1.036141055910579922e+00,1.256399335874210932e-01
3.611395656831067336e-01,1.456890751664699657e+01,1.083942668023812672e+01,7.232314093944206768e+00,3.724541356707301798e+00,6.606556632754794212e-01,-1.425493612976013402e+00,-2.269343111798503454e+00,-1.997631802145577673e+00,-1.018792047128319833e+00,1.463247277634188714e-01
3.616569576110194584e-01,1.461511801658744325e+01,1.086213517406171469e+01,7.235213266539988197e+00,3.712227747177746284e+00,6.407791668286287878e-01,-1.443019769761263227e+00,-2.276298536075051615e+00,-1.990881194014285871e+00,-1.001303894538530415e+00,1.670014399271714245e-01
3.621743495389322387e-01,1.466147603440744795e+01,1.088486588672348532e+01,7.238055845884725059e+00,3.699834129200053834e+00,6.208670746100843907e-01,-1.460484166023520380e+00,-2.283093682927133994e+00,-1.983932637658829989e+00,-9.836784694137548080e-01,1.876667989167163375e-01
3.626917414668450190e-01,1.470798194549775140e+01,1.090761865653845852e+01,7.240841547666704514e+00,3.687360511202048663e+00,6.009199933265749749e-01,-1.477885709662754898e+00,-2.289727641259701407e+00,-1.976786330531234537e+00,-9.659176679576990665e-01,2.083175224594144281e-01
3.632091333947577438e-01,1.475463612453165396e+01,1.093039331955258042e+01,7.243570086556776033e+00,3.674806903602315877e+00,5.809385337684334072e-01,-1.495223307544895741e+00,-2.296199508931533018e+00,-1.969442491381470761e+00,-9.480234118160387746e-01,2.289503175444144167e-01
3.637265253226705242e-01,1.480143895317814007e+01,1.095318971539783348e+01,7.246241180252060765e+00,3.662173321051059638e+00,5.609233113920297775e-01,-1.512495866173658055e+00,-2.302508394074881171e+00,-1.961901361541026789e+00,-9.299976487142470605e-01,2.495618807743782419e-01
3.642439172505833045e-01,1.484839082914118613e+01,1.097600769415449662e+01,7.248854554213521872e+00,3.649459785053369210e+00,5.408749470027289785e-01,-1.529702292466934788e+00,-2.308653416619611765e+00,-1.954163206408919606e+00,-9.118423532224135819e-01,2.701488986964925010e-01
3.647613091784960293e-01,1.489549217652524504e+01,1.099884712422054811e+01,7.251409947097386066e+00,3.636666326974902219e+00,5.207940675383666562e-01,-1.546841494637755554e+00,-2.314633710021842372e+00,-1.946228317140156205e+00,-8.935595276470600368e-01,2.907080481127709559e-01
3.652787011064088096e-01,1.494274345752689648e+01,1.102170790118824151e+01,7.253907116880441208e+00,3.623792991429976240e+00,5.006813069532557448e-01,-1.563912383179806298e+00,-2.320448423197077226e+00,-1.938097012536638797e+00,-8.751512030499584149e-01,3.112359963696355036e-01
3.657960930343215900e-01,1.499014518545270569e+01,1.104458995772782615e+01,7.256345847679178007e+00,3.610839840052069594e+00,4.805373072026984937e-01,-1.580913871957524419e+00,-2.326096722657839955e+00,-1.929769641140507419e+00,-8.566194403939267898e-01,3.317294016267998691e-01
3.663134849622343148e-01,1.503769793906315222e+01,1.106749327447838915e+01,7.258725957262798900e+00,3.597806955646756677e+00,4.603627193280683816e-01,-1.597844879400719176e+00,-2.331577794855790309e+00,-1.921246583529950147e+00,-8.379663318156682639e-01,3.521849131053922388e-01
3.668308768901470951e-01,1.508540237824286478e+01,1.109041789194589889e+01,7.261047305260088791e+00,3.584694446727026751e+00,4.401582046423592187e-01,-1.614704329803809291e+00,-2.336890848728359948e+00,-1.912528254817436046e+00,-8.191940020255541466e-01,3.725991713154229723e-01
3.673482688180598199e-01,1.513325921704975485e+01,1.111336389028081229e+01,7.263309779493994256e+00,3.571502440272279255e+00,4.199244331461123303e-01,-1.631491151007024021e+00,-2.342035111701108008e+00,-1.903615100911666191e+00,-8.003046059781496746e-01,3.929688087100760563e-01
3.678656607459726002e-01,1.518126845131083869e+01,1.113633080710409118e+01,7.265512899493882237e+00,3.558230868186038620e+00,3.996620332012791321e-01,-1.648204208931293824e+00,-2.347009711049689695e+00,-1.894507485173098082e+00,-7.813002606829442254e-01,4.132904578841384846e-01
3.683830526738853806e-01,1.522943020908798673e+01,1.115931827839274959e+01,7.267656252863668342e+00,3.544879702184772885e+00,3.793716466664792675e-01,-1.664842379900237423e+00,-2.351813804456301060e+00,-1.885205812446968388e+00,-7.621831188140684166e-01,4.335607437143852994e-01
3.689004446017981054e-01,1.527774481714769372e+01,1.118232608838854603e+01,7.269739529083243390e+00,3.531448971796513625e+00,3.590539328491441085e-01,-1.681404556664164218e+00,-2.356446590704336597e+00,-1.875710539377273278e+00,-7.429553747817617682e-01,4.537762838130607879e-01
3.694178365297108857e-01,1.532621260232852478e+01,1.120535401985515023e+01,7.271762417503814468e+00,3.517938709397808061e+00,3.387095555002322955e-01,-1.697889631676837041e+00,-2.360907279352479904e+00,-1.866022145451541103e+00,-7.236192471884703714e-01,4.739336911693642906e-01
3.699352284576236660e-01,1.537483389153637070e+01,1.122840185407410374e+01,7.273724607356967020e+00,3.504348950229674742e+00,3.183391828040991189e-01,-1.714296497171708511e+00,-2.365195090860668259e+00,-1.856141133052616077e+00,-7.041769786168091683e-01,4.940295747193240716e-01
3.704526203855363908e-01,1.542360901173972110e+01,1.125146937084081600e+01,7.275625787763799757e+00,3.490679732413525915e+00,2.979434873680007478e-01,-1.730624045238908115e+00,-2.369309256716628287e+00,-1.846068027509692122e+00,-6.846308354146044550e-01,5.140605399200692815e-01
3.709700123134491712e-01,1.547253828996488245e+01,1.127455634846056931e+01,7.277465647744133292e+00,3.476931096967075252e+00,2.775231462112537351e-01,-1.746871167902959154e+00,-2.373249019562971629e+00,-1.835803377148613302e+00,-6.649831074770367056e-01,5.340231893284803633e-01
3.714874042413619515e-01,1.552162205329111799e+01,1.129766256374454336e+01,7.279243876225784504e+00,3.463103087820244674e+00,2.570788407540691711e-01,-1.763036757201214000e+00,-2.377013633324860375e+00,-1.825347753341443502e+00,-6.452361080259003678e-01,5.539141231841997470e-01
3.720047961692746763e-01,1.557086062884578581e+01,1.132078779200584506e+01,7.280960162053907503e+00,3.449195751831038770e+00,2.366112568060222132e-01,-1.779119705263033424e+00,-2.380602363338234273e+00,-1.814701750555289816e+00,-6.253921733859455490e-01,5.737299399970392511e-01
3.725221880971874566e-01,1.562025434379943789e+01,1.134393180705559168e+01,7.282614194000418983e+00,3.435209138801404105e+00,2.161210845541751413e-01,-1.795118904389702452e+00,-2.384014486478610362e+00,-1.803865986400389421e+00,-6.054536627583178010e-01,5.934672371387683665e-01
3.730395800251001814e-01,1.566980352536082499e+01,1.136709438119895843e+01,7.284205660773473312e+00,3.421143301493090760e+00,1.956090185508806700e-01,-1.811033247135056978e+00,-2.387249291290437281e+00,-1.792841101677469240e+00,-5.854229579911213177e-01,6.131226114392569482e-01
3.735569719530129618e-01,1.571950850077192996e+01,1.139027528523130606e+01,7.285734251027026431e+00,3.406998295643469454e+00,1.750757577012030386e-01,-1.826861626386870219e+00,-2.390306078117028221e+00,-1.781627760424351559e+00,-5.653024633470453697e-01,6.326926597870315971e-01
3.740743638809257421e-01,1.576936959730289622e+01,1.141347428843426037e+01,7.287199653370460162e+00,3.392774179981361549e+00,1.545220052500310137e-01,-1.842602935448944157e+00,-2.393184159231047214e+00,-1.770226649961840204e+00,-5.450946052681273635e-01,6.521739797341766787e-01
3.745917558088384669e-01,1.581938714224695275e+01,1.143669115857186824e+01,7.288601556378277557e+00,3.378471016242832636e+00,1.339484687688195508e-01,-1.858256068123952609e+00,-2.395882858965571405e+00,-1.758638480938855109e+00,-5.248018321375884643e-01,6.715631701056383740e-01
3.751091477367512472e-01,1.586956146291530345e+01,1.145992566188673933e+01,7.289939648599871092e+00,3.364088869186973696e+00,1.133558601419919487e-01,-1.873819918797010375e+00,-2.398401513845710653e+00,-1.746863987376834570e+00,-5.044266140387749786e-01,6.908568316129014564e-01
3.756265396646640276e-01,1.591989288663192426e+01,1.148317756309620741e+01,7.291213618569356569e+00,3.349627806611678249e+00,9.274489555300957644e-02,-1.889293382519968256e+00,-2.400739472720800016e+00,-1.734903926713403433e+00,-4.839714425112109364e-01,7.100515674720355719e-01
3.761439315925767524e-01,1.597038174072836192e+01,1.150644662538851293e+01,7.292423154815486086e+00,3.335087899369392872e+00,7.211629547008874264e-02,-1.904675355096442591e+00,-2.402896096897150446e+00,-1.722759079845304075e+00,-4.634388303037429990e-01,7.291439840261246808e-01
3.766613235204895327e-01,1.602102835253851509e+01,1.152973261041903008e+01,7.293567945871617830e+00,3.320469221382843283e+00,5.147078463155124739e-02,-1.919964733167593973e+00,-2.404870760271372809e+00,-1.710430251170574678e+00,-4.428313111247643152e-01,7.481306913720964236e-01
3.771787154484023130e-01,1.607183304939326973e+01,1.155303527830644406e+01,7.294647680285769376e+00,3.305771849660772865e+00,3.080909203088066928e-02,-1.935160414298600307e+00,-2.406662849464260567e+00,-1.697918268630018712e+00,-4.221514393895862138e-01,7.670083039918835777e-01
3.776961073763150378e-01,1.612279615861523041e+01,1.157635438762903313e+01,7.295662046630733144e+00,3.290995864313630115e+00,1.013195090137480880e-02,-1.950261297065904342e+00,-2.408271763955243561e+00,-1.685223983747907051e+00,-4.014017899648537058e-01,7.857734413880175239e-01
3.782134993042278182e-01,1.617391800751329001e+01,1.159968969542089745e+01,7.296610733514263814e+00,3.276141348569268974e+00,-1.055990129950262757e-02,-1.965266281145162441e+00,-2.409696916217404450e+00,-1.672348271671964204e+00,-3.805849579101021063e-01,8.044227287235611312e-01
3.787308912321405985e-01,1.622519892337723491e+01,1.162304095716823937e+01,7.297493429589334113e+00,3.261208388788616741e+00,-3.126572290613482963e-02,-1.980174267399936738e+00,-2.410937731853060484e+00,-1.659292031212608043e+00,-3.597035582163960465e-01,8.229527974664361256e-01
3.792482831600533233e-01,1.627663923347227026e+01,1.164640792680565973e+01,7.298309823564467891e+00,3.246197074481330880e+00,-5.198476806111101967e-02,-1.994984157971123384e+00,-2.411993649729913702e+00,-1.646056184881451001e+00,-3.387602255420638642e-01,8.413602860381329540e-01
3.797656750879661036e-01,1.632823926503351686e+01,1.166979035671246479e+01,7.299059604214135355e+00,3.231107498321439842e+00,-7.271628673192315206e-02,-2.009694856367103544e+00,-2.412864122117763799e+00,-1.632641678929068085e+00,-3.177576139455425830e-01,8.596418404667904856e-01
3.802830670158788284e-01,1.637999934526044044e+01,1.169318799770898742e+01,7.299742460389220255e+00,3.215939756162974117e+00,-9.345952472800267419e-02,-2.024305267554627807e+00,-2.413548614825787642e+00,-1.619049483382031251e+00,-2.966983966153233787e-01,8.777941150446514351e-01
3.808004589437916088e-01,1.643191980131130236e+01,1.171660059905294382e+01,7.300358081027562562e+00,3.200693947055563093e+00,-1.142137237181264364e-01,-2.038814298050442897e+00,-2.414046607340385009e+00,-1.605280592079189939e+00,-2.755852655969764919e-01,8.958137729899170454e-01
3.813178508717043891e-01,1.648400096029748951e+01,1.174002790843579014e+01,7.300906155164560651e+00,3.185370173260038573e+00,-1.349781212481384607e-01,-2.053220856013636908e+00,-2.414357592963590537e+00,-1.591336022707234177e+00,-2.544209315173007191e-01,9.136974871129555087e-01
3.818352427996171139e-01,1.653624314927789740e+01,1.176346967197912008e+01,7.301386371943857867e+00,3.169968540263995660e+00,-1.557519507590492402e-01,-2.067523851338734175e+00,-2.414481078952050108e+00,-1.577216816835499635e+00,-2.332081233055436353e-01,9.314419404869177521e-01
3.823526347275298942e-01,1.658864669525307534e+01,1.178692563423101092e+01,7.301798420628086816e+00,3.154489156797392724e+00,-1.765344416054100973e-01,-2.081722195749474924e+00,-2.414416586656559893e+00,-1.562924039950079003e+00,-2.119495879117887505e-01,9.490438271226687705e-01
3.828700266554426745e-01,1.664121192614921441e+01,1.181039553861781144e+01,7.302141990656907389e+00,3.138932134637808069e+00,-1.973248193410978013e-01,-2.095814803034425466e+00,-2.414163651616601403e+00,-1.548458781317598953e+00,-1.906480897962824494e-01,9.664998529879917921e-01
3.833874185833553994e-01,1.669393919326199693e+01,1.183387913779339939e+01,7.302416772776052944e+00,3.123297583920974674e+00,-2.181223117247956256e-01,-2.109800592274742481e+00,-2.413721822584857790e+00,-1.533822150029378273e+00,-1.693064053047034223e-01,9.838067445146825296e-01
3.839048105112681797e-01,1.674682882068375633e+01,1.185737617039135294e+01,7.302622456676650664e+00,3.107585623950814391e+00,-2.389261350463293687e-01,-2.123678480657571033e+00,-2.413090663809835945e+00,-1.519015283306718977e+00,-1.479273334358642833e-01,1.000961231998557022e+00
3.844222024391809600e-01,1.679988112035250580e+01,1.188088636787219876e+01,7.302758731574549245e+00,3.091796379804955475e+00,-2.597354984390332078e-01,-2.137447385902899732e+00,-2.412269754591202631e+00,-1.504039344060251526e+00,-1.265136923737878172e-01,1.017960055052620660e+00
3.849395943670936848e-01,1.685309640759786021e+01,1.190440946166543590e+01,7.302825286945976657e+00,3.075929979024207839e+00,-2.805496081160944732e-01,-2.151106228591689540e+00,-2.411258688715807175e+00,-1.488895518275938246e+00,-1.050683156862366602e-01,1.034799968581856522e+00
3.854569862950064651e-01,1.690647500073917797e+01,1.192794518298677353e+01,7.302821812527192868e+00,3.059986551724642290e+00,-3.013676672678441970e-01,-2.164653932189658736e+00,-2.410057074599144311e+00,-1.473585015088077155e+00,-8.359405209050353724e-02,1.051477743345918592e+00
3.859743782229191900e-01,1.696001722069816964e+01,1.195149326266232492e+01,7.302747998315105349e+00,3.043966230706329323e+00,-3.221888759640729738e-01,-2.178089423074484721e+00,-2.408664535425894204e+00,-1.458109066846395407e+00,-6.209376521087639489e-02,1.067990166527287066e+00
3.864917701508319703e-01,1.701372339062618977e+01,1.197505343095986419e+01,7.302603534568852695e+00,3.027869151558709504e+00,-3.430124310614287575e-01,-2.191411630566468816e+00,-2.407080709289537879e+00,-1.442468929177185721e+00,-4.057033332772019829e-02,1.084334042304925028e+00
3.870091620787447506e-01,1.706759383554597420e+01,1.199862541742703570e+01,7.302388111812354587e+00,3.011695452762634506e+00,-3.638375261158289242e-01,-2.204619486962615227e+00,-2.405305249331050277e+00,-1.426665881038540862e+00,-1.902664911824508698e-02,1.100506192433387653e+00
3.875265540066574754e-01,1.712162888200799671e+01,1.202220895073659612e+01,7.302101420837825430e+00,2.995445275789044182e+00,-3.846633512999432791e-01,-2.217711927574163688e+00,-2.403337823876670942e+00,-1.410701224769638662e+00,2.534380611097369895e-03,1.116503456827426133e+00
3.880439459345702558e-01,1.717582885776138824e+01,1.204580375853866592e+01,7.301743152710254314e+00,2.979118765194291196e+00,-4.054890933257249142e-01,-2.230687890767555803e+00,-2.401178116574746557e+00,-1.394576286134098453e+00,2.410983520056608764e-02,1.132322694152067655e+00
3.885613378624830361e-01,1.723019409143937253e+01,1.206940956731996195e+01,7.301312998772850449e+00,2.962716068712134554e+00,-4.263139353719690439e-01,-2.243546318008832419e+00,-2.398825826531656435e+00,-1.378292414357423112e+00,4.569678042141070429e-02,1.147960782418158798e+00
3.890787297903957609e-01,1.728472491225927499e+01,1.209302610227003960e+01,7.300810650653454914e+00,2.946237337342363372e+00,-4.471370570169395653e-01,-2.256286153911474024e+00,-2.396280668446810758e+00,-1.361850982158496315e+00,6.729226876851940320e-02,1.163414619583399867e+00
3.895961217183085412e-01,1.733942164973712607e+01,1.211665308715457456e+01,7.300235800271918762e+00,2.929682725436073998e+00,-4.679576341760454117e-01,-2.268906346287686837e+00,-2.393542372746724656e+00,-1.345253385775148081e+00,8.889333976141822191e-02,1.178681124158858617e+00
3.901135136462213215e-01,1.739428463341675624e+01,1.214029024419558489e+01,7.299588139848443014e+00,2.913052390777613798e+00,-4.887748390445421642e-01,-2.281405846203105714e+00,-2.390610685718173922e+00,-1.328501044983808166e+00,1.104970202535944801e-01,1.193757235820944063e+00
3.906309055741340464e-01,1.744931419261349248e+01,1.216393729395871226e+01,7.298867361912886764e+00,2.896346494663152527e+00,-5.095878400453055512e-01,-2.293783608034952515e+00,-2.387485369640419020e+00,-1.311595403113212654e+00,1.321003247501933431e-01,1.208639916028873884e+00
3.911482975020468267e-01,1.750451065617242463e+01,1.218759395524749323e+01,7.298073159315045189e+00,2.879565201975913702e+00,-5.303958017816483572e-01,-2.306038589533631722e+00,-2.384166202916515154e+00,-1.294537927052182624e+00,1.537002557340582110e-01,1.223326148647618572e+00
3.916656894299595515e-01,1.755987435224116666e+01,1.221125994500460976e+01,7.297205225235883219e+00,2.862708681258064658e+00,-5.511978849951693071e-01,-2.318169751887747321e+00,-2.380652980203690205e+00,-1.277330107251485991e+00,1.752938040001023601e-01,1.237812940576307419e+00
3.921830813578723318e-01,1.761540560805725875e+01,1.223493497822018483e+01,7.296263253199746224e+00,2.845777104779236399e+00,-5.719932465286763357e-01,-2.330176059792579579e+00,-2.376945512542806060e+00,-1.259973457719749224e+00,1.968779489980578834e-01,1.252097322382134559e+00
3.927004732857851121e-01,1.767110474975004664e+01,1.225861876784704307e+01,7.295246937087524586e+00,2.828770648601716342e+00,-5.927810392941301743e-01,-2.342056481521978206e+00,-2.373043627486892237e+00,-1.242469516013462005e+00,2.184496591835418666e-01,1.266176348939718865e+00
3.932178652136978370e-01,1.772697210215715913e+01,1.228231102472299874e+01,7.294155971150796169e+00,2.811689492642277077e+00,-6.135604122456559395e-01,-2.353809989003709191e+00,-2.368947169228759808e+00,-1.224819843221034432e+00,2.400058923774935349e-01,1.280047100075958122e+00
3.937352571416106173e-01,1.778300798865558008e+01,1.230601145750016201e+01,7.292990050026924465e+00,2.794533820730648710e+00,-6.343305103576035719e-01,-2.365435557898234009e+00,-2.364655998727685393e+00,-1.207026023940924730e+00,2.615435961339604432e-01,1.293706681220359256e+00
3.942526490695233976e-01,1.783921273100718352e+01,1.232971977258119978e+01,7.291748868755125734e+00,2.777303820664662748e+00,-6.550904746076371410e-01,-2.376932167680921637e+00,-2.360169993835179447e+00,-1.189089666253852595e+00,2.830597081162117834e-01,1.307152224060832646e+00
3.947700409974361224e-01,1.789558664921889175e+01,1.235343567406264853e+01,7.290432122793504277e+00,2.759999684262033348e+00,-6.758394419648867668e-01,-2.388298801727700482e+00,-2.355489049419828174e+00,-1.171012401689072835e+00,3.045511564812179439e-01,1.320380887204975817e+00
3.952874329253489027e-01,1.795213006141741374e+01,1.237715886368521723e+01,7.289039508037051363e+00,2.742621607408778583e+00,-6.965765453831577192e-01,-2.399534447404158666e+00,-2.350613077491208180e+00,-1.152795885184707547e+00,3.260148602724843858e-01,1.333389856846836752e+00
3.958048248532616831e-01,1.800884328373846799e+01,1.240088904079108723e+01,7.287570720836606952e+00,2.725169790104311929e+00,-7.173009137991636086e-01,-2.410638096158063348e+00,-2.345542007322884093e+00,-1.134441795042170353e+00,3.474477298212123033e-01,1.346176347439140608e+00
3.963222167811744079e-01,1.806572663023058212e+01,1.242462590228820751e+01,7.286025458018793977e+00,2.707644436503178653e+00,-7.380116721358186416e-01,-2.421608743615327519e+00,-2.340275785574480238e+00,-1.115951832874655825e+00,3.688466671558177090e-01,1.358737602371004272e+00
3.968396087090871882e-01,1.812278041277355101e+01,1.244836914262164029e+01,7.284403416906908291e+00,2.690045754953418022e+00,-7.587079413106010417e-01,-2.432445389679424697e+00,-2.334814376412822412e+00,-1.097327723549671452e+00,3.902085664198227111e-01,1.371070894651134298e+00
3.973570006369999130e-01,1.818000494101125497e+01,1.247211845375184147e+01,7.282704295342785628e+00,2.672373958031622365e+00,-7.793888382489122524e-01,-2.443147038634213342e+00,-2.329157761632172363e+00,-1.078571215125691207e+00,4.115303142980409890e-01,1.383173527596478269e+00
3.978743925649126933e-01,1.823740052229925368e+01,1.249587352514001104e+01,7.280927791709625119e+00,2.654629262574596194e+00,-8.000534759025418330e-01,-2.453712699250232276e+00,-2.323305940773518152e+00,-1.059684078782826111e+00,4.328087904511733752e-01,1.395042835526384195e+00
3.983917844928254737e-01,1.829496746166677568e+01,1.251963404374040500e+01,7.279073604955783594e+00,2.636811889707698864e+00,-8.207009632731450122e-01,-2.464141384894410702e+00,-2.317258931242958564e+00,-1.040668108747598630e+00,4.540408679587113472e-01,1.406676184462217982e+00
3.989091764207381985e-01,1.835270606179330954e+01,1.254339969399965504e+01,7.277141434619531779e+00,2.618922064869835253e+00,-8.413304054407634291e-01,-2.474432113643213693e+00,-2.311016768429156265e+00,-1.021525122211787151e+00,4.752234137701880634e-01,1.418070972832449872e+00
3.994265683486509788e-01,1.841061662299981450e+01,1.256717015786312963e+01,7.275130980854781271e+00,2.600960017835070026e+00,-8.619409035974305855e-01,-2.484583908399250252e+00,-2.304579505819865926e+00,-1.002256959245314327e+00,4.963532891648134715e-01,1.429224632183249355e+00
3.999439602765637591e-01,1.846869944325441182e+01,1.259094511478825851e+01,7.273041944457769858e+00,2.582925982730921000e+00,-8.825315550857928404e-01,-2.494595797011294636e+00,-2.297947215117542630e+00,-9.828654827032282659e-01,5.174273502194236540e-01,1.440134627894529284e+00
4.004613522044764840e-01,1.852695481819263534e+01,1.261472424176485596e+01,7.270874026894720288e+00,2.564820198053300082e+00,-9.031014534427744822e-01,-2.504466812397746711e+00,-2.291119986354029692e+00,-9.633525781267627819e-01,5.384424482847771642e-01,1.450798459901470050e+00
4.009787441323892643e-01,1.858538304115234752e+01,1.263850721334251581e+01,7.268626930330459146e+00,2.546642906678068918e+00,-9.236496884483388348e-01,-2.514195992673553537e+00,-2.284097928004308109e+00,-9.437201536384203227e-01,5.593954304702455360e-01,1.461213663421546238e+00
4.014961360603020446e-01,1.864398440322298711e+01,1.266229370166489332e+01,7.266300357658003861e+00,2.528394355869314936e+00,-9.441753461792117275e-01,-2.523782381280527343e+00,-2.276881167099351622e+00,-9.239701398312069047e-01,5.802831401367690711e-01,1.471377809686983174e+00
4.020135279882147694e-01,1.870275919330975256e+01,1.268608337651116891e+01,7.263894012529111599e+00,2.510074797284165271e+00,-9.646775090677874864e-01,-2.533225027121166040e+00,-2.269469849338014100e+00,-9.041044896518122265e-01,6.011024173982920660e-01,1.481288506682766792e+00
4.025309199161275497e-01,1.876170769821180073e+01,1.270987590534426914e+01,7.261407599385804268e+00,2.491684486974408586e+00,-9.851552559658929287e-01,-2.542522984695815058e+00,-2.261864139198051404e+00,-8.841251782780321644e-01,6.218500996313601759e-01,1.490943399890021892e+00
4.030483118440403301e-01,1.882083020271554119e+01,1.273367095336633348e+01,7.258840823492842986e+00,2.473223685384613901e+00,-1.005607662213785947e+00,-2.551675314243364578e+00,-2.254064220046163580e+00,-8.640342029900958121e-01,6.425230219932492881e-01,1.500340173034973912e+00
4.035657037719530549e-01,1.888012698970222303e+01,1.275746818358106793e+01,7.256193390971181323e+00,2.454692657346968065e+00,-1.026033799714113570e+00,-2.560681081885337829e+00,-2.246070294247146215e+00,-8.438335830361399781e-01,6.631180179483576742e-01,1.509476548843341481e+00
4.040830956998658352e-01,1.893959834027004518e+01,1.278126725686309406e+01,7.253465008832379546e+00,2.436091672072779435e+00,-1.046432737010905001e+00,-2.569539359773403753e+00,-2.237882583272105652e+00,-8.235253594917618658e-01,6.836319198029302546e-01,1.518350289800184605e+00
4.046004876277785600e-01,1.899924453387081513e+01,1.280506783203428434e+01,7.250655385013988763e+00,2.417421003140641123e+00,-1.066803539373605725e+00,-2.578249226240340253e+00,-2.229501327805781585e+00,-8.031115951136640341e-01,7.040615592481259677e-01,1.526959198915255556e+00
4.051178795556913403e-01,1.905906584846151830e+01,1.282886956594726691e+01,7.247764228415886301e+00,2.398680928481120578e+00,-1.087145268886290594e+00,-2.586809765954482643e+00,-2.220926787852876227e+00,-7.825943741872299908e-01,7.244037679115659101e-01,1.535301120493866911e+00
4.056352714836041207e-01,1.911906256066999532e+01,1.285267211357573380e+01,7.244791248937591632e+00,2.379871730358251725e+00,-1.107456984541757894e+00,-2.595220070077532526e+00,-2.212159242843523277e+00,-7.619758023683311787e-01,7.446553779170588250e-01,1.543373940913157050e+00
4.061526634115168455e-01,1.917923494597509659e+01,1.287647512811173911e+01,7.241736157516554862e+00,2.360993695347692878e+00,-1.127737742340656268e+00,-2.603479236425807031e+00,-2.203198991737851831e+00,-7.412580065192280188e-01,7.648132224526640321e-01,1.551175589403842370e+00
4.066700553394296258e-01,1.923958327890222364e+01,1.290027826107031217e+01,7.238598666167376017e+00,2.342047114311283096e+00,-1.147986595395935616e+00,-2.611586369635039873e+00,-2.194046353129511129e+00,-7.204431345382653618e-01,7.848741363473752397e-01,1.558704038837559480e+00
4.071874472673424061e-01,1.930010784566393411e+01,1.292408116762175041e+01,7.235378487822941906e+00,2.323032278831903330e+00,-1.168202598154417071e+00,-2.619540583365877140e+00,-2.184701664095562545e+00,-6.995333512715220525e-01,8.048349613693523974e-01,1.565957309877268333e+00
4.077048391952551309e-01,1.936080907248708627e+01,1.294788355915587452e+01,7.232075332286456160e+00,2.303949442754084309e+00,-1.188384849926948483e+00,-2.627341020751518208e+00,-2.175165264749811200e+00,-6.785307947882788238e-01,8.246925958478961149e-01,1.572933499856302930e+00
4.082222311231679113e-01,1.942168730307080082e+01,1.297168510842009859e+01,7.228688907739465819e+00,2.284798883545876347e+00,-1.208532422244731563e+00,-2.634986817156395045e+00,-2.165437517966737779e+00,-6.574376429722493809e-01,8.444439112260718749e-01,1.579630716644107036e+00
4.087396230510806916e-01,1.948274284327504802e+01,1.299548547072292060e+01,7.225218923735323706e+00,2.265580893254669270e+00,-1.228644371663220713e+00,-2.642477108747114833e+00,-2.155518809623052423e+00,-6.362561051236272913e-01,8.640857686543101934e-01,1.586047103124828661e+00
4.092570149789934164e-01,1.954397599962245025e+01,1.301928430038058693e+01,7.221665091011430171e+00,2.246295767966905110e+00,-1.248719752328420807e+00,-2.649811039054853712e+00,-2.145409545318530231e+00,-6.149884103107166045e-01,8.836150340379099744e-01,1.592180849539267085e+00
4.097744069069061967e-01,1.960538707917479684e+01,1.304308125063690049e+01,7.218027121459324569e+00,2.226943807803092756e+00,-1.268757616010930844e+00,-2.656987759056570475e+00,-2.135110150398492390e+00,-5.936368071446754824e-01,9.030285785480567373e-01,1.598030193914478758e+00
4.102917988348189215e-01,1.966697638941482396e+01,1.306687597358666686e+01,7.214304728096867514e+00,2.207525316913362179e+00,-1.288757012140789637e+00,-2.664006427257386456e+00,-2.124621069976265542e+00,-5.722035635523070596e-01,9.223232791352388160e-01,1.603593422493315490e+00
4.108091907627317019e-01,1.972874423813334488e+01,1.309066812010278547e+01,7.210497625042512126e+00,2.188040603473508483e+00,-1.308716987843175472e+00,-2.670866209774148903e+00,-2.113942768955589191e+00,-5.506909665468379123e-01,9.414960190451133748e-01,1.608868870163912224e+00
4.113265826906444822e-01,1.979069093332160989e+01,1.311445733976698058e+01,7.206605527491667829e+00,2.168489979681585744e+00,-1.328636587974895145e+00,-2.677566280420152101e+00,-2.103075732053006686e+00,-5.291013219967535264e-01,9.605436883367609591e-01,1.613854920889107314e+00
4.118439746185572070e-01,1.985281678306900943e+01,1.313824328080415960e+01,7.202628151695152248e+00,2.148873761754997780e+00,-1.348514855161717207e+00,-2.684105820791041541e+00,-2.092020463820211784e+00,-5.074369543926352533e-01,9.794631844033776513e-01,1.618550008135806850e+00
4.123613665464699873e-01,1.991512209546606726e+01,1.316202559002044303e+01,7.198565214939732115e+00,2.129192269928109837e+00,-1.368350829836527005e+00,-2.690484020351888717e+00,-2.080777488666357034e+00,-4.857002066120180706e-01,9.982514124953875134e-01,1.622952615304291468e+00
4.128787584743827677e-01,1.997760717851268453e+01,1.318580391274478103e+01,7.194416435530763820e+00,2.109445828450397631e+00,-1.388143550278284843e+00,-2.696700076525429868e+00,-2.069347350880344383e+00,-4.638934396822939066e-01,1.016905286245954443e+00,1.627061276157456993e+00
4.133961504022954925e-01,2.004027234003171998e+01,1.320957789277425576e+01,7.190181532776908746e+00,2.089634765585096421e+00,-1.407892052651824155e+00,-2.702753194781486457e+00,-2.057730614653066503e+00,-4.420190325416157862e-01,1.035421728198931302e+00,1.630874575250000902e+00
4.139135423302082728e-01,2.010311788758788865e+01,1.323334717232300939e+01,7.185860226976952703e+00,2.069759413608367460e+00,-1.427595371048473893e+00,-2.708642588727553147e+00,-2.045927864099617466e+00,-4.200793817978255573e-01,1.053797670339227111e+00,1.634391148357547952e+00
4.144309342581210531e-01,2.016614412841186521e+01,1.325711139197479582e+01,7.181452239408711691e+00,2.049820108809007557e+00,-1.447252537527482286e+00,-2.714367480200556404e+00,-2.033939703281474998e+00,-3.980769014854248500e-01,1.072030054625576767e+00,1.637609682905713182e+00
4.149483261860337779e-01,2.022935136932975553e+01,1.328087019063918817e+01,7.176957292320023996e+00,2.029817191488652917e+00,-1.466862582158281914e+00,-2.719927099359787270e+00,-2.021766756228645878e+00,-3.760140228205490764e-01,1.090115833525744149e+00,1.640528918399107861e+00
4.154657181139465583e-01,2.029273991669787591e+01,1.330462320551142419e+01,7.172375108921834830e+00,2.009751005962503889e+00,-1.486424533063577691e+00,-2.725320684781008751e+00,-2.009409666961768259e+00,-3.538931939539628480e-01,1.108051970554147392e+00,1.643147646850287025e+00
4.159831100418592831e-01,2.035631007634273715e+01,1.332837007203587731e+01,7.167705413383377966e+00,1.989621900560595291e+00,-1.505937416463234646e+00,-2.730547483551726273e+00,-1.996869099514200663e+00,-3.317168797221029530e-01,1.125835440811880472e+00,1.645464713208633079e+00
4.165005019697720634e-01,2.042006215350643217e+01,1.335211042387319402e+01,7.162947930829433929e+00,1.969430227629544117e+00,-1.525400256719019909e+00,-2.735606751367642087e+00,-1.984145737954050359e+00,-3.094875613961093341e-01,1.143463231529184387e+00,1.647479015789182988e+00
4.170178938976848437e-01,2.048399645279722137e+01,1.337584389287103370e+01,7.158102387339694950e+00,1.949176343534855693e+00,-1.544812076380137178e+00,-2.740497752630271400e+00,-1.971240286406192421e+00,-2.872077364289105095e-01,1.160932342610307977e+00,1.649189506701393748e+00
4.175352858255975685e-01,2.054811327814548250e+01,1.339957010903847134e+01,7.153168509950206477e+00,1.928860608663728105e+00,-1.564171896229599179e+00,-2.745219760545734466e+00,-1.958153469074240371e+00,-2.648799182003151453e-01,1.178239787180804576e+00,1.650595192277850121e+00
4.180526777535103489e-01,2.061241293276493280e+01,1.342328870052405243e+01,7.148146026656903906e+00,1.908483387428368205e+00,-1.583478735331428355e+00,-2.749772057224725952e+00,-1.944886030262480858e+00,-2.425066357601206035e-01,1.195382592137249844e+00,1.651695133502911306e+00
4.185700696814231292e-01,2.067689571911911983e+01,1.344699929359744317e+01,7.143034666421247181e+00,1.888045048269856085e+00,-1.602731611078655805e+00,-2.754153933783643815e+00,-1.931438734397789236e+00,-2.200904335692684954e-01,1.212357798699360556e+00,1.652488446441298109e+00
4.190874616093358540e-01,2.074156193889322708e+01,1.347070151263476134e+01,7.137834159177931959e+00,1.867545963662500474e+00,-1.621929539242164653e+00,-2.758364690446902134e+00,-1.917812366051495410e+00,-1.976338712390000030e-01,1.229162462964547675e+00,1.652974302666619044e+00
4.196048535372486343e-01,2.080641189297121585e+01,1.349439498010753624e+01,7.132544235844699543e+00,1.846986510118717950e+00,-1.641071534020353218e+00,-2.762403636650410998e+00,-1.904007729961218587e+00,-1.751395232680363900e-01,1.245793656464890153e+00,1.653151929689839594e+00
4.201222454651614147e-01,2.087144588141816470e+01,1.351807931657528172e+01,7.127164628334239360e+00,1.826367068194452159e+00,-1.660156608089601971e+00,-2.766270091146226573e+00,-1.890025651052680500e+00,-1.526099787778031347e-01,1.262248466726509033e+00,1.653020611387690186e+00
4.206396373930741395e-01,2.093666420346798063e+01,1.354175414068174987e+01,7.121695069568175107e+00,1.805688022495086642e+00,-1.679183772655583162e+00,-2.769963382108377115e+00,-1.875866974461468883e+00,-1.300478412456528288e-01,1.278523997831378045e+00,1.652579688431013549e+00
4.211570293209869198e-01,2.100206715751641440e+01,1.356541906915479956e+01,7.116135293493143443e+00,1.784949761681880132e+00,-1.698152037505390455e+00,-2.773482847239858717e+00,-1.861532565554768759e+00,-1.074557282361131572e-01,1.294617370981553162e+00,1.651828558713052786e+00
4.216744212488997001e-01,2.106765504111928422e+01,1.358907371680989229e+01,7.110485035098968787e+00,1.764152678478947855e+00,-1.717060411060468139e+00,-2.776827833880801233e+00,-1.847023309953075731e+00,-8.483627113018632482e-02,1.310525725065798008e+00,1.650766677777680158e+00
4.221918131768124249e-01,2.113342815099606753e+01,1.361271769655725628e+01,7.104744030438920888e+00,1.743297169680726677e+00,-1.735907900430394113e+00,-2.779997699117811916e+00,-1.832340113551856220e+00,-6.219211485263198558e-02,1.326246217228659763e+00,1.649393559247569474e+00
4.227092051047252053e-01,2.119938678303879698e+01,1.363635061941267956e+01,7.098912016652064061e+00,1.722383636159973364e+00,-1.754693511467466216e+00,-2.782991809894484803e+00,-1.817483902543178154e+00,-3.952591759729418008e-02,1.341776023441943355e+00,1.647708775252299862e+00
4.232265970326379301e-01,2.126553123232618603e+01,1.365997209451193051e+01,7.092988731987699857e+00,1.701412482876289101e+00,-1.773416248822114571e+00,-2.785809543123086041e+00,-1.802455623437313692e+00,-1.684035055044919016e-02,1.357112339078609731e+00,1.645711956856408253e+00
4.237439889605507104e-01,2.133186179314308006e+01,1.368358172912881798e+01,7.086973915831901394e+00,1.680384118885162703e+00,-1.792075115999127055e+00,-2.788450285797408057e+00,-1.787256243084311524e+00,5.861902387813366921e-03,1.372252379489085072e+00,1.643402794487378804e+00
4.242613808884634907e-01,2.139837875900524367e+01,1.370717912869692157e+01,7.080867308736130461e+00,1.659298957347509873e+00,-1.810669115414723862e+00,-2.790913435106800122e+00,-1.771886748695511216e+00,2.857814488422061316e-02,1.387193380580011848e+00,1.640781038363571920e+00
4.247787728163762155e-01,2.146508242268936328e+01,1.373076389683491172e+01,7.074668652447955175e+00,1.638157415539766459e+00,-1.829197248454418556e+00,-2.793198398551367312e+00,-1.756348147865059106e+00,5.130566845488027106e-02,1.401932599395388834e+00,1.637846498922098437e+00
4.252961647442889959e-01,2.153197307626840740e+01,1.375433563537555237e+01,7.068377689943846853e+00,1.616959914864475989e+00,-1.847658515531726442e+00,-2.795304594058340530e+00,-1.740641468591359819e+00,7.404175274985114186e-02,1.416467314700148306e+00,1.634599047246624082e+00
4.258135566722017762e-01,2.159905101115225179e+01,1.377789394439831661e+01,7.061994165464079209e+00,1.595706880861400556e+00,-1.866051916147688727e+00,-2.797231450099621597e+00,-1.724767759298504899e+00,9.678366583968311954e-02,1.430794827566149063e+00,1.631038615495121302e+00
4.263309486001145010e-01,2.166631651813360193e+01,1.380143842226565276e+01,7.055517824549706773e+00,1.574398743219162622e+00,-1.884376448951211813e+00,-2.798978405810502945e+00,-1.708728088857677907e+00,1.195286645039275175e-01,1.444912461960585759e+00,1.627165197327568702e+00
4.268483405280272813e-01,2.173376988743923377e+01,1.382496866566289206e+01,7.048948414081642078e+00,1.553035935787385746e+00,-1.902631111800240582e+00,-2.800544911109546842e+00,-1.692523546608500240e+00,1.422739945216374702e-01,1.458817565336815836e+00,1.622978848333566759e+00
4.273657324559400617e-01,2.180141140878649963e+01,1.384848426964178358e+01,7.042285682321817397e+00,1.531618896589372003e+00,-1.920814901823747478e+00,-2.801930426819657427e+00,-1.676155242380369614e+00,1.650168909638354275e-01,1.472507509227615641e+00,1.618479686459927347e+00
4.278831243838527865e-01,2.186924137144504243e+01,1.387198482766765117e+01,7.035529378956448809e+00,1.510148067835318075e+00,-1.938926815484514288e+00,-2.803134424790295842e+00,-1.659624306513764580e+00,1.877545784879300905e-01,1.485979689840814411e+00,1.613667892438171991e+00
4.284005163117655668e-01,2.193726006430412312e+01,1.389546993167028077e+01,7.028679255141361715e+00,1.488623895935960117e+00,-1.956965848642828298e+00,-2.804156388020903723e+00,-1.642931889881461549e+00,2.104842716342119058e-01,1.499231528657437806e+00,1.608543710211988165e+00
4.289179082396782916e-01,2.200546777594477987e+01,1.391893917209830533e+01,7.021735063549446210e+00,1.467046831516872540e+00,-1.974930996620869905e+00,-2.804995810785460897e+00,-1.626079163909806446e+00,2.332031751241772088e-01,1.512260473032149610e+00,1.603107447364621629e+00
4.294353001675910719e-01,2.207386479471767515e+01,1.394239213797734678e+01,7.014696558420170369e+00,1.445417329433168474e+00,-1.992821254268037023e+00,-2.805652198758244786e+00,-1.609067320599873341e+00,2.559084841609580163e-01,1.525063996796216959e+00,1.597359475546208385e+00
4.299526920955038523e-01,2.214245140882604446e+01,1.396582841697175681e+01,7.007563495611201176e+00,1.423735848784780433e+00,-2.010635616027031336e+00,-2.806125069140753325e+00,-1.591897572548633955e+00,2.785973847316652874e-01,1.537639600862843903e+00,1.591300230901057988e+00
4.304700840234165771e-01,2.221122790641384270e+01,1.398924759544992469e+01,7.000335632652119777e+00,1.402002852932285659e+00,-2.028373076000737463e+00,-2.806413950789773626e+00,-1.574571152970097643e+00,3.012670539116727442e-01,1.549984813834884845e+00,1.584930214494842282e+00
4.309874759513293574e-01,2.228019457565961403e+01,1.401264925855341126e+01,6.993012728800192868e+00,1.380218809513122036e+00,-2.046032628020056698e+00,-2.806518384346676775e+00,-1.557089315716346789e+00,3.239146601710306550e-01,1.562097192615107044e+00,1.578249992741770580e+00
4.315048678792421377e-01,2.234935170487503697e+01,1.403603299026948648e+01,6.985594545098291697e+00,1.358384190458508556e+00,-2.063613265712378908e+00,-2.806437922367832627e+00,-1.539453335298657688e+00,3.465373636826410975e-01,1.573974323018709098e+00,1.571260197831679584e+00
4.320222598071548625e-01,2.241869958260935292e+01,1.405939837350751631e+01,6.978080844434843222e+00,1.336499472010713285e+00,-2.081113982571040744e+00,-2.806172129456223630e+00,-1.521664506908460890e+00,3.691323166326091476e-01,1.585613820388389161e+00,1.563961528157054692e+00
4.325396517350676429e-01,2.248823849762503357e+01,1.408274499004915548e+01,6.970471391501939173e+00,1.314565134687215808e+00,-2.098533772067321390e+00,-2.805720582570321753e+00,-1.503724146789934935e+00,3.916966635257125295e-01,1.597013331685414483e+00,1.556354752286149168e+00
4.330570436629804232e-01,2.255796872939734143e+01,1.410607241224398223e+01,6.962765946648179494e+00,1.292581660316559855e+00,-2.115871629574671342e+00,-2.805082879199630064e+00,-1.485633608459046906e+00,4.142275424821101892e-01,1.608170608551508396e+00,1.548440879377100954e+00
4.335744355908931480e-01,2.262789055339267819e+01,1.412938021008552880e+01,6.954964272624802213e+00,1.270549535982995470e+00,-2.133126548375966269e+00,-2.804258620870755614e+00,-1.467394249902568504e+00,4.367220887387285866e-01,1.619083379660845923e+00,1.540220842618853725e+00
4.340918275188059283e-01,2.269800424757986335e+01,1.415266795532161836e+01,6.947066136682037651e+00,1.248469254550187868e+00,-2.150297520364632398e+00,-2.803247415271974408e+00,-1.449007437329796977e+00,4.591774317870951916e-01,1.629749356488946033e+00,1.531695522863004255e+00
4.346092194467186531e-01,2.276831008938875200e+01,1.417593521801363643e+01,6.939071307555261470e+00,1.226341312973955100e+00,-2.167383537664396620e+00,-2.802048882764863524e+00,-1.430474557855120343e+00,4.815906948317860703e-01,1.640166284868572966e+00,1.522865873718628249e+00
4.351266113746314335e-01,2.283880835567994083e+01,1.419918156652993879e+01,6.930979555484667820e+00,1.204166212309361939e+00,-2.184383592685655628e+00,-2.800662656461697431e+00,-1.411797019402997400e+00,5.039589951993501682e-01,1.650331945421001922e+00,1.513732921210813931e+00
4.356440033025442138e-01,2.290949932271471212e+01,1.422240656753945132e+01,6.922790652234950493e+00,1.181944457717466923e+00,-2.201296678182363298e+00,-2.799088382302654221e+00,-1.392976250611538847e+00,5.262794447482663784e-01,1.660244153985482196e+00,1.504297763436448276e+00
4.361613952304569386e-01,2.298038326612539350e+01,1.424560978600548644e+01,6.914504371114966297e+00,1.159676558471664620e+00,-2.218121787309481174e+00,-2.797325719132828681e+00,-1.374013700734636467e+00,5.485491502799927366e-01,1.669900762046928167e+00,1.494561570217235458e+00
4.366787871583697189e-01,2.305146046088606226e+01,1.426879078517977995e+01,6.906120486997387786e+00,1.137363027963643747e+00,-2.234857913680973418e+00,-2.795374338779057499e+00,-1.354910839542661227e+00,5.707652139510841494e-01,1.679299657161826609e+00,1.484525582749956829e+00
4.371961790862824992e-01,2.312273118128355165e+01,1.429194912659669647e+01,6.897638776338361311e+00,1.115004383708987801e+00,-2.251504051428333764e+00,-2.793233926126552191e+00,-1.335669157221748282e+00,5.929247336863572304e-01,1.688438763382348329e+00,1.474191113253980001e+00
4.377135710141952241e-01,2.319419570088886573e+01,1.431508437006769086e+01,6.889059017197146417e+00,1.092601147352368685e+00,-2.268059195259669369e+00,-2.790904179195343282e+00,-1.316290164271633811e+00,6.150248035931447088e-01,1.697316041678686993e+00,1.463559544615999686e+00
4.382309629421080044e-01,2.326585429252891757e+01,1.433819607367595239e+01,6.880380989255744595e+00,1.070153844672360632e+00,-2.284522340519332229e+00,-2.788384809216529980e+00,-1.296775391402059663e+00,6.370625143766190934e-01,1.705929490359613387e+00,1.452632330032020747e+00
4.387483548700207847e-01,2.333770722825860489e+01,1.436128379377125164e+01,6.871604473838536009e+00,1.047663005585893092e+00,-2.300892483248079934e+00,-2.785675540708345110e+00,-1.277126389427766018e+00,6.590349537561619453e-01,1.714277145491235110e+00,1.441410992646589673e+00
4.392657467979335095e-01,2.340975477933323745e+01,1.438434708496501102e+01,6.862729253931890483e+00,1.025129164152299044e+00,-2.317168620243795996e+00,-2.782776111552023757e+00,-1.257344729162035435e+00,6.809392068828240552e-01,1.722357081313983240e+00,1.429897125189260043e+00
4.397831387258462899e-01,2.348199721618137659e+01,1.440738550012558505e+01,6.853755114203778476e+00,1.002552858576982064e+00,-2.333349749122756833e+00,-2.779686273067484503e+00,-1.237432001308802709e+00,7.027723567578552100e-01,1.730167410657811988e+00,1.418092389608295534e+00
4.403005306537590702e-01,2.355443480837790560e+01,1.443039859037372530e+01,6.844681841023381175e+00,9.799346312147237947e-01,-2.349434868381426789e+00,-2.776405790088820602e+00,-1.217389816353357190e+00,7.245314846522772356e-01,1.737706285355609115e+00,1.405998516701627343e+00
4.408179225816717950e-01,2.362706782461755495e+01,1.445338590507827981e+01,6.835509222480677494e+00,9.572750285725850627e-01,-2.365422977458814913e+00,-2.772934441039598408e+00,-1.197219804451591818e+00,7.462136705275517201e-01,1.744971896654827326e+00,1.393617305745040946e+00
4.413353145095845753e-01,2.369989653268874363e+01,1.447634699185209151e+01,6.826237048406035512e+00,9.345746013124278662e-01,-2.381313076799376649e+00,-2.769272018007964409e+00,-1.176923615317820637e+00,7.678159934573121070e-01,1.751962475627333315e+00,1.380950624117601944e+00
4.418527064374973001e-01,2.377292119944772963e+01,1.449928139654809556e+01,6.816865110389791482e+00,9.118339042530767546e-01,-2.397104167916441764e+00,-2.765418326821567074e+00,-1.156502918111190548e+00,7.893355320501436179e-01,1.758676293577463579e+00,1.368000406924338108e+00
4.423700983654100805e-01,2.384614209079319380e+01,1.452218866325564406e+01,6.807393201801820837e+00,8.890534963720660988e-01,-2.412795253456216038e+00,-2.761373187122281969e+00,-1.135959401320626228e+00,8.107693648734638492e-01,1.765111662448308083e+00,1.354768656616143430e+00
4.428874902933228608e-01,2.391955947164107243e+01,1.454506833429701551e+01,6.797821117811103875e+00,8.662339408070344193e-01,-2.428385337262300769e+00,-2.757136432440748575e+00,-1.115294772648376842e+00,8.321145708784407624e-01,1.771266935226198713e+00,1.341257442606937467e+00
4.434048822212355856e-01,2.399317360589982684e+01,1.456791995022415520e+01,6.788148655405279008e+00,8.433758048567192578e-01,-2.443873424440774045e+00,-2.752707910270719260e+00,-1.094510758892111468e+00,8.533682298259988031e-01,1.777140506343420467e+00,1.327468900888060244e+00
4.439222741491483659e-01,2.406698475644602908e+01,1.459074304981560921e+01,6.778375613410192457e+00,8.204796599815681324e-01,-2.459258521425818245e+00,-2.748087482143210636e+00,-1.073609105825584331e+00,8.745274227138939427e-01,1.782730812079138305e+00,1.313405233639902470e+00
4.444396660770611462e-01,2.414099318510026748e+01,1.461353717007367159e+01,6.768501792509438175e+00,7.975460818039874500e-01,-2.474539636045875124e+00,-2.743275023700473714e+00,-1.052591578077885170e+00,8.955892322048387699e-01,1.788036330958534093e+00,1.299068708840790176e+00
4.449570580049738711e-01,2.421519915260345002e+01,1.463630184622173580e+01,6.758526995263892445e+00,7.745756501081866308e-01,-2.489715777590365775e+00,-2.738270424769766009e+00,-1.031459959011240546e+00,9.165507430557159330e-01,1.793055584150166082e+00,1.284461659873098682e+00
4.454744499328866514e-01,2.428960291859344167e+01,1.465903661170186645e+01,6.748451026131235153e+00,7.515689488396468665e-01,-2.504785956876950159e+00,-2.733073589436934903e+00,-1.010216050597388948e+00,9.374090425478551758e-01,1.797787135861542041e+00,1.269586485126610320e+00
4.459918418607994317e-01,2.436420474158202865e+01,1.468174099817256106e+01,6.738273691485467509e+00,7.285265661042206187e-01,-2.519749186319320433e+00,-2.727684436119812705e+00,-9.888616732925340491e-01,9.581612209183679729e-01,1.802229593732905144e+00,1.254445647599116365e+00
4.465092337887121565e-01,2.443900487893225204e+01,1.470441453550673039e+01,6.727994799636423551e+00,7.054490941668317694e-01,-2.534604479995553827e+00,-2.722102897641420327e+00,-9.673986659108587682e-01,9.788043717925620779e-01,1.806381609229239293e+00,1.239041674494259837e+00
4.470266257166249368e-01,2.451400358683611813e+01,1.472705675178990070e+01,6.717614160849267435e+00,6.823371294497970752e-01,-2.549350853717008647e+00,-2.716328921302975541e+00,-9.458288854965999359e-01,9.993355926174281034e-01,1.810241878030490081e+00,1.223377156816608524e+00
4.475440176445376617e-01,2.458920112029258576e+01,1.474966717331858135e+01,6.707131587363990732e+00,6.591912725307809140e-01,-2.563987325097751846e+00,-2.710362468956719617e+00,-9.241542071947180803e-01,1.019751985096173597e+00,1.813809140419999411e+00,1.207454748963991520e+00
4.480614095724504420e-01,2.466459773308598358e+01,1.477224532459890227e+01,6.696546893414893731e+00,6.360121281403418037e-01,-2.578512913624553260e+00,-2.704203517078544561e+00,-9.023765241201024967e-01,1.040050655623855569e+00,1.817082181671158647e+00,1.191277168317047996e+00
4.485788015003632223e-01,2.474019367776471157e+01,1.479479072834539721e+01,6.685859895250067630e+00,6.128003051591252026e-01,-2.592926640727402088e+00,-2.697852056840437385e+00,-8.804977472253785464e-01,1.060228715724051307e+00,1.820059832432274316e+00,1.174847194826045049e+00
4.490961934282759471e-01,2.481598920562033328e+01,1.481730290548003737e+01,6.675070411150859861e+00,5.895564166146516349e-01,-2.607227529850587366e+00,-2.691308094182725874e+00,-8.585198051672588981e-01,1.080283282486618202e+00,1.822740969109651443e+00,1.158167670594915322e+00
4.496135853561887274e-01,2.489198456666701986e+01,1.483978137513146933e+01,6.664178261451337626e+00,5.662810796777283384e-01,-2.621414606524316238e+00,-2.684571649886140943e+00,-8.364446441714690206e-01,1.100211479006521831e+00,1.825124514248896990e+00,1.141241499462543274e+00
4.501309772841015078e-01,2.496818000962128892e+01,1.486222565463443068e+01,6.653183268557746111e+00,5.429749156584948722e-01,-2.635486898436870895e+00,-2.677642759643684922e+00,-8.142742278962596947e-01,1.120010434823712764e+00,1.827209436914428720e+00,1.124071646581300099e+00
4.506483692120142326e-01,2.504457578188218037e+01,1.488463525952941069e+01,6.642085256967947160e+00,5.196385500020591630e-01,-2.649443435507321531e+00,-2.670521474132307560e+00,-7.920105372944590272e-01,1.139677286364096487e+00,1.828994753067208823e+00,1.106661137992802191e+00
4.511657611399270129e-01,2.512117212951168455e+01,1.490700970356249577e+01,6.630884053290865054e+00,4.962726122837773923e-01,-2.663283249958779297e+00,-2.663207859084398610e+00,-7.696555704741221415e-01,1.159209177381555378e+00,1.830479525940694741e+00,1.089013060200932248e+00
4.516831530678397932e-01,2.519796929721563572e+01,1.492934849868544589e+01,6.619579486265907420e+00,4.728777362041259869e-01,-2.677005376392195934e+00,-2.655701995359076140e+00,-7.472113425577193713e-01,1.178603259401050707e+00,1.831662866414993207e+00,1.071130559742073496e+00
4.522005449957525181e-01,2.527496752832480098e+01,1.495165115505593789e+01,6.608171386782403900e+00,4.494545595832283302e-01,-2.690608851860700312e+00,-2.648003979013303866e+00,-7.246798855399358974e-01,1.197856692162774017e+00,1.832543933389246149e+00,1.053016842752622528e+00
4.527179369236652984e-01,2.535216706477648074e+01,1.497391718103806468e+01,6.596659587899005750e+00,4.260037243549557040e-01,-2.704092715944494074e+00,-2.640113921372798877e+00,-7.020632481439919026e-01,1.216966644067393633e+00,1.833121934152221577e+00,1.034675174533704167e+00
4.532353288515780232e-01,2.542956814709634372e+01,1.499614608320301556e+01,6.585043924863098752e+00,4.025258765606783973e-01,-2.717456010826283741e+00,-2.632031949102760393e+00,-6.793634956765672861e-01,1.235930292622347437e+00,1.833396124751124345e+00,1.016108879113152730e+00
4.537527207794908035e-01,2.550717101438068823e+01,1.501833736632997507e+01,6.573324235130202808e+00,3.790216663426154708e-01,-2.730697781367261712e+00,-2.623758204278400896e+00,-6.565827098812743179e-01,1.254744824889219457e+00,1.833365810358621451e+00,9.973213388047210692e-01
4.542701127074035838e-01,2.558497590427897350e+01,1.504049053340721365e+01,6.561500358383364429e+00,3.554917479368230326e-01,-2.743817075183621945e+00,-2.615292844455295196e+00,-6.337229887907194215e-01,1.273407437932168040e+00,1.833030345638083869e+00,9.783159937645434789e-01
4.547875046353163087e-01,2.566298305297677729e+01,1.506260508563340927e+01,6.549572136552535895e+00,3.319367796657752834e-01,-2.756812942723639193e+00,-2.606636042739529202e+00,-6.107864465771133400e-01,1.291915339267442064e+00,1.832389135107044709e+00,9.590963415448255924e-01
4.553048965632290890e-01,2.574119269517903774e+01,1.508468052241915736e+01,6.537539413833958868e+00,3.083574239305912901e-01,-2.769684437345274475e+00,-2.597787987857669734e+00,-5.877752134014684327e-01,1.310265747313946294e+00,1.831441633498874122e+00,9.396659366447891459e-01
4.558222884911418693e-01,2.581960506409373579e+01,1.510671634138871333e+01,6.525402036709521347e+00,2.847543472028428724e-01,-2.782430615394342777e+00,-2.588748884226524716e+00,-5.646914352613410237e-01,1.328455891844897874e+00,1.830187346122663872e+00,9.200283900588357433e-01
4.563396804190545941e-01,2.589822039141579424e+01,1.512871203838191292e+01,6.513159853966128843e+00,2.611282200160245370e-01,-2.795050536283208764e+00,-2.579518952022737288e+00,-5.415372738371755368e-01,1.346483014440524428e+00,1.828625829221337540e+00,9.001873688219838021e-01
4.568570723469673744e-01,2.597703890731144227e+01,1.515066710745631795e+01,6.500812716715050676e+00,2.374797169566078558e-01,-2.807543262570043385e+00,-2.570098427252171192e+00,-5.183149063371900178e-01,1.364344368941851293e+00,1.826756690327969723e+00,8.801465955525185070e-01
4.573744642748801548e-01,2.605606084040291748e+01,1.517258104088958426e+01,6.488360478411260068e+00,2.138095166547189230e-01,-2.819907860038616487e+00,-2.560487561819108748e+00,-4.950265253408352439e-01,1.382037221905555668e+00,1.824579588620319992e+00,8.599098479918881877e-01
4.578918562027928796e-01,2.613528641775336681e+01,1.519445332918198410e+01,6.475802994872787544e+00,1.901183017744698667e-01,-2.832143397778625449e+00,-2.550686623595271207e+00,-4.716743386408572825e-01,1.399558853059859942e+00,1.822094235273590268e+00,8.394809585418715470e-01
4.584092481307056599e-01,2.621471586485240479e+01,1.521628346105922880e+01,6.463140124300021938e+00,1.664067590038245115e-01,-2.844248948266604238e+00,-2.540695896488619265e+00,-4.482605690838468160e-01,1.416906555761557218e+00,1.819300393811387195e+00,8.188638137989163734e-01
4.589266400586184402e-01,2.629434940560166112e+01,1.523807092347539971e+01,6.450371727295063806e+00,1.426755790441904814e-01,-2.856223587447330736e+00,-2.530515680512005261e+00,-4.247874544094676352e-01,1.434077637454030718e+00,1.816197880454918145e+00,7.980623540858119425e-01
4.594440319865311650e-01,2.637418726230092858e+01,1.525981520161614569e+01,6.437497666881012215e+00,1.189254565995485624e-01,-2.868066394815806941e+00,-2.520146291851592668e+00,-4.012572470881634601e-01,1.451069420126384735e+00,1.812786564470372674e+00,7.770805729805234652e-01
4.599614239144439454e-01,2.645422965563464501e+01,1.528151577890209900e+01,6.424517808521276407e+00,9.515709036520791919e-02,-2.879776453499793831e+00,-2.509588062935106390e+00,-3.776722141574615499e-01,1.467879240773656502e+00,1.809066368514554490e+00,7.559225168422953889e-01
4.604788158423566702e-01,2.653447680465849245e+01,1.530317213699243339e+01,6.411432020138888355e+00,7.137118301624578720e-02,-2.891352850342852054e+00,-2.498841342499905416e+00,-3.540346370568905332e-01,1.484504451858039697e+00,1.805037268978710419e+00,7.345922843350310982e-01
4.609962077702694505e-01,2.661492892678667488e+01,1.532478375578870988e+01,6.398240172135773562e+00,4.756844119547354310e-02,-2.902794675987968809e+00,-2.487906495660828110e+00,-3.303468114613876683e-01,1.500942421771239932e+00,1.800699296330568799e+00,7.130940259478448784e-01
4.615135996981822308e-01,2.669558623777935225e+01,1.534635011343889133e+01,6.384942137412035201e+00,2.374957550106859827e-02,-2.914101024961717634e+00,-2.476783903977877621e+00,-3.066110471133223214e-01,1.517190535297871623e+00,1.796052535454615073e+00,6.914319435129012703e-01
4.620309916260949556e-01,2.677644895173037298e+01,1.536787068634153641e+01,6.371537791385241789e+00,-8.469952614897913179e-05,-2.925270995758936010e+00,-2.465473965523711453e+00,-2.828296676531096843e-01,1.533246194079895375e+00,1.791097125990561034e+00,6.696102897205030713e-01
4.625483835540077360e-01,2.685751728105556424e+01,1.538934494915027251e+01,6.358027012009675794e+00,-2.393366541589547758e-02,-2.936303690927997145e+00,-2.453977094950925864e+00,-2.590050104483265780e-01,1.549106817082185117e+00,1.785833262670045496e+00,6.476333676313735799e-01
4.630657754819205163e-01,2.693879143648112517e+01,1.541077237477840889e+01,6.344409679795609769e+00,-4.779659978190342606e-02,-2.947198217156579148e+00,-2.442293723559174179e+00,-2.351394264214732299e-01,1.564769841059101552e+00,1.780261195651547279e+00,6.255055301862394446e-01
4.635831674098332411e-01,2.702027162703261354e+01,1.543215243440381101e+01,6.330685677828538971e+00,-7.167277633586177643e-02,-2.957953685358021279e+00,-2.430424299362064833e+00,-2.112352798762278105e-01,1.580232721022190034e+00,1.774381230853508962e+00,6.032311797125933239e-01
4.641005593377460214e-01,2.710195806002410279e+01,1.545348459747394898e+01,6.316854891788429960e+00,-9.556146490167627405e-02,-2.968569210758188692e+00,-2.418369287153888880e+00,-1.872949483223298461e-01,1.595492930708896306e+00,1.768193730285672727e+00,5.808147674287399420e-01
4.646179512656588018e-01,2.718385094104781885e+01,1.547476833171117505e+01,6.302917209968947887e+00,-1.194619314301605950e-01,-2.979043912982915820e+00,-2.406129168576144117e+00,-1.633208222989861458e-01,1.610547963052397780e+00,1.761699112378642962e+00,5.582607929450549289e-01
4.651353431935715266e-01,2.726595047396375193e+01,1.549600310311813445e+01,6.288872523296729078e+00,-1.433734380139926046e-01,-2.989376916145933372e+00,-2.393704442183923309e+00,-1.393153051969606704e-01,1.625395330652418480e+00,1.754897852311679607e+00,5.355738037625803472e-01
4.656527351214843069e-01,2.734825686089038754e+01,1.551718837598355272e+01,6.274720725350531048e+00,-1.672952429032821264e-01,-2.999567348937448585e+00,-2.381095623511995996e+00,-1.152808130790072827e-01,1.640032566247264789e+00,1.747790482338659412e+00,5.127583947686591426e-01
4.661701270493970317e-01,2.743077030219500045e+01,1.553832361288805686e+01,6.260461712380486432e+00,-1.912266005212863718e-01,-3.009614344713161582e+00,-2.368303245140813473e+00,-9.121977449910101399e-02,1.654457223186765802e+00,1.740377592112295035e+00,4.898192077300154157e-01
4.666875189773098120e-01,2.751349099648480490e+01,1.555940827471031440e+01,6.246095383327281425e+00,-2.151667614806616058e-01,-3.019517041583898109e+00,-2.355327856762254424e+00,-6.713463032008970544e-02,1.668666875906404279e+00,1.732659829006553576e+00,4.667609307829467813e-01
4.672049109052225924e-01,2.759641914059806567e+01,1.558044182063330041e+01,6.231621639841382176e+00,-2.391149725999797138e-01,-3.029274582505733893e+00,-2.342170025245228882e+00,-4.302783353002537226e-02,1.682659120402417052e+00,1.724637898437298311e+00,4.435882979208489729e-01
4.677223028331353172e-01,2.767955492959583452e+01,1.560142370815081847e+01,6.217040386302215893e+00,-2.630704769207015126e-01,-3.038886115370701191e+00,-2.328830334701065929e+00,-1.890184905699654472e-02,1.696431574708032741e+00,1.716312564181150524e+00,4.203060884789326934e-01
4.682396947610480975e-01,2.776289855675417328e+01,1.562235339307428639e+01,6.202351529837308419e+00,-2.870325137245863800e-01,-3.048350793098056677e+00,-2.315309386548669579e+00,5.240846417528643997e-03,1.709981879370790825e+00,1.707684648692527896e+00,3.969191266161136156e-01
4.687570866889608778e-01,2.784645021355613181e+01,1.564323032953957515e+01,6.187554980341523070e+00,-3.110003185512997259e-01,-3.057667773726022276e+00,-2.301607799579590719e+00,2.939776464660526223e-02,1.723307697930836824e+00,1.698755033418973603e+00,3.734322807943259992e-01
4.692744786168736026e-01,2.793021008968484153e+01,1.566405397001423516e+01,6.172650650496162683e+00,-3.349731232166235362e-01,-3.066836220504157051e+00,-2.287726210022783757e+00,5.356640600736595204e-02,1.736406717400396538e+00,1.689524659114610694e+00,3.498504632548624649e-01
4.697918705447863830e-01,2.801417837301632474e+01,1.568482376530479705e+01,6.157638455788170262e+00,-3.589501558308769713e-01,-3.075855301986221590e+00,-2.273665271609279337e+00,7.774425969183518248e-02,1.749276648744251261e+00,1.679994526151908474e+00,3.261786294921285023e-01
4.703092624726991633e-01,2.809835524961301445e+01,1.570553916456433718e+01,6.142518314529247903e+00,-3.829306408178125842e-01,-3.084724192123587283e+00,-2.259425655636583485e+00,1.019288038992660628e-01,1.761915227361281477e+00,1.670165694831562408e+00,3.024217777245294947e-01
4.708266544006118881e-01,2.818274090371736307e+01,1.572619961530022259e+01,6.127290147875037896e+00,-4.069137989338198480e-01,-3.093442070359205598e+00,-2.245008051032970187e+00,1.261175060298376227e-01,1.774320213567096793e+00,1.660039285690696031e+00,2.785849483626900991e-01
4.713440463285246684e-01,2.826733551774638897e+01,1.574680456338218271e+01,6.111953879844169712e+00,-4.308988472876909004e-01,-3.102008121722161782e+00,-2.230413164421446215e+00,1.503078228799581417e-01,1.786489393077792087e+00,1.649616479809156155e+00,2.546732234747290935e-01
4.718614382564373932e-01,2.835213927228538466e+01,1.576735345305030300e+01,6.096509437337517490e+00,-4.548849993604100472e-01,-3.110421536922644226e+00,-2.215641720183746166e+00,1.744972008386438400e-01,1.798420577494588279e+00,1.638898519114176278e+00,2.306917262491243736e-01
4.723788301843501736e-01,2.843715234608349363e+01,1.578784572692362786e+01,6.080956750157195501e+00,-4.788714650257839267e-01,-3.118681512447661675e+00,-2.200694460523898055e+00,1.986830760857825062e-01,1.810111604789824025e+00,1.627886706683132845e+00,2.066456204543998254e-01
4.728962221122629539e-01,2.852237491604843811e+01,1.580828082600861784e+01,6.065295751025721493e+00,-5.028574505710823317e-01,-3.126787250657098394e+00,-2.185572145531742727e+00,2.228628747914689345e-01,1.821560339793736105e+00,1.616582407044532266e+00,1.825401098963517210e-01
4.734136140401756787e-01,2.860780715899536020e+01,1.582865819015289155e+01,6.049526375315847027e+00,-5.268421592521552732e-01,-3.134737960499137444e+00,-2.170275553823008075e+00,2.470340145304079360e-01,1.832764681157373232e+00,1.604987057174841469e+00,1.583804381700955055e-01
4.739310059680884590e-01,2.869344928783513637e+01,1.584897726715737676e+01,6.033648554964461397e+00,-5.508248023649885416e-01,-3.142532868738576735e+00,-2.154805489243815764e+00,2.711939333887760650e-01,1.843722680407007042e+00,1.593102340383832471e+00,1.341718460404685842e-01
4.744483978960012394e-01,2.877930149589481701e+01,1.586923749852671506e+01,6.017662227468690617e+00,-5.748045823600956838e-01,-3.150171198021982200e+00,-2.139162754944591072e+00,2.953400574241458187e-01,1.854432315582826396e+00,1.580929779418225323e+00,1.099194912179633499e-01
4.749657898239139642e-01,2.886536396011268835e+01,1.588943832044479620e+01,6.001567335642773671e+00,-5.987806937879730507e-01,-3.157652171580300315e+00,-2.123348165618123229e+00,3.194697951735106511e-01,1.864891536419940321e+00,1.568470857775401184e+00,8.562855014827568112e-02
4.754831817518267445e-01,2.895163685566398826e+01,1.590957916752151036e+01,5.985363825267349114e+00,-6.227523277685770298e-01,-3.164975019054509175e+00,-2.107362554164933677e+00,3.435805467482860309e-01,1.875098324220086266e+00,1.555727125536844335e+00,6.130423598588682910e-02
4.760005736797395248e-01,2.903812035594620511e+01,1.592965947279699002e+01,5.969051645107948723e+00,-6.467186720120119414e-01,-3.172138976569248037e+00,-2.091206771662431851e+00,3.676697041580807568e-01,1.885050692194808253e+00,1.542700198871722606e+00,3.695179685265431724e-02
4.765179656076522496e-01,2.912481463256435887e+01,1.594967866774599052e+01,5.952630746933466277e+00,-6.706789108395907473e-01,-3.179143286806622726e+00,-2.074881687333204106e+00,3.917346516352294139e-01,1.894746685806912190e+00,1.529391759539070472e+00,1.257651410500271183e-02
4.770353575355650300e-01,2.921171985531618986e+01,1.596963618228238246e+01,5.936101085534616573e+00,-6.946322252052465895e-01,-3.185987199080166477e+00,-2.058388188512460637e+00,4.157727659600649051e-01,1.904184383110184564e+00,1.515803554388582608e+00,-1.181629939026296316e-02
4.775527494634777548e-01,2.929883619217712365e+01,1.598953144476371868e+01,5.919462618742402427e+00,-7.185777927172684043e-01,-3.192669969408956643e+00,-2.041727180614650639e+00,4.397814167869017465e-01,1.913361895087367204e+00,1.501937394860037189e+00,-3.622130097149353634e-02
4.780701413913905351e-01,2.938616380928531058e+01,1.600936388199595939e+01,5.902715307446545268e+00,-7.425147876604250019e-01,-3.199190860591905938e+00,-2.024899587099204368e+00,4.637579669707979635e-01,1.922277365986410747e+00,1.487795156481309000e+00,-6.063311988914865669e-02
4.785875333193033154e-01,2.947370287092638819e+01,1.602913291923827543e+01,5.885859115613932602e+00,-7.664423810184016750e-01,-3.205549142282203778e+00,-2.007906349435453652e+00,4.876997728950168143e-01,1.930928973654979952e+00,1.473378778365018071e+00,-8.504635900408716309e-02
4.791049252472160402e-01,2.956145353951826849e+01,1.604883798020797414e+01,5.868894010307041498e+00,-7.903597404966120621e-01,-3.211744091061923267e+00,-1.990748427066692416e+00,5.116041847992522928e-01,1.939314929873231952e+00,1.458690262703776774e+00,-1.094555964772602197e-01
4.796223171751288206e-01,2.964941597559577957e+01,1.606847848708553173e+01,5.851819961702343420e+00,-8.142660305453605085e-01,-3.217774990516795164e+00,-1.973426797373382557e+00,5.354685471085935955e-01,1.947433480684860996e+00,1.443731674264048470e+00,-1.338553874507810715e-01
4.801397091030416009e-01,2.973759033779517225e+01,1.608805386051973940e+01,5.834636943108730378e+00,-8.381604123833303888e-01,-3.223641131311133279e+00,-1.955942455635536481e+00,5.592901987632039607e-01,1.955282906726398817e+00,1.428505139878636143e+00,-1.582402657203487717e-01
4.806571010309543257e-01,2.982597678283856979e+01,1.610756351963295785e+01,5.817344930985901108e+00,-8.620420440214481284e-01,-3.229341811262928186e+00,-1.938296414994232553e+00,5.830664735487639527e-01,1.962861523554789711e+00,1.413012847937765937e+00,-1.826047453990710667e-01
4.811744929588671060e-01,2.991457546551832891e+01,1.612700688202648891e+01,5.799943904962744590e+00,-8.859100802870949476e-01,-3.234876335419105242e+00,-1.920489706412284114e+00,6.067947004276497136e-01,1.970167681973227669e+00,1.397257047878787128e+00,-2.069433225726649561e-01
4.816918848867798864e-01,3.000338653868121241e+01,1.614638336378603967e+01,5.782433847855729780e+00,-9.097636728486475644e-01,-3.240244016130934046e+00,-1.902523378634079165e+00,6.304722038708292509e-01,1.977199768355254905e+00,1.381240049674497206e+00,-2.312504769460102527e-01
4.822092768146926112e-01,3.009241015321255475e+01,1.616569237948731796e+01,5.764814745687267816e+00,-9.336019702403903775e-01,-3.245444173129610643e+00,-1.884398498144554734e+00,6.540963041905197839e-01,1.983956204967129100e+00,1.364964223320067394e+00,-2.555206734811033553e-01
4.827266687426053915e-01,3.018164645802029966e+01,1.618493334220173807e+01,5.747086587704068883e+00,-9.574241178877792580e-01,-3.250476133601996054e+00,-1.866116149127327262e+00,6.776643178735820561e-01,1.990435450288458252e+00,1.348431998318579961e+00,-2.797483640263872529e-01
4.832440606705181718e-01,3.027109560001887445e+01,1.620410566350220094e+01,5.729249366395499088e+00,-9.812292581330321894e-01,-3.255339232266513338e+00,-1.847677433421989424e+00,7.011735579156330722e-01,1.996635999331091149e+00,1.331645863165193067e+00,-3.039279889374358889e-01
4.837614525984308966e-01,3.036075772411304996e+01,1.622320875346903790e+01,5.711303077511917792e+00,-1.005016530261093832e+00,-3.260032811449214751e+00,-1.829083470480545204e+00,7.246213341559185617e-01,2.002556383956283437e+00,1.314608364829904730e+00,-3.280539786890384057e-01
4.842788445263436770e-01,3.045063297318166207e+01,1.624224202069603962e+01,5.693247720082998953e+00,-1.028785070525947365e+00,-3.264556221160003435e+00,-1.810335397322998308e+00,7.480049536129230736e-01,2.008195173190124194e+00,1.297322108238929239e+00,-3.521207554786593974e-01
4.847962364542564018e-01,3.054072148806118392e+01,1.626120487229657385e+01,5.675083296436071123e+00,-1.052534012177254619e+00,-3.268908819169018098e+00,-1.791434368492111906e+00,7.713217208206956110e-01,2.013550973537222788e+00,1.279789755754704217e+00,-3.761227348212499155e-01
4.853136283821691821e-01,3.063102340752930530e+01,1.628009671390985602e+01,5.656809812214407707e+00,-1.076262485487383236e+00,-3.273089971083184224e+00,-1.772381556007291747e+00,7.945689381659508665e-01,2.018622429292673104e+00,1.262014026654483034e+00,-4.000543271354762842e-01
4.858310203100819624e-01,3.072153886828828462e+01,1.629891694970730143e+01,5.638427276395546528e+00,-1.099969617778744801e+00,-3.277099050422918047e+00,-1.753178149317653922e+00,8.177439062258696767e-01,2.023408222852267180e+00,1.243997696607569203e+00,-4.239099393212842903e-01
4.863484122379946872e-01,3.081226800494826890e+01,1.631766498239899477e+01,5.619935701309574760e+00,-1.123654533451509785e+00,-3.280935438699001061e+00,-1.733825355254224210e+00,8.408439241066650860e-01,2.027907075020986216e+00,1.225743597151144781e+00,-4.476839763288660290e-01
4.868658041659074676e-01,3.090321095001055696e+01,1.633634021324027685e+01,5.601335102657405862e+00,-1.147316354011673756e+00,-3.284598525489612175e+00,-1.714324397981290993e+00,8.638662897828875975e-01,2.032117745319753865e+00,1.207254615164708778e+00,-4.713708427190073103e-01
4.873831960938202479e-01,3.099436783385061744e+01,1.635494204203842727e+01,5.582625499529065394e+00,-1.170954198099446897e+00,-3.288087708517518859e+00,-1.694676518946929278e+00,8.868083004374415212e-01,2.036039032290446915e+00,1.188533692343152426e+00,-4.949649442147814327e-01
4.879005880217329727e-01,3.108573878470114238e+01,1.637346986715947850e+01,5.563806914421947525e+00,-1.194567181518021659e+00,-3.291402393727435705e+00,-1.674882976832660075e+00,9.096672528023718174e-01,2.039669773799183350e+00,1.169583824668422922e+00,-5.184606892446523840e-01
4.884179799496457530e-01,3.117732392863496216e+01,1.639192308553512234e+01,5.544879373259065325e+00,-1.218154417262687028e+00,-3.294541995363541087e+00,-1.654945047502261568e+00,9.324404435003774694e-01,2.043008847337864697e+00,1.150408061879804267e+00,-5.418524904769440598e-01
4.889353718775585333e-01,3.126912338954778647e+01,1.641030109266973014e+01,5.525842905407305494e+00,-1.241715015550270973e+00,-3.297505936047155917e+00,-1.634864023949755607e+00,9.551251693870510540e-01,2.046055170323990868e+00,1.131009506942829645e+00,-5.651347663456728343e-01
4.894527638054712582e-01,3.136113728914094878e+01,1.642860328264749015e+01,5.506697543695656449e+00,-1.265248083848959482e+00,-3.300293646854583596e+00,-1.614641216246520017e+00,9.777187278938762605e-01,2.048807700398732834e+00,1.111391315516782718e+00,-5.883019425677753489e-01
4.899701557333840385e-01,3.145336574690398379e+01,1.644682904813965862e+01,5.487443324433433745e+00,-1.288752726908457769e+00,-3.302904567395114288e+00,-1.594277951487566902e+00,1.000218417371959267e+00,2.051265435723280017e+00,1.091556695420822232e+00,-6.113484536517116430e-01
4.904875476612967633e-01,3.154580888009709838e+01,1.646497778041190330e+01,5.468080287428502828e+00,-1.312228046790483660e+00,-3.305338145889186396e+00,-1.573775573736983180e+00,1.022621537436481098e+00,2.053427415273442413e+00,1.071508906098730840e+00,-6.342687443974219796e-01
4.910049395892095436e-01,3.163846680373360343e+01,1.648304886933177116e+01,5.448608476005476042e+00,-1.335673142899646448e+00,-3.307593839246715905e+00,-1.553135443972499807e+00,1.044925389311920583e+00,2.055292719132525203e+00,1.051251258082249063e+00,-6.570572713876988713e-01
4.915223315171223240e-01,3.173133963056215734e+01,1.650104170337627707e+01,5.429027937023915840e+00,-1.359087112014639942e+00,-3.309671113145578936e+00,-1.532358940029240557e+00,1.067127276177983308e+00,2.056860468782463425e+00,1.030787112453056098e+00,-6.797085044708985890e-01
4.920397234450350488e-01,3.182442747104895275e+01,1.651895566963956341e+01,5.409338720896524677e+00,-1.382469048319804994e+00,-3.311569442110264383e+00,-1.511447456542609480e+00,1.089224503516285747e+00,2.058129827393223366e+00,1.010119880303338435e+00,-7.022169282350460007e-01
4.925571153729478291e-01,3.191773043335985705e+01,1.653679015384073381e+01,5.389540881607310041e+00,-1.405818043437051745e+00,-3.313288309590683767e+00,-1.490402404890323051e+00,1.111214379457789558e+00,2.059100000110475559e+00,9.892530221949739078e-01,-7.245770434733350696e-01
4.930745073008606094e-01,3.201124862334229704e+01,1.655454454033172595e+01,5.369634476729769901e+00,-1.429133186458099614e+00,-3.314827208041143169e+00,-1.469225213133623864e+00,1.133094215130942661e+00,2.059770234341518957e+00,9.681900476173487258e-01,-7.467833686409605098e-01
4.935918992287733342e-01,3.210498214450718990e+01,1.657221821210534429e+01,5.349619567445041746e+00,-1.452413563977096533e+00,-3.316185638999475938e+00,-1.447917325957619017e+00,1.154861325010583251e+00,2.060139820039480263e+00,9.469345144437665285e-01,-7.688304413033656415e-01
4.941092911566861146e-01,3.219893109801074615e+01,1.658981055080339928e+01,5.329496218560048959e+00,-1.475658260123587473e+00,-3.317363113166341915e+00,-1.426480204610779623e+00,1.176513027267585443e+00,2.060208089985780422e+00,9.254900283864706534e-01,-7.907128195758608147e-01
4.946266830845988949e-01,3.229309558263607016e+01,1.660732093672492127e+01,5.309264498525650744e+00,-1.498866356595805360e+00,-3.318359150484681663e+00,-1.404915326843607648e+00,1.198046644119219239e+00,2.059974420070855405e+00,9.038602424503003885e-01,-8.124250835545938632e-01
4.951440750125116197e-01,3.238747569477477839e+01,1.662474874883453424e+01,5.288924479454764516e+00,-1.522036932694346811e+00,-3.319173280219334554e+00,-1.383224186846434556e+00,1.219459502180272104e+00,2.059438229573149925e+00,8.820488563849356867e-01,-8.339618367389275422e-01
4.956614669404244000e-01,3.248207152840845424e+01,1.664209336477090417e+01,5.268476237140484741e+00,-1.545169065356181592e+00,-3.319805041036824722e+00,-1.361408295186383732e+00,1.240748932814905059e+00,2.058598981436379649e+00,8.600596161357666469e-01,-8.553177074451840944e-01
4.961788588683371248e-01,3.257688317509003184e+01,1.665935416085530818e+01,5.247919851074199116e+00,-1.568261829189005807e+00,-3.320253981085294903e+00,-1.339469178743487809e+00,1.261912272489233322e+00,2.057456182545041479e+00,8.378963132933756608e-01,-8.764873502117507265e-01
4.966962507962499052e-01,3.267191072392502349e+01,1.667653051210032089e+01,5.227255404463692301e+00,-1.591314296505958570e+00,-3.320519658074621017e+00,-1.317408380645958221e+00,1.282946863124662551e+00,2.056009383998216755e+00,8.155627845416357768e-01,-8.974654471955880730e-01
4.972136427241626855e-01,3.276715426155269739e+01,1.669362179221860387e+01,5.206482984251229240e+00,-1.614325537360683294e+00,-3.320601639356668411e+00,-1.295227460204601222e+00,1.303850052451955843e+00,2.054258181381609649e+00,7.930629111044114055e-01,-9.182467095600934659e-01
4.977310346520754103e-01,3.286261387212709906e+01,1.671062737363179451e+01,5.185602681131652680e+00,-1.637294619582725375e+00,-3.320499502005722192e+00,-1.272927992846403455e+00,1.324619194366027042e+00,2.052202215037869593e+00,7.704006181908901185e-01,-9.388258788543444311e-01
4.982484265799881906e-01,3.295828963729812955e+01,1.672754662747955479e+01,5.164614589570430070e+00,-1.660220608813324894e+00,-3.320212832899079647e+00,-1.250511570047234455e+00,1.345251649281513417e+00,2.049841170335175100e+00,7.475798744394935857e-01,-9.591977283837487267e-01
4.987658185079009709e-01,3.305418163619225425e+01,1.674437892362864844e+01,5.143518807821742200e+00,-1.683102568541498645e+00,-3.319741228797795873e+00,-1.227979799263750893e+00,1.365744784489034247e+00,2.047174777934077650e+00,7.246046913604459183e-01,-9.793570645720204304e-01
4.992832104358136958e-01,3.315028994539331109e+01,1.676112363068221711e+01,5.122315437946529215e+00,-1.705939560140511846e+00,-3.319084296427599945e+00,-1.205334303864423084e+00,1.386095974512220996e+00,2.044202814052618056e+00,7.014791227769268112e-01,-9.992987283145695621e-01
4.998006023637264761e-01,3.324661463892316959e+01,1.677778011598908137e+01,5.101004585830529514e+00,-1.728730642904693360e+00,-3.318241652559964283e+00,-1.182576723059715285e+00,1.406302601465476698e+00,2.040925100729696684e+00,6.782072642648392380e-01,-1.019017596323256170e+00
5.003179942916392564e-01,3.334315578822226200e+01,1.679434774565323352e+01,5.079586361202323985e+00,-1.751474874086591527e+00,-3.317212924093346338e+00,-1.159708711831436423e+00,1.426362055412475405e+00,2.037341506086723708e+00,6.547932525912028012e-01,-1.038508582462521979e+00
5.008353862195520367e-01,3.343991346213007887e+01,1.681082588454339444e+01,5.058060877651340270e+00,-1.774171308934507030e+00,-3.315997748134579037e+00,-1.136731940861207546e+00,1.446271734725412372e+00,2.033451944587520099e+00,6.312412651511314365e-01,-1.057766639076914261e+00
5.013527781474648171e-01,3.353688772686540176e+01,1.682721389630265563e+01,5.036428252645903214e+00,-1.796819000730316640e+00,-3.314595772080436653e+00,-1.113648096458148773e+00,1.466029046444949691e+00,2.029256377296495550e+00,6.075555194034822915e-01,-1.076786758309941305e+00
5.018701700753775974e-01,3.363407864600660702e+01,1.684351114335830957e+01,5.014688607551214261e+00,-1.819417000827718622e+00,-3.313006653699349879e+00,-1.090458880485645210e+00,1.485631406640957719e+00,2.024754812135082016e+00,5.837402723050515441e-01,-1.095563973414359848e+00
5.023875620032902667e-01,3.373148628047190556e+01,1.685971698693173693e+01,4.992842067647340620e+00,-1.841964358690802772e+00,-3.311230061213290998e+00,-1.067166010287293965e+00,1.505076240773972618e+00,2.019947304136433974e+00,5.597998197434033152e-01,-1.114093360053820314e+00
5.029049539312030470e-01,3.382911068849914216e+01,1.687583078704838258e+01,4.970888762147239959e+00,-1.864460121932920211e+00,-3.309265673379816253e+00,-1.043771218612045582e+00,1.524360984057355317e+00,2.014833955698402068e+00,5.357384959683593184e-01,-1.132370037595851198e+00
5.034223458591158273e-01,3.392695192562593576e+01,1.689185190254791280e+01,4.948828824214699829e+00,-1.886903336355989946e+00,-3.307113179574272976e+00,-1.020276253538428879e+00,1.543483081820253622e+00,2.009414916834761478e+00,5.115606730220267906e-01,-1.150389170396281635e+00
5.039397377870286077e-01,3.402501004466947165e+01,1.690777969109442935e+01,4.926662390982311734e+00,-1.909293045990110071e+00,-3.304772279872165264e+00,-9.966828783979593265e-01,1.562439989871273305e+00,2.003690385424708786e+00,4.872707601674761690e-01,-1.168145969075015556e+00
5.044571297149413880e-01,3.412328509570608048e+01,1.692361350918677942e+01,4.904389603569464740e+00,-1.931628293133472285e+00,-3.302242685131680844e+00,-9.729928716977462866e-01,1.581229174862839981e+00,1.997660607460622684e+00,4.628732033160691817e-01,-1.185635691783130108e+00
5.049745216428540573e-01,3.422177712605100908e+01,1.693935271216905036e+01,4.882010607100258248e+00,-1.953908118392732041e+00,-3.299524117076393814e+00,-9.492080270421734411e-01,1.599848114656396758e+00,1.991325877294109814e+00,4.383724844533292142e-01,-1.202853645461457344e+00
5.054919135707668376e-01,3.432048618023800657e+01,1.695499665424111413e+01,4.859525550721428999e+00,-1.976131560723666025e+00,-3.296616308378094384e+00,-9.253301530537503261e-01,1.618294298688278232e+00,1.984686537880258062e+00,4.137731210634347789e-01,-1.219795187090461530e+00
5.060093054986796179e-01,3.441941229999859786e+01,1.697054468846928899e+01,4.836934587620316250e+00,-1.998297657472165145e+00,-3.293519002739824231e+00,-9.013610732931796043e-01,1.636565228336319011e+00,1.977742981020233159e+00,3.890796655523931502e-01,-1.236455724931513123e+00
5.065266974265923983e-01,3.451855552424136420e+01,1.698599616679710067e+01,4.814237875042787884e+00,-2.020405444415586338e+00,-3.290231954979041529e+00,-8.773026261785337176e-01,1.654658417287204752e+00,1.970495647602084732e+00,3.642967046697833666e-01,-1.252830719759525868e+00
5.070440893545051786e-01,3.461791588903140138e+01,1.700135044005624252e+01,4.791435574311098122e+00,-2.042453955804525823e+00,-3.286754931110962730e+00,-8.531566649035340344e-01,1.672571391904621674e+00,1.962945027839836376e+00,3.394288589290594960e-01,-1.268915686087039418e+00
5.075614812824179589e-01,3.471749342756918821e+01,1.701660685797749295e+01,4.768527850841836724e+00,-2.064442224404825055e+00,-3.283087708432053997e+00,-8.289250573550848156e-01,1.690301691598041334e+00,1.955091661510829804e+00,3.144807820265678178e-01,-1.284706193379567818e+00
5.080788732103306282e-01,3.481728817016970368e+01,1.703176476920187454e+01,4.745514874163809793e+00,-2.086369281540008558e+00,-3.279230075603697170e+00,-8.046096860298896924e-01,1.707846869192319872e+00,1.946936138191351695e+00,2.894571602591131665e-01,-1.300197867262408158e+00
5.085962651382434085e-01,3.491730014424122430e+01,1.704682352129186285e+01,4.722396817935938351e+00,-2.108234157134032394e+00,-3.275181832736020038e+00,-7.802124479502665633e-01,1.725204491298006682e+00,1.938479097490528380e+00,2.643627119401716907e-01,-1.315386390718799481e+00
5.091136570661561889e-01,3.501752937426454082e+01,1.706178246074276572e+01,4.699173859965039668e+00,-2.130035879754476724e+00,-3.270942791471857625e+00,-7.557352545789937093e-01,1.742372138682449334e+00,1.929721229282432393e+00,2.392021868146092523e-01,-1.330267505279495888e+00
5.096310489940689692e-01,3.511797588177105922e+01,1.707664093299407071e+01,4.675846182223827974e+00,-2.151773476655891137e+00,-3.266512775070915975e+00,-7.311800317335408472e-01,1.759347406641493361e+00,1.920663273936535465e+00,2.139803654722325366e-01,-1.344837012203601523e+00
5.101484409219817495e-01,3.521863968532169054e+01,1.709139828244107662e+01,4.652413970868702009e+00,-2.173445973823677768e+00,-3.261891618494093592e+00,-7.065487194992592368e-01,1.776127905372081983e+00,1.911306022546399586e+00,1.887020587597652010e-01,-1.359090773650931228e+00
5.106658328498944188e-01,3.531952080048567666e+01,1.710605385244656418e+01,4.628877416257513033e+00,-2.195052396018308372e+00,-3.257079168487899690e+00,-6.818432721416978204e-01,1.792711260345540181e+00,1.901650317156540204e+00,1.633721071914091549e-01,-1.373024713845671041e+00
5.111832247778071991e-01,3.542061923981833615e+01,1.712060698535250580e+01,4.605236712967553103e+00,-2.216591766819714593e+00,-3.252075283669140671e+00,-6.570656580183178441e-01,1.809095112681506912e+00,1.891697050987727335e+00,1.379953803582625316e-01,-1.386634820231372078e+00
5.117006167057199795e-01,3.552193501283981902e+01,1.713505702249199913e+01,4.581492059813268014e+00,-2.238063108672254220e+00,-3.246879834609679438e+00,-6.322178594890888181e-01,1.825277119522746849e+00,1.881447168660404623e+00,1.125767763360807638e-01,-1.399917144617420117e+00
5.122180086336327598e-01,3.562346812601313673e+01,1.714940330420126102e+01,4.557643659864115016e+00,-2.259465442929888823e+00,-3.241492703921401652e+00,-6.073018728263850363e-01,1.841254954410614930e+00,1.870901666416444620e+00,8.712122109179709639e-02,-1.412867804316821685e+00
5.127354005615455401e-01,3.572521858272243378e+01,1.716364516983173161e+01,4.533691720462323715e+00,-2.280797789901787720e+00,-3.235913786341319653e+00,-5.823197081239617212e-01,1.857026307661302500e+00,1.860061592339131931e+00,6.163366788858648526e-02,-1.425482983275386362e+00
5.132527924894583204e-01,3.582718638325064830e+01,1.717778195776226724e+01,4.509636453240770670e+00,-2.302059168898172636e+00,-3.230142988816862459e+00,-5.572733892051997540e-01,1.872588886742744485e+00,1.848928046571459038e+00,3.611909668964852216e-02,-1.437758933192238020e+00
5.137701844173709897e-01,3.592937152475752782e+01,1.719181300541148616e+01,4.485478074140736737e+00,-2.323248598276631771e+00,-3.224180230591326080e+00,-5.321649535303938361e-01,1.887940416652369002e+00,1.837502181532672862e+00,1.058251356050576852e-02,-1.449691974631792446e+00
5.142875763452837701e-01,3.603177400125782270e+01,1.720573764925024562e+01,4.461216803429580935e+00,-2.344365095488799344e+00,-3.218025443289424192e+00,-5.069964521031185001e-01,1.903078640295565060e+00,1.825785202132986340e+00,-1.497104993017162045e-02,-1.461278498127065006e+00
5.148049682731965504e-01,3.613439380359841380e+01,1.721955522481414391e+01,4.436852865718651451e+00,-2.365407677127225661e+00,-3.211678571003114158e+00,-4.817699493760072560e-01,1.918001318864808402e+00,1.813778365986753904e+00,-4.053653731085637979e-02,-1.472514965274331011e+00
5.153223602011093307e-01,3.623723091943584507e+01,1.723326506671612890e+01,4.412386489981034998e+00,-2.386375358972663285e+00,-3.205139570377471880e+00,-4.564875231555165502e-01,1.932706232219527420e+00,1.801482983623721390e+00,-6.610886780902380799e-02,-1.483397909819114568e+00
5.158397521290221110e-01,3.634028533321458809e+01,1.724686650865942994e+01,4.387817909569141861e+00,-2.407267156041928757e+00,-3.198408410696800708e+00,-4.311512645056974069e-01,1.947191179266937189e+00,1.788900418698643913e+00,-9.168293695452600645e-02,-1.493923938733800139e+00
5.163571440569347804e-01,3.644355702614321046e+01,1.726035888345021974e+01,4.363147362232710158e+00,-2.428082082635644845e+00,-3.191485073970882880e+00,-4.057632776515451845e-01,1.961453978343197901e+00,1.776032088199169579e+00,-1.172536171839504426e-01,-1.504089733286230413e+00
5.168745359848475607e-01,3.654704597617290318e+01,1.727374152301082688e+01,4.338375090136254109e+00,-2.448819152386888742e+00,-3.184369555021367759e+00,-3.803256798809535599e-01,1.975492467595779011e+00,1.762879462651909090e+00,-1.428157584468909835e-01,-1.513892050100097864e+00
5.173919279127603410e-01,3.665075215797379826e+01,1.728701375839267484e+01,4.313501339876972374e+00,-2.469477378309714588e+00,-3.177061861568349688e+00,-3.548406014463032498e-01,1.989304505366165321e+00,1.749444066326851788e+00,-1.683641888131419684e-01,-1.523327722206357260e+00
5.179093198406731213e-01,3.675467554291225269e+01,1.730017491978955846e+01,4.288526362502414813e+00,-2.490055772848287496e+00,-3.169562014317119036e+00,-3.293101854649562732e-01,2.002887970573532073e+00,1.735727477440041966e+00,-1.938937150815196464e-01,-1.532393660086243559e+00
5.184267117685859017e-01,3.685881609902786238e+01,1.731322433655095594e+01,4.263450413528174110e+00,-2.510553347926298251e+00,-3.161870047045040266e+00,-3.037365878189470791e-01,2.016240763099083289e+00,1.721731328354474844e+00,-2.193991233900243198e-01,-1.541086852705570331e+00
5.189441036964985710e-01,3.696317379101071765e+01,1.732616133719552209e+01,4.238273752955477924e+00,-2.530969114996827862e+00,-3.153986006688589860e+00,-2.781219770537317615e-01,2.029360804171208787e+00,1.707457305779241485e+00,-2.448751798274895197e-01,-1.549404368540483024e+00
5.194614956244114623e-01,3.706774858017710983e+01,1.733898524942446784e+01,4.212996645289113218e+00,-2.551302085092225447e+00,-3.145909953430607420e+00,-2.524685342764421137e-01,2.042246036751122151e+00,1.692907150967051244e+00,-2.703166310462654653e-01,-1.557343356594370176e+00
5.199788875523241316e-01,3.717254041301440992e+01,1.735169539967026253e+01,4.187619362456453054e+00,-2.571551267868317669e+00,-3.137641960736744284e+00,-2.267784462568002979e-01,2.054894437340004210e+00,1.678082643576531918e+00,-2.957182894412180851e-01,-1.564901163942667317e+00
5.204962794802369119e-01,3.727754921198735616e+01,1.736429111339238318e+01,4.162142185880061795e+00,-2.591715671951117628e+00,-3.129182110263340366e+00,-2.010538796271973405e-01,2.067304040955669997e+00,1.662985531621459678e+00,-3.210752781260874378e-01,-1.572075604692043438e+00
5.210136714081496923e-01,3.738277495887753332e+01,1.737677171858272729e+01,4.136565385258188066e+00,-2.611794312501731330e+00,-3.120530491035804044e+00,-1.752970259940835884e-01,2.079472860724111083e+00,1.647617637180405659e+00,-3.463824519325782170e-01,-1.578864143218619231e+00
5.215310633360624726e-01,3.748821763379934424e+01,1.738913654241596163e+01,4.110889234392208991e+00,-2.631786204417823072e+00,-3.111687205832277314e+00,-1.495100919975951015e-01,2.091398928414551328e+00,1.631980843011826776e+00,-3.716346180641458830e-01,-1.585264284829670967e+00
5.220484552639751419e-01,3.759387720877718664e+01,1.740138491097360074e+01,4.085114012840756814e+00,-2.651690361771434912e+00,-3.102652371491032568e+00,-1.236952963761045188e-01,2.103080300469745367e+00,1.616077086341763502e+00,-3.968265755045236043e-01,-1.591273633406269816e+00
5.225658471918880332e-01,3.769975364812945173e+01,1.741351614929124025e+01,4.059240005827765785e+00,-2.671505797924028869e+00,-3.093426118895029386e+00,-9.785486967130815894e-02,2.114515058324079266e+00,1.599908358436037847e+00,-4.219531163429597886e-01,-1.596889891870404421e+00
5.230832391198007025e-01,3.780584690884157339e+01,1.742552958140473862e+01,4.033267504153227101e+00,-2.691231525639836253e+00,-3.084008592957474537e+00,-7.199105393510962791e-02,2.125701308720747473e+00,1.583476704173157890e+00,-4.470090270944760968e-01,-1.602110862645749201e+00
5.236006310477134829e-01,3.791215694092903732e+01,1.743742453039538276e+01,4.007196804106428090e+00,-2.710866557197694870e+00,-3.074399952608303455e+00,-4.610610243807314323e-02,2.136637184028095771e+00,1.566784221617781636e+00,-4.719890900153658753e-01,-1.606934448112127489e+00
5.241180229756261522e-01,3.801868368778916363e+01,1.744920031843399499e+01,3.981028207381934969e+00,-2.730409904501146734e+00,-3.064600370781680905e+00,-2.020227937972957077e-02,2.147320842555014764e+00,1.549833061594923178e+00,-4.968880844136582819e-01,-1.611358651053609758e+00
5.246354149035390435e-01,3.812542708654279977e+01,1.746085626682402037e+01,3.954762020998088268e+00,-2.749860579187010323e+00,-3.054610034404429353e+00,5.718140399532140039e-03,2.157750468865492710e+00,1.532625427264726836e+00,-5.217007879548081206e-01,-1.615381575100298894e+00
5.251528068314517128e-01,3.823238706836488632e+01,1.747239169604357656e+01,3.928398557218223175e+00,-2.769217592732233335e+00,-3.044429144385472519e+00,3.165287170474234690e-02,2.167924274092229098e+00,1.515163573697971389e+00,-5.464219779623722406e-01,-1.619001425163763441e+00
5.256701987593644931e-01,3.833956355880504674e+01,1.748380592578647352e+01,3.901938133474367021e+00,-2.788479956559235085e+00,-3.034057915606189759e+00,5.759961927106527213e-02,2.177840496249416002e+00,1.497449807452127413e+00,-5.710464327139330720e-01,-1.622216507866153457e+00
5.261875906872772735e-01,3.844695647809690797e+01,1.749509827500217440e+01,3.875381072293690110e+00,-2.807646682139516070e+00,-3.023496576911801625e+00,8.355607804666587146e-02,2.187497400544572201e+00,1.479486486148154478e+00,-5.955689327319924065e-01,-1.625025231962965222e+00
5.267049826151900538e-01,3.855456574145726023e+01,1.750626806193475105e+01,3.848727701227484310e+00,-2.826716781095716335e+00,-3.012745371103683567e+00,1.095199334739573871e-01,2.196893279689526413e+00,1.461276018047888758e+00,-6.199842620700592999e-01,-1.627426108759481238e+00
5.272223745431027231e-01,3.866239125937441656e+01,1.751731460416078434e+01,3.821978352782797739e+00,-2.845689265302016491e+00,-3.001804554932667735e+00,1.354888617691019093e-01,2.206026454210490151e+00,1.442820861632106322e+00,-6.442872095938041443e-01,-1.629417752520870177e+00
5.277397664710156144e-01,3.877043293788609901e+01,1.752823721862624851e+01,3.795133364356640726e+00,-2.864563146982948894e+00,-2.990674399093300462e+00,1.614605301998426334e-01,2.214895272757257949e+00,1.424123525179204597e+00,-6.684725702573579564e-01,-1.630998880875957235e+00
5.282571583989282837e-01,3.887869067884638241e+01,1.753903522168232243e+01,3.768193078172907384e+00,-2.883337438810516851e+00,-2.979355188219102057e+00,1.874325973615367791e-01,2.223498112411484762e+00,1.405186566344599486e+00,-6.925351463746329816e-01,-1.632168315214649779e+00
5.287745503268410641e-01,3.898716438018256980e+01,1.754970792912021693e+01,3.741157841221761426e+00,-2.902011153999791926e+00,-2.967847220878742753e+00,2.134027134516221502e-01,2.231833378994120931e+00,1.386012591740669597e+00,-7.164697488858803309e-01,-1.632924981079040494e+00
5.292919422547538444e-01,3.909585393614091942e+01,1.756025465620492199e+01,3.714028005201787330e+00,-2.920583306402790846e+00,-2.956150809573244498e+00,2.393685205422341200e-01,2.239899507371910570e+00,1.366604256517449656e+00,-7.402711986192230809e-01,-1.633267908548165837e+00
5.298093341826666247e-01,3.920475923752206171e+01,1.757067471770795208e+01,3.686803926464662595e+00,-2.939052910600788771e+00,-2.944266280734116670e+00,2.653276528512045207e-01,2.247694961763029742e+00,1.346964263943907891e+00,-7.639343275473788886e-01,-1.633196232616433097e+00
5.303267261105792940e-01,3.931388017190573692e+01,1.758096742793901512e+01,3.659485965962489207e+00,-2.957418981994982765e+00,-2.932193974722475449e+00,2.912777370113129871e-01,2.255218236041819591e+00,1.327095364989902215e+00,-7.874539800394522171e-01,-1.632709193565714534e+00
5.308441180384921854e-01,3.942321662386499526e+01,1.759113210077671496e+01,3.632074489197694156e+00,-2.975680536895563222e+00,-2.919934245829118868e+00,3.172163923378711337e-01,2.262467854042643278e+00,1.307000357908752353e+00,-8.108250141078710005e-01,-1.631806137331101025e+00
5.313615099664048547e-01,3.953276847516946901e+01,1.760116804969812421e+01,3.604569866175650006e+00,-2.993836592609092850e+00,-2.907487462275612167e+00,3.431412310945038957e-01,2.269442369862825881e+00,1.286682087820532727e+00,-8.340423026503424042e-01,-1.630486515860328112e+00
5.318789018943176350e-01,3.964253560497861173e+01,1.761107458780741553e+01,3.576972471359751271e+00,-3.011886167524364666e+00,-2.894854006216274644e+00,3.690498587573708411e-01,2.276140368164744299e+00,1.266143446295902031e+00,-8.571007346870477273e-01,-1.628749887466858892e+00
5.323962938222304153e-01,3.975251789002369662e+01,1.762085102786339519e+01,3.549282683629266355e+00,-3.029828281196539130e+00,-2.882034273741207020e+00,3.949398742775305227e-01,2.282560464476985906e+00,1.245387370940695515e+00,-8.799952165928132120e-01,-1.626595917176639539e+00
5.329136857501431956e-01,3.986271520477962582e+01,1.763049668230601696e+01,3.521500886239706141e+00,-3.047661954429716324e+00,-2.869028674880243379e+00,4.208088703416914544e-01,2.288701305494646121e+00,1.224416844981092822e+00,-9.027206733244680370e-01,-1.624024377068515435e+00
5.334310776780558649e-01,3.997312742162597488e+01,1.764001086328188350e+01,3.493627466785842461e+00,-3.065386209357864100e+00,-2.855837633607890336e+00,4.466544336312175956e-01,2.294561569378718247e+00,1.203234896849459501e+00,-9.252720496432772501e-01,-1.621035146608312161e+00
5.339484696059687563e-01,4.008375441099751413e+01,1.764939288266867479e+01,3.465662817167318277e+00,-3.083000069524142184e+00,-2.842461587849221871e+00,4.724741450794565090e-01,2.300139966054611129e+00,1.181844599770821791e+00,-9.476443113325078160e-01,-1.617628212976583324e+00
5.344658615338814256e-01,4.019459604152383747e+01,1.765864205209856763e+01,3.437607333556950362e+00,-3.100502559958550286e+00,-2.828900989486782702e+00,4.982655801272805052e-01,2.305435237509746660e+00,1.160249071350043071e+00,-9.698324464100295250e-01,-1.613803671390025674e+00
5.349832534617942059e-01,4.030565218015888718e+01,1.766775768298061777e+01,3.409461416371516229e+00,-3.117892707254037887e+00,-2.815156304368398033e+00,5.240263089770471616e-01,2.310446158090308177e+00,1.138451473159554084e+00,-9.918314663361389449e-01,-1.609561725416552180e+00
5.355006453897069862e-01,4.041692269229935874e+01,1.767673908652209391e+01,3.381225470245283304e+00,-3.135169539640910052e+00,-2.801228012316011373e+00,5.497538968447318597e-01,2.315171534797059394e+00,1.116455010327821906e+00,-1.013636407216377489e+00,-1.604902687284034624e+00
5.360180373176197666e-01,4.052840744189276734e+01,1.768558557374878148e+01,3.352899904006092502e+00,-3.152332087059650956e+00,-2.787116607135469160e+00,5.754459042104089761e-01,2.319610207580296901e+00,1.094262931128429983e+00,-1.035242330999511129e+00,-1.599826978182717019e+00
5.365354292455324359e-01,4.064010629153487031e+01,1.769429645552426678e+01,3.324485130654058374e+00,-3.169379381232121595e+00,-2.772822596627265934e+00,6.010998870670272165e-01,2.323761049633906506e+00,1.071878526569795653e+00,-1.056644326670617584e+00,-1.594335128561281012e+00
5.370528211734452162e-01,4.075201910255646709e+01,1.770287104256815880e+01,3.295981567342892049e+00,-3.186310455731130364e+00,-2.758346502598270078e+00,6.267133971674665460e-01,2.327622967688525168e+00,1.049305129985549812e+00,-1.077837511439264873e+00,-1.588427778416583669e+00
5.375702131013579965e-01,4.086414573509953385e+01,1.771130864547329509e+01,3.267389635363854072e+00,-3.203124346048372484e+00,-2.743688860874425206e+00,6.522839822698778267e-01,2.331194902303819205e+00,1.026546116625574712e+00,-1.098817031922797227e+00,-1.582105677577064551e+00
5.380876050292707768e-01,4.097648604818274976e+01,1.771960857472189943e+01,3.238709760132318483e+00,-3.219820089660749840e+00,-2.728850221314415680e+00,6.778091863813170415e-01,2.334475828159866317e+00,1.003604903247683700e+00,-1.119578065324723593e+00,-1.575369685979812751e+00
5.386049969571834461e-01,4.108903989975652848e+01,1.772777014070072710e+01,3.209942371176930820e+00,-3.236396726095077003e+00,-2.713831147824296242e+00,7.032865499996893144e-01,2.337464754347651663e+00,9.804849477099369937e-01,-1.140115820608227581e+00,-1.568220773941298107e+00
5.391223888850963375e-01,4.120180714674739875e+01,1.773579265371514779e+01,3.181087902131380929e+00,-3.252853296991169429e+00,-2.698632218373083091e+00,7.287136103539891829e-01,2.340160724658673530e+00,9.571897485635977310e-01,-1.160425539664789341e+00,-1.560660022421760162e+00
5.396397808130090068e-01,4.131478764509150636e+01,1.774367542400219477e+01,3.152146790728870052e+00,-3.269188846163259221e+00,-2.683254025009364607e+00,7.540879016427612935e-01,2.342562817873654613e+00,9.337228446468101017e-01,-1.180502498477855156e+00,-1.552688623283293046e+00
5.401571727409217871e-01,4.142798124975803375e+01,1.775141776174261210e+01,3.123119478799058601e+00,-3.285402419659867679e+00,-2.667697173878803341e+00,7.794069552709732562e-01,2.344670148050367331e+00,9.100878146788052847e-01,-1.200342008281706674e+00,-1.544307879541546802e+00
5.406745646688345674e-01,4.154138781476149944e+01,1.775901897707182187e+01,3.094006412267746420e+00,-3.301493065821985873e+00,-2.651962285242675410e+00,8.046683000850762824e-01,2.346481864810569640e+00,8.862882768548615564e-01,-1.219939416715358771e+00,-1.535519205611138416e+00
5.411919565967473478e-01,4.165500719316370493e+01,1.776647838008988245e+01,3.064808041159127860e+00,-3.317459835339657825e+00,-2.636049993497351362e+00,8.298694626063931601e-01,2.347997153626041111e+00,8.623278884418684731e-01,-1.239290108971585980e+00,-1.526324127544700815e+00
5.417093485246600171e-01,4.176883923706504476e+01,1.777379528087041649e+01,3.035524819600639468e+00,-3.333301781306954759e+00,-2.619960947194743817e+00,8.550079672628279059e-01,2.349215236103751270e+00,8.382103453745333166e-01,-1.258389508941086365e+00,-1.516724283265616480e+00
5.422267404525729084e-01,4.188288379758517266e+01,1.778096898946848015e+01,3.006157205830453094e+00,-3.349017959275299994e+00,-2.603695809063728994e+00,8.800813366188215969e-01,2.350135370270103774e+00,8.139393818522476787e-01,-1.277233080351703354e+00,-1.506721422794385923e+00
5.427441323804855777e-01,4.199714072483295269e+01,1.778799881592740206e+01,2.976705662207609127e+00,-3.364607427305170706e+00,-2.587255256032561235e+00,9.050870916036004576e-01,2.350756850854320845e+00,7.895187699366309486e-01,-1.295816327902767906e+00,-1.496317408468704313e+00
5.432615243083983581e-01,4.211160986786624960e+01,1.779488407028462760e+01,2.947170655224642388e+00,-3.380069246016237816e+00,-2.570639979252185903e+00,9.300227517378116815e-01,2.351079009570928857e+00,7.649523191496190311e-01,-1.314134798394612780e+00,-1.485514215157152762e+00
5.437789162363111384e-01,4.222629107464025111e+01,1.780162406257646168e+01,2.917552655523042660e+00,-3.395402478635757504e+00,-2.553850684120639869e+00,9.548858353582601044e-01,2.351101215401337985e+00,7.402438760723784039e-01,-1.332184081853045043e+00,-1.474313930466607303e+00
5.442963081642239187e-01,4.234118419194606986e+01,1.780821810284181339e+01,2.887852137911120831e+00,-3.410606191045466584e+00,-2.536888090308313082e+00,9.796738598411263155e-01,2.350822874874556323e+00,7.153973239447011245e-01,-1.349959812649076829e+00,-1.462718754943276522e+00
5.448137000921365880e-01,4.245628906533836044e+01,1.781466550112493152e+01,2.858069581384561797e+00,-3.425679451826805000e+00,-2.519752931784211558e+00,1.004384341823407967e+00,2.350243432346998951e+00,6.904165822651048279e-01,-1.367457670613705822e+00,-1.450731002267403813e+00
5.453310920200494794e-01,4.257160553905205802e+01,1.782096556747702465e+01,2.828205469149676077e+00,-3.440621332304471203e+00,-2.502445956843235564e+00,1.029014797422586280e+00,2.349362370281399492e+00,6.653056063916416019e-01,-1.384673382147742160e+00,-1.438353099441657346e+00
5.458484839479621487e-01,4.268713345590897035e+01,1.782711761195693612e+01,2.798260288649154326e+00,-3.455430906588428996e+00,-2.484967928134378834e+00,1.053562742454681844e+00,2.348179209524860589e+00,6.400683871432806260e-01,-1.401602721326839829e+00,-1.425587586973184218e+00
5.463658758758749290e-01,4.280287265721364776e+01,1.783312094463074260e+01,2.768234531590442860e+00,-3.470107251614267696e+00,-2.467319622689881697e+00,1.078025692650592893e+00,2.346693509585983328e+00,6.147089504019258577e-01,-1.418241511001601118e+00,-1.412437119049288148e+00
5.468832678037877093e-01,4.291882298263838891e+01,1.783897487557028683e+01,2.738128693976831229e+00,-3.484649447181900506e+00,-2.449501831955416264e+00,1.102401163870646350e+00,2.344904868911114271e+00,5.892313567151663545e-01,-1.434585623892735473e+00,-1.398904463706817980e+00
5.474006597317004896e-01,4.303498427009765948e+01,1.784467871485072976e+01,2.707943276141115518e+00,-3.499056575992663287e+00,-2.431515361821224630e+00,1.126686672317480875e+00,2.342812925159720727e+00,5.636397008996514302e-01,-1.450630983681371555e+00,-1.384992502995234576e+00
5.479180516596131589e-01,4.315135635561230742e+01,1.785023177254702986e+01,2.677678782781810263e+00,-3.513327723684807058e+00,-2.413361032654172789e+00,1.150879734747263461e+00,2.340417355478837003e+00,5.379381116450387967e-01,-1.466373566094470782e+00,-1.370704233133259509e+00
5.484354435875259393e-01,4.326793907316299226e+01,1.785563335872943824e+01,2.647335723001987162e+00,-3.527461978867396208e+00,-2.395039679330805527e+00,1.174977868679212056e+00,2.337717876776680193e+00,5.121307511186299344e-01,-1.481809399985404507e+00,-1.356042764659279865e+00
5.489528355154387196e-01,4.338473225453252269e+01,1.786088278345786762e+01,2.616914610350867587e+00,-3.541458433152473440e+00,-2.376552151271425384e+00,1.198978592603269222e+00,2.334714245995313853e+00,4.862218145707395411e-01,-1.496934568409490351e+00,-1.341011322575379472e+00
5.494702274433514999e-01,4.350173572913826803e+01,1.786597935677531268e+01,2.586415962867868679e+00,-3.555316181185705027e+00,-2.357899312475054465e+00,1.222879426186215923e+00,2.331406260382447027e+00,4.602155299405903399e-01,-1.511745209694761671e+00,-1.325613246485017438e+00
5.499876193712641692e-01,4.361894932385341406e+01,1.787092238870018335e+01,2.555840303129370383e+00,-3.569034320675350536e+00,-2.339082041555440306e+00,1.246677890475994088e+00,2.327793757762360194e+00,4.341161574629504027e-01,-1.526237518507790103e+00,-1.309851990724423265e+00
5.505050112991770606e-01,4.373637286281826420e+01,1.787571118921765390e+01,2.525188158297971164e+00,-3.582611952419671120e+00,-2.320101231777943251e+00,1.270371508104418234e+00,2.323876616805913731e+00,4.079279892753024939e-01,-1.540407746914674192e+00,-1.293731124487583983e+00
5.510224032270897299e-01,4.385400616724002987e+01,1.788034506826990011e+01,2.494460060174561455e+00,-3.596048180332605426e+00,-2.300957791097514082e+00,1.293957803488015701e+00,2.319654757299682402e+00,3.816553490258356440e-01,-1.554252205437015810e+00,-1.277254331944982280e+00
5.515397951550025102e-01,4.397184905518285802e+01,1.788482333574538785e+01,2.463656545252796093e+00,-3.609342111467947589e+00,-2.281652642197523395e+00,1.317434303027339659e+00,2.315128140414200342e+00,3.553025914819081255e-01,-1.567767264103146596e+00,-1.260425412355930863e+00
5.520571870829152905e-01,4.408990134134661787e+01,1.788914530146703186e+01,2.432778154776368496e+00,-3.622492856041770626e+00,-2.262186722529643035e+00,1.340798535304400740e+00,2.310296768971269454e+00,3.288741021392922459e-01,-1.580949353494292664e+00,-1.243248280174571452e+00
5.525745790108280708e-01,4.420816283683575421e+01,1.789331027517944506e+01,2.401825434798704251e+00,-3.635499527453406543e+00,-2.242560984354640130e+00,1.364048031278608963e+00,2.305160687710505751e+00,3.023742968319536040e-01,-1.593794965786099471e+00,-1.225726965149636749e+00
5.530919709387407401e-01,4.432663333995184018e+01,1.789731756670968110e+01,2.370798939060968280e+00,-3.648361241227495277e+00,-2.222776396523578057e+00,1.387180322747000316e+00,2.299719984459055233e+00,2.758076225994002262e-01,-1.606300658527333169e+00,-1.207865615774990964e+00
5.536093628666536315e-01,4.444531233974657169e+01,1.790116648870749216e+01,2.339699319033650582e+00,-3.661077079935584955e+00,-2.202833999107954632e+00,1.410192886369184828e+00,2.293974811824281979e+00,2.491785891489189386e-01,-1.618463127376609467e+00,-1.189668559924848212e+00
5.541267547945663008e-01,4.456419940354773956e+01,1.790485634456230102e+01,2.308527197385623175e+00,-3.673646140829777806e+00,-2.182734823660469115e+00,1.433083220977904082e+00,2.287925334654199450e+00,2.224916971397813692e-01,-1.630279059155621990e+00,-1.171140075706347483e+00
5.546441467224790811e-01,4.468329422421764008e+01,1.790838643515622408e+01,2.277283160542820539e+00,-3.686067540723245273e+00,-2.162479891055753889e+00,1.455848854761614408e+00,2.281571745558651276e+00,1.957514522363292819e-01,-1.641745165080983782e+00,-1.152284489880652796e+00
5.551615386503918614e-01,4.480259649240191067e+01,1.791175606270792997e+01,2.245967800130247660e+00,-3.698340400523089766e+00,-2.142070237516619624e+00,1.478487320405011518e+00,2.274914281595444177e+00,1.689623862907899121e-01,-1.652858229206610075e+00,-1.133106246252417071e+00
5.556789305783046418e-01,4.492210589632927054e+01,1.791496453072111805e+01,2.214581712964220905e+00,-3.710463845279253103e+00,-2.121506914573293656e+00,1.500996155360196482e+00,2.267953224269021462e+00,1.421290564336106788e-01,-1.663615109132726921e+00,-1.113609903816820790e+00
5.561963225062173111e-01,4.504182212161718724e+01,1.791801114393564021e+01,2.183125501044766104e+00,-3.722437004234218527e+00,-2.100790989022260469e+00,1.523372902118970140e+00,2.260688899528155105e+00,1.152560441633924682e-01,-1.674012736710181359e+00,-1.093800134909980848e+00
5.567137144341302024e-01,4.516174485108382441e+01,1.792089520828124449e+01,2.151599771548069917e+00,-3.734259010873548945e+00,-2.079923542884640764e+00,1.545615108486328104e+00,2.253121677762632391e+00,8.834795443634232970e-02,-1.684048118740086863e+00,-1.073681723362671425e+00
5.572311063620428717e-01,4.528187376456560997e+01,1.792361603083389454e+01,2.120005136819147928e+00,-3.745929002977200550e+00,-2.058905673364217037e+00,1.567720327855042672e+00,2.245251973798978007e+00,6.140941475537656236e-02,-1.693718337668756568e+00,-1.053259562657453463e+00
5.577484982899556520e-01,4.540220853874161833e+01,1.792617291977479255e+01,2.088342214364443894e+00,-3.757446122671710409e+00,-2.037738492804913371e+00,1.589686119481529936e+00,2.237080246895142288e+00,3.444507425863932437e-02,-1.703020552278008415e+00,-1.032538654089038443e+00
5.582658902178684324e-01,4.552274884696337409e+01,1.792856518435193180e+01,2.056611626844707885e+00,-3.768809516483143884e+00,-2.016423128647963914e+00,1.611510048762762715e+00,2.228607000734239563e+00,7.459602807724174944e-03,-1.711951998370739414e+00,-1.011524104928101853e+00
5.587832821457812127e-01,4.564349435909110042e+01,1.793079213484435641e+01,2.024814002067868213e+00,-3.780018335390892936e+00,-1.994960723388577550e+00,1.633189687514423394e+00,2.219832783417267308e+00,-1.954230992463779071e-02,-1.720509989451851629e+00,-9.902211265883694713e-01
5.593006740736938820e-01,4.576444474133599272e+01,1.793285308252896471e+01,1.992949972982054119e+00,-3.791071734882274225e+00,-1.973352434532205990e+00,1.654722614250190293e+00,2.210758187454846979e+00,-4.655595536729001394e-02,-1.728691917404486356e+00,-9.686350327970728591e-01
5.598180660016067733e-01,4.588559965610865277e+01,1.793474733964999501e+01,1.961020177668679754e+00,-3.801968875007957660e+00,-1.951599434550352230e+00,1.676106414462220418e+00,2.201383849757954536e+00,-7.357660696384460408e-02,-1.736495253161590702e+00,-9.467712377687171887e-01
5.603354579295194426e-01,4.600695876187327826e+01,1.793647421939110131e+01,1.929025259335737985e+00,-3.812708920438176552e+00,-1.929702910836023966e+00,1.697338680902722885e+00,2.191710451627697509e+00,-1.005995210862243860e-01,-1.743917547372774823e+00,-9.246352543822631276e-01
5.608528498574322230e-01,4.612852171300853854e+01,1.793803303585005793e+01,1.896965866311031590e+00,-3.823291040519809947e+00,-1.907664065658641661e+00,1.718417013866813781e+00,2.181738718744044458e+00,-1.276199379487908403e-01,-1.750956431066535979e+00,-9.022326923615335836e-01
5.613702417853448923e-01,4.625028815967392859e+01,1.793942310401608253e+01,1.864842652035683113e+00,-3.833714409334217255e+00,-1.885484116118638642e+00,1.739339021476414837e+00,2.171469421153617407e+00,-1.546330825227625883e-01,-1.757609616307755251e+00,-8.795692564590839035e-01
5.618876337132577836e-01,4.637225774768270981e+01,1.794064373974978466e+01,1.832656275057604311e+00,-3.843978205755945066e+00,-1.863164294101531615e+00,1.760102319965419104e+00,2.160903373256447768e+00,-1.816341654512020343e-01,-1.763874896850552876e+00,-8.566507446433094808e-01
5.624050256411704529e-01,4.649443011838043560e+01,1.794169425976573962e+01,1.800407399025215405e+00,-3.854081613512194249e+00,-1.840705846231664777e+00,1.780704533965921099e+00,2.150041433791784140e+00,-2.086183839643156457e-01,-1.769750148786429778e+00,-8.334830462889999403e-01
5.629224175690832332e-01,4.661680490853022008e+01,1.794257398161767014e+01,1.768096692681095483e+00,-3.864023821243165457e+00,-1.818110033825401484e+00,1.801143296795728821e+00,2.138884505822853832e+00,-2.355809227953464813e-01,-1.775233331187766606e+00,-8.100721403711089730e-01
5.634398094969960136e-01,4.673938175020344232e+01,1.794328222368626413e+01,1.735724829855906481e+00,-3.873804022563158700e+00,-1.795378132844008157e+00,1.821416250746929366e+00,2.127433536720688245e+00,-2.625169550967610954e-01,-1.780322486746608757e+00,-7.864240936619870670e-01
5.639572014249087939e-01,4.686216027067695933e+01,1.794381830516960719e+01,1.703292489462311154e+00,-3.883421416122532221e+00,-1.772511433846030382e+00,1.841521047375690223e+00,2.115689518146917081e+00,-2.894216433569740676e-01,-1.785015742408792461e+00,-7.625450589318762962e-01
5.644745933528214632e-01,4.698514009233624478e+01,1.794418154607622284e+01,1.670800355489050038e+00,-3.892875205670452754e+00,-1.749511241939278428e+00,1.861455347793193882e+00,2.103653486035590436e+00,-3.162901403174660508e-01,-1.789311310003384614e+00,-7.384412731527856266e-01
5.649919852807343545e-01,4.710832083258478775e+01,1.794437126722077736e+01,1.638249116995065258e+00,-3.902164600118483317e+00,-1.726378876732343359e+00,1.881216822957770152e+00,2.091326520573988379e+00,-3.431175898903919830e-01,-1.793207486867445466e+00,-7.141190557056631416e-01
5.655093772086470238e-01,4.723170210375917577e+01,1.794438679022234240e+01,1.605639468103849499e+00,-3.911288813604949510e+00,-1.703115672285769877e+00,1.900803153968122050e+00,2.078709746182481943e+00,-3.698991280765300260e-01,-1.796702656466103498e+00,-6.895848065910022973e-01
5.660267691365598042e-01,4.735528351305091377e+01,1.794422743750534366e+01,1.572972107997718805e+00,-3.920247065560173105e+00,-1.679722977062672484e+00,1.920212032357823340e+00,2.065804331493334978e+00,-3.966298838838219210e-01,-1.799795289007964483e+00,-6.648450046426506166e-01
5.665441610644725845e-01,4.747906466243365742e+01,1.794389253230307801e+01,1.540247740912370489e+00,-3.929038580772471700e+00,-1.656202153879050787e+00,1.939441160390878105e+00,2.052611489328582284e+00,-4.233049802462043321e-01,-1.802483942055828514e+00,-6.399062057450988217e-01
5.670615529923853648e-01,4.760304514859703318e+01,1.794338139866388815e+01,1.507467076131429495e+00,-3.937662589455006135e+00,-1.632554579853592536e+00,1.958488251358508681e+00,2.039132476676871697e+00,-4.499195349429780943e-01,-1.804767261132734557e+00,-6.147750410540209209e-01
5.675789449202980341e-01,4.772722456288629189e+01,1.794269336145993776e+01,1.474630827981145753e+00,-3.946118327313429486e+00,-1.608781646357082540e+00,1.977351029877083777e+00,2.025368594669330502e+00,-4.764686615185808050e-01,-1.806643980323320298e+00,-5.894582152201904846e-01
5.680963368482109255e-01,4.785160249124825071e+01,1.794182774639861933e+01,1.441739715825159696e+00,-3.954405035614361630e+00,-1.584884758961355722e+00,1.996027232187233214e+00,2.011321188554425987e+00,-5.029474702028265964e-01,-1.808112922870508177e+00,-5.639625046167139333e-01
5.686137287761235948e-01,4.797617851418294066e+01,1.794078388003657665e+01,1.408794464059472951e+00,-3.962521961254655611e+00,-1.560865337387893348e+00,2.014514606454070655e+00,1.996991647671875869e+00,-5.293510688315128387e-01,-1.809173001767504951e+00,-5.382947555696756536e-01
5.691311207040363751e-01,4.810095220670196170e+01,1.793956108979635644e+01,1.375795802107348420e+00,-3.970468356831521994e+00,-1.536724815455865700e+00,2.032810913068677117e+00,1.982381405425492904e+00,-5.556745637676014926e-01,-1.809823220345128325e+00,-5.124618825919972087e-01
5.696485126319491554e-01,4.822592313829235167e+01,1.793815870398567469e+01,1.342744464414494132e+00,-3.978243480713424152e+00,-1.512464641029873214e+00,2.050913924950654277e+00,1.967491939255112898e+00,-5.819130608227028878e-01,-1.810062672854449772e+00,-4.864708666207698817e-01
5.701659045598619358e-01,4.835109087288680740e+01,1.793657605181929426e+01,1.309641190444248426e+00,-3.985846597111815548e+00,-1.488086275967186456e+00,2.068821427851894601e+00,1.952324770607487547e+00,-6.080616661790806399e-01,-1.809890545044756882e+00,-4.603287532578516084e-01
5.706832964877746051e-01,4.847645496883995975e+01,1.793481246344355995e+01,1.276486724672911022e+00,-3.993276976153684377e+00,-1.463591196064585098e+00,2.086531220661500541e+00,1.936881464906202055e+00,-6.341154873120676827e-01,-1.809306114736840998e+00,-4.340426510138349903e-01
5.712006884156874964e-01,4.860201497891097233e+01,1.793286726996350566e+01,1.243281816585106281e+00,-4.000533893954924203e+00,-1.438980891004716600e+00,2.104041115711899224e+00,1.921163631520566240e+00,-6.600696339129766832e-01,-1.808308752391597718e+00,-4.076197295553029010e-01
5.717180803436001657e-01,4.872777045025151210e+01,1.793073980347262619e+01,1.210027220669423809e+00,-4.007616632694491088e+00,-1.414256864302153804e+00,2.121348939086038499e+00,1.905172923733600143e+00,-6.859192188123184319e-01,-1.806897921673958241e+00,-3.810672179555600891e-01
5.722354722715129460e-01,4.885372092440093184e+01,1.792842939708524241e+01,1.176723696413906728e+00,-4.014524480689423136e+00,-1.389420633248829251e+00,2.138452530925878836e+00,1.888911038708895873e+00,-7.116593589036626089e-01,-1.805073180012126910e+00,-3.543924029484977201e-01
5.727528641994257264e-01,4.897986593728641225e+01,1.792593538497150263e+01,1.143372008301903886e+00,-4.021256732470627426e+00,-1.364473728859243007e+00,2.155349745741914624e+00,1.872379717456624348e+00,-7.372851760677359145e-01,-1.802834179152156047e+00,-3.276026271860169592e-01
5.732702561273385067e-01,4.910620501922993952e+01,1.792325710239499870e+01,1.109972925807855670e+00,-4.027812688859513379e+00,-1.339417695815098730e+00,2.172038452723951352e+00,1.855580744798450255e+00,-7.627917980970972955e-01,-1.800180665707822092e+00,-3.007052874986410052e-01
5.737876480552511760e-01,4.923273769496107377e+01,1.792039388575300052e+01,1.076527223393256572e+00,-4.034191657045429480e+00,-1.314254092409584906e+00,2.188516536053009887e+00,1.838515949331511745e+00,-7.881743596211927549e-01,-1.797112481705842146e+00,-2.737078331595437231e-01
5.743050399831639563e-01,4.935946348363597735e+01,1.791734507261932663e+01,1.043035680502674811e+00,-4.040392950663927785e+00,-1.288984490491172696e+00,2.204781895214418697e+00,1.821187203391362752e+00,-8.134280030318938870e-01,-1.793629565126391601e+00,-2.466177641518674246e-01
5.748224319110767366e-01,4.948638189886229100e+01,1.791411000178982249e+01,1.009499081559945832e+00,-4.046415889875819794e+00,-1.263610475407047407e+00,2.220832445312037162e+00,1.803596423013972494e+00,-8.385478794094205490e-01,-1.789731950438954833e+00,-2.194426294394431487e-01
5.753398238389895170e-01,4.961349244873024134e+01,1.791068801333045357e+01,9.759182159644324006e-01,-4.052259801447075205e+00,-1.238133645946083217e+00,2.236666117383665942e+00,1.785745567896710906e+00,-8.635291494487400410e-01,-1.785419769133500978e+00,-1.921900252408221821e-01
5.758572157669021863e-01,4.974079463585002969e+01,1.790707844862804876e+01,9.422938780873455489e-01,-4.057924018829519142e+00,-1.212555614281349836e+00,2.252280858717636836e+00,1.767636641358313776e+00,-8.883669843864272497e-01,-1.780693250246955683e+00,-1.648675933066143795e-01
5.763746076948150776e-01,4.986828795739495490e+01,1.790328065044362660e+01,9.086268672682411562e-01,-4.063407882242352720e+00,-1.186878005912248124e+00,2.267674633170537746e+00,1.749271690297896420e+00,-9.130565669279278040e-01,-1.775552720885018143e+00,-1.374830192002172158e-01
5.768919996227277469e-01,4.999597190515076761e+01,1.789929396296838604e+01,8.749179878116228881e-01,-4.068710738754483636e+00,-1.161102459606221160e+00,2.282845421486105586e+00,1.730652805152982587e+00,-9.375930921752515523e-01,-1.769998606739297653e+00,-1.100440305819023745e-01
5.774093915506405272e-01,5.012384596557133420e+01,1.789511773188227650e+01,8.411680489835564600e-01,-4.073831942367676540e+00,-1.135230627339956833e+00,2.297791221615317347e+00,1.711782119856476214e+00,-9.619717685551785191e-01,-1.764031432599742821e+00,-8.255839549614774064e-02
5.779267834785533076e-01,5.025190961984001348e+01,1.789075130441520756e+01,8.073778650085143838e-01,-4.078770854100516985e+00,-1.109264174240265133e+00,2.312510049037599824e+00,1.692661811792723459e+00,-9.861878187478145819e-01,-1.757651822862426494e+00,-5.503392066243351088e-02
5.784441754064660879e-01,5.038016234393751347e+01,1.788619402941089120e+01,7.735482550662007295e-01,-4.083526842073197827e+00,-1.083204778524431866e+00,2.326999937083252146e+00,1.673294101752508478e+00,-1.010236480615678278e+00,-1.750860502032625776e+00,-2.747844976926350213e-02
5.789615673343787572e-01,5.050860360871524080e+01,1.788144525739330604e+01,7.396800432886596610e-01,-4.088099281593097878e+00,-1.057054131440273270e+00,2.341258937256958994e+00,1.653681253887156366e+00,-1.034113008133100031e+00,-1.743658295223248667e+00,1.001382283196683431e-04
5.794789592622916485e-01,5.063723287997579803e+01,1.787650434063573357e+01,7.057740587572030044e-01,-4.092487555241221209e+00,-1.030813937205552255e+00,2.355285119562593010e+00,1.633825575661487450e+00,-1.057812672316266633e+00,-1.736046128648538689e+00,2.769393080811299868e-02
5.799963511902043178e-01,5.076604961855841225e+01,1.787137063323249464e+01,6.718311354997328344e-01,-4.096691052959404722e+00,-1.004485912947182147e+00,2.369076572829054150e+00,1.613729417805938704e+00,-1.081330762153500658e+00,-1.728025030113146343e+00,5.529498357655060481e-02
5.805137431181170982e-01,5.089505328043093613e+01,1.786604349117324375e+01,6.378521124880729420e-01,-4.100709172138349956e+00,-9.780717886399259431e-01,2.382631405037306749e+00,1.593395174267628889e+00,-1.104662585536038577e+00,-1.719596129496482106e+00,8.289532196125004582e-02
5.810311350460298785e-01,5.102424331678840019e+01,1.786052227241991375e+01,6.038378336352567821e-01,-4.104541317706519088e+00,-9.515733070445673292e-01,2.395947743648676909e+00,1.572825282160385640e+00,-1.127803470189383983e+00,-1.710760659232430481e+00,1.104869429003156878e-01
5.815485269739426588e-01,5.115361917415671655e+01,1.785480633698627884e+01,5.697891477931775750e-01,-4.108186902219763681e+00,-9.249922236458303360e-01,2.409023735934153976e+00,1.552022221713869499e+00,-1.150748764604877739e+00,-1.701519954784332933e+00,1.380618165281137788e-01
5.820659189018553281e-01,5.128318029450349513e+01,1.784889504702012886e+01,5.357069087500829774e-01,-4.111645345951862929e+00,-8.983303065896885986e-01,2.421857549305030499e+00,1.530988516221620355e+00,-1.173493838971938930e+00,-1.691875455115351645e+00,1.656118878579020404e-01
5.825833108297682195e-01,5.141292611535406820e+01,1.784278776688807966e+01,5.015919752283903854e-01,-4.114916076985784876e+00,-8.715893366203975035e-01,2.434447371644545832e+00,1.509726731988173309e+00,-1.196034086110546735e+00,-1.681828703154083282e+00,1.931290784609547284e-01
5.831007027576808888e-01,5.154285606991373214e+01,1.783648386326301249e+01,4.674452108825903895e-01,-4.117998531305826049e+00,-8.447711070170986769e-01,2.446791411640771852e+00,1.488239478275230621e+00,-1.218364922404225892e+00,-1.671381346255598865e+00,2.206052881423501422e-01
5.836180946855936691e-01,5.167296958719739308e+01,1.782998270521405715e+01,4.332674842968970985e-01,-4.120892152890557547e+00,-8.178774235297026074e-01,2.458887899120739018e+00,1.466529407246575101e+00,-1.240481788733666102e+00,-1.660535136657614874e+00,2.480323966137139013e-01
5.841354866135064494e-01,5.180326609216260181e+01,1.782328366429935329e+01,3.990596689837206945e-01,-4.123596393806543858e+00,-7.909101043149169286e-01,2.470735085385504792e+00,1.444599213912471924e+00,-1.262380151410340323e+00,-1.649291931932257427e+00,2.754022651620322559e-01
5.846528785414192297e-01,5.193374500585203890e+01,1.781638611466127031e+01,3.648226433813639424e-01,-4.126110714302967608e+00,-7.638709798711520449e-01,2.482331243546711974e+00,1.422451636072527226e+00,-1.284055503111144914e+00,-1.637653695432885970e+00,3.027067383158423830e-01
5.851702704693318990e-01,5.206440574553942469e+01,1.780928943312432366e+01,3.305572908525116205e-01,-4.128434582906970185e+00,-7.367618929735308964e-01,2.493674668864013011e+00,1.400089454257952726e+00,-1.305503363812996698e+00,-1.625622496736378153e+00,3.299376455075242465e-01
5.856876623972446794e-01,5.219524772488193065e+01,1.780199299929573797e+01,2.962644996827417110e-01,-4.130567476519817482e+00,-7.095846986084000108e-01,2.504763679083701788e+00,1.377515491672777648e+00,-1.326719281727934074e+00,-1.613200512080711135e+00,3.570868027323303995e-01
5.862050543251574597e-01,5.232627035408106053e+01,1.779449619566856455e+01,2.619451630784856988e-01,-4.132508880514023986e+00,-6.823412639069352803e-01,2.515596614778844220e+00,1.354732614133773438e+00,-1.347698834239149823e+00,-1.600390024797841759e+00,3.841460142045616255e-01
5.867224462530702400e-01,5.245747301490170145e+01,1.778679839761511516e+01,2.276001778407379383e-01,-4.134258290065334407e+00,-6.550334693048123214e-01,2.526171863682238783e+00,1.331743766606694912e+00,-1.368437708991329771e+00,-1.587193644932402670e+00,4.111071441081101674e-01
5.872398381809829093e-01,5.258885505000851879e+01,1.777889896898945210e+01,1.932304435842071288e-01,-4.135815207096656287e+00,-6.276632037211972159e-01,2.536487848205148943e+00,1.308551935358476026e+00,-1.388931691141640057e+00,-1.573614163815454381e+00,4.379622163252077649e-01
5.877572301088958007e-01,5.272041583501517437e+01,1.777079729116233864e+01,1.588368665500778099e-01,-4.137179137373729887e+00,-6.002323618369646008e-01,2.546542960434958758e+00,1.285160051769497880e+00,-1.409176440817677456e+00,-1.559653965021394084e+00,4.647031988707321370e-01
5.882746220368084700e-01,5.285215474082397691e+01,1.776249274802428602e+01,1.244203577647544634e-01,-4.138349595270017112e+00,-5.727428499385052163e-01,2.556335616197817462e+00,1.261571088537937202e+00,-1.429167650826266733e+00,-1.545315538998247584e+00,4.913220559260381703e-01
5.887920139647212503e-01,5.298407113245706768e+01,1.775398472555490770e+01,8.998183296623224470e-02,-4.139326103918553379e+00,-5.451965858892198202e-01,2.565864256599299509e+00,1.237788061326117850e+00,-1.448901051728813449e+00,-1.530601494117538985e+00,5.178107537422089734e-01
5.893094058926340306e-01,5.311616436903373994e+01,1.774527261185213689e+01,5.552221258865328024e-02,-4.140108195270782332e+00,-5.175954989913039705e-01,2.575127348239992120e+00,1.213814028200368877e+00,-1.468372412780576175e+00,-1.515514555324760648e+00,5.441612640214961161e-01
5.898267978205468109e-01,5.324843380374825585e+01,1.773635579716148669e+01,2.104242174640552632e-02,-4.140695410155406542e+00,-4.899415298465413793e-01,2.584123383430577015e+00,1.189652089070211805e+00,-1.487577542864258806e+00,-1.500057562791645038e+00,5.703655672668824783e-01
5.903441897484594802e-01,5.338087878384745721e+01,1.772723367390544524e+01,-1.345660978206575376e-02,-4.141087298337233769e+00,-4.622366302162405072e-01,2.592850880406366798e+00,1.165305385126999438e+00,-1.506512291417824834e+00,-1.484233470570304192e+00,5.964156560996339840e-01
5.908615816763723716e-01,5.351349865060871025e+01,1.771790563671295260e+01,-4.797394757083861538e-02,-4.141283418576023223e+00,-4.344827628802336306e-01,2.601308383541319547e+00,1.140777098281928081e+00,-1.525172549356588414e+00,-1.468045345249193057e+00,6.223035385449215973e-01
5.913789736042850409e-01,5.364629273931737430e+01,1.770837108244903746e+01,-8.250865256331579856e-02,-4.141283338685331827e+00,-4.066819014950731614e-01,2.609494463561491173e+00,1.116070450603548814e+00,-1.543554249989493199e+00,-1.451496364610974865e+00,6.480212412853831871e-01
5.918963655321978212e-01,5.377926037924504499e+01,1.769862941024449299e+01,-1.170597810895498969e-01,-4.141086635591364029e+00,-3.788360304511822485e-01,2.617407717757997521e+00,1.091188703754558453e+00,-1.561653369929740132e+00,-1.434589816292149100e+00,6.735608128828552976e-01
5.924137574601106015e-01,5.391240089362715793e+01,1.768868002152571961e+01,-1.516263848837233752e-01,-4.140692895391823392e+00,-3.509471447292568658e-01,2.625046770199401802e+00,1.066135158428136886e+00,-1.579465929999567253e+00,-1.417329096444611025e+00,6.989143269679953807e-01
5.929311493880233819e-01,5.404571359964105426e+01,1.767852232004462820e+01,-1.862075111020878304e-01,-4.140101713414756190e+00,-3.230172497556753064e-01,2.632410271943590896e+00,1.040913153783609824e+00,-1.596987996129342502e+00,-1.399717708399005556e+00,7.240738853980238643e-01
5.934485413159360512e-01,5.417919780838392541e+01,1.766815571190869250e+01,-2.208022023411883028e-01,-4.139312694277408333e+00,-2.950483612570533598e-01,2.639496901249111627e+00,1.015526066881565992e+00,-1.614215680250880913e+00,-1.381759261329950972e+00,7.490316213824559366e-01
5.939659332438489425e-01,5.431285282485099231e+01,1.765757960561106898e+01,-2.554094966564803837e-01,-4.138325451945072508e+00,-2.670425051138585193e-01,2.646305363785979470e+00,9.899773121183439439e-01,-1.631145141185035508e+00,-1.363457468923084948e+00,7.737797025769018733e-01
5.944833251717616118e-01,5.444667794791327253e+01,1.764679341206085894e+01,-2.900284275811690904e-01,-4.137139609789941552e+00,-2.390017172132248846e-01,2.652834392845933031e+00,9.642703406600237059e-01,-1.647772585523483047e+00,-1.344816148044019499e+00,7.983103341448126722e-01
5.950007170996743922e-01,5.458067247029611480e+01,1.763579654461344859e+01,-3.246580241455702120e-01,-4.135754800649961815e+00,-2.109280433007190703e-01,2.659082749552188929e+00,9.384086398756910086e-01,-1.664094268504848984e+00,-1.325839217409044757e+00,8.226157617873872674e-01
5.955181090275871725e-01,5.471483567855704422e+01,1.762458841910097718e+01,-3.592973108966281970e-01,-4.134170666887685641e+00,-1.828235388313608212e-01,2.665049223068627793e+00,9.123957327702534315e-01,-1.680106494884993529e+00,-1.306530696257780289e+00,8.466882747413786436e-01
5.960355009554999528e-01,5.484916685306416184e+01,1.761316845386290808e+01,-3.939453079178902861e-01,-4.132386860449123844e+00,-1.546902688196488684e-01,2.670732630808470454e+00,8.862351774165818652e-01,-1.695805619801605379e+00,-1.286894703027608777e+00,8.705202087450125692e-01
5.965528928834126221e-01,5.498366526797433096e+01,1.760153606977669583e+01,-4.286010308497698595e-01,-4.130403042922605295e+00,-1.265303076887319689e-01,2.676131818642408344e+00,8.599305663870994154e-01,-1.711188049633020736e+00,-1.266935454029985086e+00,8.941039489719022626e-01
5.970702848113255135e-01,5.511833019121164057e+01,1.758969069028857390e+01,-4.632634909101980281e-01,-4.128218885597624954e+00,-9.834573911864186169e-02,2.681245661106210321e+00,8.334855261847504693e-01,-1.726250242851315564e+00,-1.246657262128565868e+00,9.174319329330258288e-01
5.975876767392381828e-01,5.525316088444547091e+01,1.757763174144444562e+01,-4.979316949155001559e-01,-4.125834069523708791e+00,-7.013865589372492160e-02,2.686073061607777035e+00,8.069037166734677191e-01,-1.740988710869598055e+00,-1.226064535419251422e+00,9.404966533466554424e-01
5.981050686671509631e-01,5.538815660306929090e+01,1.756535865192087442e+01,-5.326046453017961868e-01,-4.123248285569262706e+00,-4.191115974902281938e-02,2.690612952633688160e+00,7.801888305079105468e-01,-1.755400018883629620e+00,-1.205161775911968158e+00,9.632906609764395611e-01
5.986224605950636324e-01,5.552331659617877335e+01,1.755287085305619499e+01,-5.672813401465428562e-01,-4.120461234480436552e+00,-1.366536121591921393e-02,2.694864295955190503e+00,7.533445925627687556e-01,-1.769480786707615438e+00,-1.183953578214415048e+00,9.858065674373892584e-01
5.991398525229765237e-01,5.565864010655058536e+01,1.754016777888171674e+01,-6.019607731905880499e-01,-4.117472626939975733e+00,1.459662053325061493e-02,2.698826082833671425e+00,7.263747593613455455e-01,-1.783227689604312438e+00,-1.162444628217552456e+00,1.008037047969997824e+00
5.996572444508891930e-01,5.579412637062060298e+01,1.752724886615306232e+01,-6.366419338603888090e-01,-4.114282183626089662e+00,4.287265784134663971e-02,2.702497334225581582e+00,6.992831185036910702e-01,-1.796637459109322377e+00,-1.140639701783048077e+00,1.029974844182288241e+00
6.001746363788019734e-01,5.592977461846290765e+01,1.751411355438156647e+01,-6.713238072907771192e-01,-4.110889635271298914e+00,7.116061472363632845e-02,2.705877100986842088e+00,6.720734880939840394e-01,-1.809706883849711900e+00,-1.118543663432439939e+00,1.051612766760013695e+00
6.006920283067147537e-01,5.606558407376810038e+01,1.750076128586582414e+01,-7.060053743478613697e-01,-4.107294722721308133e+00,9.945834702573763675e-02,2.708964464076701439e+00,6.447497161674858868e-01,-1.822432810356808375e+00,-1.096161465038274052e+00,1.072943698144765978e+00
6.012094202346275340e-01,5.620155395382217023e+01,1.748719150572333447e+01,-7.406856116524059841e-01,-4.103497196993858509e+00,1.277637025825733019e-01,2.711758534761069761e+00,6.173156801168027119e-01,-1.834812143873296941e+00,-1.073498144517000874e+00,1.093960595180198503e+00
6.017268121625402033e-01,5.633768346948512828e+01,1.747340366192224792e+01,-7.753634916034797264e-01,-4.099496819337594467e+00,1.560745213781631335e-01,2.714258454815312138e+00,5.897752861176100980e-01,-1.846841849154539972e+00,-1.050558824523769141e+00,1.114656491726232268e+00
6.022442040904530947e-01,5.647397182516998271e+01,1.745939720531319850e+01,-8.100379824025107922e-01,-4.095293361290921474e+00,1.843886357063703185e-01,2.716463396726516155e+00,5.621324685537414378e-01,-1.858518951264176433e+00,-1.027348711149015603e+00,1.135024501241340467e+00
6.027615960183657640e-01,5.661041821882121639e+01,1.744517158966131376e+01,-8.447080480775492894e-01,-4.090886604740877175e+00,2.127038703324372060e-01,2.718372563895214533e+00,5.343911894417926467e-01,-1.869840536363919448e+00,-1.003873092616994978e+00,1.155057819332776070e+00
6.032789879462785443e-01,5.674702184189408882e+01,1.743072627167822475e+01,-8.793726485080695099e-01,-4.086276341981984750e+00,2.410180426555765809e-01,2.719985190836585076e+00,5.065554378549805836e-01,-1.880803752497673731e+00,-9.801373379860236490e-01,1.174749726274949779e+00
6.037963798741913246e-01,5.688378187933322749e+01,1.741606071105429976e+01,-9.140307394499078697e-01,-4.081462375775127605e+00,2.693289628723029017e-01,2.721300543381110604e+00,4.786292293465753689e-01,-1.891405810369843010e+00,-9.561468958507041149e-01,1.194093589495726082e+00
6.043137718021041049e-01,5.702069750955179472e+01,1.740117437049088522e+01,-9.486812725606845742e-01,-4.076444519406406286e+00,2.976344341407698435e-01,2.722317918874705089e+00,4.506166053726334830e-01,-1.901643984117920239e+00,-9.319072930459012527e-01,1.213082866030819496e+00
6.048311637300167742e-01,5.715776790441034905e+01,1.738606671573272777e+01,-9.833231954254757490e-01,-4.071222596746014943e+00,3.259322527459387331e-01,2.723036646378309555e+00,4.225216327142113926e-01,-1.911515612079315751e+00,-9.074241333526276154e-01,1.231711104946183521e+00
6.053485556579296656e-01,5.729499222919615420e+01,1.737073721560044959e+01,-1.017955451582916560e+00,-4.065796442307091141e+00,3.542202082657128770e-01,2.723456086866950621e+00,3.943484028989204804e-01,-1.921018097552451565e+00,-8.827030962057116348e-01,1.249971949728469589e+00
6.058659475858423349e-01,5.743236964260191968e+01,1.735518534202317298e+01,-1.052576980551503061e+00,-4.060165901304607416e+00,3.824960837378601486e-01,2.723575633428268361e+00,3.661010316220083549e-01,-1.930148909552073189e+00,-8.577499354034118229e-01,1.267859140643448512e+00
6.063833395137551152e-01,5.756989929670538686e+01,1.733941057007121600e+01,-1.087186717856417628e+00,-4.054330829714213991e+00,4.107576558279801837e-01,2.723394711460506823e+00,3.377836581667013061e-01,-1.938905583558858226e+00,-8.325704778187471566e-01,1.285366517062552782e+00
6.069007314416678955e-01,5.770758033694819034e+01,1.732341237798893019e+01,-1.121783595056520033e+00,-4.048291094331124995e+00,4.390026949982244187e-01,2.722912778869973849e+00,3.094004448241074456e-01,-1.947285722263228713e+00,-8.071706221128002179e-01,1.302488019757360727e+00
6.074181233695806759e-01,5.784541190211525929e+01,1.730719024722762001e+01,-1.156366539771780610e+00,-4.042046572828985163e+00,4.672289656770032273e-01,2.722129326267966665e+00,2.809555763124385042e-01,-1.955286996303447378e+00,-7.815563374497956906e-01,1.319217693162167748e+00
6.079355152974933452e-01,5.798339312431409809e+01,1.729074366247857952e+01,-1.190934475711026286e+00,-4.035597153818732963e+00,4.954342264295621412e-01,2.721043877167160119e+00,2.524532591956754057e-01,-1.962907144997944275e+00,-7.557336622140389260e-01,1.335549687604563385e+00
6.084529072254062365e-01,5.812152312895425155e+01,1.727407211170621792e+01,-1.225486322700056308e+00,-4.028942736907473510e+00,5.236162301294846610e-01,2.719655988177466899e+00,2.238977213016213330e-01,-1.970143977071917352e+00,-7.297087027286890404e-01,1.351478261504065248e+00
6.089702991533189058e-01,5.825980103472630844e+01,1.725717508618135909e+01,-1.260020996709967589e+00,-4.022083232757368343e+00,5.517727241309826614e-01,2.717965249201365285e+00,1.952932111394649617e-01,-1.976995371378144073e+00,-7.034876319764676866e-01,1.366997783538719702e+00
6.094876910812316861e-01,5.839822595358187129e+01,1.724005208051452698e+01,-1.294537409886048263e+00,-4.015018563144473696e+00,5.799014504422730365e-01,2.715971283628674904e+00,1.666439973165814159e-01,-1.983459277612085181e+00,-6.770766883220448173e-01,1.382102734779817155e+00
6.100050830091443554e-01,5.853679699071263087e+01,1.722270259268947257e+01,-1.329034470576784699e+00,-4.007748661017645375e+00,6.080001458996684427e-01,2.713673748530829322e+00,1.379543679549204427e-01,-1.989533717021213954e+00,-6.504821742364509385e-01,1.396787710794572979e+00
6.105224749370572468e-01,5.867551324453015837e+01,1.720512612409670083e+01,-1.363511083363365683e+00,-4.000273470557390354e+00,6.360665423426867804e-01,2.711072334854586874e+00,1.092286301066869303e-01,-1.995216783108609393e+00,-6.237104550232043243e-01,1.411047423716877081e+00
6.110398668649699161e-01,5.881437380664518599e+01,1.718732217956718955e+01,-1.397966149089389987e+00,-3.992592947234760992e+00,6.640983667899580389e-01,2.708166767615225456e+00,8.047110916953892357e-02,-2.000506642330775797e+00,-5.967679575463973318e-01,1.424876704286024198e+00
6.115572587928826964e-01,5.895337776184762646e+01,1.716929026740613295e+01,-1.432398564891083081e+00,-3.984707057870212399e+00,6.920933416161563212e-01,2.704956806089194643e+00,5.168614830106377234e-02,-2.005401534789753804e+00,-5.696611689605011186e-01,1.438270503853555038e+00
6.120746507207954767e-01,5.909252418808591756e+01,1.715102989942686662e+01,-1.466807224227683726e+00,-3.976615780692487778e+00,7.200491847296952574e-01,2.701442244006234006e+00,2.287810783280530558e-02,-2.009899774919436943e+00,-5.423966354421403402e-01,1.451223896358037946e+00
6.125920426487082571e-01,5.923181215644685693e+01,1.713254059098486337e+01,-1.501191016912269305e+00,-3.968319105397495328e+00,7.479636097514053006e-01,2.697622909740966968e+00,-5.948635316381345461e-03,-2.013999752166172552e+00,-5.149809609236473129e-01,1.463732080267942326e+00
6.131094345766209264e-01,5.937124073113538003e+01,1.711382186101182512e+01,-1.535548829142897365e+00,-3.959817033207185588e+00,7.758343261940789937e-01,2.693498666503952421e+00,-3.478968822753625290e-02,-2.017699931663598178e+00,-4.874208058284790201e-01,1.475790380492521647e+00
6.136268265045338177e-01,5.951080896945454413e+01,1.709487323204989195e+01,-1.569879543534129951e+00,-3.951109576928411915e+00,8.036590396429597050e-01,2.689069412532190118e+00,-6.364064256943002817e-02,-2.020998854901723263e+00,-4.597228858084405623e-01,1.487394250260727357e+00
6.141442184324464870e-01,5.965051592178480888e+01,1.707569423028602529e+01,-1.604182039148711603e+00,-3.942196761011854012e+00,8.314354519369708818e-01,2.684335081279139334e+00,-9.249707518683036866e-02,-2.023895140390278957e+00,-4.318939704829125592e-01,1.498539272968132607e+00
6.146616103603592673e-01,5.979036063156468828e+01,1.705628438558634841e+01,-1.638455191529903487e+00,-3.933078621610841985e+00,8.591612613510988261e-01,2.679295641604130918e+00,-1.213545486896185910e-01,-2.026387484316293008e+00,-4.039408821796686144e-01,1.509221163991931292e+00
6.151790022882720477e-01,5.993034213527029408e+01,1.703664323153073923e+01,-1.672697872733890367e+00,-3.923755206640272331e+00,8.868341627794589233e-01,2.673951097961315693e+00,-1.502086120422678750e-01,-2.028474661195951434e+00,-3.758704946777602363e-01,1.519435772473940460e+00
6.156963942161848280e-01,6.007045946239522749e+01,1.701677030544747993e+01,-1.706908951362583249e+00,-3.914226575835482169e+00,9.144518479193031180e-01,2.668301490588032454e+00,-1.790548011539676576e-01,-2.030155524520658616e+00,-3.476897319521836671e-01,1.529179083071594558e+00
6.162137861440974973e-01,6.021071163543093974e+01,1.699666514844796694e+01,-1.741087292596882996e+00,-3.904492800811128816e+00,9.420120054560270351e-01,2.662346895692675020e+00,-2.078886394694190454e-01,-2.031429007397416164e+00,-3.194055669203317294e-01,1.538447217677074264e+00
6.167311780720103886e-01,6.035109766984680846e+01,1.697632730546158797e+01,-1.775231758230178425e+00,-3.894553965120056471e+00,9.695123212489793474e-01,2.656087425641982858e+00,-2.367056385601429280e-01,-2.032294123183381984e+00,-2.910250201903401557e-01,1.547236437104351658e+00
6.172485699999230579e-01,6.049161657406970249e+01,1.695575632527073040e+01,-1.809341206702080207e+00,-3.884410164312218416e+00,9.969504785180942630e-01,2.649523229147852987e+00,-2.655012987162861382e-01,-2.032749966114710816e+00,-2.625551588113850254e-01,1.555543142744294061e+00
6.177659619278358383e-01,6.063226734946515961e+01,1.693495176054577200e+01,-1.843414493132836451e+00,-3.874061505993514842e+00,1.024324158031699072e+00,2.642654491453572341e+00,-2.942711095392971377e-01,-2.032795711929687776e+00,-2.340030950255591602e-01,1.563363878187907563e+00
6.182833538557486186e-01,6.077304899031657470e+01,1.691391316788034871e+01,-1.877450469357629714e+00,-3.863508109884718600e+00,1.051631038294835285e+00,2.635481434519541200e+00,-3.230105505348079831e-01,-2.032430618486011475e+00,-2.053759850219363248e-01,1.570695330817403867e+00
6.188007457836613989e-01,6.091396048380639172e+01,1.689264010782654779e+01,-1.911447983961666264e+00,-3.852750107880313912e+00,1.078868795738856523e+00,2.628004317208434415e+00,-3.517150917064835181e-01,-2.031654026372423871e+00,-1.766810276921484402e-01,1.577534333365499641e+00
6.193181377115740682e-01,6.105500080999569690e+01,1.687113214493040658e+01,-1.945405882315212942e+00,-3.841787644107438560e+00,1.106035104911605282e+00,2.620223435469892337e+00,-3.803801941501265826e-01,-2.030465359514556756e+00,-1.479254633881119663e-01,1.583877865442629984e+00
6.198355296394869596e-01,6.119616894180524724e+01,1.684938884776731527e+01,-1.979323006609307711e+00,-3.830620874984716817e+00,1.133127638668746107e+00,2.612139122524594015e+00,-4.090013106486536376e-01,-2.028864125775014404e+00,-1.191165726813350201e-01,1.589723055032238319e+00
6.203529215673996289e-01,6.133746384499507087e+01,1.682740978897772521e+01,-2.013198195891453324e+00,-3.819249969281193202e+00,1.160144068365722259e+00,2.603751749047857444e+00,-4.375738862673594909e-01,-2.026849917547691948e+00,-9.026167512434324358e-02,1.595067179954013925e+00
6.208703134953124092e-01,6.147888447814598578e+01,1.680519454530275780e+01,-2.047030286102107244e+00,-3.807675108175172962e+00,1.187082064050968055e+00,2.595061723352678040e+00,-4.660933589501441432e-01,-2.024422412346427169e+00,-6.136812801362223624e-02,1.599907669295338897e+00
6.213877054232251895e-01,6.162042979263907228e+01,1.678274269762011883e+01,-2.080818110110993047e+00,-3.795896485313149160e+00,1.213939294659605705e+00,2.586069491572238643e+00,-4.945551601159097199e-01,-2.021581373387769442e+00,-3.244332515477332812e-02,1.604242104810517322e+00
6.219050973511379699e-01,6.176209873263689332e+01,1.676005383098000578e+01,-2.114560497754188528e+00,-3.783914306868696009e+00,1.240713428208391589e+00,2.576775537841931030e+00,-5.229547152558835510e-01,-2.018326650168178915e+00,-3.494695629234101375e-03,1.608068222288317140e+00
6.224224892790506392e-01,6.190389023506397592e+01,1.673712753464109326e+01,-2.148256275871317289e+00,-3.771728791601299591e+00,1.267402131991366643e+00,2.567180384480709510e+00,-5.512874445313675764e-01,-2.014658179035238028e+00,2.547029743706175076e-02,1.611383912887238257e+00
6.229398812069634195e-01,6.204580322958730676e+01,1.671396340210675646e+01,-2.181904268343133779e+00,-3.759340170915328017e+00,1.294003072776445995e+00,2.557284592172107462e+00,-5.795487633720775023e-01,-2.010575983753377649e+00,5.444415810310143655e-02,1.614187224439100454e+00
6.234572731348761998e-01,6.218783663859712618e+01,1.669056103116127687e+01,-2.215503296129448074e+00,-3.746748688918870140e+00,1.320513917002917426e+00,2.547088760144544217e+00,-6.077340830751112311e-01,-2.006080176063634646e+00,8.341935884047613214e-02,1.616476362720438598e+00
6.239746650627889801e-01,6.232998937718782884e+01,1.666692002390619365e+01,-2.249052177307441447e+00,-3.733954602482632890e+00,1.346932330979861980e+00,2.536593526351185623e+00,-6.358388114045161466e-01,-2.001170956237779741e+00,1.123883417591797773e-01,1.618249692692051322e+00
6.244920569907016494e-01,6.247226035313818926e+01,1.664303998679686103e+01,-2.282549727110148474e+00,-3.720958181298882561e+00,1.373255981085346189e+00,2.525799567649292587e+00,-6.638583531913153646e-01,-1.995848613626680201e+00,1.413435198314567653e-01,1.619505739706540659e+00
6.250094489186145408e-01,6.261464846689307251e+01,1.661892053067886721e+01,-2.315994757965588402e+00,-3.707759707940253335e+00,1.399482533966751152e+00,2.514707599978921237e+00,-6.917881109343724244e-01,-1.990113527202848953e+00,1.702772781140471370e-01,1.620243190683867018e+00
6.255268408465272101e-01,6.275715261154365976e+01,1.659456127082485466e+01,-2.349386079535920935e+00,-3.694359477918714774e+00,1.425609656741749998e+00,2.503318378541239841e+00,-7.196234854015866045e-01,-1.983966166097349770e+00,1.991819749683179097e-01,1.620460895254992817e+00
6.260442327744399904e-01,6.289977167280881076e+01,1.656996182697121966e+01,-2.382722498757159357e+00,-3.680757799744432290e+00,1.451635017200361588e+00,2.491632697976205790e+00,-7.473598762318449662e-01,-1.977407090130878231e+00,2.280499432787279623e-01,1.620157866873507935e+00
6.265616247023527707e-01,6.304250452901516155e+01,1.654512182335512804e+01,-2.416002819878928509e+00,-3.666954994984691574e+00,1.477556284007652376e+00,2.479651392539736321e+00,-7.749926825373403272e-01,-1.970436950339052196e+00,2.568734916692445580e-01,1.619333283895192821e+00
6.270790166302655511e-01,6.318535005107972324e+01,1.652004088875133192e+01,-2.449225844505147798e+00,-3.652951398322740406e+00,1.503371126907821598e+00,2.467375336280357434e+00,-8.025173035069312899e-01,-1.963056489492115197e+00,2.856449057183065854e-01,1.617986490625903828e+00
6.275964085581782204e-01,6.332830710248941841e+01,1.649471865650944835e+01,-2.482390371634303428e+00,-3.638747357616738398e+00,1.529077216928568017e+00,2.454805443215301697e+00,-8.299291390094969412e-01,-1.955266542608678826e+00,3.143564491714205822e-01,1.616116998337097543e+00
6.281138004860911117e-01,6.347137453928296935e+01,1.646915476459111005e+01,-2.515495197700624352e+00,-3.624343233958641441e+00,1.554672226586812034e+00,2.441942667506107778e+00,-8.572235901983200623e-01,-1.947068037463902446e+00,3.430003651522959274e-01,1.613724486249714651e+00
6.286311924140037810e-01,6.361455121003194080e+01,1.644334885560728665e+01,-2.548539116615367472e+00,-3.609739401733080388e+00,1.580153830095132772e+00,2.428788003633621351e+00,-8.843960601158917800e-01,-1.938461995091783407e+00,3.715688773720018379e-01,1.610808802485891311e+00
6.291485843419165613e-01,6.375783595582187502e+01,1.641730057685575517e+01,-2.581520919808474979e+00,-3.594936248676302792e+00,1.605519703569126655e+00,2.415342486572563008e+00,-9.114419542993050793e-01,-1.929449530281834635e+00,4.000541913362412050e-01,1.607369964988852207e+00
6.296659762698293417e-01,6.390122760866413643e+01,1.639100957923801261e+01,-2.614439396511133662e+00,-3.579934175090213611e+00,1.630767526061826844e+00,2.401607188744113941e+00,-9.383566879204219280e-01,-1.920031845944422555e+00,4.284485226874523711e-01,1.603408169690284435e+00
6.301833681977421220e-01,6.404472495869784154e+01,1.636447550037971155e+01,-2.647293336416449705e+00,-3.564733577943926424e+00,1.655894996153451704e+00,2.387583150091252548e+00,-9.651358302705053127e-01,-1.910210096156100157e+00,4.567447042045559846e-01,1.598923949812290246e+00
6.307007601256547913e-01,6.418832681477721280e+01,1.633769800958953411e+01,-2.680081520029849784e+00,-3.549334880775732781e+00,1.680899804201044789e+00,2.373271482319265768e+00,-9.917748953543998880e-01,-1.899985579595498075e+00,4.849353224457595424e-01,1.593917936411254122e+00
6.312181520535676826e-01,6.433203200392506460e+01,1.631067678698527956e+01,-2.712802726561097000e+00,-3.533738525672537989e+00,1.705779638720158475e+00,2.358673361899480181e+00,-1.018269351783108068e+00,-1.889359736252804289e+00,5.130127358429267259e-01,1.588390869352420021e+00
6.317355439814803519e-01,6.447583935112292863e+01,1.628341151171118284e+01,-2.745455735938936215e+00,-3.517944965450733097e+00,1.730532193773426153e+00,2.343790001796772771e+00,-1.044614680621487324e+00,-1.878334094454058745e+00,5.409693133722328628e-01,1.582343662724946309e+00
6.322529359093931323e-01,6.461974767378123374e+01,1.625590186321498010e+01,-2.778039327622885413e+00,-3.501954664399855144e+00,1.755155168311900438e+00,2.328622652148790717e+00,-1.070806375268839261e+00,-1.866910271335785465e+00,5.687974357128440239e-01,1.575777405212458904e+00
6.327703278373059126e-01,6.476375577735889522e+01,1.622814752244456216e+01,-2.810552279606208792e+00,-3.485768098945888571e+00,1.779646265653888726e+00,2.313172600859197292e+00,-1.096839941479953229e+00,-1.855089973245978241e+00,5.964894965519438319e-01,1.568693360408085269e+00
6.332877197652186929e-01,6.490786245213367067e+01,1.620014817296386056e+01,-2.842993367610348709e+00,-3.469385758234064809e+00,1.804003193101508140e+00,2.297441174104823070e+00,-1.122710897526830953e+00,-1.842874996071343530e+00,6.240379040363550622e-01,1.561092967073917759e+00
6.338051116931313622e-01,6.505206647112234464e+01,1.617190350198820781e+01,-2.875361364470666814e+00,-3.452808144631244858e+00,1.828223661694834856e+00,2.281429736756788618e+00,-1.148414774500968516e+00,-1.830267225490853411e+00,6.514350823706140936e-01,1.552977839344938715e+00
6.343225036210442536e-01,6.519636658915139549e+01,1.614341320133903324e+01,-2.907655039713586742e+00,-3.436035774147822686e+00,1.852305386103723972e+00,2.265139692715553821e+00,-1.173947116756267839e+00,-1.817268637155575295e+00,6.786734735615891356e-01,1.544349766877382457e+00
6.348398955489569229e-01,6.534076154307723527e+01,1.611467696831804020e+01,-2.939873159324974505e+00,-3.419069176779249819e+00,1.876246084657175794e+00,2.248572485159979539e+00,-1.199303482492455331e+00,-1.803881296794840994e+00,7.057455393094969054e-01,1.535210714941577681e+00
6.353572874768697032e-01,6.548525005315750036e+01,1.608569450650062649e+01,-2.972014485710048781e+00,-3.401908896767017687e+00,1.900043479510467703e+00,2.231729596710248398e+00,-1.224479444479230406e+00,-1.790107360248639257e+00,7.326437630455685524e-01,1.525562824459195221e+00
6.358746794047823725e-01,6.562983082557160230e+01,1.605646552644886427e+01,-3.004077777844464059e+00,-3.384555492779290020e+00,1.923695296949781586e+00,2.214612549504831218e+00,-1.249470590920866986e+00,-1.775949073426377423e+00,7.593606521160574108e-01,1.515408411984993986e+00
6.363920713326952638e-01,6.577450255609223007e+01,1.602698974634371254e+01,-3.036061791616898375e+00,-3.367009538011011660e+00,1.947199267834577974e+00,2.197222905191326792e+00,-1.274272526461524890e+00,-1.761408772191872751e+00,7.858887401128753503e-01,1.504749969632974249e+00
6.369094632606079331e-01,6.591926393490622615e+01,1.599726689253676959e+01,-3.067965280362840996e+00,-3.349271620203648769e+00,1.970553128177491287e+00,2.179562264831330864e+00,-1.298880873331040631e+00,-1.746488882174705548e+00,8.122205893505983765e-01,1.493590164947028232e+00
6.374268551885207135e-01,6.606411365258649937e+01,1.596729670002125623e+01,-3.099786995589910887e+00,-3.331342341584391686e+00,1.993754619861983324e+00,2.161632268719168692e+00,-1.323291272631444526e+00,-1.731191918507788419e+00,8.383487934901163730e-01,1.481931840715986493e+00
6.379442471164334938e-01,6.620905040721339674e+01,1.593707891282252831e+01,-3.131525687894371135e+00,-3.313222318724995841e+00,2.016801491497520527e+00,2.143434596114656365e+00,-1.347499385763952562e+00,-1.715520485491299318e+00,8.642659803086519821e-01,1.469778014733163829e+00
6.384616390443462741e-01,6.635407291264657204e+01,1.590661328430791777e+01,-3.163180108069071572e+00,-3.294912182320135052e+00,2.039691499412433551e+00,2.124970964889776326e+00,-1.371500895996609071e+00,-1.699477276182875363e+00,8.899648146163385842e-01,1.457131879500330074e+00
6.389790309722589434e-01,6.649917990794693878e+01,1.587589957741595015e+01,-3.194749008402742785e+00,-3.276412576885312067e+00,2.062422408784410077e+00,2.106243131089309717e+00,-1.395291510172522065e+00,-1.683065071914106703e+00,9.154380013192946475e-01,1.443996801876139324e+00
6.394964229001718348e-01,6.664437016794897772e+01,1.584493756480495641e+01,-3.226231144170649046e+00,-3.257724160374316114e+00,2.084991994908624413e+00,2.087252888405405571e+00,-1.418866960558696322e+00,-1.666286741733308041e+00,9.406782886292012202e-01,1.430376322668990730e+00
6.400138148280845041e-01,6.678964251498265980e+01,1.581372702892116955e+01,-3.257625275316507363e+00,-3.238847603716290546e+00,2.107398044603438159e+00,2.068002067566165891e+00,-1.442223006835394283e+00,-1.649145241774647941e+00,9.656784714193067387e-01,1.416274156174396115e+00
6.405312067559972844e-01,6.693499583174640577e+01,1.578226776198601478e+01,-3.288930168325929326e+00,-3.219783590272249807e+00,2.129638357753852240e+00,2.048492535638071654e+00,-1.465355438226217499e+00,-1.631643614553469179e+00,9.904313947270643181e-01,1.401694189656710554e+00
6.410485986839100647e-01,6.708042907532941967e+01,1.575055956590299111e+01,-3.320144598291048688e+00,-3.200532815211253546e+00,2.151710748992472944e+00,2.028726195242466446e+00,-1.488260075768658375e+00,-1.613784988187998870e+00,1.014929957403136296e+00,1.386640482775392424e+00
6.415659906118228450e-01,6.722594119252030964e+01,1.571860225030950176e+01,-3.351267336798247509e+00,-3.181095987818131743e+00,2.173613038777256534e+00,2.008704986865756492e+00,-1.510932763977312687e+00,-1.595572576972088541e+00,1.039167105507578404e+00,1.371117265593633006e+00
6.420833825397355143e-01,6.737153070011504497e+01,1.568639568078444491e+01,-3.382297077862716161e+00,-3.161473869578578455e+00,2.195343001628658364e+00,1.988430928890833060e+00,-1.533369318744884247e+00,-1.577009715193782080e+00,1.063135778702216871e+00,1.355128960251998027e+00
6.426007744676484057e-01,6.751719607982693105e+01,1.565393976269596266e+01,-3.413232502254768708e+00,-3.141667252465853988e+00,2.216898413817872004e+00,1.967906095215835816e+00,-1.555565576395216310e+00,-1.558099841581153777e+00,1.086828960772532993e+00,1.338680176349583917e+00
6.431181663955610750e-01,6.766293590717994277e+01,1.562123438655797081e+01,-3.444072310915058832e+00,-3.121676929387033894e+00,2.238277075420084916e+00,1.947132584281435985e+00,-1.577517417400113642e+00,-1.538846469169206088e+00,1.110239708502170908e+00,1.321775684115205296e+00
6.436355583234738553e-01,6.780874883100122474e+01,1.558827943085730006e+01,-3.474815221073892957e+00,-3.101503696164910728e+00,2.259476807705792289e+00,1.926112520955905794e+00,-1.599220764229932534e+00,-1.519253186457341975e+00,1.133361150657560268e+00,1.304420414294242381e+00
6.441529502513866356e-01,6.795463355691431673e+01,1.555507476570325842e+01,-3.505459962769223115e+00,-3.081148353744705748e+00,2.280495450880865693e+00,1.904848058655217002e+00,-1.620671579543932816e+00,-1.499323658883556343e+00,1.156186487238194172e+00,1.286619458439138386e+00
6.446703421792994160e-01,6.810058883251383577e+01,1.552162025610836515e+01,-3.536005275725651487e+00,-3.060611710175640710e+00,2.301330862082700435e+00,1.883341381229116207e+00,-1.641865864648979878e+00,-1.479061630082301626e+00,1.178708989017152708e+00,1.268378069011825149e+00
6.451877341072120853e-01,6.824661343422114612e+01,1.548791576490038935e+01,-3.566449906594285402e+00,-3.039894582367475007e+00,2.321980913632326615e+00,1.861594704613285245e+00,-1.662799658226485899e+00,-1.458470922926127900e+00,1.200921997371753758e+00,1.249701659298158463e+00
6.457051260351249766e-01,6.839270615582135804e+01,1.545396115526560266e+01,-3.596792606553546712e+00,-3.018997797621932655e+00,2.342443491542557599e+00,1.839610278247517439e+00,-1.683469035327658014e+00,-1.437555440351033553e+00,1.222818924404406982e+00,1.230595803134309607e+00
6.462225179630376459e-01,6.853886579868100171e+01,1.541975629292342731e+01,-3.627032129270775673e+00,-2.997922194939141249e+00,2.362716494282062651e+00,1.817390386260021806e+00,-1.703870106636945270e+00,-1.416319165965631122e+00,1.244393253353549778e+00,1.211066234445209000e+00
6.467399098909504263e-01,6.868509116364747058e+01,1.538530104793214903e+01,-3.657167229224902893e+00,-2.976668626098879944e+00,2.382797831795553822e+00,1.794937348417657175e+00,-1.723999018003873340e+00,-1.394766164443941525e+00,1.265638539294873910e+00,1.191118846594867886e+00
6.472573018188630956e-01,6.883138104462896933e+01,1.535059529612610341e+01,-3.687196660389852720e+00,-2.955237956516881148e+00,2.402685424779858359e+00,1.772253520842344443e+00,-1.743851950243035409e+00,-1.372900581702051648e+00,1.286548410132588138e+00,1.170759691548795889e+00
6.477746937467759869e-01,6.897773422385608910e+01,1.531563892018396267e+01,-3.717119175278990273e+00,-2.933631065875957677e+00,2.422377204216085822e+00,1.749341296493421183e+00,-1.763425119202451041e+00,-1.350726644858412762e+00,1.307116567880949320e+00,1.149994978848311034e+00
6.482920856746886562e-01,6.912414946882391575e+01,1.528043181032844089e+01,-3.746933524350336775e+00,-2.911848848532163192e+00,2.441871111157706498e+00,1.726203105416153516e+00,-1.782714776100110976e+00,-1.328248661977980971e+00,1.327336790235861930e+00,1.128831074396923873e+00
6.488094776026014365e-01,6.927062553091612074e+01,1.524497386465708360e+01,-3.776638455772846292e+00,-2.889892213695762102e+00,2.461165096774734273e+00,1.702841414756173677e+00,-1.801717208128895464e+00,-1.305471021599983628e+00,1.347202932436754041e+00,1.107274499058598760e+00
6.493268695305142169e-01,6.941716114570925811e+01,1.520926498910451308e+01,-3.806232715553424573e+00,-2.867762085387247861e+00,2.480257122653805268e+00,1.679258728540092171e+00,-1.820428739329666090e+00,-1.282398192049545083e+00,1.366708929418507079e+00,1.085331927068109215e+00
6.498442614584269972e-01,6.956375503495884516e+01,1.517330509703579366e+01,-3.835715048024971985e+00,-2.845459402168204477e+00,2.499145161354337397e+00,1.655457587222069149e+00,-1.838845731732706046e+00,-1.259034720532967278e+00,1.385848798253631387e+00,1.063010184253294632e+00
6.503616533863396665e-01,6.971040591026620348e+01,1.513709410847116743e+01,-3.865084196695242280e+00,-2.822985116647159121e+00,2.517827197220632307e+00,1.631440566996501751e+00,-1.856964586767378744e+00,-1.235385232016818158e+00,1.404616640884550849e+00,1.040316246069362682e+00
6.508790453142525578e-01,6.985711247842672833e+01,1.510063194894194538e+01,-3.894338905456697475e+00,-2.800340194760295276e+00,2.536301227450040940e+00,1.607210278876688214e+00,-1.874781746940120453e+00,-1.211454427890688468e+00,1.423006647146111803e+00,1.017257235445107044e+00
6.513964372421652271e-01,7.000387344845883320e+01,1.506391854797781704e+01,-3.923477920157136811e+00,-2.777525614827195621e+00,2.554565263417042598e+00,1.582769367539648586e+00,-1.892293697780624839e+00,-1.187247084413795228e+00,1.441013098078175458e+00,9.938404204412082388e-01
6.519138291700780075e-01,7.015068754031460685e+01,1.502695383722523736e+01,-3.952499990531387120e+00,-2.754542366381392160e+00,2.572617332253430700e+00,1.558120509936864906e+00,-1.909496970056396625e+00,-1.162768050945200526e+00,1.458630369528472359e+00,9.700732117203965110e-01
6.524312210979907878e-01,7.029755349527100350e+01,1.498973774819727822e+01,-3.981403872493727736e+00,-2.731391448775972730e+00,2.590455478684387636e+00,1.533266413671206196e+00,-1.926388142255478275e+00,-1.138022247957903632e+00,1.475852936045518149e+00,9.459631598297247868e-01
6.529486130259035681e-01,7.044446964888406626e+01,1.495227013985345366e+01,-4.010188314659417941e+00,-2.708073866299747667e+00,2.608077768003804753e+00,1.508209820934611978e+00,-1.942963857273347417e+00,-1.113014676423576876e+00,1.492675400626553239e+00,9.215179698864812696e-01
6.534660049538162374e-01,7.059142855430756924e+01,1.491454996588087667e+01,-4.038851850552209299e+00,-2.684590596367478099e+00,2.625482288133989872e+00,1.482953586310214789e+00,-1.959220982499420227e+00,-1.087750563691071592e+00,1.509092795634058071e+00,8.967457154960628563e-01
6.539833968817291288e-01,7.073843061540549115e+01,1.487657748104526334e+01,-4.067393280992929405e+00,-2.660942705500427774e+00,2.642667106283894451e+00,1.457500509372989583e+00,-1.975156157477616192e+00,-1.062235011790757966e+00,1.525099765354684056e+00,8.716542922120449344e-01
6.545007888096417981e-01,7.088547825268146596e+01,1.483835326737773208e+01,-4.095811481725224468e+00,-2.637131288639565696e+00,2.659630299961997402e+00,1.431853396469613848e+00,-1.990766003664606210e+00,-1.036473140218745703e+00,1.540690936841094816e+00,8.462516475145519523e-01
6.550181807375545784e-01,7.103257268701314331e+01,1.479987771639554595e+01,-4.124105288445169215e+00,-2.613157442753155646e+00,2.676369966436521253e+00,1.406015100725192868e+00,-2.006047230750798605e+00,-1.010470168284261172e+00,1.555861113415835550e+00,8.205459068309571835e-01
6.555355726654673587e-01,7.117971412116300201e+01,1.476115105919939730e+01,-4.152273502993632626e+00,-2.589022268597041432e+00,2.692884222175067066e+00,1.379988519711916162e+00,-2.020996631143196165e+00,-9.842314095046740263e-01,1.570605265394916072e+00,7.945453636533490460e-01
6.560529645933801390e-01,7.132690190893880811e+01,1.472217339452589613e+01,-4.180314899131845507e+00,-2.564726872353263687e+00,2.709171202338601425e+00,1.353776593253152027e+00,-2.035611074868329151e+00,-9.577622662978223511e-01,1.584918521539796954e+00,7.682584701130231730e-01
6.565703565212928083e-01,7.147413471200270862e+01,1.468294471475549656e+01,-4.208228227900008278e+00,-2.540272367147121013e+00,2.725229060329699582e+00,1.327382301363103201e+00,-2.049887504895177681e+00,-9.310682249717621151e-01,1.598796161237705515e+00,7.416938280121250227e-01
6.570877484492056997e-01,7.162141064432967141e+01,1.464346492987571757e+01,-4.236012222559047302e+00,-2.515659874442608857e+00,2.741055967395102932e+00,1.300808662321947029e+00,-2.063822932878135674e+00,-9.041548510118629922e-01,1.612233607410321845e+00,7.148601803123654230e-01
6.576051403771183690e-01,7.176872740431430486e+01,1.460373388939988004e+01,-4.263665603115361691e+00,-2.490890525316355575e+00,2.756650112282508669e+00,1.274058730886591162e+00,-2.077414435319945962e+00,-8.770277846653825593e-01,1.625226420150769568e+00,6.877664030809398366e-01
6.581225323050311493e-01,7.191608239452749274e+01,1.456375140224097464e+01,-4.291187080428822576e+00,-2.465965461609835430e+00,2.772009700951732381e+00,1.247135596636810284e+00,-2.090659150154723367e+00,-8.496927368232817246e-01,1.637770291089029051e+00,6.604214978934164204e-01
6.586399242329439296e-01,7.206347282912122409e+01,1.452351725454111708e+01,-4.318575359903713107e+00,-2.440885836960127619e+00,2.787132956340072631e+00,1.220042382457049879e+00,-2.103554273750925852e+00,-8.221554851995709345e-01,1.649861038485630038e+00,6.328345846938812080e-01
6.591573161608567100e-01,7.221089582888295411e+01,1.448303122545624255e+01,-4.345829144762857865e+00,-2.415652817709003308e+00,2.802018118182015627e+00,1.192782243153663435e+00,-2.116097058334387437e+00,-7.944218708079516800e-01,1.661494603053740526e+00,6.050148951121032681e-01
6.596747080887693793e-01,7.235834850393867157e+01,1.444229310089619922e+01,-4.372947138904813791e+00,-2.390267583690458331e+00,2.816663442883207136e+00,1.165358364207710773e+00,-2.128284809831348934e+00,-7.664977947358811994e-01,1.672667044509586809e+00,5.769717662378512912e-01
6.601921000166821596e-01,7.250582802410518468e+01,1.440130268522017687e+01,-4.399928049344183023e+00,-2.364731328896628071e+00,2.831067203448727643e+00,1.137773960663248873e+00,-2.140114886131523342e+00,-7.383892152159906574e-01,1.683374538851238889e+00,5.487146348522897732e-01
6.607094919445949399e-01,7.265333167689107086e+01,1.436005981088757366e+01,-4.426770588234965942e+00,-2.339045262022169780e+00,2.845227689465624543e+00,1.110032276151203146e+00,-2.151584695771151523e+00,-7.101021449949480591e-01,1.693613376365723067e+00,5.202530321165445004e-01
6.612268838725077202e-01,7.280085691314695850e+01,1.431856434606414119e+01,-4.453473474477069871e+00,-2.313210606886997756e+00,2.859143207139763998e+00,1.082136582048704110e+00,-2.162691697036104088e+00,-6.816426489996472160e-01,1.703379960364508561e+00,4.915965787173227075e-01
6.617442758004203895e-01,7.294840138036452970e+01,1.427681620018355524e+01,-4.480035434905872194e+00,-2.287228602737467753e+00,2.872812079386949158e+00,1.054090176773985643e+00,-2.173433397484979768e+00,-6.530168423008196887e-01,1.712670806647330846e+00,4.627549804696817204e-01
6.622616677283332809e-01,7.309596294362484059e+01,1.423481532746427902e+01,-4.506455205064926695e+00,-2.261100504425932911e+00,2.886232645978349165e+00,1.025896385216761297e+00,-2.183807353892245562e+00,-6.242308883739888792e-01,1.721482543694381029e+00,4.337380243768648724e-01
6.627790596562459502e-01,7.324353969419500743e+01,1.419256172838193741e+01,-4.532731529561663919e+00,-2.234827582468799978e+00,2.899403263740166548e+00,9.975585583042261284e-01,-2.193811172611352056e+00,-5.952909976579110474e-01,1.729811913586812633e+00,4.045555751473529638e-01
6.632964515841587305e-01,7.339112994577482141e+01,1.415005544909682555e+01,-4.558863162006344893e+00,-2.208411122982854913e+00,2.912322306807667349e+00,9.690800727024230232e-01,-2.203442510357925599e+00,-5.662034264102411285e-01,1.737655773655650382e+00,3.752175721688643106e-01
6.638138435120715108e-01,7.353873221839143071e+01,1.410729657883702082e+01,-4.584848864533944912e+00,-2.181852427500151403e+00,2.924988166933419897e+00,9.404643306532987079e-01,-2.212699075412920990e+00,-5.369744758607530866e-01,1.745011098858997967e+00,3.457340269396388388e-01
6.643312354399842912e-01,7.368634520994352499e+01,1.406428524523669665e+01,-4.610687406909247166e+00,-2.155152812661204287e+00,2.937399253849877656e+00,9.117147599471673303e-01,-2.221578629245826608e+00,-5.076104916618289220e-01,1.751874984887630049e+00,3.161150209567131775e-01
6.648486273678969605e-01,7.383396775539439716e+01,1.402102160762989058e+01,-4.636377565214969465e+00,-2.128313609786658844e+00,2.949553995686214680e+00,8.828348140307676895e-01,-2.230078988557873565e+00,-4.781178636364024070e-01,1.758244651998919883e+00,2.863707040613812094e-01
6.653660192958098518e-01,7.398159877361415226e+01,1.397750584829951492e+01,-4.661918120123058173e+00,-2.101336164327290312e+00,2.961450839439489613e+00,8.538279722507559066e-01,-2.238198027745281316e+00,-4.485030258232010070e-01,1.764117449579133856e+00,2.565112932416750979e-01
6.658834112237225211e-01,7.412923720187031051e+01,1.393373816168196733e+01,-4.687307854748940628e+00,-2.074221835192562313e+00,2.973088251500025869e+00,8.246977402328831142e-01,-2.245933681782474434e+00,-4.187724568195364538e-01,1.769490861434042328e+00,2.265470718921243076e-01
6.664008031516353014e-01,7.427688191796835326e+01,1.388971874152679575e+01,-4.712545552089055789e+00,-2.046971993957408920e+00,2.984464718231167879e+00,7.954476503964880152e-01,-2.253283949525381580e+00,-3.889326804212696054e-01,1.774362511807927811e+00,1.964883895304135875e-01
6.669181950795480818e-01,7.442453165004030780e+01,1.384544776601200056e+01,-4.737629992041314075e+00,-2.019588023947596067e+00,2.995578746603247300e+00,7.660812626047011076e-01,-2.260246897434693647e+00,-3.589902665603513787e-01,1.778730172130901899e+00,1.663456619713443718e-01
6.674355870074608621e-01,7.457218487398311879e+01,1.380092538081451536e+01,-4.762559948008771471e+00,-1.992071319203373880e+00,3.006428864881894647e+00,7.366021649500368307e-01,-2.266820663719185891e+00,-3.289518325396121323e-01,1.782591768494606432e+00,1.361293719577691963e-01
6.679529789353735314e-01,7.471983969854515806e+01,1.375615168013621314e+01,-4.787334183086291439e+00,-1.964423283321651947e+00,3.017013623370581321e+00,7.070139746756345378e-01,-2.273003462899008564e+00,-2.988240445650635069e-01,1.785945389856228971e+00,1.058500702487682466e-01
6.684703708632864227e-01,7.486749373806286201e+01,1.371112668568505732e+01,-4.811951445830445984e+00,-1.936645328176435754e+00,3.027331595207521264e+00,6.773203392318569716e-01,-2.278793590789057966e+00,-2.686136195754171840e-01,1.788789296970914933e+00,7.551837716476539342e-02
6.689877627911990920e-01,7.501514397284509528e+01,1.366585032361185803e+01,-4.836410465612352105e+00,-1.908738872517846463e+00,3.037381377216784362e+00,6.475249374685967396e-01,-2.284189429902300450e+00,-2.383273273691787209e-01,1.791121932052485821e+00,4.514498458994808949e-02
6.695051547191118724e-01,7.516278659720744315e+01,1.362032239940225509e+01,-4.860709947553706556e+00,-1.880705340449438268e+00,3.047161590813747267e+00,6.176314809629906977e-01,-2.289189455273159979e+00,-2.079719930290044871e-01,1.792941929162537695e+00,1.474065843167637890e-02
6.700225466470246527e-01,7.531041685515495487e+01,1.357454257072408232e+01,-4.884848567045874113e+00,-1.852546159783969415e+00,3.056670882964804381e+00,5.876437154826926745e-01,-2.293792240700890606e+00,-1.775544996434865741e-01,1.794248125327866372e+00,-1.568375846295533282e-02
6.705399385749374330e-01,7.545802886371450313e+01,1.352851031823004746e+01,-4.908824963852143064e+00,-1.824262760277524098e+00,3.065907927201409144e+00,5.575654225846151668e-01,-2.297996465413012501e+00,-1.470817913262617571e-01,1.795039572386280646e+00,-4.611734293350377989e-02
6.710573305028501023e-01,7.560561933819299441e+01,1.348222556232234126e+01,-4.932637868041030771e+00,-1.795856610015571286e+00,3.074871407816559987e+00,5.274003769799577857e-01,-2.301800788717719204e+00,-1.165607774490220738e-01,1.795315319717783353e+00,-7.654924551545208566e-02
6.715747224307628827e-01,7.575319204261164430e+01,1.343568939972390375e+01,-4.956286250385141479e+00,-1.767329258627996058e+00,3.083559999869832868e+00,4.971522948044499457e-01,-2.305203694162863748e+00,-8.599821618214524566e-02,1.795074133377541958e+00,-1.069688781564745728e-01
6.720921143586756630e-01,7.590074505648573222e+01,1.338890199550665727e+01,-4.979768892251509982e+00,-1.738682212763764001e+00,3.091972424424802135e+00,4.668249776919659588e-01,-2.308203921561466920e+00,-5.540103589173943355e-02,1.794315247208059683e+00,-1.373654030264828407e-01
6.726095062865884433e-01,7.604827617789869976e+01,1.334186347778058845e+01,-5.003084568263252763e+00,-1.709916989088665629e+00,3.100107426380587672e+00,4.364222518539255802e-01,-2.310800289701912202e+00,-2.477619893429969244e-02,1.793038064074312432e+00,-1.677279500581360105e-01
6.731268982145011126e-01,7.619578319435596825e+01,1.329457398257510015e+01,-5.026232055521653308e+00,-1.681035116879278091e+00,3.107963773509188954e+00,4.059479645426921635e-01,-2.312991687583149769e+00,5.869306828457571124e-03,1.791242140387641291e+00,-1.980456319854560221e-01
6.736442901424140040e-01,7.634326388277480646e+01,1.324703365387531129e+01,-5.049210133676576895e+00,-1.652038137963498521e+00,3.115540256643987149e+00,3.754059835684966373e-01,-2.314777074719496675e+00,3.652846969977638358e-02,1.788927186199100516e+00,-2.283075485285203932e-01
6.741616820703266733e-01,7.649071600947388561e+01,1.319924264365847044e+01,-5.072017584997249529e+00,-1.622927606660376387e+00,3.122835689868694864e+00,3.448001968139626783e-01,-2.316155481444914788e+00,6.719425582040788880e-02,1.786093065289336090e+00,-2.585027905688161431e-01
6.746790739982394536e-01,7.663813733016401386e+01,1.315120111193003005e+01,-5.094653194443611532e+00,-1.593705089718986834e+00,3.129848910706823251e+00,3.141345117459641845e-01,-2.317126009216793570e+00,9.785961084379274366e-02,1.782739795254976833e+00,-2.886204443155222510e-01
6.751964659261522339e-01,7.678552558993830246e+01,1.310290922675993741e+01,-5.117115749737974006e+00,-1.564372166256660979e+00,3.136578780311585657e+00,2.834128549251435647e-01,-2.317687830919211933e+00,1.285174616135481007e-01,1.778867547591562737e+00,-3.186495954623943527e-01
6.757138578540650142e-01,7.693287852326319864e+01,1.305436716431868760e+01,-5.139404041437207304e+00,-1.534930427696313604e+00,3.143024183656303538e+00,2.526391715128222804e-01,-2.317840191165696506e+00,1.591607178435310299e-01,1.774476647772988303e+00,-3.485793333355191037e-01
6.762312497819776835e-01,7.708019385396949019e+01,1.300557510891339241e+01,-5.161516863005334521e+00,-1.505381477703012560e+00,3.149184029725274669e+00,2.218174247754515216e-01,-2.317582406601468747e+00,1.897822738003273613e-01,1.769567575327475994e+00,-3.783987550317899351e-01
6.767486417098905749e-01,7.722746929524387838e+01,1.295653325302370718e+01,-5.183453010886593049e+00,-1.475726932119704848e+00,3.155057251705130739e+00,1.909515955865169201e-01,-2.316913866205180472e+00,2.203750099882533231e-01,1.764140963910065807e+00,-4.080969695481895809e-01
6.772660336378032442e-01,7.737470254962038041e+01,1.290724179733787302e+01,-5.205211284578872721e+00,-1.445968418902239705e+00,3.160642807176649249e+00,1.600456819260404617e-01,-2.315834031590143116e+00,2.509317948367287832e-01,1.758197601371646490e+00,-4.376631019017415136e-01
6.777834255657160245e-01,7.752189130897269820e+01,1.285770095078843589e+01,-5.226790486707703742e+00,-1.416107578053435567e+00,3.165939678307070348e+00,1.291036983774200841e-01,-2.314342437305043632e+00,2.814454863902772774e-01,1.751738429824484244e+00,-4.670862972403795332e-01
6.783008174936288048e-01,7.766903325450620343e+01,1.280791093058814845e+01,-5.248189423100575013e+00,-1.386146061556499332e+00,3.170946872042863962e+00,9.812967562192409510e-02,-2.312438691134154123e+00,3.119089340008395217e-01,1.744764545704303060e+00,-4.963557249444301989e-01
6.788182094215415852e-01,7.781612605675059058e+01,1.275787196226567488e+01,-5.269406902861766717e+00,-1.356085533307548774e+00,3.175663420302988094e+00,6.712765993058367187e-02,-2.310122474397029890e+00,3.423149800226563122e-01,1.737277199828871854e+00,-5.254605827189565703e-01
6.793356013494542545e-01,7.796316737555274301e+01,1.270758427970127435e+01,-5.290441738447588804e+00,-1.325927669047373136e+00,3.180088380172618301e+00,3.610171265362061011e-02,-2.307393542247698548e+00,3.726564615095805388e-01,1.729277797453124155e+00,-5.543901006768278128e-01
6.798529932773671458e-01,7.811015486007001130e+01,1.265704812516236366e+01,-5.311292745742099974e+00,-1.295674156292346613e+00,3.184220834097356789e+00,5.055909707329386826e-03,-2.304251723973335775e+00,4.029262119149052968e-01,1.720767898320788802e+00,-5.831335454125965434e-01
6.803703852052798151e-01,7.825708614876326408e+01,1.260626374933919713e+01,-5.331958744133189931e+00,-1.265326694264649721e+00,3.188059890077906466e+00,-2.600565894143758161e-02,-2.300696923292441465e+00,4.331170627935533313e-01,1.711749216712576738e+00,-6.116802240670408120e-01
6.808877771331925954e-01,7.840395886939109005e+01,1.255523141138020904e+01,-5.352438556589214080e+00,-1.234886993821527224e+00,3.191604681865242377e+00,-5.707888979345099312e-02,-2.296729118652491852e+00,4.632218455068999319e-01,1.702223621490846162e+00,-6.400194883826235692e-01
6.814051690611053758e-01,7.855077063900348833e+01,1.250395137892755137e+01,-5.372731009735967511e+00,-1.204356777383891908e+00,3.194854369156234775e+00,-8.815966633763760996e-02,-2.292348363527095145e+00,4.932333929299160813e-01,1.692193136140832888e+00,-6.681407387495758021e-01
6.819225609890181561e-01,7.869751906393625518e+01,1.245242392815241850e+01,-5.392834933934161690e+00,-1.173737778864045511e+00,3.197808137789766469e+00,-1.192438595742051355e-01,-2.287554786712627575e+00,5.231445411608677265e-01,1.681659938808381050e+00,-6.960334282428271013e-01
6.824399529169308254e-01,7.884420173980558388e+01,1.240064934379038597e+01,-5.412749163357310600e+00,-1.143031743592634930e+00,3.200465199943318684e+00,-1.503273285402269011e-01,-2.282348592624371175e+00,5.529481312334472154e-01,1.670626362334215909e+00,-7.236870666496661997e-01
6.829573448448437167e-01,7.899081625150311936e+01,1.234862791917655578e+01,-5.432472536070113378e+00,-1.112240428244734014e+00,3.202824794330036084e+00,-1.814059208378084875e-01,-2.276730061592119103e+00,5.826370108314428142e-01,1.659094894284701693e+00,-7.510912244882272937e-01
6.834747367727563860e-01,7.913736017319058647e+01,1.229635995628096801e+01,-5.452003894107146920e+00,-1.081365600765314072e+00,3.204886186396258996e+00,-2.124754731645628336e-01,-2.270699550155314217e+00,6.122040360057009467e-01,1.647068176979208154e+00,-7.782355370165801034e-01
6.839921287006691664e-01,7.928383106829602411e+01,1.224384576574341921e+01,-5.471342083552211299e+00,-1.050409040293601270e+00,3.206648668519550771e+00,-2.435318118469064208e-01,-2.264257491357617003e+00,6.416420728938553308e-01,1.634549007513876440e+00,-8.051097082328576571e-01
6.845095206285818357e-01,7.943022648950885412e+01,1.219108566690879414e+01,-5.490485954617888353e+00,-1.019372537086974839e+00,3.208111560207180357e+00,-2.745707533755108454e-01,-2.257404395041028522e+00,6.709439994421984021e-01,1.621540337782039654e+00,-8.317035148658485921e-01
6.850269125564947270e-01,7.957654397877637109e+01,1.213807998786188946e+01,-5.509434361725717544e+00,-9.882578924437925849e-01,3.209274208295090691e+00,-3.055881049435325014e-01,-2.250140848139445815e+00,7.001027071302805549e-01,1.608045274491061161e+00,-8.580068103565881010e-01
6.855443044844073963e-01,7.972278106729982028e+01,1.208482906546245061e+01,-5.528186163586709334e+00,-9.570669186255822414e-01,3.210135987147351599e+00,-3.365796649871796165e-01,-2.242467514971758558e+00,7.291111026978301934e-01,1.594067079175778279e+00,-8.840095288305829246e-01
6.860616964123201766e-01,7.986893527553095851e+01,1.203133324538004523e+01,-5.546740223282335513e+00,-9.258014387783753962e-01,3.210696298856066999e+00,-3.675412237288347983e-01,-2.234385137534399490e+00,7.579621098741816665e-01,1.579609168208421011e+00,-9.097016890608304873e-01
6.865790883402329570e-01,8.001500411316939676e+01,1.197759288212876960e+01,-5.565095408345998251e+00,-8.944632868531687819e-01,3.210954573441781257e+00,-3.984685637227557420e-01,-2.225894535793388140e+00,7.866486711102540497e-01,1.564675112805046453e+00,-9.350733984216792471e-01
6.870964802681457373e-01,8.016098507915936011e+01,1.192360833910211149e+01,-5.583250590844876626e+00,-8.630543075257158803e-01,3.210910269054355393e+00,-4.293574604031485942e-01,-2.216996607975898037e+00,8.151637493128751633e-01,1.549268639028558603e+00,-9.601148568333441879e-01
6.876138721960584066e-01,8.030687566168703029e+01,1.186937998860772758e+01,-5.601204647462189712e+00,-8.315763561155092853e-01,3.210562872174293592e+00,-4.602036826347457588e-01,-2.207692330861276364e+00,8.435003295815681756e-01,1.533393627788205205e+00,-9.848163606971698236e-01
6.881312641239712979e-01,8.045267333817909616e+01,1.181490821190177698e+01,-5.618956459580076057e+00,-8.000312985037276725e-01,3.209911897814595516e+00,-4.910029932661299501e-01,-2.197982760071555131e+00,8.716514209480517028e-01,1.517054114835563849e+00,-1.009168306821892180e+00
6.886486560518839672e-01,8.059837557532192420e+01,1.176019339928956775e+01,-5.636504913590954402e+00,-7.684210113910028284e-01,3.208956892066070488e+00,-5.217511493278281787e-01,-2.187869042841676048e+00,8.996100619751953298e-01,1.500254332877036578e+00,-1.033161221400234808e+00
6.891660479797967476e-01,8.074397982938204166e+01,1.170523595115947479e+01,-5.653848904417981380e+00,-7.367473872479746166e-01,3.207697467474099895e+00,-5.524438982338011339e-01,-2.177352604830265825e+00,9.273693856298238503e-01,1.482999337789144834e+00,-1.056786156944045985e+00
6.896834399077095279e-01,8.088948354548924158e+01,1.165003627593716118e+01,-5.670987328337332656e+00,-7.050123233009024659e-01,3.206133228608122110e+00,-5.830769909377555571e-01,-2.166434752012992515e+00,9.549225045504888820e-01,1.465293660603059100e+00,-1.080033919295862788e+00
6.902008318356223082e-01,8.103488415785733423e+01,1.159459479064706500e+01,-5.687919084995606056e+00,-6.732177245161262702e-01,3.204263792330956040e+00,-6.136461771997715475e-01,-2.155116779878352595e+00,9.822625343583951674e-01,1.447141682922793882e+00,-1.102895250067743582e+00
6.907182237635349775e-01,8.118017908995791743e+01,1.153891192144966382e+01,-5.704643079254958060e+00,-6.413655061583979355e-01,3.202088806090809925e+00,-6.441472031299163570e-01,-2.143400070291958670e+00,1.009382623815445745e+00,1.428547963755155692e+00,-1.125361019596161860e+00
6.912356156914478689e-01,8.132536575451811700e+01,1.148298810367256451e+01,-5.721158221266229305e+00,-6.094575936770659785e-01,3.199607947987984868e+00,-6.745758118610509779e-01,-2.131286090980594849e+00,1.036275956768420992e+00,1.409517236514435723e+00,-1.147422230650368080e+00
6.917530076193605382e-01,8.147044155351822781e+01,1.142682378184156811e+01,-5.737463426542299239e+00,-5.774959225915828886e-01,3.196820926840973520e+00,-7.049277442209226363e-01,-2.118776395015245839e+00,1.062935754078649930e+00,1.390054406040872825e+00,-1.169070022083226634e+00
6.922703995472733185e-01,8.161540387819057685e+01,1.137041940971121434e+01,-5.753557616031790722e+00,-5.454824383760530360e-01,3.193727482251935701e+00,-7.351987394038113077e-01,-2.105872620292988717e+00,1.089355275537416956e+00,1.370164545632719610e+00,-1.190295672424721563e+00
6.927877914751862098e-01,8.176025010901807377e+01,1.131377545029541665e+01,-5.769439716192969136e+00,-5.134190963431587429e-01,3.190327384671570510e+00,-7.653845356414107348e-01,-2.092576489017873964e+00,1.115527821766816974e+00,1.349852894092110844e+00,-1.211090603417898981e+00
6.933051834030988791e-01,8.190497761573355717e+01,1.125689237589776148e+01,-5.785108659067949688e+00,-4.813078615272286531e-01,3.186620435463371592e+00,-7.954808708731664346e-01,-2.078889807180712257e+00,1.141446736106257021e+00,1.329124852784597355e+00,-1.231446383497411201e+00
6.938225753310115484e-01,8.204958375731963827e+01,1.119977066814149325e+01,-5.800563382357199593e+00,-4.491507085664650512e-01,3.182606466967262016e+00,-8.254834834160548196e-01,-2.064814464037767472e+00,1.167105406484590935e+00,1.307985982712347894e+00,-1.251354731210642779e+00
6.943399672589244398e-01,8.219406588200878616e+01,1.114241081799945832e+01,-5.815802829494273851e+00,-4.169496215844724074e-01,3.178285342562629179e+00,-8.553881126336703167e-01,-2.050352431588409630e+00,1.192497267277767392e+00,1.286442001601113327e+00,-1.270807518581331452e+00
6.948573591868371091e-01,8.233842132728366892e+01,1.108481332582383949e+01,-5.830825949720816581e+00,-3.847065940710057697e-01,3.173656956730741552e+00,-8.851904996046964236e-01,-2.035505764051708688e+00,1.217615801152064581e+00,1.264498781000901184e+00,-1.289796774415738145e+00
6.953747511147498894e-01,8.248264741987860305e+01,1.102697870137545344e+01,-5.845631698161899870e+00,-3.524236287617996122e-01,3.168721235116543689e+00,-9.148863877908908204e-01,-2.020276597341891911e+00,1.242454540893014547e+00,1.242162343400266433e+00,-1.308314687551445310e+00
6.958921430426627808e-01,8.262674147578054829e+01,1.096890746385311921e+01,-5.860219035901561568e+00,-3.201027375177697976e-01,3.163478134589850832e+00,-9.444715237043123102e-01,-2.004667148542805144e+00,1.267007071219789172e+00,1.219438859354416760e+00,-1.326353610048611742e+00
6.964095349705754501e-01,8.277070080023113974e+01,1.091060014192269101e+01,-5.874586930058640633e+00,-2.877459412033571140e-01,3.157927643305928900e+00,-9.739416575740040827e-01,-1.988679715381272084e+00,1.291267030585234288e+00,1.196334644626972032e+00,-1.343906060323819762e+00
6.969269268984881194e-01,8.291452268772904688e+01,1.085205727374578011e+01,-5.888734353862921544e+00,-2.553552695640283199e-01,3.152069780765447415e+00,-1.003292544012118981e+00,-1.972316675699350874e+00,1.315228112961527973e+00,1.172856157345392836e+00,-1.360964726226504773e+00
6.974443188264008997e-01,8.305820442203258835e+01,1.079327940700844302e+01,-5.902660286731496342e+00,-2.229327611030886835e-01,3.145904597873835140e+00,-1.032519942679343883e+00,-1.955580486925572181e+00,1.338884069611354866e+00,1.149009995170179765e+00,-1.377522468057878813e+00
6.979617107543137910e-01,8.320174327616288679e+01,1.073426709894957831e+01,-5.916363714345426850e+00,-1.904804629576611896e-01,3.139432177000018420e+00,-1.061619618949758204e+00,-1.938473685545080372e+00,1.362228710844703317e+00,1.124802892477748895e+00,-1.393572321532430713e+00
6.984791026822264604e-01,8.334513651240730781e+01,1.067502091638915118e+01,-5.929843628726666260e+00,-1.580004307738979152e-01,3.132652632034548912e+00,-1.090587344575065343e+00,-1.920998886568716646e+00,1.385255907761236749e+00,1.100241717557025156e+00,-1.409107500681971104e+00
6.989964946101391297e-01,8.348838138232370909e+01,1.061554143575606091e+01,-5.943099028315289800e+00,-1.254947285813287072e-01,3.125566108447100699e+00,-1.119418898348282454e+00,-1.903158783000988175e+00,1.407959593978306501e+00,1.075333469819682142e+00,-1.424121400702259344e+00
6.995138865380520210e-01,8.363147512674478889e+01,1.055582924311597814e+01,-5.956128918046951881e+00,-9.296542866651580361e-02,3.118172783343378107e+00,-1.148110066766735216e+00,-1.884956145307017383e+00,1.430333767344484475e+00,1.050085277024161101e+00,-1.438607600742138448e+00
7.000312784659646903e-01,8.377441497578261931e+01,1.049588493419898150e+01,-5.968932309430622141e+00,-6.041461144592952248e-02,3.110472865521406227e+00,-1.176656644694440867e+00,-1.866393820878423870e+00,1.452372491638681096e+00,1.024504392513397422e+00,-1.452559866635219965e+00
7.005486703938774706e-01,8.391719814883444428e+01,1.043570911442672866e+01,-5.981508220626638561e+00,-2.784436533789824697e-02,3.102466595527185067e+00,-1.205054436024000308e+00,-1.847474733498060573e+00,1.474069898254947386e+00,9.985981924661481157e-01,-1.465972153574178760e+00
7.010660623217903620e-01,8.405982185458802292e+01,1.037530239893973061e+01,-5.993855676524976417e+00,4.743213366061427294e-03,3.094154245709762829e+00,-1.233299254337735018e+00,-1.828201882803770273e+00,1.495420187872745998e+00,9.723741731621524664e-01,-1.478838608727524706e+00
7.015834542497030313e-01,8.420228329102771170e+01,1.031466541262427228e+01,-6.005973708823814761e+00,3.734602063077729905e-02,3.085536120275682137e+00,-1.261386923568281304e+00,-1.808578343751029660e+00,1.516417632112868397e+00,9.458399482609420872e-01,-1.491153573798962517e+00
7.021008461776157006e-01,8.434457964544139941e+01,1.025379879013902062e+01,-6.017861356108395121e+00,6.996194480779427405e-02,3.076612555342796540e+00,-1.289313278658620998e+00,-1.788607266074490720e+00,1.537056575178967988e+00,9.190032460943073911e-01,-1.502911587529316861e+00
7.026182381055285919e-01,8.448670809442720042e+01,1.019270317594159891e+01,-6.029517663930117344e+00,1.025888667664469622e-01,3.067383918993500824e+00,-1.317074166221424036e+00,-1.768291873748501608e+00,1.557331435484627269e+00,8.918719069725459248e-01,-1.514107388140977228e+00
7.031356300334413723e-01,8.462866580390084437e+01,1.013137922431493720e+01,-6.040941684885918761e+00,1.352246600257175357e-01,3.057850611327345813e+00,-1.344665445197787523e+00,-1.747635464446561704e+00,1.577236707266014504e+00,8.644538805044136298e-01,-1.524735915724895863e+00
7.036530219613540416e-01,8.477044992910366261e+01,1.006982759939326399e+01,-6.052132478697941131e+00,1.678671908869665552e-01,3.048013064513017678e+00,-1.372082987515431229e+00,-1.726641408999647576e+00,1.596766962180177885e+00,8.367572229307116416e-01,-1.534792314570162741e+00
7.041704138892669329e-01,8.491205761461091583e+01,1.000804897518795045e+01,-6.063089112293464922e+00,2.005143185674111983e-01,3.037871742839713729e+00,-1.399322678746253823e+00,-1.705313150853495774e+00,1.615916850888904577e+00,8.087900944716108764e-01,-1.544271935436117849e+00
7.046878058171796022e-01,8.505348599434017842e+01,9.946044035613327949e+00,-6.073810659885088725e+00,2.331638953343047049e-01,3.027427142767933788e+00,-1.426380418763205871e+00,-1.683654205524869329e+00,1.634681104628116444e+00,7.805607566877542647e-01,-1.553170337766990539e+00
7.052051977450922715e-01,8.519473219156087396e+01,9.883813474511951469e+00,-6.084296203051227536e+00,2.658137666400712806e-01,3.016679792979605423e+00,-1.453252122396696766e+00,-1.661668160056643195e+00,1.653054536762954996e+00,7.520775698549211352e-01,-1.561483291849136812e+00
7.057225896730051629e-01,8.533579331890361175e+01,9.821357995679928621e+00,-6.094544830816851722e+00,2.984617712580899251e-01,3.005630254427638093e+00,-1.479933720090272686e+00,-1.639358672471908918e+00,1.671032044328369048e+00,7.233489903525136544e-01,-1.569206780910789467e+00
7.062399816009179432e-01,8.547666647837004916e+01,9.758678312892000051e+00,-6.104555639734490669e+00,3.311057414192890569e-01,2.994279120384859993e+00,-1.506421158555709905e+00,-1.616729471226995507e+00,1.688608609555308337e+00,6.943835680657310938e-01,-1.576337003164365536e+00
7.067573735288306125e-01,8.561734876134356398e+01,9.695775149926246783e+00,-6.114327733965547296e+00,3.637435029496003391e-01,2.982627016492316319e+00,-1.532710401427555658e+00,-1.593784354663366543e+00,1.705779301382546187e+00,6.651899438013835208e-01,-1.582870373791342544e+00
7.072747654567435038e-01,8.575783724860004043e+01,9.632649240588730066e+00,-6.123860225361855925e+00,3.963728754081468075e-01,2.970674600806972876e+00,-1.558797429917015087e+00,-1.570527190458486322e+00,1.722539276954056175e+00,6.357768467174587101e-01,-1.588803526869674299e+00
7.077921573846561731e-01,8.589812901031888259e+01,9.569301328737969570e+00,-6.133152233547504828e+00,4.289916722261679638e-01,2.958422563848822406e+00,-1.584678243465189373e+00,-1.546961915075645733e+00,1.738883783101952130e+00,6.061530917664368356e-01,-1.594133317243741299e+00
7.083095493125689535e-01,8.603822110609509366e+01,9.505732168308982821e+00,-6.142202886000969642e+00,4.615977008468685749e-01,2.945871628647333207e+00,-1.610348860395817816e+00,-1.523092533212625277e+00,1.754808157815093139e+00,5.763275771521901847e-01,-1.598856822336889749e+00
7.088269412404816228e-01,8.617811058495111354e+01,9.441942523337383264e+00,-6.151011318137473260e+00,4.941887628659094034e-01,2.933022550787331539e+00,-1.635805318567285838e+00,-1.498923117249385761e+00,1.770307831693189504e+00,5.463092818007169171e-01,-1.602971343906478330e+00
7.093443331683945141e-01,8.631779448534953758e+01,9.377933167983048435e+00,-6.159576673391660151e+00,5.267626541727985501e-01,2.919876118454239666e+00,-1.661043676024125615e+00,-1.474457806694613682e+00,1.785378329386573037e+00,5.161072628444803856e-01,-1.606474409741520448e+00
7.098617250963071834e-01,8.645726983520586373e+01,9.313704886553807683e+00,-6.167898103300498924e+00,5.593171650929518179e-01,2.906433152478729909e+00,-1.686060011647803503e+00,-1.449700807631270294e+00,1.800015271021473184e+00,4.857306531205547451e-01,-1.609363775302826927e+00
7.103791170242198527e-01,8.659653365190226282e+01,9.249258473528580993e+00,-6.175974767586510872e+00,5.918500805307125301e-01,2.892694506380712571e+00,-1.710850425807035169e+00,-1.424656392160952967e+00,1.814214373610979925e+00,4.551886586823254977e-01,-1.611637425305744831e+00
7.108965089521327441e-01,8.673558294230113574e+01,9.184594733580667025e+00,-6.183805834241226762e+00,6.243591801129806385e-01,2.878661066412781189e+00,-1.735411041007364652e+00,-1.399328897847316844e+00,1.827971452451521372e+00,4.244905563250549463e-01,-1.613293575245435818e+00
7.114139008800455244e-01,8.687441470275938116e+01,9.119714481600649236e+00,-6.191390479608923414e+00,6.568422383337060300e-01,2.864333751602997857e+00,-1.759738002540171653e+00,-1.373722727158357415e+00,1.841282422504924465e+00,3.936456911250796331e-01,-1.614330672864669136e+00
7.119312928079581937e-01,8.701302591914323159e+01,9.054618542719040875e+00,-6.198727888470658698e+00,6.892970246992100591e-01,2.849713513797072828e+00,-1.783827479131125271e+00,-1.347842346907608402e+00,1.854143299766140451e+00,3.626634739926803963e-01,-1.614747399564232522e+00
7.124486847358710850e-01,8.715141356684333118e+01,8.989307752328784318e+00,-6.205817254128554339e+00,7.217213038742407161e-01,2.834801337699927704e+00,-1.807675663587966941e+00,-1.321692287694285817e+00,1.866550202616472864e+00,3.315533792386968770e-01,-1.614542671755820891e+00
7.129660766637837543e-01,8.728957461079008340e+01,8.923782956107633169e+00,-6.212657778490347837e+00,7.541128358287889633e-01,2.819598240916679988e+00,-1.831278773447675423e+00,-1.295277143342409953e+00,1.878499353162430996e+00,3.003249421548896958e-01,-1.613715642157533159e+00
7.134834685916965347e-01,8.742750600547003614e+01,8.858045010040086709e+00,-6.219248672154255253e+00,7.864693759858045752e-01,2.804105273992956171e+00,-1.854633051623112872e+00,-1.268601570338746320e+00,1.889987078560205536e+00,2.689877566078813231e-01,-1.612265701031904364e+00
7.140008605196093150e-01,8.756520469494189740e+01,8.792094780439359880e+00,-6.225589154494047150e+00,8.187886753695614583e-01,2.788323520454639937e+00,-1.877734767048937270e+00,-1.241670287269786677e+00,1.901009812325646919e+00,2.375514726469463156e-01,-1.610192477366453101e+00
7.145182524475220953e-01,8.770266761285348878e+01,8.725933143969022865e+00,-6.231678453744446067e+00,8.510684807548944963e-01,2.772254096846995974e+00,-1.900580215326991507e+00,-1.214488074257603412e+00,1.911564095629911142e+00,2.060257941254193259e-01,-1.607495839996837539e+00
7.150356443754347646e-01,8.783989168245906853e+01,8.659560987664420395e+00,-6.237515807086779773e+00,8.833065348172179920e-01,2.755898152773167187e+00,-1.923165719371067617e+00,-1.187059772394635226e+00,1.921646578580667564e+00,1.744204763358219168e-01,-1.604175898672530298e+00
7.155530363033476560e-01,8.797687381663699568e+01,8.592979208953874348e+00,-6.243100460734897439e+00,9.155005762833201555e-01,2.739256870932051058e+00,-1.945487630051048189e+00,-1.159390283177385683e+00,1.931254021488871153e+00,1.427453236586875285e-01,-1.600233005065020642e+00
7.160704282312603253e-01,8.811361091790774935e+01,8.526188715679804631e+00,-6.248431670021378004e+00,9.476483400829083248e-01,2.722331467155620466e+00,-1.967542326836430489e+00,-1.131484567939128105e+00,1.940383296121162005e+00,1.110101872251543220e-01,-1.595667753718639226e+00
7.165878201591731056e-01,8.825009987845271553e+01,8.459190426119382877e+00,-6.253508699483999678e+00,9.797475575010472504e-01,2.705123190445536174e+00,-1.989326218439295246e+00,-1.103347647281405886e+00,1.949031386937835730e+00,7.922496259313427380e-02,-1.590480982943853094e+00
7.171052120870858859e-01,8.838633758013283170e+01,8.391985269005296288e+00,-6.258330822952473227e+00,1.011795956331236646e+00,2.687633323009246400e+00,-2.010835743456578228e+00,-1.074984600504610199e+00,1.957195392316386284e+00,4.739958743734251634e-02,-1.584673775653165695e+00
7.176226040149986662e-01,8.852232089450805574e+01,8.324574183546110007e+00,-6.262897323635459479e+00,1.043791261029365369e+00,2.669863180295419802e+00,-2.032067371011786250e+00,-1.046400565037404862e+00,1.964872525760650079e+00,1.554403925294445266e-02,-1.578247460139548419e+00
7.181399959429113355e-01,8.865804668285757373e+01,8.256958119446263566e+00,-6.267207494207871932e+00,1.075731192868528030e+00,2.651814111028721666e+00,-2.053017601396154745e+00,-1.017600735865013206e+00,1.972060117095560505e+00,-1.633166692716359059e-02,-1.571203610797403227e+00
7.186573878708242269e-01,8.879351179619946777e+01,8.189138036926303599e+00,-6.271260636898418284e+00,1.107613470094422681e+00,2.633487497244103359e+00,-2.073682966709065489e+00,-9.885903649566210039e-01,1.978755613647450229e+00,-4.821748080117216340e-02,-1.563544048786134510e+00
7.191747797987368962e-01,8.892871307531173386e+01,8.121114906742507245e+00,-6.275056063577442167e+00,1.139435808081709522e+00,2.614884754320363047e+00,-2.094060031497961383e+00,-9.593747606915457027e-01,1.984956581409961895e+00,-8.010331905363976546e-02,-1.555270842636208961e+00
7.196921717266496765e-01,8.906364735075372607e+01,8.052889710206242668e+00,-6.278593095845054428e+00,1.171195919491206716e+00,2.596007331013099773e+00,-2.114145393397702133e+00,-9.299592872843127633e-01,1.990660706195602314e+00,-1.119790675971070737e-01,-1.546386308797812692e+00
7.202095636545624568e-01,8.919831144288666280e+01,7.984463439203801194e+00,-6.281871065119444708e+00,1.202891514427512742e+00,2.576856709487182151e+00,-2.133935683769029978e+00,-9.003493642089197557e-01,1.995865794772702095e+00,-1.438345837996899412e-01,-1.536893012132001690e+00
7.207269555824752372e-01,8.933270216189664836e+01,7.915837096215033952e+00,-6.284889312725604249e+00,1.234520300597928388e+00,2.557434405348424811e+00,-2.153427568336826248e+00,-8.705504656216696002e-01,2.000569775988224386e+00,-1.756596986994078957e-01,-1.526793766344489711e+00
7.212443475103879065e-01,8.946681630781677086e+01,7.847011694332363341e+00,-6.287647189984213902e+00,1.266079983471847248e+00,2.537741967674731924e+00,-2.172617747827489065e+00,-8.405681197831296192e-01,2.004770701875956185e+00,-2.074442192045489186e-01,-1.516091634361877327e+00
7.217617394383006868e-01,8.960065067054951271e+01,7.777988257279750073e+00,-6.290144058300838559e+00,1.297568266440883855e+00,2.517780979046717160e+00,-2.191502958605719087e+00,-8.104079084791098175e-01,2.008466748750367348e+00,-2.391779302802656826e-01,-1.504789928650556829e+00
7.222791313662134671e-01,8.973420202989048278e+01,7.708767819430893731e+00,-6.292379289255412900e+00,1.328982850980044317e+00,2.497553055577546921e+00,-2.210079973310826951e+00,-7.800754664403399818e-01,2.011656218286072662e+00,-2.708505971216950137e-01,-1.492892211478065834e+00
7.227965232941262474e-01,8.986746715555172216e+01,7.639351425827717534e+00,-6.294352264691966070e+00,1.360321436809435403e+00,2.477059846942302634e+00,-2.228345601492287109e+00,-7.495764807612743663e-01,2.014337538582831488e+00,-3.024519673131620401e-01,-1.480402295117046130e+00
7.233139152220389168e-01,9.000044280718630318e+01,7.569740132198194971e+00,-6.296062376808645666e+00,1.391581722056991710e+00,2.456303036406605855e+00,-2.246296690244823147e+00,-7.189166903176358314e-01,2.016509265216182900e+00,-3.339717729738833629e-01,-1.467324241991700751e+00
7.238313071499518081e-01,9.013312573441226050e+01,7.499935004974502384e+00,-6.297509028247991303e+00,1.422761403421730853e+00,2.435284340854783292e+00,-2.263930124842719049e+00,-6.881018851831213201e-01,2.018170082273621713e+00,-3.653997328897187202e-01,-1.453662364766871828e+00
7.243486990778644774e-01,9.026551267683807112e+01,7.429937121310397075e+00,-6.298691632187516376e+00,1.453858176338060693e+00,2.414005510817275546e+00,-2.281242829373709036e+00,-6.571379060448072629e-01,2.019318803376440208e+00,-3.967255546314694126e-01,-1.439421226379636876e+00
7.248660910057772577e-01,9.039760036408772237e+01,7.359747569098866293e+00,-6.299609612430530525e+00,1.484869735140651459e+00,2.392468330497544926e+00,-2.298231767372095558e+00,-6.260306436176676925e-01,2.019954372687083222e+00,-4.279389366592651900e-01,-1.424605640013467900e+00
7.253834829336900381e-01,9.052938551582657567e+01,7.289367446989249544e+00,-6.300262403497215224e+00,1.515793773230223573e+00,2.370674617798268269e+00,-2.314893942451317965e+00,-5.947860380578815498e-01,2.020075865902069889e+00,-4.590295704133771082e-01,-1.409220669014849214e+00
7.259008748616028184e-01,9.066086484178782712e+01,7.218797864404216114e+00,-6.300649450716041322e+00,1.546627983240128623e+00,2.348626224346989311e+00,-2.331226398935974942e+00,-5.634100783751356811e-01,2.019682491230623711e+00,-4.899871423912998125e-01,-1.393271626752609293e+00
7.264182667895154877e-01,9.079203504179891127e+01,7.148039941556683097e+00,-6.300770210315414843e+00,1.577370057203622222e+00,2.326325035521168871e+00,-2.347226222493150161e+00,-5.319088018438946630e-01,2.018773590358811099e+00,-5.208013362110679445e-01,-1.376764076419729310e+00
7.269356587174283790e-01,9.092289280580884281e+01,7.077094809466235148e+00,-6.300624149515547501e+00,1.608017686722040596e+00,2.303772970472488080e+00,-2.362890540763140201e+00,-5.002882934134420534e-01,2.017348639399177301e+00,-5.514618346609836408e-01,-1.359703830777544642e+00
7.274530506453410483e-01,9.105343481391503246e+01,7.005963609975982997e+00,-6.300210746620725111e+00,1.638568563133530942e+00,2.280971982150858501e+00,-2.378216523989571840e+00,-4.685546851172248672e-01,2.015407249826212333e+00,-5.819583217353607729e-01,-1.342096951842917774e+00
7.279704425732538287e-01,9.118365773639278871e+01,6.934647495767835679e+00,-6.299529491111714563e+00,1.669020377683104295e+00,2.257924057327258538e+00,-2.393201385649061930e+00,-4.367141554804161441e-01,2.012949169397134419e+00,-6.122804846571701098e-01,-1.323949750517344759e+00
7.284878345011666090e-01,9.131355823409045058e+01,6.863147629995456356e+00,-6.298579884959609743e+00,1.699370828492204444e+00,2.234631215216052791e+00,-2.407842443777334474e+00,-4.047728594318262818e-01,2.009974547301367931e+00,-6.424184813692134233e-01,-1.305269468114061526e+00
7.290052264290793893e-01,9.144313295808154862e+01,6.791465185921396142e+00,-6.297361439754962653e+00,1.729617618977117743e+00,2.211095487583926822e+00,-2.422137081242418333e+00,-3.727368701797466599e-01,2.006483713664494406e+00,-6.723629532737112058e-01,-1.286063595918794933e+00
7.295226183569920586e-01,9.157237854897029194e+01,6.719601347903102706e+00,-6.295873674783887708e+00,1.759758442757181740e+00,2.187318927618782993e+00,-2.436082617124088134e+00,-3.406123564512417712e-01,2.002476632388217492e+00,-7.021039438992811021e-01,-1.266338497906762450e+00
7.300400102849049500e-01,9.170129163769912850e+01,6.647557311140805503e+00,-6.294116120841311890e+00,1.789790994251664769e+00,2.163303622011389482e+00,-2.449676417716712518e+00,-3.084055284977211819e-01,1.997953415272284650e+00,-7.316315220253795104e-01,-1.246100813750204761e+00
7.305574022128176193e-01,9.182986884558485485e+01,6.575334281680652815e+00,-6.292088320336277185e+00,1.819712969019835924e+00,2.139051690792783678e+00,-2.462915898449006047e+00,-2.761226352260907624e-01,1.992914328045606087e+00,-7.609357959418066031e-01,-1.225357470349332401e+00
7.310747941407303996e-01,9.195810678434642682e+01,6.502933476423332415e+00,-6.289789827355631857e+00,1.849522063944994965e+00,2.114565287099853030e+00,-2.475798524275329093e+00,-2.437699625551519866e-01,1.987359789512876729e+00,-7.900069175877950656e-01,-1.204115675085299486e+00
7.315921860686431799e-01,9.208600205613265643e+01,6.430356123132588309e+00,-6.287220207727701293e+00,1.879215977418983607e+00,2.089846596940069468e+00,-2.488321810064845430e+00,-2.113538317784650900e-01,1.981290370698437941e+00,-8.188350866452834831e-01,-1.182382909123169012e+00
7.321095779965559602e-01,9.221355125355113103e+01,6.357603460443019827e+00,-6.284379039085923324e+00,1.908792409527445111e+00,2.064897838955172649e+00,-2.500483320988641012e+00,-1.788805979333941143e-01,1.974706793987335285e+00,-8.474105545866322808e-01,-1.160166920764694520e+00
7.326269699244686295e-01,9.234075095969745917e+01,6.284676737867513019e+00,-6.281265910932456897e+00,1.938249062235681830e+00,2.039721264183917526e+00,-2.512280672904752432e+00,-1.463566481764925209e-01,1.967609932263598038e+00,-8.757236286766376665e-01,-1.137475718851015838e+00
7.331443618523814099e-01,9.246759774818544031e+01,6.211577215804094720e+00,-6.277880424701757001e+00,1.967583639575196219e+00,2.014319155823819152e+00,-2.523711532741127250e+00,-1.137884001651375820e-01,1.960000808045724741e+00,-9.037646759289237330e-01,-1.114317566215211608e+00
7.336617537802941902e-01,9.259408818317756129e+01,6.138306165542469550e+00,-6.274222193824124716e+00,1.996793847830811597e+00,1.988693828991981327e+00,-2.534773618876486445e+00,-8.118230044552937619e-02,1.951880592619397170e+00,-9.315241270166166876e-01,-1.090700973184784761e+00
7.341791457082069705e-01,9.272021881941643073e+01,6.064864869269921854e+00,-6.270290843789227075e+00,2.025877395728501451e+00,1.962847630484898742e+00,-2.545464701519130291e+00,-4.854482284690847527e-02,1.943250605167392786e+00,-9.589924801374207775e-01,-1.066634691133984347e+00
7.346965376361196398e-01,9.284598620225673926e+01,5.991254620076837512e+00,-6.266086012209583167e+00,2.054831994623822489e+00,1.936782938537322307e+00,-2.555782603083657456e+00,-1.588246688211025770e-02,1.934112311896720948e+00,-9.861603048330003229e-01,-1.042127706086039662e+00
7.352139295640325312e-01,9.297138686769802973e+01,5.917476721961627995e+00,-6.261607348884022706e+00,2.083655358691038462e+00,1.910502162580113961e+00,-2.565725198565614651e+00,1.679824384563904927e-02,1.924467325162958709e+00,-1.013018245762744796e+00,-1.017189232365246276e+00
7.357313214919452005e-01,9.309641734241768063e+01,5.843532489835443045e+00,-6.256854515861124177e+00,2.112345205112788005e+00,1.884007742997218848e+00,-2.575290415914042175e+00,4.949076322952267182e-02,1.914317402591833917e+00,-1.039557026431782605e+00,-9.918287062990165381e-01
7.362487134198579808e-01,9.322107414380529633e+01,5.769423249526000497e+00,-6.251827187502603245e+00,2.140899254270550056e+00,1.857302150881527947e+00,-2.584476236401989091e+00,8.218852423981581889e-02,1.903664446197969928e+00,-1.065767452873482179e+00,-9.660557799696847248e-01
7.367661053477707611e-01,9.334535377999692685e+01,5.695150337781335281e+00,-6.246525050546694047e+00,2.169315229935599110e+00,1.830387887789910684e+00,-2.593280694994902547e+00,1.148849404981010514e-01,1.892510501500896059e+00,-1.091640417286148246e+00,-9.398803150163305142e-01
7.372834972756835414e-01,9.346925274991058075e+01,5.620715102272828112e+00,-6.240947804171482538e+00,2.197590859460705204e+00,1.803267485497184852e+00,-2.601701880716969839e+00,1.475734078453042608e-01,1.880857756638239175e+00,-1.117166901624156772e+00,-9.133123764863995131e-01
7.378008892035962107e-01,9.359276754328203651e+01,5.546118901597842488e+00,-6.235095160058224728e+00,2.225723873972432543e+00,1.775943505749154161e+00,-2.609737937015369713e+00,1.802473059033921077e-01,1.868708541476142626e+00,-1.142337981143387582e+00,-8.863622267372461838e-01
7.383182811315091021e-01,9.371589464070156339e+01,5.471363105281811023e+00,-6.228966842454619623e+00,2.253712008564126457e+00,1.748418540014640143e+00,-2.617387062122461305e+00,2.128999996308191811e-01,1.856065326716883845e+00,-1.167144827901037241e+00,-8.590403193875247867e-01
7.388356730594217714e-01,9.383863051365085539e+01,5.396449093780056216e+00,-6.222562588238078618e+00,2.281553002489447035e+00,1.720695209236627665e+00,-2.624647509415863667e+00,2.455248408715805519e-01,1.842930723003744387e+00,-1.191578714209692746e+00,-8.313572933185520153e-01
7.393530649873345517e-01,9.396097162454135798e+01,5.321378258478772771e+00,-6.215882146978924716e+00,2.309244599356697236e+00,1.692776163582301097e+00,-2.631517587776501799e+00,2.781151698981406684e-01,1.829307480023031118e+00,-1.215631016045873647e+00,-8.033239667254146177e-01
7.398704569152473320e-01,9.408291442675243843e+01,5.246152001695906009e+00,-6.208925281003607743e+00,2.336784547323645267e+00,1.664664082192251815e+00,-2.637995661944536607e+00,3.106643169478974231e-01,1.815198485603375156e+00,-1.239293216412789000e+00,-7.749513312181021130e-01
7.403878488431601124e-01,9.420445536467076408e+01,5.170771736681304631e+00,-6.201691765457856498e+00,2.364170599293087260e+00,1.636361672928621225e+00,-2.644080152873238720e+00,3.431656037534676074e-01,1.800606764812202165e+00,-1.262556908657516352e+00,-7.462505459724354528e-01
7.409052407710727817e-01,9.432559087373014961e+01,5.095238887616518220e+00,-6.194181388369815799e+00,2.391400513109011250e+00,1.607871672122316742e+00,-2.649769538080775977e+00,3.756123450666283281e-01,1.785535479049438212e+00,-1.285413799742491037e+00,-7.172329319309170836e-01
7.414226326989856730e-01,9.444631738045211478e+01,5.019554889613987214e+00,-6.186393950713148016e+00,2.418472051753449037e+00,1.579196844319209703e+00,-2.655062351999935899e+00,4.079978501760186393e-01,1.769987925138404528e+00,-1.307855713471367753e+00,-6.879099660534256921e-01
7.419400246268983423e-01,9.456663130248689697e+01,4.943721188716017068e+00,-6.178329266470120373e+00,2.445382983543874289e+00,1.550339982025463748e+00,-2.659957186325742740e+00,4.403154244184368515e-01,1.753967534413976681e+00,-1.329874593669147842e+00,-6.582932756178925260e-01
7.424574165548111226e-01,9.468652904865550113e+01,4.867739241892897084e+00,-6.169987162694630989e+00,2.472131082331392893e+00,1.521303905451740768e+00,-2.664452690361035270e+00,4.725583706840140730e-01,1.737477871807883822e+00,-1.351462507316768757e+00,-6.283946325707108205e-01
7.429748084827239030e-01,9.480600701899200544e+01,4.791610517040899353e+00,-6.161367479575242001e+00,2.498714127699433796e+00,1.492091462256582624e+00,-2.668547571359934700e+00,5.047199909149348018e-01,1.720522634931291872e+00,-1.372611647639915944e+00,-5.982259479271786473e-01
7.434922004106366833e-01,9.492506160478680499e+01,4.715336492979574246e+00,-6.152470070498155863e+00,2.525129905163175703e+00,1.462705527288727936e+00,-2.672240594869251584e+00,5.367935875979659155e-01,1.703105653154556309e+00,-1.393314337152255167e+00,-5.677992662217312692e-01
7.440095923385493526e-01,9.504368918863031013e+01,4.638918659448691528e+00,-6.143294802110183639e+00,2.551376206369570632e+00,1.433149002328507837e+00,-2.675530585067811273e+00,5.687724652506422895e-01,1.685230886684216056e+00,-1.413563030652967623e+00,-5.371267600081083282e-01
7.445269842664622439e-01,9.516188614445761118e+01,4.562358517104547317e+00,-6.133841554381650241e+00,2.577450829298065127e+00,1.403424815828209660e+00,-2.678416425103702370e+00,6.006499319012241767e-01,1.666902425637157847e+00,-1.433350318178662874e+00,-5.062207244093416270e-01
7.450443761943749132e-01,9.527964883759327108e+01,4.485657577516077410e+00,-6.124110220669321869e+00,2.603351578461867266e+00,1.373535922651582863e+00,-2.680897057429443731e+00,6.324193005622420483e-01,1.648124489112072988e+00,-1.452668927909568808e+00,-4.750935717177479090e-01
7.455617681222876936e-01,9.539697362479738274e+01,4.408817363160125069e+00,-6.114100707779248189e+00,2.629076265109988597e+00,1.343485303812224529e+00,-2.682971484135083351e+00,6.640738906979106737e-01,1.628901424258030417e+00,-1.471511729030155813e+00,-4.437578260446459755e-01
7.460791600502003629e-01,9.551385685431178274e+01,4.331839407416575582e+00,-6.103812936029621383e+00,2.654622707429805217e+00,1.313275966211135071e+00,-2.684638767279209581e+00,6.956070296850984658e-01,1.609237705340352598e+00,-1.489871734544009119e+00,-4.122261180201113318e-01
7.465965519781132542e-01,9.563029486590735928e+01,4.254725254562711889e+00,-6.093246839313559704e+00,2.679988730750372916e+00,1.282910942373178376e+00,-2.685898029217888450e+00,7.270120542681357545e-01,1.589137932803622366e+00,-1.507742104043123810e+00,-3.805111795424797050e-01
7.471139439060259235e-01,9.574628399093143116e+01,4.177476459767446748e+00,-6.082402365161926561e+00,2.705172167746261458e+00,1.252393290182717944e+00,-2.686748452931527975e+00,7.582823120071848777e-01,1.568606832332010814e+00,-1.525116146431462205e+00,-3.486258385778935320e-01
7.476313358339387038e-01,9.586182055235654786e+01,4.100094589084605445e+00,-6.071279474806032361e+00,2.730170858642192222e+00,1.221726092618088844e+00,-2.687189282349656150e+00,7.894111627205044890e-01,1.547649253906672850e+00,-1.541987322602942356e+00,-3.165830140095267087e-01
7.481487277618514842e-01,9.597690086482921856e+01,4.022581219446249357e+00,-6.059878143240396753e+00,2.754982651418149686e+00,1.190912457485306275e+00,-2.687219822673631242e+00,8.203919799202246121e-01,1.526270170860514197e+00,-1.558349248073679139e+00,-2.843957105369143701e-01
7.486661196897642645e-01,9.609152123471976381e+01,3.944937938655092236e+00,-6.048198359285414050e+00,2.779605402015278948e+00,1.159955517150635274e+00,-2.686839440697267101e+00,8.512181522419917101e-01,1.504474678930047382e+00,-1.574195695568642028e+00,-2.520770136249874671e-01
7.491835116176769338e-01,9.620567796017263618e+01,3.867166345376724657e+00,-6.036240125650029320e+00,2.804036974542329475e+00,1.128858428272298431e+00,-2.686047565125384562e+00,8.818830848682097656e-01,1.482267995304539232e+00,-1.589520597562598780e+00,-2.196400845031132310e-01
7.497009035455898251e-01,9.631936733115750826e+01,3.789268049131119920e+00,-6.024003458994346083e+00,2.828275241482820057e+00,1.097624371531121357e+00,-2.684843686890279191e+00,9.123802009450856509e-01,1.459655457672303314e+00,-1.604318048775446481e+00,-1.870981552139165949e-01
7.502182954735024945e-01,9.643258562952071600e+01,3.711244670284020941e+00,-6.011488389992272197e+00,2.852318083902748214e+00,1.066256551360345028e+00,-2.683227359466127115e+00,9.427029429932458626e-01,1.436642523264316740e+00,-1.618582308621827837e+00,-1.544645237121344827e-01
7.507356874014152748e-01,9.654532912903788144e+01,3.633097840037360360e+00,-5.998694963394047619e+00,2.876163391659076751e+00,1.034758195674279291e+00,-2.681198199181297426e+00,9.728447743122481395e-01,1.413234767894907540e+00,-1.632307803615175024e+00,-1.217525490131567967e-01
7.512530793293280551e-01,9.665759409546672032e+01,3.554829200419630464e+00,-5.985623238088808584e+00,2.899809063608746129e+00,1.003132555596145670e+00,-2.678755885528586678e+00,1.002799180378631361e+00,1.389437884999763506e+00,-1.645489129725999700e+00,-8.897564639162314215e-02
7.517704712572408354e-01,9.676937678660067377e+01,3.476440404275563001e+00,-5.972273287167096711e+00,2.923253007818386706e+00,9.713829051848750229e-01,-2.675900161473389716e+00,1.032559670237762184e+00,1.365257684671116856e+00,-1.658121054694586594e+00,-5.614728262982193741e-02
7.522878631851535047e-01,9.688067345232323646e+01,3.397933115255440395e+00,-5.958645197983357455e+00,2.946493141774654934e+00,9.395125411609692723e-01,-2.672630833759785496e+00,1.062119777889349637e+00,1.340700092690162215e+00,-1.670198520298009193e+00,-2.328097131600892489e-02
7.528052551130663961e-01,9.699148033466302365e+01,3.319309007803691536e+00,-5.944739072218361287e+00,2.969527392595269433e+00,9.075247826313055377e-01,-2.668947773214539687e+00,1.091473063666747567e+00,1.315771149556620667e+00,-1.681716644571509267e+00,9.609731807470822673e-03
7.533226470409790654e-01,9.710179366784907984e+01,3.240569767147447156e+00,-5.930555025941670166e+00,2.992353697240571542e+00,8.754229708131349152e-01,-2.664850915049038704e+00,1.120613115609810029e+00,1.290477009515642370e+00,-1.692670723984157632e+00,4.251123344601248633e-02
7.538400389688918457e-01,9.721160967836749478e+01,3.161717089284092452e+00,-5.916093189673989450e+00,3.014970002725883891e+00,8.432104687569048629e-01,-2.660340259159140075e+00,1.149533550831649098e+00,1.264823939581772194e+00,-1.703056235568947363e+00,7.540990730490748639e-02
7.543574308968046260e-01,9.732092458501806220e+01,3.082752680968821046e+00,-5.901353708449576629e+00,3.037374266334369466e+00,8.108906610683046523e-01,-2.655415870422954239e+00,1.178228016878922091e+00,1.238818318560276133e+00,-1.712868839007144262e+00,1.082920985914141987e-01
7.548748228247174064e-01,9.742973459897199007e+01,3.003678259701327402e+00,-5.886336741878533729e+00,3.059564455830640739e+00,7.784669536291832781e-01,-2.650077878996527581e+00,1.206690193085961926e+00,1.212466636065549386e+00,-1.722104378667027813e+00,1.411441284671017815e-01
7.553922147526300757e-01,9.753803592382996612e+01,2.924495553712379348e+00,-5.871042464209164535e+00,3.081538549674933236e+00,7.459427733176375863e-01,-2.644326480607487539e+00,1.234913791922499060e+00,1.185775491536873671e+00,-1.730758885596960450e+00,1.739522984501733482e-01
7.559096066805429670e-01,9.764582475568136033e+01,2.845206301949482430e+00,-5.855471064390187941e+00,3.103294537238012740e+00,7.133215677269570953e-01,-2.638161936846551203e+00,1.262892560335234116e+00,1.158751593251219569e+00,-1.738828579472800895e+00,2.067028947680684681e-01
7.564269986084556363e-01,9.775309728316331359e+01,2.765812254062594455e+00,-5.839622746133056985e+00,3.124830419016602967e+00,6.806068048838223028e-01,-2.631584575457027064e+00,1.290620281082935250e+00,1.131401757333470703e+00,-1.746309870499646477e+00,2.393821926599681849e-01
7.569443905363684166e-01,9.785984968752146074e+01,2.686315170388773765e+00,-5.823497727974114468e+00,3.146144206849620595e+00,6.478019729652719771e-01,-2.624594790622182927e+00,1.318090774065459048e+00,1.103732906763644106e+00,-1.753199361267965273e+00,2.719764606296599663e-01
7.574617824642811970e-01,9.796607814267031245e+01,2.606716821936915451e+00,-5.807096243336820507e+00,3.167233924134874368e+00,6.149105800149479162e-01,-2.617193043250557682e+00,1.345297897646261731e+00,1.075752070381505998e+00,-1.759493848563986163e+00,3.044719646482889619e-01
7.579791743921939773e-01,9.807177881525507246e+01,2.527018990371550977e+00,-5.790418540593880614e+00,3.188097606046556898e+00,5.819361536581717509e-01,-2.609379861259183198e+00,1.372235549968787494e+00,1.047466381888266573e+00,-1.765190325134494254e+00,3.368549723073943625e-01
7.584965663201066466e-01,9.817694786471352586e+01,2.447223467996622048e+00,-5.773464883129435066e+00,3.208733299753265822e+00,5.488822408162403743e-01,-2.601155839854785601e+00,1.398897670266438631e+00,1.018883078845641776e+00,-1.770285981405977038e+00,3.691117569219182215e-01
7.590139582480194269e-01,9.828158144333932000e+01,2.367332057738095408e+00,-5.756235549401050200e+00,3.229139064636811440e+00,5.157524074194688168e-01,-2.592521641812786548e+00,1.425278240166417687e+00,9.900095016718717389e-01,-1.774778207158052235e+00,4.012286015835402342e-01
7.595313501759322072e-01,9.838567569634479071e+01,2.287346573127067018e+00,-5.738730833001919329e+00,3.249312972511460451e+00,4.825502381196591362e-01,-2.583477997754386024e+00,1.451371284987030386e+00,9.608530926353144874e-01,-1.778664593151292772e+00,4.331918031638157807e-01
7.600487421038449876e-01,9.848922676192592007e+01,2.207268838281255086e+00,-5.720951042722774993e+00,3.269253107844092288e+00,4.492793360011348991e-01,-2.574025706421415371e+00,1.477170875029014008e+00,9.314213948448515357e-01,-1.781942932709387639e+00,4.649876762678089026e-01
7.605661340317576569e-01,9.859223077132615742e+01,2.127100687887253372e+00,-5.702896502614025920e+00,3.288957567974679641e+00,4.159433222913071493e-01,-2.564165634949243433e+00,1.502671126860200657e+00,9.017220512379167108e-01,-1.784611223255590629e+00,4.966025571374210745e-01
7.610835259596705482e-01,9.869468384890272716e+01,2.046843967181080082e+00,-5.684567552047620431e+00,3.308424463337734878e+00,3.825458360697737703e-01,-2.553898719137481343e+00,1.527866204594260813e+00,8.717628035653433027e-01,-1.786667667803574666e+00,5.280228075052422199e-01
7.616009178875832175e-01,9.879658211219219766e+01,1.966500531929223250e+00,-5.665964545779095474e+00,3.327651917684162797e+00,3.490905339768457516e-01,-2.543225963718741767e+00,1.552750321162884362e+00,8.415514913737593972e-01,-1.788110676402629329e+00,5.592348183982096543e-01
7.621183098154959978e-01,9.889792167197749961e+01,1.886072248408616758e+00,-5.647087854009432917e+00,3.346638068303880775e+00,3.155810899208513209e-01,-2.532148442625194562e+00,1.577317739581804990e+00,8.110960509849611810e-01,-1.788938867537129163e+00,5.902250138915587918e-01
7.626357017434087782e-01,9.899869863235520029e+01,1.805560993386399637e+00,-5.627937862446970918e+00,3.365381066249032216e+00,2.820211947845829847e-01,-2.520667299253114724e+00,1.601562774210476991e+00,7.804045144726110550e-01,-1.789151069480402478e+00,6.209798548128186990e-01
7.631530936713215585e-01,9.909890909080375820e+01,1.724968654099089171e+00,-5.608514972369271767e+00,3.383879076557884780e+00,2.484145561307369299e-01,-2.508783746725361752e+00,1.625479792005513957e+00,7.494850086361402042e-01,-1.788746321602961764e+00,6.514858423959446476e-01
7.636704855992342278e-01,9.919854913825186316e+01,1.644297128231546168e+00,-5.588819600684997724e+00,3.402130278479289949e+00,2.147648979064777919e-01,-2.496499068151770917e+00,1.649063213767719027e+00,7.183457539719146911e-01,-1.787723875635023552e+00,6.817295218854879657e-01
7.641878775271471191e-01,9.929761485914828256e+01,1.563548323894875303e+00,-5.568852179995614549e+00,3.420132865697915747e+00,1.810759601467917257e-01,-2.483814616887388471e+00,1.672307515383007814e+00,6.869950636414041689e-01,-1.786083196883364810e+00,7.116974860910816325e-01
7.647052694550597884e-01,9.939610233153177887e+01,1.482724159604400960e+00,-5.548613158657246025e+00,3.437885046560032354e+00,1.473514986771187196e-01,-2.470731816788775959e+00,1.695207229056893805e+00,6.554413424368386032e-01,-1.783823965402613121e+00,7.413763788918226183e-01
7.652226613829725688e-01,9.949400762710133961e+01,1.401826564257192764e+00,-5.528103000842411241e+00,3.455385044299873698e+00,1.135952848149810457e-01,-2.457252162468096746e+00,1.717756944542633057e+00,6.236930857439431097e-01,-1.780946077120702187e+00,7.707528986908154245e-01
7.657400533108853491e-01,9.959132681128843956e+01,1.320857477108314804e+00,-5.507322186601671277e+00,3.472631097266913436e+00,7.981110507036781598e-02,-2.443377219545213919e+00,1.739951310363378578e+00,5.917588785017862119e-01,-1.777449644918915661e+00,7.998138018200555699e-01
7.662574452387981294e-01,9.968805594332775399e+01,1.239818847748134445e+00,-5.486271211925479285e+00,3.489621459153336769e+00,4.600276084572785251e-02,-2.429108624897719615e+00,1.761785035027511270e+00,5.596473941602155833e-01,-1.773334999666013712e+00,8.285459058949178335e-01
7.667748371667107987e-01,9.978419107633152407e+01,1.158712636076897340e+00,-5.464950588805596254e+00,3.506354399222780138e+00,1.217406813411248123e-02,-2.414448086908778990e+00,1.783252888238433975e+00,5.273673936338663104e-01,-1.768602691206968336e+00,8.569360931195482145e-01
7.672922290946236901e-01,9.987972825736108007e+01,1.077540812281481131e+00,-5.443360845296956185e+00,3.522828202538970999e+00,-2.167114278261283999e-02,-2.399397385713022857e+00,1.804349702097174823e+00,4.949277242541427757e-01,-1.763253489305723232e+00,8.849713135414347676e-01
7.678096210225363594e-01,9.997466352759133201e+01,9.963053564213617541e-01,-5.421502525647687420e+00,3.539041172772451116e+00,-5.552903374021598421e-02,-2.383958383230759370e+00,1.825070429537508865e+00,4.623372890654281475e-01,-1.757288587438728733e+00,9.126389190666317486e-01
7.683270129504491397e-01,1.000689929224829342e+02,9.150082564945608565e-01,-5.399376188482832184e+00,3.554991642083992875e+00,-8.939579904314445824e-02,-2.368133036098031940e+00,1.845410426111701252e+00,4.296047708010746202e-01,-1.750710463916655746e+00,9.399284928576251419e-01
7.688444048783619200e-01,1.001627124706038074e+02,8.336515128870990443e-01,-5.376982404528289017e+00,3.570677939253655619e+00,-1.232676013998070252e-01,-2.351923258007415640e+00,1.865364783591019204e+00,3.967388910148553771e-01,-1.743520429865609067e+00,9.668281303743774258e-01
7.693617968062747003e-01,1.002558181946492795e+02,7.522371365403641708e-01,-5.354321760317811041e+00,3.586098406193845012e+00,-1.571405846852957922e-01,-2.335331018544893222e+00,1.884928592787061152e+00,3.637484723490282956e-01,-1.735719765750818988e+00,9.933256416452200810e-01
7.698791887341873696e-01,1.003483061116802588e+02,6.707671483923804967e-01,-5.331394858605603915e+00,3.601251402072644048e+00,-1.910108814779539754e-01,-2.318358360967948339e+00,1.904097023468912964e+00,3.306424115956781984e-01,-1.727310016581240948e+00,1.019408985664185252e+00
7.703965806621001500e-01,1.004401722331923850e+02,5.892435793542161182e-01,-5.308202318385381702e+00,3.616135303482710395e+00,-2.248746135597100293e-01,-2.301007401689548093e+00,1.922865325369034206e+00,2.974296759824974212e-01,-1.718292988982136782e+00,1.045066276505936642e+00
7.709139725900129303e-01,1.005314125651857182e+02,5.076684702855697173e-01,-5.284744774908874732e+00,3.630748504610184835e+00,-2.587278924166960259e-01,-2.283280329761385286e+00,1.941228829179851623e+00,2.641192994850874443e-01,-1.708670748273750872e+00,1.070285789335500226e+00
7.714313645179257106e-01,1.006220231082357230e+02,4.260438719691831411e-01,-5.261022879703693533e+00,3.645089417403672094e+00,-2.925668197402954140e-01,-2.265179406356298220e+00,1.959182947541143749e+00,2.307203791656386727e-01,-1.698445615556050559e+00,1.095055966312909135e+00
7.719487564458383799e-01,1.007119998575648054e+02,3.443718450843622492e-01,-5.237037300590634104e+00,3.659156471743250094e+00,-3.263874879285033614e-01,-2.246706964249937322e+00,1.976723176018148731e+00,1.972420715381028034e-01,-1.687620164799558786e+00,1.119365422392673004e+00
7.724661483737512713e-01,1.008013388031151010e+02,2.626544601793769917e-01,-5.212788721700357009e+00,3.672948115609536046e+00,-3.601859805876951870e-01,-2.227865407301620859e+00,1.993845094070446411e+00,1.636935889597648242e-01,-1.676197219942248351e+00,1.143202951018140290e+00
7.729835403016639406e-01,1.008900359296216180e+02,1.808937976431440608e-01,-5.188277843489553121e+00,3.686462815252752989e+00,-3.939583730346348789e-01,-2.208657209934477006e+00,2.010544366011531636e+00,1.300841960493785976e-01,-1.664179851992557690e+00,1.166557529710636532e+00
7.735009322295767209e-01,1.009780872166869443e+02,9.909194767547591098e-02,-5.163505382756390816e+00,3.699699055361909572e+00,-4.277007327990214880e-01,-2.189084916614701726e+00,2.026816741959226675e+00,9.642320613157390197e-02,-1.651571376138424752e+00,1.189418325553586619e+00
7.740183241574895012e-01,1.010654886388562659e+02,1.725101025676734068e-02,-5.138472072655500433e+00,3.712655339233949636e+00,-4.614091201262118802e-01,-2.169151141330140309e+00,2.042658058776751329e+00,6.271997770789100590e-02,-1.638375348862462388e+00,1.211774700571369046e+00
7.745357160854022815e-01,1.011522361656935942e+02,-6.462690488359545959e-02,-5.113178662712284606e+00,3.725330188942992393e+00,-4.950795884804151115e-01,-2.148858567068023362e+00,2.058064241004598838e+00,2.898391095415131513e-02,-1.624595565063175817e+00,1.233616217003105975e+00
7.750531080133149509e-01,1.012383257618587464e+02,-1.465396782996983838e-01,-5.087625918836669925e+00,3.737722145509592586e+00,-5.287081850481927248e-01,-2.128209945291949623e+00,2.073031301783138769e+00,-4.775555755673066560e-03,-1.610236055182276305e+00,1.254932642471279003e+00
7.755704999412278422e-01,1.013237533871853913e+02,-2.284851808626828795e-01,-5.061814623336231556e+00,3.749829769070062380e+00,-5.622909512423667211e-01,-2.107208095418058758e+00,2.087555343765985061e+00,-3.854894929918972757e-02,-1.595301082338056231e+00,1.275713955045230108e+00
7.760878918691405115e-01,1.014085149967596777e+02,-3.104612737950542822e-01,-5.035745574928818691e+00,3.761651639045795470e+00,-5.958239232061703916e-01,-2.085855904290497165e+00,2.101632560024068841e+00,-7.232676522875236547e-02,-1.579795139464892362e+00,1.295950348199453650e+00
7.766052837970532918e-01,1.014926065410001002e+02,-3.924658087064145651e-01,-5.009419588754435715e+00,3.773186354312697777e+00,-6.293031323179302250e-01,-2.064156325655987612e+00,2.115259234940533695e+00,-1.060994711683573843e-01,-1.563722946458752983e+00,1.315632235666851280e+00
7.771226757249660722e-01,1.015760239657380168e+02,-4.744966276297617469e-01,-4.982837496386689047e+00,3.784432533370593710e+00,-6.627246056959336107e-01,-2.042112379637733177e+00,2.128431745096302397e+00,-1.398575101839104606e-01,-1.547089447328862333e+00,1.334750256186737483e+00
7.776400676528788525e-01,1.016587632122991636e+02,-5.565515630590656126e-01,-4.956000145843536764e+00,3.795388814512719478e+00,-6.960843667037588389e-01,-2.019727152208472098e+00,2.141146560146443889e+00,-1.735913041271582857e-01,-1.529899807355395991e+00,1.353295278147771841e+00
7.781574595807915218e-01,1.017408202175859770e+02,-6.386284379877196216e-01,-4.928908401597495548e+00,3.806053855995240820e+00,-7.293784354559184058e-01,-1.997003794662775000e+00,2.153400243687266347e+00,-2.072912569531228932e-01,-1.512159410253278047e+00,1.371258404125717867e+00
7.786748515087044131e-01,1.018221909141609984e+02,-7.207250659481079236e-01,-4.901563144585210807e+00,3.816426336206824477e+00,-7.626028293239055511e-01,-1.973945523088540099e+00,2.165189454114174961e+00,-2.409477580111331063e-01,-1.493873855342035428e+00,1.388630975316086591e+00
7.791922434366170824e-01,1.019028712303308026e+02,-8.028392510519024583e-01,-4.873965272216529421e+00,3.826504953838224754e+00,-7.957535634424846016e-01,-1.950555617837774980e+00,2.176510945470242042e+00,-2.745511853092945653e-01,-1.475048954721787542e+00,1.405404575861576522e+00
7.797096353645298628e-01,1.019828570902313345e+02,-8.849687880317702593e-01,-4.846115698382837067e+00,3.836288428051958910e+00,-8.288266512165144428e-01,-1.926837422996486415e+00,2.187361568285584923e+00,-3.080919087526862166e-01,-1.455690730455230009e+00,1.421571037074467192e+00
7.802270272924426431e-01,1.020621444139136287e+02,-9.671114622836785024e-01,-4.818015353464943473e+00,3.845775498651977653e+00,-8.618181048279555112e-01,-1.902794345853900060e+00,2.197738270407433081e+00,-3.415602933549340969e-01,-1.435805411755783467e+00,1.437122441553774443e+00
7.807444192203554234e-01,1.021407291174307090e+02,-1.049265049910435899e+00,-4.789665184340289095e+00,3.854964926253406254e+00,-8.947239357433369733e-01,-1.878429856370836148e+00,2.207638097820980860e+00,-3.749467024234401924e-01,-1.415399432181772665e+00,1.452051127197320213e+00
7.812618111482680927e-01,1.022186071129253406e+02,-1.131427317766137808e+00,-4.761066154389598459e+00,3.863855492452320739e+00,-9.275401552215456480e-01,-1.853747486647325804e+00,2.217058195460973380e+00,-4.082415007181224853e-01,-1.394479426836701785e+00,1.466349691108640663e+00
7.817792030761809841e-01,1.022957743087186913e+02,-1.213596023501730681e+00,-4.732219243502897577e+00,3.872445999995571597e+00,-9.602627748220077253e-01,-1.828750830389417104e+00,2.225995808014054944e+00,-4.414350575837490132e-01,-1.373052229575588479e+00,1.480010993398768182e+00
7.822965950040936534e-01,1.023722266093996183e+02,-1.295768915611262173e+00,-4.703125448085039295e+00,3.880735272950627923e+00,-9.928878069131188422e-01,-1.803443542375291031e+00,2.234448280711834656e+00,-4.745177500557061778e-01,-1.351124870217448759e+00,1.493028160882825084e+00
7.828139869320064337e-01,1.024479599159153764e+02,-1.377943733479625177e+00,-4.673785781060481703e+00,3.888722156875504155e+00,-1.025411265181214615e+00,-1.777829337920446617e+00,2.242413060114749612e+00,-5.074799659395070606e-01,-1.328704571763739573e+00,1.505394590671547128e+00
7.833313788599191030e-01,1.025229701256626385e+02,-1.460118207430773474e+00,-4.644201271877640202e+00,3.896405518988684591e+00,-1.057829165139698491e+00,-1.751911992342269464e+00,2.249887694886624878e+00,-5.403121068636465019e-01,-1.305798747623017508e+00,1.517103953657590321e+00
7.838487707878319943e-01,1.025972531325798940e+02,-1.542290058777376682e+00,-4.614372966512502394e+00,3.903784248339130514e+00,-1.090137524638695954e+00,-1.725695340423679447e+00,2.256869836560027931e+00,-5.730045913061809770e-01,-1.282414998841560516e+00,1.528150197896755547e+00
7.843661627157446636e-01,1.026708048272402607e+02,-1.624456999871061402e+00,-4.584301927471797100e+00,3.910857255976289526e+00,-1.122332364374902580e+00,-1.699183275876131383e+00,2.263357240292324768e+00,-6.055478575946926512e-01,-1.258561111340180672e+00,1.538527551884012912e+00
7.848835546436574440e-01,1.027436210969457306e+02,-1.706616734154121851e+00,-4.553989233795400438e+00,3.917623475120191934e+00,-1.154409708401979984e+00,-1.672379750801681997e+00,2.269347765612538481e+00,-6.379323668799923297e-01,-1.234245053156990846e+00,1.548230527724450578e+00
7.854009465715702243e-01,1.028156978258218146e+02,-1.788766956211760739e+00,-4.523435981058312905e+00,3.924081861331548904e+00,-1.186365584641119186e+00,-1.645288775154427174e+00,2.274839377158904163e+00,-6.701486060831931546e-01,-1.209474971696373302e+00,1.557253924199013095e+00
7.859183384994830046e-01,1.028870308949133801e+02,-1.870905351825639329e+00,-4.492643281371947239e+00,3.930231392681919012e+00,-1.218196025392084270e+00,-1.617914416201062577e+00,2.279830145407211184e+00,-7.021870908164484781e-01,-1.184259190983954824e+00,1.565592829725150015e+00
7.864357304273956739e-01,1.029576161822812423e+02,-1.953029598028280134e+00,-4.461612263384856725e+00,3.936071069923903654e+00,-1.249897067844559562e+00,-1.590260797980702190e+00,2.284318247389867551e+00,-7.340383682771896012e-01,-1.158606208927686954e+00,1.573242625212283974e+00
7.869531223553085653e-01,1.030274495630997365e+02,-2.035137363158611379e+00,-4.430344072282839107e+00,3.941599916661399305e+00,-1.281464754589901389e+00,-1.562332100763879961e+00,2.288301967405736992e+00,-7.656930201159681815e-01,-1.132524694584979397e+00,1.580198986812169304e+00
7.874705142832212346e-01,1.030965269097550561e+02,-2.117226306918202461e+00,-4.398839869788545798e+00,3.946816979519867985e+00,-1.312895134133138297e+00,-1.534132560510864440e+00,2.291779697720698117e+00,-7.971416652777316703e-01,-1.106023485435995379e+00,1.586457888564071661e+00
7.879879062111340149e-01,1.031648440919446443e+02,-2.199294080428965348e+00,-4.367100834160331679e+00,3.951721328316681436e+00,-1.344184261405499514e+00,-1.505666468329039942e+00,2.294749939258976745e+00,-8.283749628168251000e-01,-1.079111584662887813e+00,1.592015604934843953e+00
7.885052981390467952e-01,1.032323969767773661e+02,-2.281338326291396879e+00,-4.335128160190688362e+00,3.956312056231478191e+00,-1.375328198277130820e+00,-1.476938169929659761e+00,2.297211302285210088e+00,-8.593836146853750524e-01,-1.051798158435257813e+00,1.596868713253824623e+00
7.890226900669595755e-01,1.032991814288745616e+02,-2.363356678644073394e+00,-4.302923059203981104e+00,3.960588279976585468e+00,-1.406323014070260724e+00,-1.447952065083739637e+00,2.299162507077269435e+00,-8.901583684953162656e-01,-1.024092533201616195e+00,1.601014096042620238e+00
7.895400819948722448e-01,1.033651933104720371e+02,-2.445346763224102382e+00,-4.270486759053612857e+00,3.964549139967465052e+00,-1.437164786072707479e+00,-1.418712607077168730e+00,2.300602384589815586e+00,-9.206900202539498590e-01,-9.960041929869267729e-01,1.604448943239716430e+00
7.900574739227851362e-01,1.034304284815230091e+02,-2.527306197428587087e+00,-4.237820504118595011e+00,3.968193800493225787e+00,-1.467849600051754244e+00,-1.389224302165056990e+00,2.301529877108638100e+00,-9.509694170730746965e-01,-9.675427766962448883e-01,1.607170754319994233e+00
7.905748658506978055e-01,1.034948827998017009e+02,-2.609232590376888261e+00,-4.204925555299594109e+00,3.971521449887144506e+00,-1.498373550768298923e+00,-1.359491709025351547e+00,2.301944038895694433e+00,-9.809874598515682109e-01,-9.387180754244802694e-01,1.609177340309038584e+00
7.910922577786105858e-01,1.035585521210082334e+02,-2.691123542974288796e+00,-4.171803190014239604e+00,3.974531300697263347e+00,-1.528732742491513807e+00,-1.329519438211542282e+00,2.301844036824934658e+00,-1.010735105931690025e+00,-9.095400297721177862e-01,1.610466825692357329e+00
7.916096497065233661e-01,1.036214322988739269e+02,-2.772976647976234332e+00,-4.138454702191996404e+00,3.977222589857009716e+00,-1.558923289513708177e+00,-1.299312151604736565e+00,2.301229151008866936e+00,-1.040203371728769088e+00,-8.800187271671651157e-01,1.611037650219440787e+00
7.921270416344361465e-01,1.036835191852678975e+02,-2.854789490053830647e+00,-4.104881402268347301e+00,3.979594578855863318e+00,-1.588941316665642978e+00,-1.268874561864852701e+00,2.300098775415859720e+00,-1.069383335334544993e+00,-8.501643991930749600e-01,1.610888570602668768e+00
7.926444335623488158e-01,1.037448086303043198e+02,-2.936559645860259415e+00,-4.071084617178415854e+00,3.981646553910064057e+00,-1.618782959832163248e+00,-1.238211431881070634e+00,2.298452418478198922e+00,-1.098266139094013161e+00,-8.199874189227924770e-01,1.610018662111080801e+00
7.931618254902617071e-01,1.038052964824506574e+02,-3.018284684098172299e+00,-4.037065690350002178e+00,3.983377826133366995e+00,-1.648444366468197364e+00,-1.207327574221502164e+00,2.296289703690901796e+00,-1.126842992155837830e+00,-7.894982982588766296e-01,1.608427320059012011e+00
7.936792174181743764e-01,1.038649785886367454e+02,-3.099962165588079799e+00,-4.002825981696032542e+00,3.984787731707839953e+00,-1.677921696115099781e+00,-1.176227850582093115e+00,2.293610370201274229e+00,-1.155105172996300000e+00,-7.587076852797203230e-01,1.606114261189584447e+00
7.941966093460871567e-01,1.039238507943648528e+02,-3.181589643337882301e+00,-3.968366867606353487e+00,3.985875632054695306e+00,-1.707211120917404346e+00,-1.144917171234677511e+00,2.290414273389206556e+00,-1.183044031916842487e+00,-7.276263615917766270e-01,1.603079524953039847e+00
7.947140012739998260e-01,1.039819089438204998e+02,-3.263164662613119660e+00,-3.933689740939044555e+00,3.986640914005169734e+00,-1.736308826139834949e+00,-1.113400494474360070e+00,2.286701385438228318e+00,-1.210650993515081320e+00,-6.962652396879756012e-01,1.599323474679942070e+00
7.952313932019127174e-01,1.040391488799842676e+02,-3.344684761008498874e+00,-3.898796011011040452e+00,3.987082989971448832e+00,-1.765211010684776261e+00,-1.081682826066020509e+00,2.282471795897312195e+00,-1.237917559129453116e+00,-6.646353603121288867e-01,1.594846798649242281e+00
7.957487851298253867e-01,1.040955664447444775e+02,-3.426147468520185591e+00,-3.863687103588240745e+00,3.987201298117633463e+00,-1.793913887610012914e+00,-1.049769218690123962e+00,2.277725712233432009e+00,-1.264835309257343443e+00,-6.327478898294940368e-01,1.589650511051200477e+00
7.962661770577381670e-01,1.041511574790107915e+02,-3.507550307619416330e+00,-3.828364460874897457e+00,3.986995302530740748e+00,-1.822413684646942533e+00,-1.017664771387613909e+00,2.272463460374838373e+00,-1.291395905946860267e+00,-6.006141176032848694e-01,1.583735952845134687e+00
7.967835689856509473e-01,1.042059178228285248e+02,-3.588890793326545925e+00,-3.792829541502652724e+00,3.986464493391758790e+00,-1.850706644718947524e+00,-9.853746290042606493e-01,2.266685485245135023e+00,-1.317591095161987136e+00,-5.682454533774972116e-01,1.577104792512084908e+00
7.973009609135637277e-01,1.042598433154941517e+02,-3.670166433286804697e+00,-3.757083820518674067e+00,3.985608387146729381e+00,-1.878789026460368161e+00,-9.529039816339353042e-01,2.260392351288040835e+00,-1.343412709121503124e+00,-5.356534246655215714e-01,1.569759026702259863e+00
7.978183528414763970e-01,1.043129297956714936e+02,-3.751374727846516599e+00,-3.721128789373447709e+00,3.984426526677905755e+00,-1.906657104735662411e+00,-9.202580640613426954e-01,2.253584742982980504e+00,-1.368852668611308276e+00,-5.028496741450798613e-01,1.561700980777443126e+00
7.983357447693892883e-01,1.043651731015088444e+02,-3.832513170130532387e+00,-3.684965955907845814e+00,3.982918481474897465e+00,-1.934307171158965666e+00,-8.874421552038436189e-01,2.246263465351324040e+00,-1.393902985270321304e+00,-4.698459570590989287e-01,1.552933309248124338e+00
7.988531366973019576e-01,1.044165690707568501e+02,-3.913579246120445276e+00,-3.648596844339740297e+00,3.981083847805912068e+00,-1.961735534613967324e+00,-8.544615775526185342e-01,2.238429444453474471e+00,-1.418555763849910001e+00,-4.366541386227968946e-01,1.543458996105620651e+00
7.993705286252147379e-01,1.044671135408876950e+02,-3.994570434734391107e+00,-3.612022995249732027e+00,3.978922248888997260e+00,-1.988938521774317847e+00,-8.213216966127996344e-01,2.230083727876603916e+00,-1.442803204447015597e+00,-4.032861914366008271e-01,1.533281355048923267e+00
7.998879205531275183e-01,1.045168023492146290e+02,-4.075484207906960421e+00,-3.575245965566716144e+00,3.976433335063376706e+00,-2.015912477624119958e+00,-7.880279203431981294e-01,2.221227485213267183e+00,-1.466637604710595788e+00,-3.697541929055092602e-01,1.522404029606570397e+00
8.004053124810402986e-01,1.045656313330128597e+02,-4.156318030670911767e+00,-3.538267328552453517e+00,3.973616783960758347e+00,-2.042653765979011382e+00,-7.545856985948913298e-01,2.211862008530613100e+00,-1.490051362021812098e+00,-3.360703226641832408e-01,1.510830993153179591e+00
8.009227044089529679e-01,1.046135963296409699e+02,-4.237069361239325538e+00,-3.501088673785843763e+00,3.970472300676761712e+00,-2.069158770007458070e+00,-7.210005225492950309e-01,2.201988712830490691e+00,-1.513036975647656268e+00,-3.022468600083829671e-01,1.498566548821030242e+00
8.014400963368658593e-01,1.046606931766635995e+02,-4.317735651089334326e+00,-3.463711607146307436e+00,3.966999617942307488e+00,-2.095423892752553918e+00,-6.872779241551894014e-01,2.191609136500150434e+00,-1.535587048868234605e+00,-2.682961813322166655e-01,1.485615329306301691e+00
8.019574882647785286e-01,1.047069177119745973e+02,-4.398314345046029139e+00,-3.426137750796980797e+00,3.963198496295134099e+00,-2.121445557653947933e+00,-6.534234755653183235e-01,2.180724941753868329e+00,-1.557694291077433624e+00,-2.342307575718187707e-01,1.471982296570393700e+00
8.024748801926913089e-01,1.047522657739212946e+02,-4.478802881368103783e+00,-3.388368743166943808e+00,3.959068724251269877e+00,-2.147220209070329844e+00,-6.194427885718813975e-01,2.169337915065141953e+00,-1.579351519857274733e+00,-2.000631516547841660e-01,1.457672741435877217e+00
8.029922721206040892e-01,1.047967332014297739e+02,-4.559198691834173367e+00,-3.350406238933053782e+00,3.954610118476627800e+00,-2.172744312802206590e+00,-5.853415140414210960e-01,2.157449967589785800e+00,-1.600551663025799209e+00,-1.658060159558727431e-01,1.442692283077498416e+00
8.035096640485168695e-01,1.048403158341308909e+02,-4.639499201830199482e+00,-3.312251909001111549e+00,3.949822523958607778e+00,-2.198014356615052733e+00,-5.511253413488599318e-01,2.145063135579700297e+00,-1.621287760658502775e+00,-1.314720897587020598e-01,1.427046868407947366e+00
8.040270559764295388e-01,1.048830095124871633e+02,-4.719701830437884382e+00,-3.273907440486415688e+00,3.944705814177696279e+00,-2.223026850762786388e+00,-5.167999978107384873e-01,2.132179580787334938e+00,-1.641552967083273584e+00,-9.707419672351180751e-02,1.410742771358397540e+00
8.045444479043424302e-01,1.049248100779205544e+02,-4.799803990523885844e+00,-3.235374536693870873e+00,3.939259891279196513e+00,-2.247778328511583545e+00,-4.823712481178055178e-01,2.118801590861038253e+00,-1.661340552848901142e+00,-6.262524236114086484e-02,1.393786592054101270e+00
8.050618398322550995e-01,1.049657133729411242e+02,-4.879803088830096947e+00,-3.196654917097430104e+00,3.933484686244957729e+00,-2.272265346664058772e+00,-4.478448937667602880e-01,2.104931579731087243e+00,-1.680643906667127707e+00,-2.813821151301687529e-02,1.376185255884739389e+00
8.055792317601678798e-01,1.050057152412767465e+02,-4.959696526065262567e+00,-3.157750317318775757e+00,3.927380159065088083e+00,-2.296484486083873566e+00,-4.132267724910658746e-01,2.090572087986360739e+00,-1.699456537328283945e+00,6.373834162929137293e-03,1.357946012469495756e+00
8.060966236880806601e-01,1.050448115280037769e+02,-5.039481696997436089e+00,-3.118662489105576974e+00,3.920946298909868677e+00,-2.320432352220740402e+00,-3.785227576911331937e-01,2.075725783242002631e+00,-1.717772075590580760e+00,4.089775870008516279e-02,1.339076434517314729e+00
8.066140156159934405e-01,1.050829980796780063e+02,-5.119155990546889967e+00,-3.079393200309234135e+00,3.914183124301491290e+00,-2.344105575635480943e+00,-3.437387578637833840e-01,2.060395460497542075e+00,-1.735584276042595464e+00,7.542035432490679092e-02,1.319584416581611741e+00
8.071314075439061098e-01,1.051202707444695363e+02,-5.198716789894994861e+00,-3.039944234840830983e+00,3.907090683275999066e+00,-2.367500812645617625e+00,-3.088807156914222252e-01,2.044584042562988202e+00,-1.752887020675415242e+00,1.099283462833345465e-01,1.299478176275798758e+00
8.076487994718188901e-01,1.051566253725096090e+02,-5.278161476773643557e+00,-3.000317384588248704e+00,3.899669046959879370e+00,-2.390614785604278758e+00,-2.739544756463463959e-01,2.028294572924747907e+00,-1.769674916380499008e+00,1.444092935144844214e-01,1.278767001615009224e+00
8.081661913997316704e-01,1.051920578134721893e+02,-5.357487423641085655e+00,-2.960514455964109448e+00,3.891918305786493448e+00,-2.413444231250217342e+00,-2.389658818451730893e-01,2.011530098486881801e+00,-1.785942593756090657e+00,1.788508968766732710e-01,1.257459878629918926e+00
8.086835833276444507e-01,1.052265639177800267e+02,-5.436691992674724361e+00,-2.920537276516462111e+00,3.883838580409802788e+00,-2.435985880735198617e+00,-2.039208888745838166e-01,1.994293749067619359e+00,-1.801684358739251701e+00,2.132402548134872400e-01,1.235565347106095002e+00
8.092009752555571200e-01,1.052601395378467828e+02,-5.515772540418434566e+00,-2.880387689649405392e+00,3.875430021443452500e+00,-2.458236494489651314e+00,-1.688254784767220518e-01,1.976588784683378952e+00,-1.816894676630690819e+00,2.475644390069678125e-01,1.213092311649892396e+00
8.097183671834700114e-01,1.052927805282032097e+02,-5.594726417867152080e+00,-2.840067554555081308e+00,3.866692809491335314e+00,-2.480192862668724185e+00,-1.336856583237042428e-01,1.958418594214201613e+00,-1.831568173317523529e+00,2.818105009630694768e-01,1.190050032426942961e+00
8.102357591113826807e-01,1.053244827456237971e+02,-5.673550970552003747e+00,-2.799578746145013231e+00,3.857627155177651535e+00,-2.501851805597865130e+00,-9.850746079434341551e-02,1.939786694070935180e+00,-1.845699636476981542e+00,3.159654785304201186e-01,1.166448115975379674e+00
8.107531510392954610e-01,1.053552420492545423e+02,-5.752243538626679253e+00,-2.758923154980417625e+00,3.848233299176376576e+00,-2.523210174218129875e+00,-6.329694175277478241e-02,1.920696726864017823e+00,-1.859284016761198810e+00,3.500164023526863288e-01,1.142296506093588349e+00
8.112705429672082413e-01,1.053850543007412455e+02,-5.830801456954183948e+00,-2.718102687201938039e+00,3.838511512240244006e+00,-2.544264850530976396e+00,-2.806017932936222259e-02,1.901152460074052808e+00,-1.872316428962919277e+00,3.839503022541756461e-01,1.117605474802741972e+00
8.117879348951210217e-01,1.054139153643586582e+02,-5.909222055194691237e+00,-2.677119264458431402e+00,3.828462095229152151e+00,-2.565012748042736490e+00,7.196727296426563836e-03,1.881157784724011295e+00,-1.884792153162252015e+00,4.177542135589766281e-01,1.092385613383906273e+00
8.123053268230336910e-01,1.054418211071403846e+02,-5.987502657894074432e+00,-2.635974823835017133e+00,3.818085379138051128e+00,-2.585450812208666793e+00,4.246765911099842361e-02,1.860716714053160414e+00,-1.896706635854406686e+00,4.514151833434700278e-01,1.066647823489837776e+00
8.128227187509465823e-01,1.054687673990095789e+02,-6.065640584573380956e+00,-2.594671317780262942e+00,3.807381725124272087e+00,-2.605576020876629872e+00,7.774647847957572022e-02,1.839833382192651801e+00,-1.908055491058441300e+00,4.849202766223078553e-01,1.040403308331395937e+00
8.133401106788592516e-01,1.054947501129103671e+02,-6.143633149818848338e+00,-2.553210714032707163e+00,3.796351524534355093e+00,-2.625385384730317018e+00,1.130270303569262391e-01,1.818512042842875154e+00,-1.918834501406975646e+00,5.182565824677025645e-01,1.013663563938700385e+00
8.138575026067720319e-01,1.055197651249400508e+02,-6.221477663373151223e+00,-2.511594995546360121e+00,3.784995198930279248e+00,-2.644875947732179711e+00,1.483031434961886164e-01,1.796757067952394760e+00,-1.929039619216958767e+00,5.514112200623130233e-01,9.864403704968018882e-01
8.143748945346848123e-01,1.055438083144821206e+02,-6.299171430227049839e+00,-2.469826160415623306e+00,3.773313200115214983e+00,-2.664044787565861494e+00,1.835686316554195896e-01,1.774572946398690787e+00,-1.938666967541379016e+00,5.843713446853733284e-01,9.587457837561481622e-01
8.148922864625975926e-01,1.055668755643399805e+02,-6.376711750712111382e+00,-2.427906221799266184e+00,3.761306010158696367e+00,-2.682889016078303435e+00,2.188172948021687159e-01,1.751964282670521955e+00,-1.947712841202010381e+00,6.171241536323575083e-01,9.305921265176150259e-01
8.154096783905102619e-01,1.055889627608714534e+02,-6.454095920594133062e+00,-2.385837207843663599e+00,3.748974141421273831e+00,-2.701405779721426370e+00,2.540429203159114691e-01,1.728935795552015264e+00,-1.956173707803139594e+00,6.496568920680133585e-01,9.019919801922307023e-01
8.159270703184231532e-01,1.056100657941240968e+02,-6.531321231167497743e+00,-2.343621161605164982e+00,3.736318136578608229e+00,-2.719592259993445893e+00,2.892392841884411370e-01,1.705492316808412623e+00,-1.964046208726308862e+00,6.819568588128677167e-01,8.729581764355129891e-01
8.164444622463358225e-01,1.056301805579712152e+02,-6.608384969350074023e+00,-2.301260140971808532e+00,3.723338568645068403e+00,-2.737445673879727703e+00,3.244001522220514300e-01,1.681638789873592055e+00,-1.971327160106026044e+00,7.140114120630407513e-01,8.435037888565575237e-01
8.169618541742486029e-01,1.056493029502486962e+02,-6.685284417779341126e+00,-2.258756218584009545e+00,3.710036040996723905e+00,-2.754963274293349862e+00,3.595192812258130033e-01,1.657380268539158319e+00,-1.978013553786518663e+00,7.458079750436529265e-01,8.136421248016301178e-01
8.174792461021613832e-01,1.056674288728926285e+02,-6.762016854908927677e+00,-2.216111481754665213e+00,3.696411187393865205e+00,-2.772142350515173437e+00,3.945904202095759095e-01,1.632721915645349631e+00,-1.984102558259444482e+00,7.773340415954832494e-01,7.833867172125623668e-01
8.179966380300741635e-01,1.056845542320776019e+02,-6.838579555106207408e+00,-2.173328032388322395e+00,3.682464672002943029e+00,-2.788980228633575642e+00,4.296073115759927452e-01,1.607669001773562201e+00,-1.989591519582627921e+00,8.085771816951540236e-01,7.527513165597097267e-01
8.185140299579868328e-01,1.057006749383558883e+02,-6.914969788750616075e+00,-2.130407986899600203e+00,3.668197189417985005e+00,-2.805474271983766865e+00,4.645636923104065064e-01,1.582226903940598062e+00,-1.994477962279782357e+00,8.395250469086921186e-01,7.217498828496012875e-01
8.190314218858997242e-01,1.057157869067973053e+02,-6.991184822332880522e+00,-2.087353476130746177e+00,3.653609464681456309e+00,-2.821621881586736880e+00,4.994532951686952993e-01,1.556401104294572901e+00,-1.998759590221242499e+00,8.701653757785573484e-01,6.903965777071997545e-01
8.195488138138123935e-01,1.057298860571298178e+02,-7.067221918554801086e+00,-2.044166645268545413e+00,3.638702253304626932e+00,-2.837420496587748531e+00,5.342698498629027126e-01,1.530197188812605358e+00,-2.002434287485676645e+00,9.004859991439814193e-01,6.587057565329277331e-01
8.200662057417251738e-01,1.057429683138811214e+02,-7.143078336430277453e+00,-2.000849653760180757e+00,3.623476341287323432e+00,-2.852867594694526332e+00,5.690070842449765909e-01,1.503620846000055966e+00,-2.005500119202823228e+00,9.304748453949011067e-01,6.266919607341699949e-01
8.205835976696378431e-01,1.057550296065206652e+02,-7.218751331386677350e+00,-1.957404675228558766e+00,3.607932545137229940e+00,-2.867960692614960116e+00,6.036587254881996545e-01,1.476677865591617955e+00,-2.007955332377205693e+00,9.601199456591301695e-01,5.943699100316223172e-01
8.211009895975507344e-01,1.057660658696027554e+02,-7.294238155367440690e+00,-1.913833897386593597e+00,3.592071711888562557e+00,-2.882697346494488055e+00,6.382185012667211943e-01,1.449374137253955919e+00,-2.009798356692854338e+00,9.894094389231058440e-01,5.617544948401218541e-01
8.216183815254634037e-01,1.057760730429101557e+02,-7.369536056935089618e+00,-1.870139521950923367e+00,3.575894719120297438e+00,-2.897075152353013383e+00,6.726801409328109216e-01,1.421715649290184569e+00,-2.011027805299026916e+00,1.018331577085909156e+00,5.288607687243046529e-01
8.221357734533761841e-01,1.057850470715987257e+02,-7.444642281375482895e+00,-1.826323764554575346e+00,3.559402474973762054e+00,-2.911091746521510704e+00,7.070373766922222192e-01,1.393708487345885372e+00,-2.011642475576931322e+00,1.046874729946871252e+00,4.957039409287304910e-01
8.226531653812889644e-01,1.057929839063426130e+02,-7.519554070802505485e+00,-1.782388854659047173e+00,3.542595918169770375e+00,-2.924744806078155790e+00,7.412839447772836543e-01,1.365358833116950610e+00,-2.011641349887436814e+00,1.075027390126442217e+00,4.622993689828287511e-01
8.231705573092017447e-01,1.057998795034802555e+02,-7.594268664263795543e+00,-1.738337035465459701e+00,3.525476018025173186e+00,-2.938032049284116987e+00,7.754135866180087433e-01,1.336672963059045038e+00,-2.011023596299799543e+00,1.102778177920587854e+00,4.286625513803996590e-01
8.236879492371144140e-01,1.058057298251612934e+02,-7.668783297847209468e+00,-1.694170563824948683e+00,3.508043774468881271e+00,-2.950951236018924728e+00,8.094200500110750873e-01,1.307657247098785058e+00,-2.009788569301369510e+00,1.130115846088554976e+00,3.948091203338035537e-01
8.242053411650273054e-01,1.058105308394940351e+02,-7.743095204788172481e+00,-1.649891710148212454e+00,3.490300218057337034e+00,-2.963500168215467134e+00,8.432970902867475971e-01,1.278318147346583444e+00,-2.007935810488310047e+00,1.157029284574100814e+00,3.607548346027711350e-01
8.247227330929399747e-01,1.058142785206938612e+02,-7.817201615577621610e+00,-1.605502758314393263e+00,3.472246409989498517e+00,-2.975676690294550397e+00,8.770384714736043641e-01,1.248662216811279535e+00,-2.005465049237314279e+00,1.183507525160054419e+00,3.265155723979741298e-01
8.252401250208527550e-01,1.058169688492323388e+02,-7.891099758071132619e+00,-1.561006005578926326e+00,3.453883442121195468e+00,-2.987478689599131432e+00,9.106379674613520603e-01,1.218696098116308857e+00,-2.002376203358313234e+00,1.209539746056440102e+00,2.921073243590708302e-01
8.257575169487655353e-01,1.058185978119870470e+02,-7.964786857598515013e+00,-1.516403762480805772e+00,3.435212436979028894e+00,-2.998904096828087340e+00,9.440893631613753723e-01,1.188426522217710612e+00,-1.998669379728187145e+00,1.235115276421883124e+00,2.575461866075783313e-01
8.262749088766783157e-01,1.058191614023922540e+02,-8.038260137074363598e+00,-1.471698352748954219e+00,3.416234547773699060e+00,-3.009950886469629161e+00,9.773864556652747115e-01,1.157860307123766752e+00,-1.994344874905482179e+00,1.260223600818505929e+00,2.228483538743195602e-01
8.267923008045909850e-01,1.058186556205903628e+02,-8.111516817109469812e+00,-1.426892113207763657e+00,3.396950958412781496e+00,-3.020617077234315495e+00,1.010523055401327364e+00,1.127004356616319702e+00,-1.989403175726113027e+00,1.284854363600244964e+00,1.880301127015135965e-01
8.273096927325038763e-01,1.058170764735840237e+02,-8.184554116123043954e+00,-1.381987393681841425e+00,3.377362883512966096e+00,-3.030900732487677551e+00,1.043492987288853424e+00,1.095865658973783630e+00,-1.983844959880070702e+00,1.308997373234594974e+00,1.531078347195189426e-01
8.278270846604165456e-01,1.058144199753891570e+02,-8.257369250455468546e+00,-1.336986556900120693e+00,3.357471568411827700e+00,-3.040799960682405878e+00,1.076290091890369061e+00,1.064451285695964255e+00,-1.977671096469144407e+00,1.332642606557679965e+00,1.180979699983601972e-01
8.283444765883293259e-01,1.058106821471885866e+02,-8.329959434482464786e+00,-1.291891978398802765e+00,3.337278289178904345e+00,-3.050312915790230672e+00,1.108908226561913679e+00,1.032768390230324629e+00,-1.970882646545602634e+00,1.355780212962937492e+00,8.301704047363345218e-02
8.288618685162421063e-01,1.058058590174866254e+02,-8.402321880729331838e+00,-1.246706046423956771e+00,3.316784352626428678e+00,-3.059437797733300268e+00,1.141341266600957471e+00,1.000824206700253072e+00,-1.963480863631926532e+00,1.378400518522989726e+00,4.788163344740592464e-02
8.293792604441548866e-01,1.057999466222642724e+02,-8.474453799986696012e+00,-1.201431161832883898e+00,3.295991096319341285e+00,-3.068172852815265639e+00,1.173583106392519282e+00,9.686260486347384457e-01,-1.955467194221491845e+00,1.400494030045148941e+00,1.270839516346100595e-02
8.298966523720675559e-01,1.057929410051351908e+02,-8.546352401426471346e+00,-1.156069737995047086e+00,3.274899888584910101e+00,-3.076516374151879063e+00,1.205627660552942126e+00,9.361813076999725425e-01,-1.946843278260281362e+00,1.422051439060162847e+00,-2.248597554255349351e-02
8.304140442999804472e-01,1.057848382175026103e+02,-8.618014892719195075e+00,-1.110624200691872288e+00,3.253512128521690805e+00,-3.084466702101290814e+00,1.237468865071805979e+00,9.034974524324461687e-01,-1.937610949609586353e+00,1.443063625744552381e+00,-5.768473351854086495e-02
8.309314362278931165e-01,1.057756343187167971e+02,-8.689438480151633115e+00,-1.065096988016057677e+00,3.231829246008059542e+00,-3.092022224693858234e+00,1.269100678451522857e+00,8.705820269739299455e-01,-1.927772236489712521e+00,1.463521662776197108e+00,-9.287109349649735890e-02
8.314488281558058969e-01,1.057653253762334202e+02,-8.760620368745705377e+00,-1.019490550269781970e+00,3.209852701710094625e+00,-3.099181378061646175e+00,1.300517082845063843e+00,8.374426498079563519e-01,-1.917329361904667406e+00,1.483416819123508645e+00,-1.280282362186253575e-01
8.319662200837185662e-01,1.057539074657726275e+02,-8.831557762377737930e+00,-9.738073498624144619e-01,3.187583987089042115e+00,-3.105942646867455803e+00,1.331712085191369743e+00,8.040870124981986944e-01,-1.906284744047878066e+00,1.502740563767862803e+00,-1.631393144885608937e-01
8.324836120116314575e-01,1.057413766714789318e+02,-8.902247863899036773e+00,-9.280498612070959830e-01,3.165024624408101062e+00,-3.112304564733527457e+00,1.362679718348904112e+00,7.705228784283195687e-01,-1.894640996688863765e+00,1.521484569359613515e+00,-1.981874591481866954e-01
8.330010039395441268e-01,1.057277290860817800e+02,-8.972687875256818657e+00,-8.822205706168171346e-01,3.142176166738802845e+00,-3.118265714669795408e+00,1.393414042226906568e+00,7.367580815437211328e-01,-1.882400929540952728e+00,1.539640715807385041e+00,-2.331557849795693471e-01
8.335183958674569071e-01,1.057129608110570587e+02,-9.042874997616173971e+00,-8.363219761995441814e-01,3.119040197966783889e+00,-3.123824729501770037e+00,1.423909144914660585e+00,7.028005250948787808e-01,-1.869567548609971430e+00,1.557201093800860692e+00,-2.680273965323713981e-01
8.340357877953696875e-01,1.056970679567891551e+02,-9.112806431482983527e+00,-7.903565877524671990e-01,3.095618332796991723e+00,-3.128980292298054966e+00,1.454159143808722021e+00,6.686581803823319348e-01,-1.856144056523939323e+00,1.574158008267029674e+00,-3.027853938766307262e-01
8.345531797232824678e-01,1.056800466427339700e+02,-9.182479376827215489e+00,-7.443269266557135388e-01,3.071912216758459824e+00,-3.133731136797394790e+00,1.484158186737869034e+00,6.343390855035277998e-01,-1.842133852843771402e+00,1.590503981759716412e+00,-3.374128782807268578e-01
8.350705716511951371e-01,1.056618929975825836e+02,-9.251891033207513715e+00,-6.982355257649515146e-01,3.047923526208412781e+00,-3.138076047835403504e+00,1.513900453086171494e+00,5.998513441011701364e-01,-1.827540534354955337e+00,1.606231757782679459e+00,-3.718929578148826298e-01
8.355879635791080284e-01,1.056426031594256898e+02,-9.321038599896439791e+00,-6.520849293032919824e-01,3.023653968335870523e+00,-3.142013861770864391e+00,1.543380154913897240e+00,5.652031241133113060e-01,-1.812367895340218693e+00,1.621334304046074148e+00,-4.062087528799664948e-01
8.361053555070206977e-01,1.056221732759189962e+02,-9.389919276006210680e+00,-6.058776927526392519e-01,2.999105281164864856e+00,-3.145543466911650654e+00,1.572591538076194118e+00,5.304026565253459058e-01,-1.796619927833330577e+00,1.635804815656305866e+00,-4.403434016614433677e-01
8.366227474349334781e-01,1.056005995044489509e+02,-9.458530260615741980e+00,-5.596163827438176419e-01,2.974279233556836211e+00,-3.148663803940186412e+00,1.601528883339877085e+00,4.954582341233357834e-01,-1.780300821853620930e+00,1.649636718239294808e+00,-4.742800655089789430e-01
8.371401393628462584e-01,1.055778780122998342e+02,-9.526868752898288051e+00,-5.133035769461655740e-01,2.949177625212728415e+00,-3.151373866338649687e+00,1.630186507498057935e+00,4.603782102493090278e-01,-1.763414965621815655e+00,1.662823670997295666e+00,-5.080019342411954408e-01
8.376575312907590387e-01,1.055540049768210338e+02,-9.594931952249792673e+00,-4.669418639562841200e-01,2.923802286674431983e+00,-3.153672700813630936e+00,1.658558764482613856e+00,4.251709975581390299e-01,-1.745966945756635136e+00,1.675359569698949835e+00,-5.414922313758079309e-01
8.381749232186717080e-01,1.055289765855955437e+02,-9.662717058418166971e+00,-4.205338431859848569e-01,2.898155079325740680e+00,-3.155559407720492704e+00,1.686640046474624732e+00,3.898450667761683697e-01,-1.727961547452526503e+00,1.687238549602875226e+00,-5.747342192851019327e-01
8.386923151465845994e-01,1.055027890366090020e+02,-9.730221271633380908e+00,-3.740821247494015012e-01,2.872237895392740548e+00,-3.157033141487312289e+00,1.714424785012722108e+00,3.544089454614907098e-01,-1.709403754638353590e+00,1.698454988314661795e+00,-6.077112042767791600e-01
8.392097070744972687e-01,1.054754385384193967e+02,-9.797441792738590394e+00,-3.275893293491565217e-01,2.846052657943575426e+00,-3.158093111038425604e+00,1.741907452099431541e+00,3.188712167658076524e-01,-1.690298750117011695e+00,1.709003508577309205e+00,-6.404065416002526767e-01
8.397270990024100490e-01,1.054469213103279230e+02,-9.864375823321150705e+00,-2.810580881623212512e-01,2.819601320887972662e+00,-3.158738580217508307e+00,1.769082561305031387e+00,2.832405181984163356e-01,-1.670651915686208078e+00,1.718878980994871020e+00,-6.728036403778652197e-01
8.402444909303228293e-01,1.054172335825501676e+02,-9.931020565846090165e+00,-2.344910427245534557e-01,2.792885868975763408e+00,-3.158968868210460634e+00,1.795944668870039340e+00,2.475255403911826857e-01,-1.650468832240075789e+00,1.728076526690001780e+00,-7.048859684621815447e-01
8.407618828582356096e-01,1.053863715963883578e+02,-9.997373223788823537e+00,-1.878908448143810084e-01,2.765908317795264804e+00,-3.158783349967659415e+00,1.822488374804903000e+00,2.117350258658441398e-01,-1.629755279851860861e+00,1.736591519894389091e+00,-7.366370572179379295e-01
8.412792747861482789e-01,1.053543316045800822e+02,-1.006343100252258083e+01,-1.412601545033914108e-01,2.738670712200179214e+00,-3.158181468140146553e+00,1.848708377106845324e+00,1.758776912440465634e-01,-1.608517315423438676e+00,1.744420079788510769e+00,-7.680412455472233058e-01
8.417966667140611703e-01,1.053211098711042126e+02,-1.012919110894573826e+01,-9.460163802055442106e-02,2.711175116649771955e+00,-3.157162714725719077e+00,1.874599476593968417e+00,1.399621316536385218e-01,-1.586761090416840769e+00,1.751559015632371485e+00,-7.990840632635746177e-01
8.423140586419738396e-01,1.052867026708456422e+02,-1.019465074931723869e+01,-4.791797365443700718e-02,2.683423621422523553e+00,-3.155726597860860849e+00,1.900156410644033400e+00,1.039970733594028363e-01,-1.564492634518848568e+00,1.758004304270082807e+00,-8.297498603436397335e-01
8.428314505698866199e-01,1.052511062904512329e+02,-1.025980713143956358e+01,-1.211849363054268158e-03,2.655418347263486467e+00,-3.153872682659514481e+00,1.925373965484354022e+00,6.799128669027465488e-02,-1.541718175766209731e+00,1.763752195238738496e+00,-8.600230858879065465e-01
8.433488424977994002e-01,1.052143170285174989e+02,-1.032465746484800029e+01,4.551403748568105812e-02,2.627161445226995351e+00,-3.151600592374636634e+00,1.950246981087445874e+00,3.195357891364639102e-02,-1.518444145121015332e+00,1.768799247363772142e+00,-8.898883468192693158e-01
8.438662344257121806e-01,1.051763311957603406e+02,-1.038919896093796424e+01,9.225698026672579655e-02,2.598655096499825845e+00,-3.148910008440208408e+00,1.974770352168320198e+00,-4.107208513732002464e-03,-1.494677172730723314e+00,1.773142328147855995e+00,-9.193304168216520633e-01
8.443836263536248499e-01,1.051371451151858452e+02,-1.045342883309300142e+01,1.390142632515697918e-01,2.569901512223384366e+00,-3.145800670512086228e+00,1.998939029177334792e+00,-4.018220268054792377e-02,-1.470424084206625626e+00,1.776778613135500784e+00,-9.483342451303038434e-01
8.449010182815376302e-01,1.050967551222613565e+02,-1.051734429681368788e+01,1.857831617629245868e-01,2.540902933314846734e+00,-3.142272376507692755e+00,2.022748019288670651e+00,-7.626250194151767969e-02,-1.445691896920699326e+00,1.779705585253370970e+00,-9.768849651738500395e-01
8.454184102094504105e-01,1.050551575650874696e+02,-1.058094256984715997e+01,2.325609423302785750e-01,2.511661630287350899e+00,-3.138324982644561167e+00,2.046192387384353051e+00,-1.123391786236497825e-01,-1.420487816320919805e+00,1.781921034126303205e+00,-1.004967903067998103e+00
8.459358021373631908e-01,1.050123488045705642e+02,-1.064422087231759484e+01,2.793448628465166617e-01,2.482179903069112292e+00,-3.133958403477709265e+00,2.069267257033918117e+00,-1.484032817183352781e-01,-1.394819232264935760e+00,1.783423055369044885e+00,-1.032568585961024299e+00
8.464531940652758601e-01,1.049683252145959358e+02,-1.070717642685738369e+01,3.261321727254478109e-01,2.452460080821566635e+00,-3.129172611935867820e+00,2.091967811469646499e+00,-1.844458395591425104e-01,-1.368693715372188091e+00,1.784210049853697022e+00,-1.059672750230940430e+00
8.469705859931887515e-01,1.049230831822016796e+02,-1.076980645873920039e+01,3.729201130603657655e-01,2.422504521756458029e+00,-3.123967639356541426e+00,2.114289294557420984e+00,-2.204578624854123814e-01,-1.342119013394400984e+00,1.784280722952870990e+00,-1.086266349534419362e+00
8.474879779211014208e-01,1.048766191077532142e+02,-1.083210819600864205e+01,4.197059167834178428e-01,2.392315612952014003e+00,-3.118343575519927580e+00,2.136227011763107253e+00,-2.564303454914845237e-01,-1.315103047604578634e+00,1.783634083758554034e+00,-1.112335562707346570e+00
8.480053698490142011e-01,1.048289294051182736e+02,-1.089407886961799932e+01,4.664868088261886481e-01,2.361895770167952158e+00,-3.112300568681656276e+00,2.157776331114647839e+00,-2.923542708618617758e-01,-1.287653909204266256e+00,1.782269444276686876e+00,-1.137866801517232407e+00
8.485227617769269814e-01,1.047800105018428383e+02,-1.095571571356048324e+01,5.132600062809978825e-01,2.331247437659634603e+00,-3.105838825604397169e+00,2.178932684159630817e+00,-3.282206107919334315e-01,-1.259779855749375566e+00,1.780186418597452969e+00,-1.162846718267198654e+00
8.490401537048397618e-01,1.047298588393275196e+02,-1.101701596500545932e+01,5.600227185633296356e-01,2.300373087991105070e+00,-3.098958611588291667e+00,2.199691566918531294e+00,-3.640203299945726778e-01,-1.231489307594320071e+00,1.777384922041274740e+00,-1.187262213251775167e+00
8.495575456327524311e-01,1.046784708730045850e+02,-1.107797686443436369e+01,6.067721475751465254e-01,2.269275221847167678e+00,-3.091660250500238849e+00,2.220048540833512885e+00,-3.997443882924245351e-01,-1.202790844354614253e+00,1.773865170280526815e+00,-1.211100442064373617e+00
8.500749375606653224e-01,1.046258430725156927e+02,-1.113859565577753941e+01,6.535054878692547753e-01,2.237956367844395444e+00,-3.083944124802010300e+00,2.239999233712857585e+00,-4.353837431960062565e-01,-1.173693201387830731e+00,1.769627678436949791e+00,-1.234348822756516917e+00
8.505923294885779917e-01,1.045719719218904089e+02,-1.119886958655161280e+01,7.002199268144586597e-01,2.206419082341246618e+00,-3.075810675577236530e+00,2.259539340670920549e+00,-4.709293524674237341e-01,-1.144205266293081280e+00,1.764673260154793422e+00,-1.256995042848702449e+00
8.511097214164907721e-01,1.045168539197249800e+02,-1.125879590799801200e+01,7.469126447619455211e-01,2.174665949246990415e+00,-3.067260402557194343e+00,2.278664625063785643e+00,-5.063721766700390869e-01,-1.114336075428743467e+00,1.759003026649642587e+00,-1.279027066193112017e+00
8.516271133444035524e-01,1.044604855793622136e+02,-1.131837187522195265e+01,7.935808152123765558e-01,2.142699579829800527e+00,-3.058293864145479102e+00,2.297370919420412161e+00,-5.417031817036909169e-01,-1.084094810448762214e+00,1.752618385732983119e+00,-1.300433139687913631e+00
8.521445052723163327e-01,1.044028634290717008e+02,-1.137759474733240772e+01,8.402216049841071399e-01,2.110522612523717534e+00,-3.048911677441492163e+00,2.315654126369443233e+00,-5.769133413257863108e-01,-1.053490794857263824e+00,1.745521040812459290e+00,-1.321201799843358060e+00
8.526618972002290020e-01,1.043439840122308055e+02,-1.143646178758279319e+01,8.868321743822999981e-01,2.078137712734659637e+00,-3.039114518262786113e+00,2.333510219561578225e+00,-6.119936396580905047e-01,-1.022533490581623905e+00,1.737712989867851388e+00,-1.341321879199561806e+00
8.531792891281418934e-01,1.042838438875062508e+02,-1.149497026351253126e+01,9.334096773690838678e-01,2.045547572645357359e+00,-3.028903121166233614e+00,2.350935244587573081e+00,-6.469350736793233470e-01,-9.912324945638983920e-01,1.729196524402750290e+00,-1.360782512596038885e+00
8.536966810560545627e-01,1.042224396290364581e+02,-1.155311744708918908e+01,9.799512617345027543e-01,2.012754911019406734e+00,-3.018278279468080250e+00,2.367925319891765135e+00,-6.817286557033743755e-01,-9.595975353707842936e-01,1.719974228371974778e+00,-1.379573143292878390e+00
8.542140729839673430e-01,1.041597678266143419e+02,-1.161090061485174907e+01,1.026454069268696756e+00,1.979762473004118561e+00,-3.007240845262779239e+00,2.384476637681298694e+00,-7.163654158434689112e-01,-9.276384698218113067e-01,1.710048977084650090e+00,-1.397683528943749920e+00
8.547314649118801233e-01,1.040958250858709420e+02,-1.166831704805433034e+01,1.072915235934781109e+00,1.946573029932545218e+00,-2.995791729440731022e+00,2.400585464830843563e+00,-7.508364044618820454e-01,-8.953652796361283306e-01,1.699423936083049869e+00,-1.415103747420519920e+00
8.552488568397929036e-01,1.040306080284596675e+02,-1.172536403281092099e+01,1.119331892042870757e+00,1.913189379124375034e+00,-2.983931901704824696e+00,2.416248143782972591e+00,-7.851326946055338096e-01,-8.627880680975829053e-01,1.688102559997110452e+00,-1.431824202489650588e+00
8.557662487677055729e-01,1.039641132922410662e+02,-1.178203886024080482e+01,1.165701162424980009e+00,1.879614343685868549e+00,-2.971662390585839919e+00,2.431461093444102772e+00,-8.192453844272724606e-01,-8.299170567382671004e-01,1.676088591374675918e+00,-1.447835629340288310e+00
8.562836406956184643e-01,1.038963375314683333e+02,-1.183833882661487813e+01,1.212020166610984662e+00,1.845850772308725851e+00,-2.958984283456676412e+00,2.446220810076067842e+00,-8.531655995929736669e-01,-7.967625820404210524e-01,1.663386059487436341e+00,-1.463129099964105340e+00
8.568010326235311336e-01,1.038272774169735726e+02,-1.189426123350254016e+01,1.258286019005355083e+00,1.811901539068069944e+00,-2.945898726545464807e+00,2.460523868183216223e+00,-8.868844956742487629e-01,-7.633350921568691216e-01,1.649999279112612127e+00,-1.477696028386780824e+00
8.573184245514439139e-01,1.037569296363544424e+02,-1.194980338791970276e+01,1.304495829065140056e+00,1.777769543219225534e+00,-2.932406924947458471e+00,2.474366921395201757e+00,-9.203932605271094580e-01,-7.296451436496853571e-01,1.635932849290295588e+00,-1.491528175751313912e+00
8.578358164793565832e-01,1.036852908941617386e+02,-1.200496260247725999e+01,1.350646701478627865e+00,1.743457708993685129e+00,-2.918510142635833748e+00,2.487746703345270038e+00,-9.536831166561745565e-01,-6.957033982474615241e-01,1.621191652056558352e+00,-1.504617655252938668e+00
8.583532084072694746e-01,1.036123579120873330e+02,-1.205973619553062903e+01,1.396735736345217083e+00,1.708968985393888973e+00,-2.904209702471272969e+00,2.500660028544223756e+00,-9.867453235647982712e-01,-6.615206196208188727e-01,1.605780851152215805e+00,-1.516956936925848876e+00
8.588706003351821439e-01,1.035381274291531781e+02,-1.211412149132979366e+01,1.442760029356008333e+00,1.674306345987177647e+00,-2.889506986210460759e+00,2.513103793249905848e+00,-1.019571180090779405e+00,-6.271076701765117001e-01,1.589705890707374669e+00,-1.528538852281566385e+00
8.593879922630949242e-01,1.034625962019003538e+02,-1.216811582017049176e+01,1.488716671975650829e+00,1.639472788698511652e+00,-2.874403434513336464e+00,2.525074976332363885e+00,-1.052152026728022216e+00,-5.924755078697281352e-01,1.572972493901594548e+00,-1.539356598799103137e+00
8.599053841910077045e-01,1.033857610045794075e+02,-1.222171651854585051e+01,1.534602751624872585e+00,1.604471335602394522e+00,-2.858900546949270094e+00,2.536570640134522048e+00,-1.084479247933740842e+00,-5.576351830350116945e-01,1.555586661599852150e+00,-1.549403744266762750e+00
8.604227761189204848e-01,1.033076186293408796e+02,-1.227492092929903755e+01,1.580415351864171036e+00,1.569305032713637749e+00,-2.842999882002033019e+00,2.547587931328514799e+00,-1.116544274421564564e+00,-5.225978352354527789e-01,1.537554670964161652e+00,-1.558674230975723551e+00
8.609401680468331541e-01,1.032281658864267371e+02,-1.232772640177659085e+01,1.626151552578355863e+00,1.533976949777196674e+00,-2.826703057073634007e+00,2.558124081767571667e+00,-1.148338585440300985e+00,-4.873746901303750434e-01,1.518883074040928260e+00,-1.567162379765293156e+00
8.614575599747460455e-01,1.031473996043621639e+02,-1.238013029198267212e+01,1.671808430162189607e+00,1.498490180056896603e+00,-2.810011748486961558e+00,2.568176409333540633e+00,-1.179853711038545194e+00,-4.519770563613338954e-01,1.499578696323974780e+00,-1.574862893919920293e+00
8.619749519026587148e-01,1.030653166301485300e+02,-1.243212996273384263e+01,1.717383057706751259e+00,1.462847840123335796e+00,-2.792927691487356423e+00,2.577742318779942643e+00,-1.211081234314871358e+00,-4.164163224567185573e-01,1.479648635293378423e+00,-1.581770862917882381e+00
8.624923438305714951e-01,1.029819138294563174e+02,-1.248372278381503619e+01,1.762872505187116134e+00,1.427053069640504601e+00,-2.775452680242897596e+00,2.586819302570708246e+00,-1.242012793654014624e+00,-3.807039537544896213e-01,1.459100258929865168e+00,-1.587881766031742137e+00
8.630097357584842754e-01,1.028971880868192841e+02,-1.253490613213589278e+01,1.808273839650641923e+00,1.391109031151667175e+00,-2.757588567843659355e+00,2.595404941714417824e+00,-1.272640084948555739e+00,-3.448514893436105400e-01,1.437941204205067880e+00,-1.593191475780465494e+00
8.635271276863970558e-01,1.028111363058289385e+02,-1.258567739188820234e+01,1.853584125406472882e+00,1.355018909864040610e+00,-2.739337266299722184e+00,2.603496906594202187e+00,-1.302954863806524921e+00,-3.088705390236923254e-01,1.416179375547386599e+00,-1.597696261233293669e+00
8.640445196143097251e-01,1.027237554093298399e+02,-1.263603395470398638e+01,1.898800424215898452e+00,1.318785913432549917e+00,-2.720700746538073034e+00,2.611092957793210712e+00,-1.332948947744688750e+00,-2.727727802831449999e-01,1.393822943283619775e+00,-1.601392791165331619e+00
8.645619115422226164e-01,1.026350423396153531e+02,-1.268597321981442860e+01,1.943919795483714186e+00,1.282413271742537608e+00,-2.701681038398323853e+00,2.618190946915684325e+00,-1.362614218367597774e+00,-2.365699552957041263e-01,1.370880342056273626e+00,-1.604278137064840015e+00
8.650793034701352857e-01,1.025449940586242832e+02,-1.273549259420956226e+01,1.988939296450527028e+00,1.245904236691485201e+00,-2.682280230627290152e+00,2.624788817403612029e+00,-1.391942623532380185e+00,-2.002738679353934792e-01,1.347360269216600681e+00,-1.606349775992249374e+00
8.655966953980480660e-01,1.024536075481380095e+02,-1.278458949279873735e+01,2.033855982386011174e+00,1.209262081969725511e+00,-2.662500470872411817e+00,2.630884605348988270e+00,-1.420926179499274467e+00,-1.638963808099003217e-01,1.323271683193350201e+00,-1.607605593290893697e+00
8.661140873259608464e-01,1.023608798099782717e+02,-1.283326133857197959e+01,2.078666906783216195e+00,1.172490102840088699e+00,-2.642343965673992656e+00,2.636476440301677382e+00,-1.449556973067957832e+00,-1.274494123123175449e-01,1.298623801837204494e+00,-1.608043885149469165e+00
8.666314792538736267e-01,1.022668078662056672e+02,-1.288150556276199410e+01,2.123369121553713157e+00,1.135591615916621944e+00,-2.621812980456322606e+00,2.641562546072854456e+00,-1.477827163699560797e+00,-9.094493369137079952e-02,1.273426100740966849e+00,-1.607663361016201220e+00
8.671488711817862960e-01,1.021713887593188019e+02,-1.292931960500704136e+01,2.167959677223787018e+00,1.098569958942245073e+00,-2.600909839517609790e+00,2.646141241534035071e+00,-1.505728985624454452e+00,-5.439496614001182451e-02,1.247688311535417149e+00,-1.606463145864706066e+00
8.676662631096991873e-01,1.020746195524538962e+02,-1.297670091351472976e+01,2.212435623131676188e+00,1.061428490565330174e+00,-2.579636926018750387e+00,2.650210941411760945e+00,-1.533254749935879069e+00,-1.781157790236620464e-02,1.221420420160891807e+00,-1.604442782311656934e+00
8.681836550376118566e-01,1.019764973295854560e+02,-1.302364694522623445e+01,2.256794007625499532e+00,1.024170590115486501e+00,-2.557996681971014930e+00,2.653770157077780301e+00,-1.560396846669103166e+00,1.879311860070442819e-02,1.194632665114638836e+00,-1.601602232586049723e+00
8.687010469655246370e-01,1.018770191957270868e+02,-1.307015516598170102e+01,2.301031878262467689e+00,9.867996573780655201e-01,-2.535991608222451177e+00,2.656817497334889033e+00,-1.587147746866557574e+00,5.540696962788471680e-02,1.167335535673737379e+00,-1.597941880350236321e+00
8.692184388934373063e-01,1.017761822771333158e+02,-1.311622305068628513e+01,2.345146282008914174e+00,9.493191123678110799e-01,-2.513624264443243828e+00,2.659351669198386059e+00,-1.613500004628630302e+00,9.201778295511675587e-02,1.139539770093882964e+00,-1.593462532372742047e+00
8.697358308213501976e-01,1.016739837215019122e+02,-1.316184808347690627e+01,2.389134265441252403e+00,9.117323951014824068e-01,-2.490897269109854317e+00,2.661371478673054014e+00,-1.639446259150171947e+00,1.286133306949290844e-01,1.111256353783781403e+00,-1.588165420052678689e+00
8.702532227492628669e-01,1.015704206981769744e+02,-1.320702775788991268e+01,2.432992874947971007e+00,8.740429653694556933e-01,-2.467813299488057499e+00,2.662875831525813641e+00,-1.664979236742813340e+00,1.651813520973475224e-01,1.082496517455343588e+00,-1.582052200796008723e+00
8.707706146771756472e-01,1.014654903983525713e+02,-1.325175957702936813e+01,2.476719156932495114e+00,8.362543025063258195e-01,-2.444375091614750861e+00,2.663863734053855126e+00,-1.690091752842932227e+00,2.017095563323894059e-01,1.053271735249472485e+00,-1.575124959243335621e+00
8.712880066050884276e-01,1.013591900352766118e+02,-1.329604105373663181e+01,2.520310158017393221e+00,7.983699051602815011e-01,-2.420585440278593126e+00,2.664334293848567903e+00,-1.714776714005672664e+00,2.381856252543499419e-01,1.023593722837595976e+00,-1.567386208349682342e+00
8.718053985330012079e-01,1.012515168444567166e+02,-1.333986971075976058e+01,2.563762925248737723e+00,7.603932910620430086e-01,-2.396447198999696049e+00,2.664286720554807530e+00,-1.739027119884142936e+00,2.745972161471368356e-01,9.934744354991021931e-01,-1.558838890315723535e+00
8.723227904609138772e-01,1.011424680838649408e+02,-1.338324308092475334e+01,2.607074506302351047e+00,7.223279967920843703e-01,-2.371963280007838293e+00,2.663720326625965473e+00,-1.762836065194964386e+00,3.109319644518380166e-01,9.629260661741513294e-01,-1.549486377370886014e+00
8.728401823888267685e-01,1.010320410341442141e+02,-1.342615870730713290e+01,2.650241949690600674e+00,6.841775775471892196e-01,-2.347136654219709850e+00,2.662634528074582452e+00,-1.786196741669331844e+00,3.471774864755854395e-01,9.319610434923988329e-01,-1.539332472408176944e+00
8.733575743167394378e-01,1.009202329988156208e+02,-1.346861414340394170e+01,2.693262304969854082e+00,6.459456069062006200e-01,-2.321970351215057349e+00,2.661028845218436523e+00,-1.809102439989569433e+00,3.833213820817726880e-01,9.005920297774923089e-01,-1.528381409470582764e+00
8.738749662446522182e-01,1.008070413044856224e+02,-1.351060695330720307e+01,2.736132622949458693e+00,6.076356765943584648e-01,-2.296467459211525508e+00,2.658902903422408759e+00,-1.831546551711865867e+00,4.193512373622707567e-01,8.688319190271284187e-01,-1.516637854089380788e+00
8.743923581725649985e-01,1.006924633010542607e+02,-1.355213471187783192e+01,2.778849955901419477e+00,5.692513962468037647e-01,-2.270631125038394593e+00,2.656256433835830766e+00,-1.853522571174528455e+00,4.552546272910487080e-01,8.366938348688581772e-01,-1.504106903474033974e+00
8.749097501004777788e-01,1.005764963512351784e+02,-1.359319500298343542e+01,2.821411357797110497e+00,5.307963895372643792e-01,-2.244464543397664436e+00,2.653089262673077986e+00,-1.875024117001966806e+00,4.910192080174045071e-01,8.041909975413061851e-01,-1.490794075480334824e+00
8.754271420283904481e-01,1.004591377913297805e+02,-1.363378541167725011e+01,2.863813885422471284e+00,4.922742726591550211e-01,-2.217970893788564712e+00,2.649401242127454204e+00,-1.896045041893363647e+00,5.266332371841255799e-01,7.713359480809048874e-01,-1.476705201935085032e+00
8.759445339563033395e-01,1.003403850597926663e+02,-1.367390354709912437e+01,2.906054598781929510e+00,4.536886927858003737e-01,-2.191153454353193641e+00,2.645192371353189298e+00,-1.916579221333656102e+00,5.620846169563495920e-01,7.381419373055293498e-01,-1.461846522232458589e+00
8.764619258842160088e-01,1.002202356300498280e+02,-1.371354703175837919e+01,2.948130560212828488e+00,4.150433171602117000e-01,-2.164015570832441782e+00,2.640462767618643181e+00,-1.936620623366999139e+00,5.973611707639766566e-01,7.046225499995247832e-01,-1.446224714393860244e+00
8.769793178121287891e-01,1.000986869946873981e+02,-1.375271349890912909e+01,2.990038834515973409e+00,3.763418284569787220e-01,-2.136560643519875846e+00,2.635212653167065433e+00,-1.956163334370883744e+00,6.324507547268003460e-01,6.707915442963950925e-01,-1.429846882416890397e+00
8.774967097400415694e-01,9.997573666551546978e+01,-1.379140059268489793e+01,3.031776489161397414e+00,3.375879244444429661e-01,-2.108792126854393434e+00,2.629442355265819042e+00,-1.975201560673637280e+00,6.673412619275895796e-01,6.366628451642765141e-01,-1.412720551009817527e+00
8.780141016679543498e-01,9.985138217375654790e+01,-1.382960596825302879e+01,3.073340594500727718e+00,2.987853176439476677e-01,-2.080713529012230278e+00,2.623152306257207744e+00,-1.993729630173481926e+00,7.020206266796831240e-01,6.022505379092777389e-01,-1.394853660339442136e+00
8.785314935958670191e-01,9.972562107035906820e+01,-1.386732729198866743e+01,3.114728223985954614e+00,2.599377349863519759e-01,-2.052328411498473226e+00,2.616343043610923402e+00,-2.011741993959051289e+00,7.364768287889236209e-01,5.675688616968522782e-01,-1.376254560792421922e+00
8.790488855237799104e-01,9.959845092643564612e+01,-1.390456224166845445e+01,3.155936454394715707e+00,2.210489174656972144e-01,-2.023640388737982576e+00,2.609015209978099659e+00,-2.029233227931419137e+00,7.706978978100339495e-01,5.326322030911019301e-01,-1.356932007750013103e+00
8.795662774516925797e-01,9.946986933382669349e+01,-1.394130850668373611e+01,3.196962366061906202e+00,1.821226197902119925e-01,-1.994653127665869441e+00,2.601169553247003829e+00,-2.046198034427559431e+00,8.046719172972691680e-01,4.974550896121791577e-01,-1.336895156376315397e+00
8.800836693796053600e-01,9.933987390578835175e+01,-1.397756378827361523e+01,3.237803043117964297e+00,1.431626100303183269e-01,-1.965370347317275668e+00,2.592806926600305761e+00,-2.062631243845383100e+00,8.383870290496412414e-01,4.620521833114862864e-01,-1.316153556419856985e+00
8.806010613075181404e-01,9.920846227780596394e+01,-1.401332579977744608e+01,3.278455573733398687e+00,1.041726692640537744e-01,-1.935795818416763625e+00,2.583928288574003140e+00,-2.078527816270171691e+00,8.718314373503547321e-01,4.264382743650431684e-01,-1.294717147028722204e+00
8.811184532354309207e-01,9.907563210853206215e+01,-1.404859226690711083e+01,3.318917050369917909e+00,6.515659121956790534e-02,-1.905933362967064504e+00,2.574534703117931311e+00,-2.093882843102556901e+00,9.049934132007496634e-01,3.906282746847162812e-01,-1.272596251579054538e+00
8.816358451633435900e-01,9.894138108084953842e+01,-1.408336092803887851e+01,3.359184570037953232e+00,2.611818191488624041e-02,-1.875786853837325685e+00,2.564627339657906013e+00,-2.108691548687963824e+00,9.378612985485847986e-01,3.546372115474829556e-01,-1.249801572517030834e+00
8.821532370912563703e-01,9.880570690305945902e+01,-1.411762953452495850e+01,3.399255234560701666e+00,-1.293874070516953800e-02,-1.845360214350773909e+00,2.554207473159463504e+00,-2.122949291947558326e+00,9.704235105107568149e-01,3.184802212426310897e-01,-1.226344186214245013e+00
8.826706290191691506e-01,9.866860731019424691e+01,-1.415139585102462050e+01,3.439126150844536767e+00,-5.201034713476981874e-02,-1.814657417871903267e+00,2.543276484193242482e+00,-2.136651568010651481e+00,1.002668545590337690e+00,2.821725427370174177e-01,-1.202235537836584545e+00
8.831880209470819310e-01,9.853008006545535125e+01,-1.418465765585504457e+01,3.478794431155974642e+00,-9.109279667574843309e-02,-1.783682487393041249e+00,2.531835859001949629e+00,-2.149794009848628562e+00,1.034584983888086507e+00,2.457295113582210755e-01,-1.177487436226491324e+00
8.837054128749946003e-01,9.839012296177622829e+01,-1.421741274136173949e+01,3.518257193405016636e+00,-1.301822378089793064e-01,-1.752439495120448942e+00,2.519887189568973618e+00,-2.162372389910330206e+00,1.066161493308274366e+00,2.091665524957635469e-01,-1.152112048798718202e+00
8.842228048029074916e-01,9.824873382350978090e+01,-1.424965891430871423e+01,3.557511561435067637e+00,-1.692748085686691661e-01,-1.720932562059768411e+00,2.507432173688570298e+00,-2.174382621758963907e+00,1.097386833759006031e+00,1.724991753201920996e-01,-1.126121896449445714e+00
8.847401967308201609e-01,9.810591050824147885e+01,-1.428139399628812534e+01,3.596554665319129818e+00,-2.083666369192497259e-01,-1.689165857601088394e+00,2.494472615037724328e+00,-2.185820761710442817e+00,1.128249861346774408e+00,1.357429665203249147e-01,-1.099529848478966398e+00
8.852575886587329412e-01,9.796165090872645465e+01,-1.431261582414977873e+01,3.635383641662688348e+00,-2.474538411352970035e-01,-1.657143599103273246e+00,2.481010423249553121e+00,-2.196683010473283737e+00,1.158739532565600250e+00,9.891358405825934064e-02,-1.072349117527654494e+00
8.857749805866457216e-01,9.781595295495245068e+01,-1.434332225045008258e+01,3.673995633912839676e+00,-2.865325301840272454e-01,-1.624870051477920629e+00,2.467047613988392119e+00,-2.206965714789927091e+00,1.188844908480386486e+00,6.202675094256249189e-02,-1.044593254525517434e+00
8.862923725145585019e-01,9.766881461632698347e+01,-1.437351114392078166e+01,3.712387792674041176e+00,-3.255988041107409359e-01,-1.592349526772653068e+00,2.452586309026447697e+00,-2.216665369079587666e+00,1.218555158904790048e+00,2.509824901929724739e-02,-1.016276143655086672e+00
8.868097644424711712e-01,9.752023390399007496e+01,-1.440318038995724415e+01,3.750557276030193066e+00,-3.646487544269376713e-01,-1.559586383753963634e+00,2.437628736322104306e+00,-2.225778617082569522e+00,1.247859566573391588e+00,-1.185608721885300643e-02,-9.874119973278342455e-01
8.873271563703840625e-01,9.737020887325117258e+01,-1.443232789112649073e+01,3.788501249873320376e+00,-4.036784645013568040e-01,-1.526585027489402613e+00,2.422177230099798795e+00,-2.234302253506088132e+00,1.276747531308358719e+00,-4.882037680561035486e-02,-9.580153511739281091e-01
8.878445482982967318e-01,9.721873762615187786e+01,-1.446095156769474066e+01,3.826216888238547220e+00,-4.426840099536459849e-01,-1.493349908929361813e+00,2.406234230931568518e+00,-2.242233225671548702e+00,1.305208574180373393e+00,-8.577869845598384835e-02,-9.281010590455519571e-01
8.883619402262095122e-01,9.706581831415267914e+01,-1.448904935817476058e+01,3.863701373645726633e+00,-4.816614590510179816e-01,-1.459885524488150788e+00,2.389802285820146643e+00,-2.249568635163359698e+00,1.333232341664103870e+00,-1.227150967033610041e-01,-8.976842880335239583e-01
8.888793321541222925e-01,9.691144914094543594e+01,-1.451661921989270532e+01,3.900951897447333394e+00,-5.206068731075002010e-01,-1.426196415624693348e+00,2.372884048283740999e+00,-2.256305739479180339e+00,1.360808609787916179e+00,-1.596135880184251787e-01,-8.667805134974985171e-01
8.893967240820350728e-01,9.675562836539037903e+01,-1.454365912957469220e+01,3.937965660182942695e+00,-5.595163068860984357e-01,-1.392287168422582599e+00,2.355482278442391220e+00,-2.262441953681695317e+00,1.387927288278069549e+00,-1.964581669102074546e-01,-8.354055141095260151e-01
8.899141160099477421e-01,9.659835430457792427e+01,-1.457016708395303262e+01,3.974739871940169422e+00,-5.983858090037672550e-01,-1.358162413169571536e+00,2.337599843105919284e+00,-2.267974852051862555e+00,1.414578424697310322e+00,-2.332328120091731183e-01,-8.035753669110290431e-01
8.904315079378606335e-01,9.643962532161167189e+01,-1.459614109823646011e+01,4.011271752259267132e+00,-6.372114224950136130e-01,-1.323826823294509847e+00,2.319239715066912844e+00,-2.272902170038007874e+00,1.440752212265254295e+00,-2.699215007829785518e-01,-7.713064322201880207e-01
8.909488998657733028e-01,9.627943975570838120e+01,-1.462157919621733804e+01,4.047558527941095718e+00,-6.759891857225350797e-01,-1.289285110891739139e+00,2.300404964370689420e+00,-2.277221795287258654e+00,1.466438994627742298e+00,-3.065082495697922238e-01,-7.386152683134585839e-01
8.914662917936860831e-01,9.611779600111006516e+01,-1.464647942125511548e+01,4.083597435422269939e+00,-7.147151317217410593e-01,-1.254542029493272093e+00,2.281098760999852537e+00,-2.280931763179190774e+00,1.491629242497752639e+00,-3.429770664554377402e-01,-7.055186755079316807e-01
8.919836837215988634e-01,9.595469248749697044e+01,-1.467083983393434998e+01,4.119385720763585113e+00,-7.533852889482979265e-01,-1.219602374142185530e+00,2.261324379894644743e+00,-2.284030272374153014e+00,1.516313580065126843e+00,-3.793119722751470135e-01,-6.720337206285598164e-01
8.925010756495116437e-01,9.579012767461549060e+01,-1.469465851145734270e+01,4.154920639728888254e+00,-7.919956817539158811e-01,-1.184470980572375653e+00,2.241085200390209753e+00,-2.286515686163576255e+00,1.540482790581239936e+00,-4.154970113746549454e-01,-6.381777249043989464e-01
8.930184675774243130e-01,9.562410005247380695e+01,-1.471793354779986984e+01,4.190199458010932076e+00,-8.305423307968091695e-01,-1.149152724540157600e+00,2.220384705588527297e+00,-2.288386532912918270e+00,1.564127819553077225e+00,-4.515162589466066301e-01,-6.039682531611048066e-01
8.935358595053370934e-01,9.545660814153760043e+01,-1.474066305386753939e+01,4.225219451458361419e+00,-8.690212534541233991e-01,-1.113652521153166930e+00,2.199226481727951654e+00,-2.289641506502047896e+00,1.587239777927709206e+00,-4.873538283369621693e-01,-5.694231030685600325e-01
8.940532514332498737e-01,9.528765049292638878e+01,-1.476284515765263805e+01,4.259977906303706874e+00,-9.074284642362018261e-01,-1.077975324196686957e+00,2.177614217550424058e+00,-2.290279466763055716e+00,1.609809945267081321e+00,-5.229938783212739750e-01,-5.345602944437481963e-01
8.945706433611626540e-01,9.511722568860975002e+01,-1.478447800439162130e+01,4.294472119392550802e+00,-9.457599752028519324e-01,-1.042126125457248698e+00,2.155551703666271912e+00,-2.290299439915497448e+00,1.631829772913222731e+00,-5.584206203509920474e-01,-4.993980586087299334e-01
8.950880352890753233e-01,9.494533234160392965e+01,-1.480555975672313629e+01,4.328699398413725419e+00,-9.840117963814816182e-01,-1.006109954043624022e+00,2.133042831916660553e+00,-2.289700618999073622e+00,1.653290887143787691e+00,-5.936183257696725502e-01,-4.639548278038380102e-01
8.956054272169882147e-01,9.477196909616854725e+01,-1.482608859484664698e+01,4.362657062130658403e+00,-1.022179936187215032e+00,-9.699318757051147433e-01,2.110091594733643827e+00,-2.288482364303734418e+00,1.674185092317999946e+00,-6.285713329991922116e-01,-4.282492246559912452e-01
8.961228191449008840e-01,9.459713462800408479e+01,-1.484606271668156019e+01,4.396342440613687508e+00,-1.060260401844792089e+00,-9.335969921473143973e-01,2.086702084497922716e+00,-2.286644203797222108e+00,1.694504374012888226e+00,-6.632640546957889738e-01,-3.923000517023081390e-01
8.966402110728136643e-01,9.442082764444870691e+01,-1.486548033802703195e+01,4.429752875473635498e+00,-1.098249199812595389e+00,-8.971104403450248510e-01,2.062878492894108629e+00,-2.284185833550040901e+00,1.714240902150000689e+00,-6.976809848762424160e-01,-3.561262809687026354e-01
8.971576030007264446e-01,9.424304688467618973e+01,-1.488433969272223933e+01,4.462885720096310571e+00,-1.136142336208393999e+00,-8.604773918527108822e-01,2.038625110263737383e+00,-2.281107118157862157e+00,1.733387034112375158e+00,-7.318067060138218061e-01,-3.197470436038411523e-01
8.976749949286392249e-01,9.406379111989365072e+01,-1.490263903280727931e+01,4.495738339878186274e+00,-1.173935817237126589e+00,-8.237030521121924131e-01,2.013946324955842915e+00,-2.277408091161359671e+00,1.751935317851946117e+00,-7.656258961042914368e-01,-2.831816195681633452e-01
8.981923868565518942e-01,9.388305915353964792e+01,-1.492037662868462888e+01,4.528308112463145463e+00,-1.211625649620568179e+00,-7.867926597577168391e-01,1.988846622675179532e+00,-2.273088955463477667e+00,1.769878494987288775e+00,-7.991233357018352468e-01,-2.464494273781113742e-01
8.987097787844647856e-01,9.370084982148230779e+01,-1.493755076928118086e+01,4.560592427980330932e+00,-1.249207841028942667e+00,-7.497514859183570524e-01,1.963330585828055863e+00,-2.268150083744125300e+00,1.787209503891751927e+00,-8.322839149249547930e-01,-2.095700139055053368e-01
8.992271707123774549e-01,9.351716199221833392e+01,-1.495415976221081422e+01,4.592588689283001457e+00,-1.286678400514358778e+00,-7.125848335178475157e-01,1.937402892865863979e+00,-2.262592018872320310e+00,1.803921482771905671e+00,-8.650926404322326624e-01,-1.725630442321880453e-01
8.997445626402902352e-01,9.333199456707126274e+01,-1.497020193393760046e+01,4.624294312188627742e+00,-1.324033338946338567e+00,-6.752980365716049205e-01,1.911068317626120505e+00,-2.256415474315733860e+00,1.820007772736438323e+00,-8.975346423681994645e-01,-1.354482915596761927e-01
9.002619545682030155e-01,9.314534648039096965e+01,-1.498567562993951086e+01,4.655706725719909400e+00,-1.361268669449077429e+00,-6.378964594812770450e-01,1.884331728671264639e+00,-2.249621334547702745e+00,1.835461920855335549e+00,-9.295951812789869928e-01,-9.824562717416707169e-02
9.007793464961157959e-01,9.295721669975273471e+01,-1.500057921487274903e+01,4.686823372347005190e+00,-1.398380407840764228e+00,-6.003854963265052858e-01,1.857198088624989030e+00,-2.242210655451644996e+00,1.850277683209483381e+00,-9.612596549980505500e-01,-6.097501046658382329e-02
9.012967384240284652e-01,9.276760422615697621e+01,-1.501491107273661285e+01,4.717641708230766007e+00,-1.435364573074725758e+00,-5.627705701541274586e-01,1.829672453506268504e+00,-2.234184664722926428e+00,1.864449027930603187e+00,-9.925136055017661496e-01,-2.365647900788803160e-02
9.018141303519413565e-01,9.257650809422872840e+01,-1.502866960703897448e+01,4.748159203467145595e+00,-1.472217187682594908e+00,-5.250571322646272465e-01,1.801759972060937631e+00,-2.225544762268137244e+00,1.877970138231589869e+00,-1.023342725735060688e+00,1.368986132053795490e-02
9.023315222798540258e-01,9.238392737241818509e+01,-1.504185324096225784e+01,4.778373342332566054e+00,-1.508934278219239200e+00,-4.872506614960891991e-01,1.773465885091020766e+00,-2.216292520601838234e+00,1.890835415427157828e+00,-1.053732866406862589e+00,5.104384614117374319e-02
9.028489142077668062e-01,9.218986116320037638e+01,-1.505446041753008934e+01,4.808281623530546334e+00,-1.545511875709820515e+00,-4.493566635052907987e-01,1.744795524781530549e+00,-2.206429685240685501e+00,1.903039481944932332e+00,-1.083670042755678686e+00,8.838526233968369006e-02
9.033663061356795865e-01,9.199430860327635173e+01,-1.506648959977440505e+01,4.837881560439226902e+00,-1.581946016098545016e+00,-4.113806700463780164e-01,1.715754314025068172e+00,-2.195958175095045650e+00,1.914577184326822668e+00,-1.113140441284929283e+00,1.256938577688326841e-01
9.038836980635923668e-01,9.179726886377349615e+01,-1.507793927090321873e+01,4.867170681360141415e+00,-1.618232740699521166e+00,-3.733282382466868166e-01,1.686347765743908322e+00,-2.184880082857989514e+00,1.925443596220826947e+00,-1.142130426468392468e+00,1.629493508974214633e-01
9.044010899915050361e-01,9.159874115044678433e+01,-1.508880793446892099e+01,4.896146529767990252e+00,-1.654368096649433406e+00,-3.352049498800384608e-01,1.656581482209804612e+00,-2.173197675391763894e+00,1.935634021363177748e+00,-1.170626547425514641e+00,2.001314404039348238e-01
9.049184819194179275e-01,9.139872470387973635e+01,-1.509909411453715933e+01,4.924806664561555358e+00,-1.690348137362206238e+00,-2.970164106372878976e-01,1.626461154361345862e+00,-2.160913394111642738e+00,1.945143996550859455e+00,-1.198615544566722591e+00,2.372198147150988978e-01
9.054358738473305968e-01,9.119721879968668077e+01,-1.510879635585625103e+01,4.953148660315576102e+00,-1.726168922985424681e+00,-2.587682493944034601e-01,1.595992561119089492e+00,-2.148029855367282082e+00,1.953969294604450013e+00,-1.226084356208557935e+00,2.741941614890922585e-01
9.059532657752433771e-01,9.099422274885785100e+01,-1.511791322439425755e+01,4.981170108088071480e+00,-1.761826521371697707e+00,-2.204661186667227213e-01,1.565181576351069248e+00,-2.134549871566860713e+00,1.962105962553965188e+00,-1.253020158597639044e+00,3.110341652979790039e-01
9.064706577031560464e-01,9.078973589953953649e+01,-1.512644331148401200e+01,5.008868621713618907e+00,-1.797317014333962737e+00,-1.821157058550819663e-01,1.534034249082705026e+00,-2.120476674294496711e+00,1.969550709335931682e+00,-1.279410752503683746e+00,3.477194314413750709e-01
9.069880496310689377e-01,9.058375763351310184e+01,-1.513438522449056478e+01,5.036241823756593128e+00,-1.832636485106757362e+00,-1.437227007482417551e-01,1.502556602654943063e+00,-2.105813376093862654e+00,1.976300001493817016e+00,-1.305243725548874245e+00,3.842298450629374473e-01
9.075054415589816070e-01,9.037628736766745874e+01,-1.514173759031947597e+01,5.063287350734691827e+00,-1.867781022995814943e+00,-1.052928074084541754e-01,1.470754707800214334e+00,-2.090563164092590132e+00,1.982350381680918483e+00,-1.330506728773298564e+00,4.205453895074737769e-01
9.080228334868943874e-01,9.016732455497938759e+01,-1.514849905757959725e+01,5.090002856375705598e+00,-1.902746726583603998e+00,-6.683175003318125862e-02,1.438634723809309124e+00,-2.074729413250550714e+00,1.987698662134447902e+00,-1.355187661283451028e+00,4.566460842599736614e-01
9.085402254148071677e-01,8.995686868470397712e+01,-1.515466829671959559e+01,5.116386011825586166e+00,-1.937529704173644785e+00,-2.834527199094480365e-02,1.406202896855865747e+00,-2.058315684448175809e+00,1.992341924391662689e+00,-1.379274675210873102e+00,4.925119996151726687e-01
9.090576173427199480e-01,8.974491928256425410e+01,-1.516024400016469542e+01,5.142434505857090166e+00,-1.972126074235514670e+00,1.016086514246325456e-02,1.373465558324316937e+00,-2.041325722578434032e+00,1.996277518989138855e+00,-1.402756180583980994e+00,5.281232711238534883e-01
9.095750092706326173e-01,8.953147591094089819e+01,-1.516522488245358247e+01,5.168146045078849227e+00,-2.006531965850368859e+00,4.868088254722036101e-02,1.340429123141450241e+00,-2.023763454642528270e+00,1.999503065145149971e+00,-1.425620850112959026e+00,5.634601138157038225e-01
9.100924011985455087e-01,8.931653816906160159e+01,-1.516960968037550472e+01,5.193518354144943672e+00,-2.040743519157084407e+00,8.720898512227803767e-02,1.307100088111487368e+00,-2.005632987849273796e+00,2.002016450425173844e+00,-1.447857623887786271e+00,5.985028361988390389e-01
9.106097931264581780e-01,8.910010569319089768e+01,-1.517339715310754045e+01,5.218549175964867892e+00,-2.074756885798851869e+00,1.257393624475416360e-01,1.273485030254845274e+00,-1.986938607718240046e+00,2.003815830390503816e+00,-1.469455713989288315e+00,6.332318540358166103e-01
9.111271850543709583e-01,8.888217815681875322e+01,-1.517658608235206685e+01,5.243236271914100577e+00,-2.108568229370522573e+00,1.642661897457644571e-01,1.239590605150283853e+00,-1.967684776186497730e+00,2.004899628229994679e+00,-1.490404609013410431e+00,6.676277038964486543e-01
9.116445769822837386e-01,8.866275527085021224e+01,-1.517917527247440823e+01,5.267577422045008007e+00,-2.142173725866340028e+00,2.027836288437429024e-01,1.205423545280799758e+00,-1.947876129719165572e+00,2.005266534374913423e+00,-1.510694078508471483e+00,7.016710564870400901e-01
9.121619689101965189e-01,8.844183678379397406e+01,-1.518116355064065282e+01,5.291570425298304237e+00,-2.175569564128358557e+00,2.412858291331509419e-01,1.170990658382976113e+00,-1.927517477423600356e+00,2.004915506096915045e+00,-1.530314177325595937e+00,7.353427297563572829e-01
9.126793608381091882e-01,8.821942248195139769e+01,-1.518254976695567926e+01,5.315213099714949152e+00,-2.208751946295376634e+00,2.797669285308236331e-01,1.136298825799945345e+00,-1.906613799167314216e+00,2.003845767089135865e+00,-1.549255249882214081e+00,7.686237017781563097e-01
9.131967527660220796e-01,8.799551218960482402e+01,-1.518333279460134655e+01,5.338503282648547454e+00,-2.241717088252494605e+00,3.182210544386083750e-01,1.101355000837868303e+00,-1.885170243699566095e+00,2.002056807030401231e+00,-1.567507934338691511e+00,8.014951234103739885e-01
9.137141446939347489e-01,8.777010576920662288e+01,-1.518351152997486686e+01,5.361438830978142889e+00,-2.274461220081121837e+00,3.566423247025876098e-01,1.066166207126103549e+00,-1.863192126776728630e+00,1.999548381132558061e+00,-1.585063166687997516e+00,8.339383307308148030e-01
9.142315366218475292e-01,8.754320312156684736e+01,-1.518308489282738272e+01,5.384017621321606661e+00,-2.306980586509734810e+00,3.950248485720192493e-01,1.030739536980751936e+00,-1.840684929291243499e+00,1.996320509670917787e+00,-1.601912184758572000e+00,8.659348572496293750e-01
9.147489285497603095e-01,8.731480418604191129e+01,-1.518205182640270046e+01,5.406237550249368695e+00,-2.339271447365023793e+00,4.333627276575767739e-01,9.950821497719574138e-01,-1.817654295404392828e+00,1.992373477497824563e+00,-1.618046532130196224e+00,8.974664458982254400e-01
9.152663204776730899e-01,8.708490894072249944e+01,-1.518041129757623153e+01,5.428096534498706660e+00,-2.371330078023724752e+00,4.716500568892258993e-01,9.592012702946570712e-01,-1.794106030682703912e+00,1.987707833539338553e+00,-1.633458061963026342e+00,9.285150607949043122e-01
9.157837124055857592e-01,8.685351740262143494e+01,-1.517816229699409547e+01,5.449592511188463106e+00,-2.403152769864966398e+00,5.098809254735582330e-01,9.231041871429462864e-01,-1.770046100238084286e+00,1.982324390275036041e+00,-1.648138940739702907e+00,9.590628987870611910e-01
9.163011043334986505e-01,8.662062962786126263e+01,-1.517530383921242709e+01,5.470723438034272412e+00,-2.434735830723239403e+00,5.480494178506807312e-01,8.867982510879628411e-01,-1.745480626871629415e+00,1.976224223200925945e+00,-1.662081651920581216e+00,9.890924007700391263e-01
9.168184962614113198e-01,8.638624571186235812e+01,-1.517183496283685429e+01,5.491487293564183858e+00,-2.466075585341822141e+00,5.861496146504912019e-01,8.502908734594561979e-01,-1.720415889221210692e+00,1.969408670275499817e+00,-1.675278999512018085e+00,1.018586262782498864e+00
9.173358881893241001e-01,8.615036578952971524e+01,-1.516775473066215874e+01,5.511882077334863794e+00,-2.497168375826946285e+00,6.241755936486532708e-01,8.135895245307377399e-01,-1.694858319912645017e+00,1.961879331348872046e+00,-1.687724111547830530e+00,1.047527446878549373e+00
9.178532801172368805e-01,8.591299003544072832e+01,-1.516306222981212848e+01,5.531905810148168179e+00,-2.528010562102361636e+00,6.621214307218937778e-01,7.767017319073787895e-01,-1.668814503714683539e+00,1.953638067575065307e+00,-1.699410443483784672e+00,1.075899191776344743e+00
9.183706720451496608e-01,8.567411866403215015e+01,-1.515775657187958814e+01,5.551556534268240028e+00,-2.558598522364576411e+00,6.999812008029108190e-01,7.396350789193733011e-01,-1.642291175697638161e+00,1.944687000807401089e+00,-1.710331781505230797e+00,1.103685023283378808e+00
9.188880639730623301e-01,8.543375192978722055e+01,-1.515183689306661741e+01,5.570832313639065170e+00,-2.588928653538626889e+00,7.377489788347655342e-01,7.023972030168933456e-01,-1.615295219395729287e+00,1.935028512977009951e+00,-1.720482245747821937e+00,1.130868764498364154e+00
9.194054559009751104e-01,8.519189012742222644e+01,-1.514530235432494543e+01,5.589731234102512047e+00,-2.618997371734443025e+00,7.754188407247986081e-01,6.649957941695922026e-01,-1.587833664973117065e+00,1.924665245454454388e+00,-1.729856293431343062e+00,1.157434545789740143e+00
9.199228478288878907e-01,8.494853359207361621e+01,-1.513815214149653166e+01,5.608251403616804964e+00,-2.648801112703729643e+00,8.129848642979953244e-01,6.274385932695331070e-01,-1.559913687393682746e+00,1.913600098394486304e+00,-1.738448721906625138e+00,1.183366814550751656e+00
9.204402397568006711e-01,8.470368269948433237e+01,-1.513038546545434571e+01,5.626390952475504470e+00,-2.678336332297470257e+00,8.504411302499226277e-01,5.897333905376261898e-01,-1.531542604594469559e+00,1.901836230063910893e+00,-1.746254671615579124e+00,1.208650344731182935e+00
9.209576316847133404e-01,8.445733786619027228e+01,-1.512200156224329817e+01,5.644148033526949604e+00,-2.707599506923974886e+00,8.877817230991442710e-01,5.518880239336529936e-01,-1.502727875662839052e+00,1.889377056152564460e+00,-1.753269628964316373e+00,1.233270246145680593e+00
9.214750236126262317e-01,8.420949954970636497e+01,-1.511299969322137926e+01,5.661520822394173535e+00,-2.736587134007527844e+00,9.250007321391813253e-01,5.139103775698261600e-01,-1.473477099017307168e+00,1.876226249067409535e+00,-1.759489429109386105e+00,1.257211973558716611e+00
9.219924155405389010e-01,8.396016824871318818e+01,-1.510337914520099467e+01,5.678507517695256190e+00,-2.765295732447514698e+00,9.620922523898620682e-01,4.758083801280346137e-01,-1.443798010592178382e+00,1.862387737209787231e+00,-1.764910258657091280e+00,1.280461335546088986e+00
9.225098074684516813e-01,8.370934450324230625e+01,-1.509313923059043638e+01,5.695106341264215111e+00,-2.793721843078260214e+00,9.990503855483723328e-01,4.375900032804593831e-01,-1.413698482025720349e+00,1.847865704235709838e+00,-1.769528658275929089e+00,1.303004503133145864e+00
9.230271993963644617e-01,8.345702889486254605e+01,-1.508227928753558622e+01,5.711315538372302214e+00,-2.821862029129302840e+00,1.035869240939629066e+00,3.992632601139431969e-01,-1.383186518852200120e+00,1.832664588299354413e+00,-1.773341525222120296e+00,1.324828018209523339e+00
9.235445913242772420e-01,8.320322204686559076e+01,-1.507079868006177925e+01,5.727133377949794379e+00,-2.849712876686298912e+00,1.072542936466252428e+00,3.608362035578354110e-01,-1.352270258697537253e+00,1.816789081279619245e+00,-1.776346115778228540e+00,1.345918801720526137e+00
9.240619832521899113e-01,8.294792462445126091e+01,-1.505869679821585372e+01,5.742558152808283189e+00,-2.877270995152520605e+00,1.109065599558066717e+00,3.223169248153843203e-01,-1.320957969478663063e+00,1.800244127989823362e+00,-1.778540047604920460e+00,1.366264161635168062e+00
9.245793751801028026e-01,8.269113733491306562e+01,-1.504597305820837505e+01,5.757588179863388334e+00,-2.904533017710866361e+00,1.145431368121045290e+00,2.837135517987545708e-01,-1.289258047606601121e+00,1.783034925370502233e+00,-1.779921302005769146e+00,1.385851800690741875e+00
9.250967671080154719e-01,8.243286092782372521e+01,-1.503262690255608902e+01,5.772221800357958621e+00,-2.931495601786443306e+00,1.181634391485757662e+00,2.450342475676281495e-01,-1.257179016193295862e+00,1.765166921665375810e+00,-1.780488226105211957e+00,1.404669823914042937e+00
9.256141590359282523e-01,8.217309619521957131e+01,-1.501865780022447616e+01,5.786457380085779256e+00,-2.958155429509801149e+00,1.217668831355439130e+00,2.062872087712432911e-01,-1.224729523262017672e+00,1.746645815580349037e+00,-1.780239534939581869e+00,1.422706745919240845e+00
9.261315509638410326e-01,8.191184397178608378e+01,-1.500406524677057263e+01,5.800293309615686788e+00,-2.984509208180620821e+00,1.253528862753416462e+00,1.674806640941604030e-01,-1.191918339961604678e+00,1.727477555425704692e+00,-1.779174313461236778e+00,1.439951497982279616e+00
9.266489428917538129e-01,8.164910513504244705e+01,-1.498884876448592784e+01,5.813728004516200087e+00,-3.010553670732038611e+00,1.289208674970123925e+00,1.286228727055145349e-01,-1.158754358784347849e+00,1.707668338241388861e+00,-1.777292018455805866e+00,1.456393434891948946e+00
9.271663348196664822e-01,8.138488060552606385e+01,-1.497300790253975045e+01,5.826759905580620291e+00,-3.036285576195551172e+00,1.324702472509652340e+00,8.972212271180213250e-02,-1.125246591787547823e+00,1.687224608905392165e+00,-1.774592480372529479e+00,1.472022341577571947e+00
9.276837267475793736e-01,8.111917134697733900e+01,-1.495654223712225850e+01,5.839387479052571273e+00,-3.061701710166425450e+00,1.360004476035706400e+00,5.078672961333774438e-02,-1.091404168818860709e+00,1.666153059225298438e+00,-1.771075905067697409e+00,1.486828439513253830e+00
9.282011186754920429e-01,8.085197836652372416e+01,-1.493945137158819136e+01,5.851609216852051709e+00,-3.086798885269752546e+00,1.395108923317186500e+00,1.182503476416418842e-02,-1.057236335745252775e+00,1.644460627012902298e+00,-1.766742875461198459e+00,1.500802392898803461e+00
9.287185106034048232e-01,8.058330271486418894e+01,-1.492173493660051165e+01,5.863423636801908145e+00,-3.111573941626994966e+00,1.430010070173164172e+00,-2.715459616436688428e-02,-1.022752452685737889e+00,1.622154495141974850e+00,-1.761594353106142874e+00,1.513935314617194994e+00
9.292359025313176035e-01,8.031314548645276830e+01,-1.490339259027428476e+01,5.874829282854853396e+00,-3.136023747323208433e+00,1.464702191417506683e+00,-6.614377471657539864e-02,-9.879619922477251848e-01,1.599242090589122256e+00,-1.755631679671635137e+00,1.526218771968746779e+00
9.297532944592303839e-01,8.004150781968337469e+01,-1.488442401832079121e+01,5.885824725320857098e+00,-3.160145198874671379e+00,1.499179581802801753e+00,-1.051340911816616153e-01,-9.528745377672289685e-01,1.575731083457832193e+00,-1.748856578338609635e+00,1.537644792181777742e+00
9.302706863871430532e-01,7.976839089707229391e+01,-1.486482893419170104e+01,5.896408561095101142e+00,-3.183935221697279161e+00,1.533436556964052233e+00,-1.441171161196332928e-01,-9.174997815525340883e-01,1.551629385985489051e+00,-1.741271155108748747e+00,1.548205867699992577e+00
9.307880783150558335e-01,7.949379594544316774e+01,-1.484460707922360712e+01,5.906579413886333896e+00,-3.207390770575307304e+00,1.567467454361594292e+00,-1.830844018833348574e-01,-8.818475231318732011e-01,1.526945151533720235e+00,-1.732877900026578821e+00,1.557894961246397258e+00
9.313054702429686138e-01,7.921772423610896396e+01,-1.482375822278254773e+01,5.916335934445765332e+00,-3.230508830130958131e+00,1.601266634223830421e+00,-2.220274841372729124e-01,-8.459276675044622440e-01,1.501686773561619503e+00,-1.723679688314572411e+00,1.566705510663903844e+00
9.318228621708813941e-01,7.894017708505668907e+01,-1.480228216240891648e+01,5.925676800796360055e+00,-3.253286415294251555e+00,1.634828480489150193e+00,-2.609378833724971258e-01,-8.097502233955984341e-01,1.475862884582342716e+00,-1.713679781421454162e+00,1.574631433532473590e+00
9.323402540987940634e-01,7.866115585312965663e+01,-1.478017872396236143e+01,5.934600718462635704e+00,-3.275720571773645062e+00,1.668147401747598124e+00,-2.998071064182075141e-01,-7.733253015151613230e-01,1.449482355102588826e+00,-1.702881827983483642e+00,1.581667131562883188e+00
9.328576460267069548e-01,7.838066194621080740e+01,-1.475744776176700768e+01,5.943106420700955184e+00,-3.297808376527176399e+00,1.701217832181954881e+00,-3.386266479496633508e-01,-7.366631128199834233e-01,1.422554292545356258e+00,-1.691289864698961143e+00,1.587807494767159877e+00
9.333750379546196241e-01,7.809869681540534714e+01,-1.473408915875678460e+01,5.951192668730254098e+00,-3.319546938234170685e+00,1.734034232508352202e+00,-3.773879919925666737e-01,-6.997739667798501539e-01,1.395088040155735509e+00,-1.678908317115755944e+00,1.593047905405577502e+00
9.338924298825324044e-01,7.781526195722379668e+01,-1.471010282662098412e+01,5.958858251963234487e+00,-3.340933397767480884e+00,1.766591090916326268e+00,-4.160826134238115870e-01,-6.626682696472696588e-01,1.367093175889865231e+00,-1.665742000331954520e+00,1.597384241710243735e+00
9.344098218104451847e-01,7.753035891376444511e+01,-1.468548870595000722e+01,5.966101988238083464e+00,-3.361964928666380636e+00,1.798882924008482043e+00,-4.547019794687454652e-01,-6.253565227308985897e-01,1.338579511287015134e+00,-1.651796119609665769e+00,1.600812881385394792e+00
9.349272137383579651e-01,7.724398927289513495e+01,-1.466024676638117441e+01,5.972922724050600429e+00,-3.382638737609974466e+00,1.830904277739646258e+00,-4.932375511948985380e-01,-5.878493206725909914e-01,1.309557090324660500e+00,-1.637076270901786312e+00,1.603330704884176505e+00
9.354446056662706344e-01,7.695615466843693753e+01,-1.463437700674495900e+01,5.979319334786806550e+00,-3.402952064891112016e+00,1.862649728355362466e+00,-5.316807850019078518e-01,-5.501573497284213410e-01,1.280036188256934215e+00,-1.621588441292061367e+00,1.604935098462123122e+00
9.359619975941835257e-01,7.666685678034477291e+01,-1.460787945521110132e+01,5.985290724956042752e+00,-3.422902184891005728e+00,1.894113883330164505e+00,-5.700231341082273584e-01,-5.122913860530224905e-01,1.250027310435855465e+00,-1.605339009348010215e+00,1.605623957007173974e+00
9.364793895220961950e-01,7.637609733489014729e+01,-1.458075416943526292e+01,5.990835828424639686e+00,-3.442486406554422729e+00,1.925291382305239551e+00,-6.082560500340365994e-01,-4.742622939879772570e-01,1.219541191116072731e+00,-1.588334745387334213e+00,1.605395686646566400e+00
9.369967814500089753e-01,7.608387810484279612e+01,-1.455300123670538781e+01,5.995953608649719158e+00,-3.461702073865152052e+00,1.956176898025403510e+00,-6.463709840805755835e-01,-4.360810243536532571e-01,1.188588792242230907e+00,-1.570582811656773714e+00,1.604249207129704313e+00
9.375141733779217557e-01,7.579020090967448198e+01,-1.452462077441104960e+01,6.000643060643912285e+00,-3.480546573469633032e+00,1.986765160800083807e+00,-6.843594427481360931e-01,-3.977585403002381059e-01,1.157181304668134070e+00,-1.552091063547771821e+00,1.602184873097399098e+00
9.380315653058345360e-01,7.549506761455343451e+01,-1.449561292731211815e+01,6.004903206914326219e+00,-3.499017331192040725e+00,2.017050968271996592e+00,-7.222130456713055091e-01,-3.593056653225293329e-01,1.125329898080894342e+00,-1.532867822971620386e+00,1.599204565926638955e+00
9.385489572337472053e-01,7.519848013047199231e+01,-1.446597786657687124e+01,6.008733091347061794e+00,-3.517111785732493168e+00,2.047029097275612664e+00,-7.599233210673381755e-01,-3.207333624390348303e-01,1.093045725542995505e+00,-1.512920762981714962e+00,1.595308244013892596e+00
9.390663491616600966e-01,7.490044041554277499e+01,-1.443571579341862687e+01,6.012131788084566608e+00,-3.534827412339316410e+00,2.076694361229108221e+00,-7.974818036277266931e-01,-2.820526712129817204e-01,1.060340157438400599e+00,-1.492257944513809997e+00,1.590496391297555601e+00
9.395837410895727659e-01,7.460095047518368006e+01,-1.440482693928105462e+01,6.015098401965205177e+00,-3.552161724129242248e+00,2.106041613845767824e+00,-8.348800423687007255e-01,-2.432746974025659925e-01,1.027224780124162518e+00,-1.470887850884363246e+00,1.584770125588104372e+00
9.401011330174855463e-01,7.430001236227185757e+01,-1.437331156591986492e+01,6.017632068647831289e+00,-3.569112272401789632e+00,2.135065750002508533e+00,-8.721096027364877434e-01,-2.044106087355619106e-01,9.937113889433104585e-01,-1.448819378611338804e+00,1.578131190285440244e+00
9.406185249453983266e-01,7.399762817729869369e+01,-1.434116996548431011e+01,6.019731954736199597e+00,-3.585676646953275704e+00,2.163761706606115442e+00,-9.091620687028492132e-01,-1.654716307110937756e-01,9.598119812907095483e-01,-1.426061828302283896e+00,1.570581946116535565e+00
9.411359168733111069e-01,7.369380006852287579e+01,-1.430840246059820409e+01,6.021397257903233324e+00,-3.601852476390604796e+00,2.192124463457449046e+00,-9.460290448512193029e-01,-1.264690424282267078e-01,9.255387497316078793e-01,-1.402624895609493771e+00,1.562125362893335812e+00
9.416533088012237762e-01,7.338853023212310234e+01,-1.427500940444064703e+01,6.022627207015149864e+00,-3.617637428444756331e+00,2.220149044113473913e+00,-9.827021584532658061e-01,-8.741417244157012600e-02,8.909040751730321617e-01,-1.378518662252370852e+00,1.552765011290945463e+00
9.421707007291366676e-01,7.308182091234959898e+01,-1.424099118082633808e+01,6.023421062255430947e+00,-3.633029210284016486e+00,2.247830516747201912e+00,-1.019173061535979752e+00,-4.831839464377457594e-02,8.559205200879302922e-01,-1.353753587106907741e+00,1.542505054646075013e+00
9.426880926570493369e-01,7.277367440167584789e+01,-1.420634820428563216e+01,6.023778115248651588e+00,-3.648025568826875897e+00,2.275163995005404338e+00,-1.055433432939115734e+00,-9.193124175117750596e-03,8.206008217922333703e-01,-1.328340497362418660e+00,1.531350240775795735e+00
9.432054845849621172e-01,7.246409304094783010e+01,-1.417108092014406751e+01,6.023697689184157156e+00,-3.662624291054734194e+00,2.302144638864348281e+00,-1.091474980363305258e+00,2.995018664016785293e-02,7.849578857745282967e-01,-1.302290579745296828e+00,1.519305893816516040e+00
9.437228765128747865e-01,7.215307921953427694e+01,-1.413518980460172081e+01,6.023179138939599220e+00,-3.676823204324240368e+00,2.328767655483238830e+00,-1.127289442408440534e+00,6.910005233039440142e-02,7.490047790787266457e-01,-1.275615371810072673e+00,1.506377906083289586e+00
9.442402684407876778e-01,7.184063537547461920e+01,-1.409867536481204375e+01,6.022221851204314191e+00,-3.690620176679420439e+00,2.355028300055666879e+00,-1.162868590602706531e+00,1.082449582861502169e-01,7.127547237393636603e-01,-1.248326753297513747e+00,1.492572729949344978e+00
9.447576603687003471e-01,7.152676399562760423e+01,-1.406153813896049343e+01,6.020825244602565185e+00,-3.704013117163467150e+00,2.380921876658795178e+00,-1.198204231421919452e+00,1.473733647428931981e-01,6.762210902698670978e-01,-1.220436937560011481e+00,1.477897369745950984e+00
9.452750522966131275e-01,7.121146761581735518e+01,-1.402377869634262275e+01,6.018988769816628448e+00,-3.716999976130319627e+00,2.406443739100560197e+00,-1.233288208299537558e+00,1.864737107368079627e-01,6.394173912034240015e-01,-1.191958463053975903e+00,1.462359373682479591e+00
9.457924442245259078e-01,7.089474882098032538e+01,-1.398539763744198972e+01,6.016711909709737682e+00,-3.729578745555895747e+00,2.431589291764604699e+00,-1.268112403626960205e+00,2.255344180335031590e-01,6.023572746868385286e-01,-1.162904184899538951e+00,1.445966825786816568e+00
9.463098361524386881e-01,7.057661024531046223e+01,-1.394639559400759232e+01,6.013994179448877375e+00,-3.741747459349091365e+00,2.456353990453165714e+00,-1.302668740744423514e+00,2.645438950298860670e-01,5.650545181270661965e-01,-1.133287266507326141e+00,1.428728337866003395e+00
9.468272280803513574e-01,7.025705457240383112e+01,-1.390677322913099090e+01,6.010835126627430469e+00,-3.753504193662482002e+00,2.480733343227795373e+00,-1.336949185922317040e+00,3.034905406290278052e-01,5.275230218906014068e-01,-1.103121171272429812e+00,1.410653041487170078e+00
9.473446200082642488e-01,6.993608453540227288e+01,-1.386653123732302006e+01,6.007234331387676818e+00,-3.764847067202760300e+00,2.504722911247982964e+00,-1.370945750333028457e+00,3.423627480881302754e-01,4.897768030556111096e-01,-1.072419654335500905e+00,1.391750579978720648e+00
9.478620119361769181e-01,6.961370291713700453e+01,-1.382567034459027688e+01,6.003191406543149533e+00,-3.775774241540858611e+00,2.528318309607570313e+00,-1.404650492013151286e+00,3.811489088394146574e-01,4.518299892169864718e-01,-1.041196754411099601e+00,1.372031100451851504e+00
9.483794038640896984e-01,6.928991255027005991e+01,-1.378419130851102992e+01,5.998705997700835013e+00,-3.786283921421853105e+00,2.551515208169154114e+00,-1.438055517816342110e+00,4.198374162842503088e-01,4.136968123440082357e-01,-1.009466785683056367e+00,1.351505245842251401e+00
9.488967957920024787e-01,6.896471631743635555e+01,-1.374209491831098795e+01,5.993777783383235302e+00,-3.796374355074525919e+00,2.574309332396239824e+00,-1.471152985356478871e+00,4.584166695601384900e-01,3.753916026909960291e-01,-9.772443297671443707e-01,1.330184146972170023e+00
9.494141877199152590e-01,6.863811715138399450e+01,-1.369938199493857311e+01,5.988406475150275021e+00,-3.806043834520693281e+00,2.596696464183339437e+00,-1.503935104941411582e+00,4.968750772808675498e-01,3.369287827606374242e-01,-9.445442277408151455e-01,1.308079414632698168e+00
9.499315796478279283e-01,6.831011803511434266e+01,-1.365605339113989380e+01,5.982591817721066185e+00,-3.815290695884229866e+00,2.618672442683901647e+00,-1.536394141497130050e+00,5.352010612496532760e-01,2.983228613201731605e-01,-9.113815722401440445e-01,1.285203131686357025e+00
9.504489715757408197e-01,6.798072200202059889e+01,-1.361210999153328949e+01,5.976333589095517596e+00,-3.824113319699836477e+00,2.640233165136149918e+00,-1.568522416482465598e+00,5.733830601453914211e-01,2.595884274703185168e-01,-8.777716996238807967e-01,1.261567845189918824e+00
9.509663635036534890e-01,6.764993213602686239e+01,-1.356755271268367302e+01,5.969631600675818106e+00,-3.832510131221492422e+00,2.661374587686708981e+00,-1.600312309794152510e+00,6.114095331818214518e-01,2.207401447671203387e-01,-8.437301822047825750e-01,1.237186558537590741e+00
9.514837554315662693e-01,6.731775157172459956e+01,-1.352238250317627788e+01,5.962485697387736039e+00,-3.840479600730681842e+00,2.682092726212219613e+00,-1.631756261662538732e+00,6.492689637399426950e-01,1.817927453964022222e-01,-8.092728205479251535e-01,1.212072723624342707e+00
9.520011473594790496e-01,6.698418349451009135e+01,-1.347660034369028281e+01,5.954895757801811129e+00,-3.848020243844288757e+00,2.702383657138703654e+00,-1.662846774537600769e+00,6.869498629732690986e-01,1.427610244012247342e-01,-7.744156358363563086e-01,1.186240233029639768e+00
9.525185392873918300e-01,6.664923114071972066e+01,-1.343020724707189473e+01,5.946861694254366171e+00,-3.855130621822247861e+00,2.722243518258878670e+00,-1.693576414965551002e+00,7.244407733862787691e-01,1.036598339619883014e-01,-7.391748623037834864e-01,1.159703412221353425e+00
9.530359312153044993e-01,6.631289779776558646e+01,-1.338320425840722194e+01,5.938383452968399645e+00,-3.861809341874899548e+00,2.741668509547290800e+00,-1.723937815455846012e+00,7.617302723858101476e-01,6.450407772944433127e-02,-7.035669397345148957e-01,1.132477011780022913e+00
9.535533231432173906e-01,6.597518680426892956e+01,-1.333559245509460744e+01,5.929461014174297162e+00,-3.868055057470083380e+00,2.760654893973377710e+00,-1.753923676338766002e+00,7.988069758056262071e-01,2.530870521037265064e-02,-6.676085060304407515e-01,1.104576199643293233e+00
9.540707150711300599e-01,6.563610155019460990e+01,-1.328737294691684490e+01,5.920094392230438984e+00,-3.873866468639922012e+00,2.779198998312301772e+00,-1.783526767613315966e+00,8.356595414038405778e-01,-1.391129379374400621e-02,-6.313163898453567624e-01,1.076016553370766626e+00
9.545881069990428403e-01,6.529564547698284116e+01,-1.323854687611276937e+01,5.910283635743612152e+00,-3.879242322287366207e+00,2.797297213953770623e+00,-1.812739930785785658e+00,8.722766723336057293e-01,-5.314089469547389477e-02,-5.947076032862430583e-01,1.046814052428976183e+00
9.551054989269555096e-01,6.495382207768172123e+01,-1.318911541744872196e+01,5.900028827689320465e+00,-3.884181412492424545e+00,2.814945997708621306e+00,-1.841556080698627307e+00,9.086471205866604173e-01,-9.236504357719477198e-02,-5.577993346818819198e-01,1.016985070496763344e+00
9.556228908548684009e-01,6.461063489707763097e+01,-1.313907977828944773e+01,5.889330085531901737e+00,-3.888682580818140888e+00,2.832141872613355815e+00,-1.869968207349932632e+00,9.447596904100781234e-01,-1.315686625942149579e-01,-5.206089414184871256e-01,9.865463677908161699e-01
9.561402827827810702e-01,6.426608753182642886e+01,-1.308844119866888356e+01,5.878187561344555334e+00,-3.892744716616278300e+00,2.848881428732468635e+00,-1.897969377703260907e+00,9.806032416958958553e-01,-1.707366553249156649e-01,-4.831539428426689931e-01,9.555150834116298286e-01
9.566576747106938505e-01,6.392018363058186026e+01,-1.303720095136028334e+01,5.866601441929151228e+00,-3.896366757332727637e+00,2.865161323958722139e+00,-1.925552737488083865e+00,1.016166693343983241e+00,-2.098539120683118320e-01,-4.454520132313424252e-01,9.239087277095446860e-01
9.571750666386066309e-01,6.357292689412484776e+01,-1.298536034194622601e+01,5.854571948935951120e+00,-3.899547688812642132e+00,2.880978284811230417e+00,-1.952711512990594089e+00,1.051439026597800197e+00,-2.489053150886306742e-01,-4.075209748289847500e-01,8.917451746712351524e-01
9.576924585665194112e-01,6.322432107549144575e+01,-1.293292070888821499e+01,5.842099338983165246e+00,-3.902286545605285983e+00,2.896329107231426114e+00,-1.979439012835015888e+00,1.086409288353246794e+00,-2.878757438071457564e-01,-3.693787909519892221e-01,8.590426543264088055e-01
9.582098504944320805e-01,6.287436998009950173e+01,-1.287988342359579441e+01,5.829183903776335107e+00,-3.904582411268607167e+00,2.911210657376917865e+00,-2.005728629755437531e+00,1.121066594440613295e+00,-3.267500799412763612e-01,-3.310435591601312844e-01,8.258197451747329998e-01
9.587272424223449718e-01,6.252307746587498372e+01,-1.282624989049543096e+01,5.815825970227599839e+00,-3.906434418673534914e+00,2.925619872413200540e+00,-2.031573842358080029e+00,1.155400132879530695e+00,-3.655132125908244767e-01,-2.925335044952415142e-01,7.920953666330902143e-01
9.592446343502576411e-01,6.217044744337815843e+01,-1.277202154709909365e+01,5.802025900574831141e+00,-3.907841750307994744e+00,2.939553761303212553e+00,-2.056968216874005329e+00,1.189399167106905963e+00,-4.041500432713549529e-01,-2.538669727871183390e-01,7.578887715031645822e-01
9.597620262781704215e-01,6.181648387592693439e+01,-1.271719986407217462e+01,5.787784092500540822e+00,-3.908803638580644169e+00,2.953009405594825942e+00,-2.081905408902427368e+00,1.223053039178095824e+00,-4.426454908949850608e-01,-2.150624240263689924e-01,7.232195384591002529e-01
9.602794182060832018e-01,6.146119077972199563e+01,-1.266178634530145608e+01,5.773100979250737730e+00,-3.909319366124324624e+00,2.965983960206113323e+00,-2.106379165144321775e+00,1.256351172940875172e+00,-4.809844966980993952e-01,-1.761384258047054008e-01,6.881075645556915532e-01
9.607968101339959821e-01,6.110457222396921395e+01,-1.260578252796242893e+01,5.757977029753595488e+00,-3.909388266099264264e+00,2.978474654208585815e+00,-2.130383325126679495e+00,1.289283077182668658e+00,-5.191520291164888334e-01,-1.371136468221825222e-01,6.525730577566759560e-01
9.613142020619086514e-01,6.074663233100210391e+01,-1.254918998258634666e+01,5.742412748737942607e+00,-3.909009722495945915e+00,2.990478791608198961e+00,-2.153911822917106811e+00,1.321838348750687731e+00,-5.571330886075622768e-01,-9.800685046169665959e-02,6.166365294833442423e-01
9.618315939898215428e-01,6.038737527640323322e+01,-1.249201031312690802e+01,5.726408676851652224e+00,-3.908183170437746323e+00,3.001993752124303860e+00,-2.176958688828984911e+00,1.354006675645196056e+00,-5.949127124198312355e-01,-5.883688843060630447e-02,5.803187871834321054e-01
9.623489859177342121e-01,6.002680528912554792e+01,-1.243424515702671229e+01,5.709965390779903061e+00,-3.906908096483292958e+00,3.013016991966429803e+00,-2.199518051117044681e+00,1.385777840085738122e+00,-6.324759793094909543e-01,-1.962269446961006913e-02,5.436409269203674732e-01
9.628663778456469924e-01,5.966492665161067066e+01,-1.237589618528294722e+01,5.693083503363158826e+00,-3.905184038928493528e+00,3.023546044608959704e+00,-2.221584137663512148e+00,1.417141721550583489e+00,-6.698080142044311458e-01,1.961672187146734636e-02,5.066243259825287115e-01
9.633837697735597727e-01,5.930174369990974981e+01,-1.231696510251330423e+01,5.675763663715204466e+00,-3.903010588108351886e+00,3.033578521563633945e+00,-2.243151277654587439e+00,1.448088299788976352e+00,-7.068939928151323215e-01,5.886228139037585905e-02,4.692906355131425400e-01
9.639011617014725530e-01,5.893726082380091924e+01,-1.225745364702109619e+01,5.658006557340884868e+00,-3.900387386698472625e+00,3.043112113149973652e+00,-2.264213903247524584e+00,1.478607657806619402e+00,-7.437191461929950620e-01,9.809484132222889841e-02,4.316617731602101493e-01
9.644185536293852223e-01,5.857148246690682925e+01,-1.219736359086014232e+01,5.639812906253724556e+00,-3.897314130016265477e+00,3.052144589263520835e+00,-2.284766551228115894e+00,1.508689984824129970e+00,-7.802687652357962467e-01,1.372952013620702960e-01,3.937599157467424060e-01
9.649359455572981137e-01,5.820441312681089840e+01,-1.213669673989924291e+01,5.621183469093415042e+00,-3.893790566321915669e+00,3.060673800142012624e+00,-2.304803864658723001e+00,1.538325579208606575e+00,-8.165282051404008090e-01,1.764441096203119841e-01,3.556074919612786100e-01
9.654533374852107830e-01,5.783605735517454605e+01,-1.207545493388657931e+01,5.602119041243215136e+00,-3.889816497119062078e+00,3.068697677129344381e+00,-2.324320594516662730e+00,1.567504851378084707e+00,-8.524828898024896517e-01,2.155222685108280078e-01,3.172271750688284708e-01
9.659707294131235633e-01,5.746641975785078671e+01,-1.201364004651325423e+01,5.582620454947053723e+00,-3.885391777455153406e+00,3.076214233437461587e+00,-2.343311601323200044e+00,1.596218326679245125e+00,-8.881183161637600243e-01,2.545103405721882428e-01,2.786418756417956555e-01
9.664881213410363436e-01,5.709550499499964360e+01,-1.195125398547697415e+01,5.562688579426662727e+00,-3.880516316221609863e+00,3.083221564906111212e+00,-2.361771856762934885e+00,1.624456648238010947e+00,-9.234200585060921007e-01,2.933889542214418444e-01,2.398747343114846498e-01
9.670055132689491240e-01,5.672331778120059198e+01,-1.188829869254493765e+01,5.542324320998395670e+00,-3.875190076453617127e+00,3.089717850760446805e+00,-2.379696445293723706e+00,1.652210579783316424e+00,-9.583737726931138567e-01,3.321387094409962160e-01,2.009491145395978506e-01
9.675229051968617933e-01,5.634986288556666523e+01,-1.182477614361679841e+01,5.521528623190035567e+00,-3.869413075629684062e+00,3.095701354366458879e+00,-2.397080565746943837e+00,1.679471008443728541e+00,-9.929652003587130515e-01,3.707401833980503714e-01,1.618885954102857738e-01
9.680402971247745736e-01,5.597514513185502949e+01,-1.176068834878686964e+01,5.500302466857390549e+00,-3.863185385970967278e+00,3.101170423984428215e+00,-2.413919532918478161e+00,1.706228947517406391e+00,-1.027180173043066524e+00,4.091739359971595658e-01,1.227169644422496653e-01
9.685576890526873539e-01,5.559916939857821205e+01,-1.169603735240611542e+01,5.478646870300689642e+00,-3.856507134740199572e+00,3.106123493520049905e+00,-2.430208779149938270e+00,1.732475539214867188e+00,-1.061004616275659895e+00,4.474205153654948752e-01,8.345821042115431077e-02
9.690750809806001342e-01,5.522194064306994932e+01,-1.163082523794319201e+01,5.456562891714553665e+00,-3.849378507422376750e+00,3.110559091220901351e+00,-2.445943879663063480e+00,1.758202114857243537e+00,-1.094424662222307054e+00,4.854606171192340502e-01,4.413638311714948581e-02
9.695924729085128035e-01,5.484346401512198810e+01,-1.156505414842525248e+01,5.434051635804377334e+00,-3.841799753702386688e+00,3.114475869550318965e+00,-2.461120677809969237e+00,1.783400551549820134e+00,-1.127427399484234982e+00,5.232762683552237837e-01,4.774307233059146838e-03
9.701098648364256949e-01,5.446374450757255659e+01,-1.149872621456949773e+01,5.411114216122267173e+00,-3.833771138899422226e+00,3.117872481334007961e+00,-2.475734942953842221e+00,1.808062487065936530e+00,-1.159999449343927402e+00,5.608489060944586990e-01,-3.460495653841388908e-02
9.706272567643383642e-01,5.408278713664825688e+01,-1.143184359475812251e+01,5.387751780020477277e+00,-3.825292978435091751e+00,3.120747652465492905e+00,-2.489782527804497825e+00,1.832179610779101520e+00,-1.192127389678401927e+00,5.981597780813228127e-01,-7.397803593737609096e-02
9.711446486922511445e-01,5.370059699122764840e+01,-1.136440848525910319e+01,5.363965514162911674e+00,-3.816365645132306472e+00,3.123100200235505053e+00,-2.503259417756169558e+00,1.855743774700543192e+00,-1.223797953521774673e+00,6.351902076829015753e-01,-1.133214449651081812e-01
9.716620406201639248e-01,5.331717923089768618e+01,-1.129642311979815261e+01,5.339756644300402755e+00,-3.806989569057655842e+00,3.124929033343393225e+00,-2.516161731496801224e+00,1.878746995667127662e+00,-1.254998034636880533e+00,6.719216056376691171e-01,-1.526116055712531117e-01
9.721794325480767052e-01,5.293253908409552366e+01,-1.122788976914719683e+01,5.315126435052902387e+00,-3.797165237367798873e+00,3.126233151909807439e+00,-2.528485721611476222e+00,1.901181457503219541e+00,-1.285714693012166787e+00,7.083354816318164771e-01,-1.918248690022215097e-01
9.726968244759893745e-01,5.254668184633730732e+01,-1.115881074072968282e+01,5.290076189698713627e+00,-3.786893194159913989e+00,3.127011647490642865e+00,-2.540227775179920044e+00,1.923039513156353575e+00,-1.315935160283701499e+00,7.444134557030388510e-01,-2.309375368106204585e-01
9.732142164039022658e-01,5.215961287853292561e+01,-1.108918837824253600e+01,5.264607249970676861e+00,-3.776174040326176762e+00,3.127263703092248548e+00,-2.551384414368109255e+00,1.944313686806796282e+00,-1.345646845082388188e+00,7.801372694718908818e-01,-2.699258815258250843e-01
9.737316083318149351e-01,5.177133760538863783e+01,-1.101902506129510151e+01,5.238720995859447171e+00,-3.765008433412320166e+00,3.126988593187897791e+00,-2.561952297013934565e+00,1.964996675950883898e+00,-1.374837338306237111e+00,8.154887972005311347e-01,-3.087661669854959712e-01
9.742490002597277154e-01,5.138186151389410838e+01,-1.094832320506444034e+01,5.212418845423629321e+00,-3.753397087480181415e+00,3.126185683735521970e+00,-2.571928217207017919e+00,1.985081353458328035e+00,-1.403494418317962067e+00,8.504500566791735050e-01,-3.474346683283909831e-01
9.747663921876404958e-01,5.099119015189804571e+01,-1.087708525996776388e+01,5.185702254607050143e+00,-3.741340772974349083e+00,3.124854432196710885e+00,-2.581309105862556130e+00,2.004560769603259907e+00,-1.431606056067575627e+00,8.850032199398609745e-01,-3.859076916480493891e-01
9.752837841155532761e-01,5.059932912676902816e+01,-1.080531371135135998e+01,5.158572717062944513e+00,-3.728840316592822557e+00,3.122994387556970342e+00,-2.590092031289299879e+00,2.023428154069200513e+00,-1.459160420140249936e+00,9.191306237978744687e-01,-4.241615933076914868e-01
9.758011760434659454e-01,5.020628410414342824e+01,-1.073301107919636621e+01,5.131031763985173022e+00,-3.715896601161726487e+00,3.120605190347250701e+00,-2.598274199751602787e+00,2.041676917927851331e+00,-1.486145881729293405e+00,9.528147802206032857e-01,-4.621727989161452665e-01
9.763185679713788367e-01,4.981206080675926273e+01,-1.066017991784118735e+01,5.103080963946401205e+00,-3.702510565514055774e+00,3.117686572666729994e+00,-2.605852956025577871e+00,2.059300655591764340e+00,-1.512551019534331243e+00,9.860383865239782386e-01,-4.999178219649083044e-01
9.768359598992915060e-01,4.941666501337791573e+01,-1.058682281572090211e+01,5.074721922743374414e+00,-3.688683204372507962e+00,3.114238358206872004e+00,-2.612825783949319636e+00,2.076293146740808115e+00,-1.538364624584554585e+00,1.018784335396307306e+00,-5.373732821261677506e-01
9.773533518272042864e-01,4.902010255779025982e+01,-1.051294239512301409e+01,5.045956283249034335e+00,-3.674415568236288898e+00,3.110260462276732252e+00,-2.619190306967253967e+00,2.092648358222573446e+00,-1.563575704987274273e+00,1.051035724749799449e+00,-5.745159232121010984e-01
9.778707437551170667e-01,4.862237932791141048e+01,-1.043854131196035873e+01,5.016785725271793339e+00,-3.659708763272035537e+00,3.105752891829543838e+00,-2.624944288668544345e+00,2.108360445926544369e+00,-1.588173490601493043e+00,1.082775867399425662e+00,-6.113226307950574423e-01
9.783881356830298470e-01,4.822350126496064604e+01,-1.036362225556047534e+01,4.987211965421702864e+00,-3.644563951208736885e+00,3.100715745490553399e+00,-2.630085633319613425e+00,2.123423756632178971e+00,-1.612147437636734182e+00,1.113988300569411560e+00,-6.477704494889569009e-01
9.789055276109425163e-01,4.782347436272841890e+01,-1.028818794847185636e+01,4.957236756983672166e+00,-3.628982349236718807e+00,3.095149213586129822e+00,-2.634612386390742245e+00,2.137832829830817793e+00,-1.635487233176984079e+00,1.144656795227186663e+00,-6.838365998917050881e-01
9.794229195388554077e-01,4.742230466692930690e+01,-1.021224114628681967e+01,4.926861889797629956e+00,-3.612965229910653164e+00,3.089053578174123960e+00,-2.638522735076774595e+00,2.151582399521463795e+00,-1.658182799629841941e+00,1.174765365244898829e+00,-7.194984951887563041e-01
9.799403114667680770e-01,4.701999827464285886e+01,-1.013578463748137537e+01,4.896089190145798575e+00,-3.596513921056664120e+00,3.082429213075516206e+00,-2.641815008811891907e+00,2.164667395980372167e+00,-1.680224299100742558e+00,1.204298276388337863e+00,-7.547337574176261610e-01
9.804577033946808573e-01,4.661656133383880984e+01,-1.005882124327144744e+01,4.864920520646797364e+00,-3.579629805683392174e+00,3.075276583907291972e+00,-2.644487679778505740e+00,2.177082947504564103e+00,-1.701602137692471706e+00,1.233240055133534518e+00,-7.895202333936879313e-01
9.809750953225935266e-01,4.621200004299094388e+01,-9.981353817486239066e+00,4.833357780156916306e+00,-3.562314321897192659e+00,3.067596248116612578e+00,-2.646539363410218115e+00,2.188824382129114898e+00,-1.722306969729709314e+00,1.261575497310704730e+00,-8.238360102968448340e-01
9.814924872505064180e-01,4.580632065077580961e+01,-9.903385246458013214e+00,4.801402903678247291e+00,-3.544568962821307068e+00,3.059388855016228259e+00,-2.647968818888891018e+00,2.199887229318359783e+00,-1.742329701908841955e+00,1.289289676575847032e+00,-8.576594309194541799e-01
9.820098791784190873e-01,4.539952945585957877e+01,-9.824918448928938730e+00,4.769057862273951898e+00,-3.526395276519150190e+00,3.050655145821177694e+00,-2.648774949635793519e+00,2.210267221630896284e+00,-1.761661497372841501e+00,1.316367952709722289e+00,-8.909691085751758610e-01
9.825272711063318676e-01,4.499163280676941667e+01,-9.745956375974296648e+00,4.736324662990364587e+00,-3.507794865921550542e+00,3.041395953686712783e+00,-2.648956803796851389e+00,2.219960296358496343e+00,-1.780293779711406010e+00,1.342795979744494161e+00,-9.237439416690801375e-01
9.830446630342446479e-01,4.458263710185333650e+01,-9.666502010942799927e+00,4.703205348786251960e+00,-3.488769388758128365e+00,3.031612203747529488e+00,-2.648513574721981456e+00,2.228962597138818946e+00,-1.798218236886169885e+00,1.368559713917747001e+00,-9.559631279286746608e-01
9.835620549621574282e-01,4.417254878932531170e+01,-9.586558369413417324e+00,4.669701998468969606e+00,-3.469320557492657553e+00,3.021304913158236349e+00,-2.647444601438520895e+00,2.237270475542008974e+00,-1.815426825081134954e+00,1.393645421454102529e+00,-9.876061782961158553e-01
9.840794468900700975e-01,4.376137436739747244e+01,-9.506128499169060220e+00,4.635816726637664864e+00,-3.449450139262497661e+00,3.010475191135092210e+00,-2.645749369118746142e+00,2.244880492631133873e+00,-1.831911772478234557e+00,1.418039686174313418e+00,-1.018652930481454888e+00
9.845968388179829889e-01,4.334912038449815697e+01,-9.425215480186865946e+00,4.601551683633419820e+00,-3.429159955822041361e+00,2.999124238998996717e+00,-2.643427509541480092e+00,2.251789420496480787e+00,-1.847665582958085029e+00,1.441729416931905483e+00,-1.049083562177020035e+00
9.851142307458956582e-01,4.293579343957802053e+01,-9.343822424645546576e+00,4.566909055496529035e+00,-3.408451883490283052e+00,2.987253350219786885e+00,-2.640478801547805343e+00,2.257994243763694175e+00,-1.862681039725848420e+00,1.464701854877257237e+00,-1.078878603932772018e+00
9.856316226738084385e-01,4.252140018250031517e+01,-9.261952476949005586e+00,4.531891063930569175e+00,-3.387327853102309660e+00,2.974863910461724270e+00,-2.636903171490845299e+00,2.263492161075784104e+00,-1.876951208862330356e+00,1.486944580549309558e+00,-1.108018951692898213e+00
9.861490146017212188e-01,4.210594731451987371e+01,-9.179608813767124786e+00,4.496499966273657556e+00,-3.365789849964950342e+00,2.961957397630315736e+00,-2.632700693679657089e+00,2.268280586548968358e+00,-1.890469442800169819e+00,1.508445520794676531e+00,-1.136485878993345855e+00
9.866664065296339992e-01,4.168944158884740858e+01,-9.096794644093090909e+00,4.460738055476608288e+00,-3.343839913816410547e+00,2.948535381920355913e+00,-2.627871590817205227e+00,2.272357151202378134e+00,-1.903229383725228541e+00,1.529192955514335983e+00,-1.164261048820516953e+00
9.871837984575466685e-01,4.127188981130078105e+01,-9.013513209317505215e+00,4.424607660088124561e+00,-3.321480138789969949e+00,2.934599525865252634e+00,-2.622416234432434212e+00,2.275719704361614859e+00,-1.915224966903130710e+00,1.549175524237806911e+00,-1.191326525131018554e+00
9.877011903854595598e-01,4.085329884104203302e+01,-8.929767783319130459e+00,4.388111144246922279e+00,-3.298712673381691829e+00,2.920151584387591814e+00,-2.616335145306422749e+00,2.278366315036164380e+00,-1.926450423930986755e+00,1.568382232524886399e+00,-1.217664784032543190e+00
9.882185823133722291e-01,4.043367559140272505e+01,-8.845561672572710421e+00,4.351250907681009750e+00,-3.275539720422261603e+00,2.905193404851012406e+00,-2.609628993892640469e+00,2.280295273270639633e+00,-1.936900285914212372e+00,1.586802458194788379e+00,-1.243258724625703637e+00
9.887359742412850094e-01,4.001302703079318235e+01,-8.760898216273034222e+00,4.314029385713738840e+00,-3.251963537052742215e+00,2.889726927113275501e+00,-2.602298600731283607e+00,2.281505091469916646e+00,-1.946569386568608451e+00,1.604425957382958012e+00,-1.268091679507146630e+00
9.892533661691977898e-01,3.959136018370095655e+01,-8.675780786476259721e+00,4.276449049277091241e+00,-3.227986434704512853e+00,2.873754183580677690e+00,-2.594344936857723383e+00,2.281994505698087483e+00,-1.955452865247509830e+00,1.621242870425247506e+00,-1.292147424933551170e+00
9.897707580971105701e-01,3.916868213177357205e+01,-8.590212788257556298e+00,4.238512404931761957e+00,-3.203610779083127191e+00,2.857277299263645709e+00,-2.585769124205009373e+00,2.281762476951276319e+00,-1.963546169894149651e+00,1.637243727569699381e+00,-1.315410190646849609e+00
9.902881500250232394e-01,3.874500001498954305e+01,-8.504197659885825544e+00,4.200221994894407729e+00,-3.178838990156326538e+00,2.840298491833676664e+00,-2.576572436000516664e+00,2.280808192404323531e+00,-1.970845059919170916e+00,1.652419454515808850e+00,-1.337864669360454783e+00
9.908055419529361307e-01,3.832032103291405178e+01,-8.417738873014807055e+00,4.161580397071718451e+00,-3.153673542145975173e+00,2.822820071681446663e+00,-2.566756297156618238e+00,2.279131066631294722e+00,-1.977345609003298810e+00,1.666761377781319498e+00,-1.359496025906630656e+00
9.913229338808488000e-01,3.789465244604350858e+01,-8.330839932891393573e+00,4.122590225101700590e+00,-3.128116963524190108e+00,2.804844441976293901e+00,-2.556322284655520694e+00,2.276730742799866647e+00,-1.983044207825162886e+00,1.680261229896486519e+00,-1.380289906044853909e+00
9.918403258087615804e-01,3.746800157723430402e+01,-8.243504378580224667e+00,4.083254128401755167e+00,-3.102171837013374844e+00,2.786374098726864368e+00,-2.545272127928134065e+00,2.273607093839553173e+00,-1.987937566714309989e+00,1.692911154425922993e+00,-1.400232444931370113e+00
9.923577177366742497e-01,3.704037581321937722e+01,-8.155735783205287248e+00,4.043574792223868286e+00,-3.075840799590371155e+00,2.767411630843075177e+00,-2.533607709227057914e+00,2.269760223583784597e+00,-1.992022718229348399e+00,1.704703710817902840e+00,-1.419310275249750397e+00
9.928751096645871410e-01,3.661178260621114333e+01,-8.067537754208224499e+00,4.003554937716788054e+00,-3.049126542494655201e+00,2.747959720199339539e+00,-2.521331063993666799e+00,2.265190467885850101e+00,-1.995297019661276483e+00,1.715631879081209288e+00,-1.437510535002565426e+00
9.933925015924998103e-01,3.618222947559121394e+01,-7.978913933623456245e+00,3.963197321995214573e+00,-3.022031811240576182e+00,2.728021141699044527e+00,-2.508444381219264052e+00,2.259898395708662910e+00,-1.997758155461931251e+00,1.725689064289445351e+00,-1.454820874964092292e+00
9.939098935204125906e-01,3.575172400968467912e+01,-7.889867998369625823e+00,3.922504738215837339e+00,-2.994559405633556715e+00,2.707598763340259396e+00,-2.494950003800343374e+00,2.253884810188433452e+00,-1.999404139597692476e+00,1.734869100912989515e+00,-1.471229465794253732e+00
9.944272854483253710e-01,3.532027386762458576e+01,-7.800403660558558272e+00,3.881480015660672134e+00,-2.966712179790515158e+00,2.686695546282798386e+00,-2.480850428887947157e+00,2.247150749672130132e+00,-2.000233317828215895e+00,1.743166256978268214e+00,-1.486725004813396867e+00
9.949446773762381513e-01,3.488788678129920839e+01,-7.710524667820189748e+00,3.840126019827082793e+00,-2.938493042164142643e+00,2.665314544916440376e+00,-2.466148308231094433e+00,2.239697488728841002e+00,-2.000244369910442632e+00,1.750575238054719041e+00,-1.501296722438386855e+00
9.954620693041508206e-01,3.445457055738823726e+01,-7.620234803644725829e+00,3.798445652524996774e+00,-2.909904955571339435e+00,2.643458906930470587e+00,-2.450846448514300224e+00,2.231526539134937259e+00,-1.999436311727674997e+00,1.757091191069133806e+00,-1.514934388279608468e+00
9.959794612320637119e-01,3.402033307948385499e+01,-7.529537887741259539e+00,3.756441851981022317e+00,-2.880950937225657871e+00,2.621131873384495936e+00,-2.434947811689249786e+00,2.222639650833200697e+00,-1.997808497343963818e+00,1.762709707947692328e+00,-1.527628316899251715e+00
9.964968531599763812e-01,3.358518231030050316e+01,-7.438437776413492131e+00,3.714117592949680358e+00,-2.851634058773823810e+00,2.598336778780491407e+00,-2.418455515300459879e+00,2.213038812865633087e+00,-1.995360620983430255e+00,1.767426829085246398e+00,-1.539369373230392135e+00
9.970142450878891616e-01,3.314912629396869193e+01,-7.346938362951759949e+00,3.671475886831481628e+00,-2.821957446336242015e+00,2.575077051136117845e+00,-2.401372832805111379e+00,2.202726254280264584e+00,-1.992092718934955986e+00,1.771239046642364201e+00,-1.550148977657427318e+00
9.975316370158019419e-01,3.271217315841647633e+01,-7.255043578042026375e+00,3.628519781798082100e+00,-2.791924280551579152e+00,2.551356212059304074e+00,-2.383703193886945293e+00,2.191704445011759095e+00,-1.988005171381950653e+00,1.774143307669788117e+00,-1.559959110757483502e+00
9.980490289437147222e-01,3.227433111783719255e+01,-7.162757390191539564e+00,3.585252362924395086e+00,-2.761537796625361807e+00,2.527177876824067582e+00,-2.365450184764219976e+00,2.179976096735839253e+00,-1.983098704157253422e+00,1.776137017060379852e+00,-1.568792317702883299e+00
9.985664208716273915e-01,3.183560847524667281e+01,-7.070083806171868268e+00,3.541676752328005939e+00,-2.730801284382832428e+00,2.502545754447763393e+00,-2.346617548491892968e+00,2.167544163697656678e+00,-1.977374390423239703e+00,1.777218040328577331e+00,-1.576641712324644784e+00
9.990838127995402829e-01,3.139601362511910665e+01,-6.977026871477057135e+00,3.497796109314839974e+00,-2.699718088325342435e+00,2.477463647769220678e+00,-2.327209185257633539e+00,2.154411843513882818e+00,-1.970833652277086845e+00,1.777384706217487453e+00,-1.583500980837309280e+00
9.996012047274529522e-01,3.095555505611960712e+01,-6.883590670800594502e+00,3.453613630532761380e+00,-2.668291607691408718e+00,2.451935453528592213e+00,-2.307229152672210848e+00,2.140582577948761056e+00,-1.963478262281143527e+00,1.776635809133273902e+00,-1.589364385224476983e+00
1.000118596655365621e+00,3.051424135391509296e+01,-6.789779328527528968e+00,3.409132550131478645e+00,-2.636525296521394779e+00,2.425965162448196377e+00,-2.286681666053866024e+00,2.126060053664062366e+00,-1.955310344918654408e+00,1.774970611407384879e+00,-1.594226766285868679e+00
1.000635988583278513e+00,3.007208119614089270e+01,-6.695597007679878310e+00,3.364356139252287381e+00,-2.604422663314784891e+00,2.399556859163998634e+00,-2.265571099218079087e+00,2.110848205213670781e+00,-1.946332384290766271e+00,1.772388859628720947e+00,-1.598083574092407533e+00
1.001153380511191182e+00,2.962908238408482831e+01,-6.601047717705029072e+00,3.319287620406911277e+00,-2.571987213428866159e+00,2.372714684831439769e+00,-2.243902002601176005e+00,2.094951401713571748e+00,-1.936547830000343806e+00,1.768892251367456758e+00,-1.600933846388815196e+00
1.001670772439104073e+00,2.918525282771113893e+01,-6.506135505606499336e+00,3.273930244850839166e+00,-2.539222483324035551e+00,2.345442812297196866e+00,-2.221678938210687182e+00,2.078373957314870957e+00,-1.925959934563719500e+00,1.764482044557889040e+00,-1.602775828835594885e+00
1.002188164367016743e+00,2.874060106082861310e+01,-6.410864560605746831e+00,3.228287343767482387e+00,-2.506132085866174641e+00,2.317745504877494866e+00,-2.198906562472099591e+00,2.061120223835660070e+00,-1.914571785521213654e+00,1.759158867013047134e+00,-1.603606286357529553e+00
1.002705556294929634e+00,2.829513567396429607e+01,-6.315239103040296342e+00,3.182362281498213541e+00,-2.472719685255253097e+00,2.289627117222384545e+00,-2.175589690614403882e+00,2.043194811066744165e+00,-1.902386864267716859e+00,1.752923913475362250e+00,-1.603422759007128606e+00
1.003222948222842303e+00,2.784886531431025958e+01,-6.219263384207097900e+00,3.136158455283903468e+00,-2.438988996521520125e+00,2.261092094281366371e+00,-2.151733294702911081e+00,2.024602583426673874e+00,-1.889409040937783946e+00,1.745778938636198152e+00,-1.602223553680188539e+00
1.003740340150755195e+00,2.740179868566489674e+01,-6.122941686203737355e+00,3.089679295004925219e+00,-2.404943785020604352e+00,2.232144970269507755e+00,-2.127342501676864117e+00,2.005348656629003301e+00,-1.875642569310653984e+00,1.737726250173516895e+00,-1.600007735816570964e+00
1.004257732078667864e+00,2.695394454837478548e+01,-6.026278321768799628e+00,3.042928262920265858e+00,-2.370587865927988425e+00,2.202790367634444024e+00,-2.102422591392151041e+00,1.985438394362017522e+00,-1.861092081735359782e+00,1.728768701807758879e+00,-1.596775121086201121e+00
1.004775124006580533e+00,2.650531171927124774e+01,-5.929277634120121654e+00,2.995908853405126582e+00,-2.335925103732403585e+00,2.173032996023884778e+00,-2.076978994668818856e+00,1.964877404980679199e+00,-1.845762584075756330e+00,1.718909686375850399e+00,-1.592526267060273115e+00
1.005292515934493203e+00,2.605590907160650715e+01,-5.831943996791990159e+00,2.948624592687525858e+00,-2.300959411728523030e+00,2.142877651253943139e+00,-2.051017291343640636e+00,1.943671538211011462e+00,-1.829659450675618304e+00,1.708153128923418196e+00,-1.587262464867679856e+00
1.005809907862406094e+00,2.560574553498630479e+01,-5.734281813470607503e+00,2.901079038583578296e+00,-2.265694751508713800e+00,2.112329214278080958e+00,-2.024543208327572952e+00,1.921826881866774750e+00,-1.812788419343704494e+00,1.696503479815154369e+00,-1.580985730836651726e+00
1.006327299790318763e+00,2.515483009530113989e+01,-5.636295517828296298e+00,2.853275780231673053e+00,-2.230135132454011959e+00,2.081392650156819180e+00,-1.997562617668224183e+00,1.899349758578540159e+00,-1.795155586358869959e+00,1.683965707863383843e+00,-1.573698798121625275e+00
1.006844691718231655e+00,2.470317179465298096e+01,-5.537989573355753592e+00,2.805218437825224953e+00,-2.194284611224077253e+00,2.050073007027992666e+00,-1.970081534617144525e+00,1.876246722535005018e+00,-1.776767401495100707e+00,1.670545293474745341e+00,-1.565405108315298444e+00
1.007362083646144324e+00,2.425077973128237119e+01,-5.439368473193425757e+00,2.756910662344508989e+00,-2.158147291246510502e+00,2.018375415077891866e+00,-1.942106115702237457e+00,1.852524556236793130e+00,-1.757630663066665155e+00,1.656248221815124877e+00,-1.556108803045943789e+00
1.007879475574057215e+00,2.379766305949001293e+01,-5.340436739960726875e+00,2.708356135286965838e+00,-2.121727322205074096e+00,1.986305085512879653e+00,-1.913642656804930953e+00,1.828190267262444380e+00,-1.737752512993147258e+00,1.641080975992672109e+00,-1.545814715559887365e+00
1.008396867501969885e+00,2.334383098955896685e+01,-5.241198925584419577e+00,2.659558568396614753e+00,-2.085028899527290758e+00,1.953867309531914787e+00,-1.884697591242483927e+00,1.803251085046907676e+00,-1.717140431884610630e+00,1.625050530259084081e+00,-1.534528362289260706e+00
1.008914259429882776e+00,2.288929278767128750e+01,-5.141659611124823392e+00,2.610521703391926795e+00,-2.048056263870940530e+00,1.921067457299540759e+00,-1.855277487855048868e+00,1.777714457672212589e+00,-1.695802234146634557e+00,1.608164343228958515e+00,-1.522255934404904032e+00
1.009431651357795445e+00,2.243405777582533744e+01,-5.041823406601212199e+00,2.561249311692820996e+00,-2.010813700609945798e+00,1.887910976919790595e+00,-1.825389049097877026e+00,1.751588048670654540e+00,-1.673746063105493231e+00,1.590430351117428476e+00,-1.509004289354557660e+00
1.009949043285708115e+00,2.197813533174768708e+01,-4.941694950815064047e+00,2.511745194146129734e+00,-1.973305539319162083e+00,1.854403393410568146e+00,-1.795039109138285349e+00,1.724879733840161133e+00,-1.650980386153205970e+00,1.571856960995864361e+00,-1.494780942386195743e+00
1.010466435213621006e+00,2.152153488880449572e+01,-4.841278911172246069e+00,2.462013180750062258e+00,-1.935536153258463399e+00,1.820550307678854729e+00,-1.764234631957692478e+00,1.697597598072110525e+00,-1.627513989912678261e+00,1.552453044065814192e+00,-1.479594058056624473e+00
1.010983827141533675e+00,2.106426593591045560e+01,-4.740579983503691253e+00,2.412057130377459391e+00,-1.897509958855973178e+00,1.786357395496612988e+00,-1.732982709458606996e+00,1.669749932191496811e+00,-1.603355975422855462e+00,1.532227928951127138e+00,-1.463452441725304531e+00
1.011501219069446345e+00,2.060633801743354354e+01,-4.639602891884207381e+00,2.361880930497641806e+00,-1.859231415190288672e+00,1.751830406477243418e+00,-1.701290559576443373e+00,1.641345229809335393e+00,-1.578515753343787464e+00,1.511191395008169902e+00,-1.446365531033328988e+00
1.012018610997359236e+00,2.014776073309899118e+01,-4.538352388450159758e+00,2.311488496897236899e+00,-1.820705023471989703e+00,1.716975163052864461e+00,-1.669165524396404532e+00,1.612392184187513955e+00,-1.553003039181789946e+00,1.489353665654291170e+00,-1.428343387367673856e+00
1.012536002925271905e+00,1.968854373789087830e+01,-4.436833253215659134e+00,2.260883773399797292e+00,-1.781935326524291208e+00,1.681797559452277158e+00,-1.636615068275309781e+00,1.582899685115991106e+00,-1.526827848534609178e+00,1.466725401714460197e+00,-1.409396687310670693e+00
1.013053394853184797e+00,1.922869674194922140e+01,-4.335050293886816064e+00,2.210070731583983594e+00,-1.742926908262666830e+00,1.646303560679473366e+00,-1.603646775968234683e+00,1.552876815802213262e+00,-1.500000492356483139e+00,1.443317694785983818e+00,-1.389536714074614876e+00
1.013570786781097466e+00,1.876822951046766264e+01,-4.233008345675164819e+00,2.159053370500871871e+00,-1.703684393173869660e+00,1.610499201493059029e+00,-1.570268350760309239e+00,1.522332849773067043e+00,-1.472531572243378939e+00,1.419142060621542800e+00,-1.368775348921713597e+00
1.014088178709010357e+00,1.830715186358542468e+01,-4.130712271108864186e+00,2.107835716389686809e+00,-1.664212445793815220e+00,1.574390585386118868e+00,-1.536487612603232300e+00,1.491277247788966642e+00,-1.444431975738042384e+00,1.394210432530236465e+00,-1.347125062569110909e+00
1.014605570636923026e+00,1.784547367628002235e+01,-4.028166959843117567e+00,2.056421822392680454e+00,-1.624515770184882468e+00,1.537983883567017207e+00,-1.502312496256962948e+00,1.459719654770494479e+00,-1.415712871655247174e+00,1.368535154796967301e+00,-1.324598906579272928e+00
1.015122962564835918e+00,1.738320487825437155e+01,-3.925377328468389049e+00,2.004815768268444653e+00,-1.584599109412079487e+00,1.501285333940641564e+00,-1.467751049436131217e+00,1.427669896737173705e+00,-1.386385705426850912e+00,1.342128976119823847e+00,-1.301210504735437645e+00
1.015640354492748587e+00,1.692035545382458395e+01,-3.822348320317836112e+00,1.953021660104371060e+00,-1.544467245018629198e+00,1.464301240090587264e+00,-1.432811430961629107e+00,1.395137977758804881e+00,-1.356462194467060733e+00,1.315005043065821111e+00,-1.276974044402442221e+00
1.016157746420661256e+00,1.645693544180218737e+01,-3.719084905272528552e+00,1.901043630027539511e+00,-1.504124996500419087e+00,1.427037970261775701e+00,-1.397501908916914726e+00,1.362134076918923409e+00,-1.325954323557495540e+00,1.287176893544623280e+00,-1.251904267872601784e+00
1.016675138348573926e+00,1.599295493537644575e+01,-3.615592079565756567e+00,1.848885835914685360e+00,-1.463577220779813670e+00,1.389501956343973443e+00,-1.361830858809455425e+00,1.328668545290786041e+00,-1.294874340252425426e+00,1.258658450300596643e+00,-1.226016463696939729e+00
1.017192530276486817e+00,1.552842408199262181e+01,-3.511874865585479455e+00,1.796552461100779485e+00,-1.422828811678472638e+00,1.351699692855867774e+00,-1.325806761737000405e+00,1.294751902925580733e+00,-1.263234750303903420e+00,1.229464014422932738e+00,-1.199326458001545692e+00
1.017709922204399486e+00,1.506335308322912070e+01,-3.407938311675569487e+00,1.744047714086540024e+00,-1.381884699389424043e+00,1.313637735929938710e+00,-1.289438202558898849e+00,1.260394835853087203e+00,-1.231048313107001357e+00,1.199608258874033329e+00,-1.171850605789231725e+00
1.018227314132312378e+00,1.459775219466987295e+01,-3.303787491935060050e+00,1.691375828244476853e+00,-1.340749849948078332e+00,1.275322702297839728e+00,-1.252733868072193779e+00,1.225608193094506415e+00,-1.198328037164885451e+00,1.169106222035920517e+00,-1.143605782226265966e+00
1.018744706060225047e+00,1.413163172577797688e+01,-3.199427506016701006e+00,1.638541061524140918e+00,-1.299429264702702813e+00,1.236761268276759473e+00,-1.215702545192943518e+00,1.190402983687903316e+00,-1.165087175574151424e+00,1.137973301275046811e+00,-1.114609373914536405e+00
1.019262097988137938e+00,1.366500203976226047e+01,-3.094863478923007616e+00,1.585547696155638064e+00,-1.257927979783638461e+00,1.197960168756103672e+00,-1.178353119142136585e+00,1.154790373725663954e+00,-1.131339221529851891e+00,1.106225246524998207e+00,-1.084879270148667807e+00
1.019779489916050608e+00,1.319787355344573854e+01,-2.990100560801766783e+00,1.532400038352430105e+00,-1.216251065572037549e+00,1.158926196185219748e+00,-1.140694571636895249e+00,1.118781683404611371e+00,-1.097097903850825951e+00,1.073878153887636966e+00,-1.054433854158608241e+00
1.020296881843963499e+00,1.273025673712829686e+01,-2.885143926739322850e+00,1.479102418012538944e+00,-1.174403626167445758e+00,1.119666199561537123e+00,-1.102735979086358453e+00,1.082388384088214695e+00,-1.062377182524798069e+00,1.040948459252203140e+00,-1.023291994337226507e+00
1.020814273771876168e+00,1.226216211444961601e+01,-2.779998776552940587e+00,1.425659188418847867e+00,-1.132390798854768788e+00,1.080187083419616778e+00,-1.064486510792731488e+00,1.045622095381350869e+00,-1.027191244273676141e+00,1.007452931932767193e+00,-9.914730354532974577e-01
1.021331665699788838e+00,1.179360026224692959e+01,-2.674670334581097819e+00,1.372074725937888706e+00,-1.090217753570138948e+00,1.040495806820675551e+00,-1.025955427157070554e+00,1.008494582217213109e+00,-9.915544981386675838e-01,9.734086683236858883e-01,-9.589967898495428411e-01
1.021849057627701729e+00,1.132458181041230816e+01,-2.569163849472702488e+00,1.318353429717634917e+00,-1.047889692366094527e+00,1.000599382342952648e+00,-9.871520778901641258e-01,9.710177519566929316e-01,-9.554815710855276700e-01,9.388330855733405533e-01,-9.258835286259933239e-01
1.022366449555614398e+00,1.085511744174759485e+01,-2.463484593974834880e+00,1.264499721384096276e+00,-1.005411848875910730e+00,9.605048750727764872e-01,-9.480859002283776871e-01,9.332036515001329580e-01,-9.189873036298301656e-01,9.037439152760738947e-01,-8.921539728085878806e-01
1.022883841483527068e+00,1.038521789181498889e+01,-2.357637864718582499e+00,1.210518044736487830e+00,-9.627894877769067605e-01,9.202194015961682183e-01,-9.087664171542890745e-01,8.950644644112715209e-01,-8.820867454821050835e-01,8.681591971821638332e-01,-8.578292845028655522e-01
1.023401233411439959e+00,9.914893948786332345e+00,-2.251628982003631485e+00,1.156412865441321713e+00,-9.200279042529908580e-01,8.797501289912272870e-01,-8.692032356223666767e-01,8.566125080536166614e-01,-8.447951512130558172e-01,8.320972729260424083e-01,-8.229310580329369795e-01
1.023918625339352628e+00,9.444156453291469688e+00,-2.145463289581689637e+00,1.102188670725454234e+00,-8.771324234564918942e-01,8.391042738213361218e-01,-8.294060447897277921e-01,8.178602307393003645e-01,-8.071279759389200503e-01,7.955767797728220403e-01,-7.874813110658098747e-01
1.024436017267265520e+00,8.973016298260610313e+00,-2.039146154437641023e+00,1.047849969067519815e+00,-8.341083999687977091e-01,7.982891011287507332e-01,-7.893846142515321684e-01,7.788202088899696118e-01,-7.691008710265281323e-01,7.586166443826931616e-01,-7.515024757206295591e-01
1.024953409195178189e+00,8.501484428767856372e+00,-1.932682966570001604e+00,9.934012898885722365e-01,-7.909612172604818525e-01,7.573119234291949553e-01,-7.491487922816493228e-01,7.395051442103375283e-01,-7.307296798186835307e-01,7.212360765938081730e-01,-7.150173896634474113e-01
1.025470801123091080e+00,8.029571841869703519e+00,-1.826079138769292953e+00,9.388471832412093043e-01,-7.476962871503181063e-01,7.161800997069160957e-01,-7.087085040780378709e-01,6.999278608738535024e-01,-6.920304333793205753e-01,6.834545632231112666e-01,-6.780492871869842064e-01
1.025988193051003750e+00,7.557289586442074381e+00,-1.719340106395166323e+00,8.841922194976081784e-01,-7.043190492635424960e-01,6.749010344105268455e-01,-6.680737500131719298e-01,6.601013027208124662e-01,-6.530193462587658981e-01,6.452918618854441846e-01,-6.406217902757105342e-01
1.026505584978916641e+00,7.084648763015501061e+00,-1.612471327152130485e+00,8.294409890364149440e-01,-6.608349704892984011e-01,6.334821764495710550e-01,-6.272546038894486475e-01,6.200385304688389443e-01,-6.137128122790278528e-01,6.067679948308364324e-01,-6.027588996561490386e-01
1.027022976906829310e+00,6.611660523606477824e+00,-1.505478280863510321e+00,7.745981019282588420e-01,-6.172495444371028928e-01,5.919310181916759284e-01,-5.862612111994429664e-01,5.797527189356210808e-01,-5.741274003390057779e-01,5.679032427998951249e-01,-5.644849858323319758e-01
1.027540368834741979e+00,6.138336071547737305e+00,-1.398366469244192167e+00,7.196681876202291051e-01,-5.735682908925809897e-01,5.502550944605066885e-01,-5.451037873912194520e-01,5.392571542740909329e-01,-5.342798502397978488e-01,5.287181388974562246e-01,-5.258247801065525362e-01
1.028057760762654871e+00,5.664686661313503180e+00,-1.291141415671293480e+00,6.646558946188205752e-01,-5.297967552721041251e-01,5.084619815341833160e-01,-5.037926161383705637e-01,4.985652312197397240e-01,-4.941870685298146437e-01,4.892334624842098467e-01,-4.868033655851453645e-01
1.028575152690567540e+00,5.190723598348000678e+00,-1.183808664954642431e+00,6.095658901723477463e-01,-4.859405080770908825e-01,4.665592961448932208e-01,-4.623380476155019014e-01,4.576904503507592814e-01,-4.538661243703649983e-01,4.494702330869617679e-01,-4.474461681699348770e-01
1.029092544618480209e+00,4.716458238883845411e+00,-1.076373783104013881e+00,5.544028599512511590e-01,-4.420051443467443164e-01,4.245546944785099086e-01,-4.207504967779851501e-01,4.166464153598627984e-01,-4.133342454205926053e-01,4.094497043264191394e-01,-4.077789475342574743e-01
1.029609936546393101e+00,4.241901989762965286e+00,-9.688423570959994180e-01,4.991715077277665280e-01,-3.979962831103978083e-01,3.824558711753538454e-01,-3.790404416471164772e-01,3.754468303389006945e-01,-3.726088137428704705e-01,3.691933578636019675e-01,-3.678277880846563264e-01
1.030127328474305770e+00,3.767066308255746065e+00,-8.612199946395309169e-01,4.438765550544734317e-01,-3.539195668390524574e-01,3.402705583316967264e-01,-3.372184216002664936e-01,3.341054970758694509e-01,-3.317073617282391140e-01,3.287228973644624741e-01,-3.276190899078237351e-01
1.030644720402218661e+00,3.291962701872705566e+00,-7.535123239387875316e-01,3.885227409410347832e-01,-3.097806608956039653e-01,2.980065245015031117e-01,-2.952950356655379416e-01,2.926363123638158203e-01,-2.906475680414095653e-01,2.880602424822367169e-01,-2.871795597023214519e-01
1.031162112330131331e+00,2.816602728179933735e+00,-6.457249934559783355e-01,3.331148215304509108e-01,-2.655852529847613219e-01,2.556715736994110699e-01,-2.532809408219018898e-01,2.510532653226194011e-01,-2.494472535862903850e-01,2.472275228584857043e-01,-2.465362016960217506e-01
1.031679504258044222e+00,2.340997994606031085e+00,-5.378636716713085519e-01,2.776575697734187109e-01,-2.213390526015981408e-01,2.132735444039126627e-01,-2.111868503038287770e-01,2.093704347326861281e-01,-2.081243774911252231e-01,2.062470721419393804e-01,-2.057163085484328136e-01
1.032196896185956891e+00,1.865160158252294309e+00,-4.299340468426908757e-01,2.221557751021059346e-01,-1.770477904797069790e-01,1.708203085616442074e-01,-1.690235319112369794e-01,1.676019863813165145e-01,-1.666970331139063788e-01,1.651414220257372278e-01,-1.647474522384113627e-01
1.032714288113869561e+00,1.389100923773470608e+00,-3.219418229206646997e-01,1.666142350592922650e-01,-1.327171979161724802e-01,1.283197184249253997e-01,-1.268016843948925887e-01,1.257619215539892421e-01,-1.251829931658417772e-01,1.239325643423398876e-01,-1.236564014999638472e-01
1.033231680041782452e+00,9.128320418685563764e-01,-2.138927166131115443e-01,1.110377492910543940e-01,-8.835299195666594663e-02,8.577956849820050911e-02,-8.453184902262779465e-02,8.386389712227033943e-02,-8.359938423476701019e-02,8.264142279455373441e-02,-8.246834632453964309e-02
1.033749071969695121e+00,4.363653154410147561e-01,-1.057924698522852980e-01,5.543114582826252912e-02,-4.396094142032454244e-02,4.320776715814546309e-02,-4.222481135887176662e-02,4.192204642785996027e-02,-4.196417492728060639e-02,4.129026929184992367e-02,-4.121044138498136666e-02
1.034266463897608013e+00,-4.028740384997919755e-02,2.353156870515127341e-03,-2.007326405668308222e-04,4.531671221514876891e-04,6.122489714487366896e-04,1.086029037565550137e-04,-4.943644455535078919e-05,-2.954237582606378254e-04,-9.849604637615638758e-05,8.998306712962311771e-05


==> data/bases/plot_bases_4.csv <==
t,y0,y1,y2,y3,y4,y5,y6,y7,y8,y9
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.556148046527006543e-04,1.004205862804185938e-02,1.004205473716469552e-02,1.004205079578054764e-02,1.004204643042754842e-02,1.004204078236053434e-02,1.004203366058858959e-02,1.004202521593033567e-02,1.004201547756091058e-02,1.004200442421152549e-02,1.004199203707398062e-02
1.111229609305401309e-03,2.010188235902090129e-02,2.010185154234229304e-02,2.010182032642721800e-02,2.010178575364593087e-02,2.010174102364017598e-02,2.010168462540665862e-02,2.010161775547665911e-02,2.010154064764849841e-02,2.010145313713671000e-02,2.010135507974946875e-02
1.666844413958101746e-03,3.017958983807041834e-02,3.017948600150142588e-02,3.017938082071354097e-02,3.017926433033865305e-02,3.017911361800404771e-02,3.017892359448102677e-02,3.017869829391412254e-02,3.017843850735545813e-02,3.017814368392274932e-02,3.017781334338385385e-02
2.222459218610802617e-03,4.027528698275844449e-02,4.027504073420946212e-02,4.027479129930901930e-02,4.027451504565451867e-02,4.027415763848977287e-02,4.027370701161098882e-02,4.027317273531613034e-02,4.027255668995502469e-02,4.027185757484246648e-02,4.027107425837804511e-02
2.778074023263503271e-03,5.038906800358847887e-02,5.038858641455072618e-02,5.038809859622904452e-02,5.038755833137496115e-02,5.038685936030370960e-02,5.038597808941332884e-02,5.038493324014546582e-02,5.038372849606948672e-02,5.038236132136256901e-02,5.038082951280563326e-02
3.333688827916203492e-03,6.052101638718473953e-02,6.052018275466451713e-02,6.051933834284230207e-02,6.051840315057314956e-02,6.051719324653019594e-02,6.051566779668904328e-02,6.051385921507131810e-02,6.051177388697062676e-02,6.050940743425738816e-02,6.050675605701590076e-02
3.889303632568904580e-03,7.067120584216161905e-02,7.066987945090265344e-02,7.066853591443525429e-02,7.066704794476486029e-02,7.066512289625297150e-02,7.066269580811126994e-02,7.065981826501223362e-02,7.065650044001185737e-02,7.065273538376795615e-02,7.064851707020991523e-02
4.444918437221605234e-03,8.083970120767770828e-02,8.083771709260709204e-02,8.083570733933423402e-02,8.083348154355132764e-02,8.083060195508957879e-02,8.082697141623504389e-02,8.082266710740478033e-02,8.081770426619215575e-02,8.081207252180659661e-02,8.080576288899046777e-02
5.000533241874305888e-03,9.102655932467403066e-02,9.102372803350670949e-02,9.102086017058449996e-02,9.101768403675360164e-02,9.101357498813809899e-02,9.100839440582809969e-02,9.100225244869784846e-02,9.099517088985158153e-02,9.098713496620673691e-02,9.097813189788513111e-02
5.556148046527006543e-03,1.012318298697969382e-01,1.012279372257344906e-01,1.012239943201871384e-01,1.012196276090390895e-01,1.012139783153366696e-01,1.012068558905237364e-01,1.011984118230735141e-01,1.011886760904990856e-01,1.011776284470185805e-01,1.011652513818432630e-01
6.111762851179707197e-03,1.114555561520048921e-01,1.114503630164636466e-01,1.114451028558924861e-01,1.114392773370394690e-01,1.114317408092353606e-01,1.114222391117943717e-01,1.114109743933925367e-01,1.113979867067710627e-01,1.113832491148493142e-01,1.113667383407057759e-01
6.667377655832406984e-03,1.216977758718605918e-01,1.216910179071646891e-01,1.216841727605520868e-01,1.216765919489613962e-01,1.216667846551813537e-01,1.216544202002477620e-01,1.216397617143673698e-01,1.216228614025234578e-01,1.216036843112501958e-01,1.215822002656495593e-01
7.222992460485107638e-03,1.319585218435060936e-01,1.319499092754804481e-01,1.319411856540264882e-01,1.319315245466872177e-01,1.319190260739154796e-01,1.319032688992434199e-01,1.318845884579590011e-01,1.318630513950531657e-01,1.318386133011472117e-01,1.318112358776039605e-01
7.778607265137809160e-03,1.422378226793234168e-01,1.422270400597224205e-01,1.422161184776515042e-01,1.422040232903695467e-01,1.421883760065824065e-01,1.421686492508312805e-01,1.421452631010011736e-01,1.421183011454536516e-01,1.420877079673187882e-01,1.420534358276416553e-01
8.334222069790508947e-03,1.525357034372797072e-01,1.525224094059861868e-01,1.525089441412614266e-01,1.524940320455163145e-01,1.524747407621536155e-01,1.524504202440116474e-01,1.524215885750500876e-01,1.523883490111004602e-01,1.523506334669178786e-01,1.523083833593431302e-01
8.889836874443210468e-03,1.628521862309554591e-01,1.628360132778865488e-01,1.628196321327697593e-01,1.628014909925682152e-01,1.627780226272616815e-01,1.627484364253172500e-01,1.627133628784596109e-01,1.626729278602702666e-01,1.626270488500403399e-01,1.625756549331341394e-01
9.445451679095910255e-03,1.731872908022584201e-01,1.731678450289120264e-01,1.731481490903062637e-01,1.731263371989673616e-01,1.730981204384483552e-01,1.730625484717151219e-01,1.730203796506820380e-01,1.729717656488894140e-01,1.729166076403372276e-01,1.728548208125963437e-01
1.000106648374861178e-02,1.835410350568215943e-01,1.835178959374004215e-01,1.834944593369133292e-01,1.834685051537188194e-01,1.834349301168250179e-01,1.833926037258322983e-01,1.833424287087961624e-01,1.832845859594168236e-01,1.832189583776747954e-01,1.831454456127530050e-01
1.055668128840131156e-02,1.939134355620847350e-01,1.938861557041315631e-01,1.938585253777969086e-01,1.938279272644424511e-01,1.937883451651448152e-01,1.937384466935003213e-01,1.936792965462587057e-01,1.936111085018558942e-01,1.935337451228371919e-01,1.934470888103254627e-01
1.111229609305401309e-02,2.043045080080621856e-01,2.042726129125436996e-01,2.042403083601384839e-01,2.042045343169189286e-01,2.041582571272898272e-01,2.040999195036244107e-01,2.040307667938849323e-01,2.039510495769016329e-01,2.038606079242776259e-01,2.037593052159668572e-01
1.166791089770671287e-02,2.147142676307926823e-01,2.146772554515648523e-01,2.146397684954600149e-01,2.145982558971243903e-01,2.145445560101671423e-01,2.144768623303708321e-01,2.143966206430514276e-01,2.143041225012156104e-01,2.141991832469117285e-01,2.140816454084651099e-01
1.222352570235941439e-02,2.251427295984755883e-01,2.251000709010683998e-01,2.250568654445501415e-01,2.250090207757601268e-01,2.249471306680213556e-01,2.248691137776787918e-01,2.247766372311277294e-01,2.246700379948361193e-01,2.245491043629593564e-01,2.244136561309231226e-01
1.277914050701211418e-02,2.355899093602900063e-01,2.355410468799445101e-01,2.354915586649442560e-01,2.354367572552706622e-01,2.353658691491562205e-01,2.352765112260903624e-01,2.351705939891313990e-01,2.350485045307170451e-01,2.349100017048287581e-01,2.347548806489090922e-01
1.333475531166481397e-02,2.460558229578996281e-01,2.460001713567945836e-01,2.459438077209657181e-01,2.458813934793579459e-01,2.458006590050724194e-01,2.456988911419063226e-01,2.455782669516115568e-01,2.454392286464023298e-01,2.452815031800497647e-01,2.451048590705841024e-01
1.389037011631751549e-02,2.565404872996387975e-01,2.564774329232409888e-01,2.564135725563181922e-01,2.563428577049809420e-01,2.562513875620124337e-01,2.561360893486567814e-01,2.559994310287532771e-01,2.558419152178253442e-01,2.556632344482464569e-01,2.554631286287970537e-01
1.444598492097021528e-02,2.670439203973923314e-01,2.669728210298666915e-01,2.669008137292476213e-01,2.668210785368588245e-01,2.667179421549296103e-01,2.665879412609057364e-01,2.664338602407189116e-01,2.662562676952536789e-01,2.660548191601670998e-01,2.658292239251652256e-01
1.500159972562291853e-02,2.775661415661452303e-01,2.774863261847591023e-01,2.774054926102447749e-01,2.773159851244503815e-01,2.772002103238531689e-01,2.770542820803607587e-01,2.768813279141998929e-01,2.766819883013473258e-01,2.764558791587437003e-01,2.762026771361121291e-01
1.555721453027561832e-02,2.881071715862255633e-01,2.880179401146841789e-01,2.879275715423152970e-01,2.878275073214338065e-01,2.876980799726767124e-01,2.875349469543134195e-01,2.873416068412029123e-01,2.871187781913601134e-01,2.868660346422058360e-01,2.865830181808879940e-01
1.611282933492831984e-02,2.986670328282347575e-01,2.985676558888809007e-01,2.984670139638095909e-01,2.983555758076825715e-01,2.982114394903612187e-01,2.980297710964046609e-01,2.978144694000659509e-01,2.975663375754747375e-01,2.972849042892432569e-01,2.969697748515674474e-01
1.666844413958101789e-02,3.092457493406586821e-01,3.091354680054741455e-01,3.090237844938057976e-01,3.089001221737278646e-01,3.087401778345462144e-01,3.085385898697071139e-01,3.082996876386951413e-01,3.080243658032658094e-01,3.077121053462103517e-01,3.073624729050151716e-01
1.722405894423371941e-02,3.198433469001511487e-01,3.197213724404934787e-01,3.195978489800398448e-01,3.194610789677021501e-01,3.192841845775640786e-01,3.190612388321180659e-01,3.187970333200170203e-01,3.184925614102833147e-01,3.181472536763633174e-01,3.177606361168161531e-01
1.777967374888642094e-02,3.304598530245337895e-01,3.303253666595452054e-01,3.301891745094228114e-01,3.300383797048062062e-01,3.298433499148960002e-01,3.295975537441054870e-01,3.293062779296873632e-01,3.289706221267998942e-01,3.285899637711756083e-01,3.281637862972082154e-01
1.833528855353911899e-02,3.410952969484349895e-01,3.409474495920579717e-01,3.407977293810715014e-01,3.406319588392219821e-01,3.404175646359973162e-01,3.401473705387293989e-01,3.398271926459811021e-01,3.394582448486437309e-01,3.390398487236536695e-01,3.385714432689450604e-01
1.889090335819182051e-02,3.517497095616547997e-01,3.515876215681887906e-01,3.514234830419378230e-01,3.512417516985598676e-01,3.510067200575763824e-01,3.507105252540271279e-01,3.503595482719499277e-01,3.499551255702052499e-01,3.494965201637381669e-01,3.489831248071728620e-01
1.944651816284452550e-02,3.624231233101998240e-01,3.622458842183372552e-01,3.620664059849810212e-01,3.618676943807830337e-01,3.616107079192717455e-01,3.612868539277067637e-01,3.609031151297904527e-01,3.604609592795621209e-01,3.599595881557379196e-01,3.593983465412670664e-01
2.000213296749722355e-02,3.731155720599865222e-01,3.729222403352598914e-01,3.727264696098801511e-01,3.725097236136070133e-01,3.722294202417248954e-01,3.718761924541428288e-01,3.714576629174229927e-01,3.709754398157180111e-01,3.704286610577920968e-01,3.698166218186255683e-01
2.055774777214992508e-02,3.838270909232509021e-01,3.836166936988286702e-01,3.834036460463280949e-01,3.831677765764134880e-01,3.828627491470896760e-01,3.824783764037189560e-01,3.820229605273178786e-01,3.814982596879967769e-01,3.809033453434003680e-01,3.802374615304582317e-01
2.111336257680262313e-02,3.945577160476358425e-01,3.943292488634019821e-01,3.940979079398738705e-01,3.938417906846502503e-01,3.935105866419457143e-01,3.930932408044836568e-01,3.925987758275411577e-01,3.920291098575611755e-01,3.913832453849924176e-01,3.906603738995432229e-01
2.166897738145532812e-02,4.053074843679457251e-01,4.050599109077975268e-01,4.048092282003073472e-01,4.045317033367034076e-01,4.041728243626084849e-01,4.037206198861105211e-01,4.031848754050084693e-01,4.025676794810467696e-01,4.018679631995241142e-01,4.010848642299388311e-01
2.222459218610802617e-02,4.160764333206309340e-01,4.158086851479314561e-01,4.155375797126441006e-01,4.152374516233093837e-01,4.148493532828962937e-01,4.143603467862247425e-01,4.137810242710103781e-01,4.131136556163710338e-01,4.123570981561653359e-01,4.115104346187150042e-01
2.278020699076072769e-02,4.268646005208987515e-01,4.265755768120184088e-01,4.262829350106126514e-01,4.259589719993992496e-01,4.255400633842535418e-01,4.250122532189951619e-01,4.243869855289064130e-01,4.236667228906194627e-01,4.228502466459760356e-01,4.219365836296003480e-01
2.333582179541342574e-02,4.376720234025477385e-01,4.373605906784305830e-01,4.370452659127352923e-01,4.366961999184746368e-01,4.362448432883241911e-01,4.356761691060851982e-01,4.350025200040826823e-01,4.342265631300993856e-01,4.333470017136658581e-01,4.323628059286411807e-01
2.389143660006612727e-02,4.484987388204678682e-01,4.481637306761585560e-01,4.478245431209500471e-01,4.474490694294564475e-01,4.469635798519199232e-01,4.463519221699071005e-01,4.456273858361177731e-01,4.447928549525098640e-01,4.438469526513809105e-01,4.427885918818165178e-01
2.444705140471882879e-02,4.593448618852313259e-01,4.589850785532896271e-01,4.586208147210565356e-01,4.582175914913388381e-01,4.576962362418467989e-01,4.570394157070798991e-01,4.562614158966315503e-01,4.553653507774357290e-01,4.543497615509793364e-01,4.532135035998771655e-01
2.500266620937153031e-02,4.702107435912613043e-01,4.698249511586617966e-01,4.694343631138455653e-01,4.690020105167266307e-01,4.684430079780690370e-01,4.677387840026592802e-01,4.669046724610363963e-01,4.659440306469256887e-01,4.648553161659978450e-01,4.636373267368535944e-01
2.555828101402422836e-02,4.810964489667523547e-01,4.806833796723747887e-01,4.802651853405363602e-01,4.798022859100750659e-01,4.792038060407945443e-01,4.784498774139595567e-01,4.775569346324922693e-01,4.765285923402792778e-01,4.753632230664200931e-01,4.740595670278499596e-01
2.611389581867692988e-02,4.920020102989832167e-01,4.915603623325728866e-01,4.911132453045496393e-01,4.906183437302643613e-01,4.899785078100073465e-01,4.891725123996516489e-01,4.882179472942073661e-01,4.871186990897787283e-01,4.858730539598426490e-01,4.844796950619384979e-01
2.666951062332962794e-02,5.029274603815496736e-01,5.024558976140846012e-01,5.019785068809021755e-01,5.014501097235968263e-01,5.007669900001082697e-01,4.999065043312292400e-01,4.988874537761723293e-01,4.977140120824648517e-01,4.963843780087911495e-01,4.948971783966152893e-01
2.722512542798233293e-02,5.138728325117013496e-01,5.133699842247484435e-01,5.128609339117623511e-01,5.122975093187969176e-01,5.115691286546562022e-01,5.106516674881598217e-01,5.095651958518487845e-01,5.083141904599979277e-01,5.068967618359703220e-01,5.053114815713106722e-01
2.778074023263503098e-02,5.248381604881189322e-01,5.243026211021741823e-01,5.237604902024423081e-01,5.231604676224532735e-01,5.223847991415692116e-01,5.214078150535266243e-01,5.202509137354026647e-01,5.189188913191444819e-01,5.174097695302579680e-01,5.157220661218032687e-01
2.833635503728773250e-02,5.358234786091338187e-01,5.352538074109440824e-01,5.346771395178308017e-01,5.340389094149089466e-01,5.332138761487864587e-01,5.321747591101645414e-01,5.309443460794849301e-01,5.295277697128966121e-01,5.279229626534481801e-01,5.261283905955411733e-01
2.889196984194043055e-02,5.468288216713879102e-01,5.462235425402498512e-01,5.456108455792620937e-01,5.449327591465924492e-01,5.440562336803895782e-01,5.429523106372859953e-01,5.416452299735575737e-01,5.401404786522159274e-01,5.384359002477387968e-01,5.365299105678673630e-01
2.944758464659313554e-02,5.578542249689358856e-01,5.572118261019686214e-01,5.565615720618251050e-01,5.558419409347964413e-01,5.549117450531855233e-01,5.537402795076008521e-01,5.523533009427663565e-01,5.507566691084101462e-01,5.489481388439668708e-01,5.469260786591505497e-01
3.000319945124583706e-02,5.688997242927875675e-01,5.682186579291752526e-01,5.675292825921101070e-01,5.667663785608985094e-01,5.657802828937482653e-01,5.645384744849266667e-01,5.630682929473592724e-01,5.613759900161351402e-01,5.594592324705895958e-01,5.573163445528216409e-01
3.055881425589853512e-02,5.799653559308930451e-01,5.792440380750932816e-01,5.785139407463942840e-01,5.777059954680280329e-01,5.766617191359221239e-01,5.753467032222929767e-01,5.737899383826510213e-01,5.719980882770284714e-01,5.699687326634126361e-01,5.677001550143158104e-01
3.111442906055123664e-02,5.910511566685683338e-01,5.902879668124831891e-01,5.895155100492652789e-01,5.886607147591776945e-01,5.875559250187847304e-01,5.861647722605360933e-01,5.845179680795347110e-01,5.826226087639703177e-01,5.804761884760646362e-01,5.780769539109194000e-01
3.167004386520393816e-02,6.021571637893622375e-01,6.013504446334680953e-01,6.005339539726834985e-01,5.996304591957578589e-01,5.984627710850695115e-01,5.969924870273862760e-01,5.952521113055382340e-01,5.932491943259724509e-01,5.909811464912180234e-01,5.884461822325217639e-01
3.222565866985663968e-02,6.132834150763648573e-01,6.124314722497972152e-01,6.115692359354829577e-01,6.106151511965975942e-01,6.093821271800504702e-01,6.078296518370482904e-01,6.059920957664275409e-01,6.038774857936984874e-01,6.014831508325565457e-01,5.988072781132744993e-01
3.278127347450934120e-02,6.244299488139580800e-01,6.235310505935474090e-01,6.226213193033103277e-01,6.216147128373891162e-01,6.203138624508852672e-01,6.186760698902725730e-01,6.167376476083571424e-01,6.145071219856105271e-01,6.119817431774899896e-01,6.091596768541530649e-01
3.333688827916203579e-02,6.355968037900048273e-01,6.346491808182606054e-01,6.336901673890016351e-01,6.326290658505759890e-01,6.312578453464184891e-01,6.295315432749181150e-01,6.274884914205630659e-01,6.251377397147448445e-01,6.224764627706128595e-01,6.195028109464256749e-01
3.389250308381473731e-02,6.467840192984846137e-01,6.457858643005222055e-01,6.447757434534002741e-01,6.436581316256884122e-01,6.422139436174486571e-01,6.403958729670105043e-01,6.382443502386081491e-01,6.357689737961189635e-01,6.329668464379144543e-01,6.298361100960281345e-01
3.444811788846743883e-02,6.579916351425652010e-01,6.569411026419736954e-01,6.558780107066096710e-01,6.547018312101208215e-01,6.531820243174506491e-01,6.512688588322885774e-01,6.490049455481670115e-01,6.464004570547636774e-01,6.434524286017302419e-01,6.401590012488418413e-01
3.500373269312014035e-02,6.692196916381175642e-01,6.681148976717637966e-01,6.669969323096864855e-01,6.657600853103537997e-01,6.641619538037607517e-01,6.621502996282443432e-01,6.597699972893606990e-01,6.570318203343858965e-01,6.539327412964421882e-01,6.504709086168787291e-01
3.555934749777284187e-02,6.804682296176747247e-01,6.793072514494393754e-01,6.781324713767722390e-01,6.768328142936227421e-01,6.751535977392232324e-01,6.730399930066560676e-01,6.705392238616383338e-01,6.676626925066616591e-01,6.644073141849268227e-01,6.607712537053715973e-01
3.611496230242554339e-02,6.917372904348270124e-01,6.905181662682703392e-01,6.892845909776630364e-01,6.879199381900289456e-01,6.861568210942943224e-01,6.839377355166119665e-01,6.813123421292008874e-01,6.782927004811541982e-01,6.748756745757469311e-01,6.710594553407679408e-01
3.667057710707823798e-02,7.030269159690620828e-01,7.017476446590151795e-01,7.004532541408166058e-01,6.990213766950955643e-01,6.971714881496084981e-01,6.948433226080266145e-01,6.920890674269750686e-01,6.889214692158636133e-01,6.853373474410914268e-01,6.813349296996318305e-01
3.722619191173093950e-02,7.143371486310472473e-01,7.129956893941233886e-01,7.116384238568013165e-01,7.101370491727704293e-01,7.081974624990056144e-01,7.057565486356507378e-01,7.028691135671325529e-01,6.995486217284061503e-01,6.957918554354628471e-01,6.915970903384500712e-01
3.778180671638364102e-02,7.256680313683514516e-01,7.242623034923765246e-01,7.228400630821806283e-01,7.212668746588717372e-01,7.192346070530175606e-01,7.166772068635723913e-01,7.136521928461556641e-01,7.101737791078208684e-01,7.062387189151111411e-01,7.018453482243438568e-01
3.833742152103634948e-02,7.370196076716035716e-01,7.355474902239604873e-01,7.340581347438326354e-01,7.324107718649734977e-01,7.302827840428107731e-01,7.276050894702051908e-01,7.244380160524427348e-01,7.207965605270005849e-01,7.166774559582076431e-01,7.120791117666818160e-01
3.889303632568905100e-02,7.483919215811030146e-01,7.468512531159852141e-01,7.452926017437175865e-01,7.435686591827456171e-01,7.413418550245975958e-01,7.385399875537783654e-01,7.352262924744715766e-01,7.314165832557609770e-01,7.271075823857759968e-01,7.222977868496062159e-01
3.944865113034174559e-02,7.597850176938633071e-01,7.581735959584368079e-01,7.565434269640747278e-01,7.547404546887308552e-01,7.524116808845022764e-01,7.494816911383122005e-01,7.460167299094999649e-01,7.420334626745321849e-01,7.375286117833639299e-01,7.325007768654585583e-01
4.000426593499444711e-02,7.711989411710999942e-01,7.695145228105660928e-01,7.678105732730631239e-01,7.659260761495687575e-01,7.634921218438881496e-01,7.604299891800866407e-01,7.568090346728151285e-01,7.526468122886801337e-01,7.479400555234605452e-01,7.426874827491130038e-01
4.055988073964714863e-02,7.826337377461589639e-01,7.808740380077185961e-01,7.790940035308382416e-01,7.771254410276644542e-01,7.745830374651456740e-01,7.713846695746034987e-01,7.676029116075303582e-01,7.632562437434571301e-01,7.583414227886632331e-01,7.528573030132135191e-01
4.111549554429985015e-02,7.940894537328854197e-01,7.922521461685965161e-01,7.903936805960651846e-01,7.883384664872994385e-01,7.856842866579389906e-01,7.823455191640376061e-01,7.783980640949237362e-01,7.738613668395804002e-01,7.687322205955868792e-01,7.630096337843168541e-01
4.167111034895254473e-02,8.055661360344368305e-01,8.036488522029650028e-01,8.017095673328765715e-01,7.995650694011909865e-01,7.967957276859154447e-01,7.933123237451845666e-01,7.891941940653284249e-01,7.844617895494407911e-01,7.791119538195253602e-01,7.731438688399419057e-01
4.222672515360524625e-02,8.170638321525387493e-01,8.150641613197953106e-01,8.130416266182660667e-01,8.108051663574966650e-01,8.079172181738780711e-01,8.042848680779006720e-01,7.999910020095701846e-01,7.950571180339434108e-01,7.894801252198582198e-01,7.832593996465272435e-01
4.278233995825794778e-02,8.285825901971664020e-01,8.264980790358313900e-01,8.243898213499083472e-01,8.220586736672497175e-01,8.190486151154015015e-01,8.152629358940215454e-01,8.107881869909351336e-01,8.056469566599617771e-01,7.998362354661919804e-01,7.933556153982797010e-01
4.333795476291065624e-02,8.401224588967016738e-01,8.379506111846262151e-01,8.357541144544495815e-01,8.333255073722691808e-01,8.301897748809423661e-01,8.262463099068033667e-01,8.215854466577150461e-01,8.162309080184507737e-01,8.101797831652755022e-01,8.034319030569567754e-01
4.389356956756335082e-02,8.516834876084850015e-01,8.494217639259715735e-01,8.471344688961899294e-01,8.446055832534732355e-01,8.413405532263646958e-01,8.372347718208141831e-01,8.323824772562585794e-01,8.268085729431486897e-01,8.205102648886249961e-01,8.134876473925163332e-01
4.444918437221605234e-02,8.632657263298531003e-01,8.609115437558081396e-01,8.585308476862498761e-01,8.558988168396766127e-01,8.525008053019678123e-01,8.482281023423571265e-01,8.431789736446069217e-01,8.373795505299457265e-01,8.308271752009301903e-01,8.235222310247085620e-01
4.500479917686875386e-02,8.748692257095895819e-01,8.724199575165463294e-01,8.699432138921463498e-01,8.672051234168082212e-01,8.636703856619487585e-01,8.592260811903621454e-01,8.539746293066504679e-01,8.479434381568581314e-01,8.411300066891856941e-01,8.335350344655489963e-01
4.556041398152145538e-02,8.864940370598308750e-01,8.839470124078370183e-01,8.813715306478207001e-01,8.785244180375837431e-01,8.748491482743371295e-01,8.702284871077792250e-01,8.647691363668447151e-01,8.584998315046412642e-01,8.514182499925785352e-01,8.435254361627091413e-01
4.611602878617414997e-02,8.981402123683931427e-01,8.954927159977612572e-01,8.928157611640847868e-01,8.898566155316058879e-01,8.860369465313704396e-01,8.812350978734473372e-01,8.755621856054527363e-01,8.690483245780142862e-01,8.616913938331061118e-01,8.534928125437952762e-01
4.667164359082685149e-02,9.098078043115827018e-01,9.070570762344974947e-01,9.042758687395481276e-01,9.012016305159478158e-01,8.972336332603707554e-01,8.922456903144934115e-01,8.863534664743735192e-01,8.795885097275524256e-01,8.719489250469762975e-01,8.634365380615677266e-01
4.722725839547955301e-02,9.214968662674016819e-01,9.186401014583838176e-01,9.157518167719375102e-01,9.125593774061384611e-01,9.084390607350389946e-01,9.032600403191826111e-01,8.971426671134737907e-01,8.901199776721648860e-01,8.821903286167154246e-01,8.733559852400274437e-01
4.778287320013225453e-02,9.332074523292048784e-01,9.302418004144236141e-01,9.272435687698640239e-01,9.239297704275988288e-01,9.196530806872145192e-01,9.142779228502654343e-01,9.079294743674738433e-01,9.006423175222105781e-01,8.924150877040283314e-01,8.832505247214139654e-01
4.833848800478496299e-02,9.449396173198408855e-01,9.418621822652751829e-01,9.387510883650724836e-01,9.353127236275692313e-01,9.308755443191416568e-01,9.252991119588627189e-01,9.187135738034220012e-01,9.111551168032838710e-01,9.026226836834478906e-01,8.931195253141500645e-01
4.889410280943765758e-02,9.566934168061796973e-01,9.535012566046214832e-01,9.502743393250731030e-01,9.467081508874226614e-01,9.421063023161388994e-01,9.363233807987867419e-01,9.294946497286606935e-01,9.216579614805744392e-01,9.128125961766745400e-01,9.029623540416371608e-01
4.944971761409035910e-02,9.684689071140792915e-01,9.651590334709777563e-01,9.618132855662111513e-01,9.581159659354242519e-01,9.533452048597307327e-01,9.473505016413552582e-01,9.402723852093399781e-01,9.321504359838612697e-01,9.229843030876712096e-01,9.127783761919640027e-01
5.000533241874306062e-02,9.802661453438604733e-01,9.768355233620006350e-01,9.733678911672403178e-01,9.695360823599983302e-01,9.645921016412991600e-01,9.583802458907577648e-01,9.510464620895373589e-01,9.426321232331872357e-01,9.331372806385531682e-01,9.225669553685685864e-01
5.056094722339576214e-02,9.920851893861813986e-01,9.885307372491957123e-01,9.849381203832920928e-01,9.809684136233998153e-01,9.758468418761594432e-01,9.694123840998774000e-01,9.618165610108839747e-01,9.531026046651315253e-01,9.432710034061928539e-01,9.323274535417743758e-01
5.111656202804845672e-02,1.003926097938281359e+00,1.000244686592990817e+00,9.965239376602160748e-01,9.924128730757613148e-01,9.871092743180257534e-01,9.804466859865366146e-01,9.725823614326749578e-01,9.635614602596435097e-01,9.533849443595101558e-01,9.420592311011724007e-01
5.167217683270115824e-02,1.015788930520840516e+00,1.011977383358417359e+00,1.008125307649526459e+00,1.003869373969752843e+00,9.983792472741032098e-01,9.914829204503958771e-01,9.833435416526812300e-01,9.740082685676623164e-01,9.634785748976568698e-01,9.517616469090522946e-01
5.222779163735385977e-02,1.027673747495092105e+00,1.023728840031047138e+00,1.019742195223603431e+00,1.015337829475501774e+00,1.009656608620460361e+00,1.002520855590171456e+00,9.940997788283363334e-01,9.844426067391943702e-01,9.735513648887843541e-01,9.614340583545797347e-01
5.278340644200656129e-02,1.039580609996005656e+00,1.035499069548229567e+00,1.031374565405443366e+00,1.026818152609261903e+00,1.020941205730180323e+00,1.013560258632568267e+00,1.004850748908682423e+00,9.948640504615581248e-01,9.836027826191323653e-01,9.710758213197366873e-01
5.333902124665925587e-02,1.051509576694292347e+00,1.047288082034845802e+00,1.043022380079018152e+00,1.038310252917328702e+00,1.032232882126182361e+00,1.024600892551849718e+00,1.015596123224774994e+00,1.005272170532575560e+00,9.936322913717475780e-01,9.806862868010921552e-01
5.389463605131196433e-02,1.063460707023250906e+00,1.059095888065573643e+00,1.054685601287694618e+00,1.049814039814068067e+00,1.043531480868467032e+00,1.035642519513251036e+00,1.026335571986568329e+00,1.015666536394146391e+00,1.003639352958626052e+00,9.902648043710434722e-01
5.445025085596466585e-02,1.075434062269983171e+00,1.070922499755176727e+00,1.066364192323558946e+00,1.061329423670345218e+00,1.054836845642027843e+00,1.046684901961999259e+00,1.037068765377073154e+00,1.026046717239538664e+00,1.013623428855311426e+00,9.998107233630127988e-01
5.500586566061736737e-02,1.087429704406997599e+00,1.082767929576307298e+00,1.078058116531867672e+00,1.072856314604148986e+00,1.066148819531482772e+00,1.057727801381590726e+00,1.047795372298109040e+00,1.036412280756076720e+00,1.023583978957989249e+00,1.009323391671616887e+00
5.556148046527006196e-02,1.099447696097981764e+00,1.094632190363936219e+00,1.089767337314623719e+00,1.084394622483803472e+00,1.077467245024686049e+00,1.068770978299257601e+00,1.058515060379826567e+00,1.046762793141678305e+00,1.033520461610790253e+00,1.018802155795244913e+00
5.611709526992276348e-02,1.111488100703168946e+00,1.106515295319370429e+00,1.101491818133740752e+00,1.095944256930771132e+00,1.088791964015952463e+00,1.079814192291091990e+00,1.069227495989953480e+00,1.057097819121218141e+00,1.043432333633054654e+00,1.028246360878766197e+00
5.667271007457546500e-02,1.123550982284292399e+00,1.118417258013850946e+00,1.113231522513787874e+00,1.107505127322047978e+00,1.100122817808892428e+00,1.090857201986818570e+00,1.079932344242759967e+00,1.067416921962709209e+00,1.053319050346549934e+00,1.037655350756360395e+00
5.722832487922816652e-02,1.135636405609132149e+00,1.130338092391737437e+00,1.124986414044320204e+00,1.119077142792149093e+00,1.111459647118862026e+00,1.101899765074223492e+00,1.090629269007747260e+00,1.077719663493308833e+00,1.063180065602648217e+00,1.047028467994477241e+00
5.778393968388086110e-02,1.147744436155651249e+00,1.142277812773275114e+00,1.136756456381792679e+00,1.130660212234686046e+00,1.122802292075020913e+00,1.112941638303235337e+00,1.101317932918057574e+00,1.088005604115144243e+00,1.073014831809458780e+00,1.056365053934920750e+00
5.833955448853356263e-02,1.159875140115724568e+00,1.154236433856947075e+00,1.148541613251058191e+00,1.142254244303536170e+00,1.134150592222005427e+00,1.123982577489660351e+00,1.111997997378604275e+00,1.098274302820963610e+00,1.082822799958919280e+00,1.065664448738060655e+00
5.889516929318627109e-02,1.172028584398455475e+00,1.166213970721407867e+00,1.160341848446448498e+00,1.153859147413602404e+00,1.145504386521210893e+00,1.135022337518568625e+00,1.122669122573926259e+00,1.108525317209603900e+00,1.092603419653842334e+00,1.074925991426169736e+00
5.945078409783897261e-02,1.184204836633085289e+00,1.178210438827002937e+00,1.172157125832439251e+00,1.165474829741163898e+00,1.156863513351686468e+00,1.146060672347334553e+00,1.133330967475759454e+00,1.118758203501285076e+00,1.102356139134919255e+00,1.084149019926886170e+00
6.000639890249167413e-02,1.196403965171492612e+00,1.190225854016872642e+00,1.183987409343901120e+00,1.177101199223820283e+00,1.168227810510643616e+00,1.157097335008331784e+00,1.143983189850335203e+00,1.128972516552724237e+00,1.112080405307682263e+00,1.093332871116805549e+00
6.056201370714436871e-02,1.208626039090283877e+00,1.202260232517637917e+00,1.195832662985930828e+00,1.188738163560024708e+00,1.179597115213573799e+00,1.168132077611278907e+00,1.154625446265396649e+00,1.139167809872071224e+00,1.121775663769421616e+00,1.102476880865195241e+00
6.111762851179707023e-02,1.220871128192473565e+00,1.214313590939671839e+00,1.207692850833270271e+00,1.200385630208210097e+00,1.190971264093980020e+00,1.179164651345240511e+00,1.165257392096937572e+00,1.149343635633668370e+00,1.131441358836061895e+00,1.111580384077838435e+00
6.167324331644977176e-02,1.233139303008755405e+00,1.226385946276952632e+00,1.219567937029305549e+00,1.212043506385505287e+00,1.202350093202717574e+00,1.190194806480279199e+00,1.175878681535662551e+00,1.159499544692627504e+00,1.141076933568992535e+00,1.120642714741001855e+00
6.222885812110247328e-02,1.245430634798365244e+00,1.238477315906504339e+00,1.231457885784652984e+00,1.223711699066043268e+00,1.213733438006950216e+00,1.201222292368762101e+00,1.186488967593168908e+00,1.169635086599235319e+00,1.150681829801857958e+00,1.129663205965530937e+00
6.278447292575517480e-02,1.257745195549532458e+00,1.250587717587416714e+00,1.243362661375326805e+00,1.235390114978861753e+00,1.225121133388715089e+00,1.212246857446321213e+00,1.197087902107851098e+00,1.179749809613173994e+00,1.160255488167303062e+00,1.138641190031072226e+00
6.334008773040787632e-02,1.270083057979525032e+00,1.262717169459453448e+00,1.255282228140492951e+00,1.247078660605392297e+00,1.236513013643100622e+00,1.223268249232464688e+00,1.207675135750524653e+00,1.189843260717569295e+00,1.169797348123675862e+00,1.147575998430419686e+00
6.389570253506057784e-02,1.282444295534281853e+00,1.274865690041241617e+00,1.267216550479804749e+00,1.258777242176544853e+00,1.247908912476036747e+00,1.234286214330843734e+00,1.218250318029774348e+00,1.199914985632857034e+00,1.179306847981688389e+00,1.156466961913990010e+00
6.445131733971327936e-02,1.294828982387637994e+00,1.287033298228044353e+00,1.279165592850321609e+00,1.270485765669379319e+00,1.259308663001695860e+00,1.245300498429169567e+00,1.228813097297019929e+00,1.209964528830471675e+00,1.188783424931032062e+00,1.165313410534421834e+00
6.500693214436598089e-02,1.307237193440140111e+00,1.299220013289120512e+00,1.291129319763016259e+00,1.282204136803370531e+00,1.270712097739505664e+00,1.256310846298787753e+00,1.239363120751307834e+00,1.219991433546358639e+00,1.198226515066952436e+00,1.174114673691302846e+00
6.556254694901868241e-02,1.319669004317453265e+00,1.311425854864665785e+00,1.303107695778860542e+00,1.293932261036267573e+00,1.282119048610776524e+00,1.267317001793902387e+00,1.249900034443822694e+00,1.229995241794308303e+00,1.207635553416780860e+00,1.182870080176023242e+00
6.611816175367137005e-02,1.332124491368354313e+00,1.323650842962336593e+00,1.315100685504496658e+00,1.305670043559536087e+00,1.293529346934934043e+00,1.278318707850452318e+00,1.260423483282117507e+00,1.239975494379107701e+00,1.217009973966419079e+00,1.191578958216753303e+00
6.667377655832407157e-02,1.344603731662324275e+00,1.335894997953364083e+00,1.327108253587496289e+00,1.317417389293403795e+00,1.304942823425373710e+00,1.289315706484647217e+00,1.270933111034072471e+00,1.249931730909522365e+00,1.226349209686788289e+00,1.200240635523551092e+00
6.722939136297677309e-02,1.357106802986720151e+00,1.348158340568240687e+00,1.339130364711194954e+00,1.329174202881484357e+00,1.316359308184914756e+00,1.300307738791146139e+00,1.281428560331565158e+00,1.259863489811089643e+00,1.235652692560226917e+00,1.208854439333592046e+00
6.778500616762947462e-02,1.369633783843548169e+00,1.360440891892003235e+00,1.351166983589119797e+00,1.340940388685003093e+00,1.327778630700877205e+00,1.311294544940900364e+00,1.291909472673872461e+00,1.269770308338743270e+00,1.244919853606850646e+00,1.217419696456527811e+00
6.834062097228217614e-02,1.382184753445822256e+00,1.372742673359092613e+00,1.363218074958996606e+00,1.352715850776611051e+00,1.339200619839765904e+00,1.322275864178642291e+00,1.302375488430789652e+00,1.279651722589255858e+00,1.254150122910869802e+00,1.225935733319972520e+00
6.889623577693487766e-02,1.394759791713510166e+00,1.385063706747795109e+00,1.375283603576335612e+00,1.364500492933783615e+00,1.350625103841561980e+00,1.333251434820026837e+00,1.312826246845466116e+00,1.289507267513499089e+00,1.263342929646857904e+00,1.234401876015109201e+00
6.945185058158757918e-02,1.407358979269078603e+00,1.397404014174276288e+00,1.387363534207614713e+00,1.376294218631822774e+00,1.362051910313636371e+00,1.344220994248433332e+00,1.323261386036973075e+00,1.299336476928535378e+00,1.272497702105984674e+00,1.242817450342431185e+00
7.000746538624028070e-02,1.419982397432625110e+00,1.409763618086194326e+00,1.399457831623034387e+00,1.388096931036443493e+00,1.373480866224268127e+00,1.355184278911415241e+00,1.333680543002586649e+00,1.309138883529525454e+00,1.281613867722203759e+00,1.251181781857605202e+00
7.056308019089296835e-02,1.432630128216590748e+00,1.422142541255887460e+00,1.411566460588855598e+00,1.399908532995944643e+00,1.384911797895769014e+00,1.366141024316795738e+00,1.344083353619786703e+00,1.318914018901451213e+00,1.290690853098388491e+00,1.259494195917454595e+00
7.111869499554568375e-02,1.445302254320083080e+00,1.434540806773164867e+00,1.423689385859335133e+00,1.411728927032988690e+00,1.396344530997236211e+00,1.377090965028434644e+00,1.354469452647991456e+00,1.328661413530677127e+00,1.299728084032441000e+00,1.267754017726083093e+00
7.167430980019838527e-02,1.457998859122774382e+00,1.446958438037666994e+00,1.435826572168230619e+00,1.423558015335956828e+00,1.407778890536901750e+00,1.388033834661632770e+00,1.364838473730001667e+00,1.338380596816318713e+00,1.308724985543344932e+00,1.275960572381113156e+00
7.222992460485108679e-02,1.470720026678397518e+00,1.459395458750814667e+00,1.447977984219897651e+00,1.435395699749905329e+00,1.419214700854102285e+00,1.398969365878196314e+00,1.375190049393172798e+00,1.348071097081440906e+00,1.317680981897182635e+00,1.284113184920055772e+00
7.278553940950378831e-02,1.483465841707824806e+00,1.471851892907337200e+00,1.460143586679963690e+00,1.447241881767103777e+00,1.430651785610852933e+00,1.409897290381149082e+00,1.385523811050301646e+00,1.357732441584070804e+00,1.326595496633101057e+00,1.292211180366801715e+00
7.334115421415647595e-02,1.496236389591751426e+00,1.484327764786395498e+00,1.472323344165596293e+00,1.459096462517178061e+00,1.442089967783043658e+00,1.420817338909108773e+00,1.395839389000246511e+00,1.367364156528044328e+00,1.335467952589247442e+00,1.300253883778248909e+00
7.389676901880919135e-02,1.509031756362947396e+00,1.496823098942269503e+00,1.484517221235337470e+00,1.470959342756823052e+00,1.453529069651231076e+00,1.431729241230295990e+00,1.406136412428250049e+00,1.376965767073655922e+00,1.344297771928643082e+00,1.308240620291039047e+00
7.445238382346187900e-02,1.521852028698141845e+00,1.509337920194668836e+00,1.496725182378559449e+00,1.482830422859149344e+00,1.464968912791076772e+00,1.442632726136235721e+00,1.416414509406018540e+00,1.386536797348164152e+00,1.353084376165047731e+00,1.316170715168451855e+00
7.500799862811459440e-02,1.534697293909429439e+00,1.521872253618560267e+00,1.508947192004439941e+00,1.494709602802551274e+00,1.476409318063336418e+00,1.453527521435049374e+00,1.426673306891465431e+00,1.396076770456065264e+00,1.361827186188727445e+00,1.324043493847376407e+00
7.556361343276728204e-02,1.547567639935346628e+00,1.534426124533658342e+00,1.521183214430596342e+00,1.506596782159246750e+00,1.487850105603532702e+00,1.464413353944470586e+00,1.436912430728243706e+00,1.405585208489249949e+00,1.370525622292239287e+00,1.331858281985462966e+00
7.611922823741998356e-02,1.560463155331473395e+00,1.546999558493433735e+00,1.533433213871241652e+00,1.518491860083341916e+00,1.499291094811179947e+00,1.475289949484456686e+00,1.447131505644943195e+00,1.415061632536930958e+00,1.379179104196125438e+00,1.339614405508360084e+00
7.667484304207269896e-02,1.573383929260669944e+00,1.559592581273749889e+00,1.545697154424967579e+00,1.530394735298533426e+00,1.510732104338663007e+00,1.486157032869491967e+00,1.457330155254048965e+00,1.424505562695429495e+00,1.387787051074596656e+00,1.347311190657103142e+00
7.723045784672538661e-02,1.586330051482857106e+00,1.572205218861039366e+00,1.557975000062065352e+00,1.542305306085354211e+00,1.522172952079682506e+00,1.497014327900504371e+00,1.467508002050579519e+00,1.433916518077742897e+00,1.396348881581136681e+00,1.354947964035600583e+00
7.778607265137810201e-02,1.599301612344465440e+00,1.584837497440136467e+00,1.570266714611504355e+00,1.554223470268085272e+00,1.533613455157384786e+00,1.507861557356501292e+00,1.477664667410513832e+00,1.443294016822998405e+00,1.404864013874122630e+00,1.362524052658298013e+00
7.834168745603078965e-02,1.612298702767383851e+00,1.597489443381608698e+00,1.582572261747410947e+00,1.566149125201175440e+00,1.545053429912020437e+00,1.518698442985779717e+00,1.487799771588862896e+00,1.452637576105656692e+00,1.413331865642335039e+00,1.370038783997908016e+00
7.889730226068349117e-02,1.625321414237558049e+00,1.610161083228726087e+00,1.594891604975182453e+00,1.578082167755303189e+00,1.556492691888266222e+00,1.529524705496843495e+00,1.497912933717511219e+00,1.461946712144582161e+00,1.421751854130467896e+00,1.377491486033305179e+00
7.945291706533619269e-02,1.638369838793151345e+00,1.622852443683992174e+00,1.607224707617164405e+00,1.590022494303008793e+00,1.567931055822139097e+00,1.540340064548945787e+00,1.508003771802759463e+00,1.471220940211916961e+00,1.430123396164576288e+00,1.384881487297530134e+00
8.000853186998889421e-02,1.651444069012335092e+00,1.635563551595288656e+00,1.619571532797941416e+00,1.601970000703949015e+00,1.579368335627548747e+00,1.551144238742317771e+00,1.518071902722616162e+00,1.480459774641798676e+00,1.438445908177504284e+00,1.392208116925939709e+00
8.056414667464158186e-02,1.664544198000607711e+00,1.648294433941553283e+00,1.631932043429160650e+00,1.613924582289690157e+00,1.590804344382413582e+00,1.561936945608003446e+00,1.528116942223765484e+00,1.489662728838865302e+00,1.446718806234235544e+00,1.399470704704455448e+00
8.111976147929429726e-02,1.677670319377745578e+00,1.661045117818074068e+00,1.644306202193971167e+00,1.625886133848127191e+00,1.602238894314421236e+00,1.572717901597375345e+00,1.538138504918284966e+00,1.498829315286600128e+00,1.454941506057217726e+00,1.406668581117949790e+00
8.167537628394699878e-02,1.690822529743215785e+00,1.673815632875538029e+00,1.656693973960402522e+00,1.637854552010113762e+00,1.613671799156492837e+00,1.583486824405338389e+00,1.548136206581274710e+00,1.507959047836197941e+00,1.463113425337025042e+00,1.413801079731342947e+00
8.223099108859970030e-02,1.704000927790552122e+00,1.686606010445892645e+00,1.669095324920501833e+00,1.649829734404582249e+00,1.625102873323411634e+00,1.594243432173187092e+00,1.558109663379632526e+00,1.517051440952228436e+00,1.471233982971656529e+00,1.420867536377735885e+00
8.278660589325240182e-02,1.717205606841263110e+00,1.699416276148444593e+00,1.681510215269812036e+00,1.661811572417956739e+00,1.636531924769805579e+00,1.604987436457891770e+00,1.568058484945935138e+00,1.526106002857619215e+00,1.479302592211160228e+00,1.427867282179531738e+00
8.334222069790508947e-02,1.730436661140750676e+00,1.712246456117568982e+00,1.693938605366688055e+00,1.673799957280128314e+00,1.647958760987714655e+00,1.615718548133758148e+00,1.577982280197580689e+00,1.535122241312685043e+00,1.487318666480376583e+00,1.434799649555708934e+00
8.389783550255780487e-02,1.743694186036433003e+00,1.725096577177225088e+00,1.706380455904037197e+00,1.685794780234145307e+00,1.659383189175194895e+00,1.626436477562144267e+00,1.587880657511313132e+00,1.544099663799729516e+00,1.495281619580586696e+00,1.441663972449226172e+00
8.445345030721049251e-02,1.756978277952278233e+00,1.737966666813956618e+00,1.718835727881652620e+00,1.697795932508783245e+00,1.670805016210617389e+00,1.637140934570007644e+00,1.597753224709436148e+00,1.553037777521077967e+00,1.503190865704008061e+00,1.448459586362694562e+00
8.500906511186319403e-02,1.770289034364418645e+00,1.750856753150946465e+00,1.731304382579581080e+00,1.709803305292144193e+00,1.682224048627994684e+00,1.647831628429501150e+00,1.607599589047123745e+00,1.561936089398274108e+00,1.511045819449532868e+00,1.455185828395369363e+00
8.556467991651589555e-02,1.783626553777830637e+00,1.763766864923107303e+00,1.743786381532512753e+00,1.721816789706266171e+00,1.693640092593324820e+00,1.658508267838609385e+00,1.617419357200813979e+00,1.570794106072427754e+00,1.518845895839697091e+00,1.461842037281452455e+00
8.612029472116859707e-02,1.796990935704092740e+00,1.776697031453226217e+00,1.756281686505203998e+00,1.733836276782758867e+00,1.705052953881959654e+00,1.669170560902833556e+00,1.627212135257696701e+00,1.579611333905722059e+00,1.526590510338892592e+00,1.468427553429713317e+00
8.667590952582131247e-02,1.810382280640215225e+00,1.789647282629150959e+00,1.768790259468926429e+00,1.745861657439456316e+00,1.716462437856998369e+00,1.679818215117918179e+00,1.636977528706289542e+00,1.588387278984076056e+00,1.534279078872812674e+00,1.474941718964426940e+00
8.723152433047400012e-02,1.823800690048541728e+00,1.802617648882021140e+00,1.781312062578943145e+00,1.757892822458088533e+00,1.727868349448698160e+00,1.690450937353622951e+00,1.646715142428103684e+00,1.597121447120964488e+00,1.541911017849135535e+00,1.481383877767622703e+00
8.778713913512670164e-02,1.837246266337729139e+00,1.815608161165551238e+00,1.793847058153018814e+00,1.769929662462977671e+00,1.739270493134915441e+00,1.701068433838544003e+00,1.656424580690401882e+00,1.605813343862395826e+00,1.549485744179447178e+00,1.487753375522656185e+00
8.834275393977940316e-02,1.850719112844793068e+00,1.828618850936351237e+00,1.806395208650950268e+00,1.781972067900745582e+00,1.750668672922560676e+00,1.711670410145970544e+00,1.666105447140043161e+00,1.614462474493043809e+00,1.557002675302398220e+00,1.494049559759088597e+00
8.889836874443210468e-02,1.864219333818233792e+00,1.841649750135299524e+00,1.818956476655130938e+00,1.794019929021049009e+00,1.762062692330083724e+00,1.722256571180795781e+00,1.675757344798418647e+00,1.623068344043538058e+00,1.564461229208100601e+00,1.500271779898888713e+00
8.945398354908479233e-02,1.877747034402230009e+00,1.854700891169958066e+00,1.831530824852142691e+00,1.806073135858329293e+00,1.773452354370975925e+00,1.732826621167466774e+00,1.685379876057478299e+00,1.631630457298910652e+00,1.571860824463759299e+00,1.506419387303945978e+00
9.000959835373750773e-02,1.891302320621912614e+00,1.867772306898037193e+00,1.844118216015375511e+00,1.818131578214585931e+00,1.784837461538300918e+00,1.743380263638981909e+00,1.694972642676847663e+00,1.640148318808201111e+00,1.579200880240543947e+00,1.512491735324902997e+00
9.056521315839019537e-02,1.904885299369700746e+00,1.880864030611899107e+00,1.856718612988673467e+00,1.830195145643164212e+00,1.796217815790239980e+00,1.753917201426929307e+00,1.704535245782030639e+00,1.648621432895212457e+00,1.586480816341694133e+00,1.518488179351298983e+00
9.112082796304291077e-02,1.918496078392725401e+00,1.893976096024117650e+00,1.869331978671014971e+00,1.842263727433569809e+00,1.807593218536669433e+00,1.764437136652576843e+00,1.714067285863708712e+00,1.657049303670432794e+00,1.593700053231865921e+00,1.524408076863035477e+00
9.167644276769561229e-02,1.932134766281312199e+00,1.907108537254072145e+00,1.881958276002213326e+00,1.854337212597295004e+00,1.818963470626751899e+00,1.774939770718998000e+00,1.723568362778123308e+00,1.665431435044105513e+00,1.600858012067712055e+00,1.530250787483150132e+00
9.223205757234829993e-02,1.945801472458548176e+00,1.920261388815598380e+00,1.894597467949652447e+00,1.866415489854671872e+00,1.830328372337557186e+00,1.785424804304250879e+00,1.733038075748554618e+00,1.673767330740461023e+00,1.607954114729701400e+00,1.536015673031913442e+00
9.278767237700101533e-02,1.959496307170917717e+00,1.933434685605677661e+00,1.907249517496049762e+00,1.878498447622742429e+00,1.841687723363703455e+00,1.795891937355597268e+00,1.742476023367884430e+00,1.682056494313103334e+00,1.614987783855176051e+00,1.541702097582236641e+00
9.334328718165370298e-02,1.973219381480007861e+00,1.946628462894172795e+00,1.919914387628241403e+00,1.890585974004143743e+00,1.853041322808015812e+00,1.806340869084765322e+00,1.751881803602251875e+00,1.690298429161552818e+00,1.621958442872642125e+00,1.547309427516395441e+00
9.389890198630641838e-02,1.986970807255296068e+00,1.959842756314615020e+00,1.932592041327005017e+00,1.902677956777021784e+00,1.864388969173218724e+00,1.816771297964261844e+00,1.761255013795799629e+00,1.698492638548948275e+00,1.628865516037303340e+00,1.552837031584072935e+00
9.445451679095910602e-02,2.000750697168001579e+00,1.973077601856029428e+00,1.945282441557904418e+00,1.914774283385958231e+00,1.875730460354639861e+00,1.827182921724724629e+00,1.770595250676508359e+00,1.706638625620902294e+00,1.635708428467826936e+00,1.558284280961714341e+00
9.501013159561180754e-02,2.014559164686017922e+00,1.986333035855812890e+00,1.957985551263165203e+00,1.926874840933919142e+00,1.887065593633944438e+00,1.837575437353322849e+00,1.779902110363122514e+00,1.714735893425516355e+00,1.642486606184349052e+00,1.563650549313199356e+00
9.556574640026450906e-02,2.028396324069911216e+00,1.999609094993650915e+00,1.970701333354576423e+00,1.938979516175221240e+00,1.898394165673885636e+00,1.847948541093198838e+00,1.789175188373162584e+00,1.722783944934549005e+00,1.649199476147716670e+00,1.568935212851829908e+00
9.612136120491721059e-02,2.042262290370000510e+00,2.012905816286489902e+00,1.983429750707425443e+00,1.951088195509524059e+00,1.909715972514085980e+00,1.858301928443959028e+00,1.798414079632034257e+00,1.730782283065746441e+00,1.655846466299968789e+00,1.574137650403634403e+00
9.667697600956992598e-02,2.056157179424505266e+00,2.026223237084545659e+00,1.996170766155457299e+00,1.963200764976835488e+00,1.921030809567835007e+00,1.868635294163205840e+00,1.807618378483220933e+00,1.738730410706324170e+00,1.662427005606050834e+00,1.579257243471986261e+00
9.723259081422261363e-02,2.070081107858762426e+00,2.039561395068359761e+00,2.008924342486857917e+00,1.975317110253534070e+00,1.932338471619905462e+00,1.878948332269112731e+00,1.816787678699565145e+00,1.746627830737605525e+00,1.668940524096767408e+00,1.584293376303537393e+00
9.778820561887531515e-02,2.084034193085532394e+00,2.052920328246911730e+00,2.021690442441281377e+00,1.987437116649426683e+00,1.943638752825409766e+00,1.889240736044054625e+00,1.825921573495651540e+00,1.754474046060825021e+00,1.675386452912980051e+00,1.589245435955472630e+00
9.834382042352801667e-02,2.098016553306355281e+00,2.066300074956759047e+00,2.034469028707884153e+00,1.999560669105804100e+00,1.954931446709655463e+00,1.899512198039265742e+00,1.835019655541262118e+00,1.762268559624075470e+00,1.681764224351026904e+00,1.594112812364072429e+00
9.889943522818071819e-02,2.112028307514003611e+00,2.079700673862239224e+00,2.047260063924406293e+00,2.011687652194533715e+00,1.966216346169042062e+00,1.909762410080558581e+00,1.844081516975935697e+00,1.770010874450422822e+00,1.688073271909392714e+00,1.598894898414596089e+00
9.945505003283340584e-02,2.126069575495991515e+00,2.093122163956711912e+00,2.060063510677269782e+00,2.023817950118164344e+00,1.977493243472972395e+00,1.919991063275077625e+00,1.853106749424611621e+00,1.777700493667171866e+00,1.694313030336612069e+00,1.603591090012480347e+00
1.000106648374861212e-01,2.140140477839170163e+00,2.106564584564846410e+00,2.072879331502714528e+00,2.035951446711054658e+00,1.988761930266790046e+00,1.930197848019106210e+00,1.862094944014366815e+00,1.785336920536294336e+00,1.700482935680409646e+00,1.608200786155853823e+00
1.005662796421388089e-01,2.154241135935373030e+00,2.120027975345943450e+00,2.085707488888941086e+00,2.048088025441504811e+00,2.000022197575725524e+00,1.940382454006898350e+00,1.871045691392227983e+00,1.792919658485998546e+00,1.706582425338070585e+00,1.612723389009360186e+00
1.011218944467915243e-01,2.168371671988179372e+00,2.133512376298341007e+00,2.098547945279326310e+00,2.060227569414948334e+00,2.011273835809900490e+00,1.950544570240593689e+00,1.879958581744106239e+00,1.800448211143484523e+00,1.712610938108068526e+00,1.617158303979314038e+00
1.016775092514442258e-01,2.182532209020686675e+00,2.147017827764802878e+00,2.111400663076602235e+00,2.072369961378102143e+00,2.022516634770300303e+00,1.960683885041124785e+00,1.888833204814775790e+00,1.807922082368816907e+00,1.718567914242899342e+00,1.621504939790148647e+00
1.022331240560969134e-01,2.196722870884432410e+00,2.160544370439029471e+00,2.124265604648138073e+00,2.084515083724207241e+00,2.033750383655832827e+00,1.970800086060227052e+00,1.897669149928994381e+00,1.815340776289998459e+00,1.724452795503188973e+00,1.625762708562204617e+00
1.027887388607496288e-01,2.210943782269310987e+00,2.174092045373138049e+00,2.137142732332178774e+00,2.096662818499221093e+00,2.044974871071346456e+00,1.980892860293437030e+00,1.906466006013662895e+00,1.822703797339156884e+00,1.730265025213002072e+00,1.629931025890812180e+00
1.033443536654023165e-01,2.225195068714636015e+00,2.187660893986258070e+00,2.150032008445174725e+00,2.108813047409088259e+00,2.056189885036728615e+00,1.990961894094186890e+00,1.915223361621119835e+00,1.830010650289927154e+00,1.736004048316420523e+00,1.634009310926706426e+00
1.038999684700550180e-01,2.239476856621203993e+00,2.201250958074102648e+00,2.162933395290077332e+00,2.120965651827973364e+00,2.067395212996970155e+00,2.001006873188891699e+00,1.923940804953482075e+00,1.837260840295952713e+00,1.741669311435327439e+00,1.637996986457743054e+00
1.044555832747077195e-01,2.253789273264516613e+00,2.214862279819668878e+00,2.175846855165738170e+00,2.133120512807582969e+00,2.078590641833318653e+00,2.011027482693142243e+00,1.932617923888126255e+00,1.844453872930587268e+00,1.747260262928464591e+00,1.641893478991948152e+00
1.050111980793604211e-01,2.268132446808985403e+00,2.228494901804895179e+00,2.188772350377257592e+00,2.145277511087434252e+00,2.089775957875383394e+00,2.021023407128879956e+00,1.941254306004206898e+00,1.851589254227707704e+00,1.752776352951688654e+00,1.645698218841862515e+00
1.055668128840131226e-01,2.282506506323272788e+00,2.242148867023428416e+00,2.201709843247412923e+00,2.157436527106189939e+00,2.100950946914312389e+00,2.030994330442656981e+00,1.949849538610300304e+00,1.858666490723713816e+00,1.758217033519492878e+00,1.649410640210217327e+00
1.061224276886658241e-01,2.296911581796692303e+00,2.255824218894419086e+00,2.214659296129110722e+00,2.169597441014010197e+00,2.112115394216983688e+00,2.040939936024937396e+00,1.958403208773133120e+00,1.865685089500681570e+00,1.763581758567758007e+00,1.653030181276923027e+00
1.066780424933185117e-01,2.311347804156669739e+00,2.269521001277352568e+00,2.227620671418845788e+00,2.181760132685903741e+00,2.123269084541203444e+00,2.050859906730428506e+00,1.966914903347389165e+00,1.872644558230660561e+00,1.768869984017735320e+00,1.656556284287368230e+00
1.072336572979712271e-01,2.325815305287279422e+00,2.283239258487929302e+00,2.240593931571198905e+00,2.193924481736109211e+00,2.134411802151934712e+00,2.060753924899458411e+00,1.975384209006609382e+00,1.879544405221135417e+00,1.774081167841268236e+00,1.659988395642036707e+00
1.077892721026239287e-01,2.340314218048849870e+00,2.296979035314983708e+00,2.253579039114357752e+00,2.206090367533486418e+00,2.145543330838542317e+00,2.070621672380403400e+00,1.983810712275180244e+00,1.886384139461636522e+00,1.779214770127249601e+00,1.663325965987436650e+00
1.083448869072766163e-01,2.354844676298695205e+00,2.310740377038503102e+00,2.266575956666708080e+00,2.218257669217975625e+00,2.156663453933101326e+00,2.080462830553186038e+00,1.992193999561444384e+00,1.893163270671541110e+00,1.784270253149340624e+00,1.666568450308367311e+00
1.089005017119293317e-01,2.369406814912824899e+00,2.324523329448598297e+00,2.279584646954375238e+00,2.230426265717994294e+00,2.167771954329657635e+00,2.090277080353760475e+00,2.000533657191839954e+00,1.899881309348975256e+00,1.789247081434881981e+00,1.669715308021465727e+00
1.094561165165820193e-01,2.384000769808807707e+00,2.338327938865598199e+00,2.292605072829860369e+00,2.242596035768920082e+00,2.178868614504565482e+00,2.100064102299687541e+00,2.008829271446178399e+00,1.906537766820913360e+00,1.794144721835075229e+00,1.672766003070091045e+00
1.100117313212347347e-01,2.398626677969663668e+00,2.352154252161150261e+00,2.305637197291671381e+00,2.254766857932564150e+00,2.189953216537826819e+00,2.109823576516743682e+00,2.017080428593996722e+00,1.913132155294425374e+00,1.798962643596397459e+00,1.675720004020529563e+00
1.105673461258874224e-01,2.413284677468888972e+00,2.366002316780418724e+00,2.318680983505026827e+00,2.266938610617700078e+00,2.201025542135484514e+00,2.119555182766590828e+00,2.025286714932017063e+00,1.919663987909090652e+00,1.803700318433253846e+00,1.678576784159506952e+00
1.111229609305401239e-01,2.427974907496392554e+00,2.379872180765176815e+00,2.331736394823451519e+00,2.279111172101488059e+00,2.212085372652921933e+00,2.129258600475396612e+00,2.033447716822610829e+00,1.926132778790498268e+00,1.808357220601819249e+00,1.681335821592985669e+00
1.116785757351928254e-01,2.442697508385806238e+00,2.393763892778231650e+00,2.344803394811663111e+00,2.291284420552167411e+00,2.223132489119416189e+00,2.138933508763701141e+00,2.041563020733532241e+00,1.932538043105059167e+00,1.812932826975236056e+00,1.683996599346366363e+00
1.122341905398455270e-01,2.457452623140979231e+00,2.407677503610037739e+00,2.357881948733354438e+00,2.303458235497306106e+00,2.234166673682858484e+00,2.148579587863597595e+00,2.049632214624347526e+00,1.938879298411710472e+00,1.817426618354235801e+00,1.686558606623326018e+00
1.127898053444982424e-01,2.472240413059247022e+00,2.421613081598999795e+00,2.370972038768262458e+00,2.315632512816847122e+00,2.245187724311563215e+00,2.158196533445182030e+00,2.057654901805676673e+00,1.945156077936322170e+00,1.821838091994373299e+00,1.689021350357923446e+00
1.133454201491509300e-01,2.487061017402793617e+00,2.435570672742418896e+00,2.384073624574395645e+00,2.327807125812576317e+00,2.256195416532486231e+00,2.167784019220153180e+00,2.065630664605508926e+00,1.951367895521608053e+00,1.826166728103662207e+00,1.691384323586842431e+00
1.139010349538036315e-01,2.501914569603129745e+00,2.449550316773257297e+00,2.397186659231512085e+00,2.339981941000385479e+00,2.267189519023868005e+00,2.177341712279315722e+00,2.073559079403774152e+00,1.957514260317926302e+00,1.830412004157509820e+00,1.693647019368209605e+00
1.144566497584563330e-01,2.516801205916950668e+00,2.463552055718451150e+00,2.410311097701127725e+00,2.352156826461712757e+00,2.278169801826152696e+00,2.186869281125100262e+00,2.081439724449474227e+00,1.963594684343284102e+00,1.834573402149944021e+00,1.695808937657016457e+00
1.150122645631090346e-01,2.531721065233271784e+00,2.477575933701143374e+00,2.423446896625487401e+00,2.364331651640698695e+00,2.289136036139282293e+00,2.196366395472406641e+00,2.089272179669585672e+00,1.969608682305176828e+00,1.838650408432757066e+00,1.697869585164286432e+00
1.155678793677617222e-01,2.546674288890298232e+00,2.491621996752775292e+00,2.436594014136515884e+00,2.376506287151466168e+00,2.300087994130292746e+00,2.205832726059971272e+00,2.097056026488716363e+00,1.975555771433392005e+00,1.842642513565770912e+00,1.699828475227405766e+00
1.161234941724144376e-01,2.561661020502028041e+00,2.505690292635033956e+00,2.449752409674747167e+00,2.388680604595516677e+00,2.311025448751209854e+00,2.215267944472252726e+00,2.104790847659511410e+00,1.981435471323779396e+00,1.846549212178222099e+00,1.701685127691622501e+00
1.166791089770671253e-01,2.576681405794589708e+00,2.519780870671646245e+00,2.462922043818235984e+00,2.400854476389251424e+00,2.321948173567248919e+00,2.224671722971831134e+00,2.112476227103808224e+00,1.987247303792983644e+00,1.850370002841270178e+00,1.703439068802710565e+00
1.172347237817198407e-01,2.591735592452320436e+00,2.533893781590041527e+00,2.476102878121451578e+00,2.413027775601613634e+00,2.332855942595319032e+00,2.234043734342337828e+00,2.120111749764547859e+00,1.992990792744145923e+00,1.854104387951627020e+00,1.705089831110801368e+00
1.177903385863725422e-01,2.606823729973570369e+00,2.548029077372855777e+00,2.489294874964148807e+00,2.425200375801849439e+00,2.343748530152823140e+00,2.243383651741896134e+00,2.127697001468431104e+00,1.998665464043567264e+00,1.857751873626306338e+00,1.706636953385380906e+00
1.183459533910252298e-01,2.621945969536251475e+00,2.562186811119302021e+00,2.502497997410220609e+00,2.437372150917394009e+00,2.354625710716765408e+00,2.252691148567083967e+00,2.135231568799328183e+00,2.004270845408339774e+00,1.861311969608495431e+00,1.708079980541453047e+00
1.189015681956779452e-01,2.637102463873115088e+00,2.576367036916390685e+00,2.515712209076536698e+00,2.449542975101877573e+00,2.365487258793160130e+00,2.261965898327420010e+00,2.142715038982442088e+00,2.009806466304943307e+00,1.864784189184549801e+00,1.709418463576870328e+00
1.194571830003306329e-01,2.652293367156765669e+00,2.590569809720001615e+00,2.528937474011750730e+00,2.461712722613250026e+00,2.376332948796739064e+00,2.271207574530363260e+00,2.150146999779217971e+00,2.015271857858803806e+00,1.868168049112105544e+00,1.710651959520829601e+00
1.200127978049833483e-01,2.667518834894415214e+00,2.604795185245822431e+00,2.542173756585102584e+00,2.473881267702032982e+00,2.387162554940964743e+00,2.280415850576837489e+00,2.157527039393007495e+00,2.020666552774822211e+00,1.871463069559316628e+00,1.711780031393535184e+00
1.205684126096360359e-01,2.682779023832359666e+00,2.619043219870125672e+00,2.555421021385186897e+00,2.486048484509684631e+00,2.397975851138343106e+00,2.289590399667270848e+00,2.164854746385479256e+00,2.025990085268863261e+00,1.874668774055211706e+00,1.712802248177027531e+00
1.211240274142887374e-01,2.698074091870210633e+00,2.633313970540421600e+00,2.568679233128717598e+00,2.498214246977097819e+00,2.408772610911042555e+00,2.298730894718162610e+00,2.172129709603789038e+00,2.031241991010215298e+00,1.877784689451173605e+00,1.713718184797178523e+00
1.216796422189414389e-01,2.713404197984840227e+00,2.647607494695945363e+00,2.581948356579257808e+00,2.510378428763205161e+00,2.419552607311806547e+00,2.307837008289158831e+00,2.179351518118489928e+00,2.036421807075009749e+00,1.880810345893537683e+00,1.714527422116853828e+00
1.222352570235941405e-01,2.728769502164077210e+00,2.661923850198013142e+00,2.595228356475940412e+00,2.522540903173717819e+00,2.430315612855178387e+00,2.316908412520656046e+00,2.186519761172201370e+00,2.041529071910609616e+00,1.883745276807315294e+00,1.715229546940239880e+00
1.227908718282468420e-01,2.744170165350131807e+00,2.676263095270229986e+00,2.608519197472165985e+00,2.534701543099981524e+00,2.441061399459021342e+00,2.325944779081923652e+00,2.193634028139026970e+00,2.046563325310962078e+00,1.886589018891035474e+00,1.715824152028339267e+00
1.233464866328995435e-01,2.759606349392754510e+00,2.690625288448549757e+00,2.621820844084282065e+00,2.546860220967948063e+00,2.451789738396342067e+00,2.334945779129741883e+00,2.200693908494721018e+00,2.051524108402916546e+00,1.889341112122709276e+00,1.716310836125630734e+00
1.239021014375522450e-01,2.775078217012135084e+00,2.705010488541195635e+00,2.635133260650240228e+00,2.559016808697279988e+00,2.462500400257416899e+00,2.343911083277563367e+00,2.207698991797609978e+00,2.056410963643507284e+00,1.892001099776915884e+00,1.716689203997896263e+00
1.244577162422049466e-01,2.790585931771528916e+00,2.719418754598428301e+00,2.648456411298239388e+00,2.571171177670563690e+00,2.473193154922221026e+00,2.352840361575191608e+00,2.214648867680261812e+00,2.061223434828202361e+00,1.894568528453009160e+00,1.716958866481214985e+00
1.250133310468576342e-01,2.806129658059629772e+00,2.733850145892179562e+00,2.661790259925343349e+00,2.583323198712657032e+00,2.483867771543158298e+00,2.361733283498983038e+00,2.221543125851907163e+00,2.065961067110117177e+00,1.897042948114446181e+00,1.717119440542121511e+00
1.255689458515103496e-01,2.821709561082663242e+00,2.748304721905529213e+00,2.675134770186083255e+00,2.595472742080145334e+00,2.494524018538091692e+00,2.370589517952563341e+00,2.228381356111611034e+00,2.070623407030193874e+00,1.899423912139237558e+00,1.717170549348934427e+00
1.261245606561630372e-01,2.837325806866230593e+00,2.762782542332049118e+00,2.688489905491040055e+00,2.607619677460929264e+00,2.505161663593680199e+00,2.379408733278069565e+00,2.235163148372198538e+00,2.075210002558346201e+00,1.901710977381517731e+00,1.717111822354245643e+00
1.266801754608157526e-01,2.852978562266875073e+00,2.777283667084990970e+00,2.701855629015405658e+00,2.619763873983927294e+00,2.515780473679013696e+00,2.388190597277904725e+00,2.241888092694925838e+00,2.079720403145567165e+00,1.903903704244238382e+00,1.716942895388581469e+00
1.272357902654684403e-01,2.868667994993387094e+00,2.791808156316336387e+00,2.715231903717523210e+00,2.631905200238902065e+00,2.526380215069548019e+00,2.396934777247018200e+00,2.248555779334905136e+00,2.084154159787005245e+00,1.906001656762981611e+00,1.716663410765226550e+00
1.277914050701211557e-01,2.884394273637856720e+00,2.806356070445705786e+00,2.728618692367419829e+00,2.644043524306412873e+00,2.536960653381354014e+00,2.405640940015706164e+00,2.255165798797285959e+00,2.088510825096007384e+00,1.908004402700896662e+00,1.716273017396215295e+00
1.283470198747738433e-01,2.900157567716442841e+00,2.820927470199116716e+00,2.742015957585305141e+00,2.656178713797883173e+00,2.547521553615655243e+00,2.414308752002928049e+00,2.261717741904177625e+00,2.092789953389120328e+00,1.909911513654755755e+00,1.715771370919489502e+00
1.289026346794265587e-01,2.915958047719873214e+00,2.835522416657577427e+00,2.755423661890043174e+00,2.668310635905777772e+00,2.558062680213660567e+00,2.422937879280134155e+00,2.268211199872323114e+00,2.096991100782059636e+00,1.911722565172130350e+00,1.715158133837223264e+00
1.294582494840792464e-01,2.931795885173718919e+00,2.850140971315591187e+00,2.768841767757645123e+00,2.680439157463938127e+00,2.568583797121734680e+00,2.431527987645641264e+00,2.274645764401538983e+00,2.101113825296654358e+00,1.913437136879695188e+00,1.714432975665312053e+00
1.300138642887319618e-01,2.947671252708353062e+00,2.864783196149451427e+00,2.782270237689691950e+00,2.692564145017997568e+00,2.579084667866825775e+00,2.440078742709492321e+00,2.281021027773884935e+00,2.105157686978739839e+00,1.915054812622644764e+00,1.713595573094029989e+00
1.305694790933846494e-01,2.963584324138687442e+00,2.879449153695443187e+00,2.795709034291777861e+00,2.704685464905950187e+00,2.589565055642231606e+00,2.448589809988866772e+00,2.287336582963604315e+00,2.109122248027030189e+00,1.916575180615239349e+00,1.712645610159853504e+00
1.311250938980373648e-01,2.979535274553598345e+00,2.894138907137849159e+00,2.809158120361894717e+00,2.716802983348804545e+00,2.600024723403632443e+00,2.457060855013979417e+00,2.293592023757792475e+00,2.113007072932944652e+00,1.917997833602465230e+00,1.711582778428450524e+00
1.316807087026900525e-01,2.995524280415136964e+00,2.908852520406865150e+00,2.822617458988841754e+00,2.728916566551402134e+00,2.610463433975463321e+00,2.465491543444530809e+00,2.299786944887840523e+00,2.116811728631408318e+00,1.919322369032821385e+00,1.710406777188834271e+00
1.322363235073427401e-01,3.011551519667469812e+00,2.923590058286357429e+00,2.836087013660602452e+00,2.741026080813346866e+00,2.620880950167578050e+00,2.473881541196668810e+00,2.305920942171624688e+00,2.120535784662620493e+00,1.920548389242229259e+00,1.709117313658687687e+00
1.327919383119954555e-01,3.027617171855467859e+00,2.938351586531401605e+00,2.849566748382643233e+00,2.753131392649993181e+00,2.631277034902167244e+00,2.482230514580429759e+00,2.311993612666414677e+00,2.124178813344764993e+00,1.921675501649051210e+00,1.707714103200850930e+00
1.333475531166481431e-01,3.043721418253177546e+00,2.953137171995808163e+00,2.863056627806302767e+00,2.765232368923667750e+00,2.641651451351067159e+00,2.490538130447774723e+00,2.318004554832589381e+00,2.127740389957723632e+00,1.922703318960252039e+00,1.706196869550977047e+00
1.339031679213008585e-01,3.059864442001931639e+00,2.967946882769418870e+00,2.876556617367090229e+00,2.777328876984938688e+00,2.652003963083311877e+00,2.498804056351092484e+00,2.323953368708067568e+00,2.131220092937728516e+00,1.923631459388662979e+00,1.704565345056349157e+00
1.344587827259535462e-01,3.076046428258132792e+00,2.982780788325194887e+00,2.890066683432906736e+00,2.789420784823958055e+00,2.662334334222943966e+00,2.507027960712191472e+00,2.329839656093461109e+00,2.134617504082966022e+00,1.924459546881367888e+00,1.702819270925874484e+00
1.350143975306062616e-01,3.092267564350988707e+00,2.997638959676370174e+00,2.903586793462435978e+00,2.801507961232093891e+00,2.672642329617275436e+00,2.515209513001929409e+00,2.335663020748071972e+00,2.137932208770202180e+00,1.925187211359232320e+00,1.700958397491232565e+00
1.355700123352589492e-01,3.108528039949737476e+00,3.012521469543220753e+00,2.917116916173299046e+00,2.813590275973493871e+00,2.682927715015280601e+00,2.523348383930225314e+00,2.341423068596534041e+00,2.141163796182306900e+00,1.925814088967523485e+00,1.698982484479196531e+00
1.361256271399116646e-01,3.124828047240753470e+00,3.027428392529834422e+00,2.930657021720324273e+00,2.825667599966879440e+00,2.693190257256393938e+00,2.531444245646673252e+00,2.347119407946269387e+00,2.144311859546783161e+00,1.926339822337671315e+00,1.696891301295119003e+00
1.366812419445643523e-01,3.141167766460907895e+00,3.042359790911618234e+00,2.944207067742089290e+00,2.837739791620661478e+00,2.703429710981065881e+00,2.539496758926584441e+00,2.352751637237465054e+00,2.147375984530675463e+00,1.926764049697463621e+00,1.694684616897898843e+00
1.372368567492170677e-01,3.157547371881376463e+00,3.057315720370024525e+00,2.957767004851939330e+00,2.849806702061504993e+00,2.713645823527290002e+00,2.547505577653975006e+00,2.358319349033211054e+00,2.150355752647509000e+00,1.927086407586674488e+00,1.692362201699679769e+00
1.377924715538697553e-01,3.173967051467604605e+00,3.072296249331667006e+00,2.971336795653153562e+00,2.861868193792477921e+00,2.723838353130585865e+00,2.555470366451988884e+00,2.363822146990241180e+00,2.153250757494971968e+00,1.927306546308733104e+00,1.689923842209299254e+00
1.383480863585224707e-01,3.190426994320158638e+00,3.087301446686214312e+00,2.984916402736489172e+00,2.873924129000068106e+00,2.734007057632302118e+00,2.563390789900336308e+00,2.369259635686293830e+00,2.156060595293975535e+00,1.927424121284253333e+00,1.687369333295268170e+00
1.389037011631751584e-01,3.206927390671806322e+00,3.102331381779927177e+00,2.998505788672309880e+00,2.885974369546940199e+00,2.744151694475947867e+00,2.571266512539421623e+00,2.374631420636333257e+00,2.158784864919987001e+00,1.927438793097613123e+00,1.684698478243038533e+00
1.394593159678278738e-01,3.223468431892252184e+00,3.117386124416669180e+00,3.012104916010033939e+00,2.898018776971849064e+00,2.754272020710497593e+00,2.579097198881225239e+00,2.379937108315262950e+00,2.161423167940525136e+00,1.927350227549261774e+00,1.681911088817410471e+00
1.400149307724805614e-01,3.240050310492887498e+00,3.132465744858909051e+00,3.025713747277560373e+00,2.910057212489547407e+00,2.764367792993726702e+00,2.586882513420266871e+00,2.385176306180793127e+00,2.163975108652861135e+00,1.927158095708217500e+00,1.679006985325003587e+00
1.405705455771332490e-01,3.256673220131586000e+00,3.147570313828738087e+00,3.039332244980708087e+00,2.922089536990710279e+00,2.774438767595588828e+00,2.594622120644673124e+00,2.390348622696472969e+00,2.166440294121926069e+00,1.926862073964754618e+00,1.675985996676783607e+00
1.411261603817859367e-01,3.273337355617518707e+00,3.162699902508883998e+00,3.052960371602641221e+00,2.934115611041859140e+00,2.784484700401629542e+00,2.602315685047331240e+00,2.395453667354873861e+00,2.168818334218420851e+00,1.926461844083282138e+00,1.672847960450652538e+00
1.416817751864386798e-01,3.290042912916003814e+00,3.177854582543731432e+00,3.066598089603295385e+00,2.946135294885295686e+00,2.794505346916439148e+00,2.609962871137137874e+00,2.400491050700937379e+00,2.171108841657131805e+00,1.925957093255409980e+00,1.669592722954099218e+00
1.422373899910913675e-01,3.306790089153381462e+00,3.193034426040339824e+00,3.080245361418795014e+00,2.958148448439036571e+00,2.804500462267136562e+00,2.617563343450340696e+00,2.405460384355475156e+00,2.173311432035452295e+00,1.925347514153206374e+00,1.666220139286910040e+00
1.427930047957440551e-01,3.323579082621930247e+00,3.208239505569479011e+00,3.093902149460876938e+00,2.970154931296764111e+00,2.814469801206906485e+00,2.625116766561975901e+00,2.410361281038836623e+00,2.175425723872106865e+00,1.924632804982644441e+00,1.662730073403937858e+00
1.433486196003967705e-01,3.340410092784801943e+00,3.223469894166653305e+00,3.107568416116302412e+00,2.982154602727774773e+00,2.824413118118557442e+00,2.632622805097394991e+00,2.415193354594724617e+00,2.177451338646085421e+00,1.923812669537239728e+00,1.659122398177935054e+00
1.439042344050494582e-01,3.357283320280989081e+00,3.238725665333136217e+00,3.121244123746264698e+00,2.994147321676934315e+00,2.834330167018126012e+00,2.640081123743884817e+00,2.419956220014176651e+00,2.179387900835774605e+00,1.922886817251876490e+00,1.655396995462444343e+00
1.444598492097021736e-01,3.374198966930331611e+00,3.254006893037010961e+00,3.134929234685801980e+00,3.006132946764646707e+00,2.844220701558521469e+00,2.647491387262385754e+00,2.424649493459701155e+00,2.181235037958300094e+00,1.921854963256823368e+00,1.651553756154750863e+00
1.450154640143548612e-01,3.391157235738537334e+00,3.269313651714206514e+00,3.148623711243195622e+00,3.018111336286819490e+00,2.854084475033201063e+00,2.654853260499296930e+00,2.429272792289574490e+00,2.182992380609073635e+00,1.920716828431941359e+00,1.647592580258895323e+00
1.455710788190075766e-01,3.408158330902252509e+00,3.284646016269550106e+00,3.162327515699374203e+00,3.030082348214843346e+00,2.863921240379889266e+00,2.662166408398378703e+00,2.433825735082294717e+00,2.184659562501540808e+00,1.919472139461078086e+00,1.643513376948744886e+00
1.461266936236602643e-01,3.425202457814140899e+00,3.300004062077804612e+00,3.176040610307305556e+00,3.042045840195570783e+00,2.873730750184330773e+00,2.669430496012744403e+00,2.438307941661193468e+00,2.186236220507137507e+00,1.918120628886655910e+00,1.639316064631129777e+00
1.466823084283129519e-01,3.442289823068014343e+00,3.315387864984733035e+00,3.189762957291395917e+00,3.054001669551310361e+00,2.883512756684084799e+00,2.676645188516951102e+00,2.442719033119207239e+00,2.187721994695449812e+00,1.916662035164445221e+00,1.635000571009033621e+00
1.472379232329656673e-01,3.459420634463978406e+00,3.330797501308145669e+00,3.203494518846874861e+00,3.065949693279816479e+00,2.893267011772355790e+00,2.683810151219177875e+00,2.447058631843807674e+00,2.189116528374580373e+00,1.915096102718532700e+00,1.630566833144849292e+00
1.477935380376183827e-01,3.476595101013611355e+00,3.346233047838960584e+00,3.217235257139180238e+00,3.077889768054293373e+00,2.902993267001859223e+00,2.690925049573498651e+00,2.451326361542089050e+00,2.190419468131715952e+00,1.913422581996475413e+00,1.626014797523693822e+00
1.483491528422710704e-01,3.493813432945179542e+00,3.361694581842268548e+00,3.230985134303343553e+00,3.089821750223401331e+00,2.912691273588730478e+00,2.697989549192250980e+00,2.455521847266013413e+00,2.191630463873905033e+00,1.911641229524646768e+00,1.621344420116782592e+00
1.489047676469237580e-01,3.511075841708874989e+00,3.377182181058397958e+00,3.244744112443368245e+00,3.101745495811272679e+00,2.922360782416468794e+00,2.705003315858494517e+00,2.459644715437817375e+00,2.192749168869036147e+00,1.909751807963771641e+00,1.616555666444865480e+00
1.494603824515764734e-01,3.528382539982094723e+00,3.392695923703990868e+00,3.258512153631605734e+00,3.113660860517532214e+00,2.932001544039920304e+00,2.711966015538566310e+00,2.463694593875573435e+00,2.193775239787022713e+00,1.907754086164649809e+00,1.611648511641719406e+00
1.500159972562291888e-01,3.545733741674726325e+00,3.408235888473062136e+00,3.272289219908121272e+00,3.125567699717316295e+00,2.941613308689292605e+00,2.718877314394721800e+00,2.467671111818912522e+00,2.194708336741194810e+00,1.905647839224075657e+00,1.606622940517711706e+00
1.505716120608818764e-01,3.563129661934498316e+00,3.423802154538094111e+00,3.286075273280070430e+00,3.137465868461316365e+00,2.951195826274220391e+00,2.725736878797880625e+00,2.471573899954903286e+00,2.195548123329889911e+00,1.903432848540937083e+00,1.601478947623408589e+00
1.511272268655345641e-01,3.580570517152326993e+00,3.439394801551104219e+00,3.299870275721056068e+00,3.149355221475808708e+00,2.960748846387854627e+00,2.732544375340453691e+00,2.475402590444091278e+00,2.196294266678255891e+00,1.901108901872514023e+00,1.596216537313258188e+00
1.516828416701872795e-01,3.598056524967721437e+00,3.455013909644740089e+00,3.313674189170497719e+00,3.161235613162706848e+00,2.970272118311001908e+00,2.739299470849274165e+00,2.479156816946695763e+00,2.196946437480255643e+00,1.898675793390961264e+00,1.590835723809324476e+00
1.522384564748399671e-01,3.615587904274192965e+00,3.470659559433356023e+00,3.327486975532978342e+00,3.173106897599605070e+00,2.979765391016290010e+00,2.746001832398609288e+00,2.482836214648962869e+00,2.197504310040873321e+00,1.896133323739984666e+00,1.585336531265088000e+00
1.527940712794926548e-01,3.633164875224720536e+00,3.486331832014118781e+00,3.341308596677609266e+00,3.184968928539844590e+00,2.989228413172382748e+00,2.752651127323279656e+00,2.486440420289683040e+00,2.197967562318532408e+00,1.893481300091702568e+00,1.579718993829301033e+00
1.533496860841453979e-01,3.650787659237224592e+00,3.502030808968090714e+00,3.355139014437373834e+00,3.196821559412570846e+00,2.998660933148223684e+00,2.759247023231859774e+00,2.489969072186859922e+00,2.198335875967712738e+00,1.890719536203701701e+00,1.573983155709909099e+00
1.539053008887980856e-01,3.668456479000077763e+00,3.517756572361331102e+00,3.368978190608471479e+00,3.208664643322803212e+00,3.008062699017319819e+00,2.765789188019974976e+00,2.493421810264540461e+00,2.198608936381774903e+00,1.887847852476280952e+00,1.568129071238030026e+00
1.544609156934507732e-01,3.686171558477664867e+00,3.533509204746010379e+00,3.382826086949673794e+00,3.220498033051521602e+00,3.017433458562072790e+00,2.772277289883700480e+00,2.496798276079808421e+00,2.198786432735990282e+00,1.884866076009884317e+00,1.562156804931989384e+00
1.550165304981034609e-01,3.703933122915930909e+00,3.549288789161495927e+00,3.396682665181646854e+00,3.232321581055732196e+00,3.026772959278127839e+00,2.778710997333034172e+00,2.500098112849925336e+00,2.198868058030774897e+00,1.881774040662725689e+00,1.556066431561427876e+00
1.555721453027562040e-01,3.721741398848009474e+00,3.565095409135484505e+00,3.410547886986303734e+00,3.244135139468575346e+00,3.036080948378784061e+00,2.785089979205487065e+00,2.503320965479642446e+00,2.198853509135128448e+00,1.878571587108600838e+00,1.549858036211454237e+00
1.561277601074088917e-01,3.739596614099839567e+00,3.580929148685097818e+00,3.424421714006126383e+00,3.255938560099404633e+00,3.045357172799423306e+00,2.791413904679743929e+00,2.506466480588659174e+00,2.198742486830276732e+00,1.875258562894891678e+00,1.543531714346870531e+00
1.566833749120615793e-01,3.757498997795827744e+00,3.596790092318001175e+00,3.438304107843492385e+00,3.267731694433892997e+00,3.054601379201983935e+00,2.797682443289430054e+00,2.509534306539249027e+00,2.198534695853523679e+00,1.871834822500761275e+00,1.537087571876456060e+00
1.572389897167142669e-01,3.775448780364563106e+00,3.612678325033539917e+00,3.452195030060014158e+00,3.279514393634148206e+00,3.063813313979481645e+00,2.803895264936971721e+00,2.512524093464040043e+00,2.198229844942300559e+00,1.868300227395530033e+00,1.530525725217298127e+00
1.577946045213669823e-01,3.793446193544524281e+00,3.628593932323852300e+00,3.466094442175853274e+00,3.291286508538821209e+00,3.072992723260555614e+00,2.810052039907546373e+00,2.515435493293955549e+00,2.197827646878430130e+00,1.864654646097256618e+00,1.523846301359205402e+00
1.583502193260196700e-01,3.811491470389829939e+00,3.644537000174989494e+00,3.480002305669031237e+00,3.303047889663218939e+00,3.082139352914049724e+00,2.816152438883118503e+00,2.518268159786308580e+00,2.197327818532585741e+00,1.860897954231497620e+00,1.517049437929167910e+00
1.589058341306723854e-01,3.829584845276059912e+00,3.660507615068082199e+00,3.493918581974772675e+00,3.314798387199458851e+00,3.091252948553660396e+00,2.822196132956593218e+00,2.521021748553065045e+00,2.196730080908962712e+00,1.857030034590254175e+00,1.510135283255868766e+00
1.594614489353251008e-01,3.847726553905980396e+00,3.676505863980394917e+00,3.507843232484749052e+00,3.326537851016536429e+00,3.100333255542552013e+00,2.828182793646011106e+00,2.523695917089241458e+00,2.196034159190147772e+00,1.853050777191129761e+00,1.503103996434296485e+00
1.600170637399777884e-01,3.865916833315528933e+00,3.692531834386590273e+00,3.521776218546493809e+00,3.338266130660565434e+00,3.109380018998133988e+00,2.834112092908923408e+00,2.526290324801505616e+00,2.195239782782204330e+00,1.848960079336639639e+00,1.495955747390344426e+00
1.605726785446304761e-01,3.884155924095499923e+00,3.708585616108284633e+00,3.535717502963787062e+00,3.349983076506934943e+00,3.118392984562003090e+00,2.839983703551660632e+00,2.528804633175817607e+00,2.194346685454619639e+00,1.844757846023082015e+00,1.488690717898698557e+00
1.611282933492831637e-01,3.902444072257409857e+00,3.724667302891830012e+00,3.549667051303492027e+00,3.361688540796542224e+00,3.127371899138763123e+00,2.845797299686664505e+00,2.531238506042872149e+00,2.193354605571150362e+00,1.840443990345019376e+00,1.481309102378881137e+00
1.616839081539359069e-01,3.920781516674779699e+00,3.740776981923163991e+00,3.563624823374362371e+00,3.373382371091222520e+00,3.136316506544400085e+00,2.851552554481124879e+00,2.533591608773767323e+00,2.192263285518655458e+00,1.836018431437313359e+00,1.473811102333737022e+00
1.622395229585885945e-01,3.939168497306853034e+00,3.756914740650790563e+00,3.577590778730604271e+00,3.385064414455438708e+00,3.145226550227534723e+00,2.857249141484764721e+00,2.535863608650644085e+00,2.191072471924971676e+00,1.831481095680142834e+00,1.466196929888569089e+00
1.627951377632412822e-01,3.957605255902261199e+00,3.773080667369155261e+00,3.591564877144216350e+00,3.396734517819811394e+00,3.154101773516213569e+00,2.862886734770529795e+00,2.538054174942475427e+00,2.189781915739417162e+00,1.826831916876884288e+00,1.458466808168095818e+00
1.633507525678939976e-01,3.976092035964637894e+00,3.789274851187575788e+00,3.605547078579695697e+00,3.408392527964370089e+00,3.162941919614444597e+00,2.868465008949460771e+00,2.540162978940905258e+00,2.188391372287676884e+00,1.822070836319264364e+00,1.450620971354182220e+00
1.639063673725466852e-01,3.994629082720031921e+00,3.805497382000570195e+00,3.619537343169796362e+00,3.420038291502531802e+00,3.171746731599106806e+00,2.873983639185576422e+00,2.542189693995719146e+00,2.186900601325924676e+00,1.817197802851312272e+00,1.442659664741855918e+00
1.644619821771994006e-01,4.013216643086115809e+00,3.821748350459579502e+00,3.633535631192335913e+00,3.431671654865806165e+00,3.180515952417233727e+00,2.879442301210761723e+00,2.544133995549953564e+00,2.185309367094184108e+00,1.812212772932102256e+00,1.434583144793605047e+00
1.650175969818520882e-01,4.031854965643162814e+00,3.838027847946069215e+00,3.647541903048042933e+00,3.443292464289212873e+00,3.189249324883664638e+00,2.884840671339656826e+00,2.545995561174628996e+00,2.183617438368932184e+00,1.807115710697300148e+00,1.426391679191967299e+00
1.655732117865048036e-01,4.050544300606840231e+00,3.854335966546034609e+00,3.661556119239459228e+00,3.454900565797436762e+00,3.197946591679071915e+00,2.890178426484553587e+00,2.547774070603127772e+00,2.181824588514937435e+00,1.801906588019497768e+00,1.418085546890400117e+00
1.661288265911574913e-01,4.069284899802756428e+00,3.870672799025880018e+00,3.675578240350875880e+00,3.466495805191689872e+00,3.206607495348356540e+00,2.895455244170297870e+00,2.549469205765193980e+00,2.179930595536343940e+00,1.796585384567351396e+00,1.409665038162442041e+00
1.666844413958101789e-01,4.088077016642833073e+00,3.887038438809705010e+00,3.689608227029332888e+00,3.478078028037308478e+00,3.215231778299417975e+00,2.900670802549194516e+00,2.551080650820573226e+00,2.177935242126987969e+00,1.791152087863509657e+00,1.401130454649154755e+00
1.672400562004628666e-01,4.106920906103433744e+00,3.903432979957966342e+00,3.703646039966646875e+00,3.489647079652067330e+00,3.223819182802294847e+00,2.905824780415918518e+00,2.552608092192285127e+00,2.175838315719959226e+00,1.785606693341342810e+00,1.392482109404854507e+00
1.677956710051156097e-01,4.125816824705302643e+00,3.919856517147541020e+00,3.717691639882502397e+00,3.501202805095217752e+00,3.232369450988677784e+00,2.910916857222430210e+00,2.554051218599524997e+00,2.173639608536399148e+00,1.779949204400466112e+00,1.383720326941127343e+00
1.683512858097682974e-01,4.144765030495274338e+00,3.936309145653164254e+00,3.731744987508570865e+00,3.512745049157243837e+00,3.240882324851791285e+00,2.915946713092895326e+00,2.555409721090202257e+00,2.171338917633539811e+00,1.774179632461059697e+00,1.374845443269136158e+00
1.689069006144209850e-01,4.163765783029792722e+00,3.952790961330280073e+00,3.745806043573696620e+00,3.524273656350353612e+00,3.249357546246653516e+00,2.920914028838612175e+00,2.556683293073110708e+00,2.168936044951981668e+00,1.768297997016983203e+00,1.365857805940202008e+00
1.694625154190737004e-01,4.182819343360197450e+00,3.969302060599260162e+00,3.759874768790116395e+00,3.535788470899680291e+00,3.257794856890702917e+00,2.925818485972939698e+00,2.557871630349732417e+00,2.166430797362210114e+00,1.762304325687689577e+00,1.356757774084682344e+00
1.700181302237263881e-01,4.201925974019808940e+00,3.985842540431022929e+00,3.773951123840722843e+00,3.547289336735210963e+00,3.266193998364796069e+00,2.930659766726234849e+00,2.558974431145674355e+00,2.163822986710352669e+00,1.756198654268933401e+00,1.347545718449132623e+00
1.705737450283791035e-01,4.221085939012802157e+00,4.002412498334043889e+00,3.788035069367387209e+00,3.558776097484441348e+00,3.274554712114583488e+00,2.935437554060789989e+00,2.559991396141736431e+00,2.161112429863175421e+00,1.749981026782275073e+00,1.338222021431748177e+00
1.711293598330317911e-01,4.240299503804862979e+00,4.019012032342749841e+00,3.802126565960314508e+00,3.570248596465745550e+00,3.282876739452247339e+00,2.940151531685779585e+00,2.560922228504617593e+00,2.158298948752319202e+00,1.743651495523382611e+00,1.328787077116101445e+00
1.716849746376845065e-01,4.259566935315642233e+00,4.035641241007310143e+00,3.816225574148458755e+00,3.581706676682479884e+00,3.291159821558623744e+00,2.944801384072209594e+00,2.561766633917248903e+00,2.155382370417773696e+00,1.737210121109127092e+00,1.319241291303154373e+00
1.722405894423371941e-01,4.278888501912985198e+00,4.052300223384807332e+00,3.830332054390968022e+00,3.593150180817795469e+00,3.299403699485682573e+00,2.949386796467871719e+00,2.562524320608763340e+00,2.152362527050593499e+00,1.730656972523479942e+00,1.309585081541569052e+00
1.727962042469898818e-01,4.298264473408960562e+00,4.068989079031814171e+00,3.844445967069694881e+00,3.604578951230185790e+00,3.307608114159392265e+00,2.953907454912302111e+00,2.563194999384099670e+00,2.149239256034850776e+00,1.723992127162198296e+00,1.299818877156291519e+00
1.733518190516426249e-01,4.317695121057675500e+00,4.085707907998345156e+00,3.858567272482739341e+00,3.615992829949753684e+00,3.315772806382948357e+00,2.958363046251748951e+00,2.563778383653235071e+00,2.146012399988828978e+00,1.717215670876312883e+00,1.289943119275430483e+00
1.739074338562953126e-01,4.337180717554867115e+00,4.102456810823200684e+00,3.872695930839038958e+00,3.627391658675191533e+00,3.323897516840372379e+00,2.962753258154135594e+00,2.564274189460055808e+00,2.142681806805458500e+00,1.710327698014412645e+00,1.279958260855422525e+00
1.744630486609480002e-01,4.356721537039303094e+00,4.119235888530712764e+00,3.886831902254017646e+00,3.638775278771500421e+00,3.331981986100493121e+00,2.967077779124041026e+00,2.564682135510857552e+00,2.139247329691985833e+00,1.703328311463718991e+00,1.269864766704473569e+00
1.750186634656006879e-01,4.376317855095956055e+00,4.136045242628868301e+00,3.900975146746265665e+00,3.650143531268422059e+00,3.340025954621288040e+00,2.971336298517675001e+00,2.565001943202480650e+00,2.135708827208887328e+00,1.696217622689962568e+00,1.259663113504296605e+00
1.755742782702534033e-01,4.395969948760965806e+00,4.152884975108822374e+00,3.915125624235276547e+00,3.661496256859592346e+00,3.348029162754602606e+00,2.975528506557862496e+00,2.565233336650078133e+00,2.132066163308020457e+00,1.688995751776054988e+00,1.249353789830131012e+00
1.761298930749061187e-01,4.415678096528395713e+00,4.169755188445813943e+00,3.929283294540222737e+00,3.672833295902423689e+00,3.355991350751239555e+00,2.979654094349033056e+00,2.565376042714515581e+00,2.128319207370014787e+00,1.681662827459554421e+00,1.238937296169048796e+00
1.766855078795588063e-01,4.435442578358775201e+00,4.186655985601452024e+00,3.943448117379785067e+00,3.684154488418704076e+00,3.363912258766420305e+00,2.983712753892213687e+00,2.565429791029405049e+00,2.124467834240903574e+00,1.674218987168931694e+00,1.228414144936545549e+00
1.772411226842114940e-01,4.455263675689431935e+00,4.203587470027415840e+00,3.957620052373024944e+00,3.695459674095925795e+00,3.371791626865620728e+00,2.987704178100027530e+00,2.565394314027775291e+00,2.120511924267991066e+00,1.666664377058626023e+00,1.217784860491417653e+00
1.777967374888642094e-01,4.475141671446610125e+00,4.220549745670521880e+00,3.971799059041301483e+00,3.706748692289330460e+00,3.379629195030773303e+00,2.991628060811696521e+00,2.565269346968367614e+00,2.116451363334964419e+00,1.658999152042904157e+00,1.207049979148926422e+00
1.783523522935168970e-01,4.495076850059372298e+00,4.237542916979192498e+00,3.985985096811237582e+00,3.718021382024677912e+00,3.387424703166844964e+00,2.995484096808050722e+00,2.565054627961571576e+00,2.112286042896240890e+00,1.651223475828511811e+00,1.196210049192249381e+00
1.789079670981695847e-01,4.515069497475305837e+00,4.254567088911318962e+00,4.000178125018732267e+00,3.729277582001743419e+00,3.395177891108787982e+00,2.999271981826539424e+00,2.564749897994992089e+00,2.108015860010557851e+00,1.643337520946122066e+00,1.185265630882212928e+00
1.794635819028223278e-01,4.535119901177997015e+00,4.271622366943502946e+00,4.014378102914021085e+00,3.740517130598530748e+00,3.402888498628859004e+00,3.002991412576252017e+00,2.564354900958647487e+00,2.103640717373799429e+00,1.635341468780578289e+00,1.174217296465314586e+00
1.800191967074750155e-01,4.555228350206304455e+00,4.288708857081692472e+00,4.028584989667772120e+00,3.751739865876208668e+00,3.410556265444308899e+00,3.006642086752936649e+00,2.563869383669803437e+00,2.099160523351063734e+00,1.627235509599939345e+00,1.163065630180034393e+00
1.805748115121277031e-01,4.575395135175425843e+00,4.305826665873214942e+00,4.042798744378250930e+00,3.762945625584778409e+00,3.418180931225454078e+00,3.010223703054030864e+00,2.563293095897436924e+00,2.094575192007969378e+00,1.619019842583311330e+00,1.151811228261420572e+00
1.811304263167803907e-01,4.595620548299732100e+00,4.322975900420184203e+00,4.057019326079501553e+00,3.774134247169449896e+00,3.425762235604104422e+00,3.013735961193693136e+00,2.562625790386338309e+00,2.089884643141205700e+00,1.610694675847488044e+00,1.140454698943979883e+00
1.816860411214331061e-01,4.615904883417425886e+00,4.340156668394322459e+00,4.071246693750607548e+00,3.785305567777757840e+00,3.433299918182377564e+00,3.017178561917840174e+00,2.561867222880840345e+00,2.085088802308309397e+00,1.602260226472370430e+00,1.128996662462828704e+00
1.822416559260858215e-01,4.636248436016945362e+00,4.357369078053141997e+00,4.085480806325969105e+00,3.796459424267382587e+00,3.440793718541876434e+00,3.020551207019189555e+00,2.561017152148185261e+00,2.080187600856700847e+00,1.593716720525203190e+00,1.117437751053158124e+00
1.827972707307385092e-01,4.656651503265190506e+00,4.374613238257541781e+00,4.099721622706649526e+00,3.807595653214709053e+00,3.448243376253239401e+00,3.023853599352305466e+00,2.560075340001521926e+00,2.075180975951940177e+00,1.585064393083589707e+00,1.105778608947961983e+00
1.833528855353912246e-01,4.677114384037521333e+00,4.391889258490779824e+00,4.113969101772751102e+00,3.818714090924097526e+00,3.455648630886066552e+00,3.027085442848651997e+00,2.559041551322538410e+00,2.070068870605235034e+00,1.576303488257313479e+00,1.094019892374063829e+00
1.839085003400439122e-01,4.697637378949539588e+00,4.409197248878836461e+00,4.128223202396845259e+00,3.829814573437881897e+00,3.463009222019211464e+00,3.030246442531649542e+00,2.557915554083725063e+00,2.064851233700185862e+00,1.567434259208954073e+00,1.082162269546429023e+00
1.844641151446965999e-01,4.718220790390674324e+00,4.426537320212178273e+00,4.142483883458453420e+00,3.840896936547091745e+00,3.470324889251449552e+00,3.033336304531735195e+00,2.556697119370274329e+00,2.059528020018765559e+00,1.558456968173296264e+00,1.070206420660756219e+00
1.850197299493493153e-01,4.738864922559555382e+00,4.443909583968904897e+00,4.156751103859567920e+00,3.851961015802898292e+00,3.477595372212520353e+00,3.036354736101431584e+00,2.555386021401609309e+00,2.054099190266542418e+00,1.549371886475534588e+00,1.058153037884353775e+00
1.855753447540020307e-01,4.759570081501157901e+00,4.461314152339284078e+00,4.171024822541224530e+00,3.863006646528777566e+00,3.484820410574533955e+00,3.039301445630417042e+00,2.553982037552547268e+00,2.048564711097142776e+00,1.540179294548277733e+00,1.046002825345313303e+00
1.861309595586547183e-01,4.780336575145733846e+00,4.478751138251664266e+00,4.185304998501102602e+00,3.874033663833393426e+00,3.491999744063752242e+00,3.042176142660600657e+00,2.552484948374101226e+00,2.042924555135957831e+00,1.530879481947358123e+00,1.033756499119969252e+00
1.866865743633074060e-01,4.801164713349573177e+00,4.496220655399819854e+00,4.199591590812210562e+00,3.885041902624223553e+00,3.499133112472749829e+00,3.044978537901206206e+00,2.550894537613903168e+00,2.037178701003072856e+00,1.521472747366410472e+00,1.021414787218619669e+00
1.872421891679600936e-01,4.822054807937501408e+00,4.513722818271634907e+00,4.213884558642578604e+00,3.896031197621884434e+00,3.506220255672935160e+00,3.047708343243856088e+00,2.549210592236273332e+00,2.031327133335457891e+00,1.511959398650275288e+00,1.008978429569563851e+00
1.877978039726128368e-01,4.843007172747188172e+00,4.531257742179207071e+00,4.228183861276016309e+00,3.907001383375187320e+00,3.513260913627448190e+00,3.050365271777662368e+00,2.547432902441912894e+00,2.025369842808383503e+00,1.502339752807185125e+00,9.964481780014122769e-01
1.883534187772655244e-01,4.864022123675229459e+00,4.548825543290317519e+00,4.242489458133899660e+00,3.917952294276910941e+00,3.520254826404424886e+00,3.052949037804319588e+00,2.545561261687234733e+00,2.019306826156086032e+00,1.492614136019757565e+00,9.838247962236925659e-01
1.889090335819182120e-01,4.885099978725092384e+00,4.566426338661361939e+00,4.256801308798068284e+00,3.928883764580340276e+00,3.527201734190661853e+00,3.055459356853216235e+00,2.543595466703326036e+00,2.013138086191649467e+00,1.482782883654747197e+00,9.711090598056955070e-01
1.894646483865709274e-01,4.906241058056695969e+00,4.584060246271535632e+00,4.271119373034650835e+00,3.939795628416438600e+00,3.534101377305595815e+00,3.057895945696524453e+00,2.541535317514544978e+00,2.006863631826169225e+00,1.472846340271664278e+00,9.583017561536972817e-01
1.900202631912236151e-01,4.927445684037936147e+00,4.601727385058550723e+00,4.285443610819049454e+00,3.950687719811831755e+00,3.540953496215710317e+00,3.060258522364320832e+00,2.539380617456745703e+00,2.000483478087109024e+00,1.462804859630117527e+00,9.454036844863773492e-01
1.905758779958763027e-01,4.948714181297942716e+00,4.619427874955681190e+00,4.299773982361934976e+00,3.961559872707484331e+00,3.547757831549299468e+00,3.062546806159703650e+00,2.537131173195144918e+00,1.993997646135922563e+00,1.452658804695983852e+00,9.324156558085544555e-01
1.911314928005290181e-01,4.970046876782041601e+00,4.637161836930144609e+00,4.314110448136233344e+00,3.972411920978053956e+00,3.554514124111567863e+00,3.064760517673899898e+00,2.534786794741814564e+00,1.987406163284922922e+00,1.442408547646402361e+00,9.193384928832540881e-01
1.916871076051817335e-01,4.991444099808699519e+00,4.654929393023024886e+00,4.328452968905277309e+00,3.983243698452071602e+00,3.561222114900174596e+00,3.066899378801412723e+00,2.532347295472810789e+00,1.980709063013355031e+00,1.432054469873490721e+00,9.061730302019573857e-01
1.922427224098344212e-01,5.012906182127951027e+00,4.672730666390330079e+00,4.342801505751811675e+00,3.994055038932677881e+00,3.567881545121037945e+00,3.068963112755114686e+00,2.529812492144936531e+00,1.973906384982770934e+00,1.421596961986975050e+00,8.929201139532997322e-01
1.927983372144871088e-01,5.034433457982048665e+00,4.690565781345810592e+00,4.357156020108338801e+00,4.004845776219323028e+00,3.574492156204668980e+00,3.070951444081429837e+00,2.527182204912131080e+00,1.966998175051549946e+00,1.411036423815447804e+00,8.795806019898206873e-01
1.933539520191398520e-01,5.056026264167455153e+00,4.708434863404786341e+00,4.371516473788191526e+00,4.015615744129940268e+00,3.581053689822714325e+00,3.072864098675431421e+00,2.524456257341497700e+00,1.959984485288752687e+00,1.400373264406590712e+00,8.661553637932373206e-01
1.939095668237925396e-01,5.077684940098861510e+00,4.726338039329571750e+00,4.385882829017840656e+00,4.026364776523982059e+00,3.587565887904969664e+00,3.074700803796009740e+00,2.521634476428979088e+00,1.952865373987182407e+00,1.389607902026122499e+00,8.526452804378924499e-01
1.944651816284452273e-01,5.099409827875017065e+00,4.744275437176298738e+00,4.400255048470238961e+00,4.037092707326178420e+00,3.594028492656745399e+00,3.076461288081012935e+00,2.518716692614629160e+00,1.945640905675643850e+00,1.378740764155497400e+00,8.390512445524456187e-01
1.950207964330979149e-01,5.121201272346267430e+00,4.762247186343071093e+00,4.414633095299173249e+00,4.047799370550979603e+00,3.600441246576602250e+00,3.078145281562406410e+00,2.515702739797549103e+00,1.938311151130489574e+00,1.367772287488459471e+00,8.253741602799192778e-01
1.955764112377506303e-01,5.143059621183807550e+00,4.780253417619444889e+00,4.429016933174604986e+00,4.058484600327691538e+00,3.606803892474420792e+00,3.079752515681419833e+00,2.512592455350454390e+00,1.930876187386415976e+00,1.356702917926418950e+00,8.116149432360640903e-01
1.961320260424033179e-01,5.164985224950962461e+00,4.798294263237504076e+00,4.443406526319232164e+00,4.069148230926449727e+00,3.613116173489934191e+00,3.081282723303734983e+00,2.509385680133861207e+00,1.923336097746439988e+00,1.345533110572520563e+00,7.977745204658751588e-01
1.966876408470560333e-01,5.186978437175939760e+00,4.816369856924048065e+00,4.457801839545859401e+00,4.079790096784748243e+00,3.619377833111505183e+00,3.082735638734620753e+00,2.506082258509910510e+00,1.915690971791180530e+00,1.334263329724634239e+00,7.838538303985641553e-01
1.972432556517087210e-01,5.209039614426687947e+00,4.834480333954453535e+00,4.472202838296058580e+00,4.090410032534872009e+00,3.625588615195408870e+00,3.084110997734139659e+00,2.502682038355831917e+00,1.907940905387326858e+00,1.322894048867026884e+00,7.698538228006590600e-01
1.977988704563614364e-01,5.231169116387341944e+00,4.852625831207739715e+00,4.486609488679714097e+00,4.101007873031926820e+00,3.631748263985396186e+00,3.085408537532307260e+00,2.499184871077027914e+00,1.900086000695366817e+00,1.311425750660893508e+00,7.557754587274779778e-01
1.983544852610141240e-01,5.253367305936366805e+00,4.870806487222960612e+00,4.501021757515572652e+00,4.111583453382564812e+00,3.637856524132618841e+00,3.086627996844269362e+00,2.495590611619821875e+00,1.892126366176609231e+00,1.299858926933749270e+00,7.416197104729674860e-01
1.989101000656668117e-01,5.275634551558712637e+00,4.889022444143531487e+00,4.515439613841558675e+00,4.122136610017860470e+00,3.643913141264059519e+00,3.087769115890992566e+00,2.491899117953522147e+00,1.884062115580307450e+00,1.288194077239914082e+00,7.273875597902871304e-01
1.994657148703195548e-01,5.297971393635986459e+00,4.907273981913780503e+00,4.529863133051311053e+00,4.132667254253692413e+00,3.649917899949619571e+00,3.088831635366643624e+00,2.488110211474877431e+00,1.875893293042381504e+00,1.276431604226889505e+00,7.130798710980075228e-01
2.000213296749722425e-01,5.320378166459438951e+00,4.925561211963244368e+00,4.544292257811116897e+00,4.143175201669271779e+00,3.655870532817471208e+00,3.089815292861416207e+00,2.484223759486076766e+00,1.867620033748460306e+00,1.264572039114893354e+00,6.986976637446350447e-01
2.005769444796249301e-01,5.342855059272754836e+00,4.943884127547710783e+00,4.558726838295065420e+00,4.153660201995255541e+00,3.661770738339084730e+00,3.090719827372353734e+00,2.480239666680257749e+00,1.859242543775797785e+00,1.252616012251438260e+00,6.842420764284088408e-01
2.011325592842776178e-01,5.365402285006715566e+00,4.962242740425577558e+00,4.573166738798268405e+00,4.164122015120718778e+00,3.667618221191079275e+00,3.091544980624703065e+00,2.476157837945795581e+00,1.850761027827685368e+00,1.240564151644929947e+00,6.697142444599453182e-01
2.016881740889303332e-01,5.388020078377809163e+00,4.980637079289238045e+00,4.587611836488427741e+00,4.174560410178492553e+00,3.673412691738635605e+00,3.092290497001412675e+00,2.471978178743005738e+00,1.842175690017171741e+00,1.228417084075658749e+00,6.551153010843270286e-01
2.022437888935830486e-01,5.410708694067052349e+00,4.999067188262393380e+00,4.602062020209782389e+00,4.184975164668945702e+00,3.679153865540885970e+00,3.092956123476176433e+00,2.467700595465705415e+00,1.833486734617982616e+00,1.216175436158559275e+00,6.404463787429106603e-01
2.027994036982357362e-01,5.433468404979028499e+00,5.017533125463277344e+00,4.616517189339433003e+00,4.195366063622211428e+00,3.684841462878268192e+00,3.093541609550030103e+00,2.463324995787627980e+00,1.824694366782637633e+00,1.203839835357730204e+00,6.257086102748453671e-01
2.033550185028884516e-01,5.456299500581143214e+00,5.036034961633811591e+00,4.630977252696066415e+00,4.205732898798869357e+00,3.690475208301859489e+00,3.094046707191493439e+00,2.458851288993696205e+00,1.815798793227762387e+00,1.191410910952712898e+00,6.109031300583053214e-01
2.039106333075411392e-01,5.479202285323077071e+00,5.054572778834661939e+00,4.645442127501038243e+00,4.216075467929056408e+00,3.696054830204671404e+00,3.094471170780265012e+00,2.454279386296151610e+00,1.806800222886607132e+00,1.178889294956542821e+00,5.960310750914438183e-01
2.044662481121938269e-01,5.502177077136475525e+00,5.073146669206238357e+00,4.659911738391866010e+00,4.226393573990040231e+00,3.701580060414926265e+00,3.094814757054461740e+00,2.449609201135535930e+00,1.797698867528753297e+00,1.166275622985552207e+00,5.810935860130516106e-01
2.050218629168465145e-01,5.525224206014834216e+00,5.091756733795591572e+00,4.674386016488083051e+00,4.236687024522227674e+00,3.707050633811296070e+00,3.095077225061408921e+00,2.444840649466535787e+00,1.788494942347026884e+00,1.153570535080943760e+00,5.660918080629377958e-01
2.055774777214992577e-01,5.548344012673603665e+00,5.110403081449244489e+00,4.688864898509492285e+00,4.246955630983625163e+00,3.712466287960120237e+00,3.095258336111982089e+00,2.439973650028675500e+00,1.779188666511604122e+00,1.140774676482120942e+00,5.510268919820201505e-01
2.061330925261519453e-01,5.571536847290502692e+00,5.129085827771930894e+00,4.703348325946788755e+00,4.257199208142738556e+00,3.717826762774586236e+00,3.095357853738490483e+00,2.435008124601874879e+00,1.769780263691322020e+00,1.127888698351790620e+00,5.358999948521374623e-01
2.066887073308046330e-01,5.594803068326060114e+00,5.147805094151274297e+00,4.717836244284581149e+00,4.267417573509929341e+00,3.723131800195891294e+00,3.095375543656119000e+00,2.429943998246852477e+00,1.760269962542177380e+00,1.114913258452812750e+00,5.207122808755625387e-01
2.072443221354573206e-01,5.618143041424353612e+00,5.166561006848359838e+00,4.732328602276784757e+00,4.277610546807205871e+00,3.728381143896367433e+00,3.095311173727909981e+00,2.424781199530394726e+00,1.750657997163033386e+00,1.101849021776827309e+00,5.054649220942436516e-01
2.077999369401100360e-01,5.641557138393968884e+00,5.185353696154247238e+00,4.746825351274403637e+00,4.287777949476467398e+00,3.733574539004581361e+00,3.095164513933299055e+00,2.419519660735474975e+00,1.740944607518519316e+00,1.088696661124635590e+00,4.901590990487523225e-01
2.083555517447627514e-01,5.665045736269172849e+00,5.204183295612389237e+00,4.761326444605692210e+00,4.297919604226189350e+00,3.738711731852403908e+00,3.094935336340199683e+00,2.414159318056233072e+00,1.731130039829130940e+00,1.075456857638350083e+00,4.747960013769506604e-01
2.089111665494154391e-01,5.688609216451292916e+00,5.223049941306976862e+00,4.775831837008700731e+00,4.308035334616557854e+00,3.743792469744052553e+00,3.094623415080634210e+00,2.408700111777806185e+00,1.721214546928528266e+00,1.062130301285301393e+00,4.593768283523691487e-01
2.094667813540681545e-01,5.712247963930330741e+00,5.241953771217209734e+00,4.790341484116214410e+00,4.318124964683050848e+00,3.748816500747106151e+00,3.094228526329914519e+00,2.403141986441019728e+00,1.711198388588028640e+00,1.048717691293708398e+00,4.439027893622975451e-01
2.100223961587208421e-01,5.735962366586758066e+00,5.260894924637467440e+00,4.804855341993057749e+00,4.328188318598461315e+00,3.753783573505485194e+00,3.093750448289374511e+00,2.397484890991933515e+00,1.701081831808304745e+00,1.035219736540117008e+00,4.283751043255982771e-01
2.105780109633735298e-01,5.759752814573553259e+00,5.279873541663418379e+00,4.819373366725796970e+00,4.338225220373367996e+00,3.758693437074410060e+00,3.093188961172646412e+00,2.391728778916242248e+00,1.690865151078274176e+00,1.021637155888595050e+00,4.127950040502252338e-01
2.111336257680262452e-01,5.783619699778438594e+00,5.298889762744044774e+00,4.833895514064820098e+00,4.348235493595057122e+00,3.763545840777327456e+00,3.092543847195489803e+00,2.385873608358533016e+00,1.680548628601190586e+00,1.007970678481691085e+00,3.971637305304608900e-01
2.116892405726789606e-01,5.807563415366333359e+00,5.317943728299579398e+00,4.848421739118800922e+00,4.358218961204879172e+00,3.768340534084809068e+00,3.091814890569168028e+00,2.379919342226401113e+00,1.670132554487933074e+00,9.942210439831586921e-01,3.814825371838688750e-01
2.122448553773316482e-01,5.831584355402016584e+00,5.337035578405364689e+00,4.862951996101545049e+00,4.368175445314060212e+00,3.773077266515417083e+00,3.091001877497373318e+00,2.373865948279419325e+00,1.659617226917493360e+00,9.803890027724433409e-01,3.657526890279614862e-01
2.128004701819843358e-01,5.855682914553010043e+00,5.356165452541640448e+00,4.877486238131220730e+00,4.378104767057957147e+00,3.777755787558549905e+00,3.090104596176702412e+00,2.367713399202964197e+00,1.649002952264662092e+00,9.664753160909280716e-01,3.499754627965791509e-01
2.133560849866370235e-01,5.879859487872677981e+00,5.375333489409244159e+00,4.892024417081979770e+00,4.388006746488763099e+00,3.782375846619251192e+00,3.089122836800678673e+00,2.361461672666895328e+00,1.638290045194906508e+00,9.524807561399406541e-01,3.341521469959790602e-01
2.139116997912897666e-01,5.904114470663525793e+00,5.394539826811223904e+00,4.906566483487945440e+00,4.397881202506642495e+00,3.786937192984993317e+00,3.088056391567323367e+00,2.355110751369099198e+00,1.627478828726460103e+00,9.384061061305335461e-01,3.182840419006543464e-01
2.144673145959424543e-01,5.928448258420716321e+00,5.413784601600378110e+00,4.921112386499595814e+00,4.407727952829333162e+00,3.791439575814429475e+00,3.086905054690279204e+00,2.348660623063881125e+00,1.616569634259601429e+00,9.242521602850204410e-01,3.023724594888566597e-01
2.150229294005951419e-01,5.952861246855819743e+00,5.433067949692728327e+00,4.935662073892536306e+00,4.417546814000183453e+00,3.795882744148125099e+00,3.085668622413477724e+00,2.342111280575213783e+00,1.605562801573125586e+00,9.100197237902650782e-01,2.864187233178251413e-01
2.155785442052478573e-01,5.977353832000749989e+00,5.452390006146883294e+00,4.950215492128640093e+00,4.427337601434633285e+00,3.800266446941248599e+00,3.084346893029358938e+00,2.335462721794846264e+00,1.594458678788026829e+00,8.957096127027505128e-01,2.704241683387476614e-01
2.161341590099005450e-01,6.001926410391924982e+00,5.471750905309340496e+00,4.964772586469575977e+00,4.437100129505146207e+00,3.804590433118242299e+00,3.082939666900639697e+00,2.328714949665267930e+00,1.583257622298373635e+00,8.813226538054039771e-01,2.543901406514275654e-01
2.166897738145532326e-01,6.026579379334650710e+00,5.491150781025712746e+00,4.979333301142736090e+00,4.446834211664587144e+00,3.808854451649462902e+00,3.081446746485627664e+00,2.321867972147523052e+00,1.571959996669376691e+00,8.668596844161760018e-01,2.383179971986593149e-01
2.172453886192059480e-01,6.051313137247696261e+00,5.510589766917852295e+00,4.993897579559519961e+00,4.456539660608039632e+00,3.813058251649789732e+00,3.079867936367090220e+00,2.314921802173892207e+00,1.560566174502667103e+00,8.523215521483993307e-01,2.222091054003341171e-01
2.178010034238586634e-01,6.076128084088106007e+00,5.530067996726917734e+00,5.008465364586021984e+00,4.466216288473079388e+00,3.817201582499207380e+00,3.078203043284664542e+00,2.307876457585416485e+00,1.549076536268759074e+00,8.377091146228925478e-01,2.060648427272411265e-01
2.183566182285113511e-01,6.101024621856195651e+00,5.549585604722337528e+00,5.023036598866090330e+00,4.475863907078478476e+00,3.821284193985357014e+00,3.076451876170824828e+00,2.300731961054294228e+00,1.537491470106728375e+00,8.230232391318470508e-01,1.898865962146071285e-01
2.189122330331640387e-01,6.126003155180835158e+00,5.569142726176746550e+00,5.037611225196801712e+00,4.485482328201388924e+00,3.825305836468070542e+00,3.074614246190388922e+00,2.293488339991106795e+00,1.525811371591053511e+00,8.082648022544334232e-01,1.736757619153006527e-01
2.194678478378167541e-01,6.151064091984814297e+00,5.588739497906740183e+00,5.052189186956250744e+00,4.495071363892915173e+00,3.829266261065850774e+00,3.072689966783584747e+00,2.286145626436940415e+00,1.514036643465713095e+00,7.934346894242443327e-01,1.574337442928354092e-01
2.200234626424694695e-01,6.176207844230537702e+00,5.608376058879647630e+00,5.066770428583786234e+00,4.504630826832181967e+00,3.833165219864347772e+00,3.070678853712657475e+00,2.278703856940329953e+00,1.502167695345431708e+00,7.785337944484351791e-01,1.411619555540117865e-01
2.205790774471221571e-01,6.201434828745911787e+00,5.628052550886193828e+00,5.081354896112622477e+00,4.514160530718841713e+00,3.837002466146799406e+00,3.068580725112025842e+00,2.271163072419066342e+00,1.490204943384132896e+00,7.635630189786382083e-01,1.248618149212900041e-01
2.211346922517748448e-01,6.226745468130411965e+00,5.647769119279064221e+00,5.095942537754810431e+00,4.523660290704007103e+00,3.840777754646437447e+00,3.066395401541992083e+00,2.263523318006869012e+00,1.478148809910603489e+00,7.485232719336605278e-01,1.085347478448973613e-01
2.216903070564275602e-01,6.252140191741353270e+00,5.667525913777380353e+00,5.110533304538586563e+00,4.533129923859633870e+00,3.844490841820863647e+00,3.064122706045997457e+00,2.255784642884915314e+00,1.465999723031363500e+00,7.334154688739478178e-01,9.218218515465437246e-02
2.222459218610802478e-01,6.277619436760392801e+00,5.687323089337109394e+00,5.125127150998119774e+00,4.542569249686353672e+00,3.848141486148404233e+00,3.061762464211431389e+00,2.247947100098224738e+00,1.453758116200725592e+00,7.182405313278038550e-01,7.580556215150835442e-02
2.228015366657329632e-01,6.303183649340365236e+00,5.707160807087479526e+00,5.139724035915708811e+00,4.551978090659790865e+00,3.851729448446445048e+00,3.059314504233971999e+00,2.240010746356859705e+00,1.441424427757993509e+00,7.029993860692982377e-01,5.940631763870074522e-02
2.233571514703856509e-01,6.328833285832064171e+00,5.727039235333116984e+00,5.154323923116201911e+00,4.561356272815242363e+00,3.855254492211707795e+00,3.056778656985506881e+00,2.231975641822068646e+00,1.428999100431992186e+00,6.876929643480996779e-01,4.298589289282295223e-02
2.239127662750383663e-01,6.354568813888668899e+00,5.746958550451753744e+00,5.168926782174499301e+00,4.570703626263951769e+00,3.858716383914783776e+00,3.054154756062604559e+00,2.223841849900726864e+00,1.416482580881106568e+00,6.723222011793628106e-01,2.654573071446698213e-02
2.244683810796910539e-01,6.380390623456973387e+00,5.766918862086137132e+00,5.183532527283601254e+00,4.580019938377794197e+00,3.862114863418111721e+00,3.051442627875271985e+00,2.215609447722327374e+00,1.403875349816220419e+00,6.568880829309821090e-01,1.008733682044859678e-02
2.250239958843437416e-01,6.406299085339997035e+00,5.786920262609182686e+00,5.198141057953074906e+00,4.589304985289231809e+00,3.865449664352238912e+00,3.048642099225590041e+00,2.207278520304567060e+00,1.391177903078661293e+00,6.413916166637823046e-01,-6.387760013581843255e-03
2.255796106889964847e-01,6.432294627721139690e+00,5.806962891393071757e+00,5.212752311491439805e+00,4.598558572055481797e+00,3.868720539484714394e+00,3.045753005835801552e+00,2.198849151675588143e+00,1.378390726012099776e+00,6.258337895575901699e-01,-2.287806055288006679e-02
2.261352254936491724e-01,6.458377680942698262e+00,5.827046888330300156e+00,5.227366224953615692e+00,4.607780503438696940e+00,3.871927242154337812e+00,3.042775185980362007e+00,2.190321431195373592e+00,1.365514312050133849e+00,6.102155984007511247e-01,-3.938205709321149217e-02
2.266908402983018600e-01,6.484548677516789539e+00,5.847172393834846105e+00,5.241982735139731453e+00,4.616970583907775705e+00,3.875069526281016419e+00,3.039708480505608268e+00,2.181695453578030630e+00,1.352549162722057385e+00,5.945380495493122197e-01,-5.589823358270172571e-02
2.272464551029545476e-01,6.510808052136312085e+00,5.867339548843337305e+00,5.256601778593911867e+00,4.626128617640191898e+00,3.878147146375682919e+00,3.036552732849496117e+00,2.172971318914030725e+00,1.339495787658274040e+00,5.788021588853345945e-01,-7.242506574518600693e-02
2.278020699076072630e-01,6.537156241685992519e+00,5.887548494816217115e+00,5.271223291603072347e+00,4.635254408523858061e+00,3.881159857550282588e+00,3.033307789061406634e+00,2.164149132692392286e+00,1.326354704595339218e+00,5.630089517743106509e-01,-8.896102120508297961e-02
2.283576847122599507e-01,6.563593685253476195e+00,5.907799373738915172e+00,5.285847210195710133e+00,4.644347760159002192e+00,3.884107415527824347e+00,3.029973497822018746e+00,2.155229005822813626e+00,1.313126439380636779e+00,5.471594630217007094e-01,-1.055045596137783037e-01
2.289132995169126661e-01,6.590120824140503153e+00,5.928092328123032217e+00,5.300473470140699028e+00,4.653408475860087989e+00,3.886989576652498890e+00,3.026549710463251053e+00,2.146211054657750417e+00,1.299811525976683146e+00,5.312547368285747140e-01,-1.220541327775319373e-01
2.294689143215653815e-01,6.616738101874123146e+00,5.948427501007508944e+00,5.315102006946069935e+00,4.662436358657736868e+00,3.889806097899861204e+00,3.023036280988269819e+00,2.137095401014442952e+00,1.286410506465074377e+00,5.152958267463783049e-01,-1.386081847868906036e-01
2.300245291262180691e-01,6.643445964217995936e+00,5.968805035959814376e+00,5.329732755857801152e+00,4.671431211300700603e+00,3.892556736887081925e+00,3.019433066091565809e+00,2.127882172196889243e+00,1.272923931050057300e+00,4.992837956308051051e-01,-1.551651521476227202e-01
2.305801439308707568e-01,6.670244859183743102e+00,5.989225077077128034e+00,5.344365651858607791e+00,4.680392836257838418e+00,3.895241251883260869e+00,3.015739925179100833e+00,2.118571501017767034e+00,1.259352358061737176e+00,4.832197155947831613e-01,-1.717234639131677842e-01
2.311357587355234444e-01,6.697135237042366462e+00,6.009687768987531875e+00,5.359000629666716975e+00,4.689321035720131370e+00,3.897859401819808500e+00,3.011956720388517361e+00,2.109163525820302088e+00,1.245696353958918978e+00,4.671046679605791452e-01,-1.882815418185979639e-01
2.316913735401761876e-01,6.724117550335730442e+00,6.030193256851198669e+00,5.373637623734658142e+00,4.698215611602720720e+00,3.900410946300894910e+00,3.008083316609420965e+00,2.099658390500084071e+00,1.231956493331579194e+00,4.509397432110112680e-01,-2.048378004160998356e-01
2.322469883448288752e-01,6.751192253888097738e+00,6.050741686361582161e+00,5.388276568248032028e+00,4.707076365546963181e+00,3.902895645613959630e+00,3.004119581503728931e+00,2.090056244526833584e+00,1.218133358902978802e+00,4.347260409397849523e-01,-2.213906472119608893e-01
2.328026031494815629e-01,6.778359804817754686e+00,6.071333203746624108e+00,5.402917397124301857e+00,4.715903098922525238e+00,3.905313260740292058e+00,3.000065385526084150e+00,2.080357242966107911e+00,1.204227541531393664e+00,4.184646698009263366e-01,-2.379384828050902234e-01
2.333582179541342505e-01,6.805620662548670374e+00,6.091967955769947096e+00,5.417560044011560549e+00,4.724695612829493463e+00,3.907663553365678055e+00,2.995920601944341399e+00,2.070561546500964134e+00,1.190239640211493199e+00,4.021567474573444212e-01,-2.544797010270360982e-01
2.339138327587869659e-01,6.832975288822240145e+00,6.112646089732066024e+00,5.432204442287311252e+00,4.733453708100511470e+00,3.909946285891106488e+00,2.991685106860117571e+00,2.060669321453562297e+00,1.176170262075342920e+00,3.858034005284990964e-01,-2.710126890835298785e-01
2.344694475634396813e-01,6.860424147709076159e+00,6.133367753471585360e+00,5.446850525057238990e+00,4.742177185302943521e+00,3.912161221443549497e+00,2.987358779229412065e+00,2.050680739806721942e+00,1.162020022393046581e+00,3.694057645371880971e-01,-2.875358276975379379e-01
2.350250623680923689e-01,6.887967705620872572e+00,6.154133095366411510e+00,5.461498225153977870e+00,4.750865844741061217e+00,3.914308123886802715e+00,2.982941500883295127e+00,2.040595979225422241e+00,1.147789544573017073e+00,3.529649838554428376e-01,-3.040474912538340679e-01
2.355806771727450843e-01,6.915606431322342651e+00,6.174942264334974951e+00,5.476147475135893394e+00,4.759519486458263948e+00,3.916386757832393428e+00,2.978433156548661032e+00,2.030415223078246623e+00,1.133479460161875618e+00,3.364822116495352899e-01,-3.205460479450915612e-01
2.361362919773977720e-01,6.943340795943189647e+00,6.195795409837433709e+00,5.490798207285837229e+00,4.768137910239311772e+00,3.918396888650557131e+00,2.973833633869053195e+00,2.020138660458786095e+00,1.119090408843998130e+00,3.199586098241103405e-01,-3.370298599194759270e-01
2.366919067820504596e-01,6.971171272990174472e+00,6.216692681876902604e+00,5.505450353609924186e+00,4.776720915612594709e+00,3.920338282481273584e+00,2.969142823425555022e+00,2.009766486206976843e+00,1.104623038440678773e+00,3.033953489654186986e-01,-3.534972834297686606e-01
2.372475215867031473e-01,6.999098338359224236e+00,6.237634231000667384e+00,5.520103845836292322e+00,4.785268301852420691e+00,3.922210706245376599e+00,2.964360618757747812e+00,1.999298900930392975e+00,1.090078004908938247e+00,2.867936082836715639e-01,-3.699466689839973621e-01
2.378031363913558904e-01,7.027122470347622496e+00,6.258620208301420185e+00,5.534758615413870153e+00,4.793779867981333709e+00,3.924013927655723766e+00,2.959486916384738375e+00,1.988736111025483977e+00,1.075455972339955490e+00,2.701545755545032290e-01,-3.863763614975863625e-01
2.383587511960085781e-01,7.055244149666227926e+00,6.279650765418471003e+00,5.549414593511129645e+00,4.802255412772447940e+00,3.925747715228434132e+00,2.954521615826255054e+00,1.978078328698766875e+00,1.060757612957149210e+00,2.534794470595609361e-01,-4.027847004470100911e-01
2.389143660006612657e-01,7.083463859451814670e+00,6.300726054538998255e+00,5.564071711014861421e+00,4.810694734751823631e+00,3.927411838294191604e+00,2.949464619623807238e+00,1.967325771987949334e+00,1.045983607113864400e+00,2.367694275261836845e-01,-4.191700200249863228e-01
2.394699808053139811e-01,7.111782085279421572e+00,6.321846228399274459e+00,5.578729898528921538e+00,4.819097632200854520e+00,3.929006067009616299e+00,2.944315833361917267e+00,1.956478664783017241e+00,1.031134643290718467e+00,2.200257300662166182e-01,-4.355306492971621202e-01
2.400255956099666965e-01,7.140199315174793782e+00,6.343011440285906133e+00,5.593389086372995145e+00,4.827463903158685454e+00,3.930530172368698061e+00,2.939075165689419400e+00,1.945537236847259654e+00,1.016211418092566765e+00,2.032495761139306856e-01,-4.518649123603246109e-01
2.405812104146193842e-01,7.168716039626866099e+00,6.364221844037063036e+00,5.608049204581343261e+00,4.835793345424652223e+00,3.931983926214296154e+00,2.933742528340825828e+00,1.934501723838252030e+00,1.001214636245111755e+00,1.864421953630636120e-01,-4.681711285021189495e-01
2.411368252192720718e-01,7.197332751600350242e+00,6.385477594043748262e+00,5.622710182901569098e+00,4.844085756560755129e+00,3.933367101249710451e+00,2.928317836157758425e+00,1.923372367328767041e+00,9.861450105911230279e-01,1.696048257029521000e-01,-4.844476123623033814e-01
2.416924400239247872e-01,7.226049946548336322e+00,6.406778845251017707e+00,5.637371950793362174e+00,4.852340933894148556e+00,3.934679471050311239e+00,2.922801007110452876e+00,1.912149414827655214e+00,9.710032620863183750e-01,1.527387131538071596e-01,-5.006926740954924515e-01
2.422480548285774749e-01,7.254868122424992016e+00,6.428125753159248390e+00,5.652034437427247759e+00,4.860558674519659839e+00,3.935920810075239196e+00,2.917191962319327203e+00,1.900833119800659166e+00,9.557901197948597272e-01,1.358451118010839398e-01,-5.169046195354322082e-01
2.428036696332301625e-01,7.283787779698302600e+00,6.449518473825378351e+00,5.666697571683338097e+00,4.868738775302333899e+00,3.937090893679169312e+00,2.911490626076621346e+00,1.889423741691182101e+00,9.405063208844895994e-01,1.189252837289748177e-01,-5.330817503607825358e-01
2.433592844378828779e-01,7.312809421362903350e+00,6.470957163864174966e+00,5.681361282150080960e+00,4.876881032880002742e+00,3.938189498124141874e+00,2.905696925868098912e+00,1.877921545940996584e+00,9.251526106212943912e-01,1.019804989530058714e-01,-5.492223642624242119e-01
2.439148992425355933e-01,7.341933552952945696e+00,6.492441980449489947e+00,5.696025497123005543e+00,4.884985243665885157e+00,3.939216400591460499e+00,2.899810792394823533e+00,1.866326804010907781e+00,9.097297423641044212e-01,8.501203535175372306e-02,-5.653247551122765335e-01
2.444705140471882809e-01,7.371160682555045973e+00,6.513973081315522329e+00,5.710690144603463025e+00,4.893051203851197961e+00,3.940171379193651013e+00,2.893832159594996067e+00,1.854639793401358761e+00,8.942384775585284773e-01,6.802117859767953245e-02,-5.813872131336245141e-01
2.450261288518409686e-01,7.400491320821275920e+00,6.535550624758077021e+00,5.725355152297369798e+00,4.901078709407808098e+00,3.941054212986494498e+00,2.887760964665870400e+00,1.842860797672993600e+00,8.786795857306251012e-01,5.100922208707425742e-02,-5.974080250729660868e-01
2.455817436564936840e-01,7.429925980982256206e+00,6.557174769635848222e+00,5.740020447613951582e+00,4.909067556090903395e+00,3.941864681981116281e+00,2.881597148085722981e+00,1.830990106467149214e+00,8.630538444801891806e-01,3.397746686910574354e-02,-6.133854743733837545e-01
2.461373584611463994e-01,7.459465178860243739e+00,6.578845675371659318e+00,5.754685957664465334e+00,4.917017539441678409e+00,3.942602567156147764e+00,2.875340653635904076e+00,1.819028015526323205e+00,8.473620394737076955e-01,1.692722157401493899e-02,-6.293178413493986101e-01
2.466929732657990870e-01,7.489109432882434803e+00,6.600563501953820023e+00,5.769351609260992220e+00,4.924928454790090449e+00,3.943267650469958419e+00,2.868991428422936085e+00,1.806974826714532245e+00,8.316049644368692650e-01,-1.401976596631104854e-04,-6.452034033634278520e-01
2.472485880704517747e-01,7.518859264094055916e+00,6.622328409937274785e+00,5.784017328915078693e+00,4.932800097257550753e+00,3.943859714872934408e+00,2.862549422900718898e+00,1.794830848037719973e+00,8.157834211468490970e-01,-1.722346725860046668e-02,-6.610404350035941068e-01
2.478042028751044901e-01,7.548715196171815300e+00,6.644140560444982135e+00,5.798683042836548118e+00,4.940632261759745347e+00,3.944378544319849578e+00,2.856014590892759664e+00,1.782596393664002132e+00,7.998982194240742416e-01,-3.432125628924320715e-02,-6.768272082632278419e-01
2.483598176797571777e-01,7.578677755437245089e+00,6.666000115169165241e+00,5.813348676932201364e+00,4.948424743009407045e+00,3.944823923782278641e+00,2.849386889614490492e+00,1.770271783943922150e+00,7.839501771237099570e-01,-5.143222653315349113e-02,-6.925619927217745442e-01
2.489154324844098931e-01,7.608747470870236285e+00,6.687907236372661934e+00,5.828014156804594670e+00,4.956177335519173610e+00,3.945195639261097842e+00,2.842666279695643894e+00,1.757857345430608342e+00,7.679401201267128663e-01,-6.855503256332684536e-02,-7.082430557273053928e-01
2.494710472890626085e-01,7.638924884786430169e+00,6.709862094810729261e+00,5.842679413263035748e+00,4.963889836862477978e+00,3.945493478733974602e+00,2.835852724045102136e+00,1.745353408238967674e+00,7.518688788721555882e-01,-8.568832550634572498e-02,-7.238686663073004013e-01
2.500266620937152684e-01,7.669210573807223597e+00,6.731864885379421182e+00,5.857344393307332808e+00,4.971562054292056665e+00,3.945717234265604834e+00,2.828946185865609309e+00,1.732760301039148798e+00,7.357372816038686425e-01,-1.028307605215922627e-01,-7.394371030213988671e-01
2.505822768983679838e-01,7.699605061055401656e+00,6.753915761894251801e+00,5.872009014741551347e+00,4.979193777925452480e+00,3.945866694330256941e+00,2.821946638195961032e+00,1.720078372927319910e+00,7.195461827107464403e-01,-1.199809667132302471e-01,-7.549466235925161861e-01
2.511378917030206992e-01,7.730108868219825347e+00,6.776014875622736966e+00,5.886673192839951163e+00,4.986784796317816237e+00,3.945941647976498601e+00,2.814854057843780843e+00,1.707307980083684784e+00,7.032964456504511297e-01,-1.371375650796374801e-01,-7.703954828385601861e-01
2.516935065076734146e-01,7.760722523001353679e+00,6.798162380802009075e+00,5.901336844180525176e+00,4.994334898726204841e+00,3.945941885480810818e+00,2.807668424591350576e+00,1.694449483931746103e+00,6.869889405296897289e-01,-1.542991711515761255e-01,-7.857819354418903446e-01
2.522491213123260745e-01,7.791446558844281611e+00,6.820358434434148798e+00,5.915999886504899941e+00,5.001843875036604103e+00,3.945867198349054750e+00,2.800389721264198162e+00,1.681503251242846941e+00,6.706245441939752139e-01,-1.714643949758989927e-01,-8.011042360524687211e-01
2.528047361169787899e-01,7.822281514676763692e+00,6.842603196088081319e+00,5.930662238582776524e+00,5.009311515693570804e+00,3.945717379318533613e+00,2.793017933798282559e+00,1.668469654237571431e+00,6.542041403129814636e-01,-1.886318411042307019e-01,-8.163606393955851193e-01
2.533603509216315053e-01,7.853227934660167442e+00,6.864896827708029114e+00,5.945323820080869126e+00,5.016737611632489546e+00,3.945492222360639456e+00,2.785553051305774019e+00,1.655349070684029034e+00,6.377286194615198189e-01,-2.058001085865969748e-01,-8.315494003841321646e-01
2.539159657262842207e-01,7.884286367947425767e+00,6.887239493428558568e+00,5.959984551436390277e+00,5.024121954214440855e+00,3.945191522684095009e+00,2.777995066139429703e+00,1.642141883992993101e+00,6.211988791961012835e-01,-2.229677909700367167e-01,-8.466687742354616075e-01
2.544715805309368806e-01,7.915457368450327991e+00,6.909631359396172456e+00,5.974644353735044433e+00,5.031464335163689405e+00,3.944815076738779958e+00,2.770343973955564643e+00,1.628848483309915940e+00,6.046158241271140099e-01,-2.401334763021686358e-01,-8.617170165927955372e-01
2.550271953355895960e-01,7.946741494615801926e+00,6.932072593597498056e+00,5.989303148593553949e+00,5.038764546507782605e+00,3.944362682220150518e+00,2.762599773775613610e+00,1.615469263603805716e+00,5.879803659865942000e-01,-2.572957471397337992e-01,-8.766923836512140467e-01
2.555828101402423114e-01,7.978139309211119468e+00,6.954563365694012234e+00,6.003960858046696991e+00,5.046022380520264861e+00,3.943834138074250095e+00,2.754762468046298984e+00,1.602004625752984301e+00,5.712934236916176189e-01,-2.744531805620854525e-01,-8.915931322881913701e-01
2.561384249448950268e-01,8.009651379118105652e+00,6.977103846863361269e+00,6.018617404438874274e+00,5.053237629666002206e+00,3.943229244503303921e+00,2.746832062698383314e+00,1.588454976627700965e+00,5.545559234032783058e-01,-2.916043481896624101e-01,-9.064175201987134667e-01
2.566940397495476867e-01,8.041278275136283682e+00,6.999694209647243426e+00,6.033272710320202847e+00,5.060410086549129716e+00,3.942547802971910542e+00,2.738808567204022548e+00,1.574820729169622124e+00,5.377687985812819038e-01,-3.087478162074164256e-01,-9.211638060349515156e-01
2.572496545542004021e-01,8.073020571795014533e+00,7.022334627805861373e+00,6.047926698347128038e+00,5.067539543863610163e+00,3.941789616213819070e+00,2.730691994632710617e+00,1.561102302468183156e+00,5.209329900341314046e-01,-3.258821453932153611e-01,-9.358302495505100849e-01
2.578052693588531175e-01,8.104878847174553869e+00,7.045025276178932927e+00,6.062579291187550901e+00,5.074625794346400376e+00,3.940954488239297060e+00,2.722482361705827802e+00,1.547300121833820707e+00,5.040494459649351722e-01,-3.430058911511950082e-01,-9.504151117492257717e-01
2.583608841635057773e-01,8.136853682736113313e+00,7.067766330553289400e+00,6.077230411430492474e+00,5.081668630733240377e+00,3.940042224343089483e+00,2.714179688849775118e+00,1.533414618868062629e+00,4.871191220128028854e-01,-3.601176035500903150e-01,-9.649166550385441798e-01
2.589164989681584927e-01,8.168945663160878112e+00,7.090557967537034934e+00,6.091879981500276209e+00,5.088667845717057325e+00,3.939052631112964775e+00,2.705784000247706711e+00,1.519446231530485303e+00,4.701429812898459959e-01,-3.772158273665334738e-01,-9.793331433874625791e-01
2.594721137728112081e-01,8.201155376197970526e+00,7.113400364440267687e+00,6.106527923575220562e+00,5.095623231908975370e+00,3.937985516438854638e+00,2.697295323889862040e+00,1.505395404202554799e+00,4.531219944137965805e-01,-3.942991021332997170e-01,-9.936628424890248112e-01
2.600277285774639235e-01,8.233483412521389155e+00,7.136293699162386872e+00,6.121174159510876400e+00,5.102534581801950075e+00,3.936840689522580039e+00,2.688713691622488078e+00,1.491262587748318325e+00,4.360571395362138336e-01,-4.113659621925382925e-01,-1.007904019927395645e+00
2.605833433821165834e-01,8.265930365595915319e+00,7.159238150085950103e+00,6.135818610767766579e+00,5.109401687737008757e+00,3.935617960888170508e+00,2.680039139195359965e+00,1.477048239571977950e+00,4.189494023663039024e-01,-4.284149367539559772e-01,-1.022054945349493149e+00
2.611389581867692988e-01,8.298496831551988251e+00,7.182233895977125471e+00,6.150461198343665892e+00,5.116224341872114501e+00,3.934317142392769195e+00,2.671271706307893457e+00,1.462752823672319957e+00,4.017997761903350229e-01,-4.454445499579763323e-01,-1.036113890641192636e+00
2.616945729914220142e-01,8.331183409069511825e+00,7.205281115892682386e+00,6.165101842710387636e+00,5.123002336153634317e+00,3.932938047238131674e+00,2.662411436653859820e+00,1.448376810694030681e+00,3.846092618866722712e-01,-4.624533209438487780e-01,-1.050079130108085179e+00
2.622501877960747296e-01,8.363990699270665630e+00,7.228379989093575375e+00,6.179740463755102553e+00,5.129735462290429204e+00,3.931480489982713156e+00,2.653458377964686310e+00,1.433920677975863978e+00,3.673788679363990117e-01,-4.794397639227384045e-01,-1.063948940660811138e+00
2.628058026007273895e-01,8.396919305621660001e+00,7.251530694965087953e+00,6.194376980726181259e+00,5.136423511730556335e+00,3.929944286554344135e+00,2.644412582051360872e+00,1.419384909595686750e+00,3.501096104295518541e-01,-4.964023882557724865e-01,-1.077721602004956480e+00
2.633614174053801049e-01,8.429969833843458105e+00,7.274733412943553468e+00,6.209011312183556619e+00,5.143066275640586937e+00,3.928329254263499326e+00,2.635274104844926413e+00,1.404769996412387423e+00,3.328025130669549081e-01,-5.133396985370578536e-01,-1.091395396835515674e+00
2.639170322100328203e-01,8.463142891831445525e+00,7.297988322449626253e+00,6.223643375953600732e+00,5.149663544887534528e+00,3.926635211817151916e+00,2.626043006435575755e+00,1.390076436104663360e+00,3.154586071576669926e-01,-5.302501946816526868e-01,-1.104968611035912485e+00
2.644726470146854802e-01,8.496439089584102433e+00,7.321295602828147508e+00,6.238273089088545831e+00,5.156215110023403270e+00,3.924861979333222450e+00,2.616719351110333491e+00,1.375304733206663244e+00,2.980789316120191490e-01,-5.471323720185179429e-01,-1.118439533881597558e+00
2.650282618193381956e-01,8.529859039140603727e+00,7.344655433294566826e+00,6.252900367830406481e+00,5.162720761272348469e+00,3.923009378355613030e+00,2.607303207389341626e+00,1.360455399140504396e+00,2.806645329302630554e-01,-5.639847213884274790e-01,-1.131806458248205249e+00
2.655838766239909110e-01,8.563403354527386213e+00,7.368067992887928241e+00,6.267525127579433253e+00,5.169180288520448308e+00,3.921077231869837032e+00,2.597794648060739231e+00,1.345528952245667709e+00,2.632164651868316718e-01,-5.808057292468342681e-01,-1.145067680824272127e+00
2.661394914286436264e-01,8.597072651713707714e+00,7.391533460430441238e+00,6.282147282867092564e+00,5.175593481308096599e+00,3.919065364319231026e+00,2.588193750214131228e+00,1.330525917805242431e+00,2.457357900101856396e-01,-5.975938777717212380e-01,-1.158221502328529606e+00
2.666951062332962863e-01,8.630867548576130588e+00,7.415052014493602961e+00,6.296766747333560232e+00,5.181960128825004119e+00,3.916973601621764445e+00,2.578500595272662732e+00,1.315446828069059659e+00,2.282235765582829590e-01,-6.143476449763963787e-01,-1.171266227731753151e+00
2.672507210379490017e-01,8.664788664872006052e+00,7.438623833370908933e+00,6.311383433709751856e+00,5.188280019907815621e+00,3.914801771187433665e+00,2.568715269023676306e+00,1.300292222273675025e+00,2.106809014896331433e-01,-6.310655048272737488e-01,-1.184200166483186933e+00
2.678063358426017171e-01,8.698836622221906012e+00,7.462249095057126524e+00,6.325997253803863352e+00,5.194552943040349646e+00,3.912549701936248070e+00,2.558837861647971668e+00,1.285062646659232755e+00,1.931088489299683797e-01,-6.477459273666063000e-01,-1.197021632741525732e+00
2.683619506472544325e-01,8.733012044100984639e+00,7.485927977234110742e+00,6.340608118492427892e+00,5.200778686356433589e+00,3.910217224316806295e+00,2.548868467747671840e+00,1.269758654483207128e+00,1.755085104345283087e-01,-6.643873788401746250e-01,-1.209728945610456075e+00
2.689175654519070924e-01,8.767315555839379826e+00,7.509660657263245831e+00,6.355215937715922081e+00,5.206957037645374875e+00,3.907804170325463122e+00,2.538807186372658453e+00,1.254380806030984452e+00,1.578809849459177350e-01,-6.809883218299711549e-01,-1.222320429378785711e+00
2.694731802565598078e-01,8.801747784631523075e+00,7.533447312184411437e+00,6.369820620478875206e+00,5.213087784360035393e+00,3.905310373526079459e+00,2.528654121045620151e+00,1.238929668623333757e+00,1.402273787475911693e-01,-6.975472153918266249e-01,-1.234794413765116783e+00
2.700287950612125232e-01,8.836309359554407550e+00,7.557288118721523063e+00,6.384422074854496643e+00,5.219170713627520719e+00,3.902735669070374946e+00,2.518409379785701674e+00,1.223405816620752429e+00,1.225488054129453275e-01,-7.140625151979995699e-01,-1.247149234167090226e+00
2.705844098658651831e-01,8.871000911594832061e+00,7.581183253294646818e+00,6.399020207993831200e+00,5.225205612262480592e+00,3.900079893718860991e+00,2.508073075130738072e+00,1.207809831424670799e+00,1.048463857500110397e-01,-7.305326736847347346e-01,-1.259383231915190304e+00
2.711400246705178985e-01,8.905823073685684932e+00,7.605132892038731995e+00,6.413614926139470818e+00,5.231192266783041056e+00,3.897342885862359108e+00,2.497645324158067837e+00,1.192142301475496602e+00,8.712124774170859620e-02,-7.469561402048222609e-01,-1.271494754531148796e+00
2.716956394751706139e-01,8.940776480751017274e+00,7.629137210828797144e+00,6.428206134643713376e+00,5.237130463429322980e+00,3.894524485544126335e+00,2.487126248503989334e+00,1.176403822247603204e+00,6.937452648179764925e-02,-7.633313611850420788e-01,-1.283482155990847584e+00
2.722512542798233293e-01,8.975861769760264508e+00,7.653196385311817451e+00,6.442793737991326708e+00,5.243019988184605573e+00,3.891624534482553077e+00,2.476515974381758856e+00,1.160594996241100185e+00,5.160736410633115501e-02,-7.796567802886638088e-01,-1.295343796991859531e+00
2.728068690844759892e-01,9.011079579791289262e+00,7.677310590945070956e+00,6.457377639826768601e+00,5.248860626799072726e+00,3.888642876094462242e+00,2.465814632598227085e+00,1.144716432970545705e+00,3.382090972079654367e-02,-7.959308385828336441e-01,-1.307078045225493979e+00
2.733624838891287046e-01,9.046430552102522782e+00,7.701480003041157651e+00,6.471957742985988027e+00,5.254652164816207893e+00,3.885579355518986588e+00,2.455022358569029617e+00,1.128768748950457868e+00,1.601631932278324566e-02,-8.121519747109992027e-01,-1.318683275653460107e+00
2.739180986937814199e-01,9.081915330213931270e+00,7.725704796819491627e+00,6.486533949532699239e+00,5.260394387601775357e+00,3.882433819642052253e+00,2.444139292332415447e+00,1.112752567677763427e+00,-1.805244279673767771e-03,-8.283186250702362363e-01,-1.330157870789053565e+00
2.744737134984341353e-01,9.117534559997032773e+00,7.749985147464414581e+00,6.501106160799201561e+00,5.266087080375425167e+00,3.879206117121437813e+00,2.433165578561645503e+00,1.096668519611071924e+00,-1.964261155418556282e-02,-8.444292239935708988e-01,-1.341500220982925651e+00
2.750293283030867952e-01,9.153288889773875781e+00,7.774321230189889853e+00,6.515674277431733330e+00,5.271730028244925315e+00,3.875896098412428437e+00,2.422101366575981185e+00,1.080517242146820545e+00,-3.749460633450651947e-02,-8.604822039372796993e-01,-1.352708724713430621e+00
2.755849431077395106e-01,9.189178970424938697e+00,7.798713220310720118e+00,6.530238199440319136e+00,5.277323016242984721e+00,3.872503615794061105e+00,2.410946810350291347e+00,1.064299379592310801e+00,-5.536004591538845609e-02,-8.764759956731174029e-01,-1.363781788881507584e+00
2.761405579123922260e-01,9.225205455506024776e+00,7.823161293320376686e+00,6.544797826253163642e+00,5.282865829366708788e+00,3.869028523395959152e+00,2.399702068523237308e+00,1.048015583135592621e+00,-7.323774115186798550e-02,-8.924090284855463739e-01,-1.374717829110160050e+00
2.766961727170449414e-01,9.261369001374122334e+00,7.847665624975377341e+00,6.559353056775565349e+00,5.288358252619667077e+00,3.865470677225753882e+00,2.388367304404053204e+00,1.031666510812221604e+00,-9.112649656293325684e-02,-9.082797303739125194e-01,-1.385515270048478964e+00
2.772517875216976013e-01,9.297670267322200033e+00,7.872226391386234923e+00,6.573903789453334312e+00,5.293800071056564249e+00,3.861829935197100827e+00,2.376942685977937231e+00,1.015252827468898111e+00,-1.090251104395818516e-01,-9.240865282595840391e-01,-1.396172545680237409e+00
2.778074023263503167e-01,9.334109915722986983e+00,7.896843769114971323e+00,6.588449922340752885e+00,5.299191069830538225e+00,3.858106157158284422e+00,2.365428385910021358e+00,9.987752047239615294e-01,-1.269323749572821569e-01,-9.398278481980635313e-01,-1.406688099637053657e+00
2.783630171310030321e-01,9.370688612181718113e+00,7.921517935279217326e+00,6.602991353173052858e+00,5.304531034243065157e+00,3.854299204921406208e+00,2.353824581547943939e+00,9.822343209247542672e-01,-1.448470762928337763e-01,-9.555021155960642387e-01,-1.417060385516114795e+00
2.789186319356557475e-01,9.407407025697921199e+00,7.946249067662924048e+00,6.617527979443444508e+00,5.309819749796495181e+00,3.850408942292165904e+00,2.342131454922991018e+00,9.656308611018229460e-01,-1.627679947456570630e-01,-9.711077554335825202e-01,-1.427287867202491123e+00
2.794742467403084074e-01,9.444265828835888499e+00,7.971037344833458604e+00,6.632059698484564336e+00,5.315057002249162998e+00,3.846435235100252203e+00,2.330349192749921805e+00,9.489655169201099971e-01,-1.806939048633475764e-01,-9.866431924908226625e-01,-1.437369019195943620e+00
2.800298615449611228e-01,9.481265697904515122e+00,7.995882946265545854e+00,6.646586407554602616e+00,5.320242577673161222e+00,3.842377951230282029e+00,2.318477986425254933e+00,9.322389866268283587e-01,-1.986235755718234186e-01,-1.002106851580254698e+00,-1.447302326942395467e+00
2.805854763496138382e-01,9.518407313145804238e+00,8.020786052471571281e+00,6.661108003927829202e+00,5.325376262514704528e+00,3.838236960653370389e+00,2.306518032024260645e+00,9.154519749963544450e-01,-2.165557703097176212e-01,-1.017497157783512574e+00,-1.457086287169906846e+00
2.811410911542664981e-01,9.555691358932415724e+00,8.045746845138507908e+00,6.675624384989685467e+00,5.330457843657096184e+00,3.834012135459263781e+00,2.294469530296500803e+00,8.986051932719312241e-01,-2.344892471672118672e-01,-1.032812536693283212e+00,-1.466719408229204769e+00
2.816967059589192135e-01,9.593118523974187184e+00,8.070765507271433492e+00,6.690135448336395285e+00,5.335487108486328012e+00,3.829703349889082009e+00,2.282332686659979792e+00,8.816993591042550094e-01,-2.524227590292698054e-01,-1.048051414660181813e+00,-1.476200210438820992e+00
2.822523207635718734e-01,9.630689501533705510e+00,8.095842223343650446e+00,6.704641091879132375e+00,5.340463844959305817e+00,3.825310480368630639e+00,2.270107711193859679e+00,8.647351964868836838e-01,-2.703550537233043727e-01,-1.063212219044617157e+00,-1.485527226434794290e+00
2.828079355682246443e-01,9.668404989650642989e+00,8.120977179453264583e+00,6.719141213952636527e+00,5.345387841674647866e+00,3.820833405542320982e+00,2.257794818629823119e+00,8.477134356886021349e-01,-2.882848741711483420e-01,-1.078293378473532460e+00,-1.494699001524877335e+00
2.833635503728773597e-01,9.706265691375310922e+00,8.146170563486482052e+00,6.733635713428446579e+00,5.350258887946146125e+00,3.816272006307660725e+00,2.245394228341963672e+00,8.306348131825483927e-01,-3.062109585455399241e-01,-1.093293323102229930e+00,-1.503714094047396976e+00
2.839191651775300196e-01,9.744272315010812591e+00,8.171422565287256745e+00,6.748124489832519224e+00,5.355076773878789886e+00,3.811626165850370729e+00,2.232906164335382027e+00,8.135000715723631481e-01,-3.241320404308383196e-01,-1.108210484881009705e+00,-1.512571075734576720e+00
2.844747799821827350e-01,9.782425575548689523e+00,8.196733377598867776e+00,6.762607443879431912e+00,5.359841290542927794e+00,3.806895769467359969e+00,2.220330854766496387e+00,7.963099588960613762e-01,-3.420468496432870764e-01,-1.123043298412014668e+00,-1.521268532514783667e+00
2.850303947868354504e-01,9.820726295685489049e+00,8.222103260991870499e+00,6.777084512050567611e+00,5.364552237412596902e+00,3.802080685618259626e+00,2.207668491282713141e+00,7.790651750462012082e-01,-3.599541685784788392e-01,-1.137790250531033998e+00,-1.529805099577684624e+00
2.855860095914881103e-01,9.859175274391340338e+00,8.247532458040359060e+00,6.791555619375471586e+00,5.369209409858187954e+00,3.797180787346182917e+00,2.194919278567559306e+00,7.617664384565171476e-01,-3.778527606802886130e-01,-1.152449814551114837e+00,-1.538179408565029105e+00
2.861416243961408257e-01,9.897773251326933419e+00,8.273021171032395316e+00,6.806020668230604365e+00,5.373812597800415425e+00,3.792195960462854565e+00,2.182083450293518023e+00,7.444145064443126181e-01,-3.957413499264603174e-01,-1.167020434173091425e+00,-1.546390080550395396e+00
2.866972392007935411e-01,9.936520969917259194e+00,8.298569602910436771e+00,6.820479560601154567e+00,5.378361591221441529e+00,3.787126092727996163e+00,2.169161244800173804e+00,7.270101427036260722e-01,-4.136186555384961938e-01,-1.181500555114809892e+00,-1.554435750781303138e+00
2.872528540054462010e-01,9.975419177371867008e+00,8.324177957272690165e+00,6.834932198079663124e+00,5.382856180169413918e+00,3.781971073862723021e+00,2.156152905106033746e+00,7.095541172875055036e-01,-4.314833920638297404e-01,-1.195888625275188133e+00,-1.562315068893341596e+00
2.878084688100989164e-01,1.001446862470522348e+01,8.349846438374466828e+00,6.849378481864644819e+00,5.387296154763046019e+00,3.776730795562984522e+00,2.143058678920247484e+00,6.920472065898202185e-01,-4.493342694588930430e-01,-1.210183094899344169e+00,-1.570026699124919656e+00
2.883640836147515762e-01,1.005367006675715658e+01,8.375575251129500742e+00,6.863818312759194740e+00,5.391681305196241780e+00,3.771405151513058218e+00,2.129878818654231232e+00,6.744901933266247429e-01,-4.671699931730602939e-01,-1.224382416744784319e+00,-1.577569320532629549e+00
2.889196984194043472e-01,1.009302426221346138e+01,8.401364601111318109e+00,6.878251591169635581e+00,5.396011421742770153e+00,3.765994037399080341e+00,2.116613581433163915e+00,6.568838665170320112e-01,-4.849892642335142945e-01,-1.238485046248683830e+00,-1.584941627207245407e+00
2.894753132240570626e-01,1.013253197362654490e+01,8.427214694554551855e+00,6.892678217104128535e+00,5.400286294760974215e+00,3.760497350922629600e+00,2.103263229107402488e+00,6.392290214636574541e-01,-5.027907793309707163e-01,-1.252489441696210903e+00,-1.592142328490327996e+00
2.900309280287097224e-01,1.017219396743625381e+01,8.453125738356302321e+00,6.907098090171322369e+00,5.404505714698535357e+00,3.754914991814350511e+00,2.089828028263766235e+00,6.215264597325641516e-01,-5.205732309063331176e-01,-1.266394064389951390e+00,-1.599170149191466050e+00
2.905865428333624378e-01,1.021201101399078937e+01,8.479097940077476636e+00,6.921511109578992738e+00,5.408669472097277442e+00,3.749246861847622903e+00,2.076308250236725161e+00,6.037769891327616767e-01,-5.383353072382239812e-01,-1.280197378820388865e+00,-1.606023829806132897e+00
2.911421576380151532e-01,1.025198388756768786e+01,8.505131507944119207e+00,6.935917174132678831e+00,5.412777357598011818e+00,3.743492864852283830e+00,2.062704171119488450e+00,5.859814236952476385e-01,-5.560756925314027654e-01,-1.293897852837452289e+00,-1.612702126734161023e+00
2.916977724426678131e-01,1.029211336639498242e+01,8.531226650848747539e+00,6.950316182234338669e+00,5.416829161945432070e+00,3.737652906728386792e+00,2.049016071774974357e+00,5.681405836515728280e-01,-5.737930670060920058e-01,-1.307493957823144815e+00,-1.619203812498844597e+00
2.922533872473205285e-01,1.033240023267243757e+01,8.557383578351705822e+00,6.964708031881002626e+00,5.420824675993055841e+00,3.731726895460008020e+00,2.035244237846674853e+00,5.502552954119406259e-01,-5.914861069881981459e-01,-1.320984168865245723e+00,-1.625527675966664587e+00
2.928090020519732439e-01,1.037284527259288325e+01,8.583602500682484759e+00,6.979092620663427837e+00,5.424763690708198638e+00,3.725714741129103391e+00,2.021388959769424343e+00,5.323263915428593229e-01,-6.091534850004107771e-01,-1.334366964932068411e+00,-1.631672522567627626e+00
2.933646168566259038e-01,1.041344927636368922e+01,8.609883628741059169e+00,6.993469845764761494e+00,5.428645997177006244e+00,3.719616355929406648e+00,2.007450532780049812e+00,5.143547107443156019e-01,-6.267938698542114828e-01,-1.347640829048306399e+00,-1.637637174516235916e+00
2.939202316612786747e-01,1.045421303822834957e+01,8.636227174099241566e+00,7.007839603959212127e+00,5.432471386609526220e+00,3.713431654180370245e+00,1.993429256927913729e+00,4.963410978264804485e-01,-6.444059267427781901e-01,-1.360804248471947142e+00,-1.643420471033074870e+00
2.944758464659313346e-01,1.049513735648812585e+01,8.662633349001980676e+00,7.022201791610709343e+00,5.436239650344819374e+00,3.707160552341162596e+00,1.979325437085368788e+00,4.782864036859796331e-01,-6.619883173347583805e-01,-1.373855714872241007e+00,-1.649021268567019138e+00
2.950314612705840500e-01,1.053622303352389089e+01,8.689102366368738117e+00,7.036556304671596429e+00,5.439950579856125401e+00,3.700802969024695521e+00,1.965139382958073222e+00,4.601914852816542667e-01,-6.795396998689804402e-01,-1.386793724508773362e+00,-1.654438441018069694e+00
2.955870760752367654e-01,1.057747087581799583e+01,8.715634439794783361e+00,7.050903038681294532e+00,5.443603966756063173e+00,3.694358825011710756e+00,1.950871409095234821e+00,4.420572056099044689e-01,-6.970587292500134424e-01,-1.399616778411573836e+00,-1.659670879960803092e+00
2.961426908798894253e-01,1.061888169397629333e+01,8.742229783552538436e+00,7.065241888764995259e+00,5.447199602801880758e+00,3.687828043264906874e+00,1.936521834899724182e+00,4.238844336795397627e-01,-7.145440571446495248e-01,-1.412323382562319818e+00,-1.664717494868447112e+00
2.966983056845421407e-01,1.066045630275028522e+01,8.768888612592926179e+00,7.079572749632350614e+00,5.450737279900752519e+00,3.681210548943106620e+00,1.922090984638084477e+00,4.056740444861683947e-01,-7.319943320792783314e-01,-1.424912048076606430e+00,-1.669577213337580357e+00
2.972539204891948561e-01,1.070219552105932870e+01,8.795611142546665207e+00,7.093895515576161159e+00,5.454216790115113511e+00,3.674506269415480197e+00,1.907579187450448632e+00,3.874269189861395679e-01,-7.494081995381389749e-01,-1.437381291387279214e+00,-1.674248981313448237e+00
2.978095352938475160e-01,1.074410017201299539e+01,8.822397589725625267e+00,7.108210080471075720e+00,5.457637925668044510e+00,3.667715134275806310e+00,1.892986777360333939e+00,3.691439440700059471e-01,-7.667843020624824923e-01,-1.449729634428847280e+00,-1.678731763315904457e+00
2.983651500985002314e-01,1.078617108293354931e+01,8.849248171124150630e+00,7.122516337772300865e+00,5.461000478948697889e+00,3.660837075356778492e+00,1.878314093284331854e+00,3.508260125355196490e-01,-7.841212793506284751e-01,-1.461955604822970489e+00,-1.683024542665975565e+00
2.989207649031529468e-01,1.082840908537847646e+01,8.876163104420376371e+00,7.136814180514293504e+00,5.464304242517769694e+00,3.653872026744365620e+00,1.863561479041704771e+00,3.324740230601851976e-01,-8.014177683588992185e-01,-1.474057736065002899e+00,-1.687126321713042110e+00
2.994763797078056067e-01,1.087081501516319371e+01,8.903142607977562406e+00,7.151103501309482802e+00,5.467549009113018776e+00,3.646819924792206624e+00,1.848729283363860443e+00,3.140888801733278668e-01,-8.186724034034669195e-01,-1.486034567711624010e+00,-1.691036122062647307e+00
3.000319945124583776e-01,1.091338971238385191e+01,8.930186900845432874e+00,7.165384192346990311e+00,5.470734571654825018e+00,3.639680708136054932e+00,1.833817859903718706e+00,2.956714942276967850e-01,-8.358838162630928270e-01,-1.497884645569538709e+00,-1.694752984804924978e+00
3.005876093171110930e-01,1.095613402144018167e+01,8.957296202761460435e+00,7.179656145391328792e+00,5.473860723251792848e+00,3.632454317708277980e+00,1.818827567244996946e+00,2.772227813706372723e-01,-8.530506362827363631e-01,-1.509606521885229480e+00,-1.698275970743647001e+00
3.011432241217637529e-01,1.099904879105856459e+01,8.984470734152235849e+00,7.193919251781151658e+00,5.476927257206406274e+00,3.625140696752383374e+00,1.803758768911351007e+00,2.587436635147490893e-01,-8.701714904780987192e-01,-1.521198755535812186e+00,-1.701604160625898032e+00
3.016988389264164683e-01,1.104213487431513308e+01,9.011710716134764709e+00,7.208173402427969556e+00,5.479933967020721219e+00,3.617739790837606773e+00,1.788611833375435944e+00,2.402350683081183602e-01,-8.872450036410290952e-01,-1.532659912220939002e+00,-1.704736655372368848e+00
3.022544537310691282e-01,1.108539312865899440e+01,9.039016370517794385e+00,7.222418487814880272e+00,5.482880646402101377e+00,3.610251547873538858e+00,1.773387134067856419e+00,2.216979291040779287e-01,-9.042697984458333282e-01,-1.543988564655778273e+00,-1.707672576308269630e+00
3.028100685357218436e-01,1.112882441593559335e+01,9.066387919803139184e+00,7.236654397995319954e+00,5.485767089269007357e+00,3.602675918124797150e+00,1.758085049385998522e+00,2.031331849304891524e-01,-9.212444955564861315e-01,-1.555183292765071057e+00,-1.710411065394870089e+00
3.033656833403745590e-01,1.117242960241015659e+01,9.093825587186994852e+00,7.250881022591789460e+00,5.488593089756820476e+00,3.595012854225746679e+00,1.742705962702769007e+00,1.845417804585809396e-01,-9.381677137347220752e-01,-1.566242683878253050e+00,-1.712951285461654871e+00
3.039212981450272189e-01,1.121620955879125248e+01,9.121329596561256636e+00,7.265098250794611801e+00,5.491358442223716274e+00,3.587262311195263287e+00,1.727250262375221723e+00,1.659246659713111693e-01,-9.550380699490326197e-01,-1.577165332925650532e+00,-1.715292420439108900e+00
3.044769129496799343e-01,1.126016516025448766e+01,9.148900172514851548e+00,7.279305971360682470e+00,5.494062941256582455e+00,3.579424246451541336e+00,1.711718341753070360e+00,1.472827973312640371e-01,-9.718541794845548809e-01,-1.587949842635748787e+00,-1.717433675592115794e+00
3.050325277543326496e-01,1.130429728646628007e+01,9.176537540335038656e+00,7.293504072612221556e+00,5.496706381676981223e+00,3.571498619826953824e+00,1.696110599187108603e+00,1.286171359480914322e-01,-9.886146560538515704e-01,-1.598594823733531900e+00,-1.719374277753987990e+00
3.055881425589853095e-01,1.134860682160775625e+01,9.204241926008739583e+00,7.307692442435534730e+00,5.499288558547153372e+00,3.563485393582948468e+00,1.680427438037512378e+00,1.099286487454856909e-01,-1.005318111908586554e+00,-1.609098895139888574e+00,-1.721113475561107276e+00
3.061437573636380804e-01,1.139309465439876767e+01,9.232013556223840567e+00,7.321870968279777792e+00,5.501809267176070328e+00,3.555384532424997523e+00,1.664669266682042625e+00,9.121830812769071706e-02,-1.021963157952092471e+00,-1.619460684172095322e+00,-1.722650539688196591e+00
3.066993721682907958e-01,1.143776167812200839e+01,9.259852658370521183e+00,7.336039537155730095e+00,5.504268303125527062e+00,3.547196003517588458e+00,1.648836498524131944e+00,7.248709194554270319e-02,-1.038548403852840085e+00,-1.629678826745371012e+00,-1.723984763084209559e+00
3.072549869729434557e-01,1.148260879064724094e+01,9.287759460542563517e+00,7.350198035634560867e+00,5.506665462216287388e+00,3.538919776499260816e+00,1.632929552000876416e+00,5.373598346205687992e-02,-1.055072458158793136e+00,-1.639751967575499014e+00,-1.725115461208843293e+00
3.078106017775961711e-01,1.152763689445564665e+01,9.315734191538663111e+00,7.364346349846612405e+00,5.509000540534260359e+00,3.530555823497690149e+00,1.616948850590912201e+00,3.496597131754464183e-02,-1.071533928412658820e+00,-1.649678760382520704e+00,-1.726041972269668712e+00
3.083662165822488310e-01,1.157284689666427546e+01,9.343777080863745255e+00,7.378484365480180607e+00,5.511273334436737059e+00,3.522104119144815915e+00,1.600894822822185537e+00,1.617804949426349115e-02,-1.087931421268042653e+00,-1.659457868095509436e+00,-1.726763657459892798e+00
3.089218313869015464e-01,1.161823970905057912e+01,9.371888358730259938e+00,7.392611967780294613e+00,5.513483640558655807e+00,3.513564640592020893e+00,1.584767902279630158e+00,-2.626782719376885566e-03,-1.104263542606470860e+00,-1.669087963058395019e+00,-1.727279901196728362e+00
3.094774461915542618e-01,1.166381624807715944e+01,9.400068256059535443e+00,7.406729041547531089e+00,5.515631255818929546e+00,3.504937367525337244e+00,1.568568527612700603e+00,-2.144752076512024264e-02,-1.120528897655357126e+00,-1.678567727236893958e+00,-1.727590111360400416e+00
3.100330609962069217e-01,1.170957743491649516e+01,9.428317004483057318e+00,7.420835471136787653e+00,5.517715977426798091e+00,3.496222282180723617e+00,1.552297142542845343e+00,-4.028315485157518694e-02,-1.136726091106806225e+00,-1.687895852426475329e+00,-1.727693719533762939e+00
3.105886758008596371e-01,1.175552419547578964e+01,9.456634836343740247e+00,7.434931140456074061e+00,5.519737602888240779e+00,3.487419369359382237e+00,1.535954195870866457e+00,-5.913266999139998870e-02,-1.152853727237324932e+00,-1.697071040461403779e+00,-1.727590181242541600e+00
3.111442906055124080e-01,1.180165746042209562e+01,9.485021984697318942e+00,7.449015932965351361e+00,5.521695930012428200e+00,3.478528616443095522e+00,1.519540141484117424e+00,-7.799504603901452615e-02,-1.168910410028481728e+00,-1.706092003424890535e+00,-1.727278976196203741e+00
3.116999054101650679e-01,1.184797816520735125e+01,9.513478683313595141e+00,7.463089731675313310e+00,5.523590756918214772e+00,3.469550013409642197e+00,1.503055438363666951e+00,-9.686925772869414697e-02,-1.184894743288384511e+00,-1.714957463860268483e+00,-1.726759608529438994e+00
3.122555202148177833e-01,1.189448725009364338e+01,9.542005166677778760e+00,7.477152419146215756e+00,5.525421882040683741e+00,3.460483552848237832e+00,1.486500550591305370e+00,-1.157542747131813377e-01,-1.200805330774106894e+00,-1.723666154983268584e+00,-1.726031607044273608e+00
3.128111350194704987e-01,1.194118566017852245e+01,9.570601669991765093e+00,7.491203877486681151e+00,5.527189104137725018e+00,3.451329229975031332e+00,1.469875947356476864e+00,-1.346490616027260501e-01,-1.216640776314969141e+00,-1.732216820895345011e+00,-1.725094525452789629e+00
3.133667498241231586e-01,1.198807434542043282e+01,9.599268429175443984e+00,7.505243988352522599e+00,5.528892222296674319e+00,3.442087042648650286e+00,1.453182102963094247e+00,-1.535525780046071986e-01,-1.232399683936742374e+00,-1.740608216798099628e+00,-1.723947942620498219e+00
3.139223646287758740e-01,1.203515426066433669e+01,9.628005680868024996e+00,7.519272632945584789e+00,5.530531035940978057e+00,3.432756991385768064e+00,1.436419496836222942e+00,-1.724637785631354392e-01,-1.248080657986742725e+00,-1.748839109208754072e+00,-1.722591462810291629e+00
3.144779794334285339e-01,1.208242636566730788e+01,9.656813662429312828e+00,7.533289692012554717e+00,5.532105344836915073e+00,3.423339079376751748e+00,1.419588613528706134e+00,-1.913816130000723925e-01,-1.263682303259796136e+00,-1.756908276176696759e+00,-1.721024715927049753e+00
3.150335942380812493e-01,1.212989162512436536e+01,9.685692611941021823e+00,7.547295045843807060e+00,5.533614949100361002e+00,3.413833312501324713e+00,1.402689942727638917e+00,-2.103050261555627909e-01,-1.279203225125127963e+00,-1.764814507501113905e+00,-1.719247357762855088e+00
3.155892090427339647e-01,1.217755100869444007e+01,9.714642768208140211e+00,7.561288574272280627e+00,5.535059649203603271e+00,3.404239699344278947e+00,1.385723979260724992e+00,-2.292329580295451308e-01,-1.294642029654172966e+00,-1.772556604949711900e+00,-1.717259070242845409e+00
3.161448238473866246e-01,1.222540549102614804e+01,9.743664370760079407e+00,7.575270156672235800e+00,5.536439245982169410e+00,3.394558251211272637e+00,1.368691223102635135e+00,-2.481643438234881760e-01,-1.309997323749137355e+00,-1.780133382478408244e+00,-1.715059561671643751e+00
3.167004386520393400e-01,1.227345605178409649e+01,9.772757659852091550e+00,7.589239671958175393e+00,5.537753540641749517e+00,3.384788982144620206e+00,1.351592179381114533e+00,-2.670981139827830475e-01,-1.325267715272647973e+00,-1.787543666452239499e+00,-1.712648566980476517e+00
3.172560534566921109e-01,1.232170367567513125e+01,9.801922876466592882e+00,7.603196998583701571e+00,5.539002334765127600e+00,3.374931908939136083e+00,1.334427358383034612e+00,-2.860331942395142324e-01,-1.340451813178204610e+00,-1.794786295867260684e+00,-1.710025847974863344e+00
3.178116682613447708e-01,1.237014935247447411e+01,9.831160262314329046e+00,7.617142014540308814e+00,5.540185430319159998e+00,3.364987051158075282e+00,1.317197275560422653e+00,-3.049685056556101781e-01,-1.355548227641453884e+00,-1.801860122573480272e+00,-1.707191193582937139e+00
3.183672830659974862e-01,1.241879407705245342e+01,9.860470059835845902e+00,7.631074597356336753e+00,5.541302629661821300e+00,3.354954431149032690e+00,1.299902451536214976e+00,-3.239029646666518047e-01,-1.370555570192535377e+00,-1.808764011498977364e+00,-1.704144420104404700e+00
3.189228978706502016e-01,1.246763884940072664e+01,9.889852512202590873e+00,7.644994624095735603e+00,5.542353735549257365e+00,3.344834074059993334e+00,1.282543412110114023e+00,-3.428354831259003976e-01,-1.385472453849099450e+00,-1.815496840874950113e+00,-1.700885371460103990e+00
3.194785126753028615e-01,1.251668467465932011e+01,9.919307863318431728e+00,7.658901971357055416e+00,5.543338551142936055e+00,3.334626007855312047e+00,1.265120688264098847e+00,-3.617649683490729018e-01,-1.400297493250479919e+00,-1.822057502462008927e+00,-1.697413919442229080e+00
3.200341274799555769e-01,1.256593257595991986e+01,9.948836364920239816e+00,7.672796518045841729e+00,5.544256879473388189e+00,3.324330260314920960e+00,1.247634812022767159e+00,-3.806903272107615699e-01,-1.415029308452821377e+00,-1.828444905756846373e+00,-1.693729968942824238e+00
3.205897422846082923e-01,1.261538359944522369e+01,9.978438279309857606e+00,7.686678146435296455e+00,5.545108523220841690e+00,3.313946857779371591e+00,1.230086314506023459e+00,-3.996104684171781218e-01,-1.429666527062965375e+00,-1.834657978957930702e+00,-1.689833455420619579e+00
3.211453570892609521e-01,1.266503875230302611e+01,1.000811384501259127e+01,7.700546728750364167e+00,5.545893287350673440e+00,3.303475839741114140e+00,1.212475745935086335e+00,-4.185242830055772023e-01,-1.444207766589634900e+00,-1.840695649494662467e+00,-1.685724319992382148e+00
3.217009718939136675e-01,1.271489904655951442e+01,1.003786330105646840e+01,7.714402136658221387e+00,5.546610977281158483e+00,3.292917248652000861e+00,1.194803661818195195e+00,-4.374306575537042496e-01,-1.458651646411415648e+00,-1.846556858448260341e+00,-1.681402531124722488e+00
3.222565866985663274e-01,1.276496550197259339e+01,1.006768688856111993e+01,7.728244241886928378e+00,5.547261398769014029e+00,3.282271129266720600e+00,1.177070622035171876e+00,-4.563284751224451208e-01,-1.472996788729688200e+00,-1.852240561699706634e+00,-1.676868086095733457e+00
3.228122015032190428e-01,1.281523914586234270e+01,1.009758485062879529e+01,7.742072916180598341e+00,5.547844357924350156e+00,3.271537528703940989e+00,1.159277190900636523e+00,-4.752166152538422894e-01,-1.487241818668931348e+00,-1.857745730101587389e+00,-1.672121011105283550e+00
3.233678163078718137e-01,1.286572101294746950e+01,1.012755743223867633e+01,7.755888031255922854e+00,5.548359661225474859e+00,3.260716496506032680e+00,1.141423937224948615e+00,-4.940939539715855089e-01,-1.501385364378795328e+00,-1.863071349649985331e+00,-1.667161361383004303e+00
3.239234311125244736e-01,1.291641214518791614e+01,1.015760488014453777e+01,7.769689458760058898e+00,5.548807115533534784e+00,3.249808084697352051e+00,1.123511434372842732e+00,-5.129593637840127451e-01,-1.515426057137979843e+00,-1.868216421656438975e+00,-1.661989221293963315e+00
3.244790459171771890e-01,1.296731359163358199e+01,1.018772744277576514e+01,7.783477070229898764e+00,5.549186528107004968e+00,3.238812347841078854e+00,1.105540260319746615e+00,-5.318117136896305386e-01,-1.529362531459918628e+00,-1.873179962919967245e+00,-1.656604704442020459e+00
3.250346607218299044e-01,1.301842640827906017e+01,1.021792537014166768e+01,7.797250737052680236e+00,5.549497706616023152e+00,3.227729343094638548e+00,1.087510997705833926e+00,-5.506498691851005045e-01,-1.543193425200232172e+00,-1.877961005899146718e+00,-1.651007953770882386e+00
3.255902755264825643e-01,1.306975165792454519e+01,1.024819891373913805e+01,7.811010330427976989e+00,5.549740459156565109e+00,3.216559130263675126e+00,1.069424233887755538e+00,-5.694726922757513687e-01,-1.556917379665994972e+00,-1.882558598884257473e+00,-1.645199141662836650e+00
3.261458903311352797e-01,1.312129041004281227e+01,1.027854832646366923e+01,7.824755721331052349e+00,5.549914594264469869e+00,3.205301771854589532e+00,1.051280560988073320e+00,-5.882790414885921138e-01,-1.570533039726794033e+00,-1.886971806169491117e+00,-1.639178470035175694e+00
3.267015051357879951e-01,1.317304374065226469e+01,1.030897386252366132e+01,7.838486780477568416e+00,5.550019920929304185e+00,3.193957333125653886e+00,1.033080575942411095e+00,-6.070677718878075835e-01,-1.584039053927571272e+00,-1.891199708225215215e+00,-1.632946170434313116e+00
3.272571199404406550e-01,1.322501273219611484e+01,1.033947577735809986e+01,7.852203378289671853e+00,5.550056248608075116e+00,3.182525882136679751e+00,1.014824880544291652e+00,-6.258377350927724070e-01,-1.597434074603270915e+00,-1.895241401870304765e+00,-1.626502504127583348e+00
3.278127347450933704e-01,1.327719847342765469e+01,1.037005432755755230e+01,7.865905384863437710e+00,5.550023387238784522e+00,3.171007489797250667e+00,9.965140814876755071e-01,-6.445877792985652555e-01,-1.610716757995281911e+00,-1.899096000444534527e+00,-1.619847762192728968e+00
3.283683495497460303e-01,1.332960205930157827e+01,1.040070977078848635e+01,7.879592669937674820e+00,5.549921147253831677e+00,3.159402229913534477e+00,9.781487904072179163e-01,-6.633167492989680003e-01,-1.623885764369662033e+00,-1.902762633981028628e+00,-1.612982265605082732e+00
3.289239643543988012e-01,1.338222459087148408e+01,1.043144236572095807e+01,7.893265102864108762e+00,5.549749339593253339e+00,3.147710179233636829e+00,9.597296239162012021e-01,-6.820234865119905177e-01,-1.636939758137175627e+00,-1.906240449378780566e+00,-1.605906365322427032e+00
3.294795791590515166e-01,1.343506717519335503e+01,1.046225237195957192e+01,7.906922552578904195e+00,5.549507775717819058e+00,3.135931417491547801e+00,9.412572036422017785e-01,-7.007068290078637407e-01,-1.649877407975100185e+00,-1.909528610575224938e+00,-1.598620442367554739e+00
3.300351939637041765e-01,1.348813092523525370e+01,1.049314004997784266e+01,7.920564887575586077e+00,5.549196267621961276e+00,3.124066027449628802e+00,9.227321562604247074e-01,-7.193656115395699047e-01,-1.662697386950854783e+00,-1.912626298718879347e+00,-1.591124907908505692e+00
3.305908087683568919e-01,1.354141695979305382e+01,1.052410566105585943e+01,7.934191975879299363e+00,5.548814627846552661e+00,3.112114094939673947e+00,9.041551135247565263e-01,-7.379986655758534742e-01,-1.675398372647408429e+00,-1.915532712342044919e+00,-1.583420203336495913e+00
3.311464235730096073e-01,1.359492640341223790e+01,1.055514946722125558e+01,7.947803685022439169e+00,5.548362669491531562e+00,3.100075708902543248e+00,8.855267122965290172e-01,-7.566048193367256314e-01,-1.687979047290475876e+00,-1.918247067533566552e+00,-1.575506800341539337e+00
3.317020383776622672e-01,1.364866038631585177e+01,1.058627173119356613e+01,7.961399882021649610e+00,5.547840206228367599e+00,3.087950961426351615e+00,8.668475945709668284e-01,-7.751828978314880825e-01,-1.700438097877523091e+00,-1.920768598111658010e+00,-1.567385200985753180e+00
3.322576531823149826e-01,1.370262004433853242e+01,1.061747271633188738e+01,7.974980433356191334e+00,5.547247052312374471e+00,3.075739947783222128e+00,8.481184075013390444e-01,-7.937317228992528673e-01,-1.712774216308561082e+00,-1.923096555796788731e+00,-1.559055937774346479e+00
3.328132679869676980e-01,1.375680651886659334e+01,1.064875268658585838e+01,7.988545204947656408e+00,5.546583022594863799e+00,3.063442766464614220e+00,8.293398034208296909e-01,-8.122501132519488465e-01,-1.724986099518726057e+00,-1.925230210384629936e+00,-1.550519573724311151e+00
3.333688827916203579e-01,1.381122095678426831e+01,1.068011190645000852e+01,8.002094062141068775e+00,5.545847932535149738e+00,3.051059519215207683e+00,8.105124398620892068e-01,-8.307368845198470630e-01,-1.737072449612665714e+00,-1.927168849919065119e+00,-1.541776702430785573e+00
3.339244975962730733e-01,1.386586451042600920e+01,1.071155064092142162e+01,8.015626869687334732e+00,5.545041598212391065e+00,3.038590311065350935e+00,7.916369795744925275e-01,-8.491908492995832169e-01,-1.749031974000716971e+00,-1.928911780865260939e+00,-1.532827948131114226e+00
3.344801124009257332e-01,1.392073833753487477e+01,1.074306915546071828e+01,8.029143491727065651e+00,5.544163836337280493e+00,3.026035250362085538e+00,7.727140905391123304e-01,-8.676108172046674838e-01,-1.760863385536868941e+00,-1.930458328282800728e+00,-1.523673965766596972e+00
3.350357272055785041e-01,1.397584360122706748e+01,1.077466771595641326e+01,8.042643791775764939e+00,5.543214464263581220e+00,3.013394448798717207e+00,7.537444459813685826e-01,-8.859955949185204238e-01,-1.772565402658536460e+00,-1.931807835998879064e+00,-1.514315441041917731e+00
3.355913420102312195e-01,1.403118146996246018e+01,1.080634658869254139e+01,8.056127632710365916e+00,5.542193299999506273e+00,3.000668021442977729e+00,7.347287243814154545e-01,-9.043439862499739190e-01,-1.784136749528106414e+00,-1.932959666781558949e+00,-1.504753090482276789e+00
3.361469568148838793e-01,1.408675311752134718e+01,1.083810604031969582e+01,8.069594876757157920e+00,5.541100162218937086e+00,2.987856086763723606e+00,7.156676094821884382e-01,-9.226547921913140771e-01,-1.795576156176302396e+00,-1.933913202513089402e+00,-1.494987661488191844e+00
3.367025716195365947e-01,1.414255972298721353e+01,1.086994633782934194e+01,8.083045385481062439e+00,5.539934870272495537e+00,2.974958766656214948e+00,6.965617902951798390e-01,-9.409268109787992662e-01,-1.806882358647327935e+00,-1.934667844363287426e+00,-1.485019932387999342e+00
3.372581864241893101e-01,1.419860247073558668e+01,1.090186774853147611e+01,8.096479019776271713e+00,5.538697244198456104e+00,2.961976186465963057e+00,6.774119611039145505e-01,-9.591588381556782616e-01,-1.818054099145805402e+00,-1.935223012962979494e+00,-1.474850712488045446e+00
3.378138012288419700e-01,1.425488255042902708e+01,1.093387054003562397e+01,8.109895639858260452e+00,5.537387104733498155e+00,2.948908475011134733e+00,6.582188214651206737e-01,-9.773496666377192721e-01,-1.829090126185511922e+00,-1.935578148577504320e+00,-1.464480842120558401e+00
3.383694160334946854e-01,1.431140115701822069e+01,1.096595498023519610e+01,8.123295105257156479e+00,5.536004273323312574e+00,2.935755764603518170e+00,6.389830762075934256e-01,-9.954980867812444068e-01,-1.839989194739916289e+00,-1.935732711280280016e+00,-1.453911192689207876e+00
3.389250308381474008e-01,1.436815949074909682e+01,1.099812133729512098e+01,8.136677274812479155e+00,5.534548572133044075e+00,2.922518191068069981e+00,6.197054354287852007e-01,-1.013602886453644825e+00,-1.850750066394494686e+00,-1.935686181126432981e+00,-1.443142666712363020e+00
3.394806456428000607e-01,1.442515875717611173e+01,1.103036987964285132e+01,8.150042006669234951e+00,5.533019824057583413e+00,2.909195893761012286e+00,6.003866144890782630e-01,-1.031662851106411205e+00,-1.861371509500851396e+00,-1.935438058326484079e+00,-1.432176197864030387e+00
3.400362604474527761e-01,1.448240016718162693e+01,1.106270087596272411e+01,8.163389158275395019e+00,5.531417852731697948e+00,2.895789015586490933e+00,5.810273340037483969e-01,-1.049676763850678096e+00,-1.871852299332639857e+00,-1.934987863420102094e+00,-1.421012751012472153e+00
3.405918752521055470e-01,1.453988493700132167e+01,1.109511459519358922e+01,8.176718586380719245e+00,5.529742482540017434e+00,2.882297703011820200e+00,5.616283198326643689e-01,-1.067643405535235512e+00,-1.882191218243260078e+00,-1.934335137449916475e+00,-1.409653322256532837e+00
3.411474900567582069e-01,1.459761428825572516e+01,1.112761130652980945e+01,8.190030147036940988e+00,5.527993538626853720e+00,2.868722106081280643e+00,5.421903030676700208e-01,-1.085561554827060071e+00,-1.892387055825359932e+00,-1.933479442135392690e+00,-1.398098938959643656e+00
3.417031048614109223e-01,1.465558944798791075e+01,1.116019127942562328e+01,8.203323695599348042e+00,5.526170846905866796e+00,2.855062378428466552e+00,5.227140200176498830e-01,-1.103429988294362785e+00,-1.902438609072140796e+00,-1.932420360046767982e+00,-1.386350659781502737e+00
3.422587196660635822e-01,1.471381164870720326e+01,1.119285478360279029e+01,8.216599086729697632e+00,5.524274234069581624e+00,2.841318677287221650e+00,5.032002121913242698e-01,-1.121247480492113091e+00,-1.912344682540441099e+00,-1.931157494779050188e+00,-1.374409574707463388e+00
3.428143344707162976e-01,1.477228212843900046e+01,1.122560208906159041e+01,8.229856174400500990e+00,5.522303527598744211e+00,2.827491163501131055e+00,4.836496262777365551e-01,-1.139012804050071326e+00,-1.922104088515622422e+00,-1.929690471126078055e+00,-1.362276805075598674e+00
3.433699492753690130e-01,1.483100213078070517e+01,1.125843346609515194e+01,8.243094811900681051e+00,5.520258555771522246e+00,2.813580001531577945e+00,4.640630141244433959e-01,-1.156724729763320969e+00,-1.931715647178243955e+00,-1.928018935254642185e+00,-1.349953503601460492e+00
3.439255640800216729e-01,1.488997290496373438e+01,1.129134918530711751e+01,8.256314851842587288e+00,5.518139147672551204e+00,2.799585359464366263e+00,4.444411327134011325e-01,-1.174382026685309555e+00,-1.941178186772542613e+00,-1.926142554878674362e+00,-1.337440854400524515e+00
3.444811788846743883e-01,1.494919570592167979e+01,1.132434951763266895e+01,8.269516146170390769e+00,5.515945133201825001e+00,2.785507409014898794e+00,4.247847441345484754e-01,-1.191983462223388468e+00,-1.950490543776699059e+00,-1.924061019433483732e+00,-1.324740073008312091e+00
3.450367936893271037e-01,1.500867179436446897e+01,1.135743473436282258e+01,8.282698546169820375e+00,5.513676343083433018e+00,2.771346325531939492e+00,4.050946155571131246e-01,-1.209527802236843197e+00,-1.959651563074895630e+00,-1.921774040250073368e+00,-1.311852406398221982e+00
3.455924084939797636e-01,1.506840243685868153e+01,1.139060510717210661e+01,8.295861902479273908e+00,5.511332608874138117e+00,2.757102287999927182e+00,3.853715191986017974e-01,-1.227013811137430466e+00,-1.968660098131175484e+00,-1.919281350729506341e+00,-1.298779132997037511e+00
3.461480232986324790e-01,1.512838890591397423e+01,1.142386090814958166e+01,8.309006065102302330e+00,5.508913762971801020e+00,2.742775479039853526e+00,3.656162322914909835e-01,-1.244440251992425583e+00,-1.977515011165091874e+00,-1.916582706517333534e+00,-1.285521562698113796e+00
3.467036381032852499e-01,1.518863248007555811e+01,1.145720240983314397e+01,8.322130883421449354e+00,5.506419638623647472e+00,2.728366084908711908e+00,3.458295370476270891e-01,-1.261805886630159357e+00,-1.986215173329154648e+00,-1.913677885678092938e+00,-1.272081036872271254e+00
3.472592529079379098e-01,1.524913444402275253e+01,1.149062988524718776e+01,8.335236206213444632e+00,5.503850069934387079e+00,2.713874295497520350e+00,3.260122206203402984e-01,-1.279109475748045455e+00,-1.994759464888063105e+00,-1.910566688869862695e+00,-1.258458928376374741e+00
3.478148677125906252e-01,1.530989608867382756e+01,1.152414360794367987e+01,8.348321881665810906e+00,5.501204891874159841e+00,2.699300304327859390e+00,3.061650750641946583e-01,-1.296349779023166615e+00,-2.003146775399757828e+00,-1.907248939518869868e+00,-1.244656641559558574e+00
3.483704825172432851e-01,1.537091871129654486e+01,1.155774385204636268e+01,8.361387757394748377e+00,5.498483940286351235e+00,2.684644308547071923e+00,2.862888972925684561e-01,-1.313525555225249830e+00,-2.011376003898217135e+00,-1.903724483994181149e+00,-1.230675612267229324e+00
3.489260973218960005e-01,1.543220361562520537e+01,1.159143089229852031e+01,8.374433680464466789e+00,5.495687051895231434e+00,2.669906508921929600e+00,2.663844890327995429e-01,-1.330635562332261879e+00,-2.019446059078104483e+00,-1.899993191782437529e+00,-1.216517307842666096e+00
3.494817121265487159e-01,1.549375211198359992e+01,1.162520500411395297e+01,8.387459497407853348e+00,5.492814064313446210e+00,2.655087109830908787e+00,2.464526567791012202e-01,-1.347678557648442244e+00,-2.027355859481178690e+00,-1.896054955662653363e+00,-1.202183227126348619e+00
3.500373269312013758e-01,1.555556551741407034e+01,1.165906646363131571e+01,8.400465054248487107e+00,5.489864816049354168e+00,2.640186319255028558e+00,2.264942117431729685e-01,-1.364653297924849795e+00,-2.035104333684504496e+00,-1.891909691881082267e+00,-1.187674900452973414e+00
3.505929417358540912e-01,1.561764515581259616e+01,1.169301554777174346e+01,8.413450196524031810e+00,5.486839146514208565e+00,2.625204348767272045e+00,2.065099698025250063e-01,-1.381558539482390602e+00,-2.042690420490449466e+00,-1.887557340326150079e+00,-1.172993889646171350e+00
3.511485565405068066e-01,1.567999235807013392e+01,1.172705253429989192e+01,8.426414769310998309e+00,5.483736896029180130e+00,2.610141413520531639e+00,1.865007514464740446e-01,-1.398393038337378602e+00,-2.050113069118485232e+00,-1.882997864703426227e+00,-1.158141788010873530e+00
3.517041713451594664e-01,1.574260846221999088e+01,1.176117770188828260e+01,8.439358617250887207e+00,5.480557905832225352e+00,2.594997732234137544e+00,1.664673817198367711e-01,-1.415155550329607603e+00,-2.057371239398803731e+00,-1.878231252710695687e+00,-1.143120220323398772e+00
3.522597861498122374e-01,1.580549481359120989e+01,1.179539133018493224e+01,8.452281584577640672e+00,5.477302018084799329e+00,2.579773527178967463e+00,1.464106901643715819e-01,-1.431844831252862882e+00,-2.064463901967669823e+00,-1.873257516213044038e+00,-1.127930842819214075e+00
3.528154009544649528e-01,1.586865276496811639e+01,1.182969369988436448e+01,8.465183515146517124e+00,5.473969075878417634e+00,2.564469024161107669e+00,1.263315107578883989e-01,-1.448459636987982746e+00,-2.071390038464620886e+00,-1.868076691418047330e+00,-1.112575343178396015e+00
3.533710157591176126e-01,1.593208367675596904e+01,1.186408509280193613e+01,8.478064252464298178e+00,5.470558923241059190e+00,2.549084452504080112e+00,1.062306818510612150e-01,-1.464998723638418099e+00,-2.078148641731449864e+00,-1.862688839051013678e+00,-1.097055440508779789e+00
3.539266305637703280e-01,1.599578891715277429e+01,1.189856579195155817e+01,8.490923639720893590e+00,5.467071405143403950e+00,2.533620045029609802e+00,8.610904610192293696e-02,-1.481460847668292891e+00,-2.084738716012967341e+00,-1.857094044530253951e+00,-1.081372885326751909e+00
3.544822453684229879e-01,1.605976986232689541e+01,1.193313608162656791e+01,8.503761519822230497e+00,5.463506367504939121e+00,2.518076038037035058e+00,6.596745040815177319e-02,-1.497844766042905285e+00,-2.091159277159547081e+00,-1.851292418142461260e+00,-1.065529459535824230e+00
3.550378601730757033e-01,1.612402789660133706e+01,1.196779624748427118e+01,8.516577735424657902e+00,5.459863657199882425e+00,2.502452671281147456e+00,4.580674583687671664e-02,-1.514149236371888474e+00,-2.097409352831552276e+00,-1.845284095218132636e+00,-1.049526976402776146e+00
3.555934749777284187e-01,1.618856441264335544e+01,1.200254657663337277e+01,8.529372128970514666e+00,5.456143122062967699e+00,2.486750187948767898e+00,2.562778755243688700e-02,-1.530373017054629692e+00,-2.103487982705389392e+00,-1.839069236307026678e+00,-1.033367280531603205e+00
3.561490897823810786e-01,1.625338081166078297e+01,1.203738735772509649e+01,8.542144542725228717e+00,5.452344610895078603e+00,2.470968834633757272e+00,5.431434741630658536e-03,-1.546514867428410822e+00,-2.109394218681536870e+00,-1.832648027353749542e+00,-1.017052247835095180e+00
3.567047045870337940e-01,1.631847850360441043e+01,1.207231888104761808e+01,8.554894818815753865e+00,5.448467973468697600e+00,2.455108861310583812e+00,-1.478144946330850473e-02,-1.562573547918993944e+00,-2.115127125094271587e+00,-1.826020679873310737e+00,-1.000583785504034928e+00
3.572603193916865094e-01,1.638385890737590600e+01,1.210734143862351075e+01,8.567622799270251832e+00,5.444513060533240356e+00,2.439170521306602168e+00,-3.500999806386118074e-02,-1.578547820193577200e+00,-2.120685778923166787e+00,-1.819187431126827681e+00,-9.839638319742560757e-01
3.578159341963391693e-01,1.644952345104255542e+01,1.214245532431094610e+01,8.580328326059305510e+00,5.440479723820199176e+00,2.423154071272714205e+00,-5.525334027690620431e-02,-1.594436447316452732e+00,-2.126069270006474277e+00,-1.812148544297237818e+00,-9.671943568912129141e-01
3.583715490009919402e-01,1.651547357205731714e+01,1.217766083390777432e+01,8.593011241138322376e+00,5.436367816048171875e+00,2.407059771152789907e+00,-7.551060161844702634e-02,-1.610238193906940563e+00,-2.131276701256189732e+00,-1.804904308665115087e+00,-9.502773610724146724e-01
3.589271638056446556e-01,1.658171071748627057e+01,1.221295826525966710e+01,8.605671386491575703e+00,5.432177190927658827e+00,2.390887884151335907e+00,-9.578090399005101396e-02,-1.625951826300182201e+00,-2.136307188875072427e+00,-1.797455039784464192e+00,-9.332148764672514307e-01
3.594827786102973155e-01,1.664823641619362249e+01,1.224834795613580241e+01,8.618308617185112652e+00,5.427907697826004352e+00,2.374638658274292435e+00,-1.160633886487513339e-01,-1.641576129717749799e+00,-2.141159864235301580e+00,-1.789801058957843027e+00,-9.160089205119783529e-01
3.600383934149500309e-01,1.671505222489635045e+01,1.228383025548435015e+01,8.630922791170817732e+00,5.423559185416426232e+00,2.358312339817655534e+00,-1.363571993515035052e-01,-1.657109895022430779e+00,-2.145833869039808661e+00,-1.781942698383326862e+00,-8.986615101927274418e-01
3.605940082196026908e-01,1.678215959430796644e+01,1.231940545316013669e+01,8.643513745048624131e+00,5.419131511597382378e+00,2.341909207736055265e+00,-1.566614395777699009e-01,-1.672551887049815500e+00,-2.150328353205122500e+00,-1.773880342840629121e+00,-8.811747531321819649e-01
3.611496230242554062e-01,1.684955998795872745e+01,1.235507384249109464e+01,8.656081315763561435e+00,5.414624534876415929e+00,2.325429543449611280e+00,-1.769752100913390414e-01,-1.687900873059288820e+00,-2.154642480093406753e+00,-1.765614402426293417e+00,-8.635507853316035654e-01
3.617052378289081216e-01,1.691725488267992716e+01,1.239083572051506721e+01,8.668625340691399117e+00,5.410038114352560434e+00,2.308873630739805893e+00,-1.972976091199908077e-01,-1.703155622955091708e+00,-2.158775426665467734e+00,-1.757145312423093353e+00,-8.457917704968069827e-01
3.622608526335607815e-01,1.698524576799632868e+01,1.242669138764221870e+01,8.681145657525515702e+00,5.405372109778642020e+00,2.292241755923871249e+00,-2.176277321889912297e-01,-1.718314909247824707e+00,-2.162726383597511681e+00,-1.748473533452440831e+00,-8.278998999981093121e-01
3.628164674382134969e-01,1.705353414555077052e+01,1.246264114733411787e+01,8.693642104169384766e+00,5.400626381621091099e+00,2.275534208020950189e+00,-2.379646719647231234e-01,-1.733377507023572850e+00,-2.166494555399400390e+00,-1.739599551620563345e+00,-8.098773928177310788e-01
3.633720822428662123e-01,1.712212152856083947e+01,1.249868530579948178e+01,8.706114518634691990e+00,5.395800791117261852e+00,2.258751278910042792e+00,-2.583075181084337757e-01,-1.748342193920632281e+00,-2.170079160534400309e+00,-1.730523878658460024e+00,-7.917264954846612302e-01
3.639276970475189277e-01,1.719100944130780917e+01,1.253482417170663688e+01,8.718562738945060175e+00,5.390895200330254156e+00,2.241893263479710185e+00,-2.786553571401391149e-01,-1.763207750113872763e+00,-2.173479431540432216e+00,-1.721247052055616900e+00,-7.734494819969546242e-01
3.644833118521716431e-01,1.726019941865762775e+01,1.257105805591264946e+01,8.730986603045421290e+00,5.385909472201237946e+00,2.224960459769558252e+00,-2.990072723126521170e-01,-1.777972958306710316e+00,-2.176694615152818368e+00,-1.711769635187496696e+00,-7.550486537314887725e-01
3.650389266568243585e-01,1.732969300561411430e+01,1.260738727120914326e+01,8.743385948716985823e+00,5.380843470599280920e+00,2.207953169103491931e+00,-3.193623434957508778e-01,-1.792636603730702438e+00,-2.179723972428526668e+00,-1.702092217436797394e+00,-7.365263393411669579e-01
3.655945414614770184e-01,1.739949175690427907e+01,1.264381213208479871e+01,8.755760613497850287e+00,5.375697060368687552e+00,2.190871696214743647e+00,-3.397196470704785254e-01,-1.807197474152757000e+00,-2.182566778871912305e+00,-1.692215414308480215e+00,-7.178848946395748332e-01
3.661501562661297338e-01,1.746959723659582409e+01,1.268033295450455533e+01,8.768110434609228676e+00,5.370470107373832569e+00,2.173716349362666556e+00,-3.600782558335890449e-01,-1.821654359889970598e+00,-2.185222324561955975e+00,-1.682139867538563482e+00,-6.991267024730760671e-01
3.667057710707824492e-01,1.754001101774673188e+01,1.271695005570546222e+01,8.780435248887293653e+00,5.365162478541510183e+00,2.156487440441314796e+00,-3.804372389121092879e-01,-1.836006053832068163e+00,-2.187689914281003123e+00,-1.671866245196695244e+00,-6.802541725803767925e-01
3.672613858754351090e-01,1.761073468208706316e+01,1.275366375400924746e+01,8.792734892720657669e+00,5.359774041900777775e+00,2.139185285079781895e+00,-4.007956616880554157e-01,-1.850251351471478234e+00,-2.189968867644995765e+00,-1.661395241782484433e+00,-6.612697414395219964e-01
3.678170006800878244e-01,1.768176981973291007e+01,1.279047436865157650e+01,8.805009201993463819e+00,5.354304666620304687e+00,2.121810202734313311e+00,-4.211525857332822920e-01,-1.864389050941021697e+00,-2.192058519235207115e+00,-1.650727578315606126e+00,-6.421758721023440586e-01
3.683726154847404843e-01,1.775311802893240909e+01,1.282738221962794789e+01,8.817258012034102421e+00,5.348754223043237666e+00,2.104362516772205094e+00,-4.415070687544510042e-01,-1.878417953059210221e+00,-2.193958218731468790e+00,-1.639864002419680888e+00,-6.229750540163770944e-01
3.689282302893931997e-01,1.782478091584403757e+01,1.286438762755634002e+01,8.829481157569562200e+00,5.343122582719549207e+00,2.086842554547452711e+00,-4.618581645481603659e-01,-1.892336861383181468e+00,-2.195667331046900816e+00,-1.628805288399912898e+00,-6.036698028341945799e-01
3.694838450940459706e-01,1.789676009434695203e+01,1.290149091355648991e+01,8.841678472685387646e+00,5.337409618435914105e+00,2.069250647468190429e+00,-4.822049229661900527e-01,-1.906144582269235332e+00,-2.197185236464132441e+00,-1.617552237314506813e+00,-5.842626602102197753e-01
3.700394598986986305e-01,1.796905718588348222e+01,1.293869239914586267e+01,8.853849790791258556e+00,5.331615204243073336e+00,2.051587131055905733e+00,-5.025463898908785199e-01,-1.919839924940992093e+00,-2.198511330773028849e+00,-1.606105677039857627e+00,-5.647561935849858550e-01
3.705950747033513459e-01,1.804167381933390857e+01,1.297599240615237015e+01,8.865994944592223703e+00,5.325739215480704836e+00,2.033852344996389672e+00,-5.228816072206756704e-01,-1.933421701565191775e+00,-2.199645025409908250e+00,-1.594466462329485079e+00,-5.451529959568083283e-01
3.711506895080040613e-01,1.811461163092317506e+01,1.301339125664367202e+01,8.878113766065510504e+00,5.319781528799808257e+00,2.016046633182516867e+00,-5.432096128657699641e-01,-1.946888727335073233e+00,-2.200585747598259978e+00,-1.582635474866775693e+00,-5.254556856409673404e-01
3.717063043126567212e-01,1.818787226415992464e+01,1.305088927287323308e+01,8.890206086442994149e+00,5.313742022182582403e+00,1.998170343748753908e+00,-5.635294407538964379e-01,-1.960239820561402668e+00,-2.201332940490960510e+00,-1.570613623311463591e+00,-5.056669060162934937e-01
3.722619191173094366e-01,1.826145736980762990e+01,1.308848677724306775e+01,8.902271736199274699e+00,5.307620574959813098e+00,1.980223829097446764e+00,-5.838401208462751235e-01,-1.973473802771116725e+00,-2.201886063313985176e+00,-1.558401843339889625e+00,-4.857893252592120348e-01
3.728175339219621520e-01,1.833536860588783313e+01,1.312618409228311300e+01,8.914310545045379897e+00,5.301417067825764384e+00,1.962207445916902548e+00,-6.041406791636605433e-01,-1.986589498813566168e+00,-2.202244591511617777e+00,-1.546001097679038816e+00,-4.658256360652560102e-01
3.733731487266148119e-01,1.840960763771558817e+01,1.316398154064734172e+01,8.926322341928086601e+00,5.295131382850577495e+00,1.944121555191222317e+00,-6.244301378225485255e-01,-1.999585736974397676e+00,-2.202408016893160347e+00,-1.533412376134336563e+00,-4.457785553580116411e-01
3.739287635312675273e-01,1.848417613796704728e+01,1.320187944512654532e+01,8.938306955034876822e+00,5.288763403490164272e+00,1.925966522201908226e+00,-6.447075150815207989e-01,-2.012461349097049990e+00,-2.202375847781136819e+00,-1.520636695611215838e+00,-4.256508239855104625e-01
3.744843783359201872e-01,1.855907578677916092e+01,1.323987812867778580e+01,8.950264211804499936e+00,5.282313014593616352e+00,1.907742716521253268e+00,-6.649718253977071614e-01,-2.025215170711860413e+00,-2.202147609160996389e+00,-1.507675100130458690e+00,-4.054452064040878767e-01
3.750399931405729026e-01,1.863430827188158290e+01,1.327797791447056319e+01,8.962193938943174842e+00,5.275780102408110572e+00,1.889450511997490922e+00,-6.852220794934038572e-01,-2.037846041172805212e+00,-2.201722842832314786e+00,-1.494528660837300738e+00,-3.851644903496708183e-01
3.755956079452256735e-01,1.870987528876064587e+01,1.331617912594961695e+01,8.974095962446400065e+00,5.269164554581325710e+00,1.871090286731734498e+00,-7.054572844328025338e-01,-2.050352803801835933e+00,-2.201101107561490799e+00,-1.481198476004314646e+00,-3.648114864965421589e-01
3.761512227498783334e-01,1.878577854085557064e+01,1.335448208691447292e+01,8.985970107626396697e+00,5.262466260161358989e+00,1.852662423046669726e+00,-7.256764437088820685e-01,-2.062734306040859611e+00,-2.200281979235944263e+00,-1.467685671028054140e+00,-3.443890281035271173e-01
3.767068375545310488e-01,1.886201973978680968e+01,1.339288712161565265e+01,8.997816199145182381e+00,5.255685109594141480e+00,1.834167307447021722e+00,-7.458785573404261848e-01,-2.074989399611326668e+00,-2.199265051019807071e+00,-1.453991398419462788e+00,-3.238999706476353158e-01
3.772624523591837642e-01,1.893860060561643976e+01,1.343139455486752354e+01,9.009634061053231946e+00,5.248820994718374600e+00,1.815605330571820497e+00,-7.660626219791550895e-01,-2.087116940681425614e+00,-2.198049933511115217e+00,-1.440116837788076198e+00,-3.033471914451807416e-01
3.778180671638364241e-01,1.901552286714088424e+01,1.347000471217792494e+01,9.021423516833811718e+00,5.241873808757951281e+00,1.796976887138394208e+00,-7.862276310270359669e-01,-2.099115790040922747e+00,-2.196636254900495633e+00,-1.426063195819958329e+00,-2.827335892603018985e-01
3.783736819684891395e-01,1.909278826221561332e+01,1.350871791989438719e+01,9.033184389452900476e+00,5.234843446311897353e+00,1.778282375878175392e+00,-8.063725747636890651e-01,-2.110984813283597994e+00,-2.195023661131354498e+00,-1.411831706249439655e+00,-2.620620839009759617e-01
3.789292967731418549e-01,1.917039853811208161e+01,1.354753450536708925e+01,9.044916501414741461e+00,5.227729803341808257e+00,1.759522199464263137e+00,-8.264964404839458822e-01,-2.122722880997306660e+00,-2.193211816061561237e+00,-1.397423629824609881e+00,-2.413356158024653197e-01
3.794849115777945148e-01,1.924835545190684272e+01,1.358645479712850523e+01,9.056619674823030763e+00,5.220532777156789095e+00,1.740696764430741617e+00,-8.465982126455553480e-01,-2.134328868961668402e+00,-2.191200401626624217e+00,-1.382840254266569202e+00,-2.205571455981983897e-01
3.800405263824472302e-01,1.932666077090270562e+01,1.362547912508968828e+01,9.068293731447706563e+00,5.213252266395908663e+00,1.721806481083807627e+00,-8.666768730269955867e-01,-2.145801658353358121e+00,-2.188989118004376344e+00,-1.368082894222476753e+00,-1.997296536781343335e-01
3.805961411870998901e-01,1.940531627308215690e+01,1.366460782075329483e+01,9.079938492797383631e+00,5.205888171008147047e+00,1.702851763404635621e+00,-8.867314008954506610e-01,-2.157140135959033422e+00,-2.186577683781147474e+00,-1.353152891212344722e+00,-1.788561397345470594e-01
3.811517559917526055e-01,1.948432374759282482e+01,1.370384121744324446e+01,9.091553780197385137e+00,5.198440392229858098e+00,1.683833028944040633e+00,-9.067607731848978947e-01,-2.168343194395862206e+00,-2.183965836119437398e+00,-1.338051613569613441e+00,-1.579396222952800244e-01
3.817073707964053764e-01,1.956368499526523763e+01,1.374317965055113078e+01,9.103139414873433921e+00,5.190908832559721020e+00,1.664750698708885368e+00,-9.267639646843636170e-01,-2.179409732339692596e+00,-2.181153330927091627e+00,-1.322780456375485469e+00,-1.369831382444256507e-01
3.822629856010580363e-01,1.964340182916249944e+01,1.378262345779919684e+01,9.114695218040914426e+00,5.183293395731220166e+00,1.645605197040309386e+00,-9.467399482362569563e-01,-2.190338654760807025e+00,-2.178139943027965764e+00,-1.307340841387057528e+00,-1.159897423305035202e-01
3.828186004057107517e-01,1.972347607516250179e+01,1.382217297952021084e+01,9.126221010999836736e+00,5.175593986682592629e+00,1.626396951483636499e+00,-9.666876949449422218e-01,-2.201128873167353728e+00,-2.174925466334093560e+00,-1.291734216959156356e+00,-9.496250666199079760e-02
3.833742152103634671e-01,1.980390957257172246e+01,1.386182855895371446e+01,9.137716615235310869e+00,5.167810511524330686e+00,1.607126392650198632e+00,-9.866061743952947438e-01,-2.211779305856308220e+00,-2.171509714019352888e+00,-1.275962057960049023e+00,-7.390452019045457011e-02
3.839298300150161269e-01,1.988470417477179808e+01,1.390159054255930116e+01,9.149181852523771141e+00,5.159942877504133385e+00,1.587793954070768621e+00,-1.006494354881561915e+00,-2.222288878172153481e+00,-2.167892518694623849e+00,-1.260025865680803658e+00,-5.281888818096036609e-02
3.844854448196688423e-01,1.996586174989776197e+01,1.394145928034630444e+01,9.160616545044719672e+00,5.151990992969406769e+00,1.568400072040896820e+00,-1.026351203646224342e+00,-2.232656522773104779e+00,-2.164073732584455456e+00,-1.243927167738517525e+00,-3.170873167007037807e-02
3.850410596243215577e-01,2.004738418082431650e+01,1.398143512594227111e+01,9.172020515539525576e+00,5.143954767591849553e+00,1.548945185853582984e+00,-1.046175686738725963e+00,-2.242881179646523560e+00,-2.160053227637797946e+00,-1.227667518081129838e+00,-1.057718715148288011e-02
3.855966744289742176e-01,2.012927331981921597e+01,1.402151841492744744e+01,9.183393582927656951e+00,5.135834120507448475e+00,1.529429754090880778e+00,-1.065966751282355851e+00,-2.252961783451520095e+00,-2.155830891327631171e+00,-1.211248500940143913e+00,1.057258321868426165e-02
3.861522892336269330e-01,2.021153100272162817e+01,1.406170946464497540e+01,9.194735552251188437e+00,5.127628963945140228e+00,1.509854235601917560e+00,-1.085723342038562356e+00,-2.262897273263971609e+00,-2.151406628012326294e+00,-1.194671725089849978e+00,3.173740251958986208e-02
3.867079040382797039e-01,2.029415910119469402e+01,1.410200860724106420e+01,9.206046233084627772e+00,5.119339210082844538e+00,1.490219087059890590e+00,-1.105444409127407379e+00,-2.272686600870618800e+00,-2.146780364238747740e+00,-1.177938824473703683e+00,5.291408318804416422e-02
3.872635188429323638e-01,2.037715951438730144e+01,1.414241618783199250e+01,9.217325442300678517e+00,5.110964776897396256e+00,1.470524770342763521e+00,-1.125128901356613920e+00,-2.282328726763772853e+00,-2.141952048092003569e+00,-1.161051460261110835e+00,7.409942324287156767e-02
3.878191336475850792e-01,2.046053416260276592e+01,1.418293256009395620e+01,9.228573001214018134e+00,5.102505586609210830e+00,1.450771752105639134e+00,-1.144775765902468212e+00,-2.291822619547527751e+00,-2.136921648651112893e+00,-1.144011320425167844e+00,9.529020668887465406e-02
3.883747484522377391e-01,2.054428497785642804e+01,1.422355807971073105e+01,9.239788731343809403e+00,5.093961563375461132e+00,1.430960503153581698e+00,-1.164383947805128994e+00,-2.301167254996673961e+00,-2.131689155131708535e+00,-1.126820119162590395e+00,1.164832038942484049e-01
3.889303632568904545e-01,2.062841389132245595e+01,1.426429309567925507e+01,9.250972448795023340e+00,5.085332630231718554e+00,1.411091497614807677e+00,-1.183952389278409623e+00,-2.310361614768356553e+00,-2.126254575715769590e+00,-1.109479596155765746e+00,1.376751719415276187e-01
3.894859780615431699e-01,2.071292281766956833e+01,1.430513793947301160e+01,9.262123957258500795e+00,5.076618705282092137e+00,1.391165211914320299e+00,-1.203480028833977311e+00,-2.319404684766442237e+00,-2.120617936068383891e+00,-1.091991515676987046e+00,1.588628549519947586e-01
3.900415928661958298e-01,2.079781363628593027e+01,1.434609291206332671e+01,9.273243039629790019e+00,5.067819697137850632e+00,1.371182123547929788e+00,-1.222965800220010557e+00,-2.328295453158618411e+00,-2.114779277541544378e+00,-1.074357665534823481e+00,1.800429843836020560e-01
3.905972076708485452e-01,2.088308817004693552e+01,1.438715826925113461e+01,9.284329448540729501e+00,5.058935499766500143e+00,1.351142709702080724e+00,-1.242408631211477488e+00,-2.337032908119523800e+00,-2.108738655132811335e+00,-1.056579855898417408e+00,2.012122793062914305e-01
3.911528224755012606e-01,2.096874823549858036e+01,1.442833425643472545e+01,9.295382928997867111e+00,5.049966005033230232e+00,1.331047450831795320e+00,-1.261807446461246318e+00,-2.345616043577123389e+00,-2.102496142842696258e+00,-1.038659922012585612e+00,2.223674471080736570e-01
3.917084372801539205e-01,2.105479568108163235e+01,1.446962113503924741e+01,9.306403235554054021e+00,5.040911112179740527e+00,1.310896833320613686e+00,-1.281161169721050541e+00,-2.354043863611489318e+00,-2.096051837726224498e+00,-1.020599726161176779e+00,2.435051842031351887e-01
3.922640520848066359e-01,2.114123235239237886e+01,1.451101915841868006e+01,9.317390116645908549e+00,5.031770719192195429e+00,1.290691347043747328e+00,-1.300468721935695626e+00,-2.362315378692215528e+00,-2.089405856399570993e+00,-1.002401155660819665e+00,2.646221763394804860e-01
3.928196668894594068e-01,2.122806010406162613e+01,1.455252858004391570e+01,9.328343319914063514e+00,5.022544725745149208e+00,1.270431486190897852e+00,-1.319729021973765182e+00,-2.370429607133667016e+00,-2.082558336372108521e+00,-9.840661233921385032e-01,2.857150991707927412e-01
3.933752816941120667e-01,2.131528079980042634e+01,1.459414965350016580e+01,9.339262592204862656e+00,5.013233033215537482e+00,1.250117749268602418e+00,-1.338940986684865386e+00,-2.378385575221642956e+00,-2.075509436144775677e+00,-9.655965676742626069e-01,3.067806187613537072e-01
3.939308964987647821e-01,2.140289631244607804e+01,1.463588263248440491e+01,9.350147679572083703e+00,5.003835544696701554e+00,1.229750639102377141e+00,-1.358103530957543770e+00,-2.386182317340898695e+00,-2.068259335308364921e+00,-9.469944521368514057e-01,3.278153920962835199e-01
3.944865113034174420e-01,2.149090852400811613e+01,1.467772777080270963e+01,9.360998327278702291e+00,4.994352165012466926e+00,1.209330662838710602e+00,-1.377215567777826166e+00,-2.393818876103501303e+00,-2.060808234641755110e+00,-9.282617655896882036e-01,3.488160675970461977e-01
3.950421261080701574e-01,2.157931932571462141e+01,1.471968532236767757e+01,9.371814279798700298e+00,4.984782800731260011e+00,1.188858331946837321e+00,-1.396276008288445780e+00,-2.401294302478054199e+00,-2.053156356210061873e+00,-9.094005218897747156e-01,3.697792856422943419e-01
3.955977409127228728e-01,2.166813061805855511e+01,1.476175554119575395e+01,9.382595280818904371e+00,4.975127360180271907e+00,1.168334162220356909e+00,-1.415283761848697974e+00,-2.408607655919754453e+00,-2.045303943462727592e+00,-8.904127598059872195e-01,3.907016790939840667e-01
3.961533557173755327e-01,2.175734431084437048e+01,1.480393868140461500e+01,9.393341073240877748e+00,4.965385753459658602e+00,1.147758673778639382e+00,-1.434237736094973847e+00,-2.415758004501317835e+00,-2.037251261331531893e+00,-8.713005428812429232e-01,4.115798738288209968e-01
3.967089705220282481e-01,2.184696234269103954e+01,1.484623500719493094e+01,9.404051402790766900e+00,4.955557891834569517e+00,1.127132388050635869e+00,-1.453136840062821067e+00,-2.422744426248031324e+00,-2.028998595060367283e+00,-8.520659562991660385e-01,4.324104924113538750e-01
3.972645853266809635e-01,2.193698674281999317e+01,1.488864482590117966e+01,9.414726031489520253e+00,4.945643687911288389e+00,1.106455819912061322e+00,-1.471979993203234249e+00,-2.429566013487467480e+00,-2.020546247587520661e+00,-8.327110988485733056e-01,4.531901634139348101e-01
3.978202001313336234e-01,2.202741935255211558e+01,1.493116834465225118e+01,9.425364685419330257e+00,4.935643063938029762e+00,1.085729520378180046e+00,-1.490766081860168901e+00,-2.436221855646793610e+00,-2.011894557398571148e+00,-8.132381251180205162e-01,4.739154774226366218e-01
3.983758149359863387e-01,2.211826203952195513e+01,1.497380577710918281e+01,9.435967089777701489e+00,4.925555940038375269e+00,1.064954039440731748e+00,-1.509493994772032055e+00,-2.442711051694004709e+00,-2.003043881608069121e+00,-7.936492086581425909e-01,4.945830248148203045e-01
3.989314297406391097e-01,2.220951673089082945e+01,1.501655736100010685e+01,9.446532975799984300e+00,4.915382233989602057e+00,1.044129921599977084e+00,-1.528162628031379144e+00,-2.449032712443849125e+00,-1.993994594375909424e+00,-7.739465373502787404e-01,5.151894011703820331e-01
3.994870445452917695e-01,2.230118539966968427e+01,1.505942335181728886e+01,9.457062079316216341e+00,4.905121862846196557e+00,1.023257708940765509e+00,-1.546770882554721727e+00,-2.455185960038634541e+00,-1.984747088596181985e+00,-7.541323162413763326e-01,5.357312049514464380e-01
4.000426593499444849e-01,2.239327005220937750e+01,1.510240401701443602e+01,9.467554139376455069e+00,4.894774744365786745e+00,1.002337943893324201e+00,-1.565317661804217053e+00,-2.461169927482889541e+00,-1.975301777415544136e+00,-7.342087700694932551e-01,5.562050354776594263e-01
4.005982741545971448e-01,2.248577271685807588e+01,1.514549963070414229e+01,9.478008896944556838e+00,4.884340798237534642e+00,9.813711716788315886e-01,-1.583801869761187975e+00,-2.466983758231861668e+00,-1.965659095581141269e+00,-7.141781454799586148e-01,5.766074911970170414e-01
4.011538889592498602e-01,2.257869543378618360e+01,1.518871046885564269e+01,9.488426093660466520e+00,4.873819947112950857e+00,9.603579424396931907e-01,-1.602222409151544902e+00,-2.472626605833868396e+00,-1.955819500618041440e+00,-6.940427129321116162e-01,5.969351682523151847e-01
4.017095037639025756e-01,2.267204024597841538e+01,1.523203680499272750e+01,9.498805470670962592e+00,4.863212117439156934e+00,9.392988130545933956e-01,-1.620578179923044093e+00,-2.478097633626493490e+00,-1.945783473836212973e+00,-6.738047682966905594e-01,6.171846593431443706e-01
4.022651185685552355e-01,2.276580919139331272e+01,1.527547890639191408e+01,9.509146767528877220e+00,4.852517240094582185e+00,9.181943486382706521e-01,-1.638868077974427795e+00,-2.483396014486628722e+00,-1.935551521167027778e+00,-6.534666341438208903e-01,6.373525528834829146e-01
4.028207333732079509e-01,2.286000429629006447e+01,1.531903703078085499e+01,9.519449721160810896e+00,4.841735250827094106e+00,8.970451237260345101e-01,-1.657090994136433793e+00,-2.488520930634367190e+00,-1.925124173829291241e+00,-6.330306607216218406e-01,6.574354324548684625e-01
4.033763481778606663e-01,2.295462756972257168e+01,1.536271142353692376e+01,9.529714064903298976e+00,4.830866090494577492e+00,8.758517231430449357e-01,-1.675245813404650841e+00,-2.493471573490737114e+00,-1.914501988824814038e+00,-6.124992266254466466e-01,6.774298765551313162e-01
4.039319629825133262e-01,2.304968099920091262e+01,1.540650231538606185e+01,9.539939527607476322e+00,4.819909705107940923e+00,8.546147425583173751e-01,-1.693331414424257053e+00,-2.498247143589288122e+00,-1.903685549263506527e+00,-5.918747391577285910e-01,6.973324586427209759e-01
4.044875777871660971e-01,2.314516654752016578e+01,1.545040992060186724e+01,9.550125832812208060e+00,4.808866045676563061e+00,8.333347887234650031e-01,-1.711346669226627926e+00,-2.502846850541522450e+00,-1.892675464517999062e+00,-5.711596343784346441e-01,7.171397474766192381e-01
4.050431925918188125e-01,2.324108615075634177e+01,1.549443443570481804e+01,9.560272697985682910e+00,4.797735067856191193e+00,8.120124793962257836e-01,-1.729290443217774698e+00,-2.507269913056168420e+00,-1.881472370207817768e+00,-5.503563768461823269e-01,7.368483077517893332e-01
4.055988073964714724e-01,2.333744171742997509e+01,1.553857603866185677e+01,9.570379833835517047e+00,4.786516731399250268e+00,7.906484429486655419e-01,-1.747161595418705637e+00,-2.511515559012311716e+00,-1.870076928013052475e+00,-5.294674590499066635e-01,7.564547010302695718e-01
4.061544222011241878e-01,2.343423512883671833e+01,1.558283488858607413e+01,9.580446943687304540e+00,4.775210999407617507e+00,7.692433176601863876e-01,-1.764958978957600122e+00,-2.515583025586362265e+00,-1.858489825317591215e+00,-5.084954005312071201e-01,7.759554869677851574e-01
4.067100370057769032e-01,2.353146824054547892e+01,1.562721112593669481e+01,9.590473722931651679e+00,4.763817837387816390e+00,7.477977506952380171e-01,-1.782681441813880774e+00,-2.519471559432875374e+00,-1.846711774681861984e+00,-4.874427466972735545e-01,7.953472248359758634e-01
4.072656518104295631e-01,2.362914288506368621e+01,1.567170487321922323e+01,9.600459858539693414e+00,4.752337212108664666e+00,7.263123967658096092e-01,-1.800327827814123705e+00,-2.523180416919215130e+00,-1.834743513145127514e+00,-4.663120673244665615e-01,8.146264753401704084e-01
4.078212666150822785e-01,2.372726087567012598e+01,1.571631623618591078e+01,9.610405028647083014e+00,4.740769090261339080e+00,7.047879164786094996e-01,-1.817896977879876141e+00,-2.526708864414069833e+00,-1.822585801357279989e+00,-4.451059547524626736e-01,8.337898027327859118e-01
4.083768814197349384e-01,2.382582401141484851e+01,1.576104530553634042e+01,9.620308902206453183e+00,4.729113436921898561e+00,6.832249743670454345e-01,-1.835387731527294841e+00,-2.530056178629808361e+00,-1.810239422540197207e+00,-4.238270217690738861e-01,8.528337772222562840e-01
4.089324962243876538e-01,2.392483408328653383e+01,1.580589215911828838e+01,9.630171138708361056e+00,4.717370213816236557e+00,6.616242366079212456e-01,-1.852798928618670571e+00,-2.533221647018687239e+00,-1.797705181278614672e+00,-4.024778991856576282e-01,8.717549776775628256e-01
4.094881110290403692e-01,2.402429288438537824e+01,1.585085686610174704e+01,9.639991388526437888e+00,4.705539377335098195e+00,6.399863680242835473e-01,-1.870129411777745609e+00,-2.536204568381864810e+00,-1.784983901963888897e+00,-3.810612326999847643e-01,8.905499950334191395e-01
4.100437258336930291e-01,2.412420277602864260e+01,1.589593977322993901e+01,9.649769392917116662e+00,4.693620856961580046e+00,6.183119441599707056e-01,-1.887378111597534769e+00,-2.539004281513053130e+00,-1.772076386087210409e+00,-3.595795940949524927e-01,9.092155184493668774e-01
4.105993406383458000e-01,2.422456600589212172e+01,1.594114114166849738e+01,9.659504837581465608e+00,4.681614555255871224e+00,5.966015385527629888e-01,-1.904543949062889707e+00,-2.541620121204614779e+00,-1.758983444788793538e+00,-3.380355691758570869e-01,9.277482410982982319e-01
4.111549554429985154e-01,2.432538448545163590e+01,1.598646105822826513e+01,9.669197347880340132e+00,4.669520392118858609e+00,5.748557847643372964e-01,-1.921625791751329304e+00,-2.544051416426299284e+00,-1.745705939191428024e+00,-3.164318185591205590e-01,9.461448108867077655e-01
4.117105702476511753e-01,2.442666020493549439e+01,1.603189965373476511e+01,9.678846574427870664e+00,4.657338301534846181e+00,5.530753212843575461e-01,-1.938622513221601507e+00,-2.546297515245626197e+00,-1.732244757747857244e+00,-2.947710215827801239e-01,9.644018888335974538e-01
4.122661850523038907e-01,2.452839521069888562e+01,1.607745708842345422e+01,9.688452184519205090e+00,4.645068227686558693e+00,5.312607913349891575e-01,-1.955532991166956780e+00,-2.548357782693134066e+00,-1.718600814921106723e+00,-2.730558760471308299e-01,9.825161486048943349e-01
4.128217998569566061e-01,2.463059158560422546e+01,1.612313353927414283e+01,9.698013854700432645e+00,4.632710121592491070e+00,5.094128427039446017e-01,-1.972356105822916428e+00,-2.550231598928889287e+00,-1.704775050044048390e+00,-2.512890979509025957e-01,1.000484276195388933e+00
4.133774146616092660e-01,2.473325143240762358e+01,1.616892918928464340e+01,9.707531264480685707e+00,4.620263938266571557e+00,4.875321276060358699e-01,-1.989090738629556210e+00,-2.551918357710249996e+00,-1.690768426358184140e+00,-2.294734212229451176e-01,1.018302969758215992e+00
4.139330294662619814e-01,2.483637686015134705e+01,1.621484421868363413e+01,9.717004091186449699e+00,4.607729634400155483e+00,4.656193025732497381e-01,-2.005735771148291491e+00,-2.553417465160891631e+00,-1.676581930231662021e+00,-2.076115974494394667e-01,1.035968939581858983e+00
4.144886442709146412e-01,2.493996997356217094e+01,1.626087879808262215e+01,9.726432005958031368e+00,4.595107166566364754e+00,4.436750283733684741e-01,-2.022290084233148821e+00,-2.554728338841086632e+00,-1.662216570556535489e+00,-1.857063955966569424e-01,1.053478908214667609e+00
4.150442590755673566e-01,2.504403286545592522e+01,1.630703308356722658e+01,9.735814670888231603e+00,4.582396489946731322e+00,4.216999699570807003e-01,-2.038752557456564585e+00,-2.555850407119243162e+00,-1.647673378325231308e+00,-1.637606017292097815e-01,1.070829610736927506e+00
4.155998738802200720e-01,2.514856761214787184e+01,1.635330721372754326e+01,9.745151737303205053e+00,4.569597557580194369e+00,3.996947964336475256e-01,-2.055122068789659195e+00,-2.556783108844701502e+00,-1.632953406386270734e+00,-1.417770187238614477e-01,1.088017795180429292e+00
4.161554886848727319e-01,2.525357627186919629e+01,1.639970130862776898e+01,9.754442845185486988e+00,4.556710320134414793e+00,3.776601810750739863e-01,-2.071397494537030592e+00,-2.557525893321788590e+00,-1.618057729379208443e+00,-1.197584659788426542e-01,1.105040223095583141e+00
4.167111034895255028e-01,2.535906088618954257e+01,1.644621547071501766e+01,9.763687623739237154e+00,4.543734726199412322e+00,3.555968013487936230e-01,-2.087577709526054370e+00,-2.558078220585129792e+00,-1.602987443848794546e+00,-9.770777911868416821e-02,1.121893670266065790e+00
4.172667182941782182e-01,2.546502348444534292e+01,1.649284978766725729e+01,9.772885693097627779e+00,4.530670723103560782e+00,3.335053389789222056e-01,-2.103661587550653245e+00,-2.558439561976218357e+00,-1.587743668538400321e+00,-7.562780969462090663e-02,1.138574927570958017e+00
4.178223330988308781e-01,2.557146609117448577e+01,1.653960433718055967e+01,9.782036667172464561e+00,4.517518258251874030e+00,3.113864800359678608e-01,-2.119648002069617565e+00,-2.558609401021243013e+00,-1.572327544862626825e+00,-5.352142488045513735e-02,1.155080801994463613e+00
4.183779479034835935e-01,2.567839073655672877e+01,1.658647919369544610e+01,9.791140157645960684e+00,4.504277280986647369e+00,2.892409150551162322e-01,-2.135535827159390276e+00,-2.558587234610172789e+00,-1.556740237559180340e+00,-3.139150716399630170e-02,1.171408117783113489e+00
4.189335627081363089e-01,2.578579946986019422e+01,1.663347443706245343e+01,9.800195779104701188e+00,4.490947744970426925e+00,2.670693391830240571e-01,-2.151323938721364737e+00,-2.558372574477099537e+00,-1.540982935519968899e+00,-9.240954034012316409e-03,1.187553717750509552e+00
4.194891775127889688e-01,2.589369437589389733e+01,1.668059016314689913e+01,9.809203155315804779e+00,4.477529611091304318e+00,2.448724523531344843e-01,-2.167011215943683844e+00,-2.557964948981839015e+00,-1.525056852801427221e+00,1.292732233729382285e-02,1.203514464729595890e+00
4.200447923174416842e-01,2.600207759446633560e+01,1.672782649637287733e+01,9.818161926645268878e+00,4.464022850890526861e+00,2.226509594895018651e-01,-2.182596543017554680e+00,-2.557363905192788334e+00,-1.508963229814062945e+00,3.511039541629878968e-02,1.219287243172466839e+00
4.206004071220943441e-01,2.611095134284996178e+01,1.677518360420636867e+01,9.827071758618490804e+00,4.450427450512465022e+00,2.004055707391638741e-01,-2.198078811108046260e+00,-2.556569011271043301e+00,-1.492703334691252159e+00,5.730532463441972979e-02,1.234868960897687495e+00
4.211560219267470595e-01,2.622031793410357281e+01,1.682266170747698553e+01,9.835932346835079443e+00,4.436743411917260183e+00,1.781370003066625740e-01,-2.213456920208081158e+00,-2.555579857562161994e+00,-1.476278462943248826e+00,7.950915698172641988e-02,1.250256551044615749e+00
4.217116367313997749e-01,2.633017952019039498e+01,1.687026090130940403e+01,9.844743300817521359e+00,4.422970690176272868e+00,1.558459517655567117e-01,-2.228729759688550249e+00,-2.554396023169208441e+00,-1.459689908814703507e+00,1.017189387639490933e-01,1.265446964081746950e+00
4.222672515360524903e-01,2.644053807782369603e+01,1.691798119510518816e+01,9.853504206983879854e+00,4.409109257551977912e+00,1.335331626225093327e-01,-2.243896199625593724e+00,-2.553017103645257357e+00,-1.442939012601801352e+00,1.239316744428510808e-01,1.280437154563873747e+00
4.228228663407052057e-01,2.655139568442232800e+01,1.696582265169877246e+01,9.862214679487815161e+00,4.395159098939084963e+00,1.111993717159543010e-01,-2.258955120052191123e+00,-2.551442715783665882e+00,-1.426027139220176432e+00,1.461443596954573043e-01,1.295224105381928226e+00
4.233784811453579211e-01,2.666275449319627100e+01,1.701378536210896542e+01,9.870874338032356476e+00,4.381120195181932964e+00,8.884531066291838364e-02,-2.273905410332349941e+00,-2.549672489839603262e+00,-1.408955667712156856e+00,1.683539894972979900e-01,1.309804829682657656e+00
4.239340959500105810e-01,2.677461670845049468e+01,1.706186943503749021e+01,9.879482806081760771e+00,4.366992526198895774e+00,6.647170859073646410e-02,-2.288745966313732172e+00,-2.547706070397162126e+00,-1.391725995093018975e+00,1.905575538728706553e-01,1.324176368887047595e+00
4.244897107546632964e-01,2.688698456408515369e+01,1.711007498765859580e+01,9.888039709212703698e+00,4.352776073611682506e+00,4.407929618696809770e-02,-2.303475687880521150e+00,-2.545543117107114117e+00,-1.374339539626669993e+00,2.127520343156433791e-01,1.338335791086055382e+00
4.250453255593160118e-01,2.699986030529192504e+01,1.715840213769968514e+01,9.896544673604813269e+00,4.338470822879532562e+00,2.166880906754922731e-02,-2.318093476906506467e+00,-2.543183305295312557e+00,-1.356797743530786526e+00,2.349344008775673120e-01,1.352280189813631406e+00
4.256009403639686717e-01,2.711324617344671850e+01,1.720685099681306696e+01,9.904997324670526737e+00,4.324076764938303619e+00,-7.590095368626981198e-04,-2.332598235608414061e+00,-2.540626326441745686e+00,-1.339102075111376688e+00,2.571016099281385747e-01,1.366006683197058758e+00
4.261565551686213871e-01,2.722714439419865329e+01,1.725542166523874243e+01,9.913397285824308014e+00,4.309593897344443647e+00,-2.320340677633297988e-02,-2.346988865299469929e+00,-2.537871888530229381e+00,-1.321254030326779683e+00,2.792506025829933902e-01,1.379512413484595523e+00
4.267121699732740470e-01,2.734155716875516973e+01,1.730411422775823738e+01,9.921744177391168762e+00,4.295022224923870979e+00,-4.566361885885661387e-02,-2.361264265543179697e+00,-2.534919716268756673e+00,-1.303255133781121122e+00,3.013783038020093619e-01,1.392794546950407497e+00
4.272677847779267624e-01,2.745648666836357421e+01,1.735292875093954379e+01,9.930037615654558891e+00,4.280361759925731313e+00,-6.813887040938693129e-02,-2.375423333707364471e+00,-2.531769551180484523e+00,-1.285106939147181881e+00,3.234816221569719596e-01,1.405850274176825065e+00
4.278233995825795333e-01,2.757193503198871198e+01,1.740186528167306435e+01,9.938277212043571396e+00,4.265612521681064528e+00,-9.062837451062055738e-02,-2.389464964918407208e+00,-2.528421151565374281e+00,-1.266811029018728885e+00,3.455574502687403515e-01,1.418676810713883185e+00
4.283790143872321932e-01,2.768790436718692760e+01,1.745092384699865917e+01,9.946462572459486395e+00,4.250774535766355555e+00,-1.131313334255790726e-01,-2.403388052415738940e+00,-2.524874292332477843e+00,-1.248369014192277637e+00,3.676026659139548514e-01,1.431271398116174876e+00
4.289346291918849086e-01,2.780439675417641610e+01,1.750010445522379143e+01,9.954593296741661490e+00,4.235847832671968405e+00,-1.356469400020022253e-01,-2.417191488306573266e+00,-2.521128764702866842e+00,-1.229782532378271176e+00,3.896141338012974464e-01,1.443631305357017780e+00
4.294902439965376240e-01,2.792141425310367353e+01,1.754940709833265089e+01,9.962668978272754217e+00,4.220832445975489122e+00,-1.581743797584921341e-01,-2.430874164720848274e+00,-2.517184375783213302e+00,-1.211053246341730283e+00,4.115887080172482837e-01,1.455753830619907152e+00
4.300458588011902838e-01,2.803895891450617839e+01,1.759883175568636915e+01,9.970689203723267724e+00,4.205728410019972330e+00,-1.807128336524472245e-01,-2.444434975366404306e+00,-2.513040948010017761e+00,-1.192182841472338772e+00,4.335232351413749741e-01,1.467636303467272585e+00
4.306014736058429992e-01,2.815703279297168393e+01,1.764837839901439764e+01,9.978653552935464077e+00,4.190535757097025638e+00,-2.032614815298423583e-01,-2.457872817484430872e+00,-2.508698318464475108e+00,-1.173173022783917219e+00,4.554145580312110586e-01,1.479276087386570682e+00
4.311570884104957146e-01,2.827563796399326179e+01,1.769804699869677123e+01,9.986561598946572360e+00,4.175254514134865147e+00,-2.258195062567008304e-01,-2.471186594205085907e+00,-2.504156338058003417e+00,-1.154025511343416355e+00,4.772595202765711475e-01,1.490670582713629733e+00
4.317127032151483745e-01,2.839477654402089257e+01,1.774783753133753450e+01,9.994412908151360853e+00,4.159884698891218591e+00,-2.483860985324083948e-01,-2.484375217303380623e+00,-2.499414870588407833e+00,-1.134742040129301577e+00,4.990549713234502249e-01,1.501817229933327225e+00
4.322683180198010899e-01,2.851445079417808870e+01,1.779775002612015911e+01,1.000220705142255895e+01,4.144426310944506753e+00,-2.709604731582402892e-01,-2.497437617123894338e+00,-2.494473788915178236e+00,-1.115324338747345267e+00,5.207977835651476095e-01,1.512713517537603414e+00
4.328239328244538053e-01,2.863466315035354270e+01,1.784778458655969757e+01,1.000994361943317124e+01,4.128879341455320429e+00,-2.935418648342280612e-01,-2.510372743469553747e+00,-2.489332979554261360e+00,-1.095774139476412889e+00,5.424848475489062460e-01,1.523356980629363866e+00
4.333795476291064652e-01,2.875541592855441309e+01,1.789794125680026582e+01,1.001762218863874487e+01,4.113243796839226363e+00,-3.161294826663049173e-01,-2.523179536641631859e+00,-2.483992351539787702e+00,-1.076093218020883757e+00,5.641130259092632659e-01,1.533745179600304764e+00
4.339351624337592361e-01,2.887671144379479671e+01,1.794822007378121498e+01,1.002524233249527619e+01,4.097519686932739269e+00,-3.387225294183768831e-01,-2.535856937513019105e+00,-2.478451828616015096e+00,-1.056283371698376827e+00,5.856791756107274649e-01,1.543875707677746734e+00
4.344907772384118960e-01,2.899855198007998069e+01,1.799862105559060765e+01,1.003280362048456276e+01,4.081707029430129197e+00,-3.613201961624453729e-01,-2.548403885508709887e+00,-2.472711352039500099e+00,-1.036346425063813692e+00,6.071801434311507872e-01,1.553746190657313342e+00
4.350463920430646114e-01,2.912093976288891994e+01,1.804914419055057806e+01,1.004030561691714141e+01,4.065805853682364024e+00,-3.839216575332121684e-01,-2.560819316776961507e+00,-2.466770883073127862e+00,-1.016284234959378141e+00,6.286127619102208630e-01,1.563354286715676000e+00
4.356020068477173268e-01,2.924387694035274876e+01,1.809978942980545469e+01,1.004774788017969911e+01,4.049816203330801834e+00,-4.065260685274288965e-01,-2.573102163082380489e+00,-2.460630404864890597e+00,-9.960986940236258302e-01,6.499738467614198933e-01,1.572697686654497939e+00
4.361576216523699867e-01,2.936736557312984885e+01,1.815055668341287287e+01,1.005512996242701362e+01,4.033738137775542576e+00,-4.291325628480804899e-01,-2.585251351420986943e+00,-2.454289923711395538e+00,-9.757917326596583507e-01,6.712601957475381464e-01,1.581774114575618340e+00
4.367132364570227021e-01,2.949140763297722856e+01,1.820144581993774224e+01,1.006245140971838303e+01,4.017571732478487867e+00,-4.517402527933673806e-01,-2.597265804357236973e+00,-2.447749469706109959e+00,-9.553653194623970002e-01,6.924685890197053162e-01,1.590581328987459742e+00
4.372688512616754175e-01,2.961600501001812091e+01,1.825245666954910106e+01,1.006971176259855660e+01,4.001317078101110702e+00,-4.743482306904660550e-01,-2.609144441082990706e+00,-2.441009096772342790e+00,-9.348214601049726902e-01,7.135957909199233118e-01,1.599117124342650742e+00
4.378244660663280774e-01,2.974115952870609192e+01,1.830358903061986808e+01,1.007691055712317585e+01,3.984974278476906662e+00,-4.969555718741113237e-01,-2.620886179198454347e+00,-2.434068882080963725e+00,-9.141621946841942403e-01,7.346385532471395585e-01,1.607379333006885069e+00
4.383800808709807928e-01,2.986687297248543160e+01,1.835484267982952389e+01,1.008404732632871692e+01,3.968543447418543924e+00,-5.195613392099802663e-01,-2.632489937215077180e+00,-2.426928924852852720e+00,-8.933895935251117137e-01,7.555936199868422687e-01,1.615365827659001940e+00
4.389356956756335082e-01,2.999314711714782078e+01,1.840621738576962230e+01,1.009112160214693432e+01,3.952024704359723195e+00,-5.421645891628534830e-01,-2.643954637780397743e+00,-2.419589344546094978e+00,-8.725057514446974416e-01,7.764577335041564776e-01,1.623074524122284812e+00
4.394913104802862236e-01,3.011998377288544049e+01,1.845771292605224190e+01,1.009813291776380417e+01,3.935418168831724017e+00,-5.647643794095992265e-01,-2.655279211624863134e+00,-2.412050278427902761e+00,-8.515127804746049911e-01,7.972276422004800356e-01,1.630503384626993846e+00
4.400469252849389390e-01,3.024738483504040332e+01,1.850932910792132091e+01,1.010508081042298123e+01,3.918723953774648550e+00,-5.873597779969514932e-01,-2.666462602230597945e+00,-2.404311878531277813e+00,-8.304128010430293916e-01,8.179001096336364629e-01,1.637650421504118992e+00
4.406025400895915989e-01,3.037535234355049596e+01,1.856106579236688958e+01,1.011196482467374480e+01,3.901942157683366386e+00,-6.099498740440868483e-01,-2.677503771222138340e+00,-2.396374307996408159e+00,-8.092079316156665092e-01,8.384719251015466668e-01,1.644513701310358122e+00
4.411581548942443143e-01,3.050388855109126496e+01,1.861292292174215390e+01,1.011878451606346019e+01,3.885072855588162177e+00,-6.325337899899933225e-01,-2.688401704479114418e+00,-2.388237736796805066e+00,-7.879002767957768993e-01,8.589399156894135245e-01,1.651091349384318674e+00
4.417137696988970297e-01,3.063299599991459488e+01,1.866490055088357636e+01,1.012553945527453969e+01,3.868116088870054536e+00,-6.551106953856735693e-01,-2.699155418970914155e+00,-2.379902336850164168e+00,-7.664919138833148349e-01,8.793009597804590793e-01,1.657381554833951665e+00
4.422693845035496896e-01,3.076267760738323176e+01,1.871699888173366588e+01,1.013222923270589249e+01,3.851071853910871035e+00,-6.776798222310727038e-01,-2.709763970313261883e+00,-2.371368276513987183e+00,-7.449848778932253168e-01,8.995520020301138731e-01,1.663382575955189902e+00
4.428249993082024050e-01,3.089293669425998345e+01,1.876921827474771476e+01,1.013885346004192911e+01,3.833940098532174989e+00,-7.002404697326317651e-01,-2.720226454928321491e+00,-2.362635718513973693e+00,-7.233811564836497565e-01,9.196900582935277901e-01,1.669092741780465960e+00
4.433806141128551204e-01,3.102377516997172791e+01,1.882155851133794400e+01,1.014541167208699513e+01,3.816720965557756973e+00,-7.227916724658864922e-01,-2.730541841819461801e+00,-2.353704929854586680e+00,-7.016830026492437700e-01,9.397119010486981727e-01,1.674510334340116202e+00
4.439362289175077803e-01,3.115519490015605442e+01,1.887401934426991446e+01,1.015190339311155654e+01,3.799414601619157228e+00,-7.453324560104334084e-01,-2.740709100996980396e+00,-2.344576196255261369e+00,-6.798926931999292878e-01,9.596143027432870731e-01,1.679633680690483466e+00
4.444918437221604957e-01,3.128719824138854833e+01,1.892660071906069419e+01,1.015832817147854250e+01,3.782021090925389295e+00,-7.678619311142249604e-01,-2.750727252694736613e+00,-2.335249792472444685e+00,-6.580124405625255024e-01,9.793941257837435188e-01,1.684461187689165307e+00
4.450474585268132666e-01,3.141978756632505565e+01,1.897930258314062613e+01,1.016468555696793352e+01,3.764540521903069425e+00,-7.903792049966260613e-01,-2.760595323224562136e+00,-2.325726012530094700e+00,-6.360444766692155971e-01,9.990482388477718301e-01,1.688991311252211025e+00
4.456030733314659265e-01,3.155296526595056861e+01,1.903212488715435668e+01,1.017097510147015349e+01,3.746972987449639358e+00,-8.128833814487905762e-01,-2.770312345271863208e+00,-2.316005169937318531e+00,-6.139910528007341828e-01,1.018573517485783508e+00,1.693222556991294647e+00
4.461586881361186419e-01,3.168673374941118581e+01,1.908506758482242205e+01,1.017719635892484220e+01,3.729318584921476276e+00,-8.353735608600901807e-01,-2.779877357981648700e+00,-2.306087597741614648e+00,-5.918544393960247785e-01,1.037966844639421682e+00,1.697153480726475427e+00
4.467143029407713017e-01,3.182109544142870305e+01,1.913813063136326420e+01,1.018334888450497999e+01,3.711577415856955220e+00,-8.578488401705259836e-01,-2.789289406834950746e+00,-2.295973648417739543e+00,-5.696369258284340598e-01,1.057225111077095825e+00,1.700782688874540094e+00
4.472699177454240171e-01,3.195605277729846350e+01,1.919131398047587211e+01,1.018943223304639645e+01,3.693749585434380034e+00,-8.803083127492176141e-01,-2.798547543315680564e+00,-2.285663693592173029e+00,-5.473408201483497271e-01,1.076345215746612460e+00,1.704108838712938834e+00
4.478255325500767325e-01,3.209160819546988108e+01,1.924461757988285981e+01,1.019544595672262055e+01,3.675835201664856999e+00,-9.027510681988812902e-01,-2.807650824367878162e+00,-2.275158123603207461e+00,-5.249684487923709231e-01,1.095324066044820466e+00,1.707130638519301247e+00
4.483811473547293924e-01,3.222776412771005283e+01,1.929804136543409854e+01,1.020138960196512734e+01,3.657834374320062754e+00,-9.251761920863610378e-01,-2.816598311643389696e+00,-2.264457346896638690e+00,-5.025221562589452517e-01,1.114158578004330158e+00,1.709846847586546481e+00
4.489367621593821078e-01,3.236452298685032503e+01,1.935158525377090655e+01,1.020726270562892779e+01,3.639747213594911823e+00,-9.475827655991955201e-01,-2.825389070539957359e+00,-2.253561789257066739e+00,-4.800043047504918836e-01,1.132845676397289392e+00,1.712256276113576892e+00
4.494923769640348232e-01,3.250188715211564983e+01,1.940524913355067582e+01,1.021306479040353921e+01,3.621573828505164183e+00,-9.699698651281837281e-01,-2.834022169029713822e+00,-2.242471892874819961e+00,-4.574172737820461077e-01,1.151382294756186031e+00,1.714357784971558551e+00
4.500479917686874831e-01,3.263985895203696685e+01,1.945903285523207416e+01,1.021879535946931483e+01,3.603314325019921327e+00,-9.923365617760020463e-01,-2.842496676278095880e+00,-2.231188115248481818e+00,-4.347634597563739267e-01,1.169765375311719868e+00,1.716150285345789284e+00
4.506036065733401985e-01,3.277844061656902852e+01,1.951293620262714867e+01,1.022445388167579949e+01,3.584968800939936528e+00,-1.014681919853590353e+00,-2.850811658615474808e+00,-2.219710926116454264e+00,-4.120452752622071890e-01,1.187991867873473772e+00,1.717632737114119124e+00
4.511592213779929694e-01,3.291763421690055935e+01,1.956695885764267118e+01,1.023003977356276728e+01,3.566537340035532466e+00,-1.037004994668424995e+00,-2.858966174472249211e+00,-2.208040803834537602e+00,-3.892651485782772092e-01,1.206058727831510025e+00,1.718804145954338169e+00
4.517148361826456293e-01,3.305744186187814648e+01,1.962110051717574066e+01,1.023555246063489399e+01,3.548020033542043095e+00,-1.059304838635135582e+00,-2.866959291494477924e+00,-2.196178248533423805e+00,-3.664255257793513354e-01,1.223962923371646250e+00,1.719663572585758526e+00
4.522704509872983447e-01,3.319786567108691600e+01,1.967536087710138304e+01,1.024099136901010532e+01,3.529416977266021327e+00,-1.081580500469847328e+00,-2.874790084413100022e+00,-2.184123780614701804e+00,-3.435288703699010959e-01,1.241701435559251276e+00,1.720210133603871538e+00
4.528260657919510601e-01,3.333890776955925617e+01,1.972973962911384760e+01,1.024635592379810944e+01,3.510728271041311910e+00,-1.103831025053758852e+00,-2.882457634701558025e+00,-2.171877940467659585e+00,-3.205776630066645150e-01,1.259271258708348107e+00,1.720443001698827912e+00
4.533816805966037200e-01,3.348057028776943156e+01,1.978423646070406505e+01,1.025164554911460435e+01,3.491954018751219913e+00,-1.126055453466838108e+00,-2.889961030686889032e+00,-2.159441288521652069e+00,-2.975744012658049220e-01,1.276669400919177910e+00,1.720361406042103747e+00
4.539372954012564354e-01,3.362285536162787025e+01,1.983885105513705582e+01,1.025685966809564498e+01,3.473094328350637028e+00,-1.148252823022094304e+00,-2.897299367661511749e+00,-2.146814405297858386e+00,-2.745215994071008025e-01,1.293892884619611383e+00,1.719964632673673277e+00
4.544929102059090953e-01,3.376576513247495370e+01,1.989358309142926728e+01,1.026199770291217916e+01,3.454149311888136342e+00,-1.170422167300406713e+00,-2.904471747995707176e+00,-2.133997891460440055e+00,-2.514217881351868966e-01,1.310938747110388158e+00,1.719252024889685204e+00
4.550485250105618107e-01,3.390930174707471423e+01,1.994843224432602824e+01,1.026705907478474700e+01,3.435119085527994720e+00,-1.192562516185966537e+00,-2.911477281250804960e+00,-2.120992367867067241e+00,-2.282775143577895904e-01,1.327804041114229117e+00,1.718222983630646628e+00
4.556041398152145261e-01,3.405346735760796406e+01,2.000339818427885419e+01,1.027204320399834714e+01,3.416003769572198756e+00,-1.214672895902260352e+00,-2.918315084293060302e+00,-2.107798475618851697e+00,-2.050913409410259902e-01,1.344485835328770973e+00,1.716876967870110127e+00
4.561597546198671860e-01,3.419826412166526808e+01,2.005848057742283785e+01,1.027694950991746836e+01,3.396803488482378341e+00,-1.236752329048660393e+00,-2.924984281408236075e+00,-2.094416876109656211e+00,-1.818658464617068093e-01,1.360981214983365550e+00,1.715213495003869992e+00
4.567153694245199014e-01,3.434369420223953995e+01,2.011367908555399708e+01,1.028177741100128983e+01,3.377518370901703815e+00,-1.258799834637586157e+00,-2.931484004416882172e+00,-2.080848251074792099e+00,-1.586036249566709078e-01,1.377287282399723090e+00,1.713232141239658501e+00
4.572709842291726723e-01,3.448975976771821905e+01,2.016899336610661209e+01,1.028652632481904128e+01,3.358148549676741368e+00,-1.280814428132234006e+00,-2.937813392790309841e+00,-2.067093302639111840e+00,-1.353072856691636128e-01,1.393401157556393599e+00,1.710932541987354449e+00
4.578265990338253322e-01,3.463646299187522004e+01,2.022442307213052359e+01,1.029119566806553188e+01,3.338694161879262268e+00,-1.302795121484890073e+00,-2.943971593767265027e+00,-2.053152753364487992e+00,-1.119794527922352567e-01,1.409319978657099570e+00,1.708314392249691727e+00
4.583822138384780476e-01,3.478380605386257685e+01,2.027996785226850918e+01,1.029578485657684972e+01,3.319155348827982355e+00,-1.324740923175842688e+00,-2.949957762471308254e+00,-2.039027346296668597e+00,-8.862276520914974531e-02,1.425040902702929824e+00,1.705377447013475933e+00
4.589378286431307630e-01,3.493179113820161774e+01,2.033562735073353878e+01,1.030029330534621401e+01,3.299532256110289552e+00,-1.346650838252838822e+00,-2.955771062028880181e+00,-2.024717845011535733e+00,-6.523987623085503174e-02,1.440561106068356079e+00,1.702121521641306146e+00
4.594934434477834229e-01,3.508042043477389171e+01,2.039140120728606931e+01,1.030472042854000314e+01,3.279825033603908313e+00,-1.368523868371136931e+00,-2.961410663688073708e+00,-2.010225033660749450e+00,-4.183345333046661896e-02,1.455877785081111098e+00,1.698546492263803387e+00
4.600490582524361383e-01,3.522969613881187456e+01,2.044728905721138545e+01,1.030906563951395327e+01,3.260033835498500565e+00,-1.390359011834152447e+00,-2.966875746938106406e+00,-1.995549717016762870e+00,-1.840617787475989919e-02,1.470988156605920194e+00,1.694652296172340034e+00
4.606046730570887981e-01,3.537962045088907814e+01,2.050329053129680545e+01,1.031332835082950439e+01,3.240158820317256438e+00,-1.412155263634651714e+00,-2.972165499629484398e+00,-1.980692720517251981e+00,5.039255147268273394e-03,1.485889458632061011e+00,1.690438932212283252e+00
4.611602878617415135e-01,3.553019557691008146e+01,2.055940525580898637e+01,1.031750797427033284e+01,3.220200150938409056e+00,-1.433911615496543446e+00,-2.977279118094868782e+00,-1.965654890308912828e+00,2.850013739884110775e-02,1.500578950864784655e+00,1.685906461176733817e+00
4.617159026663942289e-01,3.568142372810009277e+01,2.061563285247115829e+01,1.032160392085903311e+01,3.200157994616716017e+00,-1.455627055917247503e+00,-2.982215807270640173e+00,-1.950437093290656287e+00,5.197374747280159024e-02,1.515053915320579758e+00,1.681055006200779633e+00
4.622715174710468888e-01,3.583330712099419202e+01,2.067197293844036210e+01,1.032561560087396835e+01,3.180032523004895140e+00,-1.477300570210632991e+00,-2.986974780819162234e+00,-1.935040217156189790e+00,7.545735117198271169e-02,1.529311656926279905e+00,1.675884753156250628e+00
4.628271322756996597e-01,3.598584797742655894e+01,2.072842512628478318e+01,1.032954242386631094e+01,3.159823912174970495e+00,-1.498931140550585184e+00,-2.991555261251749531e+00,-1.919465170435957768e+00,9.894820179259677939e-02,1.543349504122051297e+00,1.670395951046969696e+00
4.633827470803523751e-01,3.613904852334609785e+01,2.078498902419484295e+01,1.033338379875723767e+01,3.139532342886385496e+00,-1.520517746377293644e+00,-2.995956485518177725e+00,-1.903712896739176763e+00,1.224435305341980557e-01,1.557164842763156143e+00,1.664589023632634612e+00
4.639383618850050350e-01,3.629291098520361913e+01,2.084166423667623391e+01,1.033713913410174179e+01,3.119158001436932448e+00,-1.542059365571875729e+00,-3.000177722472733954e+00,-1.887784419300438055e+00,1.459405171930189260e-01,1.570755223655867949e+00,1.658464917894583168e+00
4.644939766896577504e-01,3.644743760123631660e+01,2.089845036227157848e+01,1.034080783733510422e+01,3.098701077325510589e+00,-1.563554971012437900e+00,-3.004218220466641220e+00,-1.871680704408888340e+00,1.694363858033258452e-01,1.584118043527208419e+00,1.652024034293048116e+00
4.650495914943104658e-01,3.660263061589509448e+01,2.095534699465728323e+01,1.034438931516999460e+01,3.078161764328530392e+00,-1.585003532311512808e+00,-3.008077232534901668e+00,-1.855402727445276900e+00,1.929283568512057401e-01,1.597250696253209812e+00,1.645266744968793438e+00
4.656052062989631257e-01,3.675849227873194280e+01,2.101235372284079972e+01,1.034788297368944754e+01,3.057540260746966165e+00,-1.606404016201953722e+00,-3.011754021611961818e+00,-1.838951486181331862e+00,2.164136382515180479e-01,1.610150604385140349e+00,1.638193498051857100e+00
4.661608211036158411e-01,3.691502484439709519e+01,2.106947013113569867e+01,1.035128821836428337e+01,3.036836769427658123e+00,-1.627755386582260932e+00,-3.015247860632447541e+00,-1.822328000726980868e+00,2.398894257634670291e-01,1.622815219659616615e+00,1.630804817334900347e+00
4.667164359082685010e-01,3.707223057263554011e+01,2.112669579913676898e+01,1.035460445407071006e+01,3.016051497784435931e+00,-1.649056604562472161e+00,-3.018558032631872834e+00,-1.805533313476278989e+00,2.633529034067818575e-01,1.635242023505818043e+00,1.623101301943509212e+00
4.672720507129212164e-01,3.723011172828336868e+01,2.118403030169525891e+01,1.035783108510810635e+01,2.995184657819021101e+00,-1.670306628510669134e+00,-3.021683830847324614e+00,-1.788568489052004384e+00,2.868012438785642049e-01,1.647428527549836597e+00,1.615083626003434025e+00
4.678276655175739318e-01,3.738867058126343323e+01,2.124147320889412782e+01,1.036096751521699666e+01,2.974236466141761071e+00,-1.691504414100037046e+00,-3.024624558818118647e+00,-1.771434614248971640e+00,3.102316089707311542e-01,1.659372274116125645e+00,1.606752538304785594e+00
4.683832803222265917e-01,3.754790940658078569e+01,2.129902408602338681e+01,1.036401314759720904e+01,2.953207143992146566e+00,-1.712648914356532437e+00,-3.027379530486433712e+00,-1.754132797976018843e+00,3.336411499881145604e-01,1.671070836726077147e+00,1.598108861963170924e+00
4.689388951268793626e-01,3.770783048431766815e+01,2.135668249355557791e+01,1.036696738492623027e+01,2.932096917259131352e+00,-1.733739079707134811e+00,-3.029948070297917795e+00,-1.736664171196685924e+00,3.570270081671925722e-01,1.682521820593716022e+00,1.589153494077774065e+00
4.694945099315320780e-01,3.786843609962788548e+01,2.141444798712117148e+01,1.036982962937773145e+01,2.910906016501286775e+00,-1.754773858028658262e+00,-3.032329513302268964e+00,-1.719029886868610024e+00,3.803863150954219230e-01,1.693722863118494626e+00,1.579887405386397159e+00
4.700501247361847379e-01,3.802972854273101433e+01,2.147232011748420177e+01,1.037259928264029440e+01,2.889634676966718718e+00,-1.775752194697183928e+00,-3.034523205253790490e+00,-1.701231119881577714e+00,4.037161931312449048e-01,1.704671634375227063e+00,1.570311639917430613e+00
4.706057395408374533e-01,3.819171010890608642e+01,2.153029843051790593e+01,1.037527574593631741e+01,2.868283138612810479e+00,-1.796673032638059553e+00,-3.036528502711923316e+00,-1.683269066994288243e+00,4.270137558247046328e-01,1.715365837601127597e+00,1.560427314638779484e+00
4.711613543454901687e-01,3.835438309848473182e+01,2.158838246718037723e+01,1.037785842004111281e+01,2.846851646125777791e+00,-1.817535312376473922e+00,-3.038344773141746558e+00,-1.665144946769815615e+00,4.502761083386837004e-01,1.725803209679959815e+00,1.550235619103738971e+00
4.717169691501428286e-01,3.851774981684403798e+01,2.164657176349037826e+01,1.038034670530218229e+01,2.825340448940012017e+00,-1.838337972088634142e+00,-3.039971395014458455e+00,-1.646859999509748818e+00,4.735003478707912605e-01,1.735981521623314761e+00,1.539737815093812134e+00
4.722725839547955440e-01,3.868181257439901799e+01,2.170486585050321793e+01,1.038274000165869460e+01,2.803749801257225727e+00,-1.859079947653528020e+00,-3.041407757907829801e+00,-1.628415487187022892e+00,4.966835640758838766e-01,1.745898579049002253e+00,1.528935236258471164e+00
4.728281987594482594e-01,3.884657368659446774e+01,2.176326425428661082e+01,1.038503770866113562e+01,2.782079962065423739e+00,-1.879760172705252197e+00,-3.042653262606630715e+00,-1.609812693377459691e+00,5.198228394891947213e-01,1.755552222656549866e+00,1.517829287751877088e+00
4.733838135641009193e-01,3.901203547389655313e+01,2.182176649589672124e+01,1.038723922549114675e+01,2.760331195157656570e+00,-1.900377578685944702e+00,-3.043707321203031224e+00,-1.591052923189983481e+00,5.429152499501177509e-01,1.764940328699830197e+00,1.506421445866535036e+00
4.739394283687536347e-01,3.917820026178399928e+01,2.188037209135422856e+01,1.038934395098156038e+01,2.738503769150579803e+00,-1.920931094899302138e+00,-3.044569357196980075e+00,-1.572137503195528696e+00,5.659578650266203770e-01,1.774060809456801335e+00,1.494713257663897288e+00
4.744950431734062946e-01,3.934507038073865459e+01,2.193908055162042814e+01,1.039135128363661664e+01,2.716597957502838945e+00,-1.941419648564661760e+00,-3.045238805596552911e+00,-1.553067781354658283e+00,5.889477484402683150e-01,1.782911613696355868e+00,1.482706340601924522e+00
4.750506579780590655e-01,3.951264816623591258e+01,2.199789138257349919e+01,1.039326062165235776e+01,2.694614038533222455e+00,-1.961842164871700822e+00,-3.045715113018278686e+00,-1.533845126943844672e+00,6.118819584919160670e-01,1.791490727142301509e+00,1.470402382159574417e+00
4.756062727827117809e-01,3.968093595873438062e+01,2.205680408498472289e+01,1.039507136293722667e+01,2.672552295438664238e+00,-1.982197567035681729e+00,-3.045997737787439430e+00,-1.514470930480479316e+00,6.347575484879836027e-01,1.799796172934440275e+00,1.457803139458260677e+00
4.761618875873644408e-01,3.984993610366545624e+01,2.211581815449487110e+01,1.039678290513283798e+01,2.650413016312004988e+00,-2.002484776353320228e+00,-3.046086150038342044e+00,-1.494946603646537753e+00,6.575715671674114970e-01,1.807826012086781065e+00,1.444910438880238512e+00
4.767175023920171562e-01,4.001965095142229245e+01,2.217493308159065890e+01,1.039839464563494253e+01,2.628196494159579011e+00,-2.022702712259222491e+00,-3.045979831814567884e+00,-1.475273579210954367e+00,6.803210591292238041e-01,1.815578343942859885e+00,1.431726175683941227e+00
4.772731171966698716e-01,4.019008285734830821e+01,2.223414835158118308e+01,1.039990598161457669e+01,2.605903026918617194e+00,-2.042850292382893951e+00,-3.045678277169196146e+00,-1.455453310950697299e+00,7.030030652607139885e-01,1.823051306628175272e+00,1.418252313616277238e+00
4.778287320013225314e-01,4.036123418172537924e+01,2.229346344457452389e+01,1.040131631003939994e+01,2.583532917474434143e+00,-2.062926432606354776e+00,-3.045180992264997943e+00,-1.435487273570521971e+00,7.256146231662803370e-01,1.830243077499744686e+00,1.404490884521859329e+00
4.783843468059752468e-01,4.053310728976158828e+01,2.235287783545440021e+01,1.040262502769522435e+01,2.561086473677416375e+00,-2.082930047122337314e+00,-3.044487495474610839e+00,-1.415376962621412549e+00,7.481527675968921987e-01,1.837151873592779205e+00,1.390443987949179672e+00
4.789399616106279622e-01,4.070570455157848500e+01,2.241239099385685662e+01,1.040383153120771098e+01,2.538564008359840862e+00,-2.102860048493049749e+00,-3.043597317480682296e+00,-1.395123894417736654e+00,7.706145308801707339e-01,1.843775952064464541e+00,1.376113790753745736e+00
4.794955764152806221e-01,4.087902834219791970e+01,2.247200238414703932e+01,1.040493521706427948e+01,2.515965839352475975e+00,-2.122715347709545952e+00,-3.042510001375990925e+00,-1.374729605953074030e+00,7.929969433511147026e-01,1.850113610634871675e+00,1.361502526698152860e+00
4.800511912199333930e-01,4.105308104152866377e+01,2.253171146539611414e+01,1.040593548163619175e+01,2.493292289500976811e+00,-2.142494854251681957e+00,-3.041225102763539745e+00,-1.354195654814730698e+00,8.152970337834699599e-01,1.856163188024976263e+00,1.346612496049095720e+00
4.806068060245860529e-01,4.122786503435217043e+01,2.259151769135809928e+01,1.040683172120081501e+01,2.470543686682130868e+00,-2.162197476148622677e+00,-3.039742189856626808e+00,-1.333523619096983470e+00,8.375118298216873702e-01,1.861923064391793226e+00,1.331446065171355109e+00
4.811624208292387683e-01,4.140338271030845618e+01,2.265142051044696103e+01,1.040762333196408562e+01,2.447720363819839928e+00,-2.181822120039991209e+00,-3.038060843578885617e+00,-1.312715097312956658e+00,8.596383584135741662e-01,1.867391661760635868e+00,1.316005666118688744e+00
4.817180356338914837e-01,4.157963646388106582e+01,2.271141936571362763e+01,1.040830971008315586e+01,2.424822658900971817e+00,-2.201367691237547497e+00,-3.036180657664306448e+00,-1.291771708305251121e+00,8.816736462435182942e-01,1.872567444454482644e+00,1.300293796221713816e+00
4.822736504385441436e-01,4.175662869438191649e+01,2.277151369482313470e+01,1.040889025168921833e+01,2.401850914990974584e+00,-2.220833093787484724e+00,-3.034101238757226149e+00,-1.270695091155226830e+00,9.036147201663797812e-01,1.877448919520466220e+00,1.284313017672705337e+00
4.828292652431968590e-01,4.193436180593564444e+01,2.283170293003188434e+01,1.040936435291053108e+01,2.378805480249302384e+00,-2.240217230533309234e+00,-3.031822206512292617e+00,-1.249486905090982480e+00,9.254586076420089347e-01,1.882034637153477741e+00,1.268065957107346708e+00
4.833848800478495744e-01,4.211283820746346152e+01,2.289198649816488285e+01,1.040973140989561863e+01,2.355686707944662395e+00,-2.259519003179284002e+00,-3.029343193694409297e+00,-1.228148829394046349e+00,9.472023371703799377e-01,1.886323191116884956e+00,1.251555305183442490e+00
4.839404948525022343e-01,4.229206031266661370e+01,2.295236382059312064e+01,1.040999081883666655e+01,2.332494956470050340e+00,-2.278737312354480515e+00,-3.026663846278649483e+00,-1.206682563304741773e+00,9.688429387273714832e-01,1.890313219160371538e+00,1.234783816156562519e+00
4.844961096571549497e-01,4.247203054000955547e+01,2.301283431321103023e+01,1.041014197599309909e+01,2.309230589357579966e+00,-2.297871057677412399e+00,-3.023783823550142635e+00,-1.185089825926238127e+00,9.903774442011835655e-01,1.894003403434889599e+00,1.217754307452629137e+00
4.850517244618076651e-01,4.265275131270239939e+01,2.307339738641392657e+01,1.041018427771534327e+01,2.285893975293153524e+00,-2.316919137821233932e+00,-3.020702798203942940e+00,-1.163372356127324814e+00,1.011802887829359232e+00,1.897392470904729622e+00,1.200469659237475728e+00
4.856073392664603250e-01,4.283422505868325203e+01,2.313405244507563552e+01,1.041011712046878657e+01,2.262485488130899114e+00,-2.335880450579548739e+00,-3.017420456444865007e+00,-1.141531912443844776e+00,1.033116306636468140e+00,1.900479193756708929e+00,1.182932813983325282e+00
4.861629540711130959e-01,4.301645421060001695e+01,2.319479888852614025e+01,1.040993990085791232e+01,2.239005506907415288e+00,-2.354753892932798465e+00,-3.013936498087294691e+00,-1.119570272978824166e+00,1.054314740872413170e+00,1.903262389806470223e+00,1.165146776032219389e+00
4.867185688757657558e-01,4.319944120579160085e+01,2.325563611052925239e+01,1.040965201565062337e+01,2.215454415855862891e+00,-2.373538361115213213e+00,-3.010250636654979939e+00,-1.097489235301328581e+00,1.075395234451343995e+00,1.905740922901904444e+00,1.147114611156421660e+00
4.872741836804184712e-01,4.338318848626899182e+01,2.331656349926045380e+01,1.040925286180276643e+01,2.191832604419791775e+00,-2.392232750682386389e+00,-3.006362599480792319e+00,-1.075290616343956174e+00,1.096354835391250893e+00,1.907913703323691257e+00,1.128839446115727174e+00
4.878297984850711866e-01,4.356769849869570521e+01,2.337758043728472757e+01,1.040874183648281637e+01,2.168140467266835625e+00,-2.410835956579396644e+00,-3.002272127806457469e+00,-1.052976252299073101e+00,1.117190596254136636e+00,1.909779688182940749e+00,1.110324468211749238e+00
4.883854132897238465e-01,4.375297369436787420e+01,2.343868630153452060e+01,1.040811833709677536e+01,2.144378404302167862e+00,-2.429346873209545787e+00,-2.997978976882272217e+00,-1.030547998513706709e+00,1.137899574586865636e+00,1.911337881815975859e+00,1.091572924839139702e+00
4.889410280943765619e-01,4.393901652919391410e+01,2.349988046328771674e+01,1.040738176131324089e+01,2.120546820681783906e+00,-2.447764394503656682e+00,-2.993482916066783073e+00,-1.008007729383149531e+00,1.158478833362609706e+00,1.912587336176207797e+00,1.072588123033757279e+00
4.894966428990292773e-01,4.412582946367366787e+01,2.356116228814571656e+01,1.040653150708866548e+01,2.096646126825589818e+00,-2.466087413989967114e+00,-2.988783728926451833e+00,-9.853573382432564420e-01,1.178925441422942200e+00,1.913527151223143319e+00,1.053373429017794294e+00
4.900522577036819372e-01,4.431341496287743098e+01,2.362253113601163435e+01,1.040556697269280839e+01,2.072676738430259569e+00,-2.484314824864625404e+00,-2.983881213335280336e+00,-9.625987372614056570e-01,1.199236473920576973e+00,1.914156475308503191e+00,1.033932267741819011e+00
4.906078725083346526e-01,4.450177549642411634e+01,2.368398636106846666e+01,1.040448755673436665e+01,2.048639076481951982e+00,-2.502445520062738460e+00,-2.978775181574426778e+00,-9.397338573261936334e-01,1.219409012762707523e+00,1.914474505559460304e+00,1.014268122423807483e+00
4.911634873129873680e-01,4.469091353845930570e+01,2.374552731175739595e+01,1.040329265818679616e+01,2.024533567268789191e+00,-2.520478392330023798e+00,-2.973465460431782947e+00,-9.167646479357955958e-01,1.239440147054994501e+00,1.914480488258985869e+00,9.943845340850917536e-01
4.917191021176400278e-01,4.488083156763274673e+01,2.380715333075616513e+01,1.040198167641431937e+01,2.000360642393159694e+00,-2.538412334295044204e+00,-2.967951891301531919e+00,-8.936930770850255445e-01,1.259326973546188277e+00,1.914173719223321912e+00,9.742851010832667136e-01
4.922747169222927988e-01,4.507153206707560855e+01,2.386886375495754109e+01,1.040055401119812117e+01,1.976120738783801123e+00,-2.556246238542041027e+00,-2.962234330283677330e+00,-8.705211311510705485e-01,1.279066597073391875e+00,1.913553544176566978e+00,9.539734786420276391e-01
4.928303317269455142e-01,4.526301752437686332e+01,2.393065791544773901e+01,1.039900906276272963e+01,1.951814298707736928e+00,-2.573978997684314152e+00,-2.956312648283555333e+00,-8.472508147779669319e-01,1.298656131007911441e+00,1.912619359122378793e+00,9.334533783779970229e-01
4.933859465315981740e-01,4.545529043155993065e+01,2.399253513748512034e+01,1.039734623180258311e+01,1.927441769781947256e+00,-2.591609504438237899e+00,-2.950186731111302585e+00,-8.238841507596945668e-01,1.318092697701804816e+00,1.911370610712787022e+00,9.127285678244329015e-01
4.939415613362508894e-01,4.564835328505823497e+01,2.405449474047875569e+01,1.039556491950878936e+01,1.903003604984908170e+00,-2.609136651697819609e+00,-2.943856479581320240e+00,-8.004231799220302701e-01,1.337373428935004771e+00,1.909806796614134328e+00,8.918028699519443547e-01
4.944971761409035493e-01,4.584220858569064205e+01,2.411653603796715117e+01,1.039366452759606041e+01,1.878500262667909260e+00,-2.626559332609856412e+00,-2.937321809611699752e+00,-7.768699610030704861e-01,1.356495466363091484e+00,1.907927465870124406e+00,8.706801626861322418e-01
4.950527909455562647e-01,4.603685883863663264e+01,2.417865833759711691e+01,1.039164445832984995e+01,1.853932206566149432e+00,-2.643876440649703063e+00,-2.930582652323623361e+00,-7.532265705324103777e-01,1.375455961965725837e+00,1.905732219261992544e+00,8.493643784221478477e-01
4.956084057502089801e-01,4.623230655341068029e+01,2.424086094110256084e+01,1.038950411455366307e+01,1.829299905809687488e+00,-2.661086869697579793e+00,-2.923638954140743706e+00,-7.294951027090792461e-01,1.394252078495665348e+00,1.903220709665789157e+00,8.278595035362535937e-01
4.961640205548616400e-01,4.642855424383642315e+01,2.430314314428345668e+01,1.038724289971655779e+01,1.804603834934165763e+00,-2.678189514115491221e+00,-2.916490676888533251e+00,-7.056776692781248084e-01,1.412880989928438247e+00,1.900392642406776078e+00,8.061695778942884472e-01
4.967196353595143554e-01,4.662560442802046623e+01,2.436550423698486156e+01,1.038486021790084202e+01,1.779844473891330381e+00,-2.695183268824742129e+00,-2.909137797893612820e+00,-6.817763994058876342e-01,1.431339881912662371e+00,1.897247775610954035e+00,7.842986943570874336e-01
4.972752501641670708e-01,4.682345962832550867e+01,2.442794350307595863e+01,1.038235547384994284e+01,1.755022308059393188e+00,-2.712067029383998573e+00,-2.901580310083054393e+00,-6.577934395540068202e-01,1.449625952220956027e+00,1.893785920553690882e+00,7.622509982828756803e-01
4.978308649688197862e-01,4.702212237134352790e+01,2.449046022042931980e+01,1.037972807299646938e+01,1.730137828253130339e+00,-2.728839692067993816e+00,-2.893818222083642588e+00,-6.337309533520463223e-01,1.467736411201536750e+00,1.890006942005469481e+00,7.400306870265460635e-01
4.983864797734725016e-01,4.722159518786776999e+01,2.455305366089998387e+01,1.037697742149046576e+01,1.705191530733882299e+00,-2.745500153946743183e+00,-2.885851558321142374e+00,-6.095911214689111457e-01,1.485668482230379173e+00,1.885910758574761648e+00,7.176420094359762247e-01
4.989420945781252170e-01,4.742188061286508827e+01,2.461572309030484718e+01,1.037410292622785057e+01,1.680183917219267409e+00,-2.762047312965414392e+00,-2.877680359119513032e+00,-5.853761414828690945e-01,1.503419402164075436e+00,1.881497343048013082e+00,6.950892653452074299e-01
4.994977093827778769e-01,4.762298118544747183e+01,2.467846776840202949e+01,1.037110399487902868e+01,1.655115494892744010e+00,-2.778480068024741456e+00,-2.869304680800102147e+00,-5.610882277503017601e-01,1.520986421793277366e+00,1.876766722726730174e+00,6.723768050646097283e-01
5.000533241874305368e-01,4.782489944884315491e+01,2.474128694887028956e+01,1.036798003591771788e+01,1.629986776412967631e+00,-2.794797319062040764e+00,-2.860724595780823609e+00,-5.367296112731476665e-01,1.538366806296803890e+00,1.871718979761713308e+00,6.495090288679916668e-01
5.006089389920832522e-01,4.802763795036754146e+01,2.480417987928860413e+01,1.036473045864992848e+01,1.604798279922938109e+00,-2.810997967132815134e+00,-2.851940192675298746e+00,-5.123025395650180336e-01,1.555557835696363078e+00,1.866354251484377613e+00,6.264903864766402375e-01
5.011645537967359676e-01,4.823119924139307813e+01,2.486714580111559769e+01,1.036135467324316473e+01,1.579550529059018826e+00,-2.827080914492904995e+00,-2.842951576391993918e+00,-4.878092765160653155e-01,1.572556805311883910e+00,1.860672730735219105e+00,6.033253765403605584e-01
5.017201686013886830e-01,4.843558587731973830e+01,2.493018394966941287e+01,1.035785209075578450e+01,1.554244052959631750e+00,-2.843045064681296807e+00,-2.833758868233289707e+00,-4.632521022564348723e-01,1.589361026217542161e+00,1.854674666189361831e+00,5.800185461153648525e-01
5.022757834060413984e-01,4.864080041754395722e+01,2.499329355410723963e+01,1.035422212316655965e+01,1.528879386273900742e+00,-2.858889322603436423e+00,-2.824362205994578101e+00,-4.386333130185313678e-01,1.605967825698342288e+00,1.848360362679259961e+00,5.565744901392222221e-01
5.028313982106941138e-01,4.884684542542792940e+01,2.505647383740522827e+01,1.035046418340442109e+01,1.503457069169992888e+00,-2.874612594615185035e+00,-2.814761744063288607e+00,-4.139552209978865083e-01,1.622374547707385428e+00,1.841730181514484865e+00,5.329978509026682687e-01
5.033870130153468292e-01,4.905372346826862184e+01,2.511972401633845209e+01,1.034657768537838862e+01,1.477977647343258871e+00,-2.890213788607371548e+00,-2.804957653517897054e+00,-3.892201542127082803e-01,1.638578553323784437e+00,1.834784540798636954e+00,5.092933175183531613e-01
5.039426278199994336e-01,4.926143711726506069e+01,2.518304330146061432e+01,1.034256204400769441e+01,1.452441672024326502e+00,-2.905691814090829883e+00,-2.794950122226955713e+00,-3.644304563622668969e-01,1.654577221211106064e+00,1.827523915743401339e+00,4.854656253866727056e-01
5.044982426246521490e-01,4.946998894748676889e+01,2.524643089708420263e+01,1.033841667525207519e+01,1.426849699986816322e+00,-2.921045582282129960e+00,-2.784739354948019496e+00,-3.395884866837968197e-01,1.670367948076551201e+00,1.819948838979661643e+00,4.615195556583728820e-01
5.050538574293048644e-01,4.967938153784091071e+01,2.530988600126061172e+01,1.033414099614228832e+01,1.401202293554946410e+00,-2.936274006189873997e+00,-2.774325573426627223e+00,-3.146966198081762034e-01,1.685948149130763962e+00,1.812059900865818474e+00,4.374599346942051881e-01
5.056094722339575798e-01,4.988961747103965649e+01,2.537340780576033694e+01,1.032973442481075566e+01,1.375500020610897600e+00,-2.951376000701546154e+00,-2.763709016495161208e+00,-2.897572456142525343e-01,1.701315258548208753e+00,1.803857749793100096e+00,4.132916335214533721e-01
5.061650870386102952e-01,5.010069933356547267e+01,2.543699549605291566e+01,1.032519638052247046e+01,1.349743454602143400e+00,-2.966350482670911504e+00,-2.752889940171821870e+00,-2.647727690820163016e-01,1.716466729928178392e+00,1.795343092488147718e+00,3.890195672875782495e-01
5.067207018432630106e-01,5.031262971563897679e+01,2.550064825128773194e+01,1.032052628370600367e+01,1.323933174548254099e+00,-2.981196371006146428e+00,-2.741868617759387838e+00,-2.397456101441493015e-01,1.731400036756551852e+00,1.786516694312535458e+00,3.646486947104972121e-01
5.072763166479157260e-01,5.052541121118253642e+01,2.556436524427378743e+01,1.031572355598478907e+01,1.298069765047950463e+00,-2.995912586758330498e+00,-2.730645339944164363e+00,-2.146782035366905372e-01,1.746112672867976112e+00,1.777379379559593353e+00,3.401840175262154098e-01
5.078319314525684414e-01,5.073904641778740654e+01,2.562814564146073337e+01,1.031078762020851869e+01,1.272153816285486183e+00,-3.010498053210784342e+00,-2.719220414894714999e+00,-1.895729986479466334e-01,1.760602152908942397e+00,1.767932031748203459e+00,3.156305799329968131e-01
5.083875462572210457e-01,5.095353793667729292e+01,2.569198860291899322e+01,1.030571790048476544e+01,1.246185924037221060e+00,-3.024951695968753018e+00,-2.707594168360680786e+00,-1.644324593664523437e-01,1.774866012801235460e+00,1.758175593913766210e+00,2.909934680327805889e-01
5.089431610618737611e-01,5.116888837267325130e+01,2.575589328232053887e+01,1.030051382221077816e+01,1.220166689677776306e+00,-3.039272443049831907e+00,-2.695766943771541690e+00,-1.392590639274209341e-01,1.788901810206191101e+00,1.748111068896297970e+00,2.662778092694015886e-01
5.094987758665264765e-01,5.138510033415771971e+01,2.581985882691955680e+01,1.029517481210547380e+01,1.194096720186055727e+00,-3.053459224974928610e+00,-2.683739102335342963e+00,-1.140553047579377921e-01,1.802707124989533671e+00,1.737739519625620677e+00,2.414887718637683811e-01
5.100543906711791919e-01,5.160217643303705870e+01,2.588388437753290816e+01,1.028970029824161969e+01,1.167976628151192076e+00,-3.067510974859731121e+00,-2.671511023137448593e+00,-8.882368832097031763e-02,1.816279559686754475e+00,1.727062069403702216e+00,2.166315642461287272e-01
5.106100054758319073e-01,5.182011928470603834e+01,2.594796906852133844e+01,1.028408971007817740e+01,1.141807031778019343e+00,-3.081426628506942933e+00,-2.659083103239172186e+00,-6.356673495779552319e-02,1.829616739969317951e+00,1.716079902184056483e+00,1.917114344850106011e-01
5.111656202804846227e-01,5.203893150801012979e+01,2.601211202777022891e+01,1.027834247849284033e+01,1.115588554892558815e+00,-3.095205124498946248e+00,-2.646455757776428719e+00,-3.828697872932518287e-02,1.842716315111325720e+00,1.704794262848262631e+00,1.667336697133017243e-01
5.117212350851372271e-01,5.225861572520669540e+01,2.607631237667027690e+01,1.027245803581481276e+01,1.089321826947384331e+00,-3.108845404291071368e+00,-2.633629420058465342e+00,-1.298696725619752357e-02,1.855575958456858743e+00,1.693206457479743854e+00,1.417035955513687995e-01
5.122768498897900535e-01,5.247917456192861607e+01,2.614056923009897559e+01,1.026643581585766896e+01,1.063007483026464861e+00,-3.122346412305545549e+00,-2.620604541666327059e+00,1.233073844276533215e-02,1.868193367888014045e+00,1.681317853634388015e+00,1.166265755267739124e-01
5.128324646944426579e-01,5.270061064714383292e+01,2.620488169640125520e+01,1.026027525395252482e+01,1.036646163850226898e+00,-3.135707096025896590e+00,-2.607381592551587079e+00,3.766356411299009999e-02,1.880566266293474342e+00,1.669129880608610117e+00,9.150801049138590493e-02
5.133880794990953733e-01,5.292292661311786617e+01,2.626924887737100534e+01,1.025397578698126999e+01,1.010238515780037982e+00,-3.148926406092053654e+00,-2.593961061134778312e+00,6.300892242827349499e-02,1.892692402037786881e+00,1.656644029704222865e+00,6.635333803502319050e-02
5.139436943037480887e-01,5.314612509537285945e+01,2.633366986823192946e+01,1.024753685341011078e+01,9.837851908228398834e-01,-3.162003296395925478e+00,-2.580343454404033565e+00,8.836421315588327552e-02,1.904569549431206266e+00,1.643861854490683339e+00,4.116803189639539617e-02
5.144993091084008041e-01,5.337020873265026921e+01,2.639814375761961784e+01,1.024095789332316997e+01,9.572868466351072136e-01,-3.174936724177791270e+00,-2.566529298013461968e+00,1.137268233234045578e-01,1.916195509200359304e+00,1.630784971064238587e+00,1.595760137057355976e-02
5.150549239130535195e-01,5.359518016686683239e+01,2.646266962756177321e+01,1.023423834845641878e+01,9.307441465273669223e-01,-3.187725650122837706e+00,-2.552519136381798504e+00,1.390941273861996397e-01,1.927568108959126558e+00,1.617415058304400244e+00,-9.272409285971727755e-03
5.156105387177062349e-01,5.382104204307694317e+01,2.652724655346060700e+01,1.022737766223164790e+01,9.041577594676994956e-01,-3.200369038458765303e+00,-2.538313532790701821e+00,1.644634873969421651e-01,1.938685203680623470e+00,1.603753858127305421e+00,-3.451642145407451956e-02
5.161661535223588393e-01,5.404779700943076648e+01,2.659187360407415923e+01,1.022037527979073701e+01,8.775283600854995036e-01,-3.212865857053746499e+00,-2.523913069483253668e+00,1.898322531760208154e-01,1.949544676169598034e+00,1.589803175736396179e+00,-5.976882275320960503e-02
5.167217683270115547e-01,5.427544771713175464e+01,2.665654984149762186e+01,1.021323064803006275e+01,8.508566286750642860e-01,-3.225215077514904216e+00,-2.509318347762381052e+00,2.151977624832459579e-01,1.960144437535380479e+00,1.575564879870122281e+00,-8.502396764591124700e-02
5.172773831316642701e-01,5.450399682039483196e+01,2.672127432114502454e+01,1.020594321563510931e+01,8.241432511988731058e-01,-3.237415675287471206e+00,-2.494529988089229100e+00,2.405573411909627257e-01,1.970482427665562142e+00,1.561040903046769346e+00,-1.102761780453211937e-01
5.178329979363169855e-01,5.473344697640547452e+01,2.678604609173144624e+01,1.019851243311521394e+01,7.973889192904772827e-01,-3.249466629754623082e+00,-2.479548630181425573e+00,2.659083034586522398e-01,1.980556615700394207e+00,1.546233241806331149e+00,-1.355197439259585579e-01
5.183886127409697009e-01,5.496380085516159397e+01,2.685086420027499088e+01,1.019093775437492511e+01,7.705943294964210377e-01,-3.261366933306299121e+00,-2.464374949696536810e+00,2.912479800749896430e-01,1.990365163708623042e+00,1.531144192867572418e+00,-1.607490534709218322e-01
5.189442275456224163e-01,5.519506113545178749e+01,2.691572768874084076e+01,1.018321863572312225e+01,7.437601830425311089e-01,-3.273115584977086101e+00,-2.449009635886788327e+00,3.165737282771426409e-01,1.999906334363346749e+00,1.515776124948534864e+00,-1.859587138636893122e-01
5.194998423502751317e-01,5.542723048365029115e+01,2.698063558372570014e+01,1.017535453274198431e+01,7.168871875823079609e-01,-3.284711572279455094e+00,-2.433453361027198447e+00,3.418828656153111711e-01,2.009178152216728463e+00,1.500131018287864659e+00,-2.111432220813591609e-01
5.200554571549278471e-01,5.566031156883545350e+01,2.704558690506846119e+01,1.016734490295840310e+01,6.899760563851504713e-01,-3.296153887048044684e+00,-2.417706816826114657e+00,3.671726989816161413e-01,2.018178673800744338e+00,1.484210920053139926e+00,-2.362970451138118877e-01
5.206110719595804515e-01,5.589430706295262752e+01,2.711058066593297866e+01,1.015918920591109753e+01,6.630275083215515508e-01,-3.307441525716749098e+00,-2.401770714809495999e+00,3.924405254281115307e-01,2.026905991284036812e+00,1.468017948798811423e+00,-2.614146238197439520e-01
5.211666867642331669e-01,5.612921964078324777e+01,2.717561587278711244e+01,1.015088690318600051e+01,6.360422678604247260e-01,-3.318573489407996124e+00,-2.385645786311246574e+00,4.176836325231356728e-01,2.035358232808231360e+00,1.451554293720205058e+00,-2.864903749720696946e-01
5.217223015688858823e-01,5.636505197991272809e+01,2.724069152538180916e+01,1.014243745845175049e+01,6.090210650660290437e-01,-3.329548784022275054e+00,-2.369332782462541420e+00,4.428992987081724619e-01,2.043533562821612470e+00,1.434822213907334998e+00,-3.115186932890174898e-01
5.222779163735385977e-01,5.660180676069793293e+01,2.730580661673055332e+01,1.013384033749529500e+01,5.819646355943858262e-01,-3.340366420327958163e+00,-2.352832474180081235e+00,4.680847936553230726e-01,2.051430182410186820e+00,1.417824037598463649e+00,-3.364939534510213992e-01
5.228335311781913131e-01,5.683948666623376766e+01,2.737096013308891074e+01,1.012509500825761322e+01,5.548737206892661034e-01,-3.351025414051380213e+00,-2.336145652153331032e+00,4.932373786253128611e-01,2.059046329626114336e+00,1.400562161433454911e+00,-3.614105121033327483e-01
5.233891459828440285e-01,5.707809438231895172e+01,2.743615105393432074e+01,1.011620094086954857e+01,5.277490671777187448e-01,-3.361524785967196394e+00,-2.319273126830713849e+00,5.183543068260638709e-01,2.066380279813508913e+00,1.383039049706905388e+00,-3.862627098443817131e-01
5.239447607874967439e-01,5.731763259742102434e+01,2.750137835194603753e+01,1.010715760768775695e+01,5.005914274651421803e-01,-3.371863561989004499e+00,-2.302215728404767958e+00,5.434328237718266674e-01,2.073430345931614571e+00,1.365257233621053112e+00,-4.110448731998835870e-01
5.245003755921494593e-01,5.755810400264063276e+01,2.756664099298533444e+01,1.009796448333077201e+01,4.734015595299014834e-01,-3.382040773260246436e+00,-2.284974306796268451e+00,5.684701676428738359e-01,2.080194878875355702e+00,1.347219310538463555e+00,-4.357513165826906176e-01
5.250559903968021747e-01,5.779951129167493917e+01,2.763193793607583970e+01,1.008862104471517540e+01,4.461802269174906521e-01,-3.392055456245372635e+00,-2.267549731637309662e+00,5.934635696457525311e-01,2.086672267793256097e+00,1.328927943234497810e+00,-4.603763442383886351e-01
5.256116052014547790e-01,5.804185716078031732e+01,2.769726813338409599e+01,1.007912677109189126e+01,4.189281987342449165e-01,-3.401906652821282684e+00,-2.249942892253356419e+00,6.184102543740932489e-01,2.092860940402732961e+00,1.310385859149560295e+00,-4.849142521766330871e-01
5.261672200061074944e-01,5.828514430873443075e+01,2.776263053020038285e+01,1.006948114408258199e+01,3.916462496405696547e-01,-3.411593410369042179e+00,-2.232154697644236574e+00,6.433074401700029643e-01,2.098759363302768133e+00,1.291595849641108185e+00,-5.093593300882560682e-01
5.267228348107602098e-01,5.852937543679708199e+01,2.782802406491958536e+01,1.005968364771618262e+01,3.643351598437706285e-01,-3.421114781865854937e+00,-2.214186076464133901e+00,6.681523394859697484e-01,2.104366042283938754e+00,1.272560769235474787e+00,-5.337058632480680131e-01
5.272784496154129252e-01,5.877455324867075603e+01,2.789344766902239314e+01,1.004973376846551503e+01,3.369957150903729604e-01,-3.430469825977322529e+00,-2.196037977000509400e+00,6.929421592473756775e-01,2.109679522635837579e+00,1.253283534879439109e+00,-5.579481344034538104e-01
5.278340644200656406e-01,5.902068045046017630e+01,2.795890026705667708e+01,1.003963099528404435e+01,3.096287066580120095e-01,-3.439657607149968488e+00,-2.177711367152000754e+00,7.176741012155483102e-01,2.114698389451852734e+00,1.233767125191585379e+00,-5.820804256486895589e-01
5.283896792247182450e-01,5.926775975063102209e+01,2.802438077661897964e+01,1.002937481964273836e+01,2.822349313468712761e-01,-3.448677195704031195e+00,-2.159207234405285725e+00,7.423453623513682764e-01,2.119421267931326458e+00,1.214014579713449615e+00,-6.060970202850046729e-01
5.289452940293709604e-01,5.951579385996818417e+01,2.808988810833635341e+01,1.001896473556703171e+01,2.548151914706353605e-01,-3.457527667926539205e+00,-2.140526585810890392e+00,7.669531351794656171e-01,2.123846823679088835e+00,1.194028998160419963e+00,-6.299922046664117037e-01
5.295009088340237868e-01,5.976478549153274145e+01,2.815542116584822452e+01,1.000840023967392156e+01,2.273702948470365248e-01,-3.466208106164640146e+00,-2.121670447957991090e+00,7.914946081529300459e-01,2.127973763002354968e+00,1.173813539672450945e+00,-6.537602700312410420e-01
5.300565236386763912e-01,6.001473736061840469e+01,2.822097884578852600e+01,9.997680831209178720e+00,1.999010547879292998e-01,-3.474717598919208950e+00,-2.102639866948166958e+00,8.159669660186010809e-01,2.131800833205001577e+00,1.153371422064546792e+00,-6.773955143194350104e-01
5.306121384433291066e-01,6.026565218470764052e+01,2.828656003776816164e+01,9.986806012084636919e+00,1.724082900888469494e-01,-3.483055240938743857e+00,-2.083435908368077794e+00,8.403673901829693538e-01,2.135326822879221709e+00,1.132705921076974764e+00,-7.008922439756396505e-01
5.311677532479818220e-01,6.051753268342609715e+01,2.835216362435740578e+01,9.975775286915645523e+00,1.448928250182153210e-01,-3.491220133313501783e+00,-2.064059657261172021e+00,8.646930590785421034e-01,2.138550562194536653e+00,1.111820369625341032e+00,-7.242447757379474327e-01
5.317233680526345374e-01,6.077038157849698763e+01,2.841778848106871536e+01,9.964588163058609283e+00,1.173554893060225757e-01,-3.499211383569929446e+00,-2.044512218098307521e+00,8.889411485308453820e-01,2.141470923184197073e+00,1.090718157050380333e+00,-7.474474384124579762e-01
5.322789828572872528e-01,6.102420159369440000e+01,2.848343347633964129e+01,9.953244150648636435e+00,8.979711813207047477e-02,-3.507028105765358728e+00,-2.024794714747349289e+00,9.131088321259556162e-01,2.144086820028944462e+00,1.069402728367551347e+00,-7.704945746335555290e-01
5.328345976619398572e-01,6.127899545479584731e+01,2.854909747151596378e+01,9.941742762637321817e+00,6.221855211377014250e-02,-3.514669420582967163e+00,-2.004908290441738572e+00,9.371932815785916082e-01,2.146397209338153367e+00,1.047877583516408251e+00,-7.933805426099302949e-01
5.333902124665925726e-01,6.153476588953425619e+01,2.861477932083505138e+01,9.930083514830613467e+00,3.462063729345210561e-02,-3.522134455427023969e+00,-1.984854107748001084e+00,9.611916671007906254e-01,2.148401090428343707e+00,1.026146276609732233e+00,-8.160997178563689225e-01
5.339458272712452880e-01,6.179151562754870497e+01,2.868047787140932670e+01,9.918265925926840865e+00,7.004225125281871023e-03,-3.529422344518387877e+00,-1.964633348532254020e+00,9.851011577710989675e-01,2.150097505599060543e+00,1.004212415182483831e+00,-8.386464949112428791e-01
5.345014420758980034e-01,6.204924740033487751e+01,2.874619196321004111e+01,9.906289517554801805e+00,-2.062982753834097238e-02,-3.536532228990293625e+00,-1.944247213925643258e+00,1.008918921904365718e+00,2.151485540406138153e+00,9.820796594404902491e-01,-8.610152890397888559e-01
5.350570568805507188e-01,6.230796394119447967e+01,2.881192042905117390e+01,9.894153814312007356e+00,-4.828065846080564771e-02,-3.543463256984400456e+00,-1.923696924288758936e+00,1.032642127422079836e+00,2.152564323932324886e+00,9.597517215089342857e-01,-8.832005379231117059e-01
5.356126716852034342e-01,6.256766798518394523e+01,2.887766209457357292e+01,9.881858343803008538e+00,-7.594740003578037690e-02,-3.550214583747115515e+00,-1.902983719175007638e+00,1.056267942223266143e+00,2.153333029055289671e+00,9.372323646806153263e-01,-9.051967033329354484e-01
5.361682864898561496e-01,6.282836226906235311e+01,2.894341577822925160e+01,9.869402636677865104e+00,-1.036291793021486551e-01,-3.556785371726184142e+00,-1.882108857292954074e+00,1.079793534555944401e+00,2.153790872712992410e+00,9.145254026639934031e-01,-9.269982727920978993e-01
5.367239012945088650e-01,6.309004953123857717e+01,2.900918029126590625e+01,9.856786226670706696e+00,-1.313251179594108198e-01,-3.563174790667557712e+00,-1.861073616467618042e+00,1.103216073389149177e+00,2.153937116166438681e+00,8.916346988310073218e-01,-9.485997612207965890e-01
5.372795160991615804e-01,6.335273251171761899e+01,2.907495443771165000e+01,9.844008650638418345e+00,-1.590343323835313738e-01,-3.569382017712528388e+00,-1.839879293600740651e+00,1.126532728785507809e+00,2.153771065259796558e+00,8.685641654646746312e-01,-9.699957125685723103e-01
5.378351309038141848e-01,6.361641395204622995e+01,2.914073701435988895e+01,9.831069448599436100e+00,-1.867559336432466077e-01,-3.575406237495133421e+00,-1.818527204630009608e+00,1.149740672274377928e+00,2.153292070677888859e+00,8.453177630064708792e-01,-9.911807014320376252e-01
5.383907457084669002e-01,6.388109659525779449e+01,2.920652681075447532e+01,9.817968163772659906e+00,-2.144890275168378491e-01,-3.581246642239838796e+00,-1.797018684487238893e+00,1.172837077225558744e+00,2.152499528201064827e+00,8.218994993034764995e-01,-1.012149334658368094e+00
5.389463605131196156e-01,6.414678318581620431e+01,2.927232260917497442e+01,9.804704342616478385e+00,-2.422327145093308154e-01,-3.586902431859484430e+00,-1.775355087055534797e+00,1.195819119223536564e+00,2.151392878957433474e+00,7.983134288553261904e-01,-1.032896252934504933e+00
5.395019753177723310e-01,6.441347646955918549e+01,2.933812318462217661e+01,9.791277534867907306e+00,-2.699860898701764711e-01,-3.592372814053504726e+00,-1.753537785125402149e+00,1.218683976442309636e+00,2.149971609672479467e+00,7.745636520609158193e-01,-1.053416132362131608e+00
5.400575901224250464e-01,6.468117919364081558e+01,2.940392730480380834e+01,9.777687293581845296e+00,-2.977482436113794151e-01,-3.597657004406422665e+00,-1.731568170349820246e+00,1.241428830020771201e+00,2.148235252916044669e+00,7.506543144648951671e-01,-1.073703686018384174e+00
5.406132049270776507e-01,6.494989410647313832e+01,2.946973373012041364e+01,9.763933175170437906e+00,-3.255182605260757978e-01,-3.602754226486611255e+00,-1.709447653198288952e+00,1.264050864438646560e+00,2.146183387346687343e+00,7.265896060039439552e-01,-1.093753665502304573e+00
5.411688197317303661e-01,6.521962395766730936e+01,2.953554121365149854e+01,9.750014739442551814e+00,-3.532952202075902992e-01,-3.607663711945332530e+00,-1.687177662909812081e+00,1.286547267893009883e+00,2.143815637953411013e+00,7.023737602528042911e-01,-1.113560862467058987e+00
5.417244345363831926e-01,6.549037149797348434e+01,2.960134850114176430e+01,9.735931549643382255e+00,-3.810781970689038900e-01,-3.612384700616035449e+00,-1.664759647444882695e+00,1.308915232675323503e+00,2.141131676294766528e+00,6.780110536701321466e-01,-1.133120110137861403e+00
5.422800493410357969e-01,6.576213947922013858e+01,2.966715433098759291e+01,9.721683172494165248e+00,-4.088662603625994318e-01,-3.616916440613934913e+00,-1.642195073436416575e+00,1.331151955549057408e+00,2.138131220735329130e+00,6.535058048441090284e-01,-1.152426284815664115e+00
5.428356641456885123e-01,6.603493065425300301e+01,2.973295743422382387e+01,9.707269178231978657e+00,-4.366584742013002174e-01,-3.621258188435870107e+00,-1.619485426139611217e+00,1.353254638127907805e+00,2.134814036679547833e+00,6.288623737377949663e-01,-1.171474307366629608e+00
5.433912789503412277e-01,6.630874777687270694e+01,2.979875653451056650e+01,9.692689140649690671e+00,-4.644538975785028612e-01,-3.625409209060407534e+00,-1.596632209380818068e+00,1.375220487254501744e+00,2.131179936802956920e+00,6.040851609343189654e-01,-1.190259144697274341e+00
5.439468937549939431e-01,6.658359360177161079e+01,2.986455034812026810e+01,9.677942637136027315e+00,-4.922515843898800370e-01,-3.629368776048243372e+00,-1.573636945505371809e+00,1.397046715379709925e+00,2.127228781280783743e+00,5.791786068818305377e-01,-1.208775811215409002e+00
5.445025085596466585e-01,6.685947088447038311e+01,2.993033758392508048e+01,9.663029248715703901e+00,-5.200505834550810391e-01,-3.633136171642861623e+00,-1.550501175324340286e+00,1.418730540942520379e+00,2.122960478013904861e+00,5.541471911381974369e-01,-1.227019370276817511e+00
5.450581233642993739e-01,6.713638238125327007e+01,2.999611694338423717e+01,9.647948560089737668e+00,-5.478499385399249189e-01,-3.636710686871465814e+00,-1.527226458060289449e+00,1.440269188750446849e+00,2.118374982852186506e+00,5.289954316155311975e-01,-1.244984935617658994e+00
5.456137381689519783e-01,6.741433084910291029e+01,3.006188712053181433e+01,9.632700159675815499e+00,-5.756486883791012144e-01,-3.640091621646184272e+00,-1.503814371291972485e+00,1.461659890360520242e+00,2.113472299815196465e+00,5.037278838244512169e-01,-1.262667672772639138e+00
5.461693529736046937e-01,6.769331904563432545e+01,3.012764680196458755e+01,9.617283639648801952e+00,-6.034458666993081088e-01,-3.643278284865551164e+00,-1.480266510897993770e+00,1.482899884460844531e+00,2.108252481310292303e+00,4.783491401181401148e-01,-1.280062800478928953e+00
5.467249677782574091e-01,6.797334972902790184e+01,3.019339466683006634e+01,9.601698595981378759e+00,-6.312405022428160262e-01,-3.646269994516242896e+00,-1.456584490999455195e+00,1.503986417252673791e+00,2.102715628348070798e+00,4.528638289362012515e-01,-1.297165592065787409e+00
5.472805825829101245e-01,6.825442565796163308e+01,3.025912938681475595e+01,9.585944628484774910e+00,-6.590316187915166157e-01,-3.649066077775103167e+00,-1.432769943901551546e+00,1.524916742833084093e+00,2.096861890755210567e+00,4.272766140482775477e-01,-1.313971376829973448e+00
5.478361973875628399e-01,6.853654959154333426e+01,3.032484962613272828e+01,9.570021340849582003e+00,-6.868182351914664530e-01,-3.651665871111430040e+00,-1.408824520034081429e+00,1.545688123578225603e+00,2.090691467384651947e+00,4.015921937974027411e-01,-1.330475541396897610e+00
5.483918121922155553e-01,6.881972428924079566e+01,3.039055404151417505e+01,9.553928340686764997e+00,-7.145993653777884536e-01,-3.654068720389540559e+00,-1.384749887891015829e+00,1.566297830527074053e+00,2.084204606323198927e+00,3.758153003432271877e-01,-1.346673531067498431e+00
5.489474269968682707e-01,6.910395251081202161e+01,3.045624128219429139e+01,9.537665239568712039e+00,-7.423740184000962028e-01,-3.656273980971595616e+00,-1.360547733968963335e+00,1.586743143765783737e+00,2.077401605096451664e+00,3.499506989049545602e-01,-1.362560851150866892e+00
5.495030418015209861e-01,6.938923701623487261e+01,3.052190998990242576e+01,9.521231653070417522e+00,-7.701411984483959028e-01,-3.658281017820709025e+00,-1.336219762704582648e+00,1.607021352812616710e+00,2.070282810871122869e+00,3.240031870040440687e-01,-1.378133068282646922e+00
5.500586566061735905e-01,6.967558056563471780e+01,3.058755879885115903e+01,9.504627200810821464e+00,-7.978999048793309345e-01,-3.660089205604315055e+00,-1.311767696411053619e+00,1.627129757003356492e+00,2.062848620654748277e+00,2.979775937067863367e-01,-1.393385811729116242e+00
5.506142714108263059e-01,6.996298591921325283e+01,3.065318633572600504e+01,9.487851506494175524e+00,-8.256491322430596913e-01,-3.661697928797826407e+00,-1.287193275213358579e+00,1.647065665877408769e+00,2.055099481492735247e+00,2.718787788665040228e-01,-1.408314774677114301e+00
5.511698862154790213e-01,7.025145583717444708e+01,3.071879121967482362e+01,9.470904197951618642e+00,-8.533878703103905394e-01,-3.663106581788531102e+00,-1.262498256982691691e+00,1.666826399564313110e+00,2.047035890662805446e+00,2.457116323657004830e-01,-1.422915715509587287e+00
5.517255010201317367e-01,7.054099307965111620e+01,3.078437206229779477e+01,9.453784907182818387e+00,-8.811151041005129692e-01,-3.664314568979798459e+00,-1.237684417269721004e+00,1.686409289170926362e+00,2.038658395866818296e+00,2.194810733578742568e-01,-1.437184459066983333e+00
5.522811158247844521e-01,7.083160040663048562e+01,3.084992746763750304e+01,9.436493270397704691e+00,-9.088298139091561811e-01,-3.665321304895536869e+00,-1.212753549236825990e+00,1.705811677169148055e+00,2.029967595419944093e+00,1.931920495091206114e-01,-1.451116897894367375e+00
5.528367306294370565e-01,7.112328057787831881e+01,3.091545603216905036e+01,9.419028928058372330e+00,-9.365309753371364732e-01,-3.666126214284909146e+00,-1.187707463589359413e+00,1.725030917784136086e+00,2.020964138437220559e+00,1.668495362395852055e-01,-1.464708993474220566e+00
5.533923454340898829e-01,7.141603635286340079e+01,3.098095634479069105e+01,9.401391524921038467e+00,-9.642175593194759475e-01,-3.666728732227352516e+00,-1.162547988505772345e+00,1.744064377383194975e+00,2.011648725017480821e+00,1.404585359645871279e-01,-1.477956777445085912e+00
5.539479602387425983e-01,7.170987049067964847e+01,3.104642698681421820e+01,9.383580710078192055e+00,-9.918885321548154277e-01,-3.667128304237834868e+00,-1.137276969566835438e+00,1.762909434865092662e+00,2.002022106424666603e+00,1.140240773356573367e-01,-1.490856352805849383e+00
5.545035750433952026e-01,7.200478574996932934e+01,3.111186653195605345e+01,9.365596137000764543e+00,-1.019542855535472192e+00,-3.667324386372416978e+00,-1.111896269683672056e+00,1.781563482050080305e+00,1.992085085266497968e+00,8.755121448120339878e-02,-1.503403895105877464e+00
5.550591898480479180e-01,7.230078488884399235e+01,3.117727354632813785e+01,9.347437463580479999e+00,-1.047179486577802132e+00,-3.667316445334051878e+00,-1.086407769024870351e+00,1.800023924070353276e+00,1.981838515670511836e+00,6.104502624707297542e-02,-1.515595653620802397e+00
5.556148046527006334e-01,7.259787066480534179e+01,3.124264658842920639e+01,9.329104352172294057e+00,-1.074797377853082825e+00,-3.667103958578679990e+00,-1.060813364942505110e+00,1.818288179761136547e+00,1.971283303457496361e+00,3.451061543683908717e-02,-1.527427952514117004e+00
5.561704194573533488e-01,7.289604583466531551e+01,3.130798420913625080e+01,9.310596469636948314e+00,-1.102395477418862901e+00,-3.666686414421583606e+00,-1.035114971897118208e+00,1.836353682052319636e+00,1.960420406312267438e+00,7.953108051863111427e-03,-1.538897191984483825e+00
5.567260342620060642e-01,7.319531315446482722e+01,3.137328495169606413e+01,9.291913487383665071e+00,-1.129972728850698660e+00,-3.666063312144021591e+00,-1.009314521381717622e+00,1.854217878360625127e+00,1.949250833951862161e+00,-1.862234746880964131e-02,-1.549999849398795204e+00
5.572816490666586686e-01,7.349567537939230988e+01,3.143854735171708370e+01,9.273055081412918454e+00,-1.157528071274407599e+00,-3.665234162100120763e+00,-9.834139618446802178e-01,1.871878230982358282e+00,1.937775648291055086e+00,-4.521058100883545983e-02,-1.560732480410968792e+00
5.578372638713114950e-01,7.379713526370227328e+01,3.150376993716165330e+01,9.254020932359280138e+00,-1.185060439398854415e+00,-3.664198485824051943e+00,-9.574152586115542984e-01,1.889332217486782373e+00,1.925995963605247052e+00,-7.180640153523465408e-02,-1.571091720066548181e+00
5.583928786759640994e-01,7.409969556063001050e+01,3.156895122833774892e+01,9.234810725534565279e+00,-1.212568763548897977e+00,-3.662955816137479115e+00,-9.313203938060923281e-01,1.906577331109861717e+00,1.913912946690826899e+00,-9.840459785902511136e-02,-1.581074283892923260e+00
5.589484934806168148e-01,7.440335902231004184e+01,3.163408973789195500e+01,9.215424150970813244e+00,-1.240051969699216716e+00,-3.661505697257262160e+00,-9.051313662698490248e-01,1.923611081148828061e+00,1.901527817022733657e+00,-1.249999393964473793e-01,-1.590676968975446082e+00
5.595041082852696412e-01,7.470812839968975538e+01,3.169918397080169115e+01,9.195860903463612956e+00,-1.267508979508218836e+00,-3.659847684903442033e+00,-8.788501914810933346e-01,1.940430993357072031e+00,1.888841846909538269e+00,-1.515871769300869421e-01,-1.599896655019158231e+00
5.600597230899222456e-01,7.501400644244409932e+01,3.176423242436812444e+01,9.176120682615486857e+00,-1.294938710352578681e+00,-3.657981346407527479e+00,-8.524789014725329128e-01,1.957034610339739134e+00,1.875856361645882542e+00,-1.781610433703579854e-01,-1.608730305396379734e+00
5.606153378945749610e-01,7.532099589889051572e+01,3.182923358820936244e+01,9.156203192879232233e+00,-1.322340075362300027e+00,-3.655906260820963816e+00,-8.260195447478984043e-01,1.973419491949846227e+00,1.862572739662133881e+00,-2.047162545172926951e-01,-1.617174968179931005e+00
5.611709526992276764e-01,7.562909951589989532e+01,3.189418594425330511e+01,9.136108143601667564e+00,-1.349711983455972319e+00,-3.653622019023984091e+00,-7.994741861977781028e-01,1.989583215684894046e+00,1.848992412671664365e+00,-2.312475098223016889e-01,-1.625227777162166376e+00
5.617265675038803918e-01,7.593832003881067294e+01,3.195908796673147378e+01,9.115835249067206547e+00,-1.377053339376838270e+00,-3.651128223834676501e+00,-7.728449070140785970e-01,2.005523377084212022e+00,1.835116865815311193e+00,-2.577494931504624720e-01,-1.632885952859814749e+00
5.622821823085329962e-01,7.624866021133912852e+01,3.202393812217229652e+01,9.095384228541711025e+00,-1.404363043728992455e+00,-3.648424490118281405e+00,-7.461338046036964933e-01,2.021237590126631734e+00,1.820947637803238317e+00,-2.842168735427879067e-01,-1.640146803504370698e+00
5.628377971131857116e-01,7.656012277549010037e+01,3.208873486939504005e+01,9.074754806316434497e+00,-1.431639993014213630e+00,-3.645510444896848945e+00,-7.193429925010603743e-01,2.036723487628901097e+00,1.806486321054263877e+00,-3.106443059788113192e-01,-1.647007726018431484e+00
5.633934119178384270e-01,7.687271047146698777e+01,3.215347665950378087e+01,9.053946711752043797e+00,-1.458883079669219374e+00,-3.642385727459108491e+00,-6.924746002796251521e-01,2.051978721644586834e+00,1.791734561832468708e+00,-3.370264321394089713e-01,-1.653466206977684427e+00
5.639490267224911424e-01,7.718642603758101473e+01,3.221816193588168176e+01,9.032959679322765112e+00,-1.486091192103369707e+00,-3.639049989470625412e+00,-6.655307734623359117e-01,2.067000963863561580e+00,1.776694060381207807e+00,-3.633578811698250366e-01,-1.659519823558658569e+00
5.645046415271437468e-01,7.750127221015884516e+01,3.228278913418521512e+01,9.011793448660677441e+00,-1.513263214736775275e+00,-3.635502895084219421e+00,-6.385136734311103179e-01,2.081787906011989264e+00,1.761366571054501229e+00,-3.896332704428671079e-01,-1.665166244472181756e+00
5.650602563317965732e-01,7.781725172345107922e+01,3.234735668233899020e+01,8.990447764600045133e+00,-1.540398028038996170e+00,-3.631744121050668017e+00,-6.114254773351555095e-01,2.096337260252985502e+00,1.745753902445768668e+00,-4.158472063224507576e-01,-1.670403230882666179e+00
5.656158711364492886e-01,7.813436730953748111e+01,3.241186300053023217e+01,8.968922377221897335e+00,-1.567494508567962797e+00,-3.627773356829673723e+00,-5.842683779984609860e-01,2.110646759587678112e+00,1.729857917514001864e+00,-4.419942849271567553e-01,-1.675228637313026736e+00
5.661714859411018930e-01,7.845262169823443799e+01,3.247630650120407125e+01,8.947217041898557710e+00,-1.594551529009649027e+00,-3.623590304701114206e+00,-5.570445838259905358e-01,2.124714158257025254e+00,1.713680533707232279e+00,-4.680690928942710105e-01,-1.679640412535488680e+00
5.667271007457547194e-01,7.877201761700024463e+01,3.254068558905879627e+01,8.925331519338348230e+00,-1.621567958218057548e+00,-3.619194679876552190e+00,-5.297563187089631143e-01,2.138537232144090972e+00,1.697223723083399527e+00,-4.940662081439113340e-01,-1.683636600448052301e+00
5.672827155504073238e-01,7.909255779083694904e+01,3.260499866104062505e+01,8.903265575630582518e+00,-1.648542661255393948e+00,-3.614586210610991834e+00,-5.024058219293126015e-01,2.152113779176700437e+00,1.680489512428649190e+00,-5.199802006431657464e-01,-1.687215340936576435e+00
5.678383303550600392e-01,7.941424494219745611e+01,3.266924410634008780e+01,8.881018982290299846e+00,-1.675474499433291076e+00,-3.609764638314951757e+00,-4.749953480626118996e-01,2.165441619731062861e+00,1.663479983372860627e+00,-5.458056331709515430e-01,-1.690374870722898271e+00
5.683939451597127546e-01,7.973708179088595216e+01,3.273342030638730904e+01,8.858591516303508939e+00,-1.702362330353955233e+00,-3.604729717666832034e+00,-4.475271668804481351e-01,2.178518597035638216e+00,1.646197272502775144e+00,-5.715370620826230041e-01,-1.693113524198534448e+00
5.689495599643654700e-01,8.006107105396145585e+01,3.279752563484822048e+01,8.835982960172216849e+00,-1.729205007952033579e+00,-3.599481216725406441e+00,-4.200035632514325101e-01,2.191342577575607464e+00,1.628643571472176754e+00,-5.971690380750709348e-01,-1.695429734243988573e+00
5.695051747690180743e-01,8.038621544563680743e+01,3.286155845762032612e+01,8.813193101959923226e+00,-1.756001382536719113e+00,-3.594018917042801853e+00,-3.924268370414982776e-01,2.203911451497954754e+00,1.610821127109849815e+00,-6.226961069518075487e-01,-1.697322033034079469e+00
5.700607895736709008e-01,8.071251767718200654e+01,3.292551713282966119e+01,8.790221735336819719e+00,-1.782750300834693657e+00,-3.588342613777579793e+00,-3.647993030127278935e-01,2.216223133017199309e+00,1.592732241524526637e+00,-6.481128103886233394e-01,-1.698789052828870272e+00
5.706164043783236162e-01,8.103998045682284612e+01,3.298940001082706885e+01,8.767068659625373073e+00,-1.809450606033165432e+00,-3.582452115808125281e+00,-3.371232907214629648e-01,2.228275560821497692e+00,1.574379272207373059e+00,-6.734136866991817794e-01,-1.699829526750284758e+00
5.711720191829762205e-01,8.136860648963805431e+01,3.305320543418469015e+01,8.743733679846101836e+00,-1.836101137823368923e+00,-3.576347245846398071e+00,-3.094011444154483037e-01,2.240066698479386442e+00,1.555764632131997782e+00,-6.985932716007863252e-01,-1.700442289544604080e+00
5.717276339876290470e-01,8.169839847746119688e+01,3.311693173769363341e+01,8.720216606763065315e+00,-1.862700732444939611e+00,-3.570027840551820209e+00,-2.816352229294785126e-01,2.251594534847231266e+00,1.536890789851479200e+00,-7.236460989807673716e-01,-1.700626278330647168e+00
5.722832487922816513e-01,8.202935911877447950e+01,3.318057724836042155e+01,8.696517256929972461e+00,-1.889248222730135485e+00,-3.563493750645549074e+00,-2.538278995806044769e-01,2.262857084476954661e+00,1.517760269593142697e+00,-7.485667016625614512e-01,-1.700380533333664346e+00
5.728388635969343667e-01,8.236149110860804967e+01,3.324414028540486044e+01,8.672635452735956818e+00,-1.915742438149032445e+00,-3.556744841024900072e+00,-2.259815620617842136e-01,2.273852388024549143e+00,1.498375651350354332e+00,-7.733496121724698913e-01,-1.699704198604969241e+00
5.733944784015870821e-01,8.269479713843247737e+01,3.330761916025701908e+01,8.648571022451932322e+00,-1.942182204854721039e+00,-3.549780990878237397e+00,-1.980986123350105821e-01,2.284578512659021676e+00,1.478739570972138484e+00,-7.979893635061945378e-01,-1.698596522727450875e+00
5.739500932062397975e-01,8.302927989605775849e+01,3.337101217655560959e+01,8.624323800276474827e+00,-1.968566345729462874e+00,-3.542602093799840812e+00,-1.701814665227763257e-01,2.295033552471974936e+00,1.458854720249553427e+00,-8.224804898961097788e-01,-1.697056859506561599e+00
5.745057080108924019e-01,8.336494206552636399e+01,3.343431763014591240e+01,8.599893626382309364e+00,-1.994893680431024663e+00,-3.535208057905391943e+00,-1.422325547989586880e-01,2.305215628887876456e+00,1.438723847000050959e+00,-8.468175275784421974e-01,-1.695084668647500958e+00
5.750613228155452283e-01,8.370178632700412891e+01,3.349753380907721834e+01,8.575280346962840028e+00,-2.021163025439185468e+00,-3.527598805947445459e+00,-1.142543212787447970e-01,2.315122891074442357e+00,1.418349755148882174e+00,-8.709950155604817557e-01,-1.692679516417575636e+00
5.756169376201978327e-01,8.403981536029624522e+01,3.356065899474414493e+01,8.550483814480319467e+00,-2.047373194260464491e+00,-3.519774274866126262e+00,-8.624922143597274493e-02,2.324753517959798899e+00,1.397735297065418658e+00,-8.950075172334658324e-01,-1.689841091369258530e+00
5.761725524248505481e-01,8.437903194111653704e+01,3.362369149244119626e+01,8.525503893072237105e+00,-2.073523002141677729e+00,-3.511734398100019305e+00,-5.821964606028993267e-02,2.334105765478484251e+00,1.376883131923746229e+00,-9.188502568256722292e-01,-1.686569648013406475e+00
5.767281672295031525e-01,8.471943876555282316e+01,3.368662957624051302e+01,8.500340448785619785e+00,-2.099611259240968142e+00,-3.503479128756585403e+00,-3.016802522974066508e-02,2.343177895083521367e+00,1.355796045548260498e+00,-9.425182338486663980e-01,-1.682865338828915869e+00
5.772837820341559789e-01,8.506103847654354411e+01,3.374947149704916427e+01,8.474993351124531671e+00,-2.125636770670263687e+00,-3.495008442120874914e+00,-2.096834444156273070e-03,2.351968175599006727e+00,1.334476978601904174e+00,-9.660061816304615911e-01,-1.678728221843014179e+00
5.778393968388086943e-01,8.540383371904168541e+01,3.381221549999330023e+01,8.449462476181299309e+00,-2.151598338753370143e+00,-3.486322328230784695e+00,2.599143918225647887e-02,2.360474906456150102e+00,1.312928922531526377e+00,-9.893088540294810995e-01,-1.674158474249785700e+00
5.783950116434612987e-01,8.574782713932484057e+01,3.387485982424090736e+01,8.423747706648443412e+00,-2.177494763074739659e+00,-3.477420791947990697e+00,5.409429713091479242e-02,2.368696418021572825e+00,1.291154919133679524e+00,-1.012421026656702194e+00,-1.669156392322309834e+00
5.789506264481141251e-01,8.609302138433190521e+01,3.393740270283331029e+01,8.397848931832117003e+00,-2.203324840529012896e+00,-3.468303853028601669e+00,8.220922969076341347e-02,2.376631071925249028e+00,1.269158060116588382e+00,-1.035337498097820275e+00,-1.663722391318796623e+00
5.795062412527667295e-01,8.643941910102594761e+01,3.399984236252541336e+01,8.371766047667088984e+00,-2.229087365371333007e+00,-3.458971546193522428e+00,1.103337161720744086e-01,2.384277261388096925e+00,1.246941486658302178e+00,-1.058053091135435109e+00,-1.657857005382729287e+00
5.800618560574194449e-01,8.678702293578572835e+01,3.406217702363522903e+01,8.345498956733063523e+00,-2.254781129268600193e+00,-3.449423921198482734e+00,1.384652251223357222e-01,2.391633411549267230e+00,1.224508388960874772e+00,-1.080562653971409492e+00,-1.651560887436972269e+00
5.806174708620721603e-01,8.713583553382267155e+01,3.412440489990191139e+01,8.319047568272610604e+00,-2.280404921351421255e+00,-3.439661042903801480e+00,1.666012145439536019e-01,2.398697979793058099e+00,1.201862005800791611e+00,-1.102861061449181612e+00,-1.644834809071901605e+00
5.811730856667248757e-01,8.748585953862567521e+01,3.418652419835299128e+01,8.292411798210485685e+00,-2.305957528266964207e+00,-3.429682991343829812e+00,1.947391321139968490e-01,2.405469456075512991e+00,1.179005624075462944e+00,-1.124943216276210967e+00,-1.637679660427508122e+00
5.817287004713774801e-01,8.783709759143276585e+01,3.424853311918030130e+01,8.265591569174466358e+00,-2.331437734232594039e+00,-3.419489861796099373e+00,2.228764154058572311e-01,2.411946363250673908e+00,1.155942578345882321e+00,-1.146804050246463369e+00,-1.630096450069503433e+00
5.822843152760303065e-01,8.818955233072999533e+01,3.431042985562502423e+01,8.238586810517618986e+00,-2.356844321090368233e+00,-3.409081764850161900e+00,2.510104921129004407e-01,2.418127257396505136e+00,1.132676250375390437e+00,-1.168438525462986544e+00,-1.622086304859409411e+00
5.828399300806830219e-01,8.854322639177645726e+01,3.437221259387135319e+01,8.211397458342126754e+00,-2.382176068362276133e+00,-3.398458826476155270e+00,2.791387802739891399e-01,2.424010728140457260e+00,1.109210068664643334e+00,-1.189841635560488164e+00,-1.613650469818661337e+00
5.833955448853356263e-01,8.889812240615752614e+01,3.443387951294937466e+01,8.184023455524481960e+00,-2.407431753306394917e+00,-3.387621188093029811e+00,3.072586885010630819e-01,2.429595398984724319e+00,1.085547507982629556e+00,-1.211008406928061110e+00,-1.604790307986677877e+00
5.839511596899884527e-01,8.925424300136464240e+01,3.449542878464666273e+01,8.156464751742221964e+00,-2.432610150973823160e+00,-3.376569006636497061e+00,3.353676162086257628e-01,2.434879927631143026e+00,1.061692088893863684e+00,-1.231933899931933585e+00,-1.595507300272933859e+00
5.845067744946410571e-01,8.961159080040117431e+01,3.455685857342871969e+01,8.128721303502162598e+00,-2.457710034266383570e+00,-3.365302454626692530e+00,3.634629538451243369e-01,2.439863006305750037e+00,1.037647377281763594e+00,-1.252613210138243449e+00,-1.585803045303048497e+00
5.850623892992937725e-01,8.997016842141719906e+01,3.461816703636858250e+01,8.100793074170010044e+00,-2.482730173995267631e+00,-3.353821720235491632e+00,3.915420831264225243e-01,2.444543362083024363e+00,1.013416983868049792e+00,-1.273041469535977743e+00,-1.575679259258819576e+00
5.856180041039464879e-01,9.032997847736943697e+01,3.467935232308503402e+01,8.072680034001555427e+00,-2.507669338940376136e+00,-3.342127007353578705e+00,4.196023772710820721e-01,2.448919757209766956e+00,9.890045637284006208e-01,-1.293213847759872248e+00,-1.565137775712299728e+00
5.861736189085992033e-01,9.069102357570926642e+01,3.474041257568992336e+01,8.044382160175278074e+00,-2.532526295910561220e+00,-3.330218535657178069e+00,4.476412012376913552e-01,2.452990989428658786e+00,9.644138158041659636e-01,-1.313125553313444271e+00,-1.554180545453834217e+00
5.867292337132518076e-01,9.105330631809739828e+01,3.480134592874428989e+01,8.015899436826446234e+00,-2.557299809804653989e+00,-3.318096540674501771e+00,4.756559119641056155e-01,2.456755892301473843e+00,9.396484824102511180e-01,-1.332771834792060073e+00,-1.542809636314105282e+00
5.872848485179046341e-01,9.141682930014593467e+01,3.486215050922347558e+01,7.987231855082667309e+00,-2.581988643673348349e+00,-3.305761273851879789e+00,5.036438586086822156e-01,2.460213335531960865e+00,9.147123487390993457e-01,-1.352147982106095547e+00,-1.531027232980154640e+00
5.878404633225573495e-01,9.178159511118640523e+01,3.492282443649096280e+01,7.958379413100985289e+00,-2.606591558781830464e+00,-3.293213002619626906e+00,5.316023827933817891e-01,2.463362225288373342e+00,8.896092423608924493e-01,-1.371249327704102683e+00,-1.518835636805433653e+00
5.883960781272099538e-01,9.214760633406623924e+01,3.498336582228136393e+01,7.929342116106354865e+00,-2.631107314673326147e+00,-3.280452010457561851e+00,5.595288188489349057e-01,2.466201504525681987e+00,8.643430327197816343e-01,-1.390071247796117238e+00,-1.506237265613801224e+00
5.889516929318626692e-01,9.251486554497139991e+01,3.504377277069217200e+01,7.900119976431644098e+00,-2.655534669233416523e+00,-3.267478596960249781e+00,5.874204940619002224e-01,2.468730153307435060e+00,8.389176306263153027e-01,-1.408609163576989065e+00,-1.493234653497540920e+00
5.895073077365153846e-01,9.288337531327590568e+01,3.510404337818436460e+01,7.870713013559128335e+00,-2.679872378755158380e+00,-3.254293077901956099e+00,6.152747289236600858e-01,2.470947189127282950e+00,8.133369877460129294e-01,-1.426858542449766620e+00,-1.479830450609376458e+00
5.900629225411681000e-01,9.325313820141877841e+01,3.516417573359202464e+01,7.841121254163428311e+00,-2.704119198005062952e+00,-3.240895785301276533e+00,6.430888373814084291e-01,2.472851667230166584e+00,7.876050960840410564e-01,-1.444814899249172502e+00,-1.466027422948462888e+00
5.906185373458207044e-01,9.362415676480799220e+01,3.522416791814083581e+01,7.811344732155918180e+00,-2.728273880289885156e+00,-3.227287067485475447e+00,6.708601270910860004e-01,2.474442680933173655e+00,7.617259874660347041e-01,-1.462473797465139169e+00,-1.451828452140378811e+00
5.911741521504735308e-01,9.399643355175126658e+01,3.528401800547544553e+01,7.781383488730623910e+00,-2.752335177524232623e+00,-3.213467289154524842e+00,6.985858996722601466e-01,2.475719361946047137e+00,7.357037330150559828e-01,-1.479830850466406611e+00,-1.437236535211109167e+00
5.917297669551261352e-01,9.436997110341344808e+01,3.534372406169572400e+01,7.751237572411635135e+00,-2.776301840298960322e+00,-3.199436831444856910e+00,7.262634509649240622e-01,2.476680880691362052e+00,7.095424426247262106e-01,-1.496881722724159536e+00,-1.422254784355042379e+00
5.922853817597788506e-01,9.474477195380219996e+01,3.540328414540203283e+01,7.720907039101877700e+00,-2.800172617950475118e+00,-3.185196091992772427e+00,7.538900712883478406e-01,2.477326446624362077e+00,6.832462644283979758e-01,-1.513622131035791796e+00,-1.406886426696904557e+00
5.928409965644315660e-01,9.512083862977915771e+01,3.546269630774924053e+01,7.690391952133500020e+00,-2.823946258630758877e+00,-3.170745484997607111e+00,7.814630457017666121e-01,2.477655308552464852e+00,6.568193842645780878e-01,-1.530047845748669699e+00,-1.391134804047761575e+00
5.933966113690842814e-01,9.549817365109905154e+01,3.552195859250976184e+01,7.659692382319640558e+00,-2.847621509378277960e+00,-3.156085441284551152e+00,8.089796542670965041e-01,2.477666754954416461e+00,6.302660251384087919e-01,-1.546154691983993912e+00,-1.375003372654953537e+00
5.939522261737368858e-01,9.587677953047550261e+01,3.558106903614542915e+01,7.628808408007711428e+00,-2.871197116189688980e+00,-3.141216408367196067e+00,8.364371723135755055e-01,2.477360114299123950e+00,6.035904466793184930e-01,-1.561938550860724639e+00,-1.358495702946059813e+00
5.945078409783897122e-01,9.625665877367444523e+01,3.564002566788840198e+01,7.597740115134102190e+00,-2.894671824092399870e+00,-3.126138850509745826e+00,8.638328707043994026e-01,2.476734755364134344e+00,5.767969445947637164e-01,-1.577395360719578310e+00,-1.341615479266811795e+00
5.950634557830424276e-01,9.663781387963280167e+01,3.569882650983065986e+01,7.566487597280493915e+00,-2.918044377217855256e+00,-3.110853248788999270e+00,8.911640161051987974e-01,2.475790087553792151e+00,5.498898501202215128e-01,-1.592521118347042020e+00,-1.324366499613087278e+00
5.956190705876950320e-01,9.702024734060687194e+01,3.575746957702287432e+01,7.535050955731445121e+00,-2.941313518875798838e+00,-3.095360101155929744e+00,9.184278712546445345e-01,2.474525561217043812e+00,5.228735294651424281e-01,-1.607311880199539633e+00,-1.306752675356774418e+00
5.961746853923478584e-01,9.740396164234527987e+01,3.581595287758174351e+01,7.503430299533635051e+00,-2.964477991629205889e+00,-3.079659922497054669e+00,9.456216952368423634e-01,2.472940667964912631e+00,4.957523832551991028e-01,-1.621763763627574795e+00,-1.288778030965735066e+00
5.967303001970004628e-01,9.778895926429001406e+01,3.587427441280646434e+01,7.471625745556503162e+00,-2.987536537370120371e+00,-3.063753244695468059e+00,9.727427437557663037e-01,2.471034940987645978e+00,4.685308459706004625e-01,-1.635872948099996060e+00,-1.270446703717725168e+00
5.972859150016531782e-01,9.817524267980512320e+01,3.593243217730413619e+01,7.439637418554314152e+00,-3.010487897396317614e+00,-3.047640616691538185e+00,9.997882694116617674e-01,2.468807955371490337e+00,4.412133853804978134e-01,-1.649635676428307995e+00,-1.251762943408252227e+00
5.978415298063058936e-01,9.856281435643026612e+01,3.599042415912379766e+01,7.407465451229858999e+00,-3.033330812488697514e+00,-3.031322604543401855e+00,1.026755521979289432e+00,2.466259328415175478e+00,4.138045019736736885e-01,-1.663048255991021573e+00,-1.232731112052557920e+00
5.983971446109586090e-01,9.895167675616430358e+01,3.604824833989979282e+01,7.375109984299404786e+00,-3.056064022989653850e+00,-3.014799791487030589e+00,1.053641748688302737e+00,2.463388719946025596e+00,3.863087283851605047e-01,-1.676107059958147349e+00,-1.213355683581435418e+00
5.989527594156112134e-01,9.934183233577334704e+01,3.610590269500367100e+01,7.342571166559308082e+00,-3.078686268882122157e+00,-2.998072777996095173e+00,1.080444194505420175e+00,2.460195832635743152e+00,3.587306288191660641e-01,-1.688808528515661100e+00,-1.193641243531151419e+00
5.995083742202640398e-01,9.973328354712646160e+01,3.616338519370508209e+01,7.309849154954064510e+00,-3.101196289869480260e+00,-2.981142181841510919e+00,1.107160102418582204e+00,2.456680412315860984e+00,3.310747984680968425e-01,-1.701149170090067164e+00,-1.173592488727347671e+00
6.000639890249167552e-01,1.001260328375593502e+02,3.622069379934171707e+01,7.276944114645743866e+00,-3.123592825456340982e+00,-2.964008638150639197e+00,1.133786713723142991e+00,2.452842248292848026e+00,3.033458629276444274e-01,-1.713125562573064586e+00,-1.153214226962879563e+00
6.006196038295693596e-01,1.005200826502647971e+02,3.627782646949813028e+01,7.243856219084936043e+00,-3.145874615030140209e+00,-2.946672799466208303e+00,1.160321268309989495e+00,2.448681173662893062e+00,2.755484776080354692e-01,-1.724734354546271220e+00,-1.132511376669681491e+00
6.011752186342221860e-01,1.009154354247077663e+02,3.633478115619309534e+01,7.210585650083338294e+00,-3.168040397943403086e+00,-2.929135335805002960e+00,1.186761004955446897e+00,2.444197065626318999e+00,2.476873271415611644e-01,-1.735972266505895867e+00,-1.111488966584680327e+00
6.017308334388747904e-01,1.013120935970711685e+02,3.639155580607640417e+01,7.177132597887550425e+00,-3.190088913597056930e+00,-2.911396934716136808e+00,1.213103161613401593e+00,2.439389845801690715e+00,2.197671247860111254e-01,-1.746836092087650449e+00,-1.090152135409596212e+00
6.022864482435275058e-01,1.017100596007274333e+02,3.644814836063442698e+01,7.143497261254420749e+00,-3.212018901524491543e+00,-2.893458301339058014e+00,1.239344975709287144e+00,2.434259480539573861e+00,1.917926118243165057e-01,-1.757322699291666845e+00,-1.068506131464762587e+00
6.028420630481801101e-01,1.021093354805070703e+02,3.650455665290336782e+01,7.109679834448294322e+00,-3.233829098140868386e+00,-2.875320159132397801e+00,1.265483687509511901e+00,2.428805990206483134e+00,1.637685555525279224e-01,-1.767429048618899490e+00,-1.046556320903540005e+00
6.033976778528329366e-01,1.025099105656500598e+02,3.656077510382243645e+01,7.075680089704272646e+00,-3.255518130293080681e+00,-2.856983270846620293e+00,1.291516638671535988e+00,2.423029732866661679e+00,1.356996985062181582e-01,-1.777152730435570316e+00,-1.024308439083156053e+00
6.039532926574855409e-01,1.029117869168499482e+02,3.661680154063689230e+01,7.041498238588830283e+00,-3.277084735003801264e+00,-2.838448393394217728e+00,1.317441070284333327e+00,2.416930808155269617e+00,1.075908413833884664e-01,-1.786490844871300832e+00,-1.001767986811621602e+00
6.045089074621382563e-01,1.033149738762439398e+02,3.667263573690233613e+01,7.007134747531589269e+00,-3.298527712717360227e+00,-2.819716288454898301e+00,1.343254166184345566e+00,2.410509190896124920e+00,7.944683492776614953e-02,-1.795440249400058086e+00,-9.789404013614583233e-01
6.050645222667910827e-01,1.037194792081726860e+02,3.672827703873657157e+01,6.972590037979294664e+00,-3.319845850899568962e+00,-2.800787738131544469e+00,1.368953123705848762e+00,2.403764938351549585e+00,5.127254910300041435e-02,-1.803997949387583954e+00,-9.558312612909537487e-01
6.056201370714436871e-01,1.041253092711488222e+02,3.678372441112770019e+01,6.937864492362770363e+00,-3.341037925588008939e+00,-2.781663544679676470e+00,1.394535152634006403e+00,2.396698186291457144e+00,2.307287262909596404e-02,-1.812161091488552200e+00,-9.324462804098466728e-01
6.061757518760964025e-01,1.045324691814325320e+02,3.683897648198643537e+01,6.902958459774551692e+00,-3.362102702871421211e+00,-2.762344530249875252e+00,1.419997474225833667e+00,2.389309145256631517e+00,-5.147287505288783427e-03,-1.819926957396829525e+00,-9.087913019479911814e-01
6.067313666807491179e-01,1.049409629682118492e+02,3.689403158394243576e+01,6.867872261357394592e+00,-3.383038940298080277e+00,-2.742831536643282497e+00,1.445337320298933914e+00,2.381598097016234483e+00,-3.338300655452128285e-02,-1.827292957948794649e+00,-8.848722929271302107e-01
6.072869814854018333e-01,1.053507937203904419e+02,3.694888779388485744e+01,6.832606195403418958e+00,-3.403845388213293965e+00,-2.723125425080038742e+00,1.470551932388177052e+00,2.373565391219492948e+00,-6.162934255184335242e-02,-1.834256627579772259e+00,-8.606953387356193197e-01
6.078425962900544377e-01,1.057619637249810012e+02,3.700354297024703243e+01,6.797160542164053076e+00,-3.424520791025940536e+00,-2.703227075980749294e+00,1.495638560970211861e+00,2.365211442241600626e+00,-8.988133686926474963e-02,-1.840815619133545855e+00,-8.362666379062048128e-01
6.083982110947072641e-01,1.061744745971055863e+02,3.705799478803534441e+01,6.761535568370662830e+00,-3.445063888404094499e+00,-2.683137388760921116e+00,1.520594464755878672e+00,2.356536726223811051e+00,-1.181340148015811997e-01,-1.846967699024969489e+00,-8.115924970967872687e-01
6.089538258993598685e-01,1.065883274016008784e+02,3.711224077160212431e+01,6.725731531466041524e+00,-3.465473416399652784e+00,-2.662857281638463913e+00,1.545416910050411596e+00,2.347541778307760119e+00,-1.463823861743862587e-01,-1.852710742755649731e+00,-7.866793262742858284e-01
6.095094407040125839e-01,1.070035227662316402e+02,3.716627832516288521e+01,6.689748683546465458e+00,-3.485748108502128240e+00,-2.642387691454086696e+00,1.570103170181631258e+00,2.338227190063945748e+00,-1.746214459763096860e-01,-1.858042730782748508e+00,-7.615336341013981825e-01
6.100650555086652993e-01,1.074200609865085738e+02,3.722010476105750598e+01,6.653587275014666957e+00,-3.505886696621401732e+00,-2.621729573504800292e+00,1.594650524995880891e+00,2.328593607114458841e+00,-2.028461750151977494e-01,-1.862961744740844861e+00,-7.361620235265076140e-01
6.106206703133180147e-01,1.078379421221135743e+02,3.727371732575570462e+01,6.617247557943439773e+00,-3.525887911999605162e+00,-2.600883901390345976e+00,1.619056260421910753e+00,2.318641726949883353e+00,-2.310515405984712167e-01,-1.867465964016905566e+00,-7.105711875765270413e-01
6.111762851179706191e-01,1.082571660849307875e+02,3.732711322360656681e+01,6.580729789150040254e+00,-3.545750486052040795e+00,-2.579851666872662097e+00,1.643317668102592277e+00,2.308372296940416568e+00,-2.592324972375241732e-01,-1.871553662678340224e+00,-6.847679053528045179e-01
6.117318999226234455e-01,1.086777327186844531e+02,3.738028963833234286e+01,6.544034232981272403e+00,-3.565473151137190211e+00,-2.558633879748310580e+00,1.667432045094537019e+00,2.297786112541172709e+00,-2.873839873762518704e-01,-1.875223206754148109e+00,-6.587590382300072545e-01
6.122875147272761609e-01,1.090996418701817703e+02,3.743324375226620759e+01,6.507161163809429105e+00,-3.585054641255728480e+00,-2.537231567733971183e+00,1.691396693635509596e+00,2.286884015691724059e+00,-3.155009421435760464e-01,-1.878473051869145927e+00,-6.325515262581080655e-01
6.128431295319287653e-01,1.095228934521636148e+02,3.748597276333433825e+01,6.470110868238843516e+00,-3.604493692678677697e+00,-2.515645776364855202e+00,1.715208920979796048e+00,2.275666893409804103e+00,-3.435782821301607282e-01,-1.881301741231301561e+00,-6.061523847672927179e-01
6.133987443365815917e-01,1.099474874977607328e+02,3.753847389978209037e+01,6.432883647023242446e+00,-3.623789044504587498e+00,-2.493877568906154529e+00,1.738866039301401933e+00,2.264135676579232648e+00,-3.716109181891629198e-01,-1.883707903972144937e+00,-5.795687011759366181e-01
6.139543591412341961e-01,1.103734242065554554e+02,3.759074443264420751e+01,6.395479816693916852e+00,-3.642939439145743030e+00,-2.471928026277532275e+00,1.762365365665066852e+00,2.252291338932063347e+00,-3.995937522610147896e-01,-1.885690253840271113e+00,-5.528076320016497291e-01
6.145099739458869115e-01,1.108007039822515196e+02,3.764278168595941310e+01,6.357899710898459844e+00,-3.661943622743525584e+00,-2.449798246990509298e+00,1.785704222065261249e+00,2.240134896224881267e+00,-4.275216782224203760e-01,-1.887247588247937591e+00,-5.258764000752201850e-01
6.150655887505396269e-01,1.112293274619482446e+02,3.769458304472890120e+01,6.320143681450429263e+00,-3.680800345512747374e+00,-2.427489347098960248e+00,1.808879935532932581e+00,2.227667405609362827e+00,-4.553895827593019696e-01,-1.888378787670748293e+00,-4.987822919577077352e-01
6.156212035551923423e-01,1.116592955370220466e+02,3.774614596061911698e+01,6.282212099089655943e+00,-3.699508362015098584e+00,-2.405002460162543709e+00,1.831889838310188257e+00,2.214889965196999544e+00,-4.831923462639066136e-01,-1.889082815400426885e+00,-4.715326555604851810e-01
6.161768183598449466e-01,1.120906093656141138e+02,3.779746795540867055e+01,6.244105353953293580e+00,-3.718066431361655155e+00,-2.382338737223139269e+00,1.854731268092833840e+00,2.201803713818034858e+00,-5.109248437559921197e-01,-1.889358717650682529e+00,-4.441348979683041875e-01
6.167324331644976620e-01,1.125232703767240565e+02,3.784854662217937715e+01,6.205823855757643948e+00,-3.736473317344438883e+00,-2.359499346794298624e+00,1.877401568340768989e+00,2.188409830974602954e+00,-5.385819458280772798e-01,-1.889205624016163654e+00,-4.165964834654036775e-01
6.172880479691504885e-01,1.129572802659100716e+02,3.789937962425143780e+01,6.167368033690713069e+00,-3.754727788497046248e+00,-2.336485474863686740e+00,1.899898088656255535e+00,2.174709536988074454e+00,-5.661585196147884691e-01,-1.888622748284502162e+00,-3.889249317646255033e-01
6.178436627738030928e-01,1.133926409825946848e+02,3.794996469186273913e+01,6.128738336015546295e+00,-3.772828618084321128e+00,-2.313298324908547698e+00,1.922218185230029963e+00,2.160704093340612530e+00,-5.936494297862597858e-01,-1.887609389601447418e+00,-3.611278164395826940e-01
6.183992775784558082e-01,1.138293547089783573e+02,3.800029961659243583e+01,6.089935229384189519e+00,-3.790774584021150861e+00,-2.289939117924098433e+00,1.944359221355353329e+00,2.146394803210894153e+00,-6.210495395657034123e-01,-1.886164933989090020e+00,-3.332127635597624815e-01
6.189548923831085236e-01,1.142674238305572914e+02,3.805038224352848175e+01,6.050959197862554539e+00,-3.808564468720245788e+00,-2.266409092465017316e+00,1.966318568009832735e+00,2.131783012204086614e+00,-6.483537117709494702e-01,-1.884288856217174235e+00,-3.051874505287648365e-01
6.195105071877612390e-01,1.147068508982491153e+02,3.810021046117947918e+01,6.011810741665906122e+00,-3.826197058869047041e+00,-2.242709504699859302e+00,1.988093604505188461e+00,2.116870109275990508e+00,-6.755568098801634225e-01,-1.881980722027510877e+00,-2.770596051254736736e-01
6.200661219924138434e-01,1.151476385821239319e+02,3.814978218913055485e+01,5.972490375605149282e+00,-3.843671145135657330e+00,-2.218841628478505967e+00,2.009681719204839290e+00,2.101657527851394924e+00,-7.026536991215894812e-01,-1.879240190711454650e+00,-2.488370047482939551e-01
6.206217367970666698e-01,1.155897896167424648e+02,3.819909536344351864e+01,5.932998627243800449e+00,-3.860985521803880438e+00,-2.194806755412576749e+00,2.031080310309407722e+00,2.086146747136625734e+00,-7.296392475874436956e-01,-1.876067018040501910e+00,-2.205274758623619880e-01
6.211773516017192742e-01,1.160333067380987160e+02,3.824814791980093531e+01,5.893336034765855658e+00,-3.878138986337241967e+00,-2.170606194968932812e+00,2.052286786709993649e+00,2.070339293626342947e+00,-7.565083273717683188e-01,-1.872461059549961337e+00,-1.921388936498878985e-01
6.217329664063719896e-01,1.164781926121717106e+02,3.829693777439466373e+01,5.853503144554139226e+00,-3.895130338872195175e+00,-2.146241274576026647e+00,2.073298568909463846e+00,2.054236742804452565e+00,-7.832558157325538728e-01,-1.868422274175711273e+00,-1.636791818633364093e-01
6.222885812110248160e-01,1.169244497550805306e+02,3.834546280255826645e+01,5.813500508479673812e+00,-3.911958381640267213e+00,-2.121713339743410476e+00,2.094113090011459288e+00,2.037840721039316350e+00,-8.098765962777628724e-01,-1.863950728244059718e+00,-1.351563128818183968e-01
6.228441960156774204e-01,1.173720804448473842e+02,3.839372081514366641e+01,5.773328680901627763e+00,-3.928621918319344708e+00,-2.097023754194147660e+00,2.114727796777355895e+00,2.021152907673107624e+00,-8.363655601755417557e-01,-1.859046599814686562e+00,-1.065783079703908065e-01
6.233998108203301358e-01,1.178210866247673181e+02,3.844170953264209345e+01,5.732988215377972097e+00,-3.945119753314032529e+00,-2.072173900010206626e+00,2.135140150751113630e+00,2.004175037305355289e+00,-8.627176073885474139e-01,-1.853710183376670040e+00,-7.795323774235296543e-02
6.239554256249828512e-01,1.182714697983817445e+02,3.848942655704882299e+01,5.692479661087098464e+00,-3.961450690964986254e+00,-2.047165177790981172e+00,2.155347629451875413e+00,1.986908902270775101e+00,-8.889276479322056890e-01,-1.847941894897625170e+00,-4.928922282471681626e-02
6.245110404296355666e-01,1.187232309160614534e+02,3.853686934147248877e+01,5.651803558959898055e+00,-3.977613534687427954e+00,-2.021999006824638290e+00,2.175347727634581396e+00,1.969356355311189688e+00,-9.149906031572481169e-01,-1.841742277225898450e+00,-2.059443472649702400e-02
6.250666552342881710e-01,1.191763702531931983e+02,3.858403515748819501e+01,5.610960437522815702e+00,-3.993607086038625908e+00,-1.996676825272610145e+00,2.195137958618331719e+00,1.951519312441747811e+00,-9.409014070561754206e-01,-1.835112005845884520e+00,8.122903089810895594e-03
6.256222700389409974e-01,1.196308872799747576e+02,3.863092106023506034e+01,5.569950808451445745e+00,-4.009430143714526551e+00,-1.971200090366961089e+00,2.214715855682721113e+00,1.933399756011265680e+00,-9.666550075939415176e-01,-1.828051894986409076e+00,3.685451393387628727e-02
6.261778848435936018e-01,1.200867805228134841e+02,3.867752385125753989e+01,5.528775161835140395e+00,-4.025081502475332584e+00,-1.945570278620918359e+00,2.234078973531896661e+00,1.914999737956875947e+00,-9.922463680625408511e-01,-1.820562904082225764e+00,6.559206640996673165e-02
6.267334996482463172e-01,1.205440474173347383e+02,3.872384003909140660e+01,5.487433961152002659e+00,-4.040559952000296384e+00,-1.919788886052180565e+00,2.253224889826673127e+00,1.896321383252735249e+00,-1.017670468459918487e+00,-1.812646144588569541e+00,9.432717273661328505e-02
6.272891144528990326e-01,1.210026841529927992e+02,3.876986579759331875e+01,5.445927637955000122e+00,-4.055864275671424934e+00,-1.893857428419458699e+00,2.272151206784323918e+00,1.877366893553090499e+00,-1.042922306892721362e+00,-1.804302887148841350e+00,1.230513868629965479e-01
6.278447292575517480e-01,1.214626855092911626e+02,3.881559692201500411e+01,5.404256586268502360e+00,-4.070993249286363636e+00,-1.867777441471821120e+00,2.290855552846384757e+00,1.858138551029408170e+00,-1.067996901003325450e+00,-1.795534569115329715e+00,1.517562023825189677e-01
6.284003440622043524e-01,1.219240447499410180e+02,3.886102880060948905e+01,5.362421158943717181e+00,-4.085945640275080670e+00,-1.841550481082751656e+00,2.309335583920143264e+00,1.838638720846484720e+00,-1.092889289340913450e+00,-1.786342799671198023e+00,1.804330520725158926e-01
6.289559588668570678e-01,1.223867701165315083e+02,3.890616083841729989e+01,5.320422227220388933e+00,-4.100720350398303182e+00,-1.815178091217155787e+00,2.327588859560170143e+00,1.818869461724523129e+00,-1.117594510031435284e+00,-1.776728664314914274e+00,2.090737672196639474e-01
6.295115736715098942e-01,1.228508722213433231e+02,3.895099307910192721e+01,5.278260755545404415e+00,-4.115316305647222173e+00,-1.788661828393377506e+00,2.345612933552239099e+00,1.798832814862250995e+00,-1.142107609988643357e+00,-1.766693218440617441e+00,2.376702365665768202e-01
6.300671884761624986e-01,1.233163518118848998e+02,3.899552292241001794e+01,5.235937385698712809e+00,-4.129732351139599800e+00,-1.762003285678159781e+00,2.363405448888783678e+00,1.778531098080060380e+00,-1.166423667369340222e+00,-1.756238027087829945e+00,2.662140647811922500e-01
6.306228032808152140e-01,1.237832096112349660e+02,3.903974776253563306e+01,5.193452769859612239e+00,-4.143967336734200479e+00,-1.735204073628455079e+00,2.380964065806935981e+00,1.757966676863222499e+00,-1.190537782667352884e+00,-1.745364765220599246e+00,2.946968449067445261e-01
6.311784180854679294e-01,1.242514463178348620e+02,3.908366498818070767e+01,5.150807570636818156e+00,-4.158020117127613879e+00,-1.708265820227248932e+00,2.398286462106888006e+00,1.737141964090160418e+00,-1.214445079716542697e+00,-1.734075217263278512e+00,3.231101611051191425e-01
6.317340328901206448e-01,1.247210626052816451e+02,3.912727198261637795e+01,5.108002461098024582e+00,-4.171889551951689867e+00,-1.681190170818031460e+00,2.415370333471515529e+00,1.716059419758197535e+00,-1.238140706695121995e+00,-1.722371276633098525e+00,3.514455913944666832e-01
6.322896476947732491e-01,1.251920591221196872e+02,3.917056612374515367e+01,5.065038124799119856e+00,-4.185574505871535678e+00,-1.653978788038038550e+00,2.432213393787190370e+00,1.694721550706868696e+00,-1.261619837131173538e+00,-1.710254945269578775e+00,3.796947103809487634e-01
6.328452624994260756e-01,1.256644364916321734e+02,3.921354478416390066e+01,5.021915255812957390e+00,-4.199073848684098387e+00,-1.626633351750184531e+00,2.448813375465827669e+00,1.673130910338738175e+00,-1.284877670909436720e+00,-1.697728333160745340e+00,4.078490919846974871e-01
6.334008773040786799e-01,1.261381953116303976e+02,3.925620533122754807e+01,4.978634558757862649e+00,-4.212386455417291842e+00,-1.599155558973810676e+00,2.465168029768091351e+00,1.651290098337820478e+00,-1.307909435279258181e+00,-1.684793657866209937e+00,4.359003121598579722e-01
6.339564921087313953e-01,1.266133361542446352e+02,3.929854512711376913e+01,4.935196748825545043e+00,-4.225511206429750644e+00,-1.571547123814031721e+00,2.481275127127891444e+00,1.629201760385430742e+00,-1.330710385863889789e+00,-1.671453244037012453e+00,4.638399516089438124e-01
6.345121069133842218e-01,1.270898595657120325e+02,3.934056152888836522e+01,4.891602551808804655e+00,-4.238446987511111708e+00,-1.543809777389937965e+00,2.497132457478016043e+00,1.606868587873671483e+00,-1.353275807670914821e+00,-1.657709522932343305e+00,4.916595984912314754e-01
6.350677217180368261e-01,1.275677660661645803e+02,3.938225188857144587e+01,4.847852704128776224e+00,-4.251192689982886463e+00,-1.515945267761479087e+00,2.512737830577007170e+00,1.584293317616416230e+00,-1.375601016103955132e+00,-1.643565031933069687e+00,5.193508511253841498e-01
6.356233365226895415e-01,1.280470561494173296e+02,3.942361355320458216e+01,4.803947952861692627e+00,-4.263747210799934351e+00,-1.487955359855023030e+00,2.528089076337275198e+00,1.561478731557783162e+00,-1.397681357975652183e+00,-1.629022414052054835e+00,5.469053206862979355e-01
6.361789513273422569e-01,1.285277302827539359e+02,3.946464386491858534e+01,4.759889055765424537e+00,-4.276109452652465670e+00,-1.459841835387754028e+00,2.543184045154366579e+00,1.538427656478233763e+00,-1.419512212521802041e+00,-1.614084417441355335e+00,5.743146338960157804e-01
6.367345661319949723e-01,1.290097889067130268e+02,3.950534016100220214e+01,4.715676781305490728e+00,-4.288278324068655500e+00,-1.431606492790715945e+00,2.558020608237485671e+00,1.515142963698135503e+00,-1.441088992416789116e+00,-1.598753894896200567e+00,6.015704357088982324e-01
6.372901809366475767e-01,1.294932324348729082e+02,3.954569977397164138e+01,4.671311908680743308e+00,-4.300252739517816281e+00,-1.403251147130624377e+00,2.572596657941213394e+00,1.491627568778894464e+00,-1.462407144790228708e+00,-1.583033803355814007e+00,6.286643919909284950e-01
6.378457957413004031e-01,1.299780612536364117e+02,3.958572003164088926e+01,4.626795227848591985e+00,-4.312031619514161029e+00,-1.374777630030371789e+00,2.586910108098450234e+00,1.467884431221590180e+00,-1.483462152244871213e+00,-1.566927203401036195e+00,6.555881921932282808e-01
6.384014105459530075e-01,1.304642757220133831e+02,3.962539825719277786e+01,4.582127539549981421e+00,-4.323613890721107467e+00,-1.346187789588350503e+00,2.600958894354527651e+00,1.443916554163221511e+00,-1.504249533875676059e+00,-1.550437258748823321e+00,6.823335520196596171e-01
6.389570253506057229e-01,1.309518761714048196e+02,3.966473176925101995e+01,4.537309655333746861e+00,-4.334998486056211853e+00,-1.317483490296365467e+00,2.614740974502605564e+00,1.419726984070367015e+00,-1.524764846290228126e+00,-1.533567235743486634e+00,7.088922160887369817e-01
6.395126401552584383e-01,1.314408629053837672e+02,3.970371788195290463e+01,4.492342397580809887e+00,-4.346184344796623300e+00,-1.288666612956421709e+00,2.628254328820202712e+00,1.395318810430504541e+00,-1.545003684630281260e+00,-1.516320502844838325e+00,7.352559605895753192e-01
6.400682549599111537e-01,1.319312361994771550e+02,3.974235390502292375e+01,4.447226599527827062e+00,-4.357170412685150040e+00,-1.259739054596146213e+00,2.641496960406990446e+00,1.370695165440787067e+00,-1.564961683594606523e+00,-1.498700530113107554e+00,7.614165959320967625e-01
6.406238697645638691e-01,1.324229963009461528e+02,3.978063714384714444e+01,4.401963105290502831e+00,-4.367955642036884356e+00,-1.230702728382977007e+00,2.654466895523777126e+00,1.345859223694380713e+00,-1.584634518463052366e+00,-1.480710888690699001e+00,7.873659693913833690e-01
6.411794845692165845e-01,1.329161434285660732e+02,3.981856489954842004e+01,4.356552769886500087e+00,-4.378538991846411044e+00,-1.201559563537076381e+00,2.667162183932708430e+00,1.320814201864335846e+00,-1.604017906121842696e+00,-1.462355250280769958e+00,8.130959677462024082e-01
6.417350993738692999e-01,1.334106777724051653e+02,3.985613446906244661e+01,4.310996459257968816e+00,-4.388919427895582537e+00,-1.172311505242979335e+00,2.679580899238675151e+00,1.295563358384999919e+00,-1.623107606090107069e+00,-1.443637386622638186e+00,8.385985199117038658e-01
6.422907141785219043e-01,1.339065994936030961e+02,3.989334314521456548e+01,4.265295050293662626e+00,-4.399095922861877561e+00,-1.142960514559963503e+00,2.691721139231939119e+00,1.270109993130953630e+00,-1.641899421547652338e+00,-1.424561168964004754e+00,8.638655995662958276e-01
6.428463289831746197e-01,1.344039087241486072e+02,3.993018821679750374e+01,4.219449430850644944e+00,-4.409067456427337106e+00,-1.113508568331136761e+00,2.703581026231968831e+00,1.244457447093475055e+00,-1.660389200363980855e+00,-1.405130567529990326e+00,8.888892277727067359e-01
6.434019437878273351e-01,1.349026055666557795e+02,3.996666696864977553e+01,4.173460499775671906e+00,-4.418833015388059948e+00,-1.083957659091301817e+00,2.715158707432477225e+00,1.218609102054578841e+00,-1.678572836128508161e+00,-1.385349650989028625e+00,9.136614755931786735e-01
6.439575585924800505e-01,1.354026900941403255e+02,4.000277668173499279e+01,4.127329166926132942e+00,-4.428391593764287038e+00,-1.054309794973512293e+00,2.726452355247675818e+00,1.192568380258557603e+00,-1.696446269182047217e+00,-1.365222585915555786e+00,9.381744666988671710e-01
6.445131733971326549e-01,1.359041623497949161e+02,4.003851463322203585e+01,4.081056353190565034e+00,-4.437742192911067640e+00,-1.024566999614351603e+00,2.737460167659754084e+00,1.166338744081050871e+00,-1.714005487649532755e+00,-1.344753636249520934e+00,9.624203799734232234e-01
6.450687882017854813e-01,1.364070223467640517e+02,4.007387809656594868e+01,4.034642990508806371e+00,-4.446883821629486810e+00,-9.947313120579478474e-01,2.748180368567555654e+00,1.139923695695656214e+00,-1.731246528473967761e+00,-1.323947162752715734e+00,9.863914521107353117e-01
6.456244030064380857e-01,1.369112700679164050e+02,4.010886434158962288e+01,3.988090021891869785e+00,-4.455815496278458632e+00,-9.648047866588016497e-01,2.758611208136444670e+00,1.113326776738147394e+00,-1.748165478451571886e+00,-1.302807622461996218e+00,1.010079980206787686e+00
6.461800178110908011e-01,1.374169054656199762e+02,4.014347063456651199e+01,3.941398401441126076e+00,-4.464536240887141183e+00,-9.347894929831508382e-01,2.768750963149450239e+00,1.086551567968059295e+00,-1.764758475268263682e+00,-1.281339568139182372e+00,1.033478324345839194e+00
6.467356326157436275e-01,1.379239284615121903e+02,4.017769423830383602e+01,3.894569094367482442e+00,-4.473045087267858655e+00,-9.046875157093138275e-01,2.778597937359534864e+00,1.059601688928024865e+00,-1.781021708537248394e+00,-1.259547647717962349e+00,1.056578910180584030e+00
6.472912474203962319e-01,1.384323389462728926e+02,4.021153241222691577e+01,3.847603077009821959e+00,-4.481341075129662066e+00,-8.745009545265410855e-01,2.788150461843145855e+00,1.032480797600454414e+00,-1.796951420837954672e+00,-1.237436603747462005e+00,1.079374231506651460e+00
6.478468622250489473e-01,1.389421367793943318e+02,4.024498241246411112e+01,3.800501336853271628e+00,-4.489423252192425551e+00,-8.442319240327409435e-01,2.797406895354939582e+00,1.005192590061873670e+00,-1.812543908756137467e+00,-1.215011272832732026e+00,1.101856852831177402e+00
6.484024770297016627e-01,1.394533217889519392e+02,4.027804149193272565e+01,3.753264872546928643e+00,-4.497290674301543056e+00,-8.138825536308396114e-01,2.806365624683741622e+00,9.777408001347179800e-01,-1.827795523925265453e+00,-1.192276585072007844e+00,1.124019411935616608e+00
6.489580918343543781e-01,1.399658937713722651e+02,4.031070690042552940e+01,3.705894693921384153e+00,-4.504942405543167716e+00,-7.834549874239935541e-01,2.815025065009677085e+00,9.501291990367649598e-01,-1.842702674069074842e+00,-1.169237563490859610e+00,1.145854622432635139e+00
6.495137066390069824e-01,1.404798524912027062e+02,4.034297588469834750e+01,3.658391822005617300e+00,-4.512377518360067619e+00,-7.529513841093786741e-01,2.823383660262566153e+00,9.223615950279703268e-01,-1.857261824045441490e+00,-1.145899323473069664e+00,1.167355276317290302e+00
6.500693214436598089e-01,1.409951976808785901e+02,4.037484568855827405e+01,3.610757289043677432e+00,-4.519595093668022479e+00,-7.223739168708307457e-01,2.831439883481485786e+00,8.944418330549411822e-01,-1.871469496891424722e+00,-1.122267072188407155e+00,1.188514246512294426e+00
6.506249362483124132e-01,1.415119290404904007e+02,4.040631355295279548e+01,3.562992138510895579e+00,-4.526594220972821603e+00,-6.917247732701630181e-01,2.839192237175582445e+00,8.663737943929085139e-01,-1.885322274869594583e+00,-1.098346108017215439e+00,1.209324489407507475e+00
6.511805510529651286e-01,1.420300462375493566e+02,4.043737671605963868e+01,3.515097425129757092e+00,-4.533373998487803647e+00,-6.610061551372463651e-01,2.846639253686035431e+00,8.381613962852476618e-01,-1.898816800515523928e+00,-1.074141819971799361e+00,1.229779047393533054e+00
6.517361658576179551e-01,1.425495489067553478e+02,4.046803241337769919e+01,3.467074214885134786e+00,-4.539933533252045628e+00,-6.302202784586703466e-01,2.853779495549344958e+00,8.098085915804182910e-01,-1.911949777686668961e+00,-1.049659687114580908e+00,1.249871051389662924e+00
6.522917806622705594e-01,1.430704366497572551e+02,4.049827787781828192e+01,3.418923585039725488e+00,-4.546271941248996029e+00,-5.993693732655067663e-01,2.860611555861659383e+00,7.813193683667607470e-01,-1.924717972612226990e+00,-1.024905277973307882e+00,1.269593723365661786e+00
6.528473954669232748e-01,1.435927090349207731e+02,4.052811033979769206e+01,3.370646624148360360e+00,-4.552388347525821111e+00,-5.684556835193419477e-01,2.867134058644482231e+00,7.526977496044162663e-01,-1.937118214944497652e+00,-9.998842499527627048e-01,1.288940378858092206e+00
6.534030102715759902e-01,1.441163655970902937e+02,4.055752702733036585e+01,3.322244432072369413e+00,-4.558281886313255704e+00,-5.374814669973191350e-01,2.873345659211503200e+00,7.239477927550417302e-01,-1.949147398811336362e+00,-9.746023487435107047e-01,1.307904429480607922e+00
6.539586250762287056e-01,1.446414058373522096e+02,4.058652516612291805e+01,3.273718119993394460e+00,-4.563951701146054418e+00,-5.064489951758179842e-01,2.879245044536677511e+00,6.950735894089670186e-01,-1.960802483869899859e+00,-9.490654077273952272e-01,1.326479385428493751e+00
6.545142398808813100e-01,1.451678274551466359e+02,4.061510190267848941e+01,3.225068984365233593e+00,-4.569396940128022777e+00,-4.753606752051565687e-01,2.884830958129940282e+00,6.660794244154650823e-01,-1.972080583611393712e+00,-9.232796606117227300e-01,1.344659065771010020e+00
6.550698546855340254e-01,1.456956285303674292e+02,4.064325440152551039e+01,3.176298292433172410e+00,-4.574616762887790955e+00,-4.442188982829454735e-01,2.890102170791348790e+00,6.369695713834613304e-01,-1.982978863428856542e+00,-8.972513249571957283e-01,1.362437381559561844e+00
6.556254694901867408e-01,1.462248094881641691e+02,4.067097992912052007e+01,3.127407088918554567e+00,-4.579610345274207184e+00,-4.130259044050748063e-01,2.895057452651903951e+00,6.077481184960854543e-01,-1.993494441154365582e+00,-8.709862668550526488e-01,1.379808088620881001e+00
6.561810842948394562e-01,1.467553706401045872e+02,4.069827574542521376e+01,3.078396437855334344e+00,-4.584376872100262901e+00,-3.817839525335749440e-01,2.899695606934479919e+00,5.784191938630527385e-01,-2.003624506161560959e+00,-8.444904514709394849e-01,1.396765057579558489e+00
6.567366990994920606e-01,1.472873121849926861e+02,4.072513910410545179e+01,3.029267422476024763e+00,-4.588915537282209023e+00,-3.504953203337997092e-01,2.904015470252519826e+00,5.489869647075226178e-01,-2.013366320182593316e+00,-8.177699409346557147e-01,1.413302276328781915e+00
6.572923139041448870e-01,1.478206342126960351e+02,4.075156725286186088e+01,2.980021144801408894e+00,-4.593225543986541481e+00,-3.191623037027054854e-01,2.908015912863842090e+00,5.194556362774647162e-01,-2.022717217965183334e+00,-7.908308916857538229e-01,1.429413852117537465e+00
6.578479287087976024e-01,1.483553367078704071e+02,4.077755743375531949e+01,2.930658725240208540e+00,-4.597306104775913838e+00,-2.877872163035369857e-01,2.911695838922265800e+00,4.898294507651592689e-01,-2.031674607921187814e+00,-7.636795518376241487e-01,1.445094013605061178e+00
6.584035435134502068e-01,1.488914195535848251e+02,4.080310688352766846e+01,2.881181302198387417e+00,-4.601156441753998294e+00,-2.563723891067056782e-01,2.915054186727088936e+00,4.601126862346314184e-01,-2.040235972766732075e+00,-7.363222585598866443e-01,1.460337112882651667e+00
6.589591583181030332e-01,1.494288825348444334e+02,4.082821283391736955e+01,2.831590031698350884e+00,-4.604775786709258689e+00,-2.249201699370380614e-01,2.918089928970388325e+00,4.303096555571839232e-01,-2.048398870153860241e+00,-7.087654354792340961e-01,1.475137627462752565e+00
6.595147731227556376e-01,1.499677253420105387e+02,4.085287251197018321e+01,2.781886087008064834e+00,-4.608163381257654123e+00,-1.934329230273976741e-01,2.920802072982151554e+00,4.004247053550347712e-01,-2.056160933293706528e+00,-6.810155900987400202e-01,1.489490162235304282e+00
6.600703879274083530e-01,1.505079475741223405e+02,4.087708314034497903e+01,2.732070658279747377e+00,-4.611318476984288317e+00,-1.619130285784699530e-01,2.923189660973254611e+00,3.704622149528590813e-01,-2.063519871571234177e+00,-6.530793112354392749e-01,1.503389451391468068e+00
6.606260027320610684e-01,1.510495487421140979e+02,4.090084193761453690e+01,2.682144952198628474e+00,-4.614240335583970953e+00,-1.303628823250159718e-01,2.925251770276257268e+00,3.404265953375240072e-01,-2.070473471151470957e+00,-6.249632664764539491e-01,1.516830360314574300e+00
6.611816175367137838e-01,1.515925282719327924e+02,4.092414611856137441e+01,2.632110191641357844e+00,-4.616928229000719419e+00,-9.878489510833760034e-02,2.926987513584046852e+00,3.103222881257745036e-01,-2.077019595577304312e+00,-5.966741996534362658e-01,1.529807887438419112e+00
6.617372323413663882e-01,1.521368855075537283e+02,4.094699289446869983e+01,2.581967615344307188e+00,-4.619381439566184966e+00,-6.718149245509996703e-02,2.928396039186304201e+00,2.801537645400075660e-01,-2.083156186358799733e+00,-5.682189283354589504e-01,1.542317166072837420e+00
6.622928471460192146e-01,1.526826197138952921e+02,4.096937947340634878e+01,2.531718477581607285e+00,-4.621599260137014831e+00,-3.555511416242118639e-02,2.929476531203812684e+00,2.499255243920476821e-01,-2.088881263554058343e+00,-5.396043413402699107e-01,1.554353466196596312e+00
6.628484619506718190e-01,1.532297300796307127e+02,4.099130306051172568e+01,2.481364047853167776e+00,-4.623580994231136998e+00,-3.908213889376455086e-03,2.930228209820591623e+00,2.196420950750682111e-01,-2.094192926341594152e+00,-5.108373962640464505e-01,1.565912196217546404e+00
6.634040767553245344e-01,1.537782157199010555e+02,4.101276085826594908e+01,2.430905610582255960e+00,-4.625325956162980923e+00,2.775674124534521781e-02,2.930650331513872331e+00,1.893080305634031735e-01,-2.099089353584272288e+00,-4.819251170294126529e-01,1.576988904700134420e+00
6.639596915599773608e-01,1.543280756789242218e+02,4.103375006676484560e+01,2.380344464823135553e+00,-4.626833471177626222e+00,5.943727105931728705e-02,2.930742189281900778e+00,1.589279104205536530e-01,-2.103568804384750468e+00,-4.528745914520005411e-01,1.587579282060156638e+00
6.645153063646299652e-01,1.548793089325036192e+02,4.105426788398511917e+01,2.329681923978417668e+00,-4.628102875583878451e+00,9.113088269600588820e-02,2.930503112869578430e+00,1.285063388151768127e-01,-2.107629618632473001e+00,-4.236929688253607829e-01,1.597679162226838256e+00
6.650709211692826806e-01,1.554319143904364466e+02,4.107431150604557502e+01,2.278919315526130696e+00,-4.629133516886278166e+00,1.228350710081439479e-01,2.929932468991932826e+00,9.804794354506651821e-02,-2.111270217542199124e+00,-3.943874575242268810e-01,1.607284524272228232e+00
6.656265359739353960e-01,1.559858908988184112e+02,4.109387812746327029e+01,2.228057980756812384e+00,-4.629924753916042413e+00,1.545473189346697751e-01,2.929029661555428099e+00,6.755737506929737624e-02,-2.114489104184053225e+00,-3.649653226262988825e-01,1.616391494007854757e+00
6.661821507785881114e-01,1.565412372422487408e+02,4.111296494140484015e+01,2.177099274520243100e+00,-4.630475956960927064e+00,1.862650978714519567e-01,2.927794131877100803e+00,3.703930554831957878e-02,-2.117284864005120060e+00,-3.354338835523413831e-01,1.624996345548711751e+00
6.667377655832407157e-01,1.570979521459331067e+02,4.113156913993279318e+01,2.126044564982083607e+00,-4.630786507894028681e+00,2.179858680356576706e-01,2.926225358901535678e+00,6.498427892143610052e-03,-2.119656165342566290e+00,-3.058005117247334370e-01,1.633095502844529090e+00
6.672933803878935421e-01,1.576560342776856771e+02,4.114968791424691119e+01,2.074895233390246396e+00,-4.630855800301512559e+00,2.497070788238489047e-01,2.924322859415672493e+00,-2.406054518347011673e-02,-2.121601759928304354e+00,-2.760726282443828339e-01,1.640685541178357409e+00
6.678489951925461465e-01,1.582154822498281987e+02,4.116731845492059705e+01,2.023652673851249695e+00,-4.630683239609266089e+00,2.814261691636693596e-01,2.922086188261449724e+00,-5.463288209268091222e-02,-2.123120483385178225e+00,-2.462577015861393548e-01,1.647763188632421993e+00
6.684046099971988619e-01,1.587762946209904271e+02,4.118445795213241922e+01,1.972318293116125165e+00,-4.630268243208494283e+00,3.131405678593753850e-01,2.919514938546273974e+00,-8.521383330734477735e-02,-2.124211255714695934e+00,-2.163632453124680888e-01,1.654325327521321221e+00
6.689602248018514663e-01,1.593384698978060214e+02,4.120110359589251914e+01,1.920893510376417535e+00,-4.629610240580229075e+00,3.448476939308877665e-01,2.916608741851334230e+00,-1.157986322765810483e-01,-2.124873081776285311e+00,-1.863968158056861224e-01,1.660368995792477431e+00
6.695158396065042927e-01,1.599020065365099867e+02,4.121725257626425787e+01,1.869379757069755899e+00,-4.628708673418781672e+00,3.765449569466781110e-01,2.913367268437738300e+00,-1.463824963384390276e-01,-2.125105051758090724e+00,-1.563660100184665058e-01,1.665891388393926587e+00
6.700714544111570081e-01,1.604669029444316948e+02,4.123290208358073272e+01,1.817778476695478096e+00,-4.627562995754121111e+00,4.082297573501963983e-01,2.909790227450496314e+00,-1.769606276233754993e-01,-2.124906341639301033e+00,-1.262784632428881615e-01,1.670889858609375889e+00
6.706270692158096125e-01,1.610331574813893099e+02,4.124804930865645503e+01,1.766091124639838750e+00,-4.626172674073178115e+00,4.398994867801312436e-01,2.905877367120321075e+00,-2.075282139498257905e-01,-2.124276213644007427e+00,-9.614184689775451265e-02,1.675361919360581986e+00
6.711826840204624389e-01,1.616007684609815556e+02,4.126269144299406122e+01,1.714319168011143812e+00,-4.624537187440082242e+00,4.715515283842843797e-01,2.901628474963274140e+00,-2.380804297116608792e-01,-2.123214016686603145e+00,-6.596386633438811042e-02,1.679305244477026449e+00
6.717382988251150433e-01,1.621697341517768791e+02,4.127682567898600041e+01,1.662464085484805842e+00,-4.622656027615335894e+00,5.031832571270731247e-01,2.897043377978250955e+00,-2.686124367575386529e-01,-2.121719186808712632e+00,-3.575225866088782567e-02,1.682717669932873417e+00
6.722939136297677587e-01,1.627400527784040491e+02,4.129044921011134761e+01,1.610527367157944090e+00,-4.620528699173902076e+00,5.347920400908821037e-01,2.892121942842275306e+00,-2.991193852623668104e-01,-2.119791247607651030e+00,-5.514790584641993121e-03,1.685597195051250941e+00
6.728495284344204741e-01,1.633117225225384743e+02,4.130355923112762184e+01,1.558510514414075177e+00,-4.618154719622237891e+00,5.663752367709333768e-01,2.886864076103659027e+00,-3.295964145905556641e-01,-2.117429810656426437e+00,2.474074372659695875e-02,1.687941983675815161e+00
6.734051432390731895e-01,1.638847415237890175e+02,4.131615293825765889e+01,1.506415039797451838e+00,-4.615533619514250674e+00,5.979301993639507540e-01,2.881269724372967023e+00,-3.600386541513309613e-01,-2.114634575915264048e+00,5.500652476532474910e-02,1.689750365309614644e+00
6.739607580437257939e-01,1.644591078804822644e+02,4.132822752937152444e+01,1.454242466897290420e+00,-4.612664942566183868e+00,6.294542730504610883e-01,2.875338874511840448e+00,-3.904412242459462945e-01,-2.111405332134680179e+00,8.527470978645002031e-02,1.691020836221266643e+00
6.745163728483786203e-01,1.650348196503467477e+02,4.133978020416349608e+01,1.401994330241723929e+00,-4.609548245770432651e+00,6.609447962708423496e-01,2.869071553819627862e+00,-4.207992369069142313e-01,-2.107741957250068410e+00,1.155374348911050175e-01,1.691752060518419087e+00
6.750719876530313357e-01,1.656118748510934608e+02,4.135080816432406436e+01,1.349672175201756197e+00,-4.606183099508296408e+00,6.923991009949437281e-01,2.862467830217881648e+00,-4.511077967290728630e-01,-2.103644418767848023e+00,1.457868170919386364e-01,1.691942871188519826e+00
6.756276024576839401e-01,1.661902714608976339e+02,4.136130861370698852e+01,1.297277557904789713e+00,-4.602569087661646741e+00,7.238145129855355631e-01,2.855527812432652190e+00,-4.813620016927506740e-01,-2.099112774143110816e+00,1.760149563601435263e-01,1.691592271106875378e+00
6.761832172623367665e-01,1.667700074187777375e+02,4.137127875849140679e+01,1.244812045158115499e+00,-4.598705807723542094e+00,7.551883520553688278e-01,2.848251650174643324e+00,-5.115569439788045791e-01,-2.094147171148838193e+00,2.062139376539963154e-01,1.690699434012032487e+00
6.767388320669893709e-01,1.673510806248719689e+02,4.138071580733897292e+01,1.192277214382279737e+00,-4.594592870907762361e+00,7.865179323178737025e-01,2.840639534317196180e+00,-5.416877107755677656e-01,-2.088747848236626847e+00,2.363758329289468163e-01,1.689263705448424524e+00
6.772944468716420863e-01,1.679334889406164280e+02,4.138961697154607577e+01,1.139674653554022310e+00,-4.590229902257271455e+00,8.178005624316970756e-01,2.832691697072088566e+00,-5.717493850779014064e-01,-2.082915134888954967e+00,2.664927031294500592e-01,1.687284603676350248e+00
6.778500616762948017e-01,1.685172301888184450e+02,4.139797946519107796e+01,1.087005961159309031e+00,-4.585616540751617620e+00,8.490335458387603396e-01,2.824408412163196491e+00,-6.017370464780302797e-01,-2.076649451962988557e+00,2.965566001622225167e-01,1.684761820549229849e+00
6.784056764809475171e-01,1.691023021536308306e+02,4.140580050527657363e+01,1.034272746156003731e+00,-4.580752439413259047e+00,8.802141809961074870e-01,2.815789994997965007e+00,-6.316457719484427358e-01,-2.069951312025912760e+00,3.265595688511994110e-01,1.681695222358170261e+00
6.789612912856001214e-01,1.696887025804236657e+02,4.141307731186676477e+01,9.814766279464133270e-01,-4.575637265412825450e+00,9.113397616014125013e-01,2.806836802836732758e+00,-6.614706366167055762e-01,-2.062821319681809040e+00,3.564936488740505505e-01,1.678084850643834836e+00
6.795169060902529479e-01,1.702764291755552790e+02,4.141980710821980693e+01,9.286192363596144084e-01,-4.570270700173290734e+00,9.424075768121813468e-01,2.797549234959864961e+00,-6.912067145322533523e-01,-2.055260171890045395e+00,3.863508766803033234e-01,1.673930922975593205e+00
6.800725208949055522e-01,1.708654796060412764e+02,4.142598712091525925e+01,8.757022116436488091e-01,-4.564652439473102064e+00,9.734149114586225782e-01,2.787927732832746752e+00,-7.208490794251014577e-01,-2.047268658275219977e+00,4.161232873910319929e-01,1.669233833697989500e+00
6.806281356995582676e-01,1.714558514991222467e+02,4.143161457997655361e+01,8.227272044675038032e-01,-4.558782193548222672e+00,1.004359046250218768e+00,2.777972780268596953e+00,-7.503928054565331962e-01,-2.038847661428636382e+00,4.458029166801668053e-01,1.663994154644507395e+00
6.811837505042110941e-01,1.720475424417306272e+02,4.143668671898851130e+01,7.696958759328844657e-01,-4.552659687193104432e+00,1.035237257975994529e+00,2.767684903589113343e+00,-7.798329679617479471e-01,-2.029998157201299058e+00,4.753818026373889394e-01,1.658212635818623104e+00
6.817393653088636984e-01,1.726405499798554501e+02,4.144120077520991430e+01,7.166098975958350437e-01,-4.546284659860598154e+00,1.066046819698459158e+00,2.757064671782957443e+00,-8.091646441844504434e-01,-2.020721214988460357e+00,5.048519876126181805e-01,1.651890206042173403e+00
6.822949801135164138e-01,1.732348716178058794e+02,4.144515398968108855e+01,6.634709514981862455e-01,-4.539656865760788307e+00,1.096785000941225441e+00,2.746112696662072139e+00,-8.383829140033844940e-01,-2.011017998005685037e+00,5.342055200420788852e-01,1.645027973571006719e+00
6.828505949181690182e-01,1.738305048173739635e+02,4.144854360732660581e+01,6.102807302087378538e-01,-4.532776073958753926e+00,1.127449067870366806e+00,2.734829633015825046e+00,-8.674828606508693252e-01,-2.000889763556459755e+00,5.634344562560086311e-01,1.637627226677947689e+00
6.834062097228218446e-01,1.744274469968952417e+02,4.145136687705295486e+01,5.570409368743352019e-01,-4.525642068471266377e+00,1.158036283469409122e+00,2.723216178762990936e+00,-8.964595714232370671e-01,-1.990337863291323339e+00,5.925308622679056336e-01,1.629689434203045684e+00
6.839618245274744490e-01,1.750256955302066899e+02,4.145362105184131707e+01,5.037532852808710437e-01,-4.518254648362439063e+00,1.188543907707956926e+00,2.711273075101608310e+00,-9.253081383831793794e-01,-1.979363743458585123e+00,6.214868155453300291e-01,1.621216246071172096e+00
6.845174393321271644e-01,1.756252477455082328e+02,4.145530338883531840e+01,4.504194999236537100e-01,-4.510613627838221618e+00,1.218969197704250718e+00,2.699001106656537363e+00,-9.540236590542727768e-01,-1.967968945146436166e+00,6.502944067625148206e-01,1.612209493776790126e+00
6.850730541367798798e-01,1.762261009241148315e+02,4.145641114942394978e+01,3.970413160883081716e-01,-4.502718836339971276e+00,1.249309407881021183e+00,2.686401101625071064e+00,-9.826012371070946827e-01,-1.956155104516820620e+00,6.789457415342131652e-01,1.602671190836234105e+00
6.856286689414325952e-01,1.768282522991156611e+02,4.145694159931935729e+01,3.436204799407334143e-01,-4.494570118636786127e+00,1.279561790115437470e+00,2.673473931920137048e+00,-1.011035983037672725e+00,-1.943923953030591179e+00,7.074329421315136424e-01,1.592603533207050504e+00
6.861842837460851996e-01,1.774316990539255698e+02,4.145689200862986468e+01,2.901587486274466166e-01,-4.486167334916908445e+00,1.309723593882446524e+00,2.660220513311524204e+00,-1.039323014837610248e+00,-1.931277317664396920e+00,7.357481491789789052e-01,1.582008899674832492e+00
6.867398985507380260e-01,1.780364383207384265e+02,4.145625965192788698e+01,2.366578903854170690e-01,-4.477510360877956508e+00,1.339792066391954251e+00,2.646641805564816430e+00,-1.067457458656312586e+00,-1.918217121118966473e+00,7.638835233335098396e-01,1.570889852207208781e+00
6.872955133553907414e-01,1.786424671788768705e+02,4.145504180831300545e+01,1.831196846619613794e-01,-4.468599087816177651e+00,1.369764452719584247e+00,2.632738812578272913e+00,-1.095434449455063408e+00,-1.904745382019053856e+00,7.918312469447167379e-01,1.559249136275272729e+00
6.878511281600433458e-01,1.792497826530436384e+02,4.145323576147001887e+01,1.295459222441337488e-01,-4.459433422714544015e+00,1.399637995931287238e+00,2.618512582517427578e+00,-1.123249131653208499e+00,-1.890864215104795187e+00,8.195835256970199767e-01,1.547089681142186812e+00
6.884067429646961722e-01,1.798583817114693204e+02,4.145083879972207086e+01,7.593840539816465451e-02,-4.450013288329819794e+00,1.429409937201503888e+00,2.603964207947575549e+00,-1.150896659766165619e+00,-1.876575831414648565e+00,8.471325902332277336e-01,1.534414600119125005e+00
6.889623577693487766e-01,1.804682612639564923e+02,4.144784821607881042e+01,2.229894801888310241e-02,-4.440338623278602626e+00,1.459077515924938062e+00,2.589094825964165736e+00,-1.178372199035321533e+00,-1.861882538459945780e+00,8.744706977596404807e-01,1.521227190788596584e+00
6.895179725740014920e-01,1.810794181598295438e+02,4.144426130827957877e+01,-3.137062421164671377e-02,-4.430409382122171280e+00,1.488637969822329765e+00,2.573905618320837085e+00,-1.205670926050166569e+00,-1.846786740390787607e+00,9.015901336330164328e-01,1.507530935194888899e+00
6.900735873786542074e-01,1.816918491857751974e+02,4.144007537883172176e+01,-8.506847365501402081e-02,-4.420225535450402532e+00,1.518088535039572751e+00,2.558397811555499501e+00,-1.232788029362075433e+00,-1.831290938153683046e+00,9.284832129288490554e-01,1.493329500002009036e+00
6.906292021833069228e-01,1.823055510635853693e+02,4.143528773504385043e+01,-1.387927505378345749e-01,-4.409787069964550277e+00,1.547426446240666831e+00,2.542572677114145030e+00,-1.259718710090167892e+00,-1.815397729640620739e+00,9.551422819913341078e-01,1.478626736618826598e+00
6.911848169879595272e-01,1.829205204478000155e+02,4.142989568905422715e+01,-1.925415927634377411e-01,-4.399093988558930413e+00,1.576648936694442948e+00,2.526431531472458136e+00,-1.286458182519210958e+00,-1.799109809829636752e+00,9.815597199650419880e-01,1.463426681291482456e+00
6.917404317926123536e-01,1.835367539232457830e+02,4.142389655785409985e+01,-2.463131257135025010e-01,-4.388146310401577210e+00,1.605753238354827861e+00,2.509975736255323220e+00,-1.313001674689329157e+00,-1.782429970916978856e+00,1.007727940308022596e+00,1.447733555163149166e+00
6.922960465972649580e-01,1.841542480024735369e+02,4.141728766330620459e+01,-3.001054620398964090e-01,-4.376944071013829429e+00,1.634736581934825406e+00,2.493206698354164974e+00,-1.339344428977706780e+00,-1.765361102440804464e+00,1.033639392286545444e+00,1.431551764301097762e+00
6.928516614019176734e-01,1.847729991230967528e+02,4.141006633215823740e+01,-3.539167014469102313e-01,-4.365487322348827526e+00,1.663596196974291619e+00,2.476125870042090504e+00,-1.365481702672334929e+00,-1.747906191396391584e+00,1.059286562451529523e+00,1.414885899691051163e+00
6.934072762065704998e-01,1.853930036450267380e+02,4.140222989605135240e+01,-4.077449304634974681e-01,-4.353776132868930837e+00,1.692329311901299871e+00,2.458734749086850080e+00,-1.391408768537627072e+00,-1.730068322342847242e+00,1.084661976096465974e+00,1.397740737198784000e+00
6.939628910112231042e-01,1.860142578476037443e+02,4.139377569152387792e+01,-4.615882222055009976e-01,-4.341810587622163098e+00,1.720933154087092465e+00,2.441034878861787050e+00,-1.417120915371889112e+00,-1.711850677501530527e+00,1.109758198696855658e+00,1.380121237499216447e+00
6.945185058158758196e-01,1.866367579266341465e+02,4.138470106000965387e+01,-5.154446361286679767e-01,-4.329590788317356775e+00,1.749404949895011274e+00,2.423027848454275546e+00,-1.442613448557019229e+00,-1.693256536845622939e+00,1.134567837331493578e+00,1.362032545972393649e+00
6.950741206205284239e-01,1.872604999913199322e+02,4.137500334783207734e+01,-5.693122177713654253e-01,-4.317116853398521137e+00,1.777741924722934908e+00,2.404715292772405810e+00,-1.467881690599992961e+00,-1.674289278181714691e+00,1.159083542085196150e+00,1.343479992567314429e+00
6.956297354251812504e-01,1.878854800610887423e+02,4.136467990619253499e+01,-6.231889984875946809e-01,-4.304388918117900253e+00,1.805941303039368062e+00,2.386098892649186176e+00,-1.492920981666270741e+00,-1.654952377222533411e+00,1.183298007433074339e+00,1.324469091632582751e+00
6.961853502298338547e-01,1.885116945916805378e+02,4.135372812421884703e+01,-6.770730577895910374e-01,-4.291407143695110449e+00,1.834000370710900940e+00,2.367180391193428157e+00,-1.517726827707023052e+00,-1.635249485226773158e+00,1.207204401789831572e+00,1.305005908945354731e+00
6.967409650344865701e-01,1.891391403471382375e+02,4.134214542024442807e+01,-7.309625078942301180e-01,-4.278171709694541747e+00,1.861916454714843239e+00,2.347961556527570881e+00,-1.542294834905409751e+00,-1.615184273977189777e+00,1.230796166052831708e+00,1.285096540308538815e+00
6.972965798391392855e-01,1.897678134419970775e+02,4.132992918241553326e+01,-7.848553804654712085e-01,-4.264682799637301791e+00,1.889686812239695035e+00,2.328444164718576737e+00,-1.566620452615640646e+00,-1.594760345769938858e+00,1.254066269903210351e+00,1.264746606319489874e+00
6.978521946437920009e-01,1.903977099330263343e+02,4.131707680636323943e+01,-8.387496968790968399e-01,-4.250940614654352245e+00,1.917308703912093071e+00,2.308630038677940810e+00,-1.590699157769628780e+00,-1.573981404517318605e+00,1.277007752601678980e+00,1.243961930638456614e+00
6.984078094484446053e-01,1.910288258227322160e+02,4.130358569559997761e+01,-8.926434687261675105e-01,-4.236945373615199628e+00,1.944779394536373163e+00,2.288521048106011424e+00,-1.614526456856976155e+00,-1.552851255238479666e+00,1.299613728365136778e+00,1.222748539204553397e+00
6.989634242530974317e-01,1.916611570590735028e+02,4.128945326167852414e+01,-9.465346978688358170e-01,-4.222697313181082990e+00,1.972096153379559569e+00,2.268119109258114996e+00,-1.638097886791648028e+00,-1.531373802750657598e+00,1.321877388482149751e+00,1.201112656066132045e+00
6.995190390577501471e-01,1.922946995351759085e+02,4.127467692435178748e+01,-1.000421376497077297e+00,-4.208196687857701512e+00,1.999256254457229653e+00,2.247426184709052421e+00,-1.661409015775895393e+00,-1.509553050361939874e+00,1.343792003407820124e+00,1.179060699234103726e+00
7.000746538624027515e-01,1.929294490890496263e+02,4.125925411173332691e+01,-1.054301487186702690e+00,-4.193443770047372787e+00,2.026256976820438815e+00,2.226444283115817324e+00,-1.684455444161592430e+00,-1.487393098565424454e+00,1.365350924838205859e+00,1.156599276558067491e+00
7.006302686670555779e-01,1.935654015033061341e+02,4.124318226045864577e+01,-1.108173002958352082e+00,-4.178438850100705260e+00,2.053095604843553801e+00,2.205175458978658742e+00,-1.707232805308847912e+00,-1.464898143734887803e+00,1.386547587764158429e+00,1.133735181625362021e+00
7.011858834717081823e-01,1.942025525048745180e+02,4.122645881584728045e+01,-1.162033887337460714e+00,-4.163182236367796385e+00,2.079769428512991958e+00,2.183621812400486917e+00,-1.729736766441898332e+00,-1.442072476821971705e+00,1.407375512504580817e+00,1.110475389683050151e+00
7.017414982763608977e-01,1.948408977647213476e+02,4.120908123206557860e+01,-1.215882094415558612e+00,-4.147674255248837483e+00,2.106275743717040516e+00,2.161785488844484515e+00,-1.751963029502427105e+00,-1.418920482054731425e+00,1.427828306719248985e+00,1.086827053582680058e+00
7.022971130810136131e-01,1.954804328975681642e+02,4.119104697229030876e+01,-1.269715568912380466e+00,-4.131915251244290488e+00,2.132611852536508312e+00,2.139668678890126685e+00,-1.773907332000096204e+00,-1.395446635637772603e+00,1.447899667400988744e+00,1.062797499748048047e+00
7.028527278856663285e-01,1.961211534616113283e+02,4.117235350887300172e+01,-1.323532246239224719e+00,-4.115905587004505151e+00,2.158775063536410244e+00,2.117273617987438072e+00,-1.795565447860468566e+00,-1.371655504453784591e+00,1.467583382847382101e+00,1.038394224165775537e+00
7.034083426903189329e-01,1.967630549582418666e+02,4.115299832350507359e+01,-1.377330052563318752e+00,-4.099645643378843296e+00,2.184762692058580758e+00,2.094602586209582729e+00,-1.816933188270223543e+00,-1.347551744766578796e+00,1.486873334611905184e+00,1.013624888398800161e+00
7.039639574949717593e-01,1.974061328317668256e+02,4.113297890738366647e+01,-1.431106904873330921e+00,-4.083135819464270178e+00,2.210572060515274995e+00,2.071657908003730064e+00,-1.838006402519721139e+00,-1.323140100925567442e+00,1.505763499434554564e+00,9.884973156227263580e-01
7.045195722996244747e-01,1.980503824691290049e+02,4.111229276137833466e+01,-1.484860711045805859e+00,-4.066376532653490194e+00,2.236200498683652782e+00,2.048441951940286998e+00,-1.858780978842827336e+00,-1.298425404071783751e+00,1.524247951151879610e+00,9.630194866851298219e-01
7.050751871042770791e-01,1.986957991996301871e+02,4.109093739619839880e+01,-1.538589369912879201e+00,-4.049368218682496412e+00,2.261645344001316449e+00,2.024957130460354637e+00,-1.879252845254140158e+00,-1.273412570845284364e+00,1.542320862586547214e+00,9.371995361876583885e-01
7.056308019089299055e-01,1.993423782946535709e+02,4.106891033256112422e+01,-1.592290771330971744e+00,-4.032111331677652899e+00,2.286903941862759915e+00,2.001205899621524509e+00,-1.899417970383497245e+00,-1.248106602094065432e+00,1.559976507416331426e+00,9.110457485910615771e-01
7.061864167135825099e-01,1.999901149673854377e+02,4.104620910136068090e+01,-1.645962796250456606e+00,-4.014606344202293009e+00,2.311973645916725051e+00,1.977190758842031437e+00,-1.919272364307767820e+00,-1.222512581584505265e+00,1.577209262022533309e+00,8.845665543431611155e-01
7.067420315182352253e-01,2.006390043725408532e+02,4.102283124383775714e+01,-1.699603316786663099e+00,-3.996853747302722137e+00,2.336851818364634958e+00,1.952914250643089877e+00,-1.938812079380062281e+00,-1.196635674713151243e+00,1.594013607317944503e+00,8.577705260295790390e-01
7.072976463228879407e-01,2.012890416060865277e+02,4.099877431175009690e+01,-1.753210196291686618e+00,-3.978854050553803035e+00,2.361535830259861690e+00,1.928378960389662167e+00,-1.958033211056162237e+00,-1.170481127220112105e+00,1.610384130554185278e+00,8.306663745474873739e-01
7.078532611275406561e-01,2.019402217049663761e+02,4.097403586754364824e+01,-1.806781289427450421e+00,-3.960607782103967800e+00,2.386023061808027368e+00,1.903587516029447091e+00,-1.976931898718337299e+00,-1.144054263903838020e+00,1.626315527108559866e+00,8.032629453021585819e-01
7.084088759321932605e-01,2.025925396468268787e+02,4.094861348452459282e+01,-1.860314442239772159e+00,-3.942115488719749816e+00,2.410310902668233002e+00,1.878542587830210664e+00,-1.995504326496455150e+00,-1.117360487337407005e+00,1.641802602250348908e+00,7.755692144264368926e-01
7.089644907368459759e-01,2.032459903497437779e+02,4.092250474703202912e+01,-1.913807492233567942e+00,-3.923377735829776558e+00,2.434396752255267860e+00,1.853246888115388291e+00,-2.013746724086435513e+00,-1.090405276586256189e+00,1.656840272886582088e+00,7.475942850230685721e-01
7.095201055414986913e-01,2.039005686719480650e+02,4.089570725061153667e+01,-1.967258268449032066e+00,-3.904395107568292111e+00,2.458278020042732326e+00,1.827703170998044246e+00,-2.031655367565990744e+00,-1.063194185927431867e+00,1.671423569287244115e+00,7.193473834299680680e-01
7.100757203461514067e-01,2.045562694115540125e+02,4.086821860218941538e+01,-2.020664591538998245e+00,-3.885168206818133907e+00,2.481952125867163517e+00,1.801914232113084990e+00,-2.049226580207723192e+00,-1.035732843570267958e+00,1.685547636789966663e+00,6.908378555083221073e-01
7.106313351508041221e-01,2.052130873062870364e+02,4.084003642024771352e+01,-2.074024273847324906e+00,-3.865697655253211185e+00,2.505416500233097477e+00,1.775882908347797606e+00,-2.066456733289524728e+00,-1.008026950378551945e+00,1.699207737484174086e+00,6.620751629536006932e-01
7.111869499554568375e-01,2.058710170332124392e+02,4.081115833500003021e+01,-2.127335119488379167e+00,-3.845984093380472757e+00,2.528668584619089277e+00,1.749612077570689816e+00,-2.083342246902305739e+00,-9.800822785941636361e-01,1.712399251874688222e+00,6.330688796294506870e-01
7.117425647601095529e-01,2.065300532084645226e+02,4.078158198856805683e+01,-2.180594924427579517e+00,-3.826028180581363181e+00,2.551705831784693235e+00,1.723104658358638464e+00,-2.099879590755041825e+00,-9.519046705621894144e-01,1.725117680524794972e+00,6.038286879244837424e-01
7.122981795647621572e-01,2.071901903869764965e+02,4.075130503515892855e+01,-2.233801476563019861e+00,-3.805830595152775331e+00,2.574525706078393483e+00,1.696363609722344012e+00,-2.116065284977139083e+00,-9.235000374575086379e-01,1.737358645678774405e+00,5.743643751319469359e-01
7.128537943694149837e-01,2.078514230622117793e+02,4.072032514124325786e+01,-2.286952555808246856e+00,-3.785392034347456303e+00,2.597125683746526192e+00,1.669391930830046888e+00,-2.131895900918146403e+00,-8.948743580128115660e-01,1.749117892863901513e+00,5.446858298522413433e-01
7.134094091740675880e-01,2.085137456658933388e+02,4.068863998573404928e+01,-2.340045934175903675e+00,-3.764713214413984765e+00,2.619503253243071317e+00,1.642192660729658638e+00,-2.147368061944726403e+00,-8.660336772482034595e-01,1.760391292471872315e+00,5.148030384184423269e-01
7.139650239787203034e-01,2.091771525677376644e+02,4.065624726016621793e+01,-2.393079375862772196e+00,-3.743794870636117711e+00,2.641655915540535915e+00,1.614768878069033686e+00,-2.162478444235041763e+00,-8.369841052021074201e-01,1.771174841319750115e+00,4.847260813445279926e-01
7.145206387833730188e-01,2.098416380751854433e+02,4.062314466887706743e+01,-2.446050637335579481e+00,-3.722637757371747291e+00,2.663581184441659921e+00,1.587123700814707217e+00,-2.177223777570373109e+00,-8.077318156638116919e-01,1.781464664190318903e+00,4.544651297966727510e-01
7.150762535880257342e-01,2.105071964331353342e+02,4.058932992918733618e+01,-2.498957467418080114e+00,-3.701242648091259468e+00,2.685276586892166861e+00,1.559260285968827819e+00,-2.191600846124111435e+00,-7.782830449073729895e-01,1.791257015351921833e+00,4.240304420873087787e-01
7.156318683926783386e-01,2.111738218236773719e+02,4.055480077158313179e+01,-2.551797607379142629e+00,-3.679610335415429923e+00,2.706739663294438270e+00,1.531181829284443907e+00,-2.205606489248057134e+00,-7.486440904270462715e-01,1.800548280057767236e+00,3.934323601921253521e-01
7.161874831973311650e-01,2.118415083658276217e+02,4.051955493989859036e+01,-2.604568791021958596e+00,-3.657741631152771955e+00,2.727967967822163775e+00,1.502891564979063510e+00,-2.219237602256051378e+00,-7.188213096741477015e-01,1.809334976024688846e+00,3.626813062899204576e-01
7.167430980019838804e-01,2.125102501152620675e+02,4.048359019149931726e+01,-2.657268744774224256e+00,-3.635637366336427423e+00,2.748959068735905564e+00,1.474392765446573605e+00,-2.232491137204894116e+00,-6.888211187954585979e-01,1.817613754891351352e+00,3.317877793254050411e-01
7.172987128066364848e-01,2.131800410640530856e+02,4.044690429746653848e+01,-2.709895187779545633e+00,-3.613298391260486131e+00,2.769710548699682029e+00,1.445688740967392416e+00,-2.245364103672634393e+00,-6.586499913730144984e-01,1.825381403655951917e+00,3.007623515948072423e-01
7.178543276112893112e-01,2.138508751404052362e+02,4.040949504278208337e+01,-2.762445831989835732e+00,-3.590725575515823387e+00,2.790220005098469347e+00,1.416782839416962592e+00,-2.257853569534149951e+00,-6.283144571654146748e-01,1.832634846093354808e+00,2.696156653544110604e-01
7.184099424159419156e-01,2.145227462083913395e+02,4.037136022651407785e+01,-2.814918382258749130e+00,-3.567919808025453055e+00,2.810485050356644532e+00,1.387678445972580388e+00,-2.269956661734037873e+00,-5.978211008506317814e-01,1.839371144151688453e+00,2.383584294520140201e-01
7.189655572205946310e-01,2.151956480676909393e+02,4.033249766200343345e+01,-2.867310536436341373e+00,-3.544881997079298852e+00,2.830503312257450332e+00,1.358378982818440273e+00,-2.281670567056875765e+00,-5.671765607702032863e-01,1.845587499328429804e+00,2.070014159811692789e-01
7.195211720252473464e-01,2.158695744533274024e+02,4.029290517705106822e+01,-2.919619985464646739e+00,-3.521613070368531773e+00,2.850272434263348309e+00,1.328887908849080812e+00,-2.292992532894751356e+00,-5.363875276749925369e-01,1.851281254025922252e+00,1.755554569584267810e-01
7.200767868299000618e-01,2.165445190354065801e+02,4.025258061410595189e+01,-2.971844413474408420e+00,-3.498113975019353283e+00,2.869790075837358678e+00,1.299208719371082177e+00,-2.303919868012138661e+00,-5.054607434723710213e-01,1.856449892886363529e+00,1.440314410234013742e-01
7.206324016345526662e-01,2.172204754188564948e+02,4.021152183045380468e+01,-3.023981497882918479e+00,-3.474385677626264712e+00,2.889053912765370935e+00,1.269344945803059455e+00,-2.314449943308098945e+00,-4.744029999748657911e-01,1.861091044106258252e+00,1.124403101617188483e-01
7.211880164392053816e-01,2.178974371431665986e+02,4.016972669840669141e+01,-3.076028909492857455e+00,-3.450429164284852135e+00,2.908061637479383954e+00,1.239300155373997958e+00,-2.324580192575792292e+00,-4.432211376503101263e-01,1.865202480730330681e+00,8.079305645088585841e-02
7.217436312438582080e-01,2.185753976821283118e+02,4.012719310549328355e+01,-3.127984312592264171e+00,-3.426245440624049454e+00,2.926810959381723087e+00,1.209077950819874347e+00,-2.334308113259324635e+00,-4.119220443734548098e-01,1.868782121924909667e+00,4.910071882902711238e-02
7.222992460485108124e-01,2.192543504435761008e+02,4.008391895464993127e+01,-3.179845365055565143e+00,-3.401835531837874793e+00,2.945299605170200508e+00,1.178681970078571117e+00,-2.343631267207891167e+00,-3.805126541790389005e-01,1.871828034230740068e+00,1.737437988650847309e-02
7.228548608531635278e-01,2.199342887691294948e+02,4.003990216441243177e+01,-3.231609718445723534e+00,-3.377200482716665952e+00,2.963525319164255656e+00,1.148115885983093998e+00,-2.352547281427277426e+00,-3.489999460163268896e-01,1.874338432795300324e+00,-1.437483731957356348e-02
7.234104756578162432e-01,2.206152059339348739e+02,3.999514066910865751e+01,-3.283275018117388200e+00,-3.352341357677817602e+00,2.981485863632021616e+00,1.117383405953124020e+00,-2.361053848828648771e+00,-3.173909425051564259e-01,1.876311682584549834e+00,-4.613577242796584876e-02
7.239660904624689586e-01,2.212970951464080827e+02,3.994963241905193740e+01,-3.334838903321141412e+00,-3.327259240796013984e+00,2.999179019118362710e+00,1.086488271684868057e+00,-2.369148728974677098e+00,-2.856927086934439863e-01,1.877746299574152733e+00,-7.789723091297218183e-02
7.245217052671215630e-01,2.219799495479793450e+02,3.990337538073503509e+01,-3.386299007308961162e+00,-3.301955235832878088e+00,3.016602584773901974e+00,1.055434258839135664e+00,-2.376829748823001687e+00,-2.539123508160925358e-01,1.878640951920159452e+00,-1.096479872013322865e-01
7.250773200717743894e-01,2.226637622128358771e+02,3.985636753702515023e+01,-3.437652957440520574e+00,-3.276430466266225139e+00,3.033754378684942576e+00,1.024225176727852293e+00,-2.384094803466981993e+00,-2.220570150554952438e-01,1.878994461109150027e+00,-1.413767877661114003e-01
7.256329348764269938e-01,2.233485261476669734e+02,3.980860688735950959e+01,-3.488898375290713894e+00,-3.250686075318729440e+00,3.050632238204373792e+00,9.928648679987930326e-01,-2.390941856873782356e+00,-1.901338863034358617e-01,1.878805803087825410e+00,-1.730723541977619018e-01
7.261885496810797092e-01,2.240342342914104847e+02,3.976009144794170425e+01,-3.540032876758346436e+00,-3.224723225986059649e+00,3.067234020283592599e+00,9.613572083185848438e-01,-2.397368942619815702e+00,-1.581501869244199554e-01,1.878074109372097178e+00,-2.047233862523503145e-01
7.267441644857324246e-01,2.247208795149967386e+02,3.971081925193898599e+01,-3.591054072175599465e+00,-3.198543101064617922e+00,3.083557601805254400e+00,9.297061060541609301e-01,-2.403374164623435227e+00,-1.261131755206266192e-01,1.876798668135592152e+00,-2.363185648767476277e-01
7.272997792903851400e-01,2.254084546210973201e+02,3.966078834968002553e+01,-3.641959566418962346e+00,-3.172146903178603150e+00,3.099600879917115748e+00,8.979155019523201720e-01,-2.408955697875017066e+00,-9.403014569813850088e-02,1.874978925277644537e+00,-2.678465552111168879e-01
7.278553940950378554e-01,2.260969523438711803e+02,3.960999680885369401e+01,-3.692746959020952513e+00,-3.145535854806699838e+00,3.115361772366761706e+00,8.659893688177442428e-01,-2.414111789164334887e+00,-6.190842483478742331e-02,1.872614485470757373e+00,-2.992960095683876443e-01
7.284110088996905708e-01,2.267863653487123656e+02,3.955844271470854068e+01,-3.743413844282999836e+00,-3.118711198308216748e+00,3.130838217837292436e+00,8.339317111892790013e-01,-2.418840757805262864e+00,-2.975537284944151928e-02,1.869705113187521306e+00,-3.306555703908646837e-01
7.289666237043432861e-01,2.274766862319987411e+02,3.950612417025289602e+01,-3.793957811389431001e+00,-3.091674195948665549e+00,3.146028176283962363e+00,8.017465650144783851e-01,-2.423140996357750598e+00,2.421619027277666092e-03,1.866250733706925846e+00,-3.619138731839828260e-01
7.295222385089958905e-01,2.281679075208412257e+02,3.945303929645596241e+01,-3.844376444522546787e+00,-3.064426129924902042e+00,3.160929629271839403e+00,7.694379973224991787e-01,-2.427010971347237867e+00,3.461512948077083429e-02,1.862251434100284264e+00,-3.930595494271671431e-01
7.300778533136487169e-01,2.288600216728337386e+02,3.939918623244945906e+01,-3.894667322978752289e+00,-3.036968302389692731e+00,3.175540580314352823e+00,7.370101058952636119e-01,-2.430449223981277829e+00,6.681770833878530880e-02,1.857707464196474811e+00,-4.240812294618003797e-01
7.306334681183013213e-01,2.295530210758022065e+02,3.934456313573020481e+01,-3.944828021285672559e+00,-3.009302035475841741e+00,3.189859055212791006e+00,7.044670189369903746e-01,-2.433454370863508576e+00,9.902187779621440811e-02,1.852619237526694107e+00,-4.549675453562638250e-01
7.311890829229540367e-01,2.302468980475573801e+02,3.928916818236327657e+01,-3.994856109320561011e+00,-2.981428671319704904e+00,3.203883102396823279e+00,6.718128947419212960e-01,-2.436025104704977906e+00,1.312201336385214745e-01,1.846987332248678282e+00,-4.857071337481837503e-01
7.317446977276067521e-01,2.309416448356448370e+02,3.923299956718618375e+01,-4.044749152429577777e+00,-2.953349572084324137e+00,3.217610793265945013e+00,6.390519213604828330e-01,-2.438160195032802235e+00,1.634049464635831672e-01,1.840812492050439841e+00,-5.162886386636975633e-01
7.323003125322594675e-01,2.316372536170974854e+02,3.917605550401354009e+01,-4.094504711548211162e+00,-2.925066119981931667e+00,3.231040222531820660e+00,6.061883162636514388e-01,-2.439858488896035738e+00,1.955687629021312102e-01,1.834095627033297538e+00,-5.467007143138726821e-01
7.328559273369120719e-01,2.323337164981899718e+02,3.911833422584261655e+01,-4.144120343322951427e+00,-2.896579717295976852e+00,3.244169508561745907e+00,5.732263260056165155e-01,-2.441118911569054362e+00,2.277040068367548464e-01,1.826837814574607588e+00,-5.769320278683081060e-01
7.334115421415648983e-01,2.330310255141896221e+02,3.905983398505973270e+01,-4.193593600233677776e+00,-2.867891786402712029e+00,3.256996793722847450e+00,5.401702258848695148e-01,-2.441940467252047942e+00,2.598030806192941355e-01,1.819040300169722624e+00,-6.069712622056835372e-01
7.339671569462176137e-01,2.337291726291116163e+02,3.900055305364730884e+01,-4.242922030717426907e+00,-2.839003769792184606e+00,3.269520244727408098e+00,5.070243196034780464e-01,-2.442322239768981440e+00,2.918583662868825535e-01,1.810704498253567163e+00,-6.368071186415613649e-01
7.345227717508702181e-01,2.344281497354735109e+02,3.894048972339167847e+01,-4.292103179293121684e+00,-2.809917130088744663e+00,3.281738052979076947e+00,4.737929389246993139e-01,-2.442263393262810833e+00,3.238622267764883489e-01,1.801831993001596688e+00,-6.664283196332645431e-01
7.350783865555229335e-01,2.351279486540522612e+02,3.887964230609165384e+01,-4.341134586687566355e+00,-2.780633350070994325e+00,3.293648434920129375e+00,4.404804433288374010e-01,-2.441763172888108624e+00,3.558070071380432520e-01,1.792424539110306636e+00,-6.958236114619298363e-01
7.356340013601756489e-01,2.358285611336369243e+02,3.881800913376804374e+01,-4.390013789962072366e+00,-2.751153932691380977e+00,3.305249632379503755e+00,4.070912196675999795e-01,-2.440820905500863613e+00,3.876850357458920815e-01,1.782484062557085025e+00,-7.249817668914699809e-01
7.361896161648283643e-01,2.365299788507863354e+02,3.875558855887366860e+01,-4.438738322640546130e+00,-2.721480401095107915e+00,3.316539912921908861e+00,3.736296818165563138e-01,-2.439436000345675204e+00,4.194886255089864679e-01,1.772012661339553041e+00,-7.538915878048522146e-01
7.367452309694809687e-01,2.372321934095869267e+02,3.869237895450434195e+01,-4.487305714838627502e+00,-2.691614298638629776e+00,3.327517570197970009e+00,3.401002703259798920e-01,-2.437607949740378643e+00,4.512100750795291493e-01,1.761012606194523933e+00,-7.825419078174467025e-01
7.373008457741337951e-01,2.379351963414138709e+02,3.862837871461016448e+01,-4.535713493394045948e+00,-2.661557188907424543e+00,3.338180924295251373e+00,3.065074520697979032e-01,-2.435336329757820550e+00,4.828416700603208600e-01,1.749486341296158987e+00,-8.109215948676080643e-01
7.378564605787863995e-01,2.386389791063279517e+02,3.856358625509022175e+01,-4.583959184574333712e+00,-2.631310655290877598e+00,3.348528339694439637e+00,2.728556935370611281e-01,-2.432620895174170794e+00,5.143758552829741371e-01,1.737436830319951442e+00,-8.390202314869842359e-01
7.384120753834391149e-01,2.393435330904863747e+02,3.849800001234210356e+01,-4.632040312667953685e+00,-2.600876294778562414e+00,3.358558207209111135e+00,2.391494426648985427e-01,-2.429461477202485398e+00,5.458052507197407310e-01,1.724867195013942256e+00,-8.668280274569923893e-01
7.389676901880919413e-01,2.400488496030231431e+02,3.843161844194187182e+01,-4.679954394805355022e+00,-2.570255720759540896e+00,3.368268910272110617e+00,2.053931929138863299e-01,-2.425857803685172787e+00,5.771222641886467608e-01,1.711780052656732831e+00,-8.943343285585069191e-01
7.395233049927445457e-01,2.407549198796152155e+02,3.836444002110442852e+01,-4.727698945455521162e+00,-2.539450566712884605e+00,3.377658860422724896e+00,1.715914614194382071e-01,-2.421809691124879205e+00,6.083193011344885104e-01,1.698178208447213677e+00,-9.215285474330258131e-01
7.400789197973972611e-01,2.414617350822634307e+02,3.829646324890831011e+01,-4.775271476611338883e+00,-2.508462486163052230e+00,3.386726497933084445e+00,1.377487878577329239e-01,-2.417317046721465523e+00,6.393887700168667809e-01,1.684064661081297487e+00,-9.484001813035113360e-01
7.406345346020499765e-01,2.421692862990335584e+02,3.822768664649748871e+01,-4.822669497921975967e+00,-2.477293152615068550e+00,3.395470292030443815e+00,1.038697337167736601e-01,-2.412379868223592627e+00,6.703230846096583928e-01,1.669442600399554166e+00,-9.749388167997221633e-01
7.411901494067026919e-01,2.428775645438017818e+02,3.815810875728301710e+01,-4.869890516826556492e+00,-2.445944259488418204e+00,3.403888741119150296e+00,6.995888156691601467e-02,-2.406998243777319413e+00,7.011146662863245727e-01,1.654315405040521547e+00,-1.001134134719218638e+00
7.417457642113552962e-01,2.435865607560014325e+02,3.808772814714498622e+01,-4.916932038688918816e+00,-2.414417520049774168e+00,3.411980373002257760e+00,3.602083433101388454e-02,-2.401172351771739155e+00,7.317559462909180024e-01,1.638686640099755731e+00,-1.026975914723920136e+00
7.423013790160081227e-01,2.442962658003727370e+02,3.801654340463454673e+01,-4.963791566933602795e+00,-2.382714667344488113e+00,3.419743745102806987e+00,2.060214554088557470e-03,-2.394902460681629375e+00,7.622393679948744616e-01,1.622560054794577544e+00,-1.052454039972291477e+00
7.428569938206607270e-01,2.450066704667126203e+02,3.794455314117625733e+01,-5.010466603182834433e+00,-2.350837454126978532e+00,3.427177444684739172e+00,-3.191833632732438142e-02,-2.388188928907155173e+00,7.925573891394497306e-01,1.605939580134588152e+00,-1.077558501687035708e+00
7.434126086253134424e-01,2.457177654696303080e+02,3.787175599127026260e+01,-5.056954647394905855e+00,-2.318787652789759957e+00,3.434280089073504350e+00,-6.591015871642708079e-02,-2.381032204610565639e+00,8.227024840640531078e-01,1.588829326597822389e+00,-1.102279403658509294e+00
7.439682234299661578e-01,2.464295414483013644e+02,3.779815061269496823e+01,-5.103253198003470104e+00,-2.286567055291429895e+00,3.441050325876291005e+00,-9.991057558767102442e-02,-2.373432825549949943e+00,8.526671459201671244e-01,1.571233581812703228e+00,-1.126606966683596722e+00
7.445238382346188732e-01,2.471419889662264211e+02,3.772373568670965227e+01,-5.149359752058146000e+00,-2.254177473083357697e+00,3.447486833201932388e+00,-1.339148932188080066e-01,-2.365391418910002486e+00,8.824438888711119144e-01,1.553156808245661047e+00,-1.150531532940260782e+00
7.450794530392714776e-01,2.478550985109909846e+02,3.764850991825732507e+01,-5.195271805366210138e+00,-2.221620737035211235e+00,3.453588319880466440e+00,-1.679184019233221914e-01,-2.356908701129821093e+00,9.120252502775052506e-01,1.534603640894494525e+00,-1.174043570297647499e+00
7.456350678439243040e-01,2.485688604940285131e+02,3.757247203616761055e+01,-5.240986852635506565e+00,-2.188898697359241030e+00,3.459353525682354213e+00,-2.019163767833408452e-01,-2.347985477727728476e+00,9.414037928685099477e-01,1.515578884987425878e+00,-1.197133676561814797e+00
7.461906826485770194e-01,2.492832652503835220e+02,3.749562079336003961e+01,-5.286502387618377874e+00,-2.156013223533463918e+00,3.464781221537343026e+00,-2.359040783828716403e-01,-2.338622643123139611e+00,9.705721068987336331e-01,1.496087513687927917e+00,-1.219792583656982510e+00
7.467462974532296238e-01,2.499983030384794631e+02,3.741795496704719426e+01,-5.331815903256922340e+00,-2.122966204223518005e+00,3.469870209753008083e+00,-2.698767535415993457e-01,-2.328821180455428408e+00,9.995228122909819435e-01,1.476134665805202806e+00,-1.242011161742462289e+00
7.473019122578824502e-01,2.507139640398878555e+02,3.733947335893814312e+01,-5.376924891829323983e+00,-2.089759547203376755e+00,3.474619324232937068e+00,-3.038296360490509995e-01,-2.318582161399836750e+00,1.028248560764704056e+00,1.455725643510406675e+00,-1.263780423265135511e+00
7.478575270625350546e-01,2.514302383590977854e+02,3.726017479544215405e+01,-5.421826845097245773e+00,-2.056395179274931984e+00,3.479027430694566103e+00,-3.377579473991234593e-01,-2.307906745980429442e+00,1.056742037950119339e+00,1.434865910058638505e+00,-1.285091526947478524e+00
7.484131418671877700e-01,2.521471160232914031e+02,3.718005812787225750e+01,-5.466519254454601295e+00,-2.022875046186213055e+00,3.483093426886695099e+00,-3.716568975252035889e-01,-2.296796182380032469e+00,1.084995965488228631e+00,1.413561087516546522e+00,-1.305935781711285770e+00
7.489687566718403744e-01,2.528645869821175154e+02,3.709912223264927178e+01,-5.510999611077236793e+00,-1.989201112548582229e+00,3.486816242806634492e+00,-4.055216855355394667e-01,-2.285251806747248260e+00,1.113003103116416259e+00,1.391816954495763703e+00,-1.326304650536867413e+00
7.495243714764932008e-01,2.535826411074709199e+02,3.701736601150572170e+01,-5.555265406073971235e+00,-1.955375361752577756e+00,3.490194840917029584e+00,-4.393475004491954605e-01,-2.273275043000454243e+00,1.140756250739917821e+00,1.369639443891964570e+00,-1.346189754257936411e+00
7.500799862811458052e-01,2.543012681932704595e+02,3.693478839169019778e+01,-5.599314130638599174e+00,-1.921399795882710482e+00,3.493228216362326499e+00,-4.731295219322816381e-01,-2.260867402628879752e+00,1.168248250488914675e+00,1.347034640629740432e+00,-1.365582875291992515e+00
7.506356010857985206e-01,2.550204579552432449e+02,3.685138832617149518e+01,-5.643143276203271164e+00,-1.887276435630880433e+00,3.495915397184908624e+00,-5.068629210347959102e-01,-2.248030484490645353e+00,1.195471988761504623e+00,1.324008779413074599e+00,-1.384475961306402159e+00
7.511912158904513470e-01,2.557402000307074275e+02,3.676716479384322867e+01,-5.686750334592819200e+00,-1.853007320208754916e+00,3.498255444540879999e+00,-5.405428609277265206e-01,-2.234765974607893391e+00,1.222420398252291429e+00,1.300568242481645598e+00,-1.402861128819975711e+00
7.517468306951039514e-01,2.564604839783588659e+02,3.668211679972852579e+01,-5.730132798180332721e+00,-1.818594507258879611e+00,3.500247452915508983e+00,-5.741644976406586887e-01,-2.221075645958915157e+00,1.249086459966768814e+00,1.276719557372800518e+00,-1.420730666740174453e+00
7.523024454997566668e-01,2.571812992780609193e+02,3.659624337518464898e+01,-5.773288160043955841e+00,-1.784040072764531137e+00,3.501890550338333519e+00,-6.077229807998653088e-01,-2.206961358267291118e+00,1.275463205221491814e+00,1.252469394689212701e+00,-1.438077039835941928e+00
7.528580603044093822e-01,2.579026353306339843e+02,3.650954357810812212e+01,-5.816213914124676698e+00,-1.749346110958493572e+00,3.503183898597916901e+00,-6.412134543667028508e-01,-2.192425057788101039e+00,1.301543717629893404e+00,1.227824565872337237e+00,-1.454892892146053995e+00
7.534136751090620976e-01,2.586244814576494377e+02,3.642201649313972212e+01,-5.858907555385425958e+00,-1.714514734230528248e+00,3.504126693456262931e+00,-6.746310573765444962e-01,-2.177468777091121410e+00,1.327321135073927572e+00,1.202792020981514831e+00,-1.471171050323120788e+00
7.539692899137147020e-01,2.593468269012245173e+02,3.633366123186979024e+01,-5.901366579971220716e+00,-1.679548073033707789e+00,3.504718164862891339e+00,-7.079709246780758747e-01,-2.162094634841079444e+00,1.352788651661402053e+00,1.177378846478841723e+00,-1.486904526913146452e+00
7.545249047183675284e-01,2.600696608238204135e+02,3.624447693304356477e+01,-5.943588485370568719e+00,-1.644448275789483382e+00,3.504957577168566374e+00,-7.412281876730912877e-01,-2.146304835574904146e+00,1.377939519669105550e+00,1.151592263019703299e+00,-1.502086523570708820e+00
7.550805195230201328e-01,2.607929723080407598e+02,3.615446276276686888e+01,-5.985570770577871791e+00,-1.609217508791669138e+00,3.504844229338682560e+00,-7.743979750565970210e-01,-2.130101669476057502e+00,1.402767051471590865e+00,1.125439623249120169e+00,-1.516710434209676661e+00
7.556361343276728482e-01,2.615167503564352955e+02,3.606361791471162803e+01,-6.027310936257205931e+00,-1.573857956109048883e+00,3.504377455166310718e+00,-8.074754135575250569e-01,-2.113487512145812985e+00,1.427264621455829108e+00,1.098928409603675771e+00,-1.530769848089600149e+00
7.561917491323256746e-01,2.622409838913022782e+02,3.597194161032188475e+01,-6.068806484907025123e+00,-1.538371819486967551e+00,3.503556623484899379e+00,-8.404556286796904807e-01,-2.096464824371647495e+00,1.451425667921472096e+00,1.072066232119303297e+00,-1.544258552837607823e+00
7.567473639369782790e-01,2.629656617544953860e+02,3.587943309901979205e+01,-6.110054921026151220e+00,-1.502761318247618716e+00,3.502381138380630698e+00,-8.733337454432821279e-01,-2.079036151892613038e+00,1.475243694966930530e+00,1.044860826244712992e+00,-1.557170537405939914e+00
7.573029787416309944e-01,2.636907727072328385e+02,3.578609165841165662e+01,-6.151053751280947779e+00,-1.467028689189104451e+00,3.500850439404441516e+00,-9.061048891268077554e-01,-2.061204125161726353e+00,1.498712274361220009e+00,1.017320050660519559e+00,-1.569499994965090073e+00
7.578585935462837098e-01,2.644163054299071405e+02,3.569191659449438703e+01,-6.191800484673525062e+00,-1.431176186483399615e+00,3.498964001783687827e+00,-9.387641860093691726e-01,-2.042971459105424437e+00,1.521825047401463848e+00,9.894518851041589347e-01,-1.581241325732477998e+00
7.584142083509364252e-01,2.651422485218983525e+02,3.559690724186189925e+01,-6.232292632711204483e+00,-1.395206081573024726e+00,3.496721336633481947e+00,-9.713067641134505159e-01,-2.024340952880021582e+00,1.544575726756211465e+00,9.612644282004687568e-01,-1.592389139736770431e+00
7.589698231555890295e-01,2.658685905013891215e+02,3.550106296391174965e+01,-6.272527709577081723e+00,-1.359120663066574863e+00,3.494121991167677521e+00,-1.003727753948092882e+00,-2.005315489625208780e+00,1.566958098294463309e+00,9.327658952980167895e-01,-1.602938259517762809e+00
7.595254379602418560e-01,2.665953198051827258e+02,3.540438315305180339e+01,-6.312503232301824418e+00,-1.322922236632963156e+00,3.491165548909505922e+00,-1.036022289252559236e+00,-1.985898036214538864e+00,1.588966022900473396e+00,9.039646163110878208e-01,-1.612883722761865313e+00
7.600810527648944603e-01,2.673224247885203226e+02,3.530686723090742873e+01,-6.352216720936446848e+00,-1.286613124894643079e+00,3.487851629901896455e+00,-1.068185507740291529e+00,-1.966091643003044620e+00,1.610593438274219302e+00,8.748690335675325391e-01,-1.622220784873166455e+00
7.606366675695471757e-01,2.680498937249055871e+02,3.520851464852821522e+01,-6.391665698726497702e+00,-1.250195667319375259e+00,3.484179890917411981e+00,-1.100212551843496422e+00,-1.945899443571730725e+00,1.631834360717724808e+00,8.454876996621277785e-01,-1.630944921480105059e+00
7.611922823741997801e-01,2.687777148059263936e+02,3.510932488659543083e+01,-6.430847692287171569e+00,-1.213672220111018607e+00,3.480150025667879454e+00,-1.132098569457987258e+00,-1.925324654469229735e+00,1.652682886907026694e+00,8.158292753158370436e-01,-1.639051830877718885e+00
7.617478971788526065e-01,2.695058761410821830e+02,3.500929745562927309e+01,-6.469760231779717152e+00,-1.177045156098986745e+00,3.475761765013651861e+00,-1.163838714688557152e+00,-1.904370574950403183e+00,1.673133195649940452e+00,7.859025272406793272e-01,-1.646537436405488330e+00
7.623035119835052109e-01,2.702343657576104761e+02,3.490843189619663178e+01,-6.508400851088869565e+00,-1.140316864626628179e+00,3.471014877172555302e+00,-1.195428148594685602e+00,-1.883040586712048547e+00,1.693179549629519443e+00,7.557163260104210467e-01,-1.653397888760771206e+00
7.628591267881579263e-01,2.709631716003199813e+02,3.480672777911837557e+01,-6.546767088001651302e+00,-1.103489751438199606e+00,3.465909167928452828e+00,-1.226862039936842619e+00,-1.861338153625507141e+00,1.712816297133344934e+00,7.252796439368165426e-01,-1.659629568247839693e+00
7.634147415928107527e-01,2.716922815314211448e+02,3.470418470567749125e+01,-6.584856484387092479e+00,-1.066566238564869096e+00,3.460444480839504511e+00,-1.258135565923029997e+00,-1.839266821466439827e+00,1.732037873768455416e+00,6.946015529517532983e-01,-1.665229086962488392e+00
7.639703563974633571e-01,2.724216833303611338e+02,3.460080230782703836e+01,-6.622666586377207842e+00,-1.029548764209408773e+00,3.454620697446067368e+00,-1.289243912955846616e+00,-1.816830217641562051e+00,1.750838804162062168e+00,6.636912224950279882e-01,-1.670193290912239670e+00
7.645259712021160725e-01,2.731513646936626856e+02,3.449658024839806103e+01,-6.660194944549228779e+00,-9.924397826296118552e-01,3.448437737478241338e+00,-1.320182277380047120e+00,-1.794032050912363507e+00,1.769213703648056191e+00,6.325579174077782252e-01,-1.674519262072158732e+00
7.650815860067687879e-01,2.738813132347610235e+02,3.439151822130815361e+01,-6.697439114108761693e+00,-9.552417640207078176e-01,3.441895559063099075e+00,-1.350945866230359504e+00,-1.770876111115972762e+00,1.787157279939150856e+00,6.012109958317939373e-01,-1.678204320376224024e+00
7.656372008114215033e-01,2.746115164838469127e+02,3.428561595176972787e+01,-6.734396655074328386e+00,-9.179571943963746872e-01,3.434994158931553354e+00,-1.381529897979909105e+00,-1.747366268882934559e+00,1.804664334784873647e+00,5.696599071143872983e-01,-1.681246025644331121e+00
7.661928156160741077e-01,2.753419618877096013e+02,3.417887319649866384e+01,-6.771065132462912750e+00,-8.805885754686810785e-01,3.427733572624883429e+00,-1.411929603288954116e+00,-1.723506475352083900e+00,1.821729765615227148e+00,5.379141897190826693e-01,-1.683642179444846620e+00
7.667484304207269341e-01,2.760726368095837415e+02,3.407128974392289678e+01,-6.807442116476772220e+00,-8.431384245267277144e-01,3.420113874700914991e+00,-1.442140225754140914e+00,-1.699300761882386546e+00,1.838348567170144277e+00,5.059834691419378139e-01,-1.685390826892779526e+00
7.673040452253795385e-01,2.768035285289948888e+02,3.396286541439169326e+01,-6.843525182691235109e+00,-8.056092743142657664e-01,3.412135178939895486e+00,-1.472157022658047154e+00,-1.674753239761937795e+00,1.854515833114622758e+00,4.738774558337468523e-01,-1.686490258383547047e+00
7.678596600300322539e-01,2.775346242416130167e+02,3.385360006038421687e+01,-6.879311912243888827e+00,-7.680036729058472567e-01,3.403797638549947990e+00,-1.501975265719356578e+00,-1.649868099913783137e+00,1.870226757639676496e+00,4.416059431277166158e-01,-1.686939011262291288e+00
7.684152748346850803e-01,2.782659110591033595e+02,3.374349356671896061e+01,-6.914799892024761085e+00,-7.303241835819826999e-01,3.395101446372263965e+00,-1.531590241843313160e+00,-1.624649612598944692e+00,1.885476637048996373e+00,4.091788051730618214e-01,-1.686735871428855393e+00
7.689708896393376847e-01,2.789973760089791313e+02,3.363254585076334990e+01,-6.949986714867558035e+00,-6.925733847031476653e-01,3.386046835085915863e+00,-1.560997253872554280e+00,-1.599102127116456051e+00,1.900260871331275636e+00,3.766059948743261110e-01,-1.685879874878266405e+00
7.695265044439904001e-01,2.797290060344627136e+02,3.352075686264264220e+01,-6.984869979742447832e+00,-6.547538695822505694e-01,3.376634077412312251e+00,-1.590191621338658656e+00,-1.573230071500263838e+00,1.914574965718480737e+00,3.438975418361762681e-01,-1.684370309176907332e+00
7.700821192486431155e-01,2.804607879943415583e+02,3.340812658545000602e+01,-7.019447291949539647e+00,-6.168682463562973339e-01,3.366863486319329635e+00,-1.619168681213775107e+00,-1.547037952213354384e+00,1.928414532229624223e+00,3.110635503142165081e-01,-1.682206714874167730e+00
7.706377340532958309e-01,2.811927086628300003e+02,3.329465503545623051e+01,-7.053716263313795309e+00,-5.789191378566371782e-01,3.356735415225110319e+00,-1.647923788662895683e+00,-1.520530353838813298e+00,1.941775291200446674e+00,2.781141971713505523e-01,-1.679388886849786378e+00
7.711933488579484353e-01,2.819247547294320384e+02,3.318034226231984007e+01,-7.087674512380964131e+00,-5.409091814781148422e-01,3.346250258201519667e+00,-1.676452317796450098e+00,-1.493711938767966263e+00,1.954653072798752778e+00,2.450597298399601609e-01,-1.675916875596737299e+00
7.717489636626012617e-01,2.826569127988095715e+02,3.306518834929674711e+01,-7.121319664614867762e+00,-5.028410290468134924e-01,3.335408450177206330e+00,-1.704749662423497458e+00,-1.466587446885406987e+00,1.967043818525586518e+00,2.119104642896141311e-01,-1.671790988439709524e+00
7.723045784672538661e-01,2.833891693906469413e+02,3.294919341345099895e+01,-7.154649352595532363e+00,-4.647173466869207736e-01,3.324210467140391589e+00,-1.732811236805088306e+00,-1.439161695251255146e+00,1.978943582701998993e+00,1.786767830007649493e-01,-1.667011790689158390e+00
7.728601932719065815e-01,2.841215109395240574e+02,3.283235760586477880e+01,-7.187661216218808491e+00,-4.265408146860676375e-01,3.312656826341266125e+00,-1.760632476408329428e+00,-1.411439577780262189e+00,1.990348533941733278e+00,1.453691329439086299e-01,-1.661580106731007866e+00
7.734158080765594079e-01,2.848539237947854303e+02,3.271468111184938721e+01,-7.220352902896813418e+00,-3.883141273597776610e-01,3.300748086494084799e+00,-1.788208838660618749e+00,-1.383426064918110043e+00,2.001254956609481273e+00,1.119980235647008993e-01,-1.655497021051876905e+00
7.739714228812120123e-01,2.855863942204173327e+02,3.259616415115555554e+01,-7.252722067759847846e+00,-3.500399929144184519e-01,3.288484847978869752e+00,-1.815535803704549256e+00,-1.355126203314567013e+00,2.011659252265033615e+00,7.857402477455699419e-02,-1.648763879199942384e+00
7.745270376858647277e-01,2.863189083949220048e+02,3.247680697818471884e+01,-7.284766373859194566e+00,-3.117211333092253511e-01,3.275867753042832842e+00,-1.842608875153034731e+00,-1.326545115493847238e+00,2.021557941093054644e+00,4.510776494719870300e-02,-1.641382288681381807e+00
7.750826524905173320e-01,2.870514524112002164e+02,3.235660988219939327e+01,-7.316483492371364861e+00,-2.733602841167930286e-01,3.262897486001353542e+00,-1.869423580845104738e+00,-1.297687999521760727e+00,2.030947663318705132e+00,1.160992892063217319e-02,-1.633354119792369996e+00
7.756382672951701585e-01,2.877840122764284274e+02,3.223557318753498890e+01,-7.347871102803162913e+00,-2.349601943827632766e-01,3.249574773438752562e+00,-1.895975473601848815e+00,-1.268560128670188414e+00,2.039825180608906940e+00,-2.190874399481179680e-02,-1.624681506386745911e+00
7.761938820998227628e-01,2.885165739119420323e+02,3.211369725381108964e+01,-7.378926893198061165e+00,-1.965236264841161429e-01,3.235900384408628927e+00,-1.922260131982920228e+00,-1.239166851078414844e+00,2.048187377459373959e+00,-5.543746200289989545e-02,-1.615366846579190607e+00
7.767494969044754782e-01,2.892491231531251969e+02,3.199098247614224277e+01,-7.409648560343958579e+00,-1.580533559860288761e-01,3.221875130633822693e+00,-1.948273161043650781e+00,-1.209513589411360446e+00,2.056031262567489026e+00,-8.896538280237309415e-02,-1.605412803384023146e+00
7.773051117091281936e-01,2.899816457492931931e+02,3.186742928535041131e+01,-7.440033809981611235e+00,-1.195521714980434247e-01,3.207499866706155611e+00,-1.974010193092213594e+00,-1.179605840515174586e+00,2.063353970190743070e+00,-1.224816155616959001e-01,-1.594822305289609332e+00
7.778607265137809090e-01,2.907141273635853622e+02,3.174303814817630354e+01,-7.470080357014686534e+00,-8.102287452858680794e-02,3.192775490285753914e+00,-1.999466888447575919e+00,-1.149449175069585216e+00,2.070152761491121929e+00,-1.559752228884365710e-01,-1.583598546768396176e+00
7.784163413184335134e-01,2.914465535728559757e+02,3.161780956749134219e+01,-7.499785925720628299e+00,-4.246827933851449188e-02,3.177702942299970079e+00,-2.024638936197637573e+00,-1.119049237237335515e+00,2.076425025865005658e+00,-1.894352227927940113e-01,-1.571744988722354908e+00
7.789719561230863398e-01,2.921789098675686773e+02,3.149174408250985380e+01,-7.529148249962906547e+00,-3.891212793392107017e-03,3.162283207142102093e+00,-2.049522054957943595e+00,-1.088411744310729068e+00,2.082168282259035941e+00,-2.228505906453941421e-01,-1.559265358864282192e+00
7.795275709277389442e-01,2.929111816516941076e+02,3.136484226900102001e+01,-7.558165073404355283e+00,3.470548578547960616e-02,3.146517312869639316e+00,-2.074111993630799233e+00,-1.057542486355086409e+00,2.087380180471587465e+00,-2.562102611294414523e-01,-1.546163652034479696e+00
7.800831857323916596e-01,2.936433542426198073e+02,3.123710473950955802e+01,-7.586834149759651424e+00,7.331896482273857207e-02,3.130406331508982731e+00,-2.098404532766070751e+00,-1.026447325729725302e+00,2.092058505225169451e+00,-2.895031329446374202e-01,-1.532444138333514783e+00
7.806388005370444860e-01,2.943754128731421247e+02,3.110853214415969248e+01,-7.615153249084676723e+00,1.119463719956218101e-01,3.113951390880156822e+00,-2.122395595475169205e+00,-9.951321401393163901e-01,2.096201662056186965e+00,-3.227186635113089008e-01,-1.518112691945956882e+00
7.811944153416970904e-01,2.951073426863147802e+02,3.097912516692796459e+01,-7.643120146505994583e+00,1.505848464740752179e-01,3.097153629660254204e+00,-2.146081102786566053e+00,-9.636027670539338841e-01,2.099807943958028833e+00,-3.558464165633901111e-01,-1.503174613109448332e+00
7.817500301463498058e-01,2.958391287360390152e+02,3.084888452737126130e+01,-7.670732621847794697e+00,1.892315099703201775e-01,3.080014210260273000e+00,-2.169456926721262224e+00,-9.318651061056828500e-01,2.102875381521213338e+00,-3.888756088807654443e-01,-1.487634320502217111e+00
7.823056449510025212e-01,2.965707559895546979e+02,3.071781098251508979e+01,-7.697988465947044112e+00,2.278834729857565078e-01,3.062534339779086956e+00,-2.192518977019550341e+00,-8.999251257483705801e-01,2.105402160085132923e+00,-4.217954452650090058e-01,-1.471496557940068728e+00
7.828612597556552366e-01,2.973022093273282280e+02,3.058590532703685128e+01,-7.724885480838305618e+00,2.665378350326818579e-01,3.044715269895251986e+00,-2.215263201839233087e+00,-8.677888615741604639e-01,2.107386619592257926e+00,-4.545951234870626023e-01,-1.454766388473601513e+00
7.834168745603078410e-01,2.980334735429439093e+02,3.045316839344829418e+01,-7.751421479939233805e+00,3.051916848573588692e-01,3.026558296757342337e+00,-2.237685588451572727e+00,-8.354624146348866853e-01,2.108827254433920384e+00,-4.872638391865171670e-01,-1.437449188519025922e+00
7.839724893649606674e-01,2.987645333430008350e+02,3.031960105227674873e+01,-7.777594288236834075e+00,3.438421006645374645e-01,3.008064760872764865e+00,-2.259782163935032617e+00,-8.029519497679413753e-01,2.109722713287680573e+00,-5.197907907225893798e-01,-1.419550642022541220e+00
7.845281041696132718e-01,2.994953733470111956e+02,3.018520421224576822e+01,-7.803401742474349589e+00,3.824861503432561149e-01,2.989236046995138896e+00,-2.281548995866710783e+00,-7.702636939268820981e-01,2.110071798946282939e+00,-5.521651839766448244e-01,-1.401076734658352363e+00
7.850837189742659872e-01,3.002259780873075670e+02,3.004997882045409696e+01,-7.828841691338998210e+00,4.211208916942364433e-01,2.970073584010090695e+00,-2.302982193011644085e+00,-7.374039345164946635e-01,2.109873468138195651e+00,-5.843762371065321926e-01,-1.382033748060180312e+00
7.856393337789188136e-01,3.009563320089501985e+02,2.991392586255422970e+01,-7.853911995650308953e+00,4.597433726584961300e-01,2.950578844819640612e+00,-2.324077906009768490e+00,-7.043790177326263446e-01,2.109126831339731556e+00,-6.164131852524123989e-01,-1.362428254086440749e+00
7.861949485835714180e-01,3.016864194696406116e+02,2.977704636292973106e+01,-7.878610528549218728e+00,4.983506315474376946e-01,2.930753346225061673e+00,-2.344832328060685533e+00,-6.711953469065763400e-01,2.107831152578760747e+00,-6.482652851943022654e-01,-1.342267109118970847e+00
7.867505633882241334e-01,3.024162247396405974e+02,2.963934138487124770e+01,-7.902935175687945346e+00,5.369396972744111540e-01,2.910598648808204292e+00,-2.365241695606230099e+00,-6.378593808540375942e-01,2.105985849230000984e+00,-6.799218199613255020e-01,-1.321557448395300982e+00
7.873061781928767378e-01,3.031457320016929202e+02,2.950081203075207625e+01,-7.926883835420464486e+00,5.755075895875224612e-01,2.890116356811410547e+00,-2.385302289010710730e+00,-6.043776322287921499e-01,2.103590491801899720e+00,-7.113721033924860215e-01,-1.300306680374590185e+00
7.878617929975295642e-01,3.038749253509491268e+02,2.936145944220210424e+01,-7.950454418993823325e+00,6.140513193040063600e-01,2.869308118015843512e+00,-2.405010433239004097e+00,-5.707566658808811422e-01,2.100644803715093545e+00,-7.426054846492228245e-01,-1.278522481137057021e+00
7.884174078021821686e-01,3.046037887948988896e+02,2.922128480028138853e+01,-7.973644850740052803e+00,6.525678885458299217e-01,2.848175623618421248e+00,-2.424362498532317556e+00,-5.370030972195420915e-01,2.097148661072463227e+00,-7.736113526794787809e-01,-1.256212788817087977e+00
7.889730226068348840e-01,3.053323062533071948e+02,2.908028932565192903e+01,-7.996453068268935205e+00,6.910542909768987441e-01,2.826720608107138766e+00,-2.443354901081820962e+00,-5.031235905805839792e-01,2.093102092420759064e+00,-8.043791406335802918e-01,-1.233385798069813521e+00
7.895286374114875994e-01,3.060604615581523262e+02,2.893847427874917599e+01,-8.018877022661360598e+00,7.295075120414732384e-01,2.804944849135007967e+00,-2.461984103699936366e+00,-4.691248575985523805e-01,2.088505278503826723e+00,-8.348983302316091981e-01,-1.210049954571378539e+00
7.900842522161403148e-01,3.067882384535706706e+02,2.879584095995204507e+01,-8.040914678663485304e+00,7.679245292041083637e-01,2.782850167392431295e+00,-2.480246616489456990e+00,-4.350136555834006602e-01,2.083358552007407827e+00,-8.651584560825291703e-01,-1.186213949552724189e+00
7.906398670207929191e-01,3.075156205958045916e+02,2.865239070975211177e+01,-8.062564014881568042e+00,8.063023121909406177e-01,2.760438426478113882e+00,-2.498138997510398251e+00,-4.007967859018257695e-01,2.077662397295529484e+00,-8.951491099549129249e-01,-1.161886714366981987e+00
7.911954818254457455e-01,3.082425915531561600e+02,2.850812490892157314e+01,-8.083823023977569022e+00,8.446378232324334157e-01,2.737711532768446698e+00,-2.515657853444635883e+00,-3.664810923631732775e-01,2.071417450138470784e+00,-9.248599449993638588e-01,-1.137077415090418153e+00
7.917510966300984609e-01,3.089691348059424740e+02,2.836304497868066221e+01,-8.104689712865383200e+00,8.829280173074030014e-01,2.714671435285469059e+00,-2.532799840258252555e+00,-3.320734596100649583e-01,2.064624497432337336e+00,-9.542806799224985426e-01,-1.111795447157036820e+00
7.923067114347510653e-01,3.096952337464584843e+02,2.821715238086343902e+01,-8.125162102907895090e+00,9.211698423886005571e-01,2.691320125563241739e+00,-2.549561663861714234e+00,-2.975808115135059051e-01,2.057284476910188786e+00,-9.834011031126925761e-01,-1.086050430026666014e+00
7.928623262394038917e-01,3.104208716789428877e+02,2.807044861808288161e+01,-8.145238230114694389e+00,9.593602396896175888e-01,2.667659637512775905e+00,-2.565940080767773690e+00,-2.630101095726801175e-01,2.049398476844768613e+00,-1.012211076717418612e+00,-1.059852201886675171e+00
7.934179410440564961e-01,3.111460318195466925e+02,2.792293523389520260e+01,-8.164916145340482601e+00,9.974961439131219132e-01,2.643692047285508995e+00,-2.581931898747104714e+00,-2.283683513194236792e-01,2.040967735742833966e+00,-1.040700540672180541e+00,-1.033210814387328202e+00
7.939735558487092115e-01,3.118706972963097996e+02,2.777461381296246401e+01,-8.184193914484286125e+00,1.035574483500677712e+00,2.619419473135174758e+00,-2.597533977481776724e+00,-1.936625687271531504e-01,2.031993642031028724e+00,-1.068859516681235133e+00,-1.006136527410588233e+00
7.945291706533619269e-01,3.125948511491383215e+02,2.762548598121490073e+01,-8.203069618689296405e+00,1.073592180883778502e+00,2.594844075278295747e+00,-2.612743229216410334e+00,-1.588998266245814639e-01,2.022477733733387240e+00,-1.096678112149819473e+00,-9.786398038726423776e-01
7.950847854580146423e-01,3.133184763297885524e+02,2.747555340601176610e+01,-8.221541354543488112e+00,1.111546152736394344e+00,2.569968055753111269e+00,-2.627556619407141802e+00,-1.240872211139454340e-01,2.012421698140392845e+00,-1.124146524068118769e+00,-9.507313045599222745e-01
7.956404002626672467e-01,3.140415557018542927e+02,2.732481779630134611e+01,-8.239607234280924786e+00,1.149433310228883842e+00,2.544793658277035409e+00,-2.641971167368336371e+00,-8.923187799388954122e-02,2.001827371469635075e+00,-1.151255042846846433e+00,-9.224218829987426149e-01
7.961960150673200731e-01,3.147640720407592312e+02,2.717328090277979058e+01,-8.257265385983806993e+00,1.187250559283338447e+00,2.519323168102598043e+00,-2.655983946917068739e+00,-5.434095118693160753e-02,1.990696738518038522e+00,-1.177994056104506360e+00,-8.937225803584903927e-01
7.967516298719726775e-01,3.154860080337522845e+02,2.702094451804928354e+01,-8.274513953785204379e+00,1.224994800830236930e+00,2.493558911871952777e+00,-2.669592087015337345e+00,-1.942162117163404034e-02,1.979031932305704622e+00,-1.204354052406232611e+00,-8.646446203884717852e-01
7.973072446766253929e-01,3.162073462799098138e+02,2.686781047677463974e+01,-8.291351098072555104e+00,1.262662931066658167e+00,2.467503257469791045e+00,-2.682792772410096394e+00,1.551890658075127938e-02,1.966835233711297759e+00,-1.230325624954395458e+00,-8.351994043882220442e-01
7.978628594812782193e-01,3.169280692901392626e+02,2.671388065583941085e+01,-8.307774995691838527e+00,1.300251841715736933e+00,2.441158613874859107e+00,-2.695583244270987944e+00,5.047340316488102552e-02,1.954109071099050521e+00,-1.255899475230737972e+00,-8.053985062115143201e-01
7.984184742859308237e-01,3.176481594871888774e+02,2.655915697450078738e+01,-8.323783840152470859e+00,1.337758420287589400e+00,2.414527431009941161e+00,-2.707960800825866432e+00,8.543461779535621581e-02,1.940856019937348798e+00,-1.281066416590220136e+00,-7.752536673039044368e-01
7.989740890905835391e-01,3.183675992056624295e+02,2.640364139454317183e+01,-8.339375841832977088e+00,1.375179550341705692e+00,2.387612199590305906e+00,-2.719922797994103192e+00,1.203952793562097501e-01,1.927078802408871194e+00,-1.305817377806548940e+00,-7.447767917738059573e-01
7.995297038952362545e-01,3.190863706920362119e+02,2.624733592043131480e+01,-8.354549228187291732e+00,1.412512111750606536e+00,2.360415450970743567e+00,-2.731466650017604358e+00,1.553480979456438593e-01,1.912780287012359803e+00,-1.330143406569269882e+00,-7.139799414972523017e-01
8.000853186998889699e-01,3.198044561046820036e+02,2.609024259946195201e+01,-8.369302243951842968e+00,1.449752980965008264e+00,2.332939756991044611e+00,-2.742589830089631864e+00,1.902857664162502793e-01,1.897963488155942402e+00,-1.354035672932576428e+00,-6.828753312561611777e-01
8.006409335045415743e-01,3.205218375138937859e+02,2.593236352191468086e+01,-8.383633151353334867e+00,1.486899031280344730e+00,2.305187729820009412e+00,-2.753289870981365350e+00,2.252009619105748151e-01,1.882631565742052704e+00,-1.377485472715743287e+00,-6.514753239102164528e-01
8.011965483091942897e-01,3.212384969019194045e+02,2.577370082120160433e+01,-8.397540230317252608e+00,1.523947133104720741e+00,2.277162021797945801e+00,-2.763564365666240086e+00,2.600863473920920210e-01,1.866787824743928015e+00,-1.400484230855226553e+00,-6.197924256023052969e-01
8.017521631138470051e-01,3.219544161629954715e+02,2.561425667401627848e+01,-8.411021778677065797e+00,1.560894154228207764e+00,2.248865325277710436e+00,-2.773410967942020910e+00,2.949345731715047325e-01,1.850435714773706719e+00,-1.423023504708375908e+00,-5.878392809975888644e-01
8.023077779184997205e-01,3.226695771033878373e+02,2.545403330048127799e+01,-8.424076112384184967e+00,1.597736960093620873e+00,2.220300372464206085e+00,-2.782827393050673503e+00,3.297382784285034507e-01,1.833578829642092511e+00,-1.445094987308847445e+00,-5.556286685560924976e-01
8.028633927231523248e-01,3.233839614414356447e+02,2.529303296429498715e+01,-8.436701565718612628e+00,1.634472414068632640e+00,2.191469935252421397e+00,-2.791811418295966796e+00,3.644900927288488024e-01,1.816220906909615351e+00,-1.466690510573625872e+00,-5.231734958389286927e-01
8.034190075278051513e-01,3.240975508076002711e+02,2.513125797287723273e+01,-8.448896491500315520e+00,1.671097377719333865e+00,2.162376825063953678e+00,-2.800360883658856270e+00,3.991826375368783264e-01,1.798365827429469377e+00,-1.487802048461724924e+00,-4.904867948480617912e-01
8.039746223324578667e-01,3.248103267445177949e+02,2.496871067751408191e+01,-8.460659261301318068e+00,1.707608711085143005e+00,2.133023892682064826e+00,-2.808473692410609068e+00,4.338085277233469927e-01,1.780017614881950205e+00,-1.508421720084501372e+00,-4.575817173997092091e-01
8.045302371371104710e-01,3.255222707070568617e+02,2.480539347350139678e+01,-8.471988265658517037e+00,1.744003272955173323e+00,2.103414028085217602e+00,-2.816147811723718419e+00,4.683603730687009303e-01,1.761180435300464975e+00,-1.528541792767663665e+00,-4.244715305312698472e-01
8.050858519417632975e-01,3.262333640623807582e+02,2.464130880028741188e+01,-8.482881914287215608e+00,1.780277921145990927e+00,2.073550160279100218e+00,-2.823381273280550552e+00,5.028307797617324049e-01,1.741858596589107133e+00,-1.548154685064903946e+00,-3.911696119418417439e-01
8.056414667464159018e-01,3.269435880900124971e+02,2.447645914161455849e+01,-8.493338636295368005e+00,1.816429512780718847e+00,2.043435257127234284e+00,-2.830172173879779596e+00,5.372123518935525421e-01,1.722056548031883905e+00,-1.567252969723175182e+00,-3.576894454663868128e-01
8.061970815510686172e-01,3.276529239819062127e+02,2.431084702565986078e+01,-8.503356880398545314e+00,1.852454904569620142e+00,2.013072325179992017e+00,-2.836518676040557185e+00,5.714976929470341194e-01,1.701778879793440558e+00,-1.585829376599633411e+00,-3.240446165833852366e-01
8.067526963557213326e-01,3.283613528425220807e+02,2.414447502517450772e+01,-8.512935115135627839e+00,1.888350953092055251e+00,1.982464409502161296e+00,-2.842419008604470498e+00,6.056794072815983032e-01,1.681030322411420475e+00,-1.603876795530229993e+00,-2.902488079561194034e-01
8.073083111603740480e-01,3.290688556889041934e+02,2.397734575762271803e+01,-8.522071829085204442e+00,1.924114515079770937e+00,1.951614593499078065e+00,-2.847871467335240769e+00,6.397501016133309015e-01,1.659815746280443705e+00,-1.621388279149927669e+00,-2.563157950075904967e-01
8.078639259650266524e-01,3.297754134507657113e+02,2.380946188531889618e+01,-8.530765531082693087e+00,1.959742447701723345e+00,1.920525998741132279e+00,-2.852874415516192030e+00,6.737023864905962167e-01,1.638140161127570771e+00,-1.638357045664601275e+00,-2.222594415289014247e-01
8.084195407696794788e-01,3.304810069705766864e+02,2.364082611556420943e+01,-8.539014750438209234e+00,1.995231608850236205e+00,1.889201784786863625e+00,-2.857426284545497186e+00,7.075288777649777483e-01,1.616008715479432034e+00,-1.654776481574596003e+00,-1.880936953212872798e-01
8.089751555743321942e-01,3.311856170036545564e+02,2.347144120078245777e+01,-8.546818037155070158e+00,2.030578857428460893e+00,1.857645149004616192e+00,-2.861525574529136140e+00,7.412221980575062208e-01,1.593426696120945785e+00,-1.670640144349842204e+00,-1.538325838718048733e-01
8.095307703789847986e-01,3.318892242182627683e+02,2.330130993865414979e+01,-8.554173962149130617e+00,2.065781053639433651e+00,1.825859326392561988e+00,-2.865170854871680106e+00,7.747749782204524926e-01,1.570399527545561558e+00,-1.685941765056758079e+00,-1.194902100624435359e-01
8.100863851836376250e-01,3.325918091957116189e+02,2.313043517224995327e+01,-8.561081117468756219e+00,2.100835059276430439e+00,1.793847589397304043e+00,-2.868360764864800849e+00,8.081798587944102330e-01,1.546932771397118600e+00,-1.700675250936726224e+00,-8.508074791290898276e-02
8.106419999882902294e-01,3.332933524304614821e+02,2.295881979016369456e+01,-8.567538116515523328e+00,2.135737738014613640e+00,1.761613247731075971e+00,-2.871094014273527950e+00,8.414294914606545994e-01,1.523032125903352574e+00,-1.714834687936170443e+00,-5.061843835707913186e-02
8.111976147929429448e-01,3.339938343302364387e+02,2.278646672664283201e+01,-8.573543594265684575e+00,2.170485955704388292e+00,1.729159648187183818e+00,-2.873369383920309605e+00,8.745165404891732663e-01,1.498703425300811132e+00,-1.728414343188423574e+00,-1.611758505277216535e-02
8.117532295975956602e-01,3.346932352161341555e+02,2.261337896171987438e+01,-8.579096207492309389e+00,2.205076580665766617e+00,1.696490174454321043e+00,-2.875185726266810793e+00,9.074336841817174371e-01,1.473952639251618901e+00,-1.741408667447103875e+00,1.840744977453834252e-02
8.123088444022483756e-01,3.353915353227473020e+02,2.243955952134106013e+01,-8.584194634988133288e+00,2.239506483984463170e+00,1.663608246929040968e+00,-2.876541965993448802e+00,9.401736163105325339e-01,1.448785872251550311e+00,-1.753812297471202264e+00,5.294224945475134447e-02
8.128644592069009800e-01,3.360887147982853094e+02,2.226501147749494436e+01,-8.588837577789186994e+00,2.273772539809229887e+00,1.630517322526948920e+00,-2.877437100576750950e+00,9.727290475523349134e-01,1.423209363029883656e+00,-1.765620058361850875e+00,8.747234696240102636e-02
8.134200740115538064e-01,3.367847537047012452e+02,2.208973794833990567e+01,-8.593023759399061490e+00,2.307871625650583347e+00,1.597220894492354049e+00,-2.877870200864410144e+00,1.005092706917651624e+00,1.397229483940765959e+00,-1.776826965850660800e+00,1.219832289723610241e-01
8.139756888162064108e-01,3.374796320178239171e+02,2.191374209833023201e+01,-8.596751926013972422e+00,2.341800622681031729e+00,1.563722492206369274e+00,-2.877840411648149743e+00,1.037257343175636004e+00,1.370852740346155230e+00,-1.787428228539788666e+00,1.564603398820265667e-01
8.145313036208591262e-01,3.381733296274936720e+02,2.173702713834154920e+01,-8.600020846748487102e+00,2.375556416036618934e+00,1.530025680993583270e+00,-2.877346952234329791e+00,1.069215726274198142e+00,1.344085769990375656e+00,-1.797419250093614362e+00,1.908890857998613022e-01
8.150869184255117306e-01,3.388658263377029698e+02,2.155959632579499896e+01,-8.602829313861985128e+00,2.409135895119912885e+00,1.496134061927188341e+00,-2.876389117012300822e+00,1.100960648755546112e+00,1.316935342366218009e+00,-1.806795631382058120e+00,2.252548385003887432e-01
8.156425332301645570e-01,3.395571018667403678e+02,2.138145296478064239e+01,-8.605176142985857979e+00,2.442535953904375390e+00,1.462051271632665239e+00,-2.874966276020561651e+00,1.132484927167089372e+00,1.289408358072686056e+00,-1.815553172575595120e+00,2.595429393455788158e-01
8.161981480348172724e-01,3.402471358473393934e+02,2.120260040617971242e+01,-8.607060173351351651e+00,2.475753491240090920e+00,1.427780982089940309e+00,-2.873077875510589685e+00,1.163781403467705866e+00,1.261511848164254879e+00,-1.823687875191801977e+00,2.937387031726439446e-01
8.167537628394698768e-01,3.409359078268325902e+02,2.102304204778588215e+01,-8.608480268018302795e+00,2.508785411161017276e+00,1.393326900434085136e+00,-2.870723438508614223e+00,1.194842946429479413e+00,1.233252973491842930e+00,-1.831195944093789052e+00,3.278274221482733175e-01
8.173093776441227032e-01,3.416233972673102244e+02,2.084278133442491310e+01,-8.609435314104342041e+00,2.541628623193588954e+00,1.358692768754351743e+00,-2.867902565374893520e+00,1.225662453034786159e+00,1.204639024035089712e+00,-1.838073789439993222e+00,3.617943695893899303e-01
8.178649924487753076e-01,3.423095835457782528e+02,2.066182175807510646e+01,-8.609924223015028133e+00,2.574280042666507562e+00,1.323882363892118663e+00,-2.864614934360982801e+00,1.256232849868567980e+00,1.175677418226666049e+00,-1.844318028585795854e+00,3.956248037499707770e-01
8.184206072534280230e-01,3.429944459543312405e+02,2.048016685798381786e+01,-8.609945930674633985e+00,2.606736591022439598e+00,1.288899497236753344e+00,-2.860860302164657476e+00,1.286547094506454991e+00,1.146375702267649954e+00,-1.849925487936836754e+00,4.293039715748552254e-01
8.189762220580807384e-01,3.436779637003161838e+02,2.029782022078628501e+01,-8.609499397757568673e+00,2.638995196130455412e+00,1.253748014520620568e+00,-2.856638504482583940e+00,1.316598176897650907e+00,1.116741549434975944e+00,-1.854893204753754299e+00,4.628171124193167785e-01
8.195318368627334538e-01,3.443601159065142383e+02,2.011478548062019911e+01,-8.608583609920671620e+00,2.671052792600545622e+00,1.218431795611986779e+00,-2.851949456560817442e+00,1.346379120743843361e+00,1.086782759380032992e+00,-1.859218428908860243e+00,4.961494617356918546e-01
8.200874516673860581e-01,3.450408816113144326e+02,1.993106631924216998e+01,-8.607197578036066332e+00,2.702906322098919123e+00,1.182954754306977829e+00,-2.846793153742995575e+00,1.375882984872910386e+00,1.056507257419239121e+00,-1.862898624594194308e+00,5.292862547258465611e-01
8.206430664720388846e-01,3.457202397689022746e+02,1.974666646614076626e+01,-8.605340338424857904e+00,2.734552733665210678e+00,1.147320838119591624e+00,-2.841169672016332193e+00,1.405102864608484881e+00,1.025923093815865883e+00,-1.865931471981433498e+00,5.622127299605312878e-01
8.211986812766916000e-01,3.463981692494440949e+02,1.956158969865057173e+01,-8.603010953091501989e+00,2.765988984030709474e+00,1.111534028070593205e+00,-2.835079168555401541e+00,1.434031893134547486e+00,9.950384430537622116e-01,-1.868314868833365061e+00,5.949141329647891219e-01
8.217542960813442043e-01,3.470746488392820766e+02,1.937583984206344212e+01,-8.600208509958831016e+00,2.797212037938237472e+00,1.075598338474585081e+00,-2.828521882263562937e+00,1.462663242855642531e+00,9.638616031023359287e-01,-1.870046932066952161e+00,6.273757197700646770e-01
8.223099108859970308e-01,3.477496572411326952e+02,1.918942076973947053e+01,-8.596932123103965040e+00,2.828218868463439062e+00,1.039517816725734622e+00,-2.821498134312337314e+00,1.490990126752458123e+00,9.324009946733531340e-01,-1.871125999268245854e+00,6.595827604326203186e-01
8.228655256906496351e-01,3.484231730729987362e+02,1.900233640394878520e+01,-8.593180933705188096e+00,2.859006458856046873e+00,1.003296541652124452e+00,-2.814008336236665464e+00,1.519005822465109068e+00,9.006651609656919355e-01,-1.871550721286358243e+00,6.915206484873107629e-01
8.234211404953023505e-01,3.490951748506342369e+02,1.881459072408749478e+01,-8.588954117765373653e+00,2.889571826078412453e+00,9.669385874503060307e-01,-2.806053080809968847e+00,1.546704044997337935e+00,8.686626610237160317e-01,-1.871321409287999948e+00,7.231767679302332219e-01
8.239767552999550659e-01,3.497656410267550200e+02,1.862618774177120784e+01,-8.584250861318684755e+00,2.919911977330953867e+00,9.304480458386337194e-01,-2.797632890978912545e+00,1.574078325296721426e+00,8.364019034888661164e-01,-1.870437350880093552e+00,7.545377697493329539e-01
8.245323701046077813e-01,3.504345499790780991e+02,1.843713151176856258e+01,-8.579070371833932285e+00,2.950023919736779909e+00,8.938290451850621210e-01,-2.788748317920455744e+00,1.601122103922939743e+00,8.038913793149178311e-01,-1.868897473960788647e+00,7.855897363264304767e-01
8.250879849092603857e-01,3.511018800012774932e+02,1.824742613796636448e+01,-8.573411884276481487e+00,2.979904671028174690e+00,8.570857445967664523e-01,-2.779400000412236338e+00,1.627828880401694267e+00,7.711396973541115862e-01,-1.866700982901867922e+00,8.163188361310304009e-01
8.256435997139132121e-01,3.517676093033455800e+02,1.805707577335893177e+01,-8.567274661247529011e+00,3.009551259856797500e+00,8.202223333440439301e-01,-2.769588664560301172e+00,1.654192214811652129e+00,7.381555804307479152e-01,-1.863847356682587275e+00,8.467113317399308503e-01
8.261992145185659275e-01,3.524317160119542791e+02,1.786608462003793463e+01,-8.560657993123571785e+00,3.038960726104445342e+00,7.832430302835581282e-01,-2.759315123525052371e+00,1.680205729359840916e+00,7.049478614397099996e-01,-1.860336347016279923e+00,8.767535877349408313e-01
8.267548293232185319e-01,3.530941781708190206e+02,1.767445692918134981e+01,-8.553561198196003801e+00,3.068130121194593052e+00,7.461520832806782799e-01,-2.748580277245339154e+00,1.705863109945669587e+00,6.715254794696947638e-01,-1.856167976469710768e+00,9.064320784789108298e-01
8.273104441278712473e-01,3.537549737410624289e+02,1.748219700104270657e+01,-8.545983622810892300e+00,3.097056508404527175e+00,7.089537686311240261e-01,-2.737385112160754641e+00,1.731158107713426153e+00,6.378974759513393877e-01,-1.851342536575188991e+00,9.357333957699003335e-01
8.278660589325239627e-01,3.544140806015784051e+02,1.728930918494033975e+01,-8.537924641508940482e+00,3.125736963178123329e+00,6.716523904818734181e-01,-2.725730700932124329e+00,1.756084540593283227e+00,6.040729908302056028e-01,-1.845860585935447107e+00,9.646442563735204700e-01
8.284216737371766781e-01,3.550714765493982554e+02,1.709579787924621286e+01,-8.529383657165569232e+00,3.154168573439327883e+00,6.342522802512386981e-01,-2.713618202160164472e+00,1.780636294830875821e+00,5.700612587645366158e-01,-1.839722948321266927e+00,9.931515094335285898e-01
8.289772885418292825e-01,3.557271393000565922e+02,1.690166753137480526e+01,-8.520360101131210229e+00,3.182348439906266258e+00,5.967577960482179922e-01,-2.701048860102331250e+00,1.804807326505379450e+00,5.358716053478831398e-01,-1.832930710761871529e+00,1.021242143760584753e+00
8.295329033464821089e-01,3.563810464879595656e+02,1.670692263777165110e+01,-8.510853433371710963e+00,3.210273676406053767e+00,5.591733220910299895e-01,-2.688024004387844723e+00,1.828591663036147175e+00,5.015134433565147098e-01,-1.825485221628062593e+00,1.048903294999247615e+00
8.300885181511347133e-01,3.570331756667515037e+02,1.651156774390234716e+01,-8.500863142608976020e+00,3.237941410190167790e+00,5.215032681250000302e-01,-2.674545049730932877e+00,1.851983404677801426e+00,4.669962690217709378e-01,-1.817388088708141503e+00,1.076122252673076929e+00
8.306441329557874287e-01,3.576835043096857589e+02,1.631560744424049503e+01,-8.490388746461679403e+00,3.265348782250627302e+00,4.837520688394928436e-01,-2.660613495642197623e+00,1.874976726003969807e+00,4.323296583270717086e-01,-1.808641177276550049e+00,1.102886467108075585e+00
8.311997477604401441e-01,3.583320098099929396e+02,1.611904638225648156e+01,-8.479429791586230891e+00,3.292492947636684875e+00,4.459241832842677500e-01,-2.646230926138229744e+00,1.897565877379431942e+00,3.975232633299324858e-01,-1.799246608155305793e+00,1.129183556234188535e+00
8.317553625650928595e-01,3.589786694812527799e+02,1.592188925040549918e+01,-8.467985853817848962e+00,3.319371075772272306e+00,4.080240942849421293e-01,-2.631399009449369331e+00,1.919745186420869887e+00,3.625868085086969561e-01,-1.789206755768171897e+00,1.155001312265092617e+00
8.323109773697454639e-01,3.596234605577650996e+02,1.572414079011576504e+01,-8.456056538311820248e+00,3.345980350774061751e+00,3.700563078577477905e-01,-2.616119497725664989e+00,1.941509059446113294e+00,3.275300871341524367e-01,-1.778524246187595192e+00,1.180327708256140529e+00
8.328665921743982903e-01,3.602663601949230952e+02,1.552580579177629616e+01,-8.443641479684904638e+00,3.372317971770228517e+00,3.320253526234612229e-01,-2.600394226740999404e+00,1.962851982911944182e+00,2.923629576659263485e-01,-1.767201955174388939e+00,1.205150904540544854e+00
8.334222069790510057e-01,3.609073454695854366e+02,1.532688909472519256e+01,-8.430740342156946454e+00,3.398381153219785844e+00,2.939357792206855891e-01,-2.584225115595446987e+00,1.983768524840363590e+00,2.570953401738191868e-01,-1.755243006210203571e+00,1.229459255043680255e+00
8.339778217837036101e-01,3.615463933804516614e+02,1.512739558723701627e+01,-8.417352819692595745e+00,3.424167125232689735e+00,2.557921597182174489e-01,-2.567614166415753907e+00,2.004253336233468907e+00,2.217372127838328488e-01,-1.742650768522716387e+00,1.253241313475680574e+00
8.345334365883564365e-01,3.621834808484370569e+02,1.492733020651044029e+01,-8.403478636143221436e+00,3.449673133890544641e+00,2.175990870267205946e-01,-2.550563464054032004e+00,2.024301152476821741e+00,1.862986081490980439e-01,-1.729428855103595009e+00,1.276485839402190958e+00
8.350890513930090409e-01,3.628185847170477132e+02,1.472669793865614807e+01,-8.389117545389009223e+00,3.474896441567923322e+00,1.793611743097033306e-01,-2.533075175784671007e+00,2.043906794731297438e+00,1.507896099456985661e-01,-1.715581120719246844e+00,1.299181804193266121e+00
8.356446661976617563e-01,3.634516817527588159e+02,1.452550381868368312e+01,-8.374269331481167811e+00,3.499834327254464306e+00,1.410830543935532866e-01,-2.515151550999356278e+00,2.063065171313568591e+00,1.152203493931622802e-01,-1.701111659914266161e+00,1.321318396850583943e+00
8.362002810023144717e-01,3.640827486453910637e+02,1.432375293048912468e+01,-8.358933808784353658e+00,3.524484086877509359e+00,1.027693791769838105e-01,-2.496794920900351045e+00,2.081771279065009139e+00,7.960100179995077685e-02,-1.686024805007696914e+00,1.342885029712741485e+00
8.367558958069671871e-01,3.647117620084899841e+02,1.412145040684207586e+01,-8.343110822119237824e+00,3.548843033625468379e+00,6.442481903961017053e-02,-2.478007698191913466e+00,2.100020204709192928e+00,4.394178313368002353e-02,-1.670325124082021162e+00,1.363871344038817934e+00
8.373115106116197914e-01,3.653386983797047947e+02,1.391860142937277089e+01,-8.326800246905225578e+00,3.572908498271818445e+00,2.605406224979456287e-02,-2.458792376769922683e+00,2.117807126197893908e+00,8.252946616211898068e-03,-1.654017418964917940e+00,1.384267215470109225e+00
8.378671254162726179e-01,3.659635342211696525e+02,1.371521122855876307e+01,-8.310001989303353653e+00,3.596677829499791645e+00,-1.233818562831712207e-02,-2.439151531409659679e+00,2.135127314045636382e+00,-2.745522065647021392e-02,-1.637106723203759273e+00,1.404062759370086955e+00
8.384227402209253333e-01,3.665862459198834813e+02,1.351128508371213144e+01,-8.292715986359366909e+00,3.620148394227652666e+00,-5.074720232841944956e-02,-2.419087817451830880e+00,2.151976132652723361e+00,-6.317240106944954636e-02,-1.619598300032911276e+00,1.423248336042498341e+00
8.389783550255779376e-01,3.672068097880929827e+02,1.330682832296580465e+01,-8.274942206146922885e+00,3.643317577934719331e+00,-8.916824947657397971e-02,-2.398603970486707926e+00,2.168349041616859818e+00,-9.888824981936061853e-02,-1.601497640333735761e+00,1.441814555827734434e+00
8.395339698302307641e-01,3.678252020636757038e+02,1.310184632326005527e+01,-8.256680647910968673e+00,3.666182784988010646e+00,-1.275965731864474595e-01,-2.377702806036474659e+00,2.184241597033267368e+00,-1.345923982199952462e-01,-1.582810460587368073e+00,1.459752284077365347e+00
8.400895846348833684e-01,3.684413989105224232e+02,1.289634451032942941e+01,-8.237931342211339825e+00,3.688741438969493469e+00,-1.660274046552165927e-01,-2.356387219235821728e+00,2.199649452783301928e+00,-1.702744569829808263e-01,-1.563542700820307996e+00,1.477052646006836945e+00
8.406451994395360838e-01,3.690553764189236858e+02,1.269032835868838838e+01,-8.218694351066412551e+00,3.710990983004112564e+00,-2.044559607604552465e-01,-2.334660184510597425e+00,2.214568361811669828e+00,-2.059240194738281016e-01,-1.543700522542655440e+00,1.493707031426448673e+00
8.412008142441886882e-01,3.696671106059536100e+02,1.248380339161806241e+01,-8.198969768097040145e+00,3.732928880088349999e+00,-2.428774446575587831e-01,-2.312524755254779407e+00,2.228994177392092269e+00,-2.415306649429354025e-01,-1.523290306679225825e+00,1.509707099350442672e+00
8.417564290488415146e-01,3.702765774158578438e+02,1.227677518115184085e+01,-8.178757718670546240e+00,3.754552613419553708e+00,-2.812870463781291797e-01,-2.289984063505517753e+00,2.242922854381572684e+00,-2.770839617319431625e-01,-1.502318651493319113e+00,1.525044782484366479e+00
8.423120438534941190e-01,3.708837527204387357e+02,1.206924934806192162e+01,-8.158058360044991630e+00,3.775859686725809627e+00,-3.196799434289294695e-01,-2.267041319616473150e+00,2.256350450463107116e+00,-3.125734704550708898e-01,-1.480792370503349442e+00,1.539712291590547899e+00
8.428676586581468344e-01,3.714886123194458492e+02,1.186123156184439864e+01,-8.136871881513474847e+00,3.796847624596615844e+00,-3.580513013918460441e-01,-2.243699811929206422e+00,2.269273127377028132e+00,-3.479887471558520406e-01,-1.458718490392110434e+00,1.553702119731882325e+00
8.434232734627995498e-01,3.720911319409630664e+02,1.165272754070561412e+01,-8.115198504548729375e+00,3.817513972814071010e+00,-3.963962745243703178e-01,-2.219962906442890738e+00,2.281687152140770003e+00,-3.833193464388018334e-01,-1.436104248908923964e+00,1.567007046393698921e+00
8.439788882674522652e-01,3.726912872417992162e+02,1.144374305154740412e+01,-8.093038482947793710e+00,3.837856298684821255e+00,-4.347100063610249698e-01,-2.195834046482108004e+00,2.293588898257239883e+00,-4.185548245764234565e-01,-1.412957092764453471e+00,1.579620141483911056e+00
8.445345030721049806e-01,3.732890538078787017e+02,1.123428390995266213e+01,-8.070392102976878590e+00,3.857872191372623938e+00,-4.729876303154738615e-01,-2.171316752362874247e+00,2.304974846911673314e+00,-4.536847425913050902e-01,-1.389284675518318579e+00,1.591534769211319311e+00
8.450901178767576960e-01,3.738844071546331520e+02,1.102435598017063612e+01,-8.047259683516397644e+00,3.877559262231585535e+00,-5.112242702834288721e-01,-2.146414621056840222e+00,2.315841588157044662e+00,-4.886986693134132143e-01,-1.365094855459456635e+00,1.602744591842139021e+00
8.456457326814104114e-01,3.744773227273933003e+02,1.081396517510232158e+01,-8.023641576206166803e+00,3.896915145140034120e+00,-5.494150412462861510e-01,-2.121131325853689908e+00,2.326185822087981414e+00,-5.235861844125231368e-01,-1.340395693479256689e+00,1.613243573334702585e+00
8.462013474860630158e-01,3.750677759017832500e+02,1.060311745628531277e+01,-7.999538165590742267e+00,3.915937496835097509e+00,-5.875550498755988116e-01,-2.095470616021684052e+00,2.336004360003229863e+00,-5.583368814058762286e-01,-1.315195450937411525e+00,1.623025982852383642e+00
8.467569622907158422e-01,3.756557419841139449e+02,1.039181883387891503e+01,-7.974949869264945868e+00,3.934623997247892024e+00,-6.256393951382532848e-01,-2.069436316466428227e+00,2.345294125556628639e+00,-5.929403706409535069e-01,-1.289502587520563015e+00,1.632086398154695583e+00
8.473125770953684466e-01,3.762411962117782878e+02,1.018007536664915413e+01,-7.949877138019575185e+00,3.952972349839388944e+00,-6.636631689024046210e-01,-2.043032327387834357e+00,2.354052155896623866e+00,-6.273862822534139738e-01,-1.263325759093725020e+00,1.640419708866612147e+00
8.478681919000211620e-01,3.768241137536472252e+02,9.967893161953234937e+00,-7.924320455987206913e+00,3.970980281936951073e+00,-7.016214565442617790e-01,-2.016262623935200171e+00,2.362275602794301932e+00,-6.616642691002665444e-01,-1.236673815544382382e+00,1.648021119626059239e+00
8.484238067046738774e-01,3.774044697104665147e+02,9.755278375724438789e+00,-7.898280340788253362e+00,3.988645545071515919e+00,-7.395093375555361614e-01,-1.989131255860562497e+00,2.369961733759968325e+00,-6.957640096681321218e-01,-1.209555798619451394e+00,1.654886153109640379e+00
8.489794215093265928e-01,3.779822391152542878e+02,9.542237212456427642e+00,-7.871757343677102448e+00,4.005965915315435666e+00,-7.773218861517363631e-01,-1.961642347170156064e+00,2.377107933148224550e+00,-7.296752109567294919e-01,-1.181980939754908810e+00,1.661010652936516951e+00
8.495350363139791972e-01,3.785573969336991809e+02,9.328775925187869689e+00,-7.844752049688498374e+00,4.022939193620977960e+00,-8.150541718811623593e-01,-1.933800095774127925e+00,2.383711703251602199e+00,-7.633876113374844508e-01,-1.153958657898253914e+00,1.666390786450527628e+00
8.500906511186320236e-01,3.791299180645610818e+02,9.114900815486219443e+00,-7.817265077783976501e+00,4.039563206159515474e+00,-8.527012602347834314e-01,-1.905608773134331191e+00,2.389770665382714210e+00,-7.968909833874047166e-01,-1.125498557323622917e+00,1.671023047380479465e+00
8.506462659232847390e-01,3.796997773400693177e+02,8.900618233432584958e+00,-7.789297080998629497e+00,4.055835804661300337e+00,-8.902582132566785322e-01,-1.877072723910472751e+00,2.395282560944923755e+00,-8.301751366979435165e-01,-1.096610425439829672e+00,1.674904258378646205e+00
8.512018807279373434e-01,3.802669495263253907e+02,8.685934577605156193e+00,-7.760848746587858393e+00,4.071754866755986413e+00,-9.277200901554674140e-01,-1.848196365604261260e+00,2.400245252491557846e+00,-8.632299206592324303e-01,-1.067304230590980119e+00,1.678031573437465784e+00
8.517574955325901698e-01,3.808314093237045199e+02,8.470856295063274644e+00,-7.731920796174394539e+00,4.087318296313754651e+00,-9.650819479163830206e-01,-1.818984188201845820e+00,2.404656724773639453e+00,-8.960452272193659695e-01,-1.037590119849951309e+00,1.680402480184431724e+00
8.523131103372427742e-01,3.813931313672579222e+02,8.255389881331499424e+00,-7.702513985895502735e+00,4.102524023787100127e+00,-1.002338841914086842e+00,-1.789440753814459217e+00,2.408515085776155917e+00,-9.286109936188475800e-01,-1.007478416804647114e+00,1.682014802055199265e+00
8.528687251418954895e-01,3.819520902271174805e+02,8.039541880382762074e+00,-7.672629106550220790e+00,4.117370006553314532e+00,-1.039485826526381551e+00,-1.759570696317128258e+00,2.411818567742836539e+00,-9.609172051003003201e-01,-9.769796193368913695e-01,1.682866700344850086e+00
8.534243399465480939e-01,3.825082604088999005e+02,7.823318884622185720e+00,-7.642266983746899278e+00,4.131854229257585942e+00,-1.076517955748567346e+00,-1.729378720985680795e+00,2.414565528189477561e+00,-9.929538975932528100e-01,-9.461043973942007135e-01,1.682956676137396856e+00
8.539799547512009203e-01,3.830616163541116066e+02,7.606727534870710628e+00,-7.611428478050880742e+00,4.145974704156776269e+00,-1.113430283808571453e+00,-1.698869604131931332e+00,2.416754450905796325e+00,-1.024711160374103258e+00,-9.148635907542966850e-01,1.682283572113478343e+00
8.545355695558535247e-01,3.836121324405557402e+02,7.389774520348129982e+00,-7.580114485132270374e+00,4.159729471463844419e+00,-1.150217865782916071e+00,-1.668048192736979463e+00,2.418383946945781293e+00,-1.056179138701294429e+00,-8.832682067823097727e-01,1.680846574236215973e+00
8.550911843605062401e-01,3.841597829827391024e+02,7.172466578656306879e+00,-7.548325935913938523e+00,4.173116599692969331e+00,-1.186875758213422394e+00,-1.636919404082745499e+00,2.419452755606627203e+00,-1.087348036425653586e+00,-8.513294181807993244e-01,1.678645213315333562e+00
8.556467991651590665e-01,3.847045422322808008e+02,6.954810495762105305e+00,-7.516063796719629764e+00,4.186134186005295632e+00,-1.223399019724690007e+00,-1.605488225381650924e+00,2.419959745396143891e+00,-1.118208118575895416e+00,-8.190585607324776252e-01,1.675679366449411178e+00
8.562024139698116709e-01,3.852463843783193056e+02,6.736813105981015681e+00,-7.483329069422387292e+00,4.198780356555305460e+00,-1.259782711642214448e+00,-1.573759713404615068e+00,2.419903914988722704e+00,-1.148749713919189563e+00,-7.864671310358419820e-01,1.671949258346388190e+00
8.567580287744643863e-01,3.857852835479254168e+02,6.518481291958661217e+00,-7.450122791592804106e+00,4.211053266837955888e+00,-1.296021898611599887e+00,-1.541738994106933047e+00,2.419284394169803676e+00,-1.178963217497168259e+00,-7.535667842332369748e-01,1.667455462522192455e+00
8.573136435791171017e-01,3.863212138065096042e+02,6.299821984654947471e+00,-7.416446036647912798e+00,4.222951102036352822e+00,-1.332111649218093330e+00,-1.509431262252760586e+00,2.418100444768923385e+00,-1.208839093136739429e+00,-7.203693317321249179e-01,1.662198902377684862e+00
8.578692583837698171e-01,3.868541491582349181e+02,6.080842163325932859e+00,-7.382299913999853302e+00,4.234472077370153187e+00,-1.368047036607224598e+00,-1.476841781037447232e+00,2.416351461581229820e+00,-1.238367875936349005e+00,-6.868867389187498507e-01,1.656180852153686267e+00
8.584248731884224215e-01,3.873840635464302977e+02,5.861548855506072186e+00,-7.347685569204806200e+00,4.245614438444634153e+00,-1.403823139106142648e+00,-1.443975881708133846e+00,2.414036973277554843e+00,-1.267540174727336932e+00,-6.531311228646652367e-01,1.649402937764246069e+00
8.589804879930752479e-01,3.879109308540034249e+02,5.641949136990666247e+00,-7.312604184112165839e+00,4.256376461600409833e+00,-1.439435040845664648e+00,-1.410838963182601269e+00,2.411156643303038916e+00,-1.296346674510449493e+00,-6.191147500260674175e-01,1.641867137508155494e+00
8.595361027977278523e-01,3.884347249038518157e+02,5.422050131819206698e+00,-7.277056977013959482e+00,4.266756454263704867e+00,-1.474877832382918807e+00,-1.377436491666406582e+00,2.407710270764216620e+00,-1.324778138867348964e+00,-5.848500339359898881e-01,1.633575782658576170e+00
8.600917176023805677e-01,3.889554194592832346e+02,5.201859012255482639e+00,-7.241045202794060387e+00,4.276752755297529518e+00,-1.510146611325277277e+00,-1.343774000267811131e+00,2.403697791304723719e+00,-1.352825412347738343e+00,-5.503495328888849958e-01,1.624531557930943837e+00
8.606473324070332831e-01,3.894729882244275245e+02,4.981382998771065829e+00,-7.204570153077974659e+00,4.286363735353236670e+00,-1.545236482954460477e+00,-1.309857088611335652e+00,2.399119277969418373e+00,-1.380479422831154768e+00,-5.156259476183731039e-01,1.614737501828980459e+00
8.612029472116859985e-01,3.899874048446542929e+02,4.760629360026626955e+00,-7.167633156382560600e+00,4.295587797222900406e+00,-1.580142560851761413e+00,-1.275691422449236834e+00,2.393974942057101263e+00,-1.407731183864227908e+00,-4.806921189675010808e-01,1.604197006868962383e+00
8.617585620163387139e-01,3.904986429069901988e+02,4.539605412854170297e+00,-7.130235578266100660e+00,4.304423376192340278e+00,-1.614859967523879281e+00,-1.241282733271352079e+00,2.388265133961820386e+00,-1.434571796972996083e+00,-4.455610255519619756e-01,1.592913819682271637e+00
8.623141768209914293e-01,3.910066759405394805e+02,4.318318522237570178e+00,-7.092378821478203754e+00,4.312868940394792183e+00,-1.649383835029740730e+00,-1.206636817912838611e+00,2.381990344002567817e+00,-1.460992453950534120e+00,-4.102457814157514093e-01,1.580892040995953263e+00
8.628697916256441447e-01,3.915114774169006182e+02,4.096776101295112937e+00,-7.054064326110235150e+00,4.320922991165173421e+00,-1.683709305607764772e+00,-1.171759538160421554e+00,2.375151203241577136e+00,-1.486984439119508838e+00,-3.747596336799146055e-01,1.568136125491589539e+00
8.634254064302967491e-01,3.920130207505877138e+02,3.874985611260667540e+00,-7.015293569745798763e+00,4.328584063395132908e+00,-1.717831532304120223e+00,-1.136656820356707787e+00,2.367748484291232636e+00,-1.512539131570110218e+00,-3.391159601839506266e-01,1.554650881542470664e+00
8.639810212349495755e-01,3.925112792994516440e+02,3.652954561464394345e+00,-6.976068067611111090e+00,4.335850725888590773e+00,-1.751745679601723449e+00,-1.101334655002478735e+00,2.359783102109230146e+00,-1.537648007373057624e+00,-3.033282671197294889e-01,1.540441470828588955e+00
8.645366360396021799e-01,3.930062263651019521e+02,3.430690509314484160e+00,-6.936389372726035951e+00,4.342721581718151924e+00,-1.785446924049937767e+00,-1.065799096357565423e+00,2.351256114782676043e+00,-1.562302641767815636e+00,-2.674101866586222620e-01,1.525513407830392243e+00
8.650922508442548953e-01,3.934978351933286262e+02,3.208201060278332406e+00,-6.896259076054939818e+00,4.349195268581969920e+00,-1.818930454895006488e+00,-1.030056262039636517e+00,2.342168724300368154e+00,-1.586494711325887597e+00,-2.313754745710607796e-01,1.509872559200268860e+00
8.656478656489076107e-01,3.939860789910416656e+02,2.985493858309669957e+00,-6.855678803359592344e+00,4.355270460216886796e+00,-1.852191489102273714e+00,-9.941123039507423487e-01,2.332522292930826247e+00,-1.610216140479576952e+00,-1.952378446550639413e-01,1.493525376660606030e+00
8.662034804535603261e-01,3.944709310244221001e+02,2.762576528821230948e+00,-6.814650192671217077e+00,4.360945865244444164e+00,-1.885225342553092487e+00,-9.579732358688596294e-01,2.322318352429836974e+00,-1.633459785511374163e+00,-1.590100157167160522e-01,1.476479729891934545e+00
8.667590952582129304e-01,3.949523644602168702e+02,2.539456771083824282e+00,-6.773174924629003613e+00,4.366220212558451941e+00,-1.918027281418761332e+00,-9.216452117975924008e-01,2.311558402632433395e+00,-1.656217923426778205e+00,-1.227053154075780084e-01,1.458742304468326534e+00
8.673147100628656458e-01,3.954303524021226508e+02,2.316142338669746614e+00,-6.731254720382992218e+00,4.371092265344469929e+00,-1.950592574211098773e+00,-8.851344698509964193e-01,2.300244069466542918e+00,-1.678482808710447527e+00,-8.633732097910615244e-02,1.440319905638663966e+00
8.678703248675184723e-01,3.959048679077679935e+02,2.092641029882096326e+00,-6.688891338721917101e+00,4.375560823256298804e+00,-1.982916508384787502e+00,-8.484473030810972816e-01,2.288377129649879382e+00,-1.700246838216517453e+00,-4.991969034712828712e-02,1.421219746754568858e+00
8.684259396721710766e-01,3.963758839894292691e+02,1.868960687508963270e+00,-6.646086576048181094e+00,4.379624722605224285e+00,-2.014994391046796451e+00,-8.115900580970039080e-01,2.275959509734512221e+00,-1.721502553359550935e+00,-1.346615476598495009e-02,1.401449440956352044e+00
8.689815544768237920e-01,3.968433736147530340e+02,1.645109198576405918e+00,-6.602842266352356049e+00,4.383282836549275530e+00,-2.046821549665726714e+00,-7.745691336858412379e-01,2.262993285150713962e+00,-1.742242642281109255e+00,2.300948842982875053e-02,1.381016992915039765e+00
8.695371692814765074e-01,3.973073097074828297e+02,1.421094494101502015e+00,-6.559160281187455865e+00,4.386534075282482625e+00,-2.078393332780897218e+00,-7.373909794357164094e-01,2.249480679250162485e+00,-1.762459941991828760e+00,5.949338301631118542e-02,1.359930790630591968e+00
8.700927840861292228e-01,3.977676651481929184e+02,1.196924548843957048e+00,-6.515042529642705027e+00,4.389377386224166067e+00,-2.109705110711386666e+00,-7.000620943604657365e-01,2.235424062348410068e+00,-1.782147440489140866e+00,9.597162100313794131e-02,1.338199597286182208e+00
8.706483988907818272e-01,3.982244127750277016e+02,9.726073810572586353e-01,-6.470490958316970520e+00,4.391811754208220009e+00,-2.140752276264891840e+00,-6.625890255263462425e-01,2.220825950766675216e+00,-1.801298278850549828e+00,1.324302496892234005e-01,1.315832543158624190e+00
8.712040136954346536e-01,3.986775253844475060e+02,7.481510522387426754e-01,-6.425507551291751440e+00,4.393836201672423059e+00,-2.171530245446488649e+00,-6.249783666805689419e-01,2.205689005872918163e+00,-1.819905753302516693e+00,1.688552786507572789e-01,1.292839117584885456e+00
8.717596285000872580e-01,3.991269757319786891e+02,5.235636668796086468e-01,-6.380094330103926126e+00,4.395449788847749062e+00,-2.202034458167159148e+00,-5.872367568818434025e-01,2.190016033122270667e+00,-1.837963317264867724e+00,2.052326866615567513e-01,1.269229160984791882e+00
8.723152433047399734e-01,3.995727365329721579e+02,2.988533722130433112e-01,-6.334253353717885560e+00,4.396651613947700099e+00,-2.232260378952326985e+00,-5.493708791326279428e-01,2.173809981096696209e+00,-1.855464583370880716e+00,2.415484285460233194e-01,1.245012856939738288e+00
8.728708581093927998e-01,4.000147804633654118e+02,7.402835796263662616e-02,-6.287986718497494465e+00,4.397440813357647471e+00,-2.262203497650113082e+00,-5.113874590134517284e-01,2.157073940544023571e+00,-1.872403325462862034e+00,2.777884419643560365e-01,1.220200724327625164e+00
8.734264729140454042e-01,4.004530801604516341e+02,-1.509031439103880601e-01,-6.241296558177589660e+00,4.397816561824184234e+00,-2.291859330139508266e+00,-4.732932633190579663e-01,2.139811143416263661e+00,-1.888773480563347373e+00,3.139386541302607858e-01,1.194803609513875209e+00
8.739820877186981196e-01,4.008876082236551497e+02,-3.759328594611655028e-01,-6.194185043834992577e+00,4.397778072644492831e+00,-2.321223419038462410e+00,-4.350950986963658673e-01,2.122024961907191365e+00,-1.904569150821913359e+00,3.499849884611567763e-01,1.168832678598513031e+00
8.745377025233508350e-01,4.013183372153115442e+02,-6.010524730150570427e-01,-6.146654383859318393e+00,4.397324597855723383e+00,-2.350291334411720889e+00,-3.967998102844745301e-01,2.103718907489303458e+00,-1.919784605437509395e+00,3.859133711606697048e-01,1.142299409719467640e+00
8.750933173280035504e-01,4.017452396614546046e+02,-8.262536274229907995e-01,-6.098706823923262021e+00,4.396455428424386191e+00,-2.379058674478610413e+00,-3.584142803564434043e-01,2.084896629950026004e+00,-1.934414282556421671e+00,4.217097377336593844e-01,1.115215585411913235e+00
8.756489321326561548e-01,4.021682880526087160e+02,-1.051527924317234408e+00,-6.050344646952561689e+00,4.395169894435753122e+00,-2.407521066320644110e+00,-3.199454269630191972e-01,2.065561916427256062e+00,-1.948452791145797613e+00,4.573600394336286845e-01,1.087593285023766621e+00
8.762045469373089812e-01,4.025874548445879668e+02,-1.276866924368291301e+00,-6.001570173095505112e+00,4.393467365283275861e+00,-2.435674166589028911e+00,-2.814002025781984218e-01,2.045718690444173316e+00,-1.961894912842774508e+00,4.928502496426070412e-01,1.059444877187261547e+00
8.767601617419615856e-01,4.030027124592994028e+02,-1.502262147541799209e+00,-5.952385759692210954e+00,4.391347249858014834e+00,-2.463513662211941568e+00,-2.427855927468132169e-01,2.025371010943429084e+00,-1.974735603779145254e+00,5.281663701833458902e-01,1.030783012346737415e+00
8.773157765466143010e-01,4.034140332855545807e+02,-1.727705073357349796e+00,-5.902793801243281457e+00,4.388808996738078783e+00,-2.491035271101804671e+00,-2.041086147338124768e-01,2.004523071320538197e+00,-1.986969996381677372e+00,5.632944375641208978e-01,1.001620615342400766e+00
8.778713913512670164e-01,4.038213896798849873e+02,-1.953187141146984551e+00,-5.852796729378300533e+00,4.385852094378079435e+00,-2.518234742862287767e+00,-1.653763161756233169e-01,1.983179198456666903e+00,-1.998593401147944482e+00,5.982205291557860516e-01,9.719708780503473200e-01
8.784270061559197318e-01,4.042247539673643928e+02,-2.178699750315118422e+00,-5.802397012823807820e+00,4.382476071298597731e+00,-2.545107859495255198e+00,-1.265957737332941146e-01,1.961343851750678269e+00,-2.009601308397788610e+00,6.329307693013658254e-01,9.418472520786147495e-01
8.789826209605724472e-01,4.046240984424368321e+02,-2.404234260598991924e+00,-5.751597157370933466e+00,4.378680496275661582e+00,-2.571650436107539850e+00,-8.777409174756789501e-02,1.939021622150493229e+00,-2.019989390000342944e+00,6.674113353580287678e-01,9.112634415193880955e-01
8.795382357652251626e-01,4.050193953697506686e+02,-2.629781992330000762e+00,-5.700399705842630560e+00,4.374464978530237858e+00,-2.597858321617588118e+00,-4.891840089583676665e-02,1.916217231183753089e+00,-2.029753501076645872e+00,7.016484636715062395e-01,8.802333957573100776e-01
8.800938505698778780e-01,4.054106169849982848e+02,-2.855334226695663169e+00,-5.648807238060548741e+00,4.369829167917733237e+00,-2.623727399461961429e+00,-1.003585685100505387e-02,1.892935529987800125e+00,-2.038889681677837906e+00,7.356284554829255473e-01,8.487713023339263918e-01
8.806494653745304824e-01,4.057977354957618559e+02,-3.080882206002450552e+00,-5.596822370811493030e+00,4.364772755117516390e+00,-2.649253588301694329e+00,2.886636105776729799e-02,1.869181498338949421e+00,-2.047394158438933687e+00,7.693376827680741270e-01,8.168915798682374607e-01
8.812050801791831978e-01,4.061807230823652048e+02,-3.306417133939494768e+00,-5.544447757813486533e+00,4.359295471822435708e+00,-2.674432842728536208e+00,6.778105118244659444e-02,1.844960243681059486e+00,-2.055263346208191066e+00,8.027625940091129841e-01,7.846088710333546379e-01
8.817606949838359132e-01,4.065595518987311152e+02,-3.531930175842776798e+00,-5.491686089681503624e+00,4.353397090928371682e+00,-2.699261153971015847e+00,1.067009908915650396e-01,1.820277000153436298e+00,-2.062493849652049516e+00,8.358897198986723343e-01,7.519380355893179324e-01
8.823163097884886286e-01,4.069341940732448393e+02,-3.757412458960276425e+00,-5.438540093892774152e+00,4.347077426723783944e+00,-2.723734550600390492e+00,1.456189379038030918e-01,1.795137127618021688e+00,-2.069082464835656943e+00,8.687056789764049380e-01,7.188941434719995360e-01
8.828719245931412329e-01,4.073046217096235182e+02,-3.982855072717978118e+00,-5.385012534751688840e+00,4.340336335079276076e+00,-2.747849099236462589e+00,1.845276316196866606e-01,1.769546110685879192e+00,-2.075026180778981377e+00,9.011971831979728176e-01,6.854924679381230179e-01
8.834275393977940594e-01,4.076708068877918549e+02,-4.208249068986567920e+00,-5.331106213354322776e+00,4.333173713637174629e+00,-2.771600905253251312e+00,2.234197944513895973e-01,1.743509557742990657e+00,-2.080322180988511516e+00,9.333510434364622466e-01,6.517484787663996304e-01
8.839831542024466637e-01,4.080327216647623914e+02,-4.433585462348569095e+00,-5.276823967552667582e+00,4.325589502001125908e+00,-2.794986113484485557e+00,2.622881331505726443e-01,1.717033199975397828e+00,-2.084967844964513262e+00,9.651541749161596240e-01,6.176778355148473398e-01
8.845387690070993791e-01,4.083903380755235730e+02,-4.658855230366979683e+00,-5.222168671918296923e+00,4.317583681925688310e+00,-2.818000908929037429e+00,3.011253401344657910e-01,1.690122890393566557e+00,-2.088960749683911544e+00,9.965936025788797448e-01,5.832963808341090628e-01
8.850943838117522056e-01,4.087436281339323045e+02,-4.884049313854001539e+00,-5.167143237705797532e+00,4.309156277505953980e+00,-2.840641517456147902e+00,3.399240948099382376e-01,1.662784602856130389e+00,-2.092298671058718362e+00,1.027656466382606881e+00,5.486201338369944835e-01
8.856499986164048099e-01,4.090925638336126440e+02,-5.109158617140661107e+00,-5.111750612815812111e+00,4.300307355367184670e+00,-2.862904206510521021e+00,3.786770648956914176e-01,1.635024431092930275e+00,-2.094979585370063013e+00,1.058330026532595669e+00,5.136652835241263260e-01
8.862056134210575253e-01,4.094371171488613186e+02,-5.334174008347805085e+00,-5.055993781757521788e+00,4.291037024854432502e+00,-2.884785285817341283e+00,4.173769077426707774e-01,1.606848587727283117e+00,-2.097001670677800522e+00,1.088601668644969989e+00,4.784481822656061478e-01
8.867612282257102407e-01,4.097772600355579016e+02,-5.559086319657003727e+00,-4.999875765610960698e+00,4.281345438222204258e+00,-2.906281108087063192e+00,4.560162716524343018e-01,1.578263403297655909e+00,-2.098363308205696054e+00,1.118458908842634436e+00,4.429853393389349137e-01
8.873168430303629561e-01,4.101129644320813554e+02,-5.783886347582582133e+00,-4.943399621988874948e+00,4.271232790824138092e+00,-2.927388069720107122e+00,4.945877971936840645e-01,1.549275325278617332e+00,-2.099063083702211507e+00,1.147889398783672910e+00,4.072934145229998304e-01
8.878724578350155605e-01,4.104442022602331690e+02,-6.008564853244717341e+00,-4.886568444998095728e+00,4.260699321302662490e+00,-2.948102611511433047e+00,5.330841185169643559e-01,1.519890917101038186e+00,-2.099099788776853881e+00,1.176880930622197230e+00,3.713892117481301103e-01
8.884280726396683869e-01,4.107709454261654400e+02,-6.233112562643059462e+00,-4.829385365200604241e+00,4.249745311778683643e+00,-2.968421219354947738e+00,5.714978646674160334e-01,1.490116857171637221e+00,-2.098472422212113386e+00,1.205421441901594726e+00,3.352896728023109230e-01
8.889836874443209913e-01,4.110931658213148694e+02,-6.457520166930629912e+00,-4.771853549574334608e+00,4.238371088041323453e+00,-2.988340424947751206e+00,6.098216608955626672e-01,1.459959937891900594e+00,-2.097180191251000192e+00,1.233499020380153022e+00,2.990118710935960600e-01
8.895393022489737067e-01,4.114108353233442585e+02,-6.681778322689792660e+00,-4.713976201473249361e+00,4.226577019737579377e+00,-3.007856806494328517e+00,6.480481299664175854e-01,1.429427064676123571e+00,-2.095222512860133612e+00,1.261101908789254322e+00,2.625730054684300985e-01
8.900949170536265331e-01,4.117239257970869630e+02,-6.905877652207264461e+00,-4.655756560587480664e+00,4.214363520562107723e+00,-3.026966989410472930e+00,6.861698934664137717e-01,1.398525254968994380e+00,-2.092599014968444138e+00,1.288218509523802568e+00,2.259903940863625671e-01
8.906505318582791375e-01,4.120324090955004408e+02,-7.129808743751503641e+00,-4.597197902902682820e+00,4.201731048446927019e+00,-3.045667647027204161e+00,7.241795731086964061e-01,1.367261637262275009e+00,-2.089309537681443452e+00,1.314837389265263168e+00,1.892814683506378604e-01
8.912061466629318529e-01,4.123362570606234954e+02,-7.353562151849843076e+00,-4.538303540659223145e+00,4.188680105751179106e+00,-3.063955501294449491e+00,7.620697920363745936e-01,1.335643450110900243e+00,-2.085354134471068210e+00,1.340947283537003987e+00,1.524637668950414859e-01
8.917617614675845683e-01,4.126354415245406244e+02,-7.577128397566863072e+00,-4.479076822310927852e+00,4.175211239450905332e+00,-3.081827323484644054e+00,7.998331761239327875e-01,1.303678041148360389e+00,-2.080733073341144213e+00,1.366537101192135673e+00,1.155549296268276738e-01
8.923173762722372837e-01,4.129299343103512001e+02,-7.800497968783234981e+00,-4.419521132483451353e+00,4.161325041328804097e+00,-3.099279934896137512e+00,8.374623552767184176e-01,1.271372866101372789e+00,-2.075446837968368374e+00,1.391595928833712525e+00,7.857269182576787081e-02
8.928729910768898881e-01,4.132197072331458685e+02,-8.023661320475701686e+00,-4.359639891932232558e+00,4.147022148164047017e+00,-3.116310207556537648e+00,8.749499647285865489e-01,1.238735487803879209e+00,-2.069496128818964831e+00,1.416113035167450240e+00,4.153487829931346020e-02
8.934286058815426035e-01,4.135047321009880079e+02,-8.246608874997590988e+00,-4.299436557500062150e+00,4.132303241922050674e+00,-3.132915064925840376e+00,9.122886463376216337e-01,1.205773575210307147e+00,-2.062881864240825092e+00,1.440077875286793763e+00,4.459397593857161723e-03
8.939842206861953189e-01,4.137849807159006446e+02,-8.469331022359812167e+00,-4.238914622074382521e+00,4.117169049944319426e+00,-3.149091482599434499e+00,9.494710498799110443e-01,1.172494902408222739e+00,-2.055605181531300119e+00,1.463480094890409866e+00,-3.263576373780097128e-02
8.945398354908480343e-01,4.140604248748609848e+02,-8.691818120513572055e+00,-4.178077614543949103e+00,4.101620345138248247e+00,-3.164836489011040310e+00,9.864898343415833271e-01,1.138907347630159439e+00,-2.047667437980558613e+00,1.486309534432212587e+00,-6.973254681301943592e-02
8.950954502955006387e-01,4.143310363707987563e+02,-8.914060495632563530e+00,-4.116929099755419763e+00,4.085657946166985965e+00,-3.180147166135383507e+00,1.023337669208745249e+00,1.105018892264894026e+00,-2.039070211890508855e+00,1.508556233203651953e+00,-1.068128260395881934e-01
8.956510651001534651e-01,4.145967869936018815e+02,-9.136048442396909053e+00,-4.055472678469328685e+00,4.069282717639277180e+00,-3.195020650190833145e+00,1.060007235755682009e+00,1.070837619867931467e+00,-2.029815303569331597e+00,1.530210433348563992e+00,-1.438584146800057084e-01
8.962066799048060695e-01,4.148576485311277793e+02,-9.357772224277740136e+00,-3.993711987315693435e+00,4.052495570299313954e+00,-3.209454132341874377e+00,1.096491228331149204e+00,1.036371715171288566e+00,-2.019904736301571191e+00,1.551262583810415041e+00,-1.808510703596346580e-01
8.967622947094587849e-01,4.151135927702204071e+02,-9.579222073822130312e+00,-3.931650698749358686e+00,4.035297461216632797e+00,-3.223444859401420004e+00,1.132782355642696581e+00,1.001629463092655659e+00,-2.009340757293834656e+00,1.571703344211940800e+00,-2.177725005186648133e-01
8.973179095141116113e-01,4.153645914977332723e+02,-9.800388192939315957e+00,-3.869292521004803032e+00,4.017689393975985013e+00,-3.236990134533009211e+00,1.168873342039187913e+00,9.666192477437869357e-01,-1.998125838596051862e+00,1.591523588667255185e+00,-2.546043678080334161e-01
8.978735243187642157e-01,4.156106165015571037e+02,-1.002126075318635046e+01,-3.806641198050907615e+00,3.999672418867284307e+00,-3.250087317952761179e+00,1.204756928791200776e+00,9.313495514383545171e-01,-1.986262677998319903e+00,1.610714409526232016e+00,-2.913282954290428162e-01
8.984291391234169311e-01,4.158516395716574721e+02,-1.024182989605771965e+01,-3.743700509544539479e+00,3.981247633075435388e+00,-3.262733827631480565e+00,1.240425875370081199e+00,8.958289536987331658e-01,-1.973754199903360540e+00,1.629267121051722889e+00,-3.279258724173201855e-01
8.989847539280696465e-01,4.160876325011119548e+02,-1.046208573327110258e+01,-3.680474270784896085e+00,3.962416180870356186e+00,-3.274927139996179015e+00,1.275872960724306671e+00,8.600661302626351201e-01,-1.960603556174500106e+00,1.647173263028591350e+00,-3.643786588699788886e-01
8.995403687327223619e-01,4.163185670871600905e+02,-1.068201834705863007e+01,-3.616966332666301742e+00,3.943179253796838424e+00,-3.286664790631932842e+00,1.311090984554778460e+00,8.240698520885008094e-01,-1.946814126959318436e+00,1.664424604305812183e+00,-4.006681911173513022e-01
9.000959835373749662e-01,4.165444151322531638e+02,-1.090161779045484103e+01,-3.553180581631623980e+00,3.923538090864572947e+00,-3.297944374983184268e+00,1.346072768587507573e+00,7.878489843606715226e-01,-1.932389521488803386e+00,1.681013146270446956e+00,-4.367759868380036714e-01
9.006515983420277927e-01,4.167651482721725529e+02,-1.112087408736846150e+01,-3.489120936149062935e+00,3.903493975493664170e+00,-3.308763547133347860e+00,1.380811162174795603e+00,7.514124714420922224e-01,-1.917333566008586176e+00,1.696931144303923222e+00,-4.726836148471376120e-01
9.012072131466803970e-01,4.169807355884513527e+02,-1.133977725020427130e+01,-3.424791287254805194e+00,3.883048179815940415e+00,-3.319119988459473536e+00,1.415299135515802220e+00,7.147690447141236136e-01,-1.901650036451846049e+00,1.712171484000786004e+00,-5.083740508775719258e-01
9.017628279513331124e-01,4.171911500756714304e+02,-1.155831731648062721e+01,-3.360195613264679082e+00,3.862202071812482984e+00,-3.329011473152621470e+00,1.449529660098395345e+00,6.779276229811882493e-01,-1.885343023032016951e+00,1.726727165377851758e+00,-5.438298425604799480e-01
9.023184427559859389e-01,4.173963658800340113e+02,-1.177648430257154466e+01,-3.295337948877395284e+00,3.840957088029327782e+00,-3.338435850363465018e+00,1.483495707642478401e+00,6.408973026864767109e-01,-1.868416926321903038e+00,1.740591316962282420e+00,-5.790331296830216745e-01
9.028740575606385432e-01,4.175963567055852081e+02,-1.199426819668777000e+01,-3.230222355880404628e+00,3.819314706454191022e+00,-3.347391028358045695e+00,1.517190283517283911e+00,6.036872502955638042e-01,-1.850876360455813385e+00,1.753757335115718297e+00,-6.139661370469764456e-01
9.034296723652912586e-01,4.177910959479032726e+02,-1.221165896111403804e+01,-3.164852924567901127e+00,3.797276447876848593e+00,-3.355874975908896385e+00,1.550606428334233788e+00,5.663067004995661069e-01,-1.832726152366688011e+00,1.766218887079016309e+00,-6.486111833641166058e-01
9.039852871699439740e-01,4.179805568121219608e+02,-1.242864653423273857e+01,-3.099233774968362720e+00,3.774843877087246558e+00,-3.363885723578711406e+00,1.583737219528730256e+00,5.287649543521368845e-01,-1.813971340941765931e+00,1.777969913972946570e+00,-6.829506901505904004e-01
9.045409019745966894e-01,4.181647124152916604e+02,-1.264522083233547889e+01,-3.033369057881190933e+00,3.752018603911186911e+00,-3.371421364896620698e+00,1.616575772931104771e+00,4.910713773400461890e-01,-1.794617176096666933e+00,1.789004633754935236e+00,-7.169671906205532519e-01
9.050965167792492938e-01,4.183435358730769735e+02,-1.286137175122157217e+01,-2.967262955722731022e+00,3.728802284083696517e+00,-3.378480057427033945e+00,1.649115244326576857e+00,4.532353973875118403e-01,-1.774669117767976312e+00,1.799317544131797675e+00,-7.506433385788915391e-01
9.056521315839021202e-01,4.185170003707913224e+02,-1.307708916758408080e+01,-2.900919683181491848e+00,3.705196619960003712e+00,-3.385060023731069290e+00,1.681348831004315647e+00,4.152665027941724873e-01,-1.754132834824268405e+00,1.808903425428493916e+00,-7.839619173131382457e-01
9.062077463885547246e-01,4.186850792187681805e+02,-1.329236294018241082e+01,-2.834343487682862150e+00,3.681203361064240731e+00,-3.391159552220545326e+00,1.713269773295456044e+00,3.771742401068782224e-01,-1.733014203895669070e+00,1.817757343412859328e+00,-8.169058484844242685e-01
9.067633611932074400e-01,4.188477458920697245e+02,-1.350718291080318778e+01,-2.767538649662802719e+00,3.656824304475670306e+00,-3.396776997904581208e+00,1.744871356100330617e+00,3.389682119249939896e-01,-1.711319308121787897e+00,1.825874652076392213e+00,-8.494582010177352815e-01
9.073189759978600444e-01,4.190049740545319423e+02,-1.372153890500732487e+01,-2.700509482651151316e+00,3.632061295052682937e+00,-3.401910783028743168e+00,1.776146910404596824e+00,3.006580746395862702e-01,-1.689054435818226452e+00,1.833250996370999975e+00,-8.816021999911469731e-01
9.078745908025128708e-01,4.191567375671469904e+02,-1.393542073266517534e+01,-2.633260333163953248e+00,3.606916225494337880e+00,-3.406559397606798267e+00,1.807089814784552662e+00,2.622535361061557047e-01,-1.666226079061472687e+00,1.839882314901790439e+00,-9.133212355243349734e-01
9.084302056071655862e-01,4.193030104807817793e+02,-1.414881818827815074e+01,-2.565795580405331400e+00,3.581391036239642389e+00,-3.410721399845022095e+00,1.837693496901390056e+00,2.237643532512059164e-01,-1.642840932192345393e+00,1.845764842575838838e+00,-9.445988716661091189e-01
9.089858204118181906e-01,4.194437670132345488e+02,-1.436172105108828312e+01,-2.498119635778417891e+00,3.555487715204393329e+00,-3.414395416459108379e+00,1.867951434984613801e+00,1.852003296123795328e-01,-1.618905890237837708e+00,1.850895113206989961e+00,-9.754188552811969837e-01
9.095414352164710170e-01,4.195789815106273863e+02,-1.457411908497480013e+01,-2.430236942205654227e+00,3.529208297355693968e+00,-3.417580142883648531e+00,1.897857159304481067e+00,1.465713128123380393e-01,-1.594428047251458036e+00,1.855269962076659729e+00,-1.005765124936135901e+00
9.100970500211236214e-01,4.197086283931358253e+02,-1.478600203813736513e+01,-2.362151973258564297e+00,3.502554864124180600e+00,-3.420274343374178905e+00,1.927404253633414832e+00,1.078871919664358137e-01,-1.569414694572101698e+00,1.858886528450624631e+00,-1.035621819784221742e+00
9.106526648257763368e-01,4.198326820850559784e+02,-1.499735964256774423e+01,-2.293869232096434896e+00,3.475529542653754245e+00,-3.422476851001829523e+00,1.956586356696646822e+00,6.915789502387958976e-02,-1.543873319001261679e+00,1.861742258051850785e+00,-1.064973288449775790e+00
9.112082796304290522e-01,4.199511169292075579e+02,-1.520818161330743834e+01,-2.225393250214704466e+00,3.448134504889116769e+00,-3.424186567540533854e+00,1.985397163611734239e+00,3.039338604281749401e-02,-1.517811600898862689e+00,1.863834905489307747e+00,-1.093804097911369677e+00
9.117638944350817676e-01,4.200639070856748276e+02,-1.541845764749345093e+01,-2.156728586002342407e+00,3.420371966500836525e+00,-3.425402463246825846e+00,2.013830427317263361e+00,-8.396337601043635246e-03,-1.491237412197454315e+00,1.865162536642796409e+00,-1.122099042384321343e+00
9.123195092397343720e-01,4.201710264148834426e+02,-1.562817742319076331e+01,-2.087879823108703903e+00,3.392244185648130017e+00,-3.426123576532213555e+00,2.041879959990532178e+00,-4.720124807202052963e-02,-1.464158814334944436e+00,1.865723531003786961e+00,-1.149843152202257857e+00
9.128751240443871984e-01,4.202724483450151638e+02,-1.583733059801273235e+01,-2.018851568619445924e+00,3.363753461579199744e+00,-3.426349013528133369e+00,2.069539634454382160e+00,-8.601128999846807677e-02,-1.436584056105716378e+00,1.865516583972258724e+00,-1.177021702697912175e+00
9.134307388490398028e-01,4.203681458073517092e+02,-1.604590680849326745e+01,-1.949648452090933848e+00,3.334902133928562495e+00,-3.426077948096542425e+00,2.096803385648895013e+00,-1.248163832152395791e-01,-1.408521571709932418e+00,1.864540709338136759e+00,-1.203620223505108333e+00
9.139863536536925182e-01,4.204580934568315911e+02,-1.625389569717636817e+01,-1.880275152817505679e+00,3.305692605142167562e+00,-3.425309636323771389e+00,2.123665213330875101e+00,-1.636064190531166529e-01,-1.379979982189296406e+00,1.862795238251196306e+00,-1.229624509103994345e+00
9.145419684583453446e-01,4.205422661013235484e+02,-1.646128689768636733e+01,-1.810736379019717734e+00,3.276127323701076399e+00,-3.424043405699380038e+00,2.150119181015219816e+00,-2.023712680175663303e-01,-1.350968082083869870e+00,1.860279802565215634e+00,-1.255020603822859293e+00
9.150975832629979489e-01,4.206206380356533714e+02,-1.666807002593753495e+01,-1.741036859829215855e+00,3.246208777865876804e+00,-3.422278652492581674e+00,2.176159418724782579e+00,-2.411007837809259480e-01,-1.321494843703337807e+00,1.856994354255419033e+00,-1.279794826938568164e+00
9.156531980676506643e-01,4.206931836002373188e+02,-1.687423468674221994e+01,-1.671181352136411169e+00,3.215939501396711364e+00,-3.420014845949694404e+00,2.201780125138204980e+00,-2.797848041233710337e-01,-1.291569417510478379e+00,1.852939170300444083e+00,-1.303933785941524093e+00
9.162088128723033797e-01,4.207598771823633115e+02,-1.707977047435482021e+01,-1.601174640311620712e+00,3.185322073416775979e+00,-3.417251528561277674e+00,2.226975568908420744e+00,-3.184131536416128228e-01,-1.261201129071745974e+00,1.848114852475952974e+00,-1.327424383276476050e+00
9.167644276769560951e-01,4.208206932174796862e+02,-1.728466697302131649e+01,-1.531021535923057897e+00,3.154359118273720064e+00,-3.413988316329077399e+00,2.251740089984854976e+00,-3.569756464641135052e-01,-1.230399476002427495e+00,1.842522327142384730e+00,-1.350253823060475700e+00
9.173200424816086995e-01,4.208756061904916805e+02,-1.748891375753353827e+01,-1.460726877451977046e+00,3.123053305399073665e+00,-3.410224899032793910e+00,2.276068100939203198e+00,-3.954620889726492838e-01,-1.199174124906505323e+00,1.836162845026861223e+00,-1.372409617777870405e+00
9.178756572862615259e-01,4.209245906370653074e+02,-1.769250039378867356e+01,-1.390295530004779678e+00,3.091407349165621987e+00,-3.405961040496655379e+00,2.299954088294862586e+00,-4.338622825303283803e-01,-1.167534908311139485e+00,1.829037980999237423e+00,-1.393879594952397660e+00
9.184312720909141303e-01,4.209676211449392440e+02,-1.789541643935310589e+01,-1.319732385022398313e+00,3.059424008742863244e+00,-3.401196578855822938e+00,2.323392613859905698e+00,-4.721660262158874910e-01,-1.135491821595912887e+00,1.821149633842322535e+00,-1.414651903796283472e+00
9.189868868955668457e-01,4.210046723552438834e+02,-1.809765144403225534e+01,-1.249042359986390682e+00,3.027106087950298896e+00,-3.395931426822588417e+00,2.346378316063786773e+00,-5.103631195645832452e-01,-1.103055019916583390e+00,1.812500026016216070e+00,-1.434715021836518112e+00
9.195425017002196721e-01,4.210357189638285718e+02,-1.829919495044444844e+01,-1.178230398122425804e+00,2.994456435108860504e+00,-3.390165571952409085e+00,2.368905911297555900e+00,-5.484433653153005794e-01,-1.070234815123647598e+00,1.803091703416830116e+00,-1.454057761518102065e+00
9.200981165048722765e-01,4.210607357225957799e+02,-1.850003649460011346e+01,-1.107301468100692077e+00,2.961477942890267112e+00,-3.383899076909748782e+00,2.390970195257733799e+00,-5.863965721641366535e-01,-1.037041672675513615e+00,1.792927535128549410e+00,-1.472669276784405845e+00
9.206537313095249919e-01,4.210796974408435744e+02,-1.870016560648636883e+01,-1.036260563733229834e+00,2.928173548164303419e+00,-3.377132079733724535e+00,2.412566044293846801e+00,-6.242125575244585889e-01,-1.003486208546266578e+00,1.782010713171020777e+00,-1.490539069634636116e+00
9.212093461141775963e-01,4.210925789866153650e+02,-1.889957181065583214e+01,-9.651127036685904770e-01,2.894546231844211892e+00,-3.369864794103588412e+00,2.433688416759494100e+00,-6.618811502932179236e-01,-9.695791861282279100e-01,1.770344752240131214e+00,-1.507656996658298887e+00
9.217649609188304227e-01,4.210993552880572111e+02,-1.909824462682103530e+01,-8.938629310833197117e-01,2.860599018729963028e+00,-3.362097509604007328e+00,2.454332354367104951e+00,-6.993921936237913473e-01,-9.353315131290678153e-01,1.757933489443102903e+00,-1.524013275546797885e+00
9.223205757234830271e-01,4.211000013347829736e+02,-1.929617357045331261e+01,-8.225163133706943075e-01,2.826334977349608923e+00,-3.353830591990177190e+00,2.474492983546253910e+00,-7.367355477051193979e-01,-9.007542384636744170e-01,1.744781084027772433e+00,-1.539598491582057527e+00
9.228761905281357425e-01,4.210944921792470836e+02,-1.949334815338734472e+01,-7.510779418262589768e-01,2.791757219798492784e+00,-3.345064483452719895e+00,2.494165516805667338e+00,-7.739010925473814861e-01,-8.658585491405598189e-01,1.730892017105969849e+00,-1.554403604102270187e+00
9.234318053327884579e-01,4.210828029381247006e+02,-1.968975788442985575e+01,-6.795529313307322461e-01,2.756868901576604358e+00,-3.335799702882436879e+00,2.513345254098759973e+00,-8.108787307739105943e-01,-8.306557671430814249e-01,1.716271091371107449e+00,-1.568419952944651419e+00
9.239874201374411733e-01,4.210649087936998285e+02,-1.988539226997398401e+01,-6.079464200297064469e-01,2.721673221423791311e+00,-3.326036846134844183e+00,2.532027584192862779e+00,-8.476583904196454133e-01,-7.951573463052021840e-01,1.700923430809875070e+00,-1.581639264865324135e+00
9.245430349420937777e-01,4.210407849952607648e+02,-2.008024081461811150e+01,-5.362635690106085651e-01,2.686173421153058349e+00,-3.315776586294550743e+00,2.550207986042010599e+00,-8.842300277358798866e-01,-7.593748691820089158e-01,1.684854480408118249e+00,-1.594053659936228495e+00
9.250986497467466041e-01,4.210104068605033376e+02,-2.027429302179040604e+01,-4.645095619764370021e-01,2.650372785481711180e+00,-3.305019673939407543e+00,2.567882030163422424e+00,-9.205836300015589613e-01,-7.233200439147543515e-01,1.668070005850809778e+00,-1.605655657919157209e+00
9.256542645513993195e-01,4.209737497769418155e+02,-2.046753839437710809e+01,-3.926896049170169878e-01,2.614274641860721005e+00,-3.293766937404543960e+00,2.585045380017477967e+00,-9.567092183407374106e-01,-6.870047010907950336e-01,1.650576093216271412e+00,-1.616438184616778795e+00
9.262098793560519239e-01,4.209307892038740420e+02,-2.065996643588153603e+01,-3.208089259690995454e-01,2.577882361495788199e+00,-3.282019286558071069e+00,2.601693799246315830e+00,-9.925968528355241238e-01,-6.504408052909975702e-01,1.632379192546634217e+00,-1.626394639399211028e+00
9.267654941607047503e-01,4.208815006842208390e+02,-2.085156666117320867e+01,-2.488727787587765861e-01,2.541199382177783406e+00,-3.269777780981106829e+00,2.617823267097918460e+00,-1.028236682680230274e+00,-6.136407300683712762e-01,1.613486960857318575e+00,-1.635520091700164880e+00
9.273211089653573547e-01,4.208258598237574688e+02,-2.104232857590181283e+01,-1.768864342409915136e-01,2.504229159742041411e+00,-3.257043488282397536e+00,2.633429744172711029e+00,-1.063618860244117448e+00,-5.766166537789572111e-01,1.593906482519133361e+00,-1.643808823604830938e+00
9.278767237700100701e-01,4.207638422984567228e+02,-2.123224168243103804e+01,-1.048551823433018504e-01,2.466975179864101531e+00,-3.243817518993889593e+00,2.648509229570427781e+00,-1.098733558900818696e+00,-5.393807165264873360e-01,1.573644715962399854e+00,-1.651254925259967754e+00
9.284323385746627855e-01,4.206954238620643878e+02,-2.142129548637023717e+01,-3.278433376726502813e-02,2.429440971210137246e+00,-3.230101065995625298e+00,2.663057827361415608e+00,-1.133571000556191866e+00,-5.019451825616209062e-01,1.552708984324275621e+00,-1.657852981948080950e+00
9.289879533793155009e-01,4.206205803474321669e+02,-2.160947949717359862e+01,3.932078039988867735e-02,2.391630105070178924e+00,-3.215895404286809534e+00,2.677071747284768044e+00,-1.168121458596347750e+00,-4.643224342831967499e-01,1.531106968355031572e+00,-1.663598072733109223e+00
9.295435681839681052e-01,4.205392876678629364e+02,-2.179678322874331187e+01,1.114548090757695453e-01,2.353546194989752482e+00,-3.201201890755328350e+00,2.690547305441340242e+00,-1.202375260816106461e+00,-4.265249662831069877e-01,1.508846699367889732e+00,-1.668485769052062473e+00
9.300991829886209317e-01,4.204515218184675405e+02,-2.198319620003721298e+01,1.836123815757301214e-01,2.315192896399824285e+00,-3.186021963945675051e+00,2.703480924981673361e+00,-1.236322792327975817e+00,-3.885653794346867196e-01,1.485936552232362207e+00,-1.672512133252633371e+00
9.306547977932735360e-01,4.203572588775343206e+02,-2.216870793568004316e+01,2.557881080078223679e-01,2.276573906245228152e+00,-3.170357143825353052e+00,2.715869136788779059e+00,-1.269954498451500768e+00,-3.504563750247943754e-01,1.462385238411199939e+00,-1.675673717076760605e+00
9.312104125979262514e-01,4.202564750079097280e+02,-2.235330796657987662e+01,3.279765796704023906e-01,2.237692962611265379e+00,-3.154209031549635167e+00,2.727708580155881357e+00,-1.303260887583258310e+00,-3.122107489292710869e-01,1.438201799040757400e+00,-1.677967560090174448e+00
9.317660274025790779e-01,4.201491464583916695e+02,-2.253698583054788074e+01,4.001723694516765573e-01,2.198553844348841935e+00,-3.137579309224825419e+00,2.738996003458996853e+00,-1.336232534047167686e+00,-2.738413858321513961e-01,1.413395598055004143e+00,-1.679391188057893336e+00
9.323216422072316822e-01,4.200352495651345635e+02,-2.271973107292268423e+01,4.723700322316781719e-01,2.159160370697899456e+00,-3.120469739669919917e+00,2.749728264824438106e+00,-1.368860080925345724e+00,-2.353612534883676166e-01,1.387976315353024903e+00,-1.679942611265690999e+00
9.328772570118843976e-01,4.199147607530660480e+02,-2.290153324719927497e+01,5.445641052866602161e-01,2.119516400909130738e+00,-3.102882166176666789e+00,2.759902332791229984e+00,-1.401134242869495949e+00,-1.967833970299545099e-01,1.361953940010005359e+00,-1.679620322787531261e+00
9.334328718165370020e-01,4.197876565373165363e+02,-2.308238191566141140e+01,6.167491086954886015e-01,2.079625833864210627e+00,-3.084818512268125090e+00,2.769515286968381229e+00,-1.433045808892647210e+00,-1.581209333159745434e-01,1.335338763531853878e+00,-1.678423296698961176e+00
9.339884866211898284e-01,4.196539135246596288e+02,-2.326226665001902205e+01,6.889195457486221308e-01,2.039492607694229243e+00,-3.066280781455578808e+00,2.778564318687098744e+00,-1.464585645141502468e+00,-1.193870453258530917e-01,1.308141373153250298e+00,-1.676350986236474494e+00
9.345441014258424328e-01,4.195135084149658269e+02,-2.344117703204902270e+01,7.610699033590662133e-01,1.999120699396653933e+00,-3.047271056993960503e+00,2.787046731647850439e+00,-1.495744697649126653e+00,-8.059497659645109557e-02,1.280372645179342683e+00,-1.673403321902841023e+00
9.350997162304951482e-01,4.193664180026667623e+02,-2.361910265424132049e+01,8.331946524759836770e-01,1.958514124450447813e+00,-3.027791501635609617e+00,2.794959942562378341e+00,-1.526513995068273122e+00,-4.175802570250619628e-02,1.252043738370838488e+00,-1.669580709518392325e+00
9.356553310351478636e-01,4.192126191782327282e+02,-2.379603312044811503e+01,9.052882485002362589e-01,1.917676936429749235e+00,-3.007844357382555067e+00,2.802301481790560711e+00,-1.556884651385033180e+00,-2.889540780835919698e-03,1.223166087372767441e+00,-1.664884028218284628e+00
9.362109458398005790e-01,4.190520889296615223e+02,-2.397195804653801332e+01,9.773451317024386409e-01,1.876613226615782004e+00,-2.987431945237163156e+00,2.809068993972200445e+00,-1.586847868613060264e+00,3.599708590201244895e-02,1.193751396186687908e+00,-1.659314628395718083e+00
9.367665606444531834e-01,4.188848043439792264e+02,-2.414686706105413094e+01,1.049359727643206730e+00,1.835327123607183530e+00,-2.966556664951247146e+00,2.815260238653697566e+00,-1.616394939468230429e+00,7.488842333849121680e-02,1.163811631686467063e+00,-1.652874329591125679e+00
9.373221754491060098e-01,4.187107426087533781e+02,-2.432074980587664470e+01,1.121326447595781817e+00,1.793822792928637666e+00,-2.945220994773575018e+00,2.820873090909627123e+00,-1.645517250023816658e+00,1.137710071252637789e-01,1.133359017177554717e+00,-1.645565418327317175e+00
9.378777902537587252e-01,4.185298810136177963e+02,-2.449359593688906500e+01,1.193239688970739731e+00,1.752104436637988538e+00,-2.923427491195870420e+00,2.825905541959198963e+00,-1.674206282346059727e+00,1.526313447647343891e-01,1.102406025999878025e+00,-1.637390645890611118e+00
9.384334050584113296e-01,4.183421969518096830e+02,-2.466539512464937900e+01,1.265093835743246631e+00,1.710176292931561814e+00,-2.901178788697164723e+00,2.830355699777634459e+00,-1.702453617110320394e+00,1.914559209231521120e-01,1.070965375174160794e+00,-1.628353226057905667e+00
9.389890198630641560e-01,4.181476679217181527e+02,-2.483613705506511238e+01,1.336883258882480829e+00,1.668042635747921221e+00,-2.878477599486614746e+00,2.834221789702425109e+00,-1.730250936197658573e+00,2.302312026450783478e-01,1.039050019091822818e+00,-1.618456832769720188e+00
9.395446346677167604e-01,4.179462715284456067e+02,-2.500581143007229912e+01,1.408602316783202690e+00,1.625707774370061642e+00,-2.855326713244794146e+00,2.837502155034489881e+00,-1.757590025271835277e+00,2.689436445242102680e-01,1.006673143248482560e+00,-1.607705597749229387e+00
9.401002494723694758e-01,4.177379854853803636e+02,-2.517440796831943572e+01,1.480245355699932652e+00,1.583176053025777019e+00,-2.831728996863315029e+00,2.840195257634238857e+00,-1.784462776336921630e+00,3.075796938308122952e-01,9.738481580208427912e-01,-1.596104108067213367e+00
9.406558642770221912e-01,4.175227876157815103e+02,-2.534191640585487448e+01,1.551806710183086357e+00,1.540451850486584062e+00,-2.807687394182979634e+00,2.842299678512519634e+00,-1.810861190275248500e+00,3.461257955953951360e-01,9.405886924872622901e-01,-1.583657403653018880e+00
9.412114790816749066e-01,4.173006558543759752e+02,-2.550832649681896314e+01,1.623280703517613777e+00,1.497539579664878051e+00,-2.783204925730299983e+00,2.843814118416474024e+00,-1.836777379365927665e+00,3.845683976489473466e-01,9.069085882917647945e-01,-1.570370974751460036e+00
9.417670938863275110e-01,4.170715682489673668e+02,-2.567362801414015294e+01,1.694661648163819256e+00,1.454443687209509672e+00,-2.758284688452472544e+00,2.844737398410278395e+00,-1.862203569783796198e+00,4.228939556195336902e-01,8.728218935516243171e-01,-1.556250759325690014e+00
9.423227086909803374e-01,4.168355029620564096e+02,-2.583781075023559382e+01,1.765943846200574319e+00,1.411168653099665216e+00,-2.732929855450756840e+00,2.845068460450797421e+00,-1.887132104078894201e+00,4.610889378853966214e-01,8.383428568084430044e-01,-1.541303140406032446e+00
9.428783234956330528e-01,4.165924382724746238e+02,-2.600086451771544560e+01,1.837121589770607910e+00,1.367718990237223764e+00,-2.707143675712345932e+00,2.844806367958113480e+00,-1.911555443636324014e+00,4.991398304843537304e-01,8.034859210228519899e-01,-1.525534943384800890e+00
9.434339383002856572e-01,4.163423525770283504e+02,-2.616277915009201394e+01,1.908189161528333733e+00,1.324099244037337142e+00,-2.680929473840589772e+00,2.843950306380974791e+00,-1.935466171116694500e+00,5.370331419797820249e-01,7.682657176126362897e-01,-1.508953433257053556e+00
9.439895531049384836e-01,4.160852243921558511e+02,-2.632354450249293620e+01,1.979140835089890027e+00,1.280313992017398927e+00,-2.654290649783663358e+00,2.842499583757121862e+00,-1.958856992877002323e+00,5.747554082829797739e-01,7.326970605344212961e-01,-1.491566311807307033e+00
9.445451679095910880e-01,4.158210323555964578e+02,-2.648315045237801968e+01,2.049970875485223942e+00,1.236367843384543752e+00,-2.627230678561764954e+00,2.840453631268524237e+00,-1.981720741371914007e+00,6.122931974318335246e-01,6.967949404090187926e-01,-1.473381714742286519e+00
9.451007827142438034e-01,4.155497552280708078e+02,-2.664158690026142651e+01,2.120673539612933922e+00,1.192265438621194829e+00,-2.599753109992561040e+00,2.837812003791507109e+00,-2.004050377535684824e+00,6.496331143261691032e-01,6.605745186900695565e-01,-1.454408208769525590e+00
9.456563975188965188e-01,4.152713718949739246e+02,-2.679884377043695309e+01,2.191243076696932413e+00,1.148011449069279655e+00,-2.571861568415239940e+00,2.834574380441774899e+00,-2.025838993144393196e+00,6.867618054192827781e-01,6.240511218764510648e-01,-1.434654788622036881e+00
9.462120123235492342e-01,4.149858613680802364e+02,-2.695491101170818382e+01,2.261673728745654977e+00,1.103610576512630503e+00,-2.543559752412889896e+00,2.830740565114332696e+00,-2.047079813158741324e+00,7.236659633660427193e-01,5.872402357680912566e-01,-1.414130874028888485e+00
9.467676271282018385e-01,4.146932027872597928e+02,-2.710977859812280144e+01,2.331959731013534487e+00,1.059067552757771979e+00,-2.514851434533336150e+00,2.826310487018310447e+00,-2.067766198047334303e+00,7.603323316274086530e-01,5.501574997653326804e-01,-1.392846306631764897e+00
9.473232419328545539e-01,4.143933754222074981e+02,-2.726343652971100795e+01,2.402095312464706645e+00,1.014387139213094535e+00,-2.485740461008398405e+00,2.821284201206670339e+00,-2.087891646090399345e+00,7.967477090313535015e-01,5.128187012118441412e-01,-1.370811346847476520e+00
9.478788567375072693e-01,4.140863586741836571e+02,-2.741587483322800267e+01,2.472074696238958147e+00,9.695741264664210490e-01,-2.456230751471620177e+00,2.815661889100821824e+00,-2.107449795663982606e+00,8.328989542901934495e-01,4.752397697811019395e-01,-1.348036670676470372e+00
9.484344715421599847e-01,4.137721320777666847e+02,-2.756708356290115347e+01,2.541892100120106690e+00,9.246333338608407892e-01,-2.426326298674359894e+00,2.809443859010132716e+00,-2.126434427504666935e+00,8.687729904744236897e-01,4.374367719063259052e-01,-1.324533366457261163e+00
9.489900863468125891e-01,4.134506753026181514e+02,-2.771705280118089476e+01,2.611541737006516151e+00,8.795696090690066082e-01,-2.396031168200382311e+00,2.802630546646341259e+00,-2.144839466954721274e+00,9.043568094429075277e-01,3.994259052540323207e-01,-1.300312931566876218e+00
9.495457011514654155e-01,4.131219681552585143e+02,-2.786577265949645010e+01,2.681017815384115544e+00,8.343878276656384596e-01,-2.365349498178765941e+00,2.795222515632830529e+00,-2.162658986187772303e+00,9.396374762296058059e-01,3.612234932409887911e-01,-1.275387269067166596e+00
9.501013159561181309e-01,4.127859905808575718e+02,-2.801323327901476290e+01,2.750314539801266278e+00,7.890928926986926495e-01,-2.334285498995465780e+00,2.787220458008878410e+00,-2.179887206414866441e+00,9.746021333865155789e-01,3.228459795949674138e-01,-1.249768684297283716e+00
9.506569307607707353e-01,4.124427226650335570e+02,-2.815942483140485919e+01,2.819426111346475139e+00,7.436897342585064852e-01,-2.302843453003017515e+00,2.778625194728699732e+00,-2.196518500071117153e+00,1.009238005283320305e+00,2.843099229586973919e-01,-1.223469881411863636e+00
9.512125455654235617e-01,4.120921446356662727e+02,-2.830433751960583777e+01,2.888346728128087904e+00,6.981833090455251689e-01,-2.271027714228854855e+00,2.769437676155472872e+00,-2.212547392982793681e+00,1.043532402363325895e+00,2.456319915375468899e-01,-1.196503959865353739e+00
9.517681603700761661e-01,4.117342368647223338e+02,-2.844796157859872920e+01,2.957070585756142123e+00,6.525785999364535073e-01,-2.238842708082071198e+00,2.759658982550223794e+00,-2.227968566514808124e+00,1.077472725355743455e+00,2.068289577907898025e-01,-1.168884410842288668e+00
9.523237751747288815e-01,4.113689798700910387e+02,-2.859028727618344590e+01,3.025591877826879994e+00,6.068806155485400033e-01,-2.206292931058475126e+00,2.749290324555609732e+00,-2.242776859698822456e+00,1.111046469444617157e+00,1.679176931662100802e-01,-1.140625113633442655e+00
9.528793899793815969e-01,4.109963543174334859e+02,-2.873130491375905748e+01,3.093904796409161939e+00,5.610943898024491894e-01,-2.173382950444207040e+00,2.738333043674581635e+00,-2.256967271341665970e+00,1.144241228393957144e+00,1.289151628784324100e-01,-1.111740331958018135e+00
9.534350047840343123e-01,4.106163410220432297e+02,-2.887100482710908977e+01,3.162003532533475436e+00,5.152249814833447239e-01,-2.140117404017727765e+00,2.726788612744021290e+00,-2.270534962114416189e+00,1.177044698629496899e+00,8.983842073067016543e-02,-1.082244710231826001e+00
9.539906195886869167e-01,4.102289209507187024e+02,-2.900937738719047587e+01,3.229882276683048836e+00,4.692774738003873125e-01,-2.106500999750222203e+00,2.714658636403159520e+00,-2.283475256621792848e+00,1.209444683276754473e+00,5.070460398003850955e-02,-1.052153269781323619e+00
9.545462343933397431e-01,4.098340752236476305e+02,-2.914641300092698373e+01,3.297535219287307307e+00,4.232569739445906087e-01,-2.072538515504458445e+00,2.701944851556964622e+00,-2.295783645452104338e+00,1.241429096155566070e+00,1.153092824640888914e-02,-1.021481405003701326e+00
9.551018491979924585e-01,4.094317851163046953e+02,-2.928210211200672575e+01,3.364956551217554548e+00,3.771686126451028187e-01,-2.038234798732128095e+00,2.688649127834452202e+00,-2.307455787207680409e+00,1.272985965731035840e+00,-2.766531753515777403e-02,-9.902448794729753478e-01
9.556574640026450629e-01,4.090220320613585159e+02,-2.941643520168429049e+01,3.432140464285166281e+00,3.310175437236448914e-01,-2.003594766169455532e+00,2.674773468041796498e+00,-2.318487510515768957e+00,1.304103439020996902e+00,-6.686677611859503934e-02,-9.584598219918828432e-01
9.562130788072978893e-01,4.086047976505934685e+02,-2.954940278958653010e+01,3.499081151741749274e+00,2.848089436475631508e-01,-1.968623403531424509e+00,2.660320008610427944e+00,-2.328874816019882221e+00,1.334769785459769764e+00,-1.060560269072969852e-01,-9.261427225899132587e-01
9.567686936119504937e-01,4.081800636368421920e+02,-2.968099543452267142e+01,3.565772808781693115e+00,2.385480110811513121e-01,-1.933325765204363167e+00,2.645291020039987728e+00,-2.338613878351621267e+00,1.364973400718391128e+00,-1.452155908711083576e-01,-8.933104284672402917e-01
9.573243084166032091e-01,4.077478119359294624e+02,-2.981120373529940792e+01,3.632209633047285280e+00,1.922399664351779336e-01,-1.897706973936875041e+00,2.629688907336193093e+00,-2.347701048083081776e+00,1.394702810481420530e+00,-1.843279354199063302e-01,-8.599801398845783318e-01
9.578799232212559245e-01,4.073080246286291413e+02,-2.994001833153904002e+01,3.698385825135654947e+00,1.458900514150318628e-01,-1.861772220529327226e+00,2.613516210443560972e+00,-2.356132853659549831e+00,1.423946674179932925e+00,-2.233754792334603501e-01,-8.261694059990439820e-01
9.584355380259086399e-01,4.068606839626330611e+02,-3.006742990450288033e+01,3.764295589108399120e+00,9.950352856702648907e-02,-1.825526763521708506e+00,2.596775604673120963e+00,-2.363906003312884252e+00,1.452693788681170384e+00,-2.623405970478833726e-01,-7.918961206460246594e-01
9.589911528305612443e-01,4.064057723545305407e+02,-3.019342917791827574e+01,3.829933133003292411e+00,5.308568082313369629e-02,-1.788975928879869670e+00,2.579469901124881837e+00,-2.371017386955193373e+00,1.480933091934475199e+00,-3.012056243985361537e-01,-7.571785180668740844e-01
9.595467676352139597e-01,4.059432723918023953e+02,-3.031800691880967236e+01,3.895292669348139114e+00,6.641811044226120231e-03,-1.752125109680365167e+00,2.561602047105343338e+00,-2.377464078053053598e+00,1.508653666573629648e+00,-3.399528623192544785e-01,-7.220351685827798294e-01
9.601023824398667861e-01,4.054731668348243829e+02,-3.044115393833489591e+01,3.960368415677375076e+00,-3.982275843864391263e-02,-1.714979765793498201e+00,2.543175126539830799e+00,-2.383243335482316372e+00,1.535844743475845098e+00,-3.785645819982987881e-01,-6.864849742144171207e-01
9.606579972445193905e-01,4.049954386188837248e+02,-3.056286109262444128e+01,4.025154595050467243e+00,-8.630268628429549338e-02,-1.677545423564942961e+00,2.524192360379680977e+00,-2.388352605363166514e+00,1.562495705276903513e+00,-4.170230293905503594e-01,-6.505471642476078342e-01
9.612136120491721059e-01,4.045100707798881103e+02,-3.068311929332305255e+01,4.089645443902352184e+00,-1.327926206779895812e-01,-1.639827663205470021e+00,2.504657093186152039e+00,-2.392789524025715320e+00,1.588596135306693746e+00,-4.553105351190919192e-01,-6.142411772332071473e-01
9.617692268538248213e-01,4.040170459025143828e+02,-3.080191958353863058e+01,4.153835270996292905e+00,-1.792872705360090413e-01,-1.601831998878443741e+00,2.484572645416134762e+00,-2.396551911629419163e+00,1.614136270160309472e+00,-4.934106215251483074e-01,-5.775853911077490910e-01
9.623248416584775367e-01,4.035163475930137338e+02,-3.091925295479446589e+01,4.217718320654414654e+00,-2.257812602920339362e-01,-1.563564089629086329e+00,2.463942538746009436e+00,-2.399637734328202487e+00,1.639106220426713056e+00,-5.313062540047635007e-01,-5.405989347456450211e-01
9.628804564631301410e-01,4.030079597786669297e+02,-3.103511042683706123e+01,4.281288830089188480e+00,-2.722691808507630151e-01,-1.525029684812776676e+00,2.442770460793743936e+00,-2.402045145045631713e+00,1.663496154755272460e+00,-5.689801522461503946e-01,-5.033014941762107286e-01
9.634360712677829675e-01,4.024918664526185239e+02,-3.114948308023573631e+01,4.344541053742883463e+00,-3.187456153543348769e-01,-1.486234587050146105e+00,2.421060226320658870e+00,-2.403772491758388696e+00,1.687296438347698713e+00,-6.064150979644101769e-01,-4.657129934151272299e-01
9.639916860724355718e-01,4.019680516926458154e+02,-3.126236205534403823e+01,4.407469262562870860e+00,-3.652051387897381485e-01,-1.447184652277920813e+00,2.398815777050270270e+00,-2.404818318016860967e+00,1.710497636098279095e+00,-6.435939429287742541e-01,-4.278535808687011777e-01
9.645473008770882872e-01,4.014364996789520887e+02,-3.137373855137666467e+01,4.470067743355902401e+00,-4.116423176605257805e-01,-1.407885789738870574e+00,2.376041181441876482e+00,-2.405181363442599807e+00,1.733090515720588476e+00,-6.804996169553593210e-01,-3.897436158178972931e-01
9.651029156817410026e-01,4.008971947109894813e+02,-3.148360382560078108e+01,4.532330798220740142e+00,-4.580517097223673062e-01,-1.368343961911258511e+00,2.352740634419112187e+00,-2.404860564202627504e+00,1.755066050860446092e+00,-7.171151358650620367e-01,-3.514036549825227396e-01
9.656585304863937180e-01,4.003501212233065303e+02,-3.159194919264265877e+01,4.594252744059649451e+00,-5.044278637828232270e-01,-1.328565184377470842e+00,2.328918457053287927e+00,-2.403855053460611124e+00,1.776415424195310511e+00,-7.534236094068982315e-01,-3.128544391652517964e-01
9.662141452910463224e-01,3.997952638004227310e+02,-3.169876602390911202e+01,4.655827912168475358e+00,-5.507653195651245337e-01,-1.288555525632002485e+00,2.304579096201618604e+00,-2.402164161804892117e+00,1.797130030520002864e+00,-7.894082491466162255e-01,-2.741168799756665830e-01
9.667697600956991488e-01,3.992326071907300502e+02,-3.180404574712406074e+01,4.717050647905453253e+00,-5.970586076360879790e-01,-1.248321106828694127e+00,2.279727124100273006e+00,-2.399787417653375332e+00,1.817201479818822740e+00,-8.250523763206862871e-01,-2.352120466342044747e-01
9.673253749003518642e-01,3.986621363194213927e+02,-3.190777984597969663e+01,4.777915310438517693e+00,-6.433022493979666523e-01,-1.207868101467391320e+00,2.254367237912354938e+00,-2.396724547635281422e+00,1.836621600323965486e+00,-8.603394296555086918e-01,-1.961611528561859052e-01
9.678809897050044686e-01,3.980838363004449434e+02,-3.200995985990304860e+01,4.838416272571498311e+00,-6.894907571445451078e-01,-1.167202735019756688e+00,2.228504259230645435e+00,-2.392975476949751101e+00,1.855382441560378570e+00,-8.952529731520835199e-01,-1.569855438156536609e-01
9.684366045096572950e-01,3.974976924474849511e+02,-3.211057738393729721e+01,4.898547920648860909e+00,-7.356186341812239737e-01,-1.126331284494457741e+00,2.202143133535247266e+00,-2.388540329701311915e+00,1.873476277376942223e+00,-9.297767038359397995e-01,-1.177066831892488175e-01
9.689922193143098994e-01,3.969036902839714003e+02,-3.220962406873782413e+01,4.958304654539015033e+00,-7.816803750090836056e-01,-1.085260077941739620e+00,2.175288929606134847e+00,-2.383419429212215057e+00,1.890895608963976793e+00,-9.638944594723246606e-01,-7.834614028012121256e-02
9.695478341189626148e-01,3.963018155521126573e+02,-3.230709162068377083e+01,5.017680887696546854e+00,-8.276704655732411986e-01,-1.043995493897106774e+00,2.147946838890440358e+00,-2.377613298311605394e+00,1.907633167857200496e+00,-9.975902262468818726e-01,-3.892557722161860134e-02
9.701034489236153302e-01,3.956920542209581981e+02,-3.240297180210396988e+01,5.076671047302840023e+00,-8.735833835750486109e-01,-1.002543960764513020e+00,2.120122174824723427e+00,-2.371122659601581972e+00,1.923681918927960366e+00,-1.030848146411484922e+00,5.332637388687500035e-04
9.706590637282680456e-01,3.950743924934862434e+02,-3.249725643161820443e+01,5.135269574485531230e+00,-9.194135988485087063e-01,-9.609119561387260422e-01,2.091820372112013882e+00,-2.363948435700093498e+00,1.939035063359878075e+00,-1.063652525895504075e+00,4.000857287622461289e-02
9.712146785329206500e-01,3.944488168127181780e+02,-3.258993738459329848e+01,5.193470924616564233e+00,-9.651555738006977192e-01,-9.191060060670511733e-01,2.063046985953749690e+00,-2.356091749460708762e+00,1.953686041611840229e+00,-1.095987841882354985e+00,7.947848554390835041e-02
9.717702933375734764e-01,3.938153138668595830e+02,-3.268100659371425820e+01,5.251269567688974682e+00,-1.010803763916326981e+00,-8.771326842503013310e-01,2.033807691236529713e+00,-2.347553924169229145e+00,1.967628536367366232e+00,-1.127838750351414010e+00,1.189210946503495014e-01
9.723259081422261918e-01,3.931738705934691893e+02,-3.277045604967010917e+01,5.308659988772171268e+00,-1.056352618326233728e+00,-8.349986111832005120e-01,2.004108281673811831e+00,-2.338336483717190717e+00,1.980856475470299527e+00,-1.159190093585168890e+00,1.583144630552589804e-01
9.728815229468787962e-01,3.925244741826525114e+02,-3.285827780195505454e+01,5.365636688546109312e+00,-1.101796580440127737e+00,-7.927104532339198650e-01,1.973954668902349496e+00,-2.328441152752185772e+00,1.993364034846912602e+00,-1.190026907641811516e+00,1.976366358861366690e-01
9.734371377515315116e-01,3.918671120792830607e+02,-3.294446395978439313e+01,5.422194183913983778e+00,-1.147130088643292245e+00,-7.502749216630273388e-01,1.943352881533562559e+00,-2.317869856805073958e+00,2.005145641414344926e+00,-1.220334429793091147e+00,2.368656527747197149e-01
9.739927525561842270e-01,3.912017719842507972e+02,-3.302900669312535342e+01,5.478327008693591793e+00,-1.192347577057369490e+00,-7.076987715817311120e-01,1.912309064159752214e+00,-2.306624722394039484e+00,2.016195975975398902e+00,-1.250098105927484271e+00,2.759795600134705706e-01
9.745483673608369424e-01,3.905284418547365703e+02,-3.311189823384297171e+01,5.534029714387390442e+00,-1.237443476365229555e+00,-6.649888008494130309e-01,1.880829476315169169e+00,-2.294708077105519273e+00,2.026509976099712063e+00,-1.279303597918714175e+00,3.149564226321243110e-01
9.751039821654895468e-01,3.898471099035131147e+02,-3.319313087696091458e+01,5.589296871031217862e+00,-1.282412214699923725e+00,-6.221518489104562732e-01,1.848920491391925491e+00,-2.282122449651972307e+00,2.036082838991285282e+00,-1.307936790959595363e+00,3.537743363942779107e-01
9.756595969701423732e-01,3.891577645972723190e+02,-3.327269698203734549e+01,5.644123068121726483e+00,-1.327248218597739449e+00,-5.791947955703466988e-01,1.816588595510742810e+00,-2.268870569906511037e+00,2.044910024342383892e+00,-1.335983800861226145e+00,3.924114397140444632e-01
9.762152117747949776e-01,3.884603946539816661e+02,-3.335058897465543737e+01,5.698502915622285059e+00,-1.371945914015171297e+00,-5.361245597112271888e-01,1.783840386346669415e+00,-2.254955368914431268e+00,2.052987257173771951e+00,-1.363430981317409918e+00,4.308459254926167992e-01
9.767708265794476929e-01,3.877549890392625684e+02,-3.342679934802931996e+01,5.752431045047871727e+00,-1.416499727410231335e+00,-4.929480979464995194e-01,1.750682571909456087e+00,-2.240379978881521517e+00,2.060310530661348949e+00,-1.390264931134563620e+00,4.690560528750887803e-01
9.773264413841005194e-01,3.870415369618007162e+02,-3.350132066472456671e+01,5.805902110628286650e+00,-1.460904086887549358e+00,-4.496724032150054562e-01,1.717121969279002291e+00,-2.225147733139322792e+00,2.066876108949118329e+00,-1.416472501426788710e+00,5.070201589270840747e-01
9.778820561887531237e-01,3.863200278677795723e+02,-3.357414555849379667e+01,5.858910790550241998e+00,-1.505153423407714630e+00,-4.063045033143362073e-01,1.683165503295521059e+00,-2.209262166087186952e+00,2.072680529948522921e+00,-1.442040802776359820e+00,5.447166702315598963e-01
9.784376709934058391e-01,3.855904514343405367e+02,-3.364526673622739139e+01,5.911451788278126784e+00,-1.549242172060710576e+00,-3.628514593734377680e-01,1.648820205204554856e+00,-2.192727013111191781e+00,2.077720608124164592e+00,-1.466957212359558893e+00,5.821241144056740202e-01
9.789932857980585545e-01,3.848527975620723964e+02,-3.371467698001885083e+01,5.963519833953252913e+00,-1.593164773403256351e+00,-3.193203642646749163e-01,1.614093211256968807e+00,-2.175546210479972320e+00,2.081993437265854396e+00,-1.491209381037739590e+00,6.192211315375441005e-01
9.795489006027112699e-01,3.841070563665246596e+02,-3.378236914934534241e+01,6.015109685871946610e+00,-1.636915674860379921e+00,-2.757183409550394426e-01,1.578991761263669469e+00,-2.157723895217341425e+00,2.085496393247036284e+00,-1.514785240413794920e+00,6.559864855431799535e-01
9.801045154073638743e-01,3.833532181687493789e+02,-3.384833618336315908e+01,6.066216132042210774e+00,-1.680489332190977070e+00,-2.320525407967590770e-01,1.543523197105273415e+00,-2.139264404951841225e+00,2.088227136769604364e+00,-1.537673009853938622e+00,6.923990754433914097e-01
9.806601302120167007e-01,3.825912734848668606e+02,-3.391257110331820712e+01,6.116833991819202510e+00,-1.723880211017579267e+00,-1.883301417570582004e-01,1.507694961196484940e+00,-2.120172277743042066e+00,2.090183616095031116e+00,-1.559861203474838254e+00,7.284379465608338267e-01
9.812157450166693051e-01,3.818212130146642380e+02,-3.397506701507104054e+01,6.166958117618948521e+00,-1.767082788419825023e+00,-1.445583465875974749e-01,1.471514594905652951e+00,-2.100452251884890487e+00,2.091364069761880717e+00,-1.581338637095914823e+00,7.640823016367984666e-01
9.817713598213220205e-01,3.810430276292111103e+02,-3.403581711173760738e+01,6.216583396711397924e+00,-1.810091554592585972e+00,-1.007443809326331596e-01,1.434989736928695692e+00,-2.080109265685655462e+00,2.091767029289689273e+00,-1.602094435157250585e+00,7.993115118685162335e-01
9.823269746259747359e-01,3.802567083575121956e+02,-3.409481467644422992e+01,6.265704753091480228e+00,-1.852901014567574167e+00,-5.689549137708405091e-02,1.398128121618399167e+00,-2.059148457225024931e+00,2.091391321869232822e+00,-1.622118037602555685e+00,8.341051278660173152e-01
9.828825894306274513e-01,3.794622463721781855e+02,-3.415205308519790606e+01,6.314317149429255593e+00,-1.895505689999435361e+00,-1.301894343345488814e-02,1.360937577268158227e+00,-2.037575164087790380e+00,2.090236073039067666e+00,-1.641399206727601756e+00,8.684428905293629652e-01
9.834382042352800557e-01,3.786596329741279305e+02,-3.420752580987165459e+01,6.362415589098612045e+00,-1.937900121015756927e+00,3.087798053173496093e-02,1.323426024350804475e+00,-2.015394923074590672e+00,2.088300709348572148e+00,-1.659928033993998797e+00,9.023047418457971203e-01
9.839938190399328821e-01,3.778488595763174658e+02,-3.426122642130423657e+01,6.409995118284364857e+00,-1.980078868130992209e+00,7.478798343211656707e-02,1.285601473712292497e+00,-1.992613469889416677e+00,2.085584961007163951e+00,-1.677694946808091503e+00,9.356708356067914290e-01
9.845494338445855975e-01,3.770299177231565864e+02,-3.431314856449959194e+01,6.457050816935717030e+00,-2.022036508926168707e+00,1.187037561528132001e-01,1.247472016818446550e+00,-1.969236729840627698e+00,2.082088874601244033e+00,-1.694690777115917202e+00,9.685216863898149509e-01
9.851050486492382019e-01,3.762027994109083124e+02,-3.436328587695916781e+01,6.503577756744403970e+00,-2.063767611300100668e+00,1.626179662511369195e-01,1.209045805579010979e+00,-1.945270760572241242e+00,2.077812745705829744e+00,-1.710906761940015119e+00,1.000838354311408773e+00
9.856606634538910283e-01,3.753674970313507515e+02,-3.441163211002923816e+01,6.549571046138571440e+00,-2.105266751994072205e+00,2.065232499162617252e-01,1.170331092559859121e+00,-1.920721792748406154e+00,2.072757065216036310e+00,-1.726334244041942023e+00,1.032601790247899443e+00
9.862162782585436327e-01,3.745240032279314732e+02,-3.445818110270727175e+01,6.595025828541759338e+00,-2.146528522736336875e+00,2.504122253593713543e-01,1.131336220620310362e+00,-1.895596254441345163e+00,2.066922631524572118e+00,-1.740964921842660607e+00,1.063793201250745390e+00
9.867718930631963481e-01,3.736723108963465165e+02,-3.450292677797127538e+01,6.639937281469899588e+00,-2.187547530524349693e+00,2.942774946408334147e-01,1.092069619499413502e+00,-1.869900768392394719e+00,2.060310554194622501e+00,-1.754790868191016928e+00,1.094394090828759269e+00
9.873275078678489525e-01,3.728124131862624608e+02,-3.454586314350153486e+01,6.684300617072764794e+00,-2.228318398345445761e+00,3.381116449732428086e-01,1.052539803729748202e+00,-1.843642149522729756e+00,2.052922252480585019e+00,-1.767804532788665783e+00,1.124386269392952054e+00
9.878831226725017789e-01,3.719443035030340639e+02,-3.458698429240462957e+01,6.728111082677588506e+00,-2.268835765899876122e+00,3.819072500268246295e-01,1.012755370550887157e+00,-1.816827402446310247e+00,2.044759453844139596e+00,-1.779998744572127256e+00,1.153751864562386320e+00
9.884387374771543833e-01,3.710679755094272423e+02,-3.462628440393917373e+01,6.771363961334458281e+00,-2.309094290325839793e+00,4.256568712368147267e-01,9.727249978228718064e-01,-1.789463718985271568e+00,2.035824192465698790e+00,-1.791366714051852327e+00,1.182473331330766708e+00
9.889943522818070987e-01,3.701834231273367095e+02,-3.466375774424386691e+01,6.814054572363898998e+00,-2.349088646926902779e+00,4.693530591132357155e-01,9.324574419393147906e-01,-1.761558475687508674e+00,2.026118807751172035e+00,-1.801902035608420549e+00,1.210533462094058210e+00
9.895499670864599251e-01,3.692906405395089564e+02,-3.469939866706733511e+01,6.856178271906214761e+00,-2.388813529901397725e+00,5.129883545526305877e-01,8.919615357405299427e-01,-1.733119231346717415e+00,2.015645942834125126e+00,-1.811598689745746560e+00,1.237915396538833868e+00
9.901055818911125295e-01,3.683896221912632996e+02,-3.473320161450003951e+01,6.897730453472891377e+00,-2.428263653074081763e+00,5.565552901520552931e-01,8.512461864264182498e-01,-1.704153724524716917e+00,2.004408543073275872e+00,-1.820451045301381354e+00,1.264602631391558152e+00
9.906611966957652449e-01,3.674803627922121905e+02,-3.476516111770828843e+01,6.938706548500024773e+00,-2.467433750630039668e+00,6.000463915253133607e-01,8.103203734691205584e-01,-1.674669871076048588e+00,1.992409854545325043e+00,-1.828453861613895892e+00,1.290579030028783158e+00
9.912168115004179603e-01,3.665628573179846512e+02,-3.479527179767012512e+01,6.979102026903581724e+00,-2.506318577850613849e+00,6.434541786212001346e-01,7.691931465256526268e-01,-1.644675761675012726e+00,1.979653422533180551e+00,-1.835602290647294410e+00,1.315828831948120170e+00
9.917724263050706757e-01,3.656371010119478910e+02,-3.482352836591331169e+01,7.018912397636725586e+00,-2.544912911851627602e+00,6.867711670440401761e-01,7.278736233502614006e-01,-1.614179659344953999e+00,1.966143090009502936e+00,-1.841891879072527161e+00,1.340336662100161558e+00
9.923280411097232800e-01,3.647030893869301735e+02,-3.484992562525530246e+01,7.058133209249072060e+00,-2.583211552323728011e+00,7.299898693763355872e-01,6.863709877066715981e-01,-1.583189996989914805e+00,1.951882996115621882e+00,-1.847318570306054397e+00,1.364087540081237115e+00
9.928836559143761065e-01,3.637608182269428312e+02,-3.487445847054523540e+01,7.096760050447954882e+00,-2.621209322274960840e+00,7.731027965036414429e-01,6.446944872801102511e-01,-1.551715374928578584e+00,1.936877574635788468e+00,-1.851878706505490246e+00,1.387066889187077212e+00
9.934392707190287108e-01,3.628102835889058042e+02,-3.489712188940788451e+01,7.134788550661539830e+00,-2.658901068775398890e+00,8.161024589414767050e-01,6.028534315892970508e-01,-1.519764558430641399e+00,1.921131552466821324e+00,-1.855569030522293605e+00,1.409260545327273739e+00
9.939948855236814262e-01,3.618514818043684045e+02,-3.491791096298972263e+01,7.172214380604096107e+00,-2.696281663704132470e+00,8.589813681646116805e-01,5.608571898980702075e-01,-1.487346475255358680e+00,1.904649948083041666e+00,-1.858386687811553806e+00,1.430654765800725592e+00
9.945505003283341416e-01,3.608844094812357071e+02,-3.493682086670689557e+01,7.209033252843037864e+00,-2.733346004498247162e+00,9.017320379383089168e-01,5.187151891270542770e-01,-1.454470213192587291e+00,1.887438069996634882e+00,-1.860329228298821747e+00,1.451236237931844419e+00
9.951061151329868570e-01,3.599090635054914742e+02,-3.495384687099527099e+01,7.245240922368074266e+00,-2.770089014904109970e+00,9.443469856518893479e-01,4.764369117650139041e-01,-1.421145017606034067e+00,1.869501515213306320e+00,-1.861394608204016921e+00,1.470992087567708051e+00
9.956617299376395724e-01,3.589254410429234099e+02,-3.496898434206246975e+01,7.280833187162250475e+00,-2.806505645730762222e+00,9.868187336543805532e-01,4.340318937801267429e-01,-1.387380288978907750e+00,1.850846167683330101e+00,-1.861581191822404335e+00,1.489909887436050573e+00
9.962173447422922878e-01,3.579335395408480736e+02,-3.498222874264192228e+01,7.315805888774983501e+00,-2.842590875605516043e+00,1.029139810592371473e+00,3.915097225310568696e-01,-1.353185580461868653e+00,1.831478196747932330e+00,-1.860887753262635780e+00,1.507977665364134134e+00
9.967729595469450032e-01,3.569333567298359640e+02,-3.499357563274891447e+01,7.350154912897066239e+00,-2.878339711731723316e+00,1.071302752750029619e+00,3.488800346778661021e-01,-1.318570595423311120e+00,1.811404055581028905e+00,-1.859313478141856102e+00,1.525183912358495597e+00
9.973285743515976076e-01,3.559248906254377403e+02,-3.500302067043866572e+01,7.383876189937622847e+00,-2.913747190648702023e+00,1.113300105391266781e+00,3.061525140927858768e-01,-1.283545185002001654e+00,1.790630479626333260e+00,-1.856857965237884933e+00,1.541517590545555816e+00
9.978841891562504340e-01,3.549081395299090786e+02,-3.501055961256642490e+01,7.416965695603064290e+00,-2.948808378993891033e+00,1.155124424104132075e+00,2.633368897707633050e-01,-1.248119345661987900e+00,1.769164485029781186e+00,-1.853521228098454321e+00,1.556968140973119974e+00
9.984398039609030384e-01,3.538831020339388829e+02,-3.501618831554955591e+01,7.449419451477938381e+00,-2.983518374267079665e+00,1.196768276147257559e+00,2.204429337399622657e-01,-1.212303216749949009e+00,1.747013367067378642e+00,-1.849303696607533576e+00,1.571525491272716568e+00
9.989954187655557538e-01,3.528497770183743683e+02,-3.501990273613162685e+01,7.481233525607842161e+00,-3.017872305596934090e+00,1.238224241798615788e+00,1.774804589719505277e-01,-1.176107078054737354e+00,1.724184698568312024e+00,-1.844206218508690487e+00,1.585180063182843657e+00
9.995510335702083582e-01,3.518081636559487606e+02,-3.502169893214855279e+01,7.512404033084234101e+00,-3.051865334509609617e+00,1.279484915706339043e+00,1.344593172918409074e-01,-1.139541347369363411e+00,1.700686328333492980e+00,-1.838230060885556183e+00,1.597922779933069526e+00
1.000106648374861074e+00,3.507582614130081424e+02,-3.502157306329670661e+01,7.542927136631242035e+00,-3.085492655699599851e+00,1.320542908241775670e+00,9.138939728818251673e-02,-1.102616578055231500e+00,1.676526379549391654e+00,-1.831376911599320367e+00,1.609745073489006195e+00
1.000662263179513900e+00,3.497000700512398907e+02,-3.501952139190305502e+01,7.572799047194418876e+00,-3.118749497802698389e+00,1.361390846854646508e+00,4.828062222277917925e-02,-1.065343456608786266e+00,1.651713248197292039e+00,-1.823648880683335527e+00,1.620638891658160663e+00
1.001217877984166504e+00,3.486335896294013423e+02,-3.501554028369733373e+01,7.602016024531449645e+00,-3.151631124171159648e+00,1.402021377430392679e+00,5.142947940304676280e-03,-1.027732800230455101e+00,1.626255601457867073e+00,-1.815048501694759953e+00,1.630596705056639006e+00
1.001773492788819331e+00,3.475588205050454462e+02,-3.500962620858616958e+01,7.630574377804925312e+00,-3.184132833651118322e+00,1.442427165649795784e+00,-3.801363922235601045e-02,-9.897955543958262270e-01,1.600162376111043061e+00,-1.805578733023252891e+00,1.639611513936760412e+00
1.002329107593471935e+00,3.464757633362529532e+02,-3.500177574142927739e+01,7.658470466176924063e+00,-3.216249961362024123e+00,1.482600898350568963e+00,-8.117912452670306145e-02,-9.515427904293589645e-01,1.573442776931367693e+00,-1.795242959156797102e+00,1.647676854875504748e+00
1.002884722398124540e+00,3.453844190833587504e+02,-3.499198556281763928e+01,7.685700699405701997e+00,-3.247977879478402663e+00,1.522535284891299190e+00,-1.243434669236012091e-01,-9.129857030802230877e-01,1.546106275078575898e+00,-1.784044991904517374e+00,1.654786807323851416e+00
1.003440337202777366e+00,3.442847890106822888e+02,-3.498025245985368770e+01,7.712261538444281861e+00,-3.279311998013715979e+00,1.562223058517470786e+00,-1.674966011443068670e-01,-8.741356081005844381e-01,1.518162606483603794e+00,-1.771989071576617780e+00,1.660936000016994818e+00
1.003995952007429970e+00,3.431768746882588061e+02,-3.496657332693352771e+01,7.738149496040967357e+00,-3.310247765606356918e+00,1.601656977729600584e+00,-2.106284397916160511e-01,-8.350039398262487644e-01,1.489621770229966558e+00,-1.759079868121375512e+00,1.666119617245401363e+00
1.004551566812082797e+00,3.420606779935664008e+02,-3.495094516653113459e+01,7.763361137341957097e+00,-3.340780670307965217e+00,1.640829827653721873e+00,-2.537288754313580252e-01,-7.956022487594778259e-01,1.460494026930387435e+00,-1.745322482219174853e+00,1.670333404986787951e+00
1.005107181616735401e+00,3.409362011132592443e+02,-3.493336508998461198e+01,7.787893080495784659e+00,-3.370906240373757967e+00,1.679734421413837886e+00,-2.967877826838432043e-01,-7.559421991543300301e-01,1.430789897098908137e+00,-1.730722446333652353e+00,1.673573676898927554e+00
1.005662796421388228e+00,3.398034465448945411e+02,-3.491383031828437566e+01,7.811741997259868953e+00,-3.400620045055205765e+00,1.718363601506759375e+00,-3.397950203157100724e-01,-7.160355666041133826e-01,1.400520159518208629e+00,-1.715285725719855270e+00,1.675837320173370948e+00
1.006218411226040832e+00,3.386624170986701756e+02,-3.489233818286345468e+01,7.834904613608772550e+00,-3.429917695394586907e+00,1.756710241178737864e+00,-3.827404333315325147e-01,-6.758942356315249533e-01,1.369695849602512894e+00,-1.699018719389544074e+00,1.677121801249949140e+00
1.006774026030693658e+00,3.375131158991499092e+02,-3.486888612638973939e+01,7.857377710344787047e+00,-3.458794845022121756e+00,1.794767245804760991e+00,-4.256138550661165976e-01,-6.355301972806739474e-01,1.338328257755568629e+00,-1.681928261033489136e+00,1.677425171392292302e+00
1.007329640835346263e+00,3.363555463869980713e+02,-3.484347170356026879e+01,7.879158123710224615e+00,-3.487247190954993137e+00,1.832527554269673065e+00,-4.684051092765832980e-01,-5.949555467118221586e-01,1.306428927724414324e+00,-1.664021619901431492e+00,1.676746072125073095e+00
1.007885255639998867e+00,3.351897123339299469e+02,-3.481609260153016550e+01,7.900242763770755516e+00,-3.515270496368236408e+00,1.869984169683010400e+00,-5.111040255691060574e-01,-5.541825553666382964e-01,1.274009955268591066e+00,-1.645307219792861986e+00,1.675085031997896490e+00
1.008440870444651694e+00,3.340156178221618006e+02,-3.478674660746151659e+01,7.920628586092502310e+00,-3.542860558061413201e+00,1.907130123706584079e+00,-5.537004503057763038e-01,-5.132234875533571161e-01,1.241083420981468288e+00,-1.625793442179660264e+00,1.672442531728124626e+00
1.008996485249304298e+00,3.328332672377342760e+02,-3.475543159728802323e+01,7.940312580964628886e+00,-3.570013192022674531e+00,1.943958453984942825e+00,-5.961842251530713455e-01,-4.720905804648378723e-01,1.207661237745382143e+00,-1.605488191403287690e+00,1.668818122918255931e+00
1.009552100053957124e+00,3.316426652898458656e+02,-3.472214556284414755e+01,7.959291797320664053e+00,-3.596724261904734377e+00,1.980462238967256816e+00,-6.385451922280014347e-01,-4.307961680023670858e-01,1.173755580173859059e+00,-1.584399853483792864e+00,1.664212055313194494e+00
1.010107714858609729e+00,3.304438170124058729e+02,-3.468688661238416415e+01,7.977563343132716867e+00,-3.622989679619475378e+00,2.016634599218205981e+00,-6.807731968760732943e-01,-3.893526757040652320e-01,1.139378876718043276e+00,-1.562537286137407833e+00,1.658625268186577628e+00
1.010663329663262555e+00,3.292367277655749263e+02,-3.464965297110003917e+01,7.995124385805754130e+00,-3.648805405932343149e+00,2.052468698726020335e+00,-7.228580904372527982e-01,-3.477726157045998301e-01,1.104543801830809135e+00,-1.539909808863688223e+00,1.652059381741124655e+00
1.011218944467915160e+00,3.280214032373067425e+02,-3.461044298163863431e+01,8.011972152571720684e+00,-3.674167451056179257e+00,2.087957746207203868e+00,-7.647897329993873505e-01,-3.060685817267340125e-01,1.069263268188987315e+00,-1.516527193102457538e+00,1.644516688523063319e+00
1.011774559272567986e+00,3.267978494448761921e+02,-3.456925510461768170e+01,8.028103930883705885e+00,-3.699071875244840157e+00,2.123094996408407376e+00,-8.065579961396264208e-01,-2.642532441041800517e-01,1.033550418973269824e+00,-1.492399652460283832e+00,1.636000144850565441e+00
1.012330174077220590e+00,3.255660727364098648e+02,-3.452608791914110498e+01,8.043517068809961756e+00,-3.723514789386258350e+00,2.157873751404986606e+00,-8.481527656533014436e-01,-2.223393448362899205e-01,9.974186202062337303e-01,-1.467537833006774317e+00,1.626513362256273298e+00
1.012885788881873195e+00,3.243260797924028793e+02,-3.448094012331307567e+01,8.058208975427950449e+00,-3.747492355595274827e+00,2.192287361896691600e+00,-8.895639442707867772e-01,-1.803396926740661876e-01,9.608814531480556198e-01,-1.441952803640397685e+00,1.616060598943826365e+00
1.013441403686526021e+00,3.230778776272350115e+02,-3.443381053475137321e+01,8.072177121218295781e+00,-3.771000787805975474e+00,2.226329228500131929e+00,-9.307814543619209458e-01,-1.382671582379101372e-01,9.239527067502607549e-01,-1.415656046524076173e+00,1.604646751258466120e+00
1.013997018491178626e+00,3.218214735906809665e+02,-3.438469809109975017e+01,8.085419038458658392e+00,-3.794036352363653997e+00,2.259992803038161746e+00,-9.717952406281610278e-01,-9.613466916693996778e-02,8.866463701673745756e-01,-1.388659447590449680e+00,1.592277345171693614e+00
1.014552633295831452e+00,3.205568753694096813e+02,-3.433360185053916069e+01,8.097932321617641094e+00,-3.816595368616467976e+00,2.293271589826310741e+00,-1.012595272782624622e+00,-5.395520529971509216e-02,8.489766253263260065e-01,-1.360975287116709787e+00,1.578958527779926291e+00
1.015108248100484056e+00,3.192840909884855023e+02,-3.428052099229834937e+01,8.109714627748536131e+00,-3.838674209506582002e+00,2.326159146955939505e+00,-1.053171548217621378e+00,-1.174179388677687452e-02,8.109578395539657203e-01,-1.332616230369259913e+00,1.564697058817273279e+00
1.015663862905136883e+00,3.180031288128552660e+02,-3.422545481716315408e+01,8.120763676883118620e+00,-3.860269302161058125e+00,2.358649087574516745e+00,-1.093514094660169356e+00,3.049249516550156525e-02,7.726045582622500518e-01,-1.303595318317876561e+00,1.549500302182276190e+00
1.016219477709789487e+00,3.167139975488377104e+02,-3.416840274798523325e+01,8.131077252425297885e+00,-3.881377128482224492e+00,2.390735081162606246e+00,-1.133612972814981523e+00,7.273455401923278885e-02,7.339314976915581878e-01,-1.273925958419719340e+00,1.533376217478783055e+00
1.016775092514442091e+00,3.154167062455992436e+02,-3.410936433018943603e+01,8.140653201544797213e+00,-3.901994225737783761e+00,2.422410854807966807e+00,-1.173458278995427539e+00,1.149712415980105318e-01,6.949535377116824453e-01,-1.243621915472840733e+00,1.516333351570783305e+00
1.017330707319094918e+00,3.141112642966292583e+02,-3.404833923228054715e+01,8.149489435570718143e+00,-3.922117187150449880e+00,2.453670194476435640e+00,-1.213040147742056707e+00,1.571893882481671945e-01,6.556857146808675596e-01,-1.212697302539482491e+00,1.498380830151346155e+00
1.017886322123747522e+00,3.127976814412094200e+02,-3.398532724634901570e+01,8.157583930385076343e+00,-3.941742662487197624e+00,2.484506946279735562e+00,-1.252348754428856514e+00,1.993758003684586999e-01,6.161432143627517677e-01,-1.181166571939049392e+00,1.479528349325615721e+00
1.018441936928400127e+00,3.114759677658723263e+02,-3.392032828857555415e+01,8.164934726816298394e+00,-3.960867358648200831e+00,2.514915017740304126e+00,-1.291374317857377996e+00,2.415172650083358130e-01,5.763413649010602491e-01,-1.149044506310638702e+00,1.459786167207779872e+00
1.018997551733052953e+00,3.101461337058591994e+02,-3.385334239973497716e+01,8.171539931032640425e+00,-3.979488040255308334e+00,2.544888379052935967e+00,-1.330107102838453681e+00,2.836005544344880613e-01,5.362956298523402499e-01,-1.116346209745351592e+00,1.439165095532155103e+00
1.019553166537705780e+00,3.088081900465710987e+02,-3.378436974569910944e+01,8.177397714935565887e+00,-3.997601530240139756e+00,2.574421064343345833e+00,-1.368537422761648248e+00,3.256124306658337852e-01,4.960216012765817917e-01,-1.083087098988274377e+00,1.417676491278315520e+00
1.020108781342358384e+00,3.074621479250123457e+02,-3.371341061793860661e+01,8.182506316553066483e+00,-4.015204710431834023e+00,2.603507172923706481e+00,-1.406655642152522034e+00,3.675396499770143821e-01,4.555349928856654573e-01,-1.049282894710064529e+00,1.395332248310228174e+00
1.020664396147011210e+00,3.061080188312270707e+02,-3.364046543402380962e+01,8.186864040432944023e+00,-4.032294522144404425e+00,2.632140870545105038e+00,-1.444452179217613264e+00,4.093689673703240217e-01,4.148516332496967607e-01,-1.014949612848207838e+00,1.372144789029432266e+00
1.021220010951663815e+00,3.047458146097359304e+02,-3.356553473812495270e+01,8.190469258036012334e+00,-4.048867966763642912e+00,2.660316390646805473e+00,-1.481917508377012416e+00,4.510871410159078554e-01,3.739874590614025163e-01,-9.801035560180737516e-01,1.348127056042351501e+00
1.021775625756316419e+00,3.033755474609589555e+02,-3.348861920151098559e+01,8.193320408129281418e+00,-4.064922106333735741e+00,2.688028035602588517e+00,-1.519042162784875805e+00,4.926809366606230700e-01,3.329585084581883070e-01,-9.447613049934527885e-01,1.323292503841523304e+00
1.022331240560969245e+00,3.019972299426378868e+02,-3.340971962304772802e+01,8.195415997179047451e+00,-4.080454064143420823e+00,2.715270177963892362e+00,-1.555816736837513536e+00,5.341371320051628846e-01,2.917809144022662782e-01,-9.089397102569027886e-01,1.297655090500968278e+00
1.022886855365621850e+00,3.006108749712532244e+02,-3.332883692969516432e+01,8.196754599743970360e+00,-4.095461025311759151e+00,2.742037261699873607e+00,-1.592231888669210171e+00,5.754425210496083576e-01,2.504708981186747341e-01,-8.726558836197700897e-01,1.271229269385613980e+00
1.023442470170274454e+00,2.992164958234299093e+02,-3.324597217700340224e+01,8.197334858868069674e+00,-4.109940237373575833e+00,2.768323803434481256e+00,-1.628278342635901987e+00,6.165839184075576629e-01,2.090447625910554219e-01,-8.359271899117535209e-01,1.244029980874666874e+00
1.023998084974927281e+00,2.978141061373424350e+02,-3.316112654960804917e+01,8.197155486473677755e+00,-4.123889010864461468e+00,2.794124393680347040e+00,-1.663946891786458160e+00,6.575481635885385145e-01,1.675188861154677245e-01,-7.987712387402664538e-01,1.216072644099126521e+00
1.024553699779580107e+00,2.964037199141131964e+02,-3.307430136172453672e+01,8.196215263754345060e+00,-4.137304719905385397e+00,2.819433698069615080e+00,-1.699228400321700860e+00,6.983221252488691633e-01,1.259097159120878828e-01,-7.612058763194556876e-01,1.187373148693334546e+00
1.025109314584232711e+00,2.949853515192033342e+02,-3.298549805764145049e+01,8.194513041567686784e+00,-4.150184802786959004e+00,2.844246458581713988e+00,-1.734113806041212458e+00,7.388927054110052683e-01,8.423376179474639791e-02,-7.232491773688394243e-01,1.157947846560534622e+00
1.025664929388885316e+00,2.935590156837970994e+02,-3.289471821221282966e+01,8.192047740828172664e+00,-4.162526762553294013e+00,2.868557494768066540e+00,-1.768594122777879196e+00,7.792468436513353414e-01,4.250758989834335644e-02,-6.849194370816016342e-01,1.127813543652461892e+00
1.026220544193538142e+00,2.921247275061830919e+02,-3.280196353134969200e+01,8.188818352899867037e+00,-4.174328167585465543e+00,2.892361704973644532e+00,-1.802660442820086306e+00,8.193715212563068562e-01,7.478164642626961012e-04,-6.462351631626439552e-01,1.096987491763046219e+00
1.026776158998190747e+00,2.906825024531298709e+02,-3.270723585251067078e+01,8.184823939989128050e+00,-4.185586652184572820e+00,2.915654067555463413e+00,-1.836303939321652479e+00,8.592537653470031511e-01,-4.102889831633627082e-02,-6.072150679362939840e-01,1.065487380336154644e+00
1.027331773802843351e+00,2.892323563612510497e+02,-3.261053714519133706e+01,8.180063635537235811e+00,-4.196299917154473036e+00,2.938429642098062899e+00,-1.869515868699605177e+00,8.988806529722683791e-01,-8.280585640145265991e-02,-5.678780605235733692e-01,1.033331328287292905e+00
1.027887388607496177e+00,2.877743054383687422e+02,-3.251186951141288972e+01,8.174536644612970804e+00,-4.206465730384067570e+00,2.960683570625826988e+00,-1.902287573019567191e+00,9.382393151701369227e-01,-1.245663279391513445e-01,-5.282432390892521923e-01,1.000537875839436319e+00
1.028443003412148782e+00,2.863083662648725749e+02,-3.241123518620997856e+01,8.168242244305149669e+00,-4.216081927429206289e+00,2.982411078812200689e+00,-1.934610482368852802e+00,9.773169409976658617e-01,-1.662935572505432891e-01,-4.883298831586000421e-01,9.671259763729330716e-01
1.028998618216801608e+00,2.848345557950653415e+02,-3.230863653811709924e+01,8.161179784115102365e+00,-4.225146412094259674e+00,3.003607477185955332e+00,-1.966476117217470732e+00,1.016100781529395647e+00,-2.079707687550746975e-01,-4.481574460036255036e-01,9.331149882893133851e-01
1.029554233021454213e+00,2.833528913585132045e+02,-3.220407606965469682e+01,8.153348686349094265e+00,-4.233657157013228201e+00,3.024268162334192489e+00,-1.997876090766603774e+00,1.054578153823961140e+00,-2.495811728376293726e-01,-4.077455470992474851e-01,8.985246668893431821e-01
1.030109847826107039e+00,2.818633906613798104e+02,-3.209755641781367075e+01,8.144748446510698514e+00,-4.241612204230535532e+00,3.044388618102434663e+00,-2.028802111285067156e+00,1.092736444859405687e+00,-2.911079716580189380e-01,-3.671139646488768005e-01,8.633751562649232270e-01
1.030665462630759643e+00,2.803660717877637580e+02,-3.198908035453952436e+01,8.135378633693109762e+00,-4.249009665781361633e+00,3.063964416791476353e+00,-2.059245984433260901e+00,1.130563115436675314e+00,-3.325343649023091430e-01,-3.262826281799096062e-01,8.276869812052228825e-01
1.031221077435412470e+00,2.788609532010218004e+02,-3.187865078721500112e+01,8.125238890971404615e+00,-4.255847724271657029e+00,3.082991220351288142e+00,-2.089199615575066282e+00,1.168045704051766442e+00,-3.738435554764953928e-01,-2.852716112086686184e-01,7.914810391166767767e-01
1.031776692240065074e+00,2.773480537450930115e+02,-3.176627075914229437e+01,8.114328935794778985e+00,-4.262124633457739620e+00,3.101464781571754870e+00,-2.118655012077315547e+00,1.205171830736135874e+00,-4.150187551420847498e-01,-2.441011239752077788e-01,7.547785919572046476e-01
1.032332307044717679e+00,2.758273926458131768e+02,-3.165194345002393206e+01,8.102648560378682419e+00,-4.267838718825497146e+00,3.119380945270355365e+00,-2.147604285597069396e+00,1.241929200865630856e+00,-4.560431900938952676e-01,-2.027915062476552954e-01,7.176012581843399518e-01
1.032887921849370505e+00,2.742989895122232156e+02,-3.153567217644278031e+01,8.090197632096915115e+00,-4.272988378169208623e+00,3.136735649476764642e+00,-2.176039654356605624e+00,1.278305608937835069e+00,-4.969001064799367651e-01,-1.613632201962662549e-01,6.799710047174496452e-01
1.033443536654023109e+00,2.727628643378770903e+02,-3.141746039234145726e+01,8.076976093873719620e+00,-4.277572082169975864e+00,3.153524926614323931e+00,-2.203953445406068745e+00,1.314288942317743958e+00,-5.375727758632800057e-01,-1.198368433372523079e-01,6.419101389140946523e-01
1.033999151458675936e+00,2.712190375021344835e+02,-3.129731168950015530e+01,8.062983964575749951e+00,-4.281588374973805067e+00,3.169744904678548636e+00,-2.231338096874025290e+00,1.349867184952094012e+00,-5.780445006262757701e-01,-7.823306154604825480e-02,6.034413005602405899e-01
1.034554766263328540e+00,2.696675297714554631e+02,-3.117522979801403693e+01,8.048221339404030061e+00,-4.285035874769239861e+00,3.185391808412417980e+00,-2.258186160205557513e+00,1.385028421051895942e+00,-6.182986193166299937e-01,-3.657266214047671937e-02,5.645874538746904481e-01
1.035110381067981367e+00,2.681083623006878724e+02,-3.105121858676954361e+01,8.032688390285832369e+00,-4.287913274364624883e+00,3.200461960478619083e+00,-2.284490302388144656e+00,1.419760838743465925e+00,-6.583185119356671500e-01,5.123472966500175474e-03,5.253718795274946451e-01
1.035665995872633971e+00,2.665415566343461933e+02,-3.092528206391972390e+01,8.016385366266563395e+00,-4.290219341765036276e+00,3.214951782628777011e+00,-2.310243308165343734e+00,1.454052733687957399e+00,-6.980876051687396888e-01,4.683437404437351681e-02,4.858181666724290526e-01
1.036221610677286797e+00,2.649671347078852932e+02,-3.079742437735845684e+01,7.999312593901499291e+00,-4.291952920748754785e+00,3.228857796869530006e+00,-2.335438082238138868e+00,1.487892512669267031e+00,-7.375893775577302414e-01,8.853899025303668679e-02,4.459502049934436219e-01
1.036777225481939402e+00,2.633851188489709330e+02,-3.066764981519406419e+01,7.981470477647548023e+00,-4.293112931443376468e+00,3.242176626625523639e+00,-2.360067651453992443e+00,1.521268697150336191e+00,-7.768073646155682077e-01,1.302161962809582629e-01,4.057921767652810097e-01
1.037332840286592006e+00,2.617955317787419176e+02,-3.053596280622177517e+01,7.962859500254950262e+00,-4.293698370901564587e+00,3.254904997899366936e+00,-2.384125166983690036e+00,1.554169926797940970e+00,-8.157251638829436935e-01,1.718447989137641407e-01,3.653685489280729115e-01
1.037888455091244833e+00,2.601983966130636645e+02,-3.040236792039489444e+01,7.943480223158824849e+00,-4.293708313676353860e+00,3.267039740428472339e+00,-2.407603906485907608e+00,1.586584962975943647e+00,-8.543264399271621734e-01,2.134035435332306552e-01,3.247040651758736907e-01
1.038444069895897437e+00,2.585937368637870577e+02,-3.026686986929617973e+01,7.923333286870913206e+00,-4.293141912396163384e+00,3.278577788838817675e+00,-2.430497276259423245e+00,1.618502692206799765e+00,-8.925949292828647685e-01,2.548711205462954599e-01,2.838237380595978188e-01
1.038999684700550263e+00,2.569815764399850195e+02,-3.012947350660654067e+01,7.902419411370888547e+00,-4.291998398339271326e+00,3.289516183795596405e+00,-2.452798813383153309e+00,1.649912129601719624e+00,-9.305144453351830158e-01,2.962261717448344545e-01,2.427528411034842737e-01
1.039555299505202868e+00,2.553619396491992859e+02,-2.999018382857459386e+01,7.880739396498033678e+00,-4.290277082008091547e+00,3.299852073150861820e+00,-2.474502187843878431e+00,1.680802422259081830e+00,-9.680688831446966347e-01,3.374472965953487780e-01,2.015169009361343910e-01
1.040110914309855694e+00,2.537348511986676840e+02,-2.984900597448364579e+01,7.858294122342482702e+00,-4.287977353702881800e+00,3.309582713087996453e+00,-2.495601204651701988e+00,1.711162852631407549e+00,-1.005242224214736524e+00,3.785130584593345837e-01,1.601416894351370690e-01
1.040666529114508299e+00,2.521003361965560714e+02,-2.970594522711903451e+01,7.835084549636718521e+00,-4.285098684095215660e+00,3.318705469263184771e+00,-2.516089805943252156e+00,1.740982841860674757e+00,-1.042018541200608883e+00,4.194019907437103178e-01,1.186532158860986730e-01
1.041222143919160903e+00,2.504584149837608322e+02,-2.956100638946295334e+01,7.811111555249731886e+00,-4.281640544003739279e+00,3.327217793732012208e+00,-2.535962166691108965e+00,1.770252261987552256e+00,-1.078382618721638986e+00,4.600934990462197116e-01,7.707689431482278586e-02
1.041777758723813729e+00,2.488091102892277320e+02,-2.941419462359473158e+01,7.786376138805525038e+00,-4.277602492354700026e+00,3.335117235498759936e+00,-2.555212584723938640e+00,1.798961166366460640e+00,-1.114319542707205901e+00,5.005674888621974850e-01,3.543739135006115926e-02
1.042333373528466334e+00,2.471524515408119953e+02,-2.926551598306048874e+01,7.760879571011519040e+00,-4.272984255641588902e+00,3.342401472802809081e+00,-2.573835394679129251e+00,1.827099457135302751e+00,-1.149813972719190502e+00,5.408031945914406613e-01,-6.240049137893027842e-03
1.042888988333119160e+00,2.454884681609475479e+02,-2.911497661676720128e+01,7.734623191246547513e+00,-4.267785635971105052e+00,3.349068294766170073e+00,-2.591825081874262970e+00,1.854657209063525825e+00,-1.184850720668721991e+00,5.807799053089636176e-01,-4.793002363126830367e-02
1.043444603137771765e+00,2.438171896001643404e+02,-2.896258277292539063e+01,7.707608408601166694e+00,-4.262006511695986433e+00,3.355115602165160471e+00,-2.609176283799190976e+00,1.881624672877433291e+00,-1.219414757936293947e+00,6.204769786753001615e-01,-8.960699345712419550e-02
1.044000217942424591e+00,2.421386453703771338e+02,-2.880834080296113342e+01,7.679836702907858914e+00,-4.255646838038796176e+00,3.360541408184487544e+00,-2.625883791564948222e+00,1.907992278486545956e+00,-1.253491222294025986e+00,6.598738545089316565e-01,-1.312453088005755553e-01
1.044555832747077195e+00,2.404528650769422313e+02,-2.865225716527665512e+01,7.651309625729665775e+00,-4.248706647691729898e+00,3.365343839149877780e+00,-2.641942551327020272e+00,1.933750638165067537e+00,-1.287065424732488861e+00,6.989500681599130072e-01,-1.728192323449327383e-01
1.045111447551730022e+00,2.387598784494603024e+02,-2.849433842885754231e+01,7.622028801306925061e+00,-4.241186051392385359e+00,3.369521135239321730e+00,-2.657347665683194471e+00,1.958890549688797611e+00,-1.320122856192530669e+00,7.376852636852067047e-01,-2.143029625392927628e-01
1.045667062356382626e+00,2.370597153713472665e+02,-2.833459127672857036e+01,7.591995927462447113e+00,-4.233085238475572609e+00,3.373071651172870666e+00,-2.672094395045777393e+00,1.983402999427155589e+00,-1.352649194201667848e+00,7.760592068252176734e-01,-2.556706564930464887e-01
1.046222677161035230e+00,2.353524059081520363e+02,-2.817302250925619589e+01,7.561212776464797614e+00,-4.224404477401067837e+00,3.375993856881043254e+00,-2.686178158988375309e+00,2.007279165390635001e+00,-1.384630309415462168e+00,8.140517977820178608e-01,-2.968964524978192632e-01
1.046778291965688057e+00,2.336379803346381152e+02,-2.800963904729928444e+01,7.529681195849958542e+00,-4.215144116257399709e+00,3.378286338151796020e+00,-2.699594537567084451e+00,2.030510420233432090e+00,-1.416052272063543782e+00,8.516430837988668845e-01,-3.379544921764287002e-01
1.047333906770340661e+00,2.319164691606221709e+02,-2.784444793520744454e+01,7.497403109201265181e+00,-4.205304583241632699e+00,3.379947797256081632e+00,-2.712339272616159036e+00,2.053088334211361055e+00,-1.446901358300423102e+00,8.888132715411904972e-01,-3.788189422590264588e-01
1.047889521574993488e+00,2.301879031555631911e+02,-2.767745634366634988e+01,7.464380516887487715e+00,-4.194886387115103865e+00,3.380977053551996292e+00,-2.724408269018197437e+00,2.075004678095129229e+00,-1.477164056461207631e+00,9.255427392791594210e-01,-4.194640159865860030e-01
1.048445136379646092e+00,2.284523133719185068e+02,-2.750867157239161997e+01,7.430615496759370942e+00,-4.183890117635217898e+00,3.381373044067498501e+00,-2.735797595948724847e+00,2.096251426038763022e+00,-1.506827073221916891e+00,9.618120488715035110e-01,-4.598639941413327215e-01
1.049000751184298919e+00,2.267097311672463036e+02,-2.733810105266927692e+01,7.396110204804235977e+00,-4.172316445963170750e+00,3.381134824061720501e+00,-2.746503488095326961e+00,2.116820758403445524e+00,-1.535877339664773800e+00,9.976019575510094439e-01,-4.999932457046111223e-01
1.049556365988951523e+00,2.249601882250760525e+02,-2.716575234974485298e+01,7.360866875759063177e+00,-4.160166125047735974e+00,3.380261567564856851e+00,-2.756522346851177918e+00,2.136705064536497556e+00,-1.564302017248088816e+00,1.032893429511243077e+00,-5.398262481416823411e-01
1.050111980793604349e+00,2.232037165745249183e+02,-2.699163316505905641e+01,7.324887823681633492e+00,-4.147439989984975206e+00,3.378752567896635473e+00,-2.765850741483109498e+00,2.155896945505769047e+00,-1.592088503681112988e+00,1.067667647294956002e+00,-5.793376073139603344e-01
1.050667595598256954e+00,2.214403486086825694e+02,-2.681575133833212732e+01,7.288175442480151034e+00,-4.134138958354022009e+00,3.376607238163376046e+00,-2.774485410274087904e+00,2.174389216789180068e+00,-1.619224438703491087e+00,1.101906022983715649e+00,-6.185020770181745009e-01
1.051223210402909558e+00,2.196701171017421927e+02,-2.663811484949475172e+01,7.250732206400929414e+00,-4.120264030528782762e+00,3.373825111733622872e+00,-2.782423261640217582e+00,2.192174910919653108e+00,-1.645697709769665895e+00,1.135590209189202948e+00,-6.572945781529571097e-01
1.051778825207562384e+00,2.178930552248961021e+02,-2.645873182046730676e+01,7.212560670474491786e+00,-4.105816289965687815e+00,3.370405842692367759e+00,-2.789661375222177941e+00,2.209247280085247400e+00,-1.671496457637951849e+00,1.168702109845819237e+00,-6.956902175124499710e-01
1.052334440012214989e+00,2.161091965609880390e+02,-2.627761051678670867e+01,7.173663470919938945e+00,-4.090796903467436074e+00,3.366349206273857142e+00,-2.796197002951138710e+00,2.225599798684576580e+00,-1.696609081864397073e+00,1.201223890804758110e+00,-7.336643062071039889e-01
1.052890054816867593e+00,2.143185751179163958e+02,-2.609475934908022055e+01,7.134043325507454014e+00,-4.075207121422689482e+00,3.361655099272967906e+00,-2.802027570089164143e+00,2.241226165837559847e+00,-1.721024246201519059e+00,1.233137990229638437e+00,-7.711923777117932755e-01
1.053445669621520420e+00,2.125212253408005552e+02,-2.591018687438750590e+01,7.093703033879204867e+00,-4.059048278021801792e+00,3.356323540435180330e+00,-2.807150676244067888e+00,2.256120307851392059e+00,-1.744730883901728147e+00,1.264427128793482513e+00,-8.082502055409765962e-01
1.054001284426173246e+00,2.107171821229042621e+02,-2.572390179733025306e+01,7.052645477828518139e+00,-4.042321791448557633e+00,3.350354670825134829e+00,-2.811564096358745157e+00,2.270276380641802039e+00,-1.767718202925552706e+00,1.295074319677156804e+00,-8.448138205510643539e-01
1.054556899230825850e+00,2.089064808153126478e+02,-2.553591297112911462e+01,7.010873621537245803e+00,-4.025029164047865926e+00,3.343748754173758275e+00,-2.815265781674979984e+00,2.283688772109605303e+00,-1.789975691054674467e+00,1.325062878369316799e+00,-8.808595278700148690e-01
1.055112514035478455e+00,2.070891572353660592e+02,-2.534622939846816791e+01,6.968390511771396234e+00,-4.007171982469450278e+00,3.336506177203975909e+00,-2.818253860671721789e+00,2.296352104472542344e+00,-1.811493120909756893e+00,1.354376432267809349e+00,-9.163639234541314238e-01
1.055668128840131281e+00,2.052652476738552423e+02,-2.515486023220745437e+01,6.925199278035126582e+00,-3.988751917787570100e+00,3.328627449935017246e+00,-2.820526639977833483e+00,2.308261236552363371e+00,-1.832260554873007541e+00,1.382998930082471878e+00,-9.513039102719644813e-01
1.056223743644783886e+00,2.034347889009723076e+02,-2.496181477594301157e+01,6.881303132682983659e+00,-3.969770725596733829e+00,3.320113205965300462e+00,-2.822082605259298216e+00,2.319411266017191053e+00,-1.852268349915527024e+00,1.410914651039381518e+00,-9.856567141154006784e-01
1.056779358449436490e+00,2.015978181710139268e+02,-2.476710248441397155e+01,6.836705370990293851e+00,-3.950230246083352270e+00,3.310964202733883255e+00,-2.822920422080924308e+00,2.329797531579209213e+00,-1.871507162329512308e+00,1.438108213886664544e+00,-1.019399899038057500e+00
1.057334973254089316e+00,1.997543732258473597e+02,-2.457073296375788019e+01,6.791409371181964971e+00,-3.930132404073445773e+00,3.301181321760515708e+00,-2.823038936742492844e+00,2.339415615147574457e+00,-1.889967952365162907e+00,1.464564585701644717e+00,-1.052511382420727060e+00
1.057890588058741921e+00,1.979044922971337144e+02,-2.437271597161369030e+01,6.745418594419550828e+00,-3.909479209056354154e+00,3.290765568864279622e+00,-2.822437177089392346e+00,2.348261343936615120e+00,-1.907641988772376784e+00,1.490269090499455995e+00,-1.084969449664009877e+00
1.058446202863394747e+00,1.960482141073009643e+02,-2.417306141707151568e+01,6.698736584746429301e+00,-3.888272755184361440e+00,3.279718074360779667e+00,-2.821114353297726307e+00,2.356330792529353513e+00,-1.924520853247311480e+00,1.515207417643223309e+00,-1.116752768508280980e+00
1.059001817668047574e+00,1.941855778692840033e+02,-2.397177936047111402e+01,6.651366968991458073e+00,-3.866515221248414846e+00,3.268040093237951194e+00,-2.819069858633871828e+00,2.363620284896228441e+00,-1.940596444783599051e+00,1.539365630055523182e+00,-1.147840402980619290e+00
1.059557432472700178e+00,1.923166232850156234e+02,-2.376888001304726572e+01,6.603313456630790945e+00,-3.844208870629790997e+00,3.255733005310442074e+00,-2.816303270188539987e+00,2.370126396369163668e+00,-1.955860983928447983e+00,1.562730172231432846e+00,-1.178211826969083997e+00
1.060113047277352782e+00,1.904413905426733322e+02,-2.356437373642269506e+01,6.554579839607900027e+00,-3.821356051227727590e+00,3.242798315352554361e+00,-2.812814349585284646e+00,2.375845955570889956e+00,-1.970307016943505296e+00,1.585287878053010857e+00,-1.207846937424154277e+00
1.060668662082005609e+00,1.885599203126878933e+02,-2.335827104194904535e+01,6.505169992111988542e+00,-3.797959195363100449e+00,3.229237653209785730e+00,-2.808603043663474796e+00,2.380776046299519777e+00,-1.983927419870453068e+00,1.607025978405167255e+00,-1.236726067187274181e+00
1.061224276886658213e+00,1.866722537425091843e+02,-2.315058258989551732e+01,6.455087870314707210e+00,-3.774020819658123305e+00,3.215052773888991133e+00,-2.803669485135781958e+00,2.384914009368440890e+00,-1.996715402501433756e+00,1.627932108593031169e+00,-1.264829997446616616e+00
1.061779891691310818e+00,1.847784324501221818e+02,-2.294131918848435348e+01,6.404337512064921079e+00,-3.749543524891929991e+00,3.200245557627040771e+00,-2.798013993220079154e+00,2.388257444401457263e+00,-2.008664512254255019e+00,1.647994315560798340e+00,-1.292139969820091050e+00
1.062335506495963644e+00,1.828784985163258625e+02,-2.273049179277457910e+01,6.352923036541928248e+00,-3.724529995832243756e+00,3.184818009938129801e+00,-2.791637074245856276e+00,2.390804211583234196e+00,-2.019768637952381152e+00,1.667201064912012365e+00,-1.318637698065487474e+00
1.062891121300616248e+00,1.809724944757722938e+02,-2.251811150339366563e+01,6.300848643867011489e+00,-3.698983001043067986e+00,3.168772261639672294e+00,-2.784539422235085659e+00,2.392552433364973474e+00,-2.030022013509639400e+00,1.685541247731216385e+00,-1.344305379417711999e+00
1.063446736105269075e+00,1.790604633067518137e+02,-2.230418956511564588e+01,6.248118614672984350e+00,-3.672905392668249114e+00,3.152110568856717698e+00,-2.776721919457566745e+00,2.393500496125437582e+00,-2.039419221519838565e+00,1.703004187207241893e+00,-1.369125705553423833e+00
1.064002350909921679e+00,1.771424484197472680e+02,-2.208873736528808962e+01,6.194737309632308175e+00,-3.646300106191166179e+00,3.134835313005016832e+00,-2.768185636960732499e+00,2.393647051787173297e+00,-2.047955196751030549e+00,1.719579645057748740e+00,-1.393081873182619779e+00
1.064557965714574506e+00,1.752184936447364123e+02,-2.187176643210576543e+01,6.140709168943251584e+00,-3.619170160170318340e+00,3.116949000752618826e+00,-2.758931835073930028e+00,2.392991019388069684e+00,-2.055625229544658872e+00,1.735257827755371629e+00,-1.416157594267577924e+00
1.065113580519227110e+00,1.732886432172579987e+02,-2.165328843273264425e+01,6.086038711774504506e+00,-3.591518655950997729e+00,3.098454263960110477e+00,-2.748961963887199822e+00,2.391531586608182991e+00,-2.062424969119441620e+00,1.750029392555241037e+00,-1.438337105868883414e+00
1.065669195323879714e+00,1.713529417632291825e+02,-2.143331517127079877e+01,6.030730535667889747e+00,-3.563348777352862484e+00,3.079353859599363030e+00,-2.738277663704473674e+00,2.389268211251815544e+00,-2.068350426780045659e+00,1.763885453323987385e+00,-1.459605179618690851e+00
1.066224810128532541e+00,1.694114342825226913e+02,-2.121185858657727863e+01,5.974789315899409203e+00,-3.534663790333541833e+00,3.059650669650895161e+00,-2.726880765471262791e+00,2.386200622684875317e+00,-2.073397979030532134e+00,1.776817586170181151e+00,-1.479947130821140933e+00
1.066780424933185145e+00,1.674641661313071381e+02,-2.098893074992929186e+01,5.918219804798765971e+00,-3.505467042628350960e+00,3.039347700979894817e+00,-2.714773291176877379e+00,2.382328823227553904e+00,-2.077564370592599019e+00,1.788817834876214041e+00,-1.499348827179926236e+00
1.067336039737837972e+00,1.655111830031267459e+02,-2.076454386253492856e+01,5.861026831026631356e+00,-3.475761963365722185e+00,3.018448085190638341e+00,-2.701957454230996092e+00,2.377653089502230088e+00,-2.080846717328632245e+00,1.799878716131729783e+00,-1.517796697153195984e+00
1.067891654542490576e+00,1.635525309087625203e+02,-2.053871025289434371e+01,5.803215298810878053e+00,-3.445552062658995052e+00,2.996955078459733635e+00,-2.688435659814854439e+00,2.372173973736702024e+00,-2.083242509069486381e+00,1.809993224568360315e+00,-1.535277737935415887e+00
1.068447269347143402e+00,1.615882561548284855e+02,-2.031144237400593511e+01,5.744790187140432991e+00,-3.414840931173858785e+00,2.974872061347701546e+00,-2.674210505206741306e+00,2.365892305022614828e+00,-2.084749612347053915e+00,1.819154837596011820e+00,-1.551779523066580291e+00
1.069002884151796007e+00,1.596184053211397043e+02,-2.008275280042192179e+01,5.685756548917868081e+00,-3.383632239672039521e+00,2.952202538589333791e+00,-2.659284780082107336e+00,2.358809190529257194e+00,-2.085366273031656004e+00,1.827357520040577388e+00,-1.567290209668530832e+00
1.069558498956448833e+00,1.576430252368270146e+02,-1.985265422515031020e+01,5.626119510069948149e+00,-3.351929738530835312e+00,2.928950138862529418e+00,-2.643661466788091108e+00,2.350926016672626240e+00,-2.085091118874244920e+00,1.834595728583179097e+00,-1.581798545308569004e+00
1.070114113761101438e+00,1.556621629552194008e+02,-1.962115945640561065e+01,5.565884268616699160e+00,-3.319737257238733807e+00,2.905118614535739052e+00,-2.627343740592468890e+00,2.342244450239661102e+00,-2.083923161953232572e+00,1.840864416000666193e+00,-1.595293874490018249e+00
1.070669728565754042e+00,1.536758657274731945e+02,-1.938828141420609796e+01,5.505056093698529551e+00,-3.287058703866965637e+00,2.880711841393999606e+00,-2.610334969907164293e+00,2.332766439467904629e+00,-2.081861801026304803e+00,1.846159035207807442e+00,-1.607766144770246042e+00
1.071225343370406868e+00,1.516841809749665231e+02,-1.915403312681950609e+01,5.443640324561795474e+00,-3.253898064517096955e+00,2.855733818343541230e+00,-2.592638716486147299e+00,2.322494215080314284e+00,-2.078906823786844882e+00,1.850475543100731146e+00,-1.619205912505634837e+00
1.071780958175059473e+00,1.496871562604440840e+02,-1.891842772705571818e+01,5.381642369502498191e+00,-3.220259402744591881e+00,2.830188667094997168e+00,-2.574258735597891423e+00,2.311430291275480275e+00,-2.075058409025308581e+00,1.853810404202021589e+00,-1.629604348223964161e+00
1.072336572979712299e+00,1.476848392579237839e+02,-1.868147844840739680e+01,5.319067704768321470e+00,-3.186146858958362138e+00,2.804080631825152103e+00,-2.555198976172197156e+00,2.299577466672975135e+00,-2.070317128695205788e+00,1.856160594107061801e+00,-1.638953241623742230e+00
1.072892187784364904e+00,1.456772777213577683e+02,-1.844319862103811403e+01,5.255921873418914814e+00,-3.151564649796329665e+00,2.777414078817308063e+00,-2.535463580921563764e+00,2.286938825214086535e+00,-2.064683949883990621e+00,1.857523602731979473e+00,-1.647245006200902306e+00
1.073447802589017730e+00,1.436645194520555435e+02,-1.820360166761849996e+01,5.192210484144551330e+00,-3.116517067477022174e+00,2.750193496080251432e+00,-2.515056886437014416e+00,2.273517737017781926e+00,-2.058160236688658440e+00,1.857897437362941551e+00,-1.654472683502528740e+00
1.074003417393670334e+00,1.416466122648541273e+02,-1.796270109900908096e+01,5.127939210042841367e+00,-3.081008479127081756e+00,2.722423492945765577e+00,-2.493983423258408827e+00,2.259317859192013778e+00,-2.050747751996242485e+00,1.857280625507063965e+00,-1.660629947007988827e+00
1.074559032198323161e+00,1.396236094920133155e+02,-1.772051116605880594e+01,5.063113958003862436e+00,-3.045043417904862437e+00,2.694108878114510386e+00,-2.472248023239516534e+00,2.244343374302798733e+00,-2.042449237582296906e+00,1.855673498315973502e+00,-1.665713597976300919e+00
1.075114647002975765e+00,1.375955673767787459e+02,-1.747704653064617375e+01,4.997740766067430229e+00,-3.008626503823517595e+00,2.665254543443433377e+00,-2.449855599787283733e+00,2.228598552724278647e+00,-2.033267565622690398e+00,1.853076645972191461e+00,-1.669720977135695561e+00
1.075670261807628370e+00,1.355625375647288706e+02,-1.723232138486910614e+01,4.931825582141195596e+00,-2.971762335718990400e+00,2.635865394197432821e+00,-2.426811081064281339e+00,2.212087582291205834e+00,-2.023205223319875845e+00,1.849489619903418536e+00,-1.672647242644767607e+00
1.076225876612281196e+00,1.335245721164332053e+02,-1.698635005510153562e+01,4.865374429949895330e+00,-2.934455593159523534e+00,2.605946462001830444e+00,-2.403119597384848927e+00,2.194814958189346132e+00,-2.012265146827476592e+00,1.844912600963687144e+00,-1.674488392861755104e+00
1.076781491416933800e+00,1.314817235109616718e+02,-1.673914700172982961e+01,4.798393408557165785e+00,-2.896711035742535412e+00,2.575502903537074673e+00,-2.378786478942765736e+00,2.176785479435506154e+00,-2.000450716360778980e+00,1.839346393503378030e+00,-1.675241260617138961e+00
1.077337106221586627e+00,1.294340446454573055e+02,-1.649072681841449395e+01,4.730888691759739473e+00,-2.858533502318407749e+00,2.544539999163628607e+00,-2.353817253436276236e+00,2.158004245139948374e+00,-1.987765750806485876e+00,1.832792418364874942e+00,-1.674903505420564320e+00
1.077892721026239231e+00,1.273815888346978511e+02,-1.624110423134611025e+01,4.662866527479226697e+00,-2.819927910213125166e+00,2.513063151547751062e+00,-2.328217643698648143e+00,2.138476650781099497e+00,-1.974214502349522782e+00,1.825252705886299953e+00,-1.673473605628484462e+00
1.078448335830892058e+00,1.253244098106210345e+02,-1.599029409849239158e+01,4.594333237150646454e+00,-2.780899254449288982e+00,2.481077884287790525e+00,-2.301993565333945835e+00,2.118208384492321184e+00,-1.959801651116744425e+00,1.816729888913260815e+00,-1.670950850572533675e+00
1.079003950635544662e+00,1.232625617218392620e+02,-1.573831140883958746e+01,4.525295215108567248e+00,-2.741452606965994576e+00,2.448589840541389062e+00,-2.275151124358352206e+00,2.097205423360984700e+00,-1.944532299837707479e+00,1.807227195818690069e+00,-1.667335332648632207e+00
1.079559565440197266e+00,1.211960991331190201e+02,-1.548517128162509948e+01,4.455758927970022043e+00,-2.701593115837100711e+00,2.415604781653206246e+00,-2.247696614846713459e+00,2.075474029739613258e+00,-1.928411968522341757e+00,1.796748443530690631e+00,-1.662627939366812413e+00
1.080115180244850093e+00,1.191250770248448418e+02,-1.523088896556383887e+01,4.385730914014874138e+00,-2.661326004488269170e+00,2.382128585783482855e+00,-2.219636516584566621e+00,2.053020747569279880e+00,-1.911446589155656683e+00,1.785298030568458039e+00,-1.656830345361775647e+00
1.080670795049502697e+00,1.170495507924600531e+02,-1.497547983806732042e+01,4.315217782563363969e+00,-2.620656570912630379e+00,2.348167246537314679e+00,-2.190977492725554310e+00,2.029852398715199069e+00,-1.893642500409435936e+00,1.772880930086262241e+00,-1.649945004364188561e+00
1.081226409854155301e+00,1.149695762458767234e+02,-1.471895940445455508e+01,4.244226213350589028e+00,-2.579590186884921366e+00,2.313726871594517842e+00,-2.161726387454114828e+00,2.005976079314412353e+00,-1.875006442370849458e+00,1.759502682925433881e+00,-1.641975141132681948e+00
1.081782024658808128e+00,1.128852096088695873e+02,-1.446134329715661337e+01,4.172762955898404513e+00,-2.538132297174389151e+00,2.278813681340321473e+00,-2.131890223653656324e+00,1.981399156135739137e+00,-1.855545551288106276e+00,1.745169390674440768e+00,-1.632924743346598762e+00
1.082337639463460732e+00,1.107965075184468731e+02,-1.420264727491391454e+01,4.100834828884520888e+00,-2.496288418756318350e+00,2.243434007496779792e+00,-2.101476200580113307e+00,1.956129262951917802e+00,-1.835267354333096623e+00,1.729887708737021246e+00,-1.622798553459477322e+00
1.082893254268113559e+00,1.087035270241889862e+02,-1.394288722196518648e+01,4.028448719508475051e+00,-2.454064140022004459e+00,2.207594291754745086e+00,-2.070491691540761181e+00,1.930174296923820032e+00,-1.814179764380929649e+00,1.713664839408303608e+00,-1.611602060513221524e+00
1.083448869072766385e+00,1.066063255875759808e+02,-1.368207914723065244e+01,3.955611582855203867e+00,-2.411465119987590278e+00,2.171301084406754622e+00,-2.038944241578583227e+00,1.903542414996995280e+00,-1.792291074806568796e+00,1.696508524959062125e+00,-1.599341491913055524e+00
1.084004483877418989e+00,1.045049610812830991e+02,-1.342023918348687594e+01,3.882330441255494868e+00,-2.368497087501351572e+00,2.134561042980485990e+00,-2.006841565161897378e+00,1.876242030310296238e+00,-1.769609954298368093e+00,1.678427040727963337e+00,-1.586023805163168321e+00
1.084560098682071594e+00,1.023994917884536875e+02,-1.315738358653444351e+01,3.808612383643645849e+00,-2.325165840449611387e+00,2.097380930872931870e+00,-1.974191543879369348e+00,1.848281808616688338e+00,-1.746145441688588651e+00,1.659429188221858142e+00,-1.571656679563081749e+00
1.085115713486724420e+00,1.002899764019522735e+02,-1.289352873435880298e+01,3.734464564912430617e+00,-2.281477244961354511e+00,2.059767615985347966e+00,-1.941002224140461196e+00,1.819670664716292130e+00,-1.721906940800940200e+00,1.639524288224159854e+00,-1.556248507864772979e+00
1.085671328291377025e+00,9.817647402359507680e+01,-1.262869112628395030e+01,3.659894205265263878e+00,-2.237437234611471926e+00,2.021728069358924351e+00,-1.907281814881273352e+00,1.790417758901616585e+00,-1.696904215315108377e+00,1.618722173911275153e+00,-1.539808387890529318e+00
1.086226943096029629e+00,9.605904416334945495e+01,-1.236288738211785443e+01,3.584908589565281467e+00,-2.193051809622469150e+00,1.983269363811032360e+00,-1.873038685275648874e+00,1.760532493414872945e+00,-1.671147383648181384e+00,1.597033183977019100e+00,-1.522346114111479798e+00
1.086782557900682455e+00,9.393774673851785906e+01,-1.209613424129162240e+01,3.509515066681875961e+00,-2.148327036064956452e+00,1.944398672572320574e+00,-1.838281362451777312e+00,1.730024508917576753e+00,-1.644646913853143211e+00,1.574468155765147870e+00,-1.503872169186908803e+00
1.087338172705335060e+00,9.181264207289808610e+01,-1.182844856199135464e+01,3.433721048834399880e+00,-2.103269045056753939e+00,1.905123267924516028e+00,-1.803018529214178045e+00,1.698903680972325692e+00,-1.617413618534344844e+00,1.551038418409940389e+00,-1.484397715464295997e+00
1.087893787509987886e+00,8.968379089591186926e+01,-1.155984732028165851e+01,3.357534010932755386e+00,-2.057884031960438342e+00,1.865450519838785626e+00,-1.767259021770928085e+00,1.667180116536648438e+00,-1.589458649779860178e+00,1.526755785984748925e+00,-1.463934586440021057e+00
1.088449402314640713e+00,8.755125434172197174e+01,-1.129034760922343139e+01,3.280961489915580565e+00,-2.012178255579767594e+00,1.825387894615024376e+00,-1.731011827466465647e+00,1.634864150469198529e+00,-1.560793494110964241e+00,1.501632550658714704e+00,-1.442495278180890628e+00
1.089005017119293317e+00,8.541509394831774671e+01,-1.101996663798329124e+01,3.204011084085333305e+00,-1.966158037354540422e+00,1.784942953521703179e+00,-1.694286082519637748e+00,1.601966342048018799e+00,-1.531429967448495244e+00,1.475681475861457148e+00,-1.420092940706328966e+00
1.089560631923945921e+00,8.327537165657707874e+01,-1.074872173093575789e+01,3.126690452440537449e+00,-1.919829760554085274e+00,1.744123351436422276e+00,-1.657091069767124836e+00,1.568497471500978957e+00,-1.501380210096188161e+00,1.448915789455798020e+00,-1.396741369331287563e+00
1.090116246728598748e+00,8.113214980931020648e+01,-1.047663032675877126e+01,3.049007314005394154e+00,-1.873199869469462930e+00,1.702936835487270262e+00,-1.619436216412331042e+00,1.534468536548471818e+00,-1.470656681741057792e+00,1.421349176918595081e+00,-1.372454995969928149e+00
1.090671861533251352e+00,7.898549115027896050e+01,-1.020370997752184650e+01,2.970969447156543097e+00,-1.826274868604284674e+00,1.661391243694879005e+00,-1.581331091779640374e+00,1.499890748958284448e+00,-1.439272156470758013e+00,1.392995774529626640e+00,-1.347248880400042870e+00
1.091227476337903957e+00,7.683545882318645681e+01,-9.929978347766137858e+00,2.892584688946769678e+00,-1.779061321863997014e+00,1.619494503615063641e+00,-1.542785405073944904e+00,1.464775531112544549e+00,-1.407239717807823531e+00,1.363870162568431965e+00,-1.321138701488114631e+00
1.091783091142556783e+00,7.468211637065080311e+01,-9.655453213578157445e+00,2.813860934426152927e+00,-1.731565851743957385e+00,1.577254630982313000e+00,-1.503809003145673007e+00,1.429134512586966332e+00,-1.374572753760999078e+00,1.333987358519297839e+00,-1.294140748375191663e+00
1.092338705947209387e+00,7.252552773315456136e+01,-9.380152461656161123e+00,2.734806135960376139e+00,-1.683795138516108514e+00,1.534679728353981254e+00,-1.464411868261199068e+00,1.392979526742274210e+00,-1.341284951893545463e+00,1.303362810284294682e+00,-1.266271911623494839e+00
1.092894320751862214e+00,7.036575724796418285e+01,-9.104094088368359650e+00,2.655428302545963959e+00,-1.635755919414123127e+00,1.491777983755051551e+00,-1.424604115878498334e+00,1.356322607327685503e+00,-1.307390294408417919e+00,1.272012389404257426e+00,-1.237549674323651594e+00
1.093449935556514818e+00,6.820286964803655394e+01,-8.827296198805234084e+00,2.575735499123084526e+00,-1.587454987817406682e+00,1.448557669323824015e+00,-1.384395992428383959e+00,1.319175985096765480e+00,-1.272903053250591832e+00,1.239952384287973608e+00,-1.207992103162809139e+00
1.094005550361167645e+00,6.603693006088997208e+01,-8.549777005823031573e+00,2.495735845885086679e+00,-1.538899192433441865e+00,1.405027139958066495e+00,-1.343797873100894380e+00,1.281552084435243488e+00,-1.237837785226174603e+00,1.207199493449236272e+00,-1.177617839453298121e+00
1.094561165165820249e+00,6.386800400746597006e+01,-8.271554829081745552e+00,2.415437517585731442e+00,-1.490095436479072832e+00,1.361194831962157625e+00,-1.302820259637323286e+00,1.243463520001263589e+00,-1.202209327138725747e+00,1.173770818752162048e+00,-1.146446090122230865e+00
1.095116779970472853e+00,6.169615740095248668e+01,-7.992648094073954823e+00,2.334848742843049774e+00,-1.441050676860067270e+00,1.317069261694640669e+00,-1.261473778127349954e+00,1.204923093377550103e+00,-1.166032790942311603e+00,1.139683858664323868e+00,-1.114496618661606098e+00
1.095672394775125680e+00,5.952145654559495824e+01,-7.713075331147765112e+00,2.253977803440786687e+00,-1.391771923349554241e+00,1.272659024216711288e+00,-1.219769176811761113e+00,1.165943789735956582e+00,-1.129323558911730974e+00,1.104956501518117307e+00,-1.081789736039313166e+00
1.096228009579778284e+00,5.734396813548397631e+01,-7.432855174522531527e+00,2.172833033627032950e+00,-1.342266237765071812e+00,1.227972791941406960e+00,-1.177717323890538959e+00,1.126538774514180163e+00,-1.092097278829698981e+00,1.069607018780144525e+00,-1.048346291570832811e+00
1.096783624384431111e+00,5.516375925330702046e+01,-7.152006361295631720e+00,2.091422819409558542e+00,-1.292540733143963338e+00,1.183019313283268259e+00,-1.135329205336119029e+00,1.086721390104464779e+00,-1.054369859190842362e+00,1.033654058328503433e+00,-1.014187663751541013e+00
1.097339239189083715e+00,5.298089736909544456e+01,-6.870547730444437562e+00,2.009755597849028685e+00,-1.242602572917803405e+00,1.137807411309073480e+00,-1.092615922712353083e+00,1.046505152554786822e+00,-1.016157464422943857e+00,9.971166377383650081e-01,-9.793357510499471896e-01
1.097894853993736541e+00,5.079545033893020900e+01,-6.588498221818660738e+00,1.927839856348728897e+00,-1.192458970085048309e+00,1.092345982388928105e+00,-1.049588690998529916e+00,1.005903748281925081e+00,-9.774765101248996668e-01,9.600141375753521444e-01,-9.438129626614464307e-01
1.098450468798389146e+00,4.860748640363998163e+01,-6.305876875127474079e+00,1.845684131942048722e+00,-1.142117186382651361e+00,1.046643994848380110e+00,-1.006258836419069214e+00,9.649310307969822809e-01,-9.383436583219009197e-01,9.223662946972014387e-01,-9.076422092230018723e-01
1.099006083603041972e+00,4.641707418745981784e+01,-6.022702828917285700e+00,1.763297010576563295e+00,-1.091584531455945584e+00,1.000710487620921851e+00,-9.626377942782911035e-01,9.236010174428068709e-01,-8.987758127373433048e-01,8.841931955632259532e-01,-8.708468934883383250e-01
1.099561698407694577e+00,4.422428269668500889e+01,-5.738995319544651252e+00,1.680687126395967290e+00,-1.040868362027560945e+00,9.545545689015806357e-01,-9.187371068009240194e-01,8.819278861439321382e-01,-8.587901140820186630e-01,8.455152695521275241e-01,-8.334509009641318800e-01
1.100117313212347181e+00,4.202918131828380410e+01,-5.454773680139602732e+00,1.597863161018540534e+00,-9.899760810645603648e-01,9.081854148008545735e-01,-8.745684209776467544e-01,8.399259721683727253e-01,-8.184039353599914524e-01,8.063532822875596473e-01,-7.954785905066552587e-01
1.100672928017000007e+00,3.983183981849573740e+01,-5.170057339562886156e+00,1.514833842813118281e+00,-9.389151369443902162e-01,8.616122679995383837e-01,-8.301434864161811866e-01,7.976097649017570568e-01,-7.776348771915981839e-01,7.667283289718862527e-01,-7.569547848792818057e-01
1.101228542821652612e+00,3.763232834140897864e+01,-4.884865821356203952e+00,1.431607946172333445e+00,-8.876930226195289819e-01,8.148444364043230248e-01,-7.854741531978297608e-01,7.549939046337175164e-01,-7.365007631535023247e-01,7.266618277280618710e-01,-7.179047612707989412e-01
1.101784157626305438e+00,3.543071740750863796e+01,-4.599218742684502814e+00,1.348194290782823490e+00,-8.363172747805887042e-01,7.678912918039637603e-01,-7.405723697392461169e-01,7.120931793563043399e-01,-6.950196351355699687e-01,6.861755129493958272e-01,-6.783542417742706165e-01
1.102339772430958043e+00,3.322707791220359752e+01,-4.313135813271198771e+00,1.264601740892699500e+00,-7.847954730181219141e-01,7.207622685262289330e-01,-6.954501806596740110e-01,6.689225215746816833e-01,-6.532097487148362802e-01,6.452914286574893410e-01,-6.383293838267711795e-01
1.102895387235610869e+00,3.102148112432529103e+01,-4.026636834325545422e+00,1.180839204576010992e+00,-7.331352389829151051e-01,6.734668620954473717e-01,-6.501197246534451413e-01,6.254970051298882616e-01,-6.110895685463342275e-01,6.040319218680993973e-01,-5.978567706097153156e-01
1.103451002040263473e+00,2.881399868462527536e+01,-3.739741697465548853e+00,1.096915632995192347e+00,-6.813442355453926957e-01,6.260146278911880025e-01,-6.045932323682456921e-01,5.818318420341250796e-01,-5.686777637712161493e-01,5.624196359653292898e-01,-5.569634014101674246e-01
1.104006616844916300e+00,2.660470260420430577e+01,-3.452470383627886719e+00,1.012840019659071444e+00,-6.294301659526713166e-01,5.784151798068091210e-01,-5.588830242880129529e-01,5.379423793175617252e-01,-5.259932034412677648e-01,5.204775040833597988e-01,-5.156766819424374315e-01
1.104562231649568904e+00,2.439366526297474991e+01,-3.164842961977747393e+00,9.286213996800816162e-01,-5.774007729854413462e-01,5.306781889097682559e-01,-5.130015086221397791e-01,4.938440958881444853e-01,-4.830549519611206932e-01,4.782287424968472145e-01,-4.740244146309293694e-01
1.105117846454221509e+00,2.218095940805170585e+01,-2.876879588805341115e+00,8.442688490269683044e-01,-5.252638381124672406e-01,4.828133821017774885e-01,-4.669611791993109051e-01,4.495525994029359040e-01,-4.398822645468993819e-01,4.356968440189146197e-01,-4.320347888533584424e-01
1.105673461258874113e+00,1.996665815214545603e+01,-2.588600506418211822e+00,7.597914837754995432e-01,-4.730271806441881388e-01,4.348305407800721056e-01,-4.207746133670404731e-01,4.050836231518919472e-01,-3.964945827020227576e-01,3.929055714073010908e-01,-3.897363711447245915e-01
1.106229076063526939e+00,1.775083497192497362e+01,-2.300026042025631767e+00,6.751984593562063708e-01,-4.206986568848689600e-01,3.867394994993342827e-01,-3.744544698965799334e-01,3.604530229538438491e-01,-3.529115297100555715e-01,3.498789507786688180e-01,-3.471580953621711263e-01
1.106784690868179766e+00,1.553356370636319639e+01,-2.011176606616405849e+00,5.904989697994897924e-01,-3.682861592834614228e-01,3.385501446344258980e-01,-3.280134868932802483e-01,3.156767740647166143e-01,-3.091529061445723592e-01,3.066412650309648935e-01,-3.043292528105543404e-01
1.107340305672832370e+00,1.331491855504421551e+01,-1.722072693827435330e+00,5.057022469773482243e-01,-3.157976155827713072e-01,2.902724130435365701e-01,-2.814644797120662290e-01,2.707709680976910782e-01,-2.652386853957928725e-01,2.632170472736587996e-01,-2.612794823285933266e-01
1.107895920477485197e+00,1.109497404672232790e+01,-1.432734845050583905e+00,4.208175262094352997e-01,-2.632409357466500843e-01,2.419161784825489825e-01,-2.348201049840376586e-01,2.257513717575933831e-01,-2.211882588041164666e-01,2.196298965371963063e-01,-2.180370815518628547e-01
1.108451535282137801e+00,8.873805050419788287e+00,-1.143183662442410764e+00,3.358540594924118716e-01,-2.106240327485311425e-01,1.934912966662787615e-01,-1.880929550229339942e-01,1.806336042467130421e-01,-1.770207398145358102e-01,1.759029549245844093e-01,-1.746296857896398880e-01
1.109007150086790405e+00,6.651486816897581811e+00,-8.534398570048651322e-01,2.508211638298498691e-01,-1.579548979780315276e-01,1.450077679059215419e-01,-1.412958974987424121e-01,1.354337745858363584e-01,-1.327560563593462861e-01,1.320606227498472007e-01,-1.310867126364033963e-01
1.109562764891443232e+00,4.428094947797992731e+00,-5.635242146948888919e-01,1.657281879177335271e-01,-1.052415499026624346e-01,9.647562733479822517e-02,-9.444184753201123605e-02,9.016805564543522999e-02,-8.841422245417704384e-02,8.812741615058100608e-02,-8.743773339013768964e-02
1.110118379696095836e+00,2.203705393579049598e+00,-2.734575949805906347e-01,8.058451110125280925e-02,-5.249203279300934666e-02,4.790494268447703652e-02,-4.754376379181834977e-02,4.485267769472289778e-02,-4.401532798162927085e-02,4.412795151997819798e-02,-4.371245029726214537e-02
1.110673994500748663e+00,-2.160554854398810676e-02,1.673907055981893599e-02,-4.600457619674536147e-03,2.855844725169198739e-04,-6.941877631032600249e-04,-6.146449669190423570e-04,-4.960773424984021851e-04,4.204703059974557178e-04,8.693186176900180584e-05,5.932345105208458591e-05


==> data/bases/plot_bases_5.csv <==
t,y0,y1,y2,y3,y4,y5,y6,y7,y8,y9
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.908944319501668983e-04,1.072527029677178279e-02,1.072526775260296446e-02,1.072526419026612922e-02,1.072525940946601232e-02,1.072525322787794624e-02,1.072524560720643748e-02,1.072523656294322933e-02,1.072522611119665695e-02,1.072521426664087459e-02,1.072520102329286434e-02
9.817888639003337966e-04,2.146464319951465333e-02,2.146462291123787600e-02,2.146459450413349540e-02,2.146455638158553669e-02,2.146450709075990032e-02,2.146444632794189053e-02,2.146437421902970891e-02,2.146429089572705548e-02,2.146419647941015529e-02,2.146409092817799097e-02
1.472683295850500586e-03,3.221808739701165214e-02,3.221801889620495851e-02,3.221792298380955072e-02,3.221779426983933242e-02,3.221762785035249543e-02,3.221742270193943963e-02,3.221717925252280679e-02,3.221689795064069245e-02,3.221657921121428431e-02,3.221622289951541623e-02
1.963577727800667593e-03,4.298557486022118457e-02,4.298541227561920863e-02,4.298518463134300832e-02,4.298487913556812978e-02,4.298448415089093505e-02,4.298399725112640735e-02,4.298341945579223916e-02,4.298275183458772492e-02,4.298199537893897942e-02,4.298114977766578915e-02
2.454472159750834600e-03,5.376708037793628131e-02,5.376676230154296687e-02,5.376631694549263013e-02,5.376571928596420025e-02,5.376494655881235152e-02,5.376399402173018954e-02,5.376286367482531470e-02,5.376155761797212634e-02,5.376007779978783652e-02,5.375842362292047871e-02
2.945366591701001173e-03,6.456258112214009748e-02,6.456203047576321297e-02,6.456125948816988924e-02,6.456022484154515240e-02,6.455888713179859517e-02,6.455723815562294798e-02,6.455528138383379022e-02,6.455302046205117772e-02,6.455045877641697738e-02,6.454759530858322769e-02
3.436261023651168613e-03,7.537205624305849672e-02,7.537118014521357323e-02,7.536995348045560927e-02,7.536830733311006281e-02,7.536617901718833945e-02,7.536355549090520412e-02,7.536044228895678876e-02,7.535684522698074539e-02,7.535276971086514453e-02,7.534821414270270745e-02
3.927155455601335186e-03,8.619548649390874895e-02,8.619417612704116660e-02,8.619234142819064137e-02,8.618987932817795405e-02,8.618669607975874836e-02,8.618277219172815196e-02,8.617811596105932892e-02,8.617273610880679668e-02,8.616664074728028200e-02,8.615982751845667476e-02
4.418049887551502193e-03,9.703285388534532707e-02,9.703098436331787646e-02,9.702836677714009317e-02,9.702485408690846025e-02,9.702031255887669237e-02,9.701471440735488783e-02,9.700807149762651072e-02,9.700039630540292779e-02,9.699170044344131159e-02,9.698198059318706432e-02
4.908944319501669200e-03,1.078841413696020463e-01,1.078815716053970614e-01,1.078779735977322268e-01,1.078731452475049230e-01,1.078669027550191450e-01,1.078592079604606541e-01,1.078500772137540309e-01,1.078395277113542161e-01,1.078275754710762979e-01,1.078142159960867319e-01
5.399838751451836207e-03,1.187493325543308997e-01,1.187459051279139699e-01,1.187411062993705690e-01,1.187346665410997509e-01,1.187263407456629755e-01,1.187160780646714930e-01,1.187039003622337302e-01,1.186898306417865645e-01,1.186738903449761351e-01,1.186560735645370013e-01
5.890733183402002346e-03,1.296284114461377923e-01,1.296239524724321635e-01,1.296177093743206554e-01,1.296093315361221687e-01,1.295985001305450524e-01,1.295851490713426646e-01,1.295693068827358518e-01,1.295510035851430986e-01,1.295302671809046013e-01,1.295070901090971394e-01
6.381627615352170220e-03,1.405213622238142002e-01,1.405156812207334072e-01,1.405077271711696885e-01,1.404970534121480208e-01,1.404832538062900649e-01,1.404662442455743288e-01,1.404460611800858738e-01,1.404227429849053965e-01,1.403963254823032136e-01,1.403667992071439830e-01
6.872522047302337227e-03,1.514281690412662418e-01,1.514210587977531941e-01,1.514111036978617320e-01,1.513977447632322004e-01,1.513804737704096959e-01,1.513591855714681300e-01,1.513339259316386631e-01,1.513047430502620361e-01,1.512716819557934911e-01,1.512347310251644927e-01
7.363416479252504233e-03,1.623488158601400777e-01,1.623400523041607646e-01,1.623277824543051806e-01,1.623113174307231898e-01,1.622900309546700393e-01,1.622637935866206582e-01,1.622326619237469958e-01,1.621966955957222789e-01,1.621559503554735882e-01,1.621104121696976264e-01
7.854310911202670373e-03,1.732832863121438749e-01,1.732726283785835930e-01,1.732577062945553359e-01,1.732376823655600584e-01,1.732117950878286905e-01,1.731798872458572558e-01,1.731420279173268295e-01,1.730982899096764893e-01,1.730487413560119481e-01,1.729933655669293469e-01
8.345205343152837379e-03,1.842315635910664606e-01,1.842187530894772995e-01,1.842008173185705477e-01,1.841767495200516136e-01,1.841456345877417189e-01,1.841072838142041312e-01,1.840617805425181497e-01,1.840092126519023707e-01,1.839496624545360337e-01,1.838831103709376025e-01
8.836099775103004386e-03,1.951936303744919721e-01,1.951783918566388221e-01,1.951570567935416167e-01,1.951284277691373581e-01,1.950914164828389530e-01,1.950457987890981404e-01,1.949916742224405142e-01,1.949291477800165762e-01,1.948583179013168576e-01,1.947791619005883601e-01
9.326994207053171393e-03,2.061694687752130550e-01,2.061515094023670391e-01,2.061263651047971213e-01,2.060926248611326117e-01,2.060490063629705215e-01,2.059952458518384544e-01,2.059314611260469607e-01,2.058577765048742736e-01,2.057743086592508097e-01,2.056810316050850518e-01
9.817888639003338400e-03,2.171590603223388927e-01,2.171380697322653763e-01,2.171086817362807009e-01,2.170692473979540793e-01,2.170182683596217910e-01,2.169554368482741746e-01,2.168808911500715031e-01,2.167947772749133639e-01,2.166972323921358135e-01,2.165882270581668545e-01
1.030878307095350541e-02,2.281623859720991743e-01,2.281380361456898653e-01,2.281039452806024048e-01,2.280582008448271414e-01,2.279990651554963943e-01,2.279261817987311978e-01,2.278397119300719920e-01,2.277398257894438505e-01,2.276266834817426699e-01,2.275002519809587731e-01
1.079967750290367241e-02,2.391794261483473627e-01,2.391513712758427668e-01,2.391120934786651053e-01,2.390593895694780591e-01,2.389912580234711537e-01,2.389072889371791353e-01,2.388076688805710057e-01,2.386925950408856079e-01,2.385622530736850599e-01,2.384166062934737484e-01
1.129057193485383942e-02,2.502101608127584864e-01,2.501780371595110908e-01,2.501330632888646432e-01,2.500727169108065695e-01,2.499947068949195383e-01,2.498985647796370668e-01,2.497845052642912178e-01,2.496527553859508586e-01,2.495035291520829590e-01,2.493367861947658470e-01
1.178146636680400469e-02,2.612545695647247035e-01,2.612179953364486829e-01,2.611667909858632619e-01,2.610980852770413696e-01,2.610092704574041300e-01,2.608998142218167948e-01,2.607699622904864900e-01,2.606199746457733557e-01,2.604500966430228215e-01,2.602602842717347542e-01
1.227236079875417343e-02,2.723126317709474997e-01,2.722712069784049560e-01,2.722132122889386885e-01,2.721353962733788490e-01,2.720348062817396495e-01,2.719108406660075139e-01,2.717637792423703846e-01,2.715939182349836889e-01,2.714015375468150082e-01,2.711865896365820428e-01
1.276325523070434044e-02,2.833843267247220798e-01,2.833376330477922478e-01,2.832722625199013966e-01,2.831845508590987159e-01,2.830711709784209940e-01,2.829314461771926248e-01,2.827656936336344073e-01,2.825742493197265226e-01,2.823574310990409342e-01,2.821151880929135269e-01
1.325414966265450745e-02,2.944696338349281350e-01,2.944172344860093715e-01,2.943438767905955933e-01,2.942454495341718657e-01,2.941182203834290521e-01,2.939614316684165396e-01,2.937754413940726339e-01,2.935606290046332001e-01,2.933173539604064795e-01,2.930455623305033286e-01
1.374504409460467445e-02,3.055685328447089177e-01,3.055099724314004894e-01,3.054279902199675822e-01,3.053179925553438090e-01,3.051758097734001418e-01,3.050005971153817441e-01,3.047927570842941525e-01,3.045527165487328936e-01,3.042808804353839269e-01,3.039771921487015027e-01
1.423593852655484146e-02,3.166810040798455628e-01,3.166158084668575512e-01,3.165245381807043623e-01,3.164020801816961881e-01,3.162437941101609029e-01,3.160487418002832505e-01,3.158173741395292611e-01,3.155501696103074627e-01,3.152475827196466462e-01,3.149095547084895252e-01
1.472683295850500847e-02,3.278070287268409211e-01,3.277347048970801202e-01,3.276334565754598915e-01,3.274976129497053079e-01,3.273220283146473508e-01,3.271056645848942068e-01,3.268490251425436033e-01,3.265526445207054818e-01,3.262170311763132879e-01,3.258421248132017389e-01
1.521772739045517547e-02,3.389465891406810982e-01,3.388666250554621118e-01,3.387546821426383747e-01,3.386044919777647655e-01,3.384103675701735092e-01,3.381711642128730766e-01,3.378874421256323202e-01,3.375597965870850703e-01,3.371887946409700687e-01,3.367743752178790073e-01
1.570862182240534075e-02,3.500996691823101137e-01,3.500115336406378064e-01,3.498881527917632739e-01,3.497226193002042072e-01,3.495086676550860361e-01,3.492450396413234182e-01,3.489323569017215854e-01,3.485712804241158369e-01,3.481624407555028444e-01,3.477057769672883825e-01
1.619951625435550949e-02,3.612662545857935892e-01,3.611693970826674871e-01,3.610338079684185519e-01,3.608518982307860612e-01,3.606167853047815841e-01,3.603270904015884457e-01,3.599835014245633125e-01,3.595867503146231159e-01,3.591375363307203750e-01,3.586357997625893579e-01
1.669041068630567476e-02,3.724463333551767952e-01,3.723401839388635892e-01,3.721915890487568213e-01,3.719922337556798575e-01,3.717345786030901711e-01,3.714171169892790392e-01,3.710406081780197596e-01,3.706058605991741639e-01,3.701136477377691691e-01,3.695639123566465956e-01
1.718130511825584350e-02,3.836398961910422178e-01,3.835238653192641900e-01,3.833614397635863869e-01,3.831435329559219616e-01,3.828619074030308878e-01,3.825149212835446400e-01,3.821034105944484671e-01,3.816282660946119787e-01,3.810903413283469598e-01,3.804895829779971206e-01
1.767219955020600877e-02,3.948469369467773049e-01,3.947204153417676609e-01,3.945433066520460663e-01,3.943057054593732680e-01,3.939986337769522673e-01,3.936203069955976352e-01,3.931716435021966882e-01,3.926536225415519499e-01,3.920671838837275769e-01,3.914122797834839740e-01
1.816309398215617751e-02,4.060674531145073152e-01,4.059298116168773007e-01,4.057371395448218787e-01,4.054786639221250599e-01,4.051446224960084108e-01,4.047330801464435468e-01,4.042450436021591820e-01,4.036815870807903828e-01,4.030437430925481457e-01,4.023314713395083619e-01
1.865398841410634279e-02,4.173014463407493935e-01,4.171520357621164576e-01,4.169428920769618352e-01,4.166623245394128761e-01,4.162997415390304323e-01,4.158530495738744781e-01,4.153233499734568235e-01,4.147118187586846805e-01,4.140195880574175091e-01,4.132466271319572004e-01
1.914488284605651153e-02,4.285489229717653892e-01,4.283870739460916566e-01,4.281605222302672931e-01,4.278566075860157358e-01,4.274638626307692424e-01,4.269800274687060027e-01,4.264063046082134933e-01,4.257439790614825359e-01,4.249942898303231131e-01,4.241572181047852941e-01
1.963577727800667680e-02,4.398098946285863842e-01,4.396349174621737022e-01,4.393899929052341724e-01,4.390614379861110250e-01,4.386368618094827476e-01,4.381138299402245750e-01,4.374936529754034353e-01,4.367777324785704907e-01,4.359674219768077674e-01,4.350627172272232279e-01
2.012667170995684554e-02,4.510843788117866460e-01,4.508955633318771361e-01,4.506312725226185867e-01,4.502767459126649774e-01,4.498186200239445709e-01,4.492542776109286762e-01,4.485851446138466869e-01,4.478127470947221300e-01,4.469385611689952187e-01,4.459626000896882991e-01
2.061756614190701081e-02,4.623723995358529626e-01,4.621690149377841728e-01,4.618843356544783951e-01,4.615024674162059859e-01,4.610090237597232465e-01,4.604011962404080394e-01,4.596805337542007042e-01,4.588486952111927586e-01,4.579072878073128239e-01,4.568563455282490526e-01
2.110846057385717608e-02,4.736739879933818953e-01,4.734552826862424846e-01,4.731491636849166627e-01,4.727385450832081171e-01,4.722079656949589865e-01,4.715544173785909399e-01,4.707795799701770534e-01,4.698852539958886521e-01,4.688731866711365881e-01,4.677434362778665755e-01
2.159935500580734483e-02,4.849891832488756882e-01,4.847543846996119621e-01,4.844257455003038171e-01,4.839849287238630615e-01,4.834153453854145299e-01,4.827137790481343949e-01,4.818820488587577389e-01,4.809221061623863980e-01,4.798358475981387428e-01,4.786233596541945579e-01
2.209024943775751357e-02,4.963180329622727815e-01,4.960663475381922871e-01,4.957140782091096209e-01,4.952415760893675301e-01,4.946310699789316923e-01,4.938791264560892236e-01,4.929877127495429501e-01,4.919589406779347751e-01,4.907948661924659284e-01,4.894956082640654071e-01
2.258114386970767884e-02,5.076605903665747377e-01,5.073912031652236809e-01,5.070141640894405555e-01,5.065084497964297272e-01,5.058550511108516057e-01,5.050503088545704733e-01,5.040963475258017912e-01,5.029954495409749704e-01,5.017498405559466246e-01,5.003596766888468439e-01
2.307203830165784411e-02,5.190168321275244745e-01,5.187289066950639960e-01,5.183259281822090170e-01,5.177854347145380842e-01,5.170871220288691950e-01,5.162270963484143493e-01,5.152076490654079466e-01,5.140312438125468342e-01,5.127002868755331511e-01,5.112149766031842679e-01
2.356293273360800938e-02,5.303867267175904621e-01,5.300794051468851187e-01,5.296492875747034201e-01,5.290724079571723637e-01,5.283271084929169747e-01,5.274092519046724714e-01,5.263213065506003874e-01,5.250659284038881047e-01,5.236457158501169884e-01,5.220609149849660957e-01
2.405382716555818159e-02,5.417702600564339166e-01,5.414426629061255269e-01,5.409841766121347151e-01,5.403692637593823234e-01,5.395748532234309058e-01,5.385965552757172592e-01,5.374370257740561652e-01,5.360991246784569952e-01,5.345856545072251720e-01,5.328969150709851332e-01
2.454472159750834687e-02,5.531674183456508631e-01,5.528186444714811021e-01,5.523305295223817080e-01,5.516758959396576012e-01,5.508301981547256698e-01,5.497887849990327203e-01,5.485545108429868977e-01,5.471304518219444191e-01,5.455196272050889528e-01,5.437223969621247655e-01
2.503561602945851214e-02,5.645781880564457733e-01,5.642073144447166122e-01,5.636882804089476950e-01,5.629921978973848606e-01,5.620929844387382301e-01,5.609857184094251270e-01,5.596734642024127071e-01,5.581595268796838427e-01,5.564471556877833569e-01,5.545367777004255316e-01
2.552651046140868088e-02,5.760025559179701160e-01,5.756086375210182071e-01,5.750573632442891325e-01,5.743180626104522624e-01,5.733630524486392765e-01,5.721871316507716188e-01,5.707935866576017148e-01,5.691859647928160237e-01,5.673677591386879770e-01,5.653394713440199615e-01
2.601740489335884962e-02,5.874405089063277075e-01,5.870225784798882573e-01,5.864377118635151209e-01,5.856533826330030390e-01,5.846402417823138853e-01,5.833927996873081723e-01,5.819145773956753143e-01,5.802093784332125193e-01,5.782809542322726593e-01,5.761298890399398909e-01
2.650829932530901489e-02,5.988920342342466396e-01,5.984491021765838692e-01,5.978292599584602574e-01,5.969980500933387280e-01,5.959243912657131714e-01,5.946024963144568298e-01,5.930361340063781128e-01,5.912293786371569659e-01,5.891862551842071971e-01,5.869074390947942588e-01
2.699919375725918017e-02,6.103571193414171203e-01,6.098881735340963006e-01,6.092319410721288575e-01,6.083519566919697308e-01,6.072153389560746017e-01,6.058159941691916295e-01,6.041579525020152053e-01,6.022455742377839094e-01,6.000831737997935900e-01,5.976715270433181626e-01
2.749008818920934891e-02,6.218357518854963351e-01,6.213397575356737201e-01,6.206456885935105472e-01,6.197149936998165298e-01,6.185129221450121895e-01,6.170330647399442370e-01,6.152797273365528952e-01,6.132575720962750720e-01,6.109712195207237517e-01,6.084215557147926168e-01
2.798098262115951418e-02,6.333279197337781108e-01,6.328038192178851995e-01,6.320704357527684447e-01,6.310870519565572323e-01,6.298169773614751277e-01,6.282534783760476138e-01,6.264011514238865264e-01,6.242649771318125040e-01,6.218498994701580074e-01,6.191569252973346815e-01
2.847187705310968292e-02,6.448336109555310447e-01,6.442803236642289377e-01,6.435061156167991570e-01,6.424680218691269928e-01,6.411273403745783028e-01,6.394770042967197199e-01,6.375219161552732050e-01,6.352673923502915043e-01,6.327187184961314825e-01,6.298770334000605153e-01
2.896277148505984819e-02,6.563528138150008795e-01,6.557692359992803866e-01,6.549526610851643671e-01,6.538577934103633194e-01,6.524438461962998037e-01,6.507034105995861406e-01,6.486417114159300779e-01,6.462644188717883154e-01,6.435771792132798375e-01,6.405812751131166882e-01
2.945366591701001693e-02,6.678855167650805669e-01,6.672705213833851623e-01,6.664100048863947912e-01,6.652562561178020362e-01,6.637663290840499775e-01,6.619324642687411941e-01,6.597602256007988331e-01,6.572556559567882539e-01,6.544247820428920059e-01,6.512690430655847518e-01
2.994456034896018221e-02,6.794317084416459096e-01,6.787841450078920813e-01,6.778780795746652821e-01,6.766632990926209068e-01,6.750946225431084802e-01,6.731639311823481853e-01,6.708771456294742030e-01,6.682407010311692819e-01,6.652610252512841660e-01,6.619397274812549581e-01
3.043545478091035095e-02,6.909913776585588918e-01,6.903100720909313148e-01,6.893568175268434128e-01,6.880788109987343582e-01,6.864285593289327636e-01,6.843975761197806928e-01,6.819921569603007994e-01,6.792191497099450137e-01,6.760854049865004933e-01,6.725927162322736796e-01
3.092634921286051622e-02,7.025645134033334793e-01,7.018482678737303360e-01,7.008461509399070977e-01,6.995026800620316454e-01,6.977679714493328911e-01,6.956331627682982299e-01,6.931049436036309519e-01,6.901905958197622759e-01,6.868974153133327043e-01,6.832273948906570915e-01
3.141724364481068149e-02,7.141511048334742151e-01,7.133986976174785388e-01,7.123460118287382459e-01,7.109347940697716695e-01,7.091126901665207871e-01,7.068704537292673784e-01,7.042151881342544328e-01,7.011546314201613228e-01,6.976965482466697122e-01,6.938431467776812189e-01
3.190813807676085023e-02,7.257511412734745093e-01,7.249613266007280954e-01,7.238563320242845656e-01,7.223750403701196809e-01,7.204625459990240399e-01,7.181092105239161860e-01,7.153225717029872976e-01,7.121108468235887168e-01,7.084822937831649625e-01,7.044393530111394686e-01
3.239903250871101897e-02,7.373646122124851710e-01,7.365361201173411532e-01,7.353770431720947354e-01,7.338233058718356405e-01,7.318173687234721392e-01,7.293491935986313734e-01,7.264267740474308344e-01,7.230588306141704225e-01,7.192541399312315509e-01,7.150153925504714181e-01
3.288992694066118078e-02,7.489915073026481851e-01,7.481230434749774894e-01,7.469080767312259450e-01,7.452794770441121264e-01,7.431769873762514855e-01,7.405901623297920233e-01,7.375274735018932937e-01,7.339981696652422283e-01,7.300115727393584608e-01,7.255706422397639743e-01
3.338082137261134952e-02,7.606318163580970682e-01,7.597220619941255082e-01,7.584493639735233605e-01,7.567434399165594572e-01,7.545412302550307260e-01,7.518318750281453022e-01,7.486243470064799510e-01,7.449284491556370513e-01,7.407540763227529190e-01,7.361044768486227907e-01
3.387171580456151826e-02,7.722855293546231348e-01,7.713331410076751382e-01,7.700008359832701821e-01,7.682150800793405843e-01,7.659099249201546389e-01,7.630740889427183316e-01,7.597170701153459493e-01,7.558492525847313459e-01,7.514811328883042041e-01,7.466162691109142768e-01
3.436261023651168700e-02,7.839526364300057892e-01,7.829562458610312969e-01,7.815624236572089600e-01,7.796942826834525331e-01,7.772828981959050143e-01,7.743165602642692047e-01,7.708053170041135882e-01,7.667601617862453978e-01,7.621922227578706854e-01,7.571053897613769790e-01
3.485350466846185574e-02,7.956331278850183875e-01,7.945913419127761390e-01,7.931340577049426077e-01,7.911809324411633870e-01,7.886599761716410750e-01,7.855590441282824798e-01,7.818887604764642729e-01,7.776607569408094944e-01,7.728868243898968649e-01,7.675712075701111026e-01
3.534439910041201754e-02,8.073269941850852449e-01,8.062383945358633230e-01,8.047156686496920175e-01,8.026749136265870499e-01,8.000409842027942364e-01,7.968012946174942712e-01,7.929670719698813652e-01,7.885506165872755435e-01,7.835644143993427679e-01,7.780130893749270804e-01
3.583529353236218629e-02,8.190342259626226529e-01,8.178973691193680562e-01,8.163071868294456968e-01,8.141761100764212111e-01,8.114257469117494015e-01,8.080430647639681441e-01,8.040399215605743555e-01,7.994293176328014505e-01,7.942244675759515538e-01,7.884304001115796101e-01
3.632618796431235503e-02,8.307548140200204934e-01,8.295682310707562790e-01,8.279085423984531289e-01,8.256844051908103221e-01,8.228140881885716018e-01,8.192841065506901721e-01,8.151069779675468308e-01,8.102964353616695092e-01,8.048664569008183722e-01,7.988225028418507456e-01
3.681708239626251683e-02,8.424887493333329536e-01,8.412509458187364952e-01,8.395196653291319144e-01,8.371996819343974217e-01,8.342058311916417113e-01,8.305241709127388905e-01,8.261679085558661928e-01,8.211515434429007554e-01,8.154898535613197552e-01,8.091887587795396630e-01
3.730797682821268557e-02,8.542360230565775314e-01,8.529454788166002110e-01,8.511404854142936571e-01,8.487218228374712181e-01,8.456007983481085288e-01,8.417630077379442133e-01,8.372223793390498603e-01,8.319942139365767986e-01,8.260941269643178320e-01,8.195285273142762783e-01
3.779887126016285431e-02,8.659966265267606822e-01,8.646517955461595628e-01,8.627709322697962868e-01,8.602507099973178972e-01,8.569988113542663655e-01,8.530003658671391209e-01,8.482700549806682089e-01,8.428240172989707180e-01,8.366787447477388451e-01,8.298411660332543072e-01
3.828976569211302305e-02,8.777705512695229695e-01,8.763698615221853228e-01,8.744109353375248972e-01,8.717862250796768464e-01,8.683996911757577708e-01,8.642359930939069734e-01,8.593105987950725444e-01,8.536405223863956504e-01,8.472431727904352616e-01,8.401260307407973915e-01
3.878066012406319180e-02,8.895577890054796599e-01,8.880996422974132276e-01,8.860604238887737072e-01,8.833282493203755692e-01,8.798032580476740083e-01,8.754696361638967250e-01,8.703436727473153889e-01,8.644432964578356859e-01,8.577868752203983149e-01,8.503824754758204651e-01
3.927155455601335360e-02,9.013583316572000292e-01,8.998411034680665610e-01,8.977193270279701931e-01,8.948766635270830605e-01,8.912093314744981010e-01,8.867010407736490851e-01,8.813689374522095665e-01,8.752319051763111091e-01,8.683093144212670200e-01,8.606098525271379529e-01
3.976244898796352234e-02,9.131721713568903276e-01,9.115942106799580502e-01,9.093875736968100032e-01,9.064313480812506985e-01,9.026177302299542848e-01,8.979299515689982414e-01,8.923860521725877071e-01,8.860059126090322756e-01,8.788099510371971679e-01,8.708075124466753136e-01
4.025334341991369108e-02,9.249993004547119035e-01,9.233589296351034648e-01,9.210650926787337101e-01,9.179921829401723743e-01,9.140282723566963696e-01,9.091561121429839742e-01,9.033946748167011043e-01,8.967648812262876135e-01,8.892882439760250168e-01,8.809748040605261954e-01
4.074423785186385288e-02,9.368397115277771192e-01,9.351352260988872178e-01,9.327518126037834811e-01,9.295590476392006085e-01,9.254407751658755288e-01,9.203792650333111336e-01,9.143944619347896818e-01,9.075083718990943904e-01,8.997436504107638733e-01,8.911110744778876214e-01
4.123513228381402163e-02,9.486933973898021843e-01,9.469230659077640944e-01,9.444476619538265671e-01,9.411318212941079953e-01,9.368550552365717543e-01,9.315991517193425997e-01,9.253850687148135190e-01,9.182359438956018138e-01,9.101756257794173521e-01,9.012156690978603280e-01
4.172602671576419037e-02,9.605603511014555451e-01,9.587224149775288584e-01,9.561525690681756950e-01,9.527103826036201761e-01,9.482709284151193962e-01,9.428155126186551493e-01,9.363661489773744684e-01,9.289471548762773256e-01,9.205836237831419577e-01,9.112879316141438979e-01
4.221692114771435217e-02,9.724405659813278868e-01,9.705332393120859047e-01,9.678664621495401965e-01,9.642946098520582821e-01,9.596882098142611728e-01,9.540280870830961657e-01,9.473373551697626960e-01,9.396415608878098125e-01,9.309670963826932599e-01,9.213272040175648492e-01
4.270781557966452785e-02,9.843340356176148997e-01,9.823555050128088828e-01,9.795892692703942473e-01,9.758843809121745538e-01,9.711067138122181364e-01,9.652366133944209059e-01,9.582983383592125204e-01,9.503187163558139972e-01,9.413254937932389321e-01,9.313328265965172825e-01
4.319871001161468965e-02,9.962407538804098905e-01,9.941891782883818252e-01,9.913209183796591883e-01,9.874795732480790011e-01,9.825262540515693477e-01,9.764408287594146252e-01,9.692487482252682973e-01,9.609781740762377567e-01,9.516582644774407296e-01,9.413041379352212745e-01
4.368960444356485839e-02,1.008160714934748903e+00,1.006034225465273657e+00,1.003061337309845813e+00,9.990800639184029830e-01,9.939466434380908044e-01,9.876404693046386685e-01,9.801882330514022357e-01,9.716194852056108111e-01,9.619648551369439637e-01,9.512404749099339085e-01
4.418049887551502714e-02,1.020093913254228379e+00,1.017890612998657573e+00,1.014810453784474431e+00,1.010685729579517300e+00,1.005367694139368773e+00,9.988352700706232268e-01,9.911164397157026240e-01,9.822421992499597021e-01,9.722447107020987245e-01,9.611411726829413027e-01
4.467139330746518894e-02,1.032040343635310053e+00,1.029758307483896740e+00,1.026568195425887176e+00,1.022296446488920374e+00,1.016789217583304872e+00,1.010024965005621223e+00,1.002033013680754037e+00,9.928458640525039680e-01,9.824972743200315328e-01,9.710055646944475427e-01
4.516228773941535768e-02,1.044000001212393558e+00,1.041637275668670481e+00,1.038334489763532931e+00,1.033912090508873893e+00,1.028211024456588074e+00,1.021209286958995932e+00,1.012937598982771803e+00,1.003430025780199575e+00,9.927219873411247120e-01,9.808329826524175843e-01
4.565318217136552642e-02,1.055972878700596640e+00,1.053527481793906873e+00,1.050109261712320441e+00,1.045532534769335831e+00,1.039632922606945398e+00,1.032387965880301683e+00,1.023829836786887215e+00,1.013994227898115108e+00,1.002918288781172729e+00,9.906227565607325092e-01
4.614407660331568822e-02,1.067958962201912554e+00,1.065428883653674941e+00,1.061892429987317810e+00,1.057157646558191111e+00,1.051054714547679625e+00,1.043560727081283002e+00,1.034709364550088218e+00,1.024538011378974600e+00,1.013085616728133465e+00,1.000374217484168993e+00
4.663497103526585696e-02,1.079958250047169610e+00,1.077341450778960930e+00,1.073683924368182163e+00,1.068787303354704399e+00,1.062476211901358658e+00,1.054727303716935571e+00,1.045575826159060862e+00,1.035060922098403724e+00,1.023223412560872569e+00,1.010086698096564817e+00
4.712586546721601877e-02,1.091970741351881991e+00,1.089265153287128030e+00,1.085483674959211164e+00,1.080421382640407213e+00,1.073897225924331789e+00,1.065887428195351205e+00,1.056428864404697077e+00,1.045562504568157136e+00,1.033331116159744267e+00,1.019759529627179084e+00
4.761675989916619445e-02,1.103996434715369457e+00,1.101199960623310714e+00,1.097291610990086763e+00,1.092059760779869437e+00,1.085317566491795116e+00,1.077040831292987111e+00,1.067268120254851960e+00,1.056042301395864635e+00,1.043408165586184877e+00,1.029392041798140589e+00
4.810765433111636319e-02,1.116035328289724404e+00,1.113145841628071064e+00,1.109107660881991420e+00,1.103702313085267672e+00,1.096737042161215259e+00,1.088187242217959483e+00,1.078093232919225652e+00,1.066499853353962246e+00,1.053453997158881661e+00,1.038983562911732328e+00
4.859854876306652499e-02,1.128087419846566686e+00,1.125102764602870176e+00,1.120931752311572271e+00,1.115348913878850601e+00,1.108155460233728906e+00,1.099326388671422627e+00,1.088903839912480409e+00,1.076934699447048782e+00,1.063468045528601635e+00,1.048533419936612310e+00
4.908944319501669373e-02,1.140152706841592201e+00,1.137070697373348871e+00,1.132763812272745252e+00,1.126999436553301592e+00,1.119572626813515992e+00,1.110457996907032507e+00,1.099699577115591076e+00,1.087346376977666784e+00,1.073449743751677232e+00,1.058040938592962554e+00
4.958033762696686247e-02,1.152231186476906144e+00,1.149049607350416613e+00,1.144603767136346262e+00,1.138653753629994325e+00,1.130988346865144267e+00,1.121581791788492266e+00,1.110480078835426321e+00,1.097734421610505606e+00,1.083398523362150812e+00,1.067505443436572055e+00
5.007123205891702428e-02,1.164322855761150244e+00,1.161039461589156385e+00,1.156451542707625180e+00,1.150311736815146535e+00,1.142402424268889272e+00,1.132697496845184171e+00,1.121244977862564163e+00,1.108098367435029985e+00,1.093313814442575138e+00,1.076926257941851484e+00
5.056212649086719302e-02,1.176427711567419543e+00,1.173040226845535550e+00,1.168307064281585150e+00,1.161973257053869446e+00,1.153814661874028591e+00,1.143804834325884867e+00,1.131993905527341804e+00,1.118437747026533202e+00,1.103195045693476484e+00,1.086302704583781198e+00
5.105302092281736176e-02,1.188545750688966063e+00,1.185051869630930454e+00,1.180170256696164488e+00,1.173638184582111998e+00,1.165224861550107516e+00,1.154903525250563279e+00,1.142726491754135765e+00,1.128752091505612620e+00,1.113041644501469918e+00,1.095634104918789431e+00
5.154391535476752356e-02,1.200676969892695123e+00,1.197074356264461237e+00,1.192041044383263859e+00,1.185306388976502090e+00,1.176632824236178765e+00,1.165993289460264704e+00,1.153442365113876544e+00,1.139040930596070034e+00,1.122853037006036780e+00,1.104919779664563784e+00
5.203480978671769924e-02,1.212821365970452536e+00,1.209107652923136822e+00,1.203919351417619410e+00,1.196977739202084612e+00,1.188038349988018938e+00,1.177073845665078888e+00,1.164141152874797580e+00,1.149303792681237724e+00,1.132628648164959007e+00,1.114159048778796013e+00
5.252570421866786105e-02,1.224978935788096690e+00,1.221151725689810785e+00,1.215805101563514512e+00,1.208652103657951171e+00,1.199441238023312817e+00,1.188144911490189193e+00,1.174822481051412959e+00,1.159540204858724444e+00,1.142367901818410303e+00,1.123351231536855233e+00
5.301659865061802979e-02,1.237149676332367054e+00,1.233206540598949408e+00,1.227698218319343004e+00,1.220329350220772380e+00,1.210841286764817282e+00,1.199206203520010172e+00,1.185485974451734092e+00,1.169749692993589996e+00,1.152070220751708174e+00,1.132495646608399076e+00
5.350749308256819853e-02,1.249333584755537796e+00,1.245272063680209707e+00,1.239598624960011941e+00,1.232009346286220275e+00,1.222238293881494409e+00,1.210257437340405806e+00,1.196131256722713587e+00,1.179931781769942178e+00,1.161735026756720357e+00,1.141591612132911271e+00
5.399838751451836033e-02,1.261530658417862272e+00,1.257348260999826106e+00,1.251506244577187843e+00,1.243691958808289311e+00,1.233632056327619964e+00,1.221298327578993259e+00,1.206757950393925860e+00,1.190085994740955666e+00,1.171361740691931885e+00,1.150638445794174514e+00
5.448928194646852907e-02,1.273740894927809508e+00,1.269435098699812858e+00,1.263421000117391335e+00,1.255377054336512588e+00,1.245022370379865295e+00,1.232328587943531062e+00,1.217365676919479389e+00,1.200211854377317700e+00,1.180949782541169890e+00,1.159635464893675527e+00
5.498017637841869781e-02,1.285964292180088675e+00,1.281532543034973326e+00,1.275342814417933068e+00,1.267064499051076432e+00,1.256409031672354182e+00,1.243347931258390826e+00,1.227954056718163267e+00,1.210308882114097928e+00,1.190498571470985034e+00,1.168581986422941865e+00
5.547107081036885962e-02,1.298200848391462658e+00,1.293640560407719686e+00,1.287271610240693587e+00,1.278754158795824658e+00,1.267791835229689745e+00,1.254356069499112047e+00,1.238522709211822947e+00,1.220376598396039958e+00,1.200007525886692683e+00,1.177477327134808682e+00
5.596196524231902836e-02,1.310450562134354069e+00,1.305759117400708380e+00,1.299207310303748031e+00,1.290445899109166739e+00,1.279170575497958318e+00,1.265352713825043329e+00,1.249071252861974513e+00,1.230414522721278603e+00,1.209476063487070707e+00,1.186320803613622132e+00
5.645285967426919710e-02,1.322713432368239239e+00,1.317888180807279319e+00,1.311149837310836563e+00,1.302139585252875875e+00,1.290545046373705595e+00,1.276337574610065140e+00,1.259599305204647246e+00,1.240422173683481066e+00,1.218903601317715690e+00,1.195111732344371180e+00
5.694375410621936584e-02,1.334989458468833323e+00,1.330027717659713726e+00,1.323099113978676744e+00,1.313835082238785645e+00,1.301915041230886638e+00,1.287310361471398990e+00,1.270106482883462062e+00,1.250399069012412046e+00,1.228289555823058876e+00,1.203849429780752711e+00
5.743464853816953458e-02,1.347278640255062498e+00,1.342177695255293735e+00,1.335055063062120517e+00,1.325532254853382552e+00,1.313280352945787932e+00,1.298270783296498587e+00,1.280592401680941128e+00,1.260344725612922323e+00,1.237633342897036748e+00,1.212533212412169936e+00
5.792554297011969638e-02,1.359580978013831931e+00,1.354338081180183284e+00,1.347017607377156923e+00,1.337230967680292926e+00,1.324640773919926851e+00,1.309218548268026527e+00,1.291056676548052007e+00,1.270258659602362616e+00,1.246934377932422233e+00,1.221162396829660768e+00
5.841643740206986513e-02,1.371896472522576182e+00,1.366508843331110112e+00,1.358986669821757642e+00,1.348931085120668172e+00,1.335996096100920072e+00,1.320153363886915177e+00,1.301498921631984107e+00,1.280140386346420467e+00,1.256192075868813873e+00,1.229736299790761489e+00
5.890733183402003387e-02,1.384225125069606488e+00,1.378689949934866155e+00,1.370962173394566941e+00,1.360632471411464373e+00,1.347346111001329616e+00,1.331074936993509761e+00,1.311918750302157211e+00,1.289989420493381722e+00,1.265405851239282065e+00,1.238254238283298614e+00
5.939822626597019567e-02,1.396566937472240921e+00,1.390881369565611703e+00,1.382944041211434438e+00,1.372334990641615793e+00,1.358690609715477393e+00,1.341982973786796318e+00,1.322315775174463637e+00,1.299805276006813948e+00,1.274575118215672376e+00,1.246715529588115379e+00
5.988912069792036441e-02,1.408921912092732098e+00,1.403083071159998418e+00,1.394932196519797163e+00,1.384038506766110732e+00,1.370029382934241813e+00,1.352877179841717403e+00,1.332689608133745818e+00,1.309587466196679983e+00,1.283699290652569935e+00,1.255119491340732418e+00
6.038001512987052621e-02,1.421290051851977987e+00,1.415295024030095439e+00,1.406926562710898221e+00,1.395742883617954622e+00,1.381362220957816689e+00,1.363757260124564219e+00,1.343039860354501958e+00,1.319335503748866545e+00,1.292777782129918673e+00,1.263465441591934413e+00
6.087090956182070189e-02,1.433671360241028481e+00,1.427517197874133448e+00,1.418927063329857630e+00,1.407447984918038575e+00,1.392688913706455756e+00,1.374622919006461830e+00,1.353366142319829546e+00,1.329048900753145412e+00,1.301810005994302077e+00,1.271752698867296250e+00
6.136180399377086370e-02,1.446065841330374413e+00,1.439749562785050285e+00,1.430933622083577994e+00,1.419153674282892741e+00,1.404009250729178593e+00,1.385473860274929248e+00,1.363668063838597400e+00,1.338727168729552108e+00,1.310795375398875695e+00,1.279980582225635599e+00
6.185269842572103244e-02,1.458473499777037663e+00,1.451992089256862073e+00,1.442946162846507452e+00,1.430859815230349330e+00,1.415323021210463939e+00,1.396309787143533265e+00,1.373945234060856446e+00,1.348369818653194496e+00,1.319733303341967812e+00,1.288148411316401676e+00
6.234359285767119424e-02,1.470894340829437041e+00,1.464244748188826328e+00,1.454964609664231467e+00,1.442566271183086446e+00,1.426630013974901301e+00,1.407130402259616719e+00,1.384197261491476372e+00,1.357976360977479757e+00,1.328623202704326101e+00,1.296255506435991967e+00
6.283448728962136298e-02,1.483328370330052826e+00,1.476507510887428154e+00,1.466988886754917232e+00,1.454272905470076704e+00,1.437930017489824852e+00,1.417935407710114726e+00,1.394423754002017901e+00,1.367546305655766181e+00,1.337464486285030230e+00,1.304301188583004034e+00
6.332538172157153866e-02,1.495775594715892165e+00,1.488780349066187725e+00,1.479018918508614000e+00,1.465979581325941972e+00,1.449222819865932266e+00,1.428724505025467328e+00,1.404624318840850039e+00,1.377079162161451542e+00,1.346256566836067758e+00,1.312284779512424837e+00
6.381627615352170046e-02,1.508236021016711836e+00,1.501063234843244665e+00,1.491054629484366068e+00,1.477686161888173366e+00,1.460508208855845647e+00,1.439497395181587480e+00,1.414798562641473634e+00,1.386574439506460088e+00,1.354998857095548459e+00,1.320205601788737582e+00
6.430717058547187615e-02,1.520709656851061631e+00,1.513356140736785038e+00,1.503095944405197892e+00,1.489392510192276475e+00,1.471785971850674279e+00,1.450253778599937871e+00,1.424946091429101003e+00,1.396031646258174552e+00,1.363690769819594584e+00,1.328062978837971198e+00
6.479806501742203795e-02,1.533196510420116176e+00,1.525659039658277205e+00,1.515142788150943831e+00,1.501098489164809813e+00,1.483055895874550334e+00,1.460993355145693062e+00,1.435066510625468528e+00,1.405450290554794535e+00,1.372331717812891760e+00,1.335856234998689773e+00
6.528895944937219975e-02,1.545696590499265888e+00,1.537971904903490117e+00,1.527195085748893622e+00,1.512803961614294090e+00,1.494317767577112210e+00,1.471715824123958960e+00,1.445159425051858904e+00,1.414829880119093941e+00,1.380921113957874757e+00,1.343584695571890864e+00
6.577985388132236155e-02,1.558209906427542757e+00,1.550294710141361776e+00,1.539252762362319782e+00,1.524508790220053145e+00,1.505571373223995923e+00,1.482420884274111783e+00,1.455224438930389663e+00,1.424169922270635213e+00,1.389458371242600077e+00,1.351247686869861520e+00
6.627074831327253723e-02,1.570736468094794391e+00,1.562627429400644363e+00,1.551315743276816761e+00,1.536212837518917906e+00,1.516816498685269909e+00,1.493108233762189707e+00,1.465261155883502475e+00,1.433469923936378843e+00,1.397942902787253416e+00,1.358844536263946967e+00
6.676164274522269904e-02,1.583276285926674909e+00,1.574970037054379546e+00,1.563383953884504018e+00,1.547915965889848255e+00,1.528052929421862549e+00,1.503777570171388689e+00,1.475269178931708280e+00,1.442729391659734128e+00,1.406374121869327087e+00,1.366374572231260798e+00
6.725253717717287472e-02,1.595829370867422714e+00,1.587322507802188643e+00,1.575457319666074607e+00,1.559618037536449897e+00,1.539280450469963091e+00,1.514428590490642268e+00,1.485248110489562290e+00,1.451947831608036310e+00,1.414751441947461164e+00,1.373837124400334231e+00
6.774343160912303652e-02,1.608395734360411389e+00,1.599684816650350783e+00,1.587535766170667717e+00,1.571318914467367600e+00,1.550498846423379984e+00,1.525060991101266916e+00,1.495197552359856408e+00,1.461124749578429194e+00,1.423074276683921058e+00,1.381231523595676247e+00
6.823432604107319832e-02,1.620975388326499012e+00,1.612056938889705693e+00,1.599619218993598491e+00,1.583018458474588996e+00,1.561707901413881494e+00,1.535674467761705575e+00,1.505117105726055060e+00,1.470259651002183476e+00,1.431342039965750823e+00,1.388557101881282785e+00
6.872522047302337400e-02,1.633568345140198330e+00,1.624438850071392881e+00,1.611707603751956874e+00,1.594716531109665603e+00,1.572907399089535030e+00,1.546268715590372267e+00,1.515006371142985309e+00,1.479352040947459201e+00,1.439554145924593742e+00,1.395813192603086783e+00
6.921611490497353580e-02,1.646174617603561874e+00,1.636830525980332407e+00,1.623800846057982916e+00,1.606412993657766464e+00,1.584097122590957030e+00,1.556843429046527616e+00,1.524864948525703312e+00,1.488401424120436412e+00,1.447710008955128913e+00,1.402999130430301111e+00
6.970700933692371148e-02,1.658794218917948093e+00,1.649231942606603551e+00,1.635898871490370610e+00,1.618107707109709192e+00,1.595276854525616184e+00,1.567398301909307845e+00,1.534692437136665699e+00,1.497407304864943001e+00,1.455809043732226415e+00,1.410114251395750307e+00
7.019790376887387329e-02,1.671427162653515985e+00,1.661643076114573070e+00,1.648001605563358840e+00,1.629800532131827850e+00,1.606446376940052101e+00,1.577933027254787568e+00,1.544488435571080176e+00,1.506369187160449208e+00,1.463850665226710257e+00,1.417157892935087871e+00
7.068879820082403509e-02,1.684073462716509706e+00,1.674063902809837412e+00,1.660108973693665835e+00,1.641491329033742730e+00,1.617605471290072705e+00,1.588447297431129002e+00,1.554252541740497984e+00,1.515286574618499582e+00,1.471834288719791939e+00,1.424129393924956410e+00
7.117969263277419689e-02,1.696733133314384467e+00,1.686494399104024211e+00,1.672220901165316853e+00,1.653179957734068894e+00,1.628753918408968548e+00,1.598940804031858676e+00,1.563984352854672411e+00,1.524158970477597963e+00,1.479759329816189295e+00,1.431028094720105948e+00
7.167058706472437257e-02,1.709406188918660696e+00,1.698934541477342908e+00,1.684337313092258981e+00,1.664866277723964672e+00,1.639891498473646791e+00,1.609413237867171720e+00,1.573683465401606529e+00,1.532985877596477309e+00,1.487625204455863326e+00,1.437853337189408887e+00
7.216148149667454825e-02,1.722092644225591274e+00,1.711384306438974434e+00,1.696458134378839633e+00,1.676550148028599141e+00,1.651017990968757676e+00,1.619864288933346552e+00,1.583349475125849448e+00,1.541766798445803888e+00,1.495431328924428316e+00,1.444604464750817607e+00
7.265237592862471006e-02,1.734792514114650963e+00,1.723843670485293744e+00,1.708583289678159867e+00,1.688231427166541732e+00,1.662133174648822376e+00,1.630293646380261752e+00,1.592981977005049288e+00,1.550501235098331820e+00,1.503177119862239675e+00,1.451280822405276227e+00
7.314327036057487186e-02,1.747505813604783853e+00,1.736312610055882555e+00,1.720712703348245665e+00,1.699909973107023298e+00,1.673236827498314039e+00,1.640700998476982031e+00,1.602580565224720699e+00,1.559188689217464674e+00,1.510861994272127085e+00,1.457881756769549009e+00
7.363416479252503366e-02,1.760232557808382614e+00,1.748791101487289890e+00,1.732846299406004320e+00,1.711585643225036257e+00,1.684328726689649613e+00,1.651086032575369789e+00,1.612144833151194501e+00,1.567828662044190358e+00,1.518485369525736761e+00,1.464406616107941428e+00
7.412505922447520934e-02,1.772972761883236048e+00,1.761279120964778011e+00,1.744984001479194857e+00,1.723258294254495393e+00,1.695408648539320495e+00,1.661448435071932517e+00,1.621674373302939287e+00,1.576420654382570508e+00,1.526046663368652023e+00,1.470854750363056906e+00
7.461595365642537114e-02,1.785726440982032148e+00,1.773776644471652064e+00,1.757125732756021463e+00,1.734927782239078287e+00,1.706476368461788073e+00,1.671787891367562118e+00,1.631168777319936147e+00,1.584964166583490153e+00,1.533545293924023722e+00,1.477225511185355833e+00
7.510684808837554682e-02,1.798493610199838333e+00,1.786283647736583102e+00,1.769271415932747615e+00,1.746593962481136408e+00,1.717531660921515213e+00,1.682104085825508522e+00,1.640627635931429795e+00,1.593458698526958095e+00,1.540980679694971656e+00,1.483518251961745582e+00
7.559774252032570863e-02,1.811274269881423926e+00,1.798800091873073326e+00,1.781420959315267227e+00,1.758256676257625717e+00,1.728574286932560877e+00,1.692396690218699540e+00,1.650050528498561153e+00,1.601903740385536068e+00,1.548352231645264920e+00,1.489732321274119364e+00
7.608863695227587043e-02,1.824068426240301743e+00,1.811325943523494075e+00,1.793574276304187531e+00,1.769915769431671837e+00,1.739604011558114616e+00,1.702665379883690822e+00,1.659437037604834630e+00,1.610298785449262526e+00,1.555659364071802164e+00,1.495867071643795843e+00
7.657953138422604611e-02,1.836876104098786433e+00,1.823861187317752375e+00,1.805731297462649376e+00,1.781571104002310113e+00,1.750620614802832486e+00,1.712909843824885980e+00,1.668786758262302605e+00,1.618643338352984129e+00,1.562901501811800653e+00,1.501921865728522487e+00
7.707042581617620791e-02,1.849697326620064697e+00,1.836405806070308566e+00,1.817891951359677849e+00,1.793222539806599736e+00,1.761623874410497947e+00,1.723129768839393394e+00,1.678099283577164424e+00,1.626936902474315882e+00,1.570078069538490384e+00,1.507896067652372274e+00
7.756132024812638359e-02,1.862532115480649120e+00,1.848959780948498333e+00,1.830056164733299573e+00,1.804869934676759824e+00,1.772613566015006414e+00,1.733324839662635508e+00,1.687374204891759266e+00,1.635178980074545541e+00,1.577188491903882772e+00,1.513789043153265235e+00
7.805221468007654539e-02,1.875380491043696640e+00,1.861523091641674066e+00,1.842223862654415623e+00,1.816513144597987406e+00,1.783589463291951560e+00,1.743494739114486380e+00,1.696611111927014193e+00,1.643369072439930134e+00,1.584232193681874179e+00,1.519600159730772226e+00
7.854310911202670720e-02,1.888242472523892879e+00,1.874095716522071964e+00,1.854394968682635314e+00,1.828152023858557351e+00,1.794551338102911231e+00,1.753639148238632206e+00,1.705809592918740902e+00,1.651506680017557516e+00,1.591208599906708265e+00,1.525328786790115743e+00
7.903400354397686900e-02,1.901118078143890555e+00,1.886677632797399751e+00,1.866569405014064209e+00,1.839786425192190267e+00,1.805498960632425653e+00,1.763757746435145712e+00,1.714969234747771631e+00,1.659591302545766034e+00,1.598117136006782957e+00,1.530974295782359551e+00
7.952489797592704468e-02,1.914007325282308880e+00,1.899268816655149017e+00,1.878747092621046777e+00,1.851416199912700566e+00,1.816432099517670373e+00,1.773850211586282866e+00,1.724089623063943977e+00,1.667622439179125893e+00,1.604957227933814456e+00,1.536536060340793375e+00
8.001579240787720648e-02,1.926910230613289698e+00,1.911869243398627516e+00,1.890927951383866157e+00,1.863041198040915614e+00,1.827350521970821706e+00,1.783916220175496559e+00,1.733170342403924646e+00,1.675599588607980861e+00,1.611728302287348313e+00,1.542013456413507067e+00
8.050668683982738216e-02,1.939826810237616161e+00,1.924478887574718744e+00,1.903111900214402574e+00,1.874661268423872595e+00,1.838253993894122029e+00,1.793955447399670389e+00,1.742210976302883685e+00,1.683522249172551666e+00,1.618429786434627093e+00,1.547405862392160714e+00
8.099758127177754397e-02,1.952757079805385709e+00,1.937097723093358592e+00,1.915298857171742419e+00,1.886276258846288245e+00,1.849142279987631809e+00,1.803967567274569195e+00,1.751211107400006295e+00,1.691389918971598627e+00,1.625061108625803108e+00,1.552712659236944015e+00
8.148847570372770577e-02,1.965701054630245137e+00,1.949725723338740169e+00,1.927488739569747755e+00,1.897886016134303855e+00,1.860015143849682584e+00,1.813952252733510573e+00,1.760170317537854467e+00,1.699202095965647752e+00,1.631621698104509521e+00,1.557933230597730700e+00
8.197937013567788145e-02,1.978658749795184191e+00,1.962362861272238135e+00,1.939681464076581374e+00,1.909490386251506688e+00,1.870872348070022451e+00,1.823909175719254705e+00,1.769088187855569094e+00,1.706958278074774071e+00,1.638110985213778514e+00,1.563066962931422665e+00
8.247026456762804325e-02,1.991630180249884141e+00,1.975009109527054996e+00,1.951876946806183399e+00,1.921089214387222022e+00,1.881713654315651629e+00,1.833838007269110282e+00,1.777964298875916782e+00,1.714657963270948215e+00,1.644528401497311831e+00,1.568113245615489149e+00
8.296115899957821893e-02,2.004615360899631771e+00,1.987664440494594675e+00,1.964075103401711875e+00,1.932682345037085803e+00,1.892538823409360971e+00,1.843738417593263179e+00,1.786798230586183145e+00,1.722300649664943784e+00,1.650873379796104157e+00,1.573071471057696291e+00
8.345205343152838073e-02,2.017614306685784786e+00,2.000328826402552274e+00,1.976275849110931571e+00,1.944269622075887272e+00,1.903347615400955650e+00,1.853610076146321450e+00,1.795589562512906578e+00,1.729885835587804399e+00,1.657145354340416654e+00,1.577941034802030629e+00
8.394294786347854254e-02,2.030627032657802644e+00,2.013002239384733993e+00,1.988479098853562554e+00,1.955850888822687983e+00,1.914139789631180477e+00,1.863452651692079076e+00,1.804337873790459401e+00,1.737413019666871339e+00,1.663343760837102669e+00,1.582721335630813853e+00
8.443384229542870434e-02,2.043653554036832798e+00,2.025684651542592807e+00,2.000684767280586751e+00,1.967425988098218559e+00,1.924915104788335940e+00,1.873265812361500471e+00,1.813042743223472364e+00,1.744881700896374177e+00,1.669468036552285595e+00,1.587411775663010616e+00
8.492473672737888002e-02,2.056693886270855032e+00,2.038376034998492514e+00,2.012892768825505385e+00,1.978994762274544517e+00,1.935673318957589206e+00,1.883049225703920859e+00,1.821703749343101642e+00,1.752291378702579783e+00,1.675517620389387119e+00,1.592011760448729607e+00
8.541563115932905570e-02,2.069748045081386323e+00,2.051076361940689541e+00,2.025103017747556411e+00,1.990557053317010716e+00,1.946414189662980077e+00,1.892802558731467411e+00,1.830320470457141191e+00,1.759641553003502779e+00,1.681491952962506975e+00,1.596520699059913673e+00
8.590652559127921750e-02,2.082816046501742235e+00,2.063785604660041795e+00,2.037315428166886377e+00,2.002112702818461099e+00,1.957137473902119673e+00,1.902525477956698019e+00,1.838892484693979812e+00,1.766931724263177239e+00,1.687390476665155736e+00,1.600938004177226759e+00
8.639742002322937930e-02,2.095897906906861508e+00,2.076503735578436594e+00,2.049529914091677618e+00,2.013661552025729939e+00,1.967842928173586747e+00,1.912217649423459509e+00,1.847419370040401354e+00,1.774161393540488962e+00,1.693212635734337557e+00,1.605263092173131012e+00
8.688831445517954111e-02,2.108993643034688503e+00,2.089230727268949206e+00,2.061746389437238314e+00,2.025203441858415498e+00,1.978530308497017387e+00,1.921878738730967928e+00,1.855900704373231624e+00,1.781330062532569869e+00,1.698957876309985959e+00,1.609495383191156037e+00
8.737920888712971679e-02,2.122103271999105534e+00,2.101966552467708471e+00,2.073964768037033224e+00,2.036738212919913860e+00,1.989199370425884794e+00,1.931508411051097607e+00,1.864336065484823335e+00,1.788437233612749644e+00,1.704625646489749791e+00,1.613634301221361422e+00
8.787010331907987859e-02,2.135226811294438143e+00,2.114711184077503692e+00,2.086184963645689283e+00,2.048265705500745160e+00,1.999849869052980011e+00,1.941106331138900964e+00,1.872725031102392856e+00,1.795482409863071283e+00,1.710215396379131114e+00,1.617679274171990977e+00
8.836099775103005427e-02,2.148364278791505821e+00,2.127464595163097716e+00,2.098406889933939201e+00,2.059785759574140229e+00,2.010481559008581165e+00,1.950672163336337750e+00,1.881067178901194126e+00,1.802465095101366321e+00,1.715726578136973934e+00,1.621629733937319573e+00
8.885189218298021607e-02,2.161515692725246129e+00,2.140226758938278628e+00,2.110630460475539039e+00,2.071298214783913405e+00,2.021094194451323212e+00,1.960205571569231919e+00,1.889362086511544359e+00,1.809384793902892641e+00,1.721158646016308191e+00,1.625485116461694135e+00
8.934278661493037788e-02,2.174681071673882471e+00,2.152997648744621628e+00,2.122855588726127785e+00,2.082802910424602416e+00,2.031687529051759089e+00,1.969706219337437725e+00,1.897609331519687137e+00,1.816241011616530177e+00,1.726511056400540367e+00,1.629244861799764132e+00
8.983368104688055356e-02,2.187860434529655951e+00,2.165777238021973528e+00,2.135082187994042702e+00,2.094299685413880230e+00,2.042261315968606272e+00,1.979173769698228114e+00,1.905808491462498200e+00,1.823033254375535650e+00,1.731783267834996254e+00,1.632908414172904221e+00
9.032457547883071536e-02,2.201053800461127974e+00,2.178565500270676303e+00,2.147310171403109091e+00,2.105788378257258397e+00,2.052815307817711155e+00,1.988607885242910323e+00,1.913959143816049036e+00,1.829761029102868752e+00,1.736974741053821214e+00,1.636475222021835485e+00
9.081546991078089104e-02,2.214261188867019392e+00,2.191362409005489731e+00,2.159539451847359626e+00,2.117268827005043264e+00,2.063349256633681073e+00,1.998008228066644687e+00,1.922060865977995192e+00,1.836423843511064691e+00,1.742084939002223720e+00,1.639944738055431284e+00
9.130636434273105284e-02,2.227482619321626611e+00,2.204167937701255298e+00,2.171769941937728987e+00,2.128740869201581454e+00,2.073862913824225274e+00,2.007374459731492422e+00,1.930113235243823055e+00,1.843021206096675524e+00,1.747113326854074389e+00,1.643316419295717479e+00
9.179725877468121464e-02,2.240718111511788457e+00,2.216982059730273402e+00,2.184001553940697171e+00,2.140204341826777323e+00,2.084356030117192393e+00,2.016706241222683715e+00,1.938115828776936223e+00,1.849552626129274291e+00,1.752059372024858952e+00,1.646589727119070590e+00
9.228815320663137645e-02,2.253967685165418011e+00,2.229804748291412508e+00,2.196234199708895662e+00,2.151659081229885029e+00,2.094828355500295558e+00,2.026003232898099249e+00,1.946068223572586575e+00,1.856017613635015717e+00,1.756922544179980061e+00,1.649764127293602556e+00
9.277904763858155213e-02,2.267231359971578986e+00,2.242635976330921821e+00,2.208467790603651615e+00,2.163104923055568118e+00,2.105279639153527782e+00,2.035265094430966482e+00,1.953969996415644061e+00,1.862415679374753719e+00,1.761702315238405481e+00,1.652839090012734991e+00
9.326994207053171393e-02,2.280509155492135509e+00,2.255475716454988788e+00,2.220702237409507340e+00,2.174541702162244405e+00,2.115709629374285417e+00,2.044491484745786458e+00,1.961820723832219393e+00,1.868746334816730359e+00,1.766398159371679766e+00,1.655814089924977806e+00
9.376083650248188961e-02,2.293801091064967324e+00,2.268323940834016561e+00,2.232937450240700450e+00,2.185969252532711238e+00,2.126118073495182337e+00,2.053682061947477600e+00,1.969619982035132333e+00,1.875009092103822939e+00,1.771009552998281666e+00,1.658688606159890222e+00
9.425173093443203753e-02,2.307107185698713536e+00,2.281180621098602757e+00,2.245173338439566901e+00,2.197387407177017415e+00,2.136504717794542429e+00,2.062836483243722263e+00,1.977367346863207365e+00,1.881203464015338778e+00,1.775535974773323922e+00,1.661462122350232828e+00
9.474262536638221321e-02,2.320427457959102213e+00,2.294045728227263048e+00,2.257409810466935340e+00,2.208795998027640817e+00,2.146869307399607241e+00,2.071954404860552046e+00,1.985062393714432938e+00,1.887328963923390335e+00,1.779976905573623425e+00,1.664134126650323564e+00
9.523351979833238889e-02,2.333761925846830732e+00,2.306919232425870270e+00,2.269646773784458116e+00,2.220194855826921998e+00,2.157211586182424590e+00,2.081035481951136301e+00,1.992704697472950315e+00,1.893385105743811803e+00,1.784331828478099347e+00,1.666704111750566764e+00
9.572441423028255070e-02,2.347110606667001775e+00,2.319801102998812148e+00,2.281884134728906055e+00,2.231583810006782631e+00,2.167531296648441241e+00,2.090079368497804957e+00,2.000293832429900220e+00,1.899371403881656928e+00,1.788600228743551845e+00,1.669171574888202336e+00
9.621530866223272638e-02,2.360473516890139845e+00,2.332691308211898740e+00,2.294121798378430555e+00,2.242962688560727447e+00,2.177828179817793419e+00,2.099085717207285651e+00,2.007829372198109752e+00,1.905287373171246967e+00,1.792781593775768290e+00,1.671536017854220235e+00
9.670620309418288818e-02,2.373850672004715001e+00,2.345589815146933432e+00,2.306359668410742358e+00,2.254331317908082610e+00,2.188101975099262297e+00,2.108054179399138306e+00,2.015310889620606449e+00,1.911132528810768560e+00,1.796875413095986751e+00,1.673796946996481294e+00
9.719709752613304998e-02,2.387242086361282212e+00,2.358496589548069178e+00,2.318597646953291402e+00,2.265689522750554463e+00,2.198352420156961973e+00,2.116984404887439553e+00,2.022737956673000159e+00,1.916906386291451714e+00,1.800881178302716767e+00,1.675953873219027335e+00
9.768799195808321179e-02,2.400647774434445658e+00,2.371411597064450927e+00,2.330835635799832328e+00,2.277037127255522098e+00,2.208579252053386011e+00,2.125876043078217759e+00,2.030110145511948794e+00,1.922608462395462681e+00,1.804798384018597046e+00,1.678006312877500905e+00
9.817888639003338747e-02,2.414067767842203338e+00,2.384334820008687572e+00,2.343073552807205306e+00,2.288373970973786253e+00,2.218782222558135508e+00,2.134728757542351918e+00,2.037427042193970639e+00,1.928238287949467278e+00,1.808626539571113856e+00,1.679953798275280352e+00
9.866978082198354927e-02,2.427502092025819902e+00,2.397266234387947392e+00,2.355311309415037524e+00,2.299699887007894628e+00,2.228961077140164004e+00,2.143542205996156635e+00,2.044688227783394652e+00,1.933795390166533679e+00,1.812365152637662069e+00,1.681795862644577255e+00
9.916067525393372495e-02,2.440950768483134858e+00,2.410205812104565304e+00,2.367548812801918867e+00,2.311014704112016371e+00,2.239115557002351320e+00,2.152316042270320473e+00,2.051893280269623254e+00,1.939279294545475762e+00,1.816013731185823321e+00,1.683532042215777569e+00
9.965156968588388675e-02,2.454413818988600227e+00,2.423153525111537032e+00,2.379785969952028957e+00,2.322318250642200432e+00,2.249245402886374645e+00,2.161049919943666797e+00,2.059041778009643942e+00,1.944689528108221488e+00,1.819571786497916843e+00,1.685161879026467524e+00
1.001424641178340486e-01,2.467891265596403816e+00,2.436109345414920746e+00,2.392022687657334501e+00,2.333610354559612521e+00,2.259350355079248196e+00,2.169743492356236647e+00,2.066133299751491847e+00,1.950025619437436575e+00,1.823038833225604005e+00,1.686684920993819281e+00
1.006333585497842242e-01,2.481383130643437074e+00,2.449073245076087257e+00,2.404258872519632551e+00,2.344890843433645067e+00,2.269430153419770502e+00,2.178396412622344069e+00,2.073167424657775815e+00,1.955287098714298732e+00,1.826414389444715791e+00,1.688100721987213504e+00
1.011242529817343860e-01,2.494889436752101286e+00,2.462045196213808573e+00,2.416494430952445427e+00,2.356159544444892173e+00,2.279484537304887759e+00,2.187008333643609692e+00,2.080143732329261752e+00,1.960473497756428429e+00,1.829697976710303431e+00,1.689408841901101743e+00
1.016151474136845617e-01,2.508410206832964562e+00,2.475025171006195013e+00,2.428729269182769102e+00,2.367416284388003334e+00,2.289513245695970145e+00,2.195578908121978756e+00,2.087061802828526602e+00,1.965584350055972651e+00,1.832889120111914849e+00,1.690608846728107739e+00
1.021060418456347235e-01,2.521945464087254951e+00,2.488013141692470676e+00,2.440963293252665700e+00,2.378660889674403034e+00,2.299516017124999756e+00,2.204107788572709836e+00,2.093921216703671817e+00,1.970619190817840094e+00,1.835987348329092717e+00,1.691700308632365424e+00
1.025969362775848853e-01,2.535495232009203459e+00,2.501009080574594812e+00,2.453196409020712121e+00,2.389893186334883346e+00,2.309492589700671061e+00,2.212594627337348907e+00,2.100721555012102559e+00,1.975577556998094453e+00,1.838992193687097654e+00,1.692682806023097397e+00
1.030878307095350471e-01,2.549059534388227188e+00,2.514012960018727316e+00,2.465428522163296332e+00,2.401113000022068622e+00,2.319442701114407424e+00,2.221039076596675876e+00,2.107462399344365966e+00,1.980458987342496702e+00,1.841903192212855256e+00,1.693555923628431215e+00
1.035787251414852228e-01,2.562638395310956607e+00,2.527024752456536127e+00,2.477659538175765341e+00,2.412320156012750516e+00,2.329366088646284805e+00,2.229440788383633798e+00,2.114143331848059582e+00,1.985263022425203916e+00,1.844719883691125606e+00,1.694319252569453926e+00
1.040696195734353985e-01,2.576231839163106052e+00,2.540044430386345198e+00,2.489889362373419512e+00,2.423514479210092887e+00,2.339262489170872428e+00,2.237799414596234104e+00,2.120763935251797072e+00,1.989989204687621083e+00,1.847441811720898608e+00,1.694972390434505538e+00
1.045605140053855603e-01,2.589839890631188357e+00,2.553071966374132806e+00,2.502117899892363440e+00,2.434695794145709691e+00,2.349131639162985952e+00,2.246114607010440078e+00,2.127323792889240117e+00,1.994637078477406567e+00,1.850068523772011142e+00,1.695514941353711613e+00
1.050514084373357221e-01,2.603462574704073607e+00,2.566107333054366002e+00,2.514345055690203612e+00,2.445863924981614979e+00,2.358973274703353162e+00,2.254386017293031230e+00,2.133822488723194688e+00,1.999206190087630564e+00,1.852599571241989596e+00,1.695946516073752575e+00
1.055423028692858839e-01,2.617099916674392013e+00,2.579150503130684058e+00,2.526570734546596864e+00,2.457018695512040996e+00,2.368787131484189956e+00,2.262613297014444136e+00,2.140259607369769501e+00,2.003696087796088765e+00,1.855034509513115326e+00,1.696266732032874147e+00
1.060331973012360596e-01,2.630751942139775590e+00,2.592201449376419387e+00,2.538794841063647834e+00,2.468159929165130606e+00,2.378572944814694612e+00,2.270796097661590629e+00,2.146634734122596644e+00,2.008106321904768787e+00,1.857372898009714612e+00,1.696475213436134055e+00
1.065240917331862214e-01,2.644418677003950613e+00,2.605260144634967023e+00,2.551017279666159876e+00,2.479287449004497823e+00,2.388330449626446583e+00,2.278934070650655563e+00,2.152947454977118369e+00,2.012436444779468925e+00,1.859614300255670427e+00,1.696571591330888973e+00
1.070149861651363971e-01,2.658100147477667541e+00,2.618326561819995124e+00,2.563237954601733648e+00,2.490401077730663992e+00,2.398059380478729352e+00,2.287026867339875924e+00,2.159197356654935174e+00,2.016686010889572778e+00,1.861758283932161806e+00,1.696555503682518617e+00
1.075058805970865450e-01,2.671796380079479061e+00,2.631400673915498256e+00,2.575456769940718260e+00,2.501500637682359862e+00,2.407759471563754250e+00,2.295074139042290629e+00,2.165384026628218717e+00,2.020854576847978201e+00,1.863804420935623041e+00,1.696426595450388985e+00
1.079967750290367207e-01,2.685507401636356928e+00,2.644482453975694369e+00,2.587673629576009660e+00,2.512585950837701976e+00,2.417430456711806119e+00,2.303075537038477894e+00,2.171507053144186905e+00,2.024941701451175025e+00,1.865752287435929357e+00,1.696184518664055840e+00
1.084876694609868963e-01,2.699233239284160479e+00,2.657571875124769889e+00,2.599888437222705129e+00,2.523656838815242942e+00,2.427072069396297938e+00,2.311030712589264624e+00,2.177566025249645598e+00,2.028946945719484418e+00,1.867601463934805084e+00,1.695828932499702679e+00
1.089785638929370581e-01,2.712973920467931954e+00,2.670668910556452502e+00,2.612101096417595691e+00,2.534713122874883151e+00,2.436684042738735290e+00,2.318939316948414486e+00,2.183560532815585820e+00,2.032869872937442590e+00,1.869351535324455860e+00,1.695359503356822062e+00
1.094694583248872338e-01,2.726729472942063470e+00,2.683773533533453381e+00,2.624311510518530621e+00,2.545754623918668802e+00,2.446266109513603570e+00,2.326801001375300437e+00,2.189490166561856466e+00,2.036710048694346575e+00,1.871002090946425112e+00,1.694775904935131861e+00
1.099603527568373956e-01,2.740499924770273488e+00,2.696885717386724668e+00,2.636519582703606535e+00,2.556781162491444714e+00,2.455818002153155266e+00,2.334615417147545724e+00,2.195354518081889417e+00,2.040467040924947906e+00,1.872552724650674350e+00,1.694077818311731765e+00
1.104512471887875574e-01,2.754285304325458039e+00,2.710005435514581507e+00,2.648725215970229030e+00,2.567792558781392120e+00,2.465339452752119520e+00,2.342382215573653781e+00,2.201153179867494369e+00,2.044140419950303045e+00,1.874003034854886174e+00,1.693264932018497593e+00
1.109421416207377192e-01,2.768085640289359883e+00,2.723132661381651332e+00,2.660928313134005130e+00,2.578788632620426569e+00,2.474830193072319329e+00,2.350101048005606597e+00,2.206885745333714066e+00,2.047729758518777476e+00,1.875352624603992435e+00,1.692336942119715859e+00
1.114330360526878949e-01,2.781900961652105764e+00,2.736267368517686815e+00,2.673128776827509157e+00,2.589769203484479476e+00,2.484289954547208357e+00,2.357771565851452422e+00,2.212551808843746581e+00,2.051234631847200784e+00,1.876601101629925994e+00,1.691293552289954150e+00
1.119239304846380567e-01,2.795731297711562924e+00,2.749409530516195854e+00,2.685326509498874525e+00,2.600734090493636685e+00,2.493718468286308720e+00,2.365393420587858397e+00,2.218150965733925339e+00,2.054654617662177607e+00,1.877748078411594079e+00,1.690134473892171307e+00
1.124148249165882324e-01,2.809576678072554401e+00,2.762559121032934328e+00,2.697521413410249647e+00,2.611683112412157115e+00,2.503115465079572388e+00,2.372966263772653850e+00,2.223682812338768855e+00,2.057989296241552690e+00,1.878793172235080133e+00,1.688859426056068980e+00
1.129057193485383942e-01,2.823437132645920222e+00,2.775716113784240768e+00,2.709713390636109054e+00,2.622616087648365735e+00,2.512480675401654207e+00,2.380489747057347394e+00,2.229146946016090425e+00,2.061238250456028709e+00,1.879736005254064368e+00,1.687468135756674981e+00
1.133966137804885560e-01,2.837312691647404961e+00,2.788880482545201822e+00,2.721902343061396667e+00,2.633532834254404431e+00,2.521813829416089003e+00,2.387963522199618716e+00,2.234542965172168660e+00,2.064401065810937741e+00,1.880576204550472363e+00,1.685960337893174232e+00
1.138875082124387317e-01,2.851203385596413842e+00,2.802052201147677390e+00,2.734088172379541604e+00,2.644433169925872296e+00,2.531114656979394972e+00,2.395387241075795259e+00,2.239870469286991739e+00,2.067477330488165510e+00,1.881313402195343265e+00,1.684335775367968191e+00
1.143784026443888935e-01,2.865109245314580999e+00,2.815231243478150347e+00,2.746270780090299901e+00,2.655316912001314922e+00,2.540382887645074028e+00,2.402760555693299604e+00,2.245129058939548283e+00,2.070466635388230614e+00,1.881947235309925137e+00,1.682594199165982296e+00
1.148692970763390692e-01,2.879030301924215607e+00,2.828417583475440367e+00,2.758450067497473235e+00,2.666183877461609342e+00,2.549618250667541108e+00,2.410083118203085739e+00,2.250318335833200400e+00,2.073368574172518741e+00,1.882477346126994355e+00,1.680735368434205901e+00
1.153601915082892310e-01,2.892966586846567711e+00,2.841611195128246337e+00,2.770625935706457099e+00,2.677033882929201969e+00,2.558820475005955775e+00,2.417354580912043804e+00,2.255437902821106011e+00,2.076182743305667877e+00,1.882903382052395935e+00,1.678759050561472677e+00
1.158510859402393928e-01,2.906918131799936855e+00,2.854812052472531114e+00,2.782798285621642442e+00,2.687866744667219976e+00,2.567989289327965441e+00,2.424574596295383966e+00,2.260487363931708682e+00,2.078908742098104945e+00,1.883224995726807460e+00,1.676665021258478827e+00
1.163419803721895546e-01,2.920884968797654135e+00,2.868020129588770839e+00,2.794967017943689402e+00,2.698682278578471649e+00,2.577124422013378435e+00,2.431742817009013180e+00,2.265466324394300290e+00,2.081546172748748091e+00,1.883441845087734379e+00,1.674453064638042443e+00
1.168328748041397303e-01,2.934867130145869751e+00,2.881235400599020391e+00,2.807132033166620744e+00,2.709480300204295311e+00,2.586225601157727372e+00,2.438858895901869772e+00,2.270374390664631203e+00,2.084094640387846642e+00,1.883553593431717799e+00,1.672122973295596893e+00
1.173237692360899059e-01,2.948864648441184233e+00,2.894457839663816756e+00,2.819293231574763414e+00,2.720260624723271459e+00,2.595292554575741928e+00,2.445922486028237142e+00,2.275211170450586184e+00,2.086553753119979149e+00,1.883559909476771876e+00,1.669674548389928681e+00
1.178146636680400677e-01,2.962877556568178861e+00,2.907687420978979809e+00,2.831450513239594180e+00,2.731023066949858968e+00,2.604325009804778990e+00,2.452933240660066794e+00,2.279976272737946896e+00,2.088923122067219751e+00,1.883460467425050355e+00,1.667107599724148459e+00
1.183055580999902295e-01,2.976905887696720932e+00,2.920924118772190159e+00,2.843603778016366324e+00,2.741767441332837674e+00,2.613322694108108912e+00,2.459890813299239198e+00,2.284669307816182826e+00,2.091202361412435540e+00,1.883254947025723158e+00,1.664421945826900506e+00
1.187964525319403913e-01,2.990949675279154896e+00,2.934167907299454647e+00,2.855752925540635090e+00,2.752493561953666568e+00,2.622285334478152485e+00,2.466794857689829090e+00,2.289289887304333249e+00,2.093391088442754899e+00,1.882943033638091235e+00,1.661617414033816909e+00
1.192873469638905670e-01,3.005008953047307863e+00,2.947418760841382657e+00,2.867897855224599279e+00,2.763201242524682577e+00,2.631212657639607322e+00,2.473645027830334353e+00,2.293837624176935375e+00,2.095488923593179287e+00,1.882524418294917012e+00,1.658693840569205546e+00
1.197782413958407288e-01,3.019083755009374759e+00,2.960676653699340299e+00,2.880038466253327822e+00,2.773890296387200749e+00,2.640104390052509853e+00,2.480440977985899575e+00,2.298312132790030216e+00,2.097495490490357106e+00,1.881998797765982001e+00,1.655651070627978783e+00
1.202691358277909045e-01,3.033174114486832273e+00,2.973941559234127396e+00,2.892174656627295448e+00,2.784560535560769434e+00,2.648960256970633420e+00,2.487182361754801452e+00,2.302713027946599933e+00,2.099410414994103746e+00,1.881365873533009436e+00,1.652488957215688226e+00
1.207600302597410524e-01,3.047280063140878514e+00,2.987213448934042059e+00,2.904306322288747744e+00,2.795211769946382763e+00,2.657779981738676689e+00,2.493868831467703995e+00,2.307039924388934793e+00,2.101233324748501996e+00,1.880625351331278061e+00,1.649207360571316894e+00
1.212509246916912281e-01,3.061401635319030756e+00,3.000492296725047581e+00,2.916433361381509659e+00,2.805843811522796827e+00,2.666563289919608337e+00,2.500500042261405209e+00,2.311292440870762022e+00,2.102963853358599255e+00,1.879776945609074268e+00,1.645806153175593201e+00
1.217418191236414038e-01,3.075538866192974563e+00,3.013778077063995475e+00,2.928555672285150013e+00,2.816456472306175574e+00,2.675309907162667145e+00,2.507075649835079467e+00,2.315470197773054739e+00,2.104601637820133320e+00,1.878820376699372963e+00,1.642285216556851779e+00
1.222327135555915656e-01,3.089691791483057504e+00,3.027070764668685410e+00,2.940673153353907665e+00,2.827049564102511070e+00,2.684019558975136999e+00,2.513595310247416670e+00,2.319572816931090742e+00,2.106146318377705384e+00,1.877755370704741189e+00,1.638644441190542977e+00
1.227236079875417274e-01,3.103860447313976589e+00,3.040370334380837924e+00,2.952785702790817535e+00,2.837622898398167059e+00,2.692691970635995080e+00,2.520058679860558648e+00,2.323599921615209229e+00,2.107597538546817084e+00,1.876581659561432636e+00,1.634883726600870224e+00
1.232145024194919170e-01,3.118044870075733943e+00,3.053676761035109433e+00,2.964893218528902530e+00,2.848176286258780721e+00,2.701326867119433928e+00,2.526465415295560124e+00,2.327551136524702358e+00,2.108954945150470550e+00,1.875298981119122521e+00,1.631002981478612446e+00
1.237053968514420649e-01,3.132245096289852260e+00,3.066990019334134843e+00,2.976995598119427378e+00,2.858709538236522185e+00,2.709923973028262267e+00,2.532815173399364461e+00,2.331426087794843838e+00,2.110218188370339920e+00,1.873907079236280415e+00,1.627002123815131318e+00
1.241962912833922267e-01,3.146461162480870932e+00,3.080310083729622228e+00,2.989092738627227241e+00,2.869222464285714924e+00,2.718483012537191712e+00,2.539107611223304861e+00,2.335224403017056805e+00,2.111386921812506756e+00,1.872405703891180329e+00,1.622881081052557350e+00
1.246871857153423885e-01,3.160693105053094865e+00,3.093636928309463574e+00,3.001184536533091141e+00,2.879714873686809451e+00,2.727003709345988902e+00,2.545342386013118574e+00,2.338945711272211625e+00,2.112460802587759368e+00,1.870794611308552069e+00,1.618639790250165911e+00
1.251780801472925642e-01,3.174940960172618176e+00,3.106970526690898016e+00,3.013270887643215712e+00,2.890186574978717005e+00,2.735485786642518402e+00,2.551519155210485224e+00,2.342589643177067416e+00,2.113439491406464477e+00,1.869073564101869867e+00,1.614278198266931863e+00
1.256689745792427260e-01,3.189204763654609920e+00,3.120310851919700479e+00,3.025351687005723100e+00,2.900637375899501436e+00,2.743928967075655034e+00,2.557637576466083029e+00,2.346155830943844389e+00,2.114322652688001458e+00,1.867242331431280045e+00,1.609796261960271702e+00
1.261598690111928878e-01,3.203484550855874247e+00,3.133657876375417040e+00,3.037426828834247861e+00,2.911067083335430183e+00,2.752332972738082084e+00,2.563697307664167369e+00,2.349643908452935914e+00,2.115109954684762261e+00,1.865300689177167071e+00,1.605193948400964743e+00
1.266507634431430773e-01,3.217780356572665035e+00,3.147011571682623021e+00,3.049496206438581325e+00,2.921475503278378127e+00,2.760697525158960719e+00,2.569698006958661907e+00,2.353053511338753623e+00,2.115801069620720565e+00,1.863248420129359095e+00,1.600471235104263146e+00
1.271416578750932391e-01,3.232092214943779407e+00,3.160371908628230031e+00,3.061559712162389868e+00,2.931862440791596303e+00,2.769022345306482613e+00,2.575639332820778282e+00,2.356384277088713119e+00,2.116395673844567060e+00,1.861085314191971429e+00,1.595628110277181655e+00
1.276325523070434009e-01,3.246420159358909707e+00,3.173738857084818843e+00,3.073617237327991525e+00,2.942227699983831712e+00,2.777307153600299561e+00,2.581520944098148362e+00,2.359635845155352740e+00,2.116893447997408195e+00,1.858811168603889952e+00,1.590664573081973510e+00
1.281234467389935627e-01,3.260764222372268151e+00,3.187112385940019443e+00,3.085668672188202954e+00,2.952571083991811562e+00,2.785551669933831853e+00,2.587342500085480168e+00,2.362807857081590246e+00,2.117294077195035040e+00,1.856425788174890679e+00,1.585580633915786963e+00
1.286143411709437523e-01,3.275124435621470820e+00,3.200492463031913815e+00,3.097713905885247421e+00,2.962892394971078147e+00,2.793755613706452756e+00,2.593103660606729921e+00,2.365899956639113455e+00,2.117597251224756949e+00,1.853928985537402152e+00,1.580376314706509744e+00
1.291052356028939141e-01,3.289500829751697442e+00,3.213879055090486769e+00,3.109752826416733118e+00,2.973191434095188157e+00,2.801918703865556193e+00,2.598804086108799094e+00,2.368911789979912808e+00,2.117802664756800901e+00,1.851320581413902655e+00,1.575051649224793238e+00
1.295961300348440759e-01,3.303893434345115399e+00,3.227272127685111069e+00,3.121785320608695624e+00,2.983468001563269301e+00,2.810040658958500526e+00,2.604443437766745806e+00,2.371843005800944315e+00,2.117910017570280523e+00,1.848600404899957139e+00,1.569606683412260173e+00
1.300870244667942099e-01,3.318302277855555538e+00,3.240671645178053506e+00,3.133811274095694266e+00,2.993721896615924027e+00,2.818121197194423111e+00,2.610021377600515446e+00,2.374693255521930002e+00,2.117919014793726795e+00,1.845768293762896306e+00,1.564041475725903352e+00
1.305779188987443995e-01,3.332727387548486853e+00,3.254077570684045906e+00,3.145830571307996593e+00,3.003952917559512326e+00,2.826160036515950047e+00,2.615537568603197638e+00,2.377462193476299834e+00,2.117829367160189324e+00,1.842824094756128517e+00,1.558356097498655002e+00
1.310688133306945613e-01,3.347168800084872498e+00,3.267489875809217015e+00,3.157843104062284301e+00,3.014160868878192456e+00,2.834156899901741244e+00,2.620991677965144540e+00,2.380149477875658004e+00,2.117640789623145725e+00,1.839767659889771645e+00,1.552550626953281165e+00
1.315597077626447231e-01,3.361626575459391919e+00,3.280908553490062385e+00,3.169848782907504159e+00,3.024345570658126370e+00,2.842111522440611271e+00,2.626383381450455801e+00,2.382754772255055276e+00,2.117352999756680898e+00,1.836598841791686310e+00,1.546625141642209433e+00
1.320506021945949127e-01,3.376100764155404832e+00,3.294333587725968737e+00,3.181847510365559462e+00,3.034506836354603720e+00,2.850023634650368454e+00,2.631712353107766855e+00,2.385277742147683178e+00,2.116965721677414702e+00,1.833317504864228509e+00,1.540579736544511524e+00
1.325414966265450745e-01,3.390591416403311520e+00,3.307764962021749522e+00,3.193839188265462870e+00,3.044644478699575441e+00,2.857892966641080168e+00,2.636978267432969592e+00,2.387718055077570511e+00,2.116478683789229098e+00,1.829923520794279446e+00,1.534414517438106751e+00
1.330323910584952363e-01,3.405098582681504560e+00,3.321202659850114536e+00,3.205823718154734880e+00,3.054758310049224601e+00,2.865719248387200491e+00,2.642180799557601212e+00,2.390075380659203219e+00,2.115891618790911810e+00,1.826416768465706664e+00,1.528129600711854108e+00
1.335232854904453981e-01,3.419622313771480293e+00,3.334646664704806973e+00,3.217801001351140666e+00,3.064848142435932399e+00,2.873502209782569317e+00,2.647319625310362134e+00,2.392349390668424114e+00,2.115204263756967240e+00,1.822797134046389989e+00,1.521725113449087896e+00
1.340141799223955876e-01,3.434162660806310718e+00,3.348096960147219470e+00,3.229770938988077322e+00,3.074913787614128591e+00,2.881241580689625881e+00,2.652394421273236436e+00,2.394539759108369026e+00,2.114416360213904333e+00,1.819064511071094792e+00,1.515201193507248245e+00
1.345050743543457494e-01,3.448719675312467814e+00,3.361553529846480703e+00,3.241733432053604869e+00,3.084955057100034370e+00,2.888937090982829137e+00,2.657404864832208613e+00,2.396646162270439806e+00,2.113527654211995177e+00,1.815218800520197018e+00,1.508557989593611204e+00
1.349959687862959112e-01,3.463293409245009613e+00,3.375016357613020102e+00,3.253688381423129439e+00,3.094971762205295907e+00,2.896588470586293429e+00,2.662350634222591328e+00,2.398668278790318187e+00,2.112537896392507442e+00,1.811259910894255531e+00,1.501795661337113064e+00
1.354868632182460730e-01,3.477883915016116489e+00,3.388485427425603991e+00,3.265635687885730221e+00,3.104963714064503222e+00,2.904195449505630577e+00,2.667231408568946804e+00,2.400605789699011616e+00,2.111446842050411554e+00,1.807187758284436452e+00,1.494914379356275802e+00
1.359777576501962348e-01,3.492491245516984755e+00,3.401960723451845414e+00,3.277575252164132369e+00,3.114930723656603728e+00,2.911757757854001483e+00,2.672046867919613877e+00,2.402458378468941280e+00,2.110254251192559494e+00,1.803002266438786805e+00,1.487914325323226983e+00
1.364686520821463966e-01,3.507115454133078458e+00,3.415442230062186724e+00,3.289506974928330774e+00,3.124872601820199325e+00,2.919275125872381249e+00,2.676796693275834027e+00,2.404225731055066095e+00,2.108959888591338316e+00,1.798703366824357719e+00,1.480795692023818333e+00
1.369595465140965584e-01,3.521756594752732727e+00,3.428929931837362055e+00,3.301430756802858024e+00,3.134789159262736824e+00,2.926747283944032052e+00,2.681480566615483063e+00,2.405907535931041341e+00,2.107563523833796193e+00,1.794290998685177163e+00,1.473558683413843218e+00
1.374504409460467480e-01,3.536414721769121083e+00,3.442423813569328139e+00,3.313346498367703674e+00,3.144680206563590374e+00,2.934173962603188190e+00,2.686098170911400462e+00,2.407503484120419479e+00,2.106064931366243176e+00,1.789765109096072226e+00,1.466203514671346131e+00
1.379413353779969098e-01,3.551089890075565414e+00,3.455923860255667890e+00,3.325254100152871484e+00,3.154545554171023447e+00,2.941554892537946664e+00,2.690649190144322134e+00,2.409013269222885611e+00,2.104463890534324477e+00,1.785125653012344049e+00,1.458730412245038854e+00
1.384322298099470716e-01,3.565782155054216584e+00,3.469430057087476094e+00,3.337153462626597733e+00,3.164385012393052587e+00,2.948889804587376595e+00,2.695133309310414838e+00,2.410436587435529354e+00,2.102760185618565814e+00,1.780372593315288077e+00,1.451139613898803749e+00
1.389231242418972334e-01,3.580491572558081703e+00,3.482942389430711660e+00,3.349044486177204405e+00,3.174198391382192508e+00,2.956178429732829738e+00,2.699550214423412253e+00,2.411773137569157122e+00,2.100953605865395257e+00,1.775505900853566077e+00,1.443431368752301047e+00
1.394140186738474230e-01,3.595218198886410477e+00,3.496460842801026647e+00,3.360927071088607665e+00,3.183985501114093175e+00,2.963420499083467163e+00,2.703899592511353145e+00,2.413022621059640382e+00,2.099043945513636267e+00,1.770525554480430364e+00,1.435605937317671277e+00
1.399049131057975848e-01,3.609962090753431330e+00,3.509985402832065837e+00,3.372801117509463431e+00,3.193746151360063124e+00,2.970615743855991919e+00,2.708181131607917180e+00,2.414184741974298554e+00,2.097031003816475003e+00,1.765431541086794898e+00,1.427663591532338572e+00
1.403958075377477466e-01,3.624723305250452388e+00,3.523516055237243094e+00,3.384666525415972238e+00,3.203480151653486097e+00,2.977763895348594758e+00,2.712394520738369064e+00,2.415259207013324971e+00,2.094914585058900158e+00,1.760223855630157708e+00,1.419604614787906005e+00
1.408867019696979084e-01,3.639501899801325990e+00,3.537052785765006035e+00,3.396523194568332737e+00,3.213187311250136347e+00,2.984864684909116050e+00,2.716539449900103431e+00,2.416245725506246167e+00,2.092694498570616179e+00,1.754902501159367745e+00,1.411429301955145377e+00
1.413775964016480702e-01,3.654297932111236769e+00,3.550595580147540176e+00,3.408371024460820742e+00,3.222867439082356178e+00,2.991917843897400342e+00,2.720615610037782517e+00,2.417144009403420668e+00,2.090370558734433448e+00,1.749467488835254825e+00,1.403137959405101665e+00
1.418684908335982320e-01,3.669111460108881229e+00,3.564144424042980486e+00,3.420209914265540441e+00,3.232520343707150356e+00,2.998923103641879528e+00,2.724622693013085684e+00,2.417953773262571104e+00,2.087942584990125638e+00,1.743918837947092237e+00,1.394730905026272172e+00
1.423593852655483938e-01,3.683942542881439408e+00,3.577699303865832015e+00,3.432039763524850517e+00,3.242145833827923429e+00,3.005880195763331209e+00,2.728560391716097655e+00,2.418674734147743699e+00,2.085410401533057900e+00,1.738256575431637474e+00,1.386208467588932125e+00
1.428502796974985833e-01,3.698791266146876922e+00,3.591260229619698485e+00,3.443860491464135087e+00,3.251743733194829122e+00,3.012788861874451829e+00,2.732428404088662610e+00,2.419306609888670412e+00,2.082773830103148427e+00,1.732480723829900482e+00,1.377570970784958160e+00
1.433411741294487451e-01,3.713657679623105334e+00,3.604827178895769979e+00,3.455671989837892699e+00,3.261313844553175745e+00,3.019648830630025760e+00,2.736226424491832621e+00,2.419849125001340528e+00,2.080032709720433637e+00,1.726591333207260881e+00,1.368818774970337548e+00
1.438320685613989069e-01,3.728541821193984251e+00,3.618400118436184254e+00,3.467474141019267542e+00,3.270855963372852226e+00,3.026459826308389278e+00,2.739954146656061074e+00,2.420302007903547103e+00,2.077186888439184198e+00,1.720588468063746213e+00,1.359952260131705781e+00
1.443229629933490965e-01,3.743443737479297262e+00,3.631979022533343038e+00,3.479266833504464085e+00,3.280369889723400600e+00,3.033221576408005049e+00,2.743611266607175470e+00,2.420664989096855457e+00,2.074236217026324436e+00,1.714472197033427792e+00,1.350971812360230784e+00
1.448138574252992583e-01,3.758363482235975717e+00,3.645563871598218153e+00,3.491049960705922217e+00,3.289855427352454953e+00,3.039933811066961589e+00,2.747197482463974882e+00,2.420937801353836960e+00,2.071180549522143366e+00,1.708242593774228935e+00,1.341877824999594626e+00
1.453047518572494201e-01,3.773301114881163709e+00,3.659154650837835643e+00,3.502823419837752361e+00,3.299312382835126289e+00,3.046596262528163734e+00,2.750712494253688245e+00,2.421120179894524327e+00,2.068019743762514295e+00,1.701899737794060119e+00,1.332670699709026962e+00
1.457956462891995819e-01,3.788256699137100725e+00,3.672751349041921021e+00,3.514587110893402144e+00,3.308740564794331984e+00,3.053208664650195470e+00,2.754156003745291681e+00,2.421211862552089755e+00,2.064753661862620771e+00,1.695443715213283964e+00,1.323350847441395750e+00
1.462865407211497437e-01,3.803230301797840607e+00,3.686353957478722521e+00,3.526340935715575942e+00,3.318139783192069814e+00,3.059770752463879528e+00,2.757527714300683108e+00,2.421212589927741465e+00,2.061382170662189761e+00,1.688874619463507143e+00,1.313918689336348589e+00
1.467774351530999055e-01,3.818221991617793520e+00,3.699962468899999024e+00,3.538084797158400630e+00,3.327509848691636574e+00,3.066282261774512019e+00,2.760827330743720331e+00,2.421122105534846192e+00,2.057905142132232967e+00,1.682192551922701673e+00,1.304374657528510673e+00
1.472683295850500673e-01,3.833231838322106011e+00,3.713576876655184211e+00,3.549818598341836218e+00,3.336850572090793943e+00,3.072742928809784502e+00,2.764054559247115961e+00,2.420940155932268301e+00,2.054322453743295362e+00,1.675397622486651583e+00,1.294719195870732031e+00
1.477592240170002291e-01,3.848259911738862282e+00,3.727197173914717609e+00,3.561542241998330471e+00,3.346161763825878488e+00,3.079152489913393520e+00,2.767209107237194488e+00,2.420666490846933971e+00,2.050633988795210971e+00,1.668489950076730510e+00,1.284952760572393160e+00
1.482501184489504187e-01,3.863306281053120461e+00,3.740823353002547424e+00,3.573255629911725073e+00,3.355443233546856252e+00,3.085510681284329149e+00,2.770290683316504854e+00,2.420300863285616444e+00,2.046839636708365440e+00,1.661469663084004678e+00,1.275075820752760380e+00
1.487410128809005805e-01,3.878371014182771415e+00,3.754455404837801602e+00,3.584958662448398670e+00,3.364694789763321925e+00,3.091817238761849218e+00,2.773298997204296956e+00,2.419843029635939669e+00,2.042939293276468948e+00,1.654336899749667467e+00,1.265088858909399150e+00
1.492319073128507423e-01,3.893454177276238326e+00,3.768093318485635113e+00,3.596651238180669452e+00,3.373916239561446595e+00,3.098071897656141882e+00,2.776233759694856751e+00,2.419292749756607908e+00,2.038932860880829701e+00,1.647091808481796704e+00,1.254992371301634435e+00
1.497228017448009318e-01,3.908555834331993939e+00,3.781737080817244134e+00,3.608333253602429735e+00,3.383107388391868753e+00,3.104274392624667644e+00,2.779094682633698632e+00,2.418649787056853295e+00,2.034820248666143083e+00,1.639734548108443990e+00,1.244786868249070810e+00
1.502136961767510936e-01,3.923676046939911899e+00,3.795386676279046245e+00,3.620004602937032967e+00,3.392268039928524992e+00,3.110424457594186176e+00,2.781881478911620853e+00,2.417913908565106684e+00,2.030601372677784067e+00,1.632265288067052955e+00,1.234472874345164950e+00
1.507045906087012554e-01,3.938814874144449529e+00,3.809042086771043500e+00,3.631665178037431829e+00,3.401397995998438617e+00,3.116521825728471473e+00,2.784593862476617776e+00,2.417084884986889115e+00,2.026276155960605063e+00,1.624684208530199570e+00,1.224050928585848297e+00
1.511954850406514173e-01,3.953972372429656712e+00,3.822703291634340861e+00,3.643314868378549232e+00,3.410497056582439512e+00,3.122566229441705588e+00,2.787231548363652944e+00,2.416162490751925684e+00,2.021844528619245018e+00,1.616991500467668708e+00,1.213521584413207677e+00
1.516863794726015791e-01,3.969148595826018422e+00,3.836370267747851948e+00,3.654953561141912388e+00,3.419565019886840140e+00,3.128557400457563364e+00,2.789794252742293423e+00,2.415146504050480036e+00,2.017306427839944849e+00,1.609187365644848988e+00,1.202885409674214978e+00
1.521772739045517409e-01,3.984343596139117594e+00,3.850042989734157928e+00,3.666581141392514454e+00,3.428601682486048130e+00,3.134495069913972198e+00,2.792281692982199637e+00,2.414036706858910808e+00,2.012661797873867453e+00,1.601272016557466760e+00,1.192142986494517221e+00
1.526681683365019027e-01,3.999557423300136527e+00,3.863721430274548396e+00,3.678197492347936137e+00,3.437606839536129222e+00,3.140378968513565905e+00,2.794693587736480023e+00,2.412832884954448698e+00,2.007910589981930727e+00,1.593245676302639691e+00,1.181294911067273690e+00
1.531590627684520922e-01,4.014790125838191059e+00,3.877405560533236262e+00,3.689802495739713084e+00,3.446580285059319682e+00,3.146208826719818497e+00,2.797029657042900297e+00,2.411534827919196378e+00,2.003052762341140713e+00,1.585108578386256850e+00,1.170341793357044580e+00
1.536499572004022540e-01,4.030041751474471745e+00,3.891095350690723986e+00,3.701396032266932146e+00,3.455521812299466866e+00,3.151984374998857419e+00,2.799289622442955761e+00,2.410142329133349470e+00,1.998088279912439313e+00,1.576860966466700820e+00,1.159284256718749795e+00
1.541408516323524158e-01,4.045312347838246225e+00,3.904790770586366477e+00,3.712977982142099176e+00,3.464431214148438354e+00,3.157705344106972678e+00,2.801473207118803543e+00,2.408655185757637263e+00,1.993017114270054790e+00,1.568503094034876977e+00,1.148122937431655721e+00
1.546317460643025776e-01,4.060601963304666384e+00,3.918491790470083558e+00,3.724548225729234385e+00,3.473308283643457006e+00,3.163371465423798323e+00,2.803580136048050786e+00,2.407073198704988481e+00,1.987839243392360400e+00,1.560035224030588807e+00,1.136858484148438375e+00
1.551226404962527672e-01,4.075910647954416710e+00,3.932198381863256209e+00,3.736106644274221011e+00,3.482152814535393048e+00,3.168982471331186712e+00,2.805610136176405867e+00,2.405396172601414140e+00,1.982554651414240920e+00,1.551457628395229715e+00,1.125491557259284736e+00
1.556135349282029290e-01,4.091238454655178991e+00,3.945910518528777278e+00,3.747653120727389986e+00,3.490964601927989630e+00,3.174538095637758683e+00,2.807562936608188675e+00,2.403623915736117223e+00,1.977163328340970416e+00,1.542770587560814421e+00,1.114022828171064905e+00
1.561044293601530908e-01,4.106585440264961306e+00,3.959628177550306383e+00,3.759187540658380122e+00,3.499743442988055619e+00,3.180038074049152286e+00,2.809438268814702155e+00,2.401756240000815890e+00,1.971665269723585689e+00,1.533974389875317090e+00,1.102452978501526237e+00
1.565953237921032248e-01,4.121951666957189175e+00,3.973351340520636210e+00,3.770709793263189891e+00,3.508489137726564344e+00,3.185482144683931427e+00,2.811235866860453125e+00,2.399792960818299292e+00,1.966060476295785842e+00,1.525069330964371694e+00,1.090782699188592275e+00
1.570862182240534144e-01,4.137337203667720509e+00,3.987079994839312747e+00,3.782219772463549567e+00,3.517201489850754648e+00,3.190870048635215728e+00,2.812955467647255681e+00,2.397733897060193353e+00,1.960348953572316422e+00,1.516055713029257346e+00,1.079012689514649015e+00
1.575771126560035762e-01,4.152742127663599625e+00,4.000814135119346027e+00,3.793717378098469428e+00,3.525880307687119242e+00,3.196201530577954752e+00,2.814596811176165225e+00,2.395578870953954276e+00,1.954530711408878796e+00,1.506933844081246310e+00,1.067143656045942635e+00
1.580680070879537380e-01,4.168166526233676450e+00,4.014553764703118865e+00,3.805202517208059021e+00,3.534525405175363844e+00,3.201476339421905681e+00,2.816159640827293309e+00,2.393327707979087560e+00,1.948605763523548751e+00,1.497704037112279174e+00,1.055176311487018737e+00
1.585589015199039276e-01,4.183610498501092678e+00,4.028298897287511338e+00,3.816675105409627733e+00,3.543136602933332213e+00,3.206694229010308206e+00,2.817643703657477960e+00,2.390980236752574761e+00,1.942574126979677018e+00,1.488366609201929203e+00,1.043111373450171131e+00
1.590497959518540894e-01,4.199074157357506998e+00,4.042049558658102448e+00,3.828135068365955185e+00,3.551713729392822927e+00,3.211854958864209131e+00,2.819048750715801077e+00,2.388536288903539084e+00,1.936435821630335896e+00,1.478921880560756019e+00,1.030949563140020953e+00
1.595406903838042512e-01,4.214557631687614325e+00,4.055805788678079615e+00,3.839582343460809621e+00,3.560256622083153744e+00,3.216958295004415991e+00,2.820374537360260447e+00,2.385995698871517856e+00,1.930190869413093369e+00,1.469370173359899390e+00,1.018691603773651755e+00
1.600315848157544130e-01,4.230061092471016693e+00,4.069567662778212913e+00,3.851016895173310584e+00,3.568765135404295297e+00,3.222004008879844505e+00,2.821620812720076366e+00,2.383358284044350128e+00,1.923839266065054732e+00,1.459711776626947621e+00,1.006338180853940889e+00
1.605224792477046025e-01,4.245584570825310600e+00,4.083335131851566935e+00,3.862438584140410747e+00,3.577239046295906277e+00,3.226991826239734795e+00,2.822787315771971173e+00,2.380623888776495889e+00,1.917381070540290944e+00,1.449947075452539424e+00,9.938901029395675879e-01
1.610133736796547643e-01,4.261128031919878545e+00,4.097108089182666113e+00,3.873847224712383852e+00,3.585678099934407559e+00,3.231921458671862091e+00,2.823873791146411794e+00,2.377792383825465983e+00,1.910816388382754027e+00,1.440076519494609908e+00,9.813482572374053747e-01
1.615042681116049261e-01,4.276691459537806494e+00,4.110886444347335633e+00,3.885242644635830356e+00,3.594082051600234973e+00,3.236792624487996761e+00,2.824879987155443306e+00,2.374863641259363778e+00,1.904145324868052880e+00,1.430100557215623569e+00,9.687135290778695618e-01
1.619951625435550879e-01,4.292274854119368932e+00,4.124670121467849171e+00,3.896624683594251071e+00,3.602450665581253819e+00,3.241605048061949823e+00,2.825805655613030432e+00,2.371837534773859169e+00,1.897367985794768064e+00,1.420019637088645093e+00,9.559868034417292604e-01
1.624860569755052497e-01,4.307878230910183959e+00,4.138459057561394872e+00,3.907993191826741430e+00,3.610783714135124001e+00,3.246358459203775748e+00,2.826650551666360478e+00,2.368713939994067097e+00,1.890484478235328281e+00,1.409834208739815020e+00,9.431689664036818632e-01
1.629769514074554115e-01,4.323501618214046438e+00,4.152253200981861347e+00,3.919348028824807706e+00,3.619080976510621106e+00,3.251052592570138344e+00,2.827414433638109958e+00,2.365492734761342586e+00,1.883494911246448300e+00,1.399544724027234510e+00,9.302609064926922189e-01
1.634678458394055733e-01,4.339145055750429414e+00,4.166052509954942806e+00,3.930689062107299403e+00,3.627342238027905452e+00,3.255687187110836600e+00,2.828097062879674439e+00,2.362173799404978070e+00,1.876399396539131237e+00,1.389151638056254967e+00,9.172635159690981643e-01
1.639587402713557629e-01,4.354808593116657356e+00,4.179856951206562421e+00,3.942016166073461836e+00,3.635567289217747966e+00,3.260261985551487829e+00,2.828698203635359842e+00,2.358757016998816791e+00,1.869198049108229842e+00,1.378655410131176762e+00,9.041776920184796396e-01
1.644496347033059247e-01,4.370492288354752120e+00,4.193666498684612165e+00,3.953329220934107102e+00,3.643755925019702246e+00,3.264776733912372553e+00,2.829217622917536534e+00,2.355242273602770720e+00,1.861890987821575250e+00,1.368056504643357041e+00,8.910043378622969357e-01
1.649405291352560865e-01,4.386196206622953397e+00,4.207481132374016219e+00,3.964628111720905235e+00,3.651907944039234799e+00,3.269231181063438463e+00,2.829655090392758421e+00,2.351629458489253643e+00,1.854478335968662961e+00,1.357355391895719965e+00,8.777443637852870850e-01
1.654314235672062483e-01,4.401920418971903892e+00,4.221300837205108181e+00,3.975912727373793309e+00,3.660023147863805892e+00,3.273625078315467007e+00,2.830010378278839944e+00,2.347918464354515677e+00,1.846960221768904731e+00,1.346552548863678700e+00,8.643986880796317163e-01
1.659223179991564379e-01,4.417665001225516974e+00,4.235125602055330063e+00,3.987182959906505619e+00,3.668101340437897928e+00,3.277958179047394616e+00,2.830283261252902527e+00,2.344109187514897830e+00,1.839336778839441466e+00,1.335648459892463613e+00,8.509682379058873813e-01
1.664132124311065997e-01,4.433430032966502843e+00,4.248955418844244214e+00,3.998438703650218251e+00,3.676142327497000650e+00,3.282230238369798325e+00,2.830473516370376696e+00,2.340201528087987537e+00,1.831608146622520472e+00,1.324643617330858669e+00,8.374539500706832396e-01
1.669041068630567615e-01,4.449215596626583391e+00,4.262790281721875019e+00,4.009679854575319169e+00,3.684145916060550974e+00,3.286441012824539598e+00,2.830580922994972326e+00,2.336195390158687601e+00,1.823774470772430378e+00,1.313538522101340256e+00,8.238567717211784380e-01
1.673950012950069233e-01,4.465021776681361132e+00,4.276630186350355523e+00,4.020906309691292257e+00,3.692111913983814997e+00,3.290590260120568544e+00,2.830605262739609440e+00,2.332090681930194531e+00,1.815835903502005300e+00,1.302333684206632647e+00,8.101776609562924003e-01
1.678858957269570851e-01,4.480848658949875940e+00,4.290475129278904731e+00,4.032117966524723762e+00,3.700040129568734848e+00,3.294677738905886333e+00,2.830546319418310031e+00,2.327887315859886286e+00,1.807792603888685123e+00,1.291029623172660790e+00,7.964175873546925910e-01
1.683767901589072469e-01,4.496696329998821184e+00,4.304325107412115159e+00,4.043314722675424910e+00,3.707930371233717270e+00,3.298703208575670676e+00,2.830403879009056212e+00,2.323585208780120315e+00,1.799644738140143030e+00,1.279626868427918396e+00,7.825775324195544114e-01
1.688676845908574087e-01,4.512564876651439683e+00,4.318180117571563059e+00,4.054496475450673820e+00,3.715782447242379494e+00,3.302666429116557278e+00,2.830177729627608940e+00,2.319184282003940112e+00,1.791392479819472472e+00,1.268125959619239795e+00,7.686584899400815685e-01
1.693585790228075982e-01,4.528454385601092369e+00,4.332040156150738675e+00,4.065663121577585137e+00,3.723596165491248389e+00,3.306567160987087028e+00,2.829867661512289079e+00,2.314684461415688954e+00,1.783036010029935392e+00,1.256527446863974884e+00,7.546614662697892495e-01
1.698494734547577600e-01,4.544364943129485468e+00,4.345905218863284958e+00,4.076814556993577199e+00,3.731371333356404030e+00,3.310405165034303376e+00,2.829473467019722133e+00,2.310085677546543259e+00,1.774575517559281224e+00,1.244831890938586483e+00,7.405874805215664214e-01
1.703403678867079218e-01,4.560296634929592585e+00,4.359775300584574964e+00,4.087950676714988241e+00,3.739107757599088977e+00,3.314180202446521672e+00,2.828994940631545774e+00,2.305387865634940248e+00,1.766011198983614916e+00,1.233039863403633252e+00,7.264375646794802854e-01
1.708312623186581114e-01,4.576249546033225535e+00,4.373650395286580839e+00,4.099071374783783028e+00,3.746805244330252638e+00,3.317892034742246476e+00,2.828431878972078817e+00,2.300590965671930554e+00,1.757343258730840407e+00,1.221151946665181010e+00,7.122127636273704043e-01
1.713221567506082732e-01,4.592223760843299196e+00,4.387530496066093910e+00,4.110176544292403200e+00,3.754463599034067567e+00,3.321540423795261709e+00,2.827784080836955649e+00,2.295694922431427365e+00,1.748571909103654676e+00,1.209168733972600940e+00,6.979141350941826527e-01
1.718130511825584350e-01,4.608219363270738000e+00,4.401415595266223946e+00,4.121266077486708923e+00,3.762082626650374628e+00,3.325125131895865227e+00,2.827051347232719003e+00,2.290699685485378279e+00,1.739697370262119458e+00,1.197090829352802643e+00,6.835427495161017220e-01
1.723039456145085968e-01,4.624236436976095099e+00,4.415305684691261945e+00,4.132339865947075808e+00,3.769662131716105868e+00,3.328645921848278899e+00,2.826233481427380401e+00,2.285605209203831034e+00,1.730719870165775109e+00,1.184918847480838977e+00,6.690996898154055739e-01
1.727948400464587586e-01,4.640275065715810499e+00,4.429200755914822096e+00,4.143397800847574253e+00,3.777201918565637584e+00,3.332102557104207108e+00,2.825330289011939389e+00,2.280411452739925071e+00,1.721639644475335240e+00,1.172653413486949514e+00,6.545860510961239997e-01
1.732857344784089204e-01,4.656335333793141906e+00,4.443100800681318852e+00,4.154439773293287175e+00,3.784701791590105557e+00,3.335494801932559650e+00,2.824341577972867778e+00,2.275118379999784057e+00,1.712456936413938591e+00,1.160295162700001326e+00,6.400029402564484382e-01
1.737766289103590822e-01,4.672417326613794053e+00,4.457005811400769346e+00,4.165465674735748358e+00,3.792161555555671804e+00,3.338822421625333714e+00,2.823267158775554453e+00,2.269725959597317377e+00,1.703171996587957704e+00,1.147844740327328861e+00,6.253514755178988249e-01
1.742675233423092440e-01,4.688521131346206516e+00,4.470915781736912287e+00,4.176475397466500539e+00,3.799581015980752596e+00,3.342085182739662041e+00,2.822106844458716957e+00,2.264234164793930137e+00,1.693785082767367056e+00,1.135302801070980472e+00,6.106327858712521373e-01
1.747584177742594336e-01,4.704646837686496497e+00,4.484830707288629092e+00,4.187468835188754568e+00,3.806959979572174912e+00,3.345282853376006837e+00,2.820860450739769654e+00,2.258642973423152789e+00,1.684296459625691522e+00,1.122670008680393350e+00,5.958480104392647192e-01
1.752493122062095954e-01,4.720794538728076084e+00,4.498750586364685056e+00,4.198445883667177192e+00,3.814298254720299930e+00,3.348415203492522974e+00,2.819527796131161335e+00,2.252952367800173494e+00,1.674706398439509636e+00,1.109947035441466667e+00,5.809982977561458650e-01
1.757402066381597572e-01,4.736964331936004413e+00,4.512675420851842034e+00,4.209406441455835868e+00,3.821595652053118020e+00,3.351482005255590924e+00,2.818108702067669835e+00,2.247162334616268797e+00,1.665015176747490777e+00,1.097134561602003178e+00,5.660848049637511314e-01
1.762311010701099467e-01,4.753156320225881970e+00,4.526605217176179252e+00,4.220350410704165611e+00,3.828851985049240181e+00,3.354483033426478134e+00,2.816602993044662995e+00,2.241272864818174781e+00,1.655223077969060874e+00,1.084233274733648278e+00,5.511086969246491440e-01
1.767219955020601085e-01,4.769370613147581928e+00,4.540539987357878893e+00,4.231277698041191471e+00,3.836067070709920479e+00,3.357418065784205652e+00,2.815010496767321957e+00,2.235283953472326335e+00,1.645330390982541413e+00,1.071243869030115148e+00,5.360711452518072129e-01
1.772128899340102703e-01,4.785607303545329039e+00,4.554479728171436648e+00,4.242188197089469703e+00,3.843240716317140038e+00,3.360286874959713899e+00,2.813331041642849417e+00,2.229195603163776962e+00,1.635337419312320906e+00,1.058167059757660899e+00,5.209733470482525997e-01
1.777037843659604321e-01,4.801866461966917576e+00,4.568424416155279388e+00,4.253081784280944078e+00,3.850372716261130535e+00,3.363089226441438484e+00,2.811564456028415648e+00,2.223007824427234436e+00,1.625244482584327521e+00,1.045003585548800684e+00,5.058165279494458710e-01
1.781946787979105939e-01,4.818148181895091753e+00,4.582374047993139854e+00,4.263958352739807722e+00,3.857462877712926730e+00,3.365824894449900739e+00,2.809710573213539675e+00,2.216720629387506580e+00,1.615051899064197771e+00,1.031754180811014665e+00,4.906019061484931942e-01
1.786855732298607558e-01,4.834452557525481531e+00,4.596328620671957133e+00,4.274817795633763851e+00,3.864511008023350236e+00,3.368493654197439735e+00,2.807769229138070699e+00,2.210334035237615957e+00,1.604759994850181837e+00,1.018419590158664789e+00,4.753307110461293394e-01
1.791764676618109176e-01,4.850779683594232061e+00,4.610288131326640837e+00,4.285660006044068382e+00,3.871516914628132522e+00,3.371095281838274449e+00,2.805740262393126461e+00,2.203848064288502329e+00,1.594369103958170886e+00,1.005000568507059322e+00,4.600041833160360971e-01
1.796673620937611071e-01,4.867129655379664577e+00,4.624252577240192785e+00,4.296484876965926958e+00,3.878480405051783375e+00,3.373629554479473214e+00,2.803623514240610071e+00,2.197262743992826284e+00,1.583879568336796329e+00,9.914978810560471922e-01,4.446235748263027698e-01
1.801582565257112689e-01,4.883502568703931068e+00,4.638221955843821576e+00,4.307292301308897287e+00,3.885401286911484675e+00,3.376096250191979564e+00,2.801418828632793456e+00,2.190578106968747107e+00,1.573291737882259067e+00,9.779123032729151177e-01,4.291901485596080201e-01
1.806491509576614307e-01,4.899898519934694718e+00,4.652196264717073149e+00,4.318082171897302146e+00,3.892279367921019695e+00,3.378495148021703809e+00,2.799126052231959871e+00,2.183794191023670450e+00,1.562605970452883852e+00,9.642446208745784064e-01,4.137051785321115283e-01
1.811400453896115925e-01,4.916317605986798789e+00,4.666175501587939145e+00,4.328854381470640611e+00,3.899114455894724607e+00,3.380826028000671002e+00,2.796745034430109911e+00,2.176911039177974683e+00,1.551822631883408521e+00,9.504956298090765365e-01,3.981699497110706143e-01
1.816309398215617821e-01,4.932759924323961265e+00,4.680159664332983915e+00,4.339608822684007272e+00,3.905906358751475072e+00,3.383088671158233307e+00,2.794275627368729698e+00,2.169928699688703500e+00,1.540942095998998562e+00,9.366661362363659649e-01,3.825857579311695567e-01
1.821218342535119439e-01,4.949225572960460617e+00,4.694148750977456430e+00,4.350345388108516786e+00,3.912654884518695031e+00,3.385282859532340094e+00,2.791717685958624351e+00,2.162847226073238538e+00,1.529964744628994344e+00,9.227569565084154934e-01,3.669539098095714325e-01
1.826127286854621057e-01,4.965714650462846436e+00,4.708142759695412849e+00,4.361063970231731091e+00,3.919359841336403250e+00,3.387408376180870651e+00,2.789071067899809186e+00,2.155666677132939579e+00,1.518890967620383892e+00,9.087689171485939799e-01,3.512757226596791016e-01
1.831036231174122397e-01,4.982227255951643841e+00,4.722141688809831095e+00,4.371764461458098161e+00,3.926021037461279839e+00,3.389465005193027292e+00,2.786335633701465753e+00,2.148387116976761213e+00,1.507721162851008767e+00,8.947028548303663786e-01,3.355525244036221544e-01
1.835945175493624293e-01,4.998763489103080104e+00,4.736145536792731647e+00,4.382446754109386333e+00,3.932638281270771863e+00,3.391452531700789752e+00,2.783511246701962261e+00,2.141008615044838415e+00,1.496455736242493950e+00,8.805596163552802391e-01,3.197856534834527809e-01
1.840854119813125911e-01,5.015323450150798834e+00,4.750154302265284123e+00,4.393110740425130167e+00,3.939211381267215373e+00,3.393370741890426867e+00,2.780597773088932190e+00,2.133531246132053916e+00,1.485095101772918369e+00,8.663400586302649753e-01,3.039764587710724886e-01
1.845763064132627529e-01,5.031907239887604355e+00,4.764167983997936062e+00,4.403756312563078090e+00,3.945740146081998745e+00,3.395219423014076643e+00,2.777595081919420394e+00,2.125955090411566495e+00,1.473639681489199438e+00,8.520450486442139315e-01,2.881262994768591379e-01
1.850672008452129425e-01,5.048514959667202540e+00,4.778186580910517733e+00,4.414383362599651583e+00,3.952224384479749109e+00,3.396998363401377397e+00,2.774503045140086055e+00,2.118280233458321948e+00,1.462089905519217581e+00,8.376754634438773328e-01,2.722365450570219392e-01
1.855580952771631043e-01,5.065146711405946967e+00,4.792210092072361149e+00,4.424991782530396378e+00,3.958663905362546309e+00,3.398707352471168175e+00,2.771321537607474461e+00,2.110506766272534751e+00,1.450446212083670083e+00,8.232321901090557947e-01,2.563085751196763074e-01
1.860489897091132661e-01,5.081802597584602843e+00,4.806238516702413754e+00,4.435581464270454077e+00,3.965058517774170621e+00,3.400346180743244684e+00,2.768050437108344308e+00,2.102634785303139964e+00,1.438709047507647387e+00,8.087161257270836234e-01,2.403437793296258618e-01
1.865398841410634279e-01,5.098482721250111815e+00,4.820271854169353887e+00,4.446152299655029339e+00,3.971408030904377107e+00,3.401914639850178279e+00,2.764689624380063382e+00,2.094664392471218495e+00,1.426878866231943821e+00,7.941281773666186705e-01,2.243435573118682802e-01
1.870307785730136174e-01,5.115187186017366550e+00,4.834310103991700025e+00,4.456704180439861496e+00,3.977712254093197952e+00,3.403412522549194907e+00,2.761238983131064195e+00,2.086595695193401490e+00,1.414956130824098324e+00,7.794692620507333025e-01,2.083093185538203440e-01
1.875216730049637792e-01,5.131916096070988864e+00,4.848353265837925363e+00,4.467236998301704176e+00,3.983970996835275891e+00,3.404839622734114890e+00,2.757698400061361355e+00,2.078428806405240969e+00,1.402941311989164053e+00,7.647403067293017109e-01,1.922424823062590660e-01
1.880125674369139410e-01,5.148669556167129180e+00,4.862401339526570609e+00,4.477750644838813798e+00,3.990184068784224714e+00,3.406195735447353989e+00,2.754067764883132430e+00,2.070163844584556045e+00,1.390834888580202655e+00,7.499422482506838961e-01,1.761444774829736271e-01
1.885034618688640751e-01,5.165447671635257976e+00,4.876454325026355008e+00,4.488245011571435406e+00,3.996351279757022201e+00,3.407480656891984427e+00,2.750346970341362329e+00,2.061800933774751154e+00,1.378637347608513641e+00,7.350760333327150953e-01,1.600167425591443870e-01
1.889943563008142646e-01,5.182250548379977673e+00,4.890512222456289138e+00,4.498719989942300046e+00,4.002472439738428811e+00,3.408694184443858077e+00,2.746535912234547183e+00,2.053340203608108983e+00,1.366349184253590421e+00,7.201426185329899976e-01,1.438607254684314274e-01
1.894852507327644264e-01,5.199078292882831853e+00,4.904575032085779718e+00,4.509175471317116823e+00,4.008547358885434342e+00,3.409836116663788719e+00,2.742634489435464396e+00,2.044781789329057631e+00,1.353970901872808996e+00,7.051429702184536241e-01,1.276778834987910005e-01
1.899761451647145882e-01,5.215931012204131356e+00,4.918642754334746847e+00,4.519611346985087152e+00,4.014575847531740571e+00,3.410906253309795577e+00,2.738642603912000872e+00,2.036125831817407139e+00,1.341503012010839768e+00,6.900780645342805553e-01,1.114696831869944060e-01
1.904670395966647778e-01,5.232808813984785701e+00,4.932715389773729697e+00,4.530027508159409244e+00,4.020557716192264763e+00,3.411904395349409036e+00,2.734560160748049196e+00,2.027372477611560253e+00,1.328946034408794219e+00,6.749488873720620452e-01,9.523760021187627212e-02
1.909579340286149396e-01,5.249711806448140727e+00,4.946792939123996646e+00,4.540423845977792361e+00,4.026492775567676041e+00,3.412830344972034968e+00,2.730387068164460640e+00,2.018521878931698321e+00,1.316300497013099147e+00,6.597564343372923634e-01,7.898311928629708767e-02
1.914488284605651014e-01,5.266640098401821568e+00,4.960875403257651861e+00,4.550800251502974625e+00,4.032380836548962399e+00,3.413683905601380797e+00,2.726123237540063915e+00,2.009574193702939215e+00,1.303566935984100672e+00,6.445017107161514769e-01,6.270773404782153948e-02
1.919397228925152632e-01,5.283593799239595157e+00,4.974962783197744542e+00,4.561156615723254149e+00,4.038221710222022587e+00,3.414464881907943727e+00,2.721768583432746524e+00,2.000529585578467717e+00,1.290745895704396240e+00,6.291857314415882918e-01,4.641294694811443078e-02
1.924306173244654528e-01,5.300573018943229187e+00,4.989055080118379948e+00,4.571492829553012172e+00,4.044015207872290851e+00,3.415173079821557600e+00,2.717323023600596521e+00,1.991388223962636816e+00,1.277837928786895727e+00,6.138095210587015682e-01,3.010026914105368157e-02
1.929215117564156146e-01,5.317577868084360837e+00,5.003152295344820644e+00,4.581808783833252186e+00,4.049761140989392771e+00,3.415808306543999695e+00,2.712786479023107766e+00,1.982150284034047250e+00,1.264843596082615651e+00,5.983741136894258350e-01,1.377122036956313078e-02
1.934124061883657764e-01,5.334608457826374384e+00,5.017254430353593087e+00,4.592104369332132840e+00,4.055459321271816187e+00,3.416370370561663705e+00,2.708158873922450471e+00,1.972815946768600170e+00,1.251763466688202264e+00,5.828805529965166432e-01,-2.572671148833527432e-03
1.939033006203159382e-01,5.351664899926298347e+00,5.031361486772601310e+00,4.602379476745522169e+00,4.061109560631635418e+00,3.416859081658286001e+00,2.703440135784797693e+00,1.963385398962510964e+00,1.238598117953174205e+00,5.673298921468215017e-01,-1.892986883775826801e-02
1.943941950522661000e-01,5.368747306736686653e+00,5.045473466381222849e+00,4.612633996697539374e+00,4.066711671199239930e+00,3.417274250927738066e+00,2.698630195381720664e+00,1.953858833255315064e+00,1.225348135486910461e+00,5.517231937738711345e-01,-3.529882787898463992e-02
1.948850894842162618e-01,5.385855791207531773e+00,5.059590371110417983e+00,4.622867819741113493e+00,4.072265465328109180e+00,3.417615690786879323e+00,2.693728986791644520e+00,1.944236448152831809e+00,1.212014113165355900e+00,5.360615299397567535e-01,-5.167799533074080021e-02
1.953759839161664236e-01,5.402990466888167198e+00,5.073712203042834545e+00,4.633080836358541177e+00,4.077770755599608776e+00,3.417883214988466367e+00,2.688736447421363973e+00,1.934518448050108308e+00,1.198596653137460777e+00,5.203459820963101112e-01,-6.806581024728974860e-02
1.958668783481166131e-01,5.420151447929205446e+00,5.087838964412917164e+00,4.643272936962058672e+00,4.083227354827817734e+00,3.418076638634129250e+00,2.683652518027622502e+00,1.924705043254328451e+00,1.185096365831340925e+00,5.045776410455751204e-01,-8.446070379980441523e-02
1.963577727800667749e-01,5.437338849084419223e+00,5.101970657606985426e+00,4.653444011894389831e+00,4.088635076064377039e+00,3.418195778187402389e+00,2.678477142738764361e+00,1.914796450007721695e+00,1.171513869960202570e+00,4.887576068996192236e-01,-1.008610993984786486e-01
1.968486672120169367e-01,5.454552785712740715e+00,5.116107285163378648e+00,4.663593951429352735e+00,4.093993732603390612e+00,3.418240451486822096e+00,2.673210269076425671e+00,1.904792890510393466e+00,1.157849792527926969e+00,4.728869890395611675e-01,-1.172654128160105502e-01
1.973395616439670985e-01,5.471793373780160508e+00,5.130248849772527819e+00,4.673722645772419249e+00,4.099303137986327172e+00,3.418210477759078714e+00,2.667851847977308566e+00,1.894694592943179323e+00,1.144104768834453445e+00,4.569669060739850464e-01,-1.336720523122775228e-01
1.978304560759172881e-01,5.489060729861677146e+00,5.144395354277052412e+00,4.683829985061294998e+00,4.104563106006962059e+00,3.418105677632237605e+00,2.662401833815019270e+00,1.884501791490459599e+00,1.130279442480874419e+00,4.409984857966242622e-01,-1.500794187603251562e-01
1.983213505078674499e-01,5.506354971143290200e+00,5.158546801671897164e+00,4.693915859366533994e+00,4.109773450716359910e+00,3.417925873149010307e+00,2.656860184421944826e+00,1.874214726362913197e+00,1.116374465374213587e+00,4.249828651432997484e-01,-1.664859057736827186e-01
1.988122449398176117e-01,5.523676215423921398e+00,5.172703195104387142e+00,4.703980158692100844e+00,4.114933986427862678e+00,3.417670887780097200e+00,2.651226861111223077e+00,1.863833643820303143e+00,1.102390497732014030e+00,4.089211901482473488e-01,-1.828898998348729155e-01
1.993031393717677735e-01,5.541024581117420134e+00,5.186864537874354752e+00,4.714022772975993369e+00,4.120044527722129146e+00,3.417340546437581672e+00,2.645501828698753055e+00,1.853358796194183311e+00,1.088328208086585480e+00,3.928146158996628223e-01,-1.992897804252855565e-01
1.997940338037179353e-01,5.558400187254575187e+00,5.201030833434268530e+00,4.724043592090860777e+00,4.125104889452202883e+00,3.416934675488394024e+00,2.639685055525264001e+00,1.842790441910581833e+00,1.074188273288982698e+00,3.766643064945497388e-01,-2.156839201563325314e-01
2.002849282356680971e-01,5.575803153485020758e+00,5.215202085389254449e+00,4.734042505844566762e+00,4.130114886748574854e+00,3.416453102767827765e+00,2.633776513478485626e+00,1.832128845512724702e+00,1.059971378512808649e+00,3.604714349929786232e-01,-2.320706849017681872e-01
2.007758226676182589e-01,5.593233600079305035e+00,5.229378297497258465e+00,4.744019403980845873e+00,4.135074335024323311e+00,3.415895657593123858e+00,2.627776178015332142e+00,1.821374277683640130e+00,1.045678217257618003e+00,3.442371833714904517e-01,-2.484484339314531054e-01
2.012667170995684485e-01,5.610691647930877934e+00,5.243559473669122895e+00,4.753974176179905697e+00,4.139983049980248353e+00,3.415262170777106032e+00,2.621684028184168458e+00,1.810527015268785789e+00,1.031309491352123686e+00,3.279627424758965182e-01,-2.648155200463003789e-01
2.017576115315186103e-01,5.628177418558105494e+00,5.257745617968692109e+00,4.763906712059061022e+00,4.144840847610059775e+00,3.414552474641891600e+00,2.615500046647152743e+00,1.799587341298648058e+00,1.016865910957120978e+00,3.116493119733482198e-01,-2.811702897145373914e-01
2.022485059634687721e-01,5.645691034476521430e+00,5.271936734911118805e+00,4.773816901379649202e+00,4.149647544306812819e+00,3.413766403030934260e+00,2.609224219622360508e+00,1.788555544892189264e+00,1.002348194440048079e+00,2.952981001433649944e-01,-2.975110835341110982e-01
2.027394003954189616e-01,5.663232627097300131e+00,5.286132835819553399e+00,4.783704638437783707e+00,4.154402959007446938e+00,3.412903791244112472e+00,2.602856535105774860e+00,1.777431918564327917e+00,9.877570653375634668e-01,2.789103199359963536e-01,-3.138362439050194630e-01
2.032302948273691234e-01,5.680802321327356630e+00,5.300333926414869445e+00,4.793569813473021135e+00,4.159106908963493332e+00,3.411964476068770402e+00,2.596396986107521787e+00,1.766216762943650931e+00,9.730932572143722314e-01,2.624871948562035318e-01,-3.301441026121849642e-01
2.037211892593192852e-01,5.698400238470800794e+00,5.314540009162801226e+00,4.803412314312309306e+00,4.163759210593530824e+00,3.410948295885813053e+00,2.589845570253065166e+00,1.754910386252352739e+00,9.583575133340737073e-01,2.460299586748858069e-01,-3.464329822258614966e-01
2.042120836912694470e-01,5.716026500610927208e+00,5.328751086803709569e+00,4.813232028815006558e+00,4.168359680693836111e+00,3.409855090678369560e+00,2.583202288886177200e+00,1.743513102976703255e+00,9.435505852455162712e-01,2.295398536350371499e-01,-3.627011998861692232e-01
2.047029781232196088e-01,5.733681230607131418e+00,5.342967162348315924e+00,4.823028844870100862e+00,4.172908136441044746e+00,3.408684702042913628e+00,2.576467147086206833e+00,1.732025233878239812e+00,9.286732327639652951e-01,2.130181303707696372e-01,-3.789470674762347446e-01
2.051938725551697706e-01,5.751364552091915883e+00,5.357188239073502167e+00,4.832802650393515975e+00,4.177404395394890280e+00,3.407436973200446584e+00,2.569640153685328166e+00,1.720447106004705073e+00,9.137262239516446005e-01,1.964660478252921727e-01,-3.951688917966129644e-01
2.056847669871199324e-01,5.769076589468008720e+00,5.371414320518201002e+00,4.842553333325468223e+00,4.181848275501012679e+00,3.406111749007748823e+00,2.562721321285757359e+00,1.708779052700733603e+00,8.987103350976489713e-01,1.798848731678442947e-01,-4.113649747409918733e-01
2.061756614190700942e-01,5.786817467905575718e+00,5.385645410479352968e+00,4.852280781627908546e+00,4.186239595093848465e+00,3.404708875968688098e+00,2.555710666276949095e+00,1.697021413618282848e+00,8.836263506972296122e-01,1.632758817095838755e-01,-4.275336134731788640e-01
2.066665558510202838e-01,5.804587313339539811e+00,5.399881513007953160e+00,4.861984883282025827e+00,4.190578172899589227e+00,3.403228202245600631e+00,2.548608208852766399e+00,1.685174534726810780e+00,8.684750634304495565e-01,1.466403568184291017e-01,-4.436731006053717397e-01
2.071574502829704456e-01,5.822386252466993817e+00,5.414122632405163671e+00,4.871665526285823056e+00,4.194863828039222753e+00,3.401669577670726863e+00,2.541413973028628259e+00,1.673238768323203063e+00,8.532572741402166816e-01,1.299795898328589827e-01,-4.597817243777069240e-01
2.076483447149206074e-01,5.840214412744725969e+00,5.428368773218516630e+00,4.881322598651769873e+00,4.199096380031643427e+00,3.400032853757718687e+00,2.534127986658624376e+00,1.661214473041439765e+00,8.379737918096783478e-01,1.132948799746595903e-01,-4.758577688390995819e-01
2.081392391468707970e-01,5.858071922386837826e+00,5.442619940238190068e+00,4.890955988404511956e+00,4.203275648796844344e+00,3.398317883713207088e+00,2.526750281452615710e+00,1.649102013862014937e+00,8.226254335389978634e-01,9.658753426063307335e-02,-4.918995140293577206e-01
2.086301335788209588e-01,5.875958910362461651e+00,5.456876138493354844e+00,4.900565583578664786e+00,4.207401454659175144e+00,3.396524522448434169e+00,2.519280892993301713e+00,1.636901762121101500e+00,8.072130245215010103e-01,7.985886741326081451e-02,-5.079052361625796541e-01
2.091210280107711206e-01,5.893875506393594144e+00,5.471137373248613933e+00,4.910151272216666918e+00,4.211473618350686898e+00,3.394652626590948685e+00,2.511719860753266254e+00,1.624614095519458123e+00,7.917373980191874105e-01,6.311020177031370637e-02,-5.238732078118413238e-01
2.096119224427212824e-01,5.911821840953011886e+00,5.485403650000510112e+00,4.919712942366710529e+00,4.215491961014542710e+00,3.392702054496368635e+00,2.504067228111998222e+00,1.612239398131087409e+00,7.761993953376232769e-01,4.634286719342500804e-02,-5.398016980951577670e-01
2.101028168746714442e-01,5.929798045262303141e+00,5.499674974474114464e+00,4.929250482080738571e+00,4.219456304208509145e+00,3.390672666260202028e+00,2.496323042372885492e+00,1.599778060411638725e+00,7.605998658002003365e-01,2.955820097561429050e-02,-5.556889728627307790e-01
2.105937113066216060e-01,5.947804251289992905e+00,5.513951352619693935e+00,4.938763779412512989e+00,4.223366469908521381e+00,3.388564323729737815e+00,2.488487354780186234e+00,1.587230479206556577e+00,7.449396667217687007e-01,1.275754774776594047e-02,-5.715332948854794370e-01
2.110846057385717678e-01,5.965840591749774546e+00,5.528232790609453495e+00,4.948252722415752203e+00,4.227222280512322961e+00,3.386376890515998106e+00,2.480560220535974914e+00,1.574597057758976959e+00,7.292196633816415696e-01,-4.057740615936888950e-03,-5.873329240448517119e-01
2.115755001705219573e-01,5.983907200098837365e+00,5.542519294834365340e+00,4.957717199142344988e+00,4.231023558843183707e+00,3.384110232005751229e+00,2.472541698817058542e+00,1.561878205717367685e+00,7.134407289959698861e-01,-2.088630509362643384e-02,-6.030861175239214944e-01
2.120663946024721191e-01,6.002004210536298956e+00,5.556810871901062931e+00,4.967157097640620300e+00,4.234770128153685143e+00,3.381764215373595839e+00,2.464431852791878264e+00,1.549074339142919809e+00,6.976037446894953753e-01,-3.772677961240239464e-02,-6.187911299997612691e-01
2.125572890344222809e-01,6.020131758001742384e+00,5.571107528628827410e+00,4.976572305953705921e+00,4.238461812129593831e+00,3.379338709594101875e+00,2.456230749637373645e+00,1.536185880516677926e+00,6.817095994666643177e-01,-5.457779114604227599e-02,-6.344462138371083082e-01
2.130481834663724428e-01,6.038289978173845718e+00,5.585409272046641505e+00,4.985962712117941287e+00,4.242098434893801340e+00,3.376833585454021236e+00,2.447938460555831419e+00,1.523213258746424881e+00,6.657591901821247049e-01,-7.143795981374428949e-02,-6.500496192833031817e-01
2.135390778983226323e-01,6.056479007469122600e+00,5.599716109390329599e+00,4.995328204161372021e+00,4.245679821010337918e+00,3.374248715564556633e+00,2.439555060791702701e+00,1.510156909173305806e+00,6.497534215105873479e-01,-8.830589897992463522e-02,-6.655995946645165695e-01
2.140299723302727941e-01,6.074698983040756950e+00,5.614028048099765300e+00,5.004668670102305761e+00,4.249205795488469661e+00,3.371583974373701054e+00,2.431080629648403768e+00,1.497017273578206797e+00,6.336932059160661490e-01,-1.051802153550528418e-01,-6.810943865832546074e-01
2.145208667622229559e-01,6.092950042777541597e+00,5.628345095816172261e+00,5.013983997947944360e+00,4.252676183786862296e+00,3.368839238178635842e+00,2.422515250505079543e+00,1.483794800187869800e+00,6.175794636204821053e-01,-1.220595090975405417e-01,-6.965322401171523126e-01
2.150117611941730900e-01,6.111232325302921708e+00,5.642667260379489846e+00,5.023274075693084484e+00,4.256090811817828445e+00,3.366014385138194509e+00,2.413859010833352414e+00,1.470489943680761691e+00,6.014131225716441431e-01,-1.389423739166704141e-01,-7.119113990190443220e-01
2.155026556261232795e-01,6.129545969974137698e+00,5.656994549825827612e+00,5.032538791318890148e+00,4.259449505951645065e+00,3.363109295285391376e+00,2.405112002214042199e+00,1.457103165192685790e+00,5.851951184106009007e-01,-1.558273971765736787e-01,-7.272301059183228222e-01
2.159935500580734413e-01,6.147891116881459617e+00,5.671326972384983733e+00,5.041778032791727426e+00,4.262752093020942823e+00,3.360123850540013279e+00,2.396274320353862120e+00,1.443634932322144682e+00,5.689263944383693428e-01,-1.727131600012448143e-01,-7.424866025235691280e-01
2.164844444900236031e-01,6.166267906847541447e+00,5.685664536478060249e+00,5.050991688062081764e+00,4.265998400325184292e+00,3.357057934721275672e+00,2.387346065102087689e+00,1.430085719135441913e+00,5.526079015820242191e-01,-1.895982373806158749e-01,-7.576791298264808905e-01
2.169753389219737927e-01,6.184676481426865102e+00,5.700007250715142249e+00,5.060179645063537457e+00,4.269188255635198992e+00,3.353911433560542221e+00,2.378327340467201623e+00,1.416456006171534998e+00,5.362405983601679083e-01,-2.064811982776659782e-01,-7.728059283070726204e-01
2.174662333539239545e-01,6.203116982905281240e+00,5.714355123893059663e+00,5.069341791711825529e+00,4.272321487197811685e+00,3.350684234714109255e+00,2.369218254633516541e+00,1.402746280446635518e+00,5.198254508477742064e-01,-2.233606057365757902e-01,-7.878652381401585192e-01
2.179571277858741163e-01,6.221589554299668201e+00,5.728708164993228991e+00,5.078478015903952425e+00,4.275397923740531070e+00,3.347376227776052371e+00,2.360018919977767915e+00,1.388957035458552092e+00,5.033634326403942927e-01,-2.402350169919351686e-01,-8.028552994031245005e-01
2.184480222178242781e-01,6.240094339357674436e+00,5.743066383179573187e+00,5.087588205517386442e+00,4.278417394476325519e+00,3.343987304291139662e+00,2.350729453085684817e+00,1.375088771190782655e+00,4.868555248177439676e-01,-2.571029835789894191e-01,-8.177743522849765245e-01
2.189389166497744676e-01,6.258631482557577286e+00,5.757429787796517928e+00,5.096672248409324091e+00,4.281379729108466314e+00,3.340517357767806672e+00,2.341349974768535347e+00,1.361141994116348730e+00,4.703027159066561769e-01,-2.739630514449346022e-01,-8.326206372966761249e-01
2.194298110817246295e-01,6.277201129108225253e+00,5.771798388367063382e+00,5.105730032416015973e+00,4.284284757835449930e+00,3.336966283691196189e+00,2.331880610079648530e+00,1.347117217201386774e+00,4.537060018434148079e-01,-2.908137610612533397e-01,-8.473923954827501381e-01
2.199207055136747913e-01,6.295803424949101945e+00,5.786172194590940343e+00,5.114761445352177915e+00,4.287132311355994041e+00,3.333333979536262870e+00,2.322321488330908235e+00,1.333014959908472408e+00,4.370663859354497749e-01,-3.076536475371022261e-01,-8.620878686341943986e-01
2.204115999456249531e-01,6.314438516750484176e+00,5.800551216342847205e+00,5.123766375010459839e+00,4.289922220874110792e+00,3.329620344780939156e+00,2.312672743109219997e+00,1.318835748199694180e+00,4.203848788224034960e-01,-3.244812407337476223e-01,-8.767052995026561879e-01
2.209024943775751149e-01,6.333106551913683546e+00,5.814935463670745541e+00,5.132744709160984797e+00,4.292654318104252908e+00,3.325825280919370019e+00,2.302934512292966751e+00,1.304580114539489299e+00,4.036624984365898561e-01,-3.412950653800260747e-01,-8.912429320158872237e-01
2.213933888095252767e-01,6.351807678571427473e+00,5.829324946794264939e+00,5.141696335550972385e+00,4.295328435276538848e+00,3.321948691475204551e+00,2.293106938068414369e+00,1.290248597897196259e+00,3.869002699627897002e-01,-3.580936411888858695e-01,-9.056990114945036030e-01
2.218842832414754385e-01,6.370542045588303282e+00,5.843719676103161120e+00,5.150621141904413669e+00,4.297944405142048119e+00,3.317990482014959053e+00,2.283190166946118982e+00,1.275841743749381862e+00,3.700992257974519140e-01,-3.748754829749394446e-01,-9.200717848700047385e-01
2.223751776734256280e-01,6.389309802561320417e+00,5.858119662155854890e+00,5.159519015921826934e+00,4.300502060978196539e+00,3.313950560161439185e+00,2.273184349777295221e+00,1.261360104081905575e+00,3.532604055072533500e-01,-3.916391007730758433e-01,-9.343595009040829291e-01
2.228660721053757898e-01,6.408111099820577472e+00,5.872524915678064339e+00,5.168389845280082717e+00,4.303001236594185208e+00,3.309828835607229180e+00,2.263089641770157812e+00,1.246804237391719639e+00,3.363848557870235956e-01,-4.083829999581243264e-01,-9.485604104092222322e-01
2.233569665373259516e-01,6.426946088430034898e+00,5.886935447561507218e+00,5.177233517632303439e+00,4.305441766336521425e+00,3.305625220128238784e+00,2.252906202506239630e+00,1.232174708688423159e+00,3.194736304170446850e-01,-4.251056813655602618e-01,-9.626727664705763132e-01
2.238478609692761134e-01,6.445814920188367658e+00,5.901351268862671695e+00,5.186049920607817221e+00,4.307823485094624871e+00,3.301339627597324800e+00,2.242634195956695553e+00,1.217472089495572618e+00,3.025277902197370805e-01,-4.418056414132441878e-01,-9.766948246691197211e-01
2.243387554012263030e-01,6.464717747629926237e+00,5.915772390801674163e+00,5.194838941812197852e+00,4.310146228306494187e+00,3.296971973997969485e+00,2.232273790498572552e+00,1.202696957851730364e+00,2.855484030157080522e-01,-4.584813722242152556e-01,-9.906248433060892422e-01
2.248296498331764648e-01,6.483654724025834426e+00,5.930198824761206744e+00,5.203600468827374925e+00,4.312409831964465923e+00,3.292522177438018005e+00,2.221825158931040711e+00,1.187849898311240882e+00,2.685365435791510214e-01,-4.751313617505469322e-01,-1.004461083628717777e+00
2.253205442651266266e-01,6.502626003385128861e+00,5.944630582285538978e+00,5.212334389211800811e+00,4.314614132621033882e+00,3.287990158163494048e+00,2.211288478491631349e+00,1.172931501944792121e+00,2.514932935926603719e-01,-4.917540938982128962e-01,-1.018201810057228762e+00
2.258114386970767884e-01,6.521631740456043325e+00,5.959067675079614546e+00,5.221040590500701128e+00,4.316758967394750179e+00,3.283375838572467398e+00,2.200663930872423624e+00,1.157942366339692608e+00,2.344197416013812374e-01,-5.083480486530266296e-01,-1.031845290413129002e+00
2.263023331290269502e-01,6.540672090727385424e+00,5.973510115008224375e+00,5.229718960206389156e+00,4.318844173976204459e+00,3.278679143228987236e+00,2.189951702236213826e+00,1.142883095599902754e+00,2.173169829665463348e-01,-5.249117022076182915e-01,-1.045389796148783024e+00
2.267932275609771120e-01,6.559747210430001196e+00,5.987957914095250800e+00,5.238369385818651303e+00,4.320869590634077717e+00,3.273899998877088713e+00,2.179151983232666900e+00,1.127754300345822358e+00,2.001861198183861879e-01,-5.414435270894514263e-01,-1.058833602578262756e+00
2.272841219929272738e-01,6.578857256538358733e+00,6.002411084522996987e+00,5.246991754805202746e+00,4.322835056221260963e+00,3.269038334454847483e+00,2.168264969014429777e+00,1.112556597713807216e+00,1.830282610084044137e-01,-5.579419922898923856e-01,-1.072174989109483612e+00
2.277750164248774634e-01,6.598002386772217953e+00,6.016869638631592743e+00,5.255585954612215893e+00,4.324740410181065364e+00,3.264094081108513734e+00,2.157290859253233162e+00,1.097290611355449919e+00,1.658445220610305082e-01,-5.744055633943235817e-01,-1.085412239477628882e+00
2.282659108568276252e-01,6.617182759598419395e+00,6.031333588918476707e+00,5.264151872664915466e+00,4.326585492553496337e+00,3.259067172206700391e+00,2.146229858155956460e+00,1.081956971436591530e+00,1.486360251246416908e-01,-5.908327027132989073e-01,-1.098543641979843111e+00
2.287568052887777870e-01,6.636398534232751167e+00,6.045802948037957592e+00,5.272689396368245518e+00,4.328370143981607576e+00,3.253957543354638826e+00,2.135082174480676720e+00,1.066556314636091685e+00,1.314038989219579179e-01,-6.072218694147470952e-01,-1.111567489711221102e+00
2.292476997207279765e-01,6.655649870641942911e+00,6.060277728800858021e+00,5.281198413107610179e+00,4.330094205717929690e+00,3.248765132408499401e+00,2.123848021552688259e+00,1.051089284144337554e+00,1.141492786998077325e-01,-6.235715196572246821e-01,-1.124482080802077011e+00
2.297385941526781383e-01,6.674936929545745912e+00,6.074757944174232982e+00,5.289678810249674790e+00,4.331757519630973441e+00,3.243489879489772409e+00,2.112527617280493875e+00,1.035556529661497693e+00,9.687330617826361845e-02,-6.398801067242075868e-01,-1.137285718656488864e+00
2.302294885846283001e-01,6.694259872419087820e+00,6.089243607281145110e+00,5.298130475143240758e+00,4.333359928211808487e+00,3.238131726999723625e+00,2.101121184171794720e+00,1.019958707395551389e+00,7.957712949917716827e-02,-6.561460811594133080e-01,-1.149976712192120942e+00
2.307203830165784619e-01,6.713618861494428103e+00,6.103734731400588309e+00,5.306553295120213676e+00,4.334901274580719388e+00,3.232690619633887152e+00,2.089628949349394471e+00,1.004296480059984287e+00,6.226190317400492891e-02,-6.723678909032331230e-01,-1.162553376081368661e+00
2.312112774485286237e-01,6.733014059764065529e+00,6.118231329967383836e+00,5.314947157496593633e+00,4.336381402493931780e+00,3.227166504396660862e+00,2.078051144567166553e+00,9.885705168713486701e-01,4.492878803112976271e-02,-6.885439814301054229e-01,-1.175014030993715375e+00
2.317021718804787855e-01,6.752445630982673919e+00,6.132733416572246909e+00,5.323311949573580115e+00,4.337800156350422043e+00,3.221559330615935579e+00,2.066388006225921892e+00,9.727814935464683677e-01,2.757895116244557521e-02,-7.046727958870264708e-01,-1.187357003839437652e+00
2.321930663124289473e-01,6.771913739669875199e+00,6.147241004961885302e+00,5.331647558638726636e+00,4.339157381198796237e+00,3.215869049957801096e+00,2.054639775389289547e+00,9.569300922994418146e-01,1.021356586936927879e-02,-7.207527752330631365e-01,-1.199580628014561334e+00
2.326839607443791091e-01,6.791418551112935909e+00,6.161754109039184968e+00,5.339953871967168197e+00,4.340452922744241882e+00,3.210095616441310362e+00,2.042806697799557369e+00,9.410170018383754442e-01,-7.166188391788175238e-03,-7.367823583799142373e-01,-1.211683243647095898e+00
2.331748551763292987e-01,6.810960231369580953e+00,6.176272742863499587e+00,5.348230776822932242e+00,4.341686627355569428e+00,3.204238986453307181e+00,2.030889023893482026e+00,9.250429173618461842e-01,-2.455912606510701757e-02,-7.527599823335529017e-01,-1.223663197844594208e+00
2.336657496082794605e-01,6.830538947270818007e+00,6.190796920650939228e+00,5.356478160460277138e+00,4.342858342072305255e+00,3.198299118763339610e+00,2.018887008818123441e+00,9.090085405551883158e-01,-4.196405555087689976e-02,-7.686840823368195075e-01,-1.235518844942902650e+00
2.341566440402296223e-01,6.850154866424041700e+00,6.205326656774871275e+00,5.364695910125178102e+00,4.343967914611884140e+00,3.192275974538588468e+00,2.006800912446553120e+00,8.929145795863815405e-01,-5.937977926220550096e-02,-7.845530920132115504e-01,-1.247248546756325016e+00
2.346475384721798119e-01,6.869808157216006350e+00,6.219861965766332546e+00,5.372883913056783811e+00,4.345015193376902118e+00,3.186169517358927727e+00,1.994630999393673276e+00,8.767617491018728781e-01,-7.680509368205545861e-02,-8.003654435115410415e-01,-1.258850672828925710e+00
2.351384329041299737e-01,6.889498988816132652e+00,6.234402862314686544e+00,5.381042056489039993e+00,4.346000027462447513e+00,3.179979713231974259e+00,1.982377539031868530e+00,8.605507702219534760e-01,-9.423878942110897050e-02,-8.161195676518055997e-01,-1.270323600687241594e+00
2.356293273360801355e-01,6.909227531179750414e+00,6.248949361268241631e+00,5.389170227652320122e+00,4.346922266663513668e+00,3.173706530608263243e+00,1.970040805506740877e+00,8.442823705360233966e-01,-1.116796512761131233e-01,-8.318138940719899121e-01,-1.281665716094200658e+00
2.361202217680302973e-01,6.928993955051502951e+00,6.263501477634985548e+00,5.397268313775147597e+00,4.347781761482483631e+00,3.167349940396460450e+00,1.957621077752778493e+00,8.279572840975490955e-01,-1.291264582889122270e-01,-8.474468513759558785e-01,-1.292875413304344967e+00
2.366111161999804591e-01,6.948798431968853606e+00,6.278059226583403429e+00,5.405336202085979203e+00,4.348578363136672564e+00,3.160909915978630025e+00,1.945118639508987890e+00,8.115762514187619958e-01,-1.465779838061027629e-01,-8.630168672823599341e-01,-1.303951095320314835e+00
2.371020106319306209e-01,6.968641134265711301e+00,6.292622623443384633e+00,5.413373779815087161e+00,4.349311923565987392e+00,3.154386433225590203e+00,1.932533779334521418e+00,7.951400194651048192e-01,-1.640329955393353689e-01,-8.785223687746710475e-01,-1.314891174150687458e+00
2.375929050638807827e-01,6.988522235076109368e+00,6.307191683707174867e+00,5.421380934196468715e+00,4.349982295440613100e+00,3.147779470512305444e+00,1.919866790624264574e+00,7.786493416494393305e-01,-1.814902556262030231e-01,-8.939617822521483959e-01,-1.325694071068992397e+00
2.380837994958309722e-01,7.008441908337965209e+00,6.321766423030387827e+00,5.429357552469833870e+00,4.350589332168808276e+00,3.141089008733389143e+00,1.907117971624454178e+00,7.621049778260411411e-01,-1.989485206917378513e-01,-9.093335336818857417e-01,-1.336358216874063309e+00
2.385746939277811340e-01,7.028400328797181018e+00,6.336346857233278840e+00,5.437303521882758339e+00,4.351132887904774371e+00,3.134315031318578360e+00,1.894287625448103363e+00,7.455076942841372123e-01,-2.164065419107421562e-01,-9.246360487520728366e-01,-1.346882052151779474e+00
2.390655883597312958e-01,7.048397672011391002e+00,6.350933002301750285e+00,5.445218729692708592e+00,4.351612817556567592e+00,3.127457524248400400e+00,1.881376060090671931e+00,7.288582637415466081e-01,-2.338630650703608094e-01,-9.398677530259413881e-01,-1.357264027537818718e+00
2.395564827916814576e-01,7.068434114354216646e+00,6.365524874388739818e+00,5.453103063169320031e+00,4.352028976794121817e+00,3.120516476069798095e+00,1.868383588445479138e+00,7.121574653377573672e-01,-2.513168306336219793e-01,-9.550270720970821525e-01,-1.367502603981945342e+00
2.400473772236316472e-01,7.088509833019533524e+00,6.380122489815636122e+00,5.460956409596708028e+00,4.352381222057355004e+00,3.113491877911856776e+00,1.855310528319156216e+00,6.954060846268177443e-01,-2.687665738035425189e-01,-9.701124317457572310e-01,-1.377596253013556815e+00
2.405382716555818090e-01,7.108625003818822563e+00,6.394725862543585215e+00,5.468778653390188538e+00,4.352669407349369024e+00,3.106383720057801945e+00,1.842157198949850416e+00,6.786049102540463451e-01,-2.862110274221022488e-01,-9.851222600360314274e-01,-1.387543457447351969e+00
2.410291660875319708e-01,7.128779780447836778e+00,6.409334982222444133e+00,5.476569652943787503e+00,4.352893360152177316e+00,3.099191967414222759e+00,1.828923896637279833e+00,6.617547105238373861e-01,-3.036489430151380620e-01,-1.000055002793991177e+00,-1.397342714956933296e+00
2.415200605194821049e-01,7.148974346671837843e+00,6.423949873891598550e+00,5.484329308585655482e+00,4.353052956958732622e+00,3.091916640100277558e+00,1.815610975991706511e+00,6.448563094907204807e-01,-3.210790269726418455e-01,-1.014909081108196887e+00,-1.406992529242936385e+00
2.420109549514322944e-01,7.169208897975989814e+00,6.438570571841633949e+00,5.492057527494662139e+00,4.353148079370804169e+00,3.084557762727968111e+00,1.802218796513390675e+00,6.279105364595354288e-01,-3.384999819611932970e-01,-1.029682917884512383e+00,-1.416491417047335055e+00
2.425018493833824562e-01,7.189483630082969867e+00,6.453197107136404043e+00,5.499754210188330994e+00,4.353178599740032517e+00,3.077115349653890775e+00,1.788747708157488070e+00,6.109182127372760895e-01,-3.559105179153129739e-01,-1.044374945122865217e+00,-1.425837909533176795e+00
2.429927438153326180e-01,7.209798737514078404e+00,6.467829507198767480e+00,5.507419251337185351e+00,4.353144383286031704e+00,3.069589408267403563e+00,1.775198055394633156e+00,5.938801558583534090e-01,-3.733093483466058959e-01,-1.058983601405438346e+00,-1.435030551400598098e+00
2.434836382472828076e-01,7.230154412306085909e+00,6.482467795448997094e+00,5.515052540508095902e+00,4.353045290011726465e+00,3.061979941956153972e+00,1.761570180866081969e+00,5.767971833786454949e-01,-3.906951870435537710e-01,-1.073507329671673283e+00,-1.444067900137162797e+00
2.439745326792329694e-01,7.250550842883852987e+00,6.497111990995878550e+00,5.522653962836627350e+00,4.352881176415893449e+00,3.054286952748961337e+00,1.747864428633408629e+00,5.596701162383208583e-01,-4.080667451619722774e-01,-1.087944575280099802e+00,-1.452948525402537383e+00
2.444654271111831312e-01,7.270988213088718233e+00,6.511762108380501957e+00,5.530223399628389380e+00,4.352651897002931314e+00,3.046510443636055943e+00,1.734081147022746183e+00,5.424997816934262751e-01,-4.254227287061395635e-01,-1.102293784356996209e+00,-1.461671008547501316e+00
2.449563215431332930e-01,7.291466701362640634e+00,6.526418157372733120e+00,5.537760728889385753e+00,4.352357305589841019e+00,3.038650420566678001e+00,1.720220691063584439e+00,5.252870158162581404e-01,-4.427618364005792562e-01,-1.116553402431867736e+00,-1.470233942267287874e+00
2.454472159750834548e-01,7.311986480088107143e+00,6.541080142820367982e+00,5.545265825785364200e+00,4.351997256410435000e+00,3.030706894124030271e+00,1.706283424522119452e+00,5.080326655645026612e-01,-4.600827579525099686e-01,-1.130721873359751273e+00,-1.478635930389258668e+00
2.459381104070336443e-01,7.332547715083800988e+00,6.555748064550985355e+00,5.552738563030170660e+00,4.351571605016754773e+00,3.022679880877590985e+00,1.692269721529152227e+00,4.907375904191497717e-01,-4.773841727049599748e-01,-1.144797638530346440e+00,-1.486875587794912690e+00
2.464290048389838339e-01,7.353150565256040494e+00,6.570421917326472183e+00,5.560178811203098981e+00,4.351080208977713859e+00,3.014569404412781761e+00,1.678179967802543082e+00,4.734026635911844361e-01,-4.946647486805397786e-01,-1.158779136363966566e+00,-1.494951540476227025e+00
2.469198992709339402e-01,7.373795182405966209e+00,6.585101690850243550e+00,5.567586438995245857e+00,4.350522928374956244e+00,3.006375496037993589e+00,1.664014561464215225e+00,4.560287727970480653e-01,-5.119231420158821821e-01,-1.172664802094318892e+00,-1.502862425726330331e+00
2.474107937028841298e-01,7.394481711192513629e+00,6.599787369827153860e+00,5.574961313384868333e+00,4.349899626095933947e+00,2.998098195168966473e+00,1.649773913451702878e+00,4.386168206028659977e-01,-5.291579967867527934e-01,-1.186453067838113551e+00,-1.510606892464516182e+00
2.479016881348343193e-01,7.415210289251117359e+00,6.614478934076072569e+00,5.582303299741731450e+00,4.349210167924206338e+00,2.989737549390535154e+00,1.635458447524272829e+00,4.211677243374735147e-01,-5.463679452238006107e-01,-1.200142362951478470e+00,-1.518183601695575868e+00
2.483925825667844534e-01,7.435981047468204430e+00,6.629176358695171523e+00,5.589612261860470888e+00,4.348454422426950572e+00,2.981293614195722697e+00,1.621068599863573656e+00,4.036824155741874365e-01,-5.635516083189964220e-01,-1.213731114673219702e+00,-1.525591227103478165e+00
2.488834769987346429e-01,7.456794110411448351e+00,6.643879614279893708e+00,5.596888061922952851e+00,4.347632260639700874e+00,2.972766452402189508e+00,1.606604818268841939e+00,3.861618391813573803e-01,-5.807075968227322083e-01,-1.227217749054903217e+00,-1.532828455779379428e+00
2.493743714306847770e-01,7.477649596915751928e+00,6.658588667193578559e+00,5.604130560389618765e+00,4.346743555548298055e+00,2.964156133246057756e+00,1.592067560946684779e+00,3.686069519417202178e-01,-5.978345126315522950e-01,-1.240600692177737274e+00,-1.539893989083953807e+00
2.498652658626349665e-01,7.498547620825060100e+00,6.673303479890831724e+00,5.611339615819865401e+00,4.345788181368059888e+00,2.955462731153061906e+00,1.577457294895365347e+00,3.510187207404696919e-01,-6.149309505666061826e-01,-1.253878371656323987e+00,-1.546786543644082634e+00
2.503561602945851283e-01,7.519488291889844689e+00,6.688024011293511428e+00,5.618515084621379607e+00,4.344766012620173257e+00,2.946686324187092421e+00,1.562774493883702931e+00,3.333981203221735301e-01,-6.319955005426918238e-01,-1.267049218429179724e+00,-1.553504852483844401e+00
2.508470547265352901e-01,7.540471716820450254e+00,6.702750217219464623e+00,5.625656820728522689e+00,4.343676923005302726e+00,2.937826992176062024e+00,1.548019636024458467e+00,3.157461306163888426e-01,-6.490267501280362339e-01,-1.280111668836137362e+00,-1.560047666289870794e+00
2.513379491584854519e-01,7.561498000496117200e+00,6.717482050863905485e+00,5.632764675209674721e+00,4.342520784074415552e+00,2.928884814515156698e+00,1.533193200942328804e+00,2.980637336321129149e-01,-6.660232874946789838e-01,-1.293064166982525354e+00,-1.566413754811010639e+00
2.518288435904356692e-01,7.582567294849789086e+00,6.732219499552586583e+00,5.639838518214119745e+00,4.341297470918093815e+00,2.919859860174291999e+00,1.518295647322638109e+00,2.803518839233256621e-01,-6.829837315866029712e-01,-1.305905189253180110e+00,-1.572601920726004243e+00
2.523197380223857755e-01,7.603680004199762976e+00,6.746962739750011373e+00,5.646878332610459239e+00,4.340006888506130700e+00,2.910752149262061383e+00,1.503327323218121236e+00,2.626113900387075373e-01,-6.999068527994282141e-01,-1.318633341273717230e+00,-1.578611052681947458e+00
2.528106324543359928e-01,7.624836180920397943e+00,6.761711677939262088e+00,5.653883932277629754e+00,4.338648885078707274e+00,2.901561755050902747e+00,1.488288718572913227e+00,2.448432535977013991e-01,-7.167912241605979284e-01,-1.331247074074133119e+00,-1.584439965304894837e+00
2.533015268862861546e-01,7.646035861961702373e+00,6.776466210503237164e+00,5.660855128113886359e+00,4.337223314490621817e+00,2.892288765355224278e+00,1.473180344861682700e+00,2.270485000160421263e-01,-7.336353997304262409e-01,-1.343744832556971414e+00,-1.590087486529512040e+00
2.537924213182363165e-01,7.667279140181776143e+00,6.791226277627957053e+00,5.667791760675124024e+00,4.335730045511091646e+00,2.882933269333962656e+00,1.458002704034745634e+00,2.092281373090462415e-01,-7.504379567118295569e-01,-1.356125089563603225e+00,-1.595552476570488931e+00
2.542833157501864783e-01,7.688566151002488525e+00,6.805991852464614134e+00,5.674693692447474014e+00,4.334168957599056071e+00,2.873495356781586629e+00,1.442756290806404884e+00,1.913831603971269391e-01,-7.671974903700924386e-01,-1.368386341275064755e+00,-1.600833824828297169e+00
2.547742101821365845e-01,7.709897060519338652e+00,6.820762931482849289e+00,5.681560800984619242e+00,4.332539937174607836e+00,2.863975117542816751e+00,1.427441594744496278e+00,1.735145549867970760e-01,-7.839126094781887488e-01,-1.380527103109899789e+00,-1.605930447151331597e+00
2.552651046140868019e-01,7.731272055065469218e+00,6.835539526015273815e+00,5.688392972909819711e+00,4.330842874386523711e+00,2.854372641051058146e+00,1.412059102161149049e+00,1.556233010271603767e-01,-8.005819322876576161e-01,-1.392545906119002641e+00,-1.610841283454438111e+00
2.557559990460369637e-01,7.752691332229810328e+00,6.850321654993179799e+00,5.695190098782626720e+00,4.329077660375924452e+00,2.844688015990574748e+00,1.396609297804786598e+00,1.377103757419314289e-01,-8.172040830249973631e-01,-1.404441293877437769e+00,-1.615565295693812242e+00
2.562468934779871255e-01,7.774155093329416566e+00,6.865109338873521594e+00,5.701952068830329345e+00,4.327244185036047242e+00,2.834921330082362800e+00,1.381092666353314735e+00,1.197767562369146666e-01,-8.337776889136415681e-01,-1.416211819873280042e+00,-1.620101466198293538e+00
2.567377879099372873e-01,7.795663537335929760e+00,6.879902594757091983e+00,5.708678769544086151e+00,4.325342335268133276e+00,2.825072669993760499e+00,1.365509693708551797e+00,1.018234216830089522e-01,-8.503013777214546431e-01,-1.427856045393434359e+00,-1.624448796357031766e+00
2.572286823418875046e-01,7.817216856256214541e+00,6.894701432697933896e+00,5.715370081139780289e+00,4.323371993733432284e+00,2.815142121371772443e+00,1.349860868091866895e+00,8.385135507469998473e-02,-8.667737758337842324e-01,-1.439372537906455474e+00,-1.628606305663539366e+00
2.577195767738376109e-01,7.838815231967116937e+00,6.909505853203970815e+00,5.722025875883561596e+00,4.321333038101328405e+00,2.805129769000124895e+00,1.334146680941052043e+00,6.586154456406650981e-02,-8.831935068520445631e-01,-1.450759869942355840e+00,-1.632573031116121065e+00
2.582104712057878282e-01,7.860458834504449044e+00,6.924315845928894930e+00,5.728646017282125413e+00,4.319225340793572343e+00,2.795035697080019421e+00,1.318367627608372228e+00,4.785498437024071627e-02,-8.995591907178855928e-01,-1.462016618469436091e+00,-1.636348026974697056e+00
2.587013656377379900e-01,7.882147821806026577e+00,6.939131389555220686e+00,5.735230360137662409e+00,4.317048769224643756e+00,2.784859989634644872e+00,1.302524207859898864e+00,2.983267526443827977e-02,-9.158694433628430387e-01,-1.473141364768065564e+00,-1.639930364873989799e+00
2.591922600696881518e-01,7.903882340908952919e+00,6.953952452868629841e+00,5.741778751467546016e+00,4.314803186538215485e+00,2.774602731037374426e+00,1.286616926176000097e+00,1.179562463041744502e-02,-9.321228768835972955e-01,-1.484132694801503227e+00,-1.643319134293110162e+00
2.596831545016383136e-01,7.925662530601010225e+00,6.968778997023498789e+00,5.748291032288710412e+00,4.312488452839747133e+00,2.764264006663707196e+00,1.270646291853084531e+00,-6.255153899522525318e-03,-9.483181002427409911e-01,-1.494989200083688630e+00,-1.646513443381515618e+00
2.601740489335884199e-01,7.947488525526216208e+00,6.983610978999672980e+00,5.754767040266739464e+00,4.310104426925184029e+00,2.753843903666920223e+00,1.254612818906551075e+00,-2.431864123306021197e-02,-9.644537204951058040e-01,-1.505709479044035959e+00,-1.649512420141351798e+00
2.606649433655386372e-01,7.969360461744538604e+00,6.998448356250451141e+00,5.761206613229660434e+00,4.307650968505784661e+00,2.743342511877449486e+00,1.238517025774965585e+00,-4.239381403086461830e-02,-9.805283445396284492e-01,-1.516292138889222763e+00,-1.652315213966178309e+00
2.611558377974887990e-01,7.991278483745752226e+00,7.013291092541811267e+00,5.767609593546449531e+00,4.305127940929053487e+00,2.732759924825988840e+00,1.222359434825451840e+00,-6.047964634411073792e-02,-9.965405813967626036e-01,-1.526735797961970897e+00,-1.654920997536073024e+00
2.616467322294389608e-01,8.013242752917486555e+00,7.028139164982862397e+00,5.773975833370243116e+00,4.302535214395796892e+00,2.722096240890301999e+00,1.206140571660287097e+00,-7.857511167651609618e-02,-1.012489045011456756e+00,-1.537039088596839020e+00,-1.657328969069124858e+00
2.621376266613891226e-01,8.035253457467359084e+00,7.042992572247491090e+00,5.780305200746244765e+00,4.299872669673295178e+00,2.711351564565784411e+00,1.189860964224759732e+00,-9.667918547082759995e-02,-1.028372357581627039e+00,-1.547200660472976219e+00,-1.659538354929295911e+00
2.626285210933393399e-01,8.057310823799367583e+00,7.057851343987301185e+00,5.786597586584363739e+00,4.297140202304582601e+00,2.700526007859695543e+00,1.173521141716171057e+00,-1.147908480198945869e-01,-1.044189153412254711e+00,-1.557219184463922934e+00,-1.661548412590680757e+00
2.631194155252894462e-01,8.079415082463043518e+00,7.072715512859799603e+00,5.792852884229553467e+00,4.294337710675496744e+00,2.689619686907370966e+00,1.157121638543714637e+00,-1.329090754536755847e-01,-1.059938067753980473e+00,-1.567093342274052281e+00,-1.663358423505553407e+00
2.636103099572396635e-01,8.101566251965840237e+00,7.087584936330564744e+00,5.799070858458208022e+00,4.291465018309976287e+00,2.678632698152126679e+00,1.140663017239361698e+00,-1.510327839743655920e-01,-1.075617665982894211e+00,-1.576821758906292725e+00,-1.664967644488080323e+00
2.641012043891898253e-01,8.123764444194806700e+00,7.102459547753814384e+00,5.805251329148131134e+00,4.288521981561518537e+00,2.667565149440310091e+00,1.124145833416072771e+00,-1.691609109990056814e-01,-1.091226545254593949e+00,-1.586403098503026632e+00,-1.666375375334059106e+00
2.645920988211399871e-01,8.146009794487062194e+00,7.117339299198994773e+00,5.811394129903773020e+00,4.285508465995078176e+00,2.656417154211965670e+00,1.107570645178040047e+00,-1.872923953932795205e-01,-1.106763310542285161e+00,-1.595836042459642945e+00,-1.667580944230117046e+00
2.650829932530901489e-01,8.168302438515263830e+00,7.132224142454776761e+00,5.817499094174642060e+00,4.282424338273075115e+00,2.645188829195871616e+00,1.090938015809581385e+00,-2.054261713445860726e-01,-1.122226567045412571e+00,-1.605119282364245503e+00,-1.668583702858917439e+00
2.655738876850403107e-01,8.190642512288329513e+00,7.147114029028355908e+00,5.823566055258045715e+00,4.279269466165357194e+00,2.633880294422323853e+00,1.074248513771290270e+00,-2.235611684145265565e-01,-1.137614920318026357e+00,-1.614251520195863154e+00,-1.669383026600933517e+00
2.660647821169904725e-01,8.213030152152187569e+00,7.162008910144757046e+00,5.829594846301863420e+00,4.276043718559193074e+00,2.622491673235890275e+00,1.057502712695904457e+00,-2.416963115921126892e-01,-1.152926976398340742e+00,-1.623231468523978815e+00,-1.669978314736864533e+00
2.665556765489406343e-01,8.235465494790508600e+00,7.176908736746143269e+00,5.835585300307333689e+00,4.272746965469310432e+00,2.611023092308125904e+00,1.040701191383896829e+00,-2.598305213476965747e-01,-1.168161341939485620e+00,-1.632057850709377922e+00,-1.670368990650691776e+00
2.670465709808907961e-01,8.257948677225449785e+00,7.191813459491129379e+00,5.841537250131875858e+00,4.269379078047959908e+00,2.599474681650264074e+00,1.023844533798782042e+00,-2.779627136876243743e-01,-1.183316624341450352e+00,-1.640729401106318486e+00,-1.670554502033374744e+00
2.675374654128409579e-01,8.280479836818409822e+00,7.206723028754090876e+00,5.847450528491924260e+00,4.265939928595022579e+00,2.587846574625863649e+00,1.006933329062144278e+00,-2.960918002096117885e-01,-1.198391431884223923e+00,-1.649244865266021431e+00,-1.670534321087187690e+00
2.680283598447911753e-01,8.303059111270780335e+00,7.221637394624488948e+00,5.853324967965795267e+00,4.262429390568153842e+00,2.576138907963428704e+00,9.899681714483820061e-01,-3.142166881588452920e-01,-1.213384373862126608e+00,-1.657603000141480099e+00,-1.670307944730697214e+00
2.685192542767412816e-01,8.325686638624690161e+00,7.236556506906183905e+00,5.859160400996568541e+00,4.258847338592961052e+00,2.564351821769001116e+00,9.729496603791831788e-01,-3.323362804847910246e-01,-1.228294060719326231e+00,-1.665802574293587357e+00,-1.669874894804380006e+00
2.690101487086914989e-01,8.348362557263795836e+00,7.251480315116782371e+00,5.864956659895005586e+00,4.255193648473214019e+00,2.552485459538695878e+00,9.558784004176873461e-01,-3.504494758987644065e-01,-1.243119104186575896e+00,-1.673842368098597433e+00,-1.669234718276879859e+00
2.695010431406416607e-01,8.371087005914013446e+00,7.266408768486934733e+00,5.870713576842472747e+00,4.251468197201106136e+00,2.540539968171240837e+00,9.387550012624200635e-01,-3.685551689321630575e-01,-1.257858117419099475e+00,-1.681721173956881143e+00,-1.668386987451908166e+00
2.699919375725918225e-01,8.393860123644316218e+00,7.281341815959701869e+00,5.876430983893907722e+00,4.247670862967530603e+00,2.528515497980442284e+00,9.215800777408863498e-01,-3.866522499954869185e-01,-1.272509715135720754e+00,-1.689437796503032274e+00,-1.667331300175780351e+00
2.704828320045419843e-01,8.416682049867493021e+00,7.296279406189869476e+00,5.882108712980793186e+00,4.243801525172414379e+00,2.516412202707648760e+00,9.043542498029335519e-01,-4.047396054380282826e-01,-1.287072513759144332e+00,-1.696991052817269585e+00,-1.666067280045597121e+00
2.709737264364921461e-01,8.439552924340933515e+00,7.311221487543299702e+00,5.887746595914166825e+00,4.239860064435073461e+00,2.504230239534164237e+00,8.870781425138011267e-01,-4.228161176083180539e-01,-1.301545131557455104e+00,-1.704379772638173307e+00,-1.664594576618062760e+00
2.714646208684423079e-01,8.462472887167409752e+00,7.326168008096273887e+00,5.893344464387645587e+00,4.235846362604611670e+00,2.491969769093633325e+00,8.697523860469048573e-01,-4.408806649152783308e-01,-1.315926188786801010e+00,-1.711602798576737250e+00,-1.662912865618946689e+00
2.719555153003924697e-01,8.485442078795861320e+00,7.341118915634840647e+00,5.898902149980475684e+00,4.231760302770355864e+00,2.479630955484393606e+00,8.523776156763360756e-01,-4.589321218901027954e-01,-1.330214307835270837e+00,-1.718658986331740524e+00,-1.661021849153183627e+00
2.724464097323426315e-01,8.508460640022187604e+00,7.356074157654167500e+00,5.904419484160611908e+00,4.227601769272321341e+00,2.467213966281791571e+00,8.349544717690785545e-01,-4.769693592488593037e-01,-1.344408113367965063e+00,-1.725547204906441312e+00,-1.658921255915613013e+00
2.729373041642927933e-01,8.531528711990048919e+00,7.371033681357899603e+00,5.909896298287812932e+00,4.223370647711723436e+00,2.454718972550466116e+00,8.174835997769449580e-01,-4.949912439558181165e-01,-1.358506232473263520e+00,-1.732266336826592035e+00,-1.656610841402363032e+00
2.734281985962430106e-01,8.554646436191660541e+00,7.385997433657516709e+00,5.915332423616766810e+00,4.219066824961516637e+00,2.442146148856602306e+00,7.999656502282352921e-01,-5.129966392874956149e-01,-1.372507294810279443e+00,-1.738815278359770566e+00,-1.654090388122870348e+00
2.739190930281931169e-01,8.577813954468581414e+00,7.400965361171686574e+00,5.920727691300226248e+00,4.214690189176978130e+00,2.429495673280155366e+00,7.824012787191245710e-01,-5.309844048974139419e-01,-1.386409932757502350e+00,-1.745192939736030846e+00,-1.651359705812544432e+00
2.744099874601433342e-01,8.601031411484882483e+00,7.415937412319769884e+00,5.926081934017140007e+00,4.210240630902211123e+00,2.416767727987014336e+00,7.647911459916029164e-01,-5.489533971534156231e-01,-1.400212782059469196e+00,-1.751398245965408274e+00,-1.648418632228690006e+00
2.749008818920934960e-01,8.624298955794140298e+00,7.430913538222681858e+00,5.931394986673116598e+00,4.205718043545782159e+00,2.403962499466885561e+00,7.471359179389687188e-01,-5.669024693285459326e-01,-1.413914482122733407e+00,-1.757430137069675435e+00,-1.645267033080429764e+00
2.753917763240436578e-01,8.647616727060825070e+00,7.445893681878809289e+00,5.936666678006345066e+00,4.201122317729337752e+00,2.391080175652697370e+00,7.294362651473503822e-01,-5.848304702639385289e-01,-1.427513673595716126e+00,-1.763287565206102858e+00,-1.641904799173352414e+00
2.758826707559938196e-01,8.670984865175839218e+00,7.460877785885874580e+00,5.941896836586114006e+00,4.196453345347664232e+00,2.378120948014329272e+00,7.116928632295589363e-01,-6.027362454312149564e-01,-1.441009000422011077e+00,-1.768969497330720397e+00,-1.638331849289706765e+00
2.763735651879439814e-01,8.694403510988770734e+00,7.475865793059464082e+00,5.947085291295990395e+00,4.191711019902147228e+00,2.365085011733738085e+00,6.939063928374976653e-01,-6.206186370820085951e-01,-1.454399110132143180e+00,-1.774474915568774236e+00,-1.634548130508602037e+00
2.768644596198941432e-01,8.717872806335144276e+00,7.490857646454377239e+00,5.952231871353563797e+00,4.186895236521546160e+00,2.351972565719831376e+00,6.760775396486793376e-01,-6.384764843209871366e-01,-1.467682653992140374e+00,-1.779802817406915594e+00,-1.630553618339609212e+00
2.773553540518443050e-01,8.741392894045493023e+00,7.505853289370617354e+00,5.957336406318372468e+00,4.182005891974898582e+00,2.338783812619359637e+00,6.582069943519521793e-01,-6.563086231775749901e-01,-1.480858287149781072e+00,-1.784952215882658288e+00,-1.626348316853223785e+00
2.778462484837944668e-01,8.764963917936231752e+00,7.520852665344047061e+00,5.962398726088022016e+00,4.177042884676564150e+00,2.325518958823826754e+00,6.402954526324378115e-01,-6.741138866763738413e-01,-1.493924668778520592e+00,-1.789922139771108256e+00,-1.621932258808186811e+00
2.783371429157446286e-01,8.788586022782380880e+00,7.535855718121691638e+00,5.967418660882471748e+00,4.172006114683399325e+00,2.312178214472416560e+00,6.223436151556774876e-01,-6.918911049062839158e-01,-1.506880462219090777e+00,-1.794711633768959258e+00,-1.617305505775664676e+00
2.788280373476948459e-01,8.812259354272084622e+00,7.550862391621704361e+00,5.972396041216521567e+00,4.166895483684063706e+00,2.298761793450943891e+00,6.043521875509874075e-01,-7.096391050883253948e-01,-1.519724335118781244e+00,-1.799319758675760550e+00,-1.612468148260290057e+00
2.793189317796449522e-01,8.835984058942951691e+00,7.565872629877969047e+00,5.977330697860462116e+00,4.161710894980465980e+00,2.285269913386825280e+00,5.863218803940359880e-01,-7.273567116421483236e-01,-1.532454959568386288e+00,-1.803745591572451845e+00,-1.607420305818063389e+00
2.798098262115951695e-01,8.859760284100254069e+00,7.580886376969394824e+00,5.982222461788928136e+00,4.156452253461331736e+00,2.271702795640051953e+00,5.682534091885993455e-01,-7.450427462512718702e-01,-1.545071012236851837e+00,-1.807988225997174014e+00,-1.602162127171107953e+00
2.803007206435453313e-01,8.883588177716875478e+00,7.595903576933811685e+00,5.987071164117912403e+00,4.151119465567922440e+00,2.258060665290212210e+00,5.501474943475755941e-01,-7.626960279269768828e-01,-1.557571174503564304e+00,-1.812046772118337312e+00,-1.596693790319294370e+00
2.807916150754954931e-01,8.907467888315153459e+00,7.610924173666571591e+00,5.991876636029986436e+00,4.145712439251870052e+00,2.244343751119503683e+00,5.320048611731617028e-01,-7.803153730709420088e-01,-1.569954132588350815e+00,-1.815920356904973554e+00,-1.591015502648715163e+00
2.812825095074456550e-01,8.931399564830496018e+00,7.625948110803773439e+00,5.996638708687682673e+00,4.140231083925158373e+00,2.230552285591780315e+00,5.138262398362700711e-01,-7.978995955365522086e-01,-1.582218577679132654e+00,-1.819608124294346485e+00,-1.585127501037024933e+00
2.817734039393958168e-01,8.955383356456829702e+00,7.640975331590154518e+00,6.001357213135070978e+00,4.134675310402228021e+00,2.216686504827613202e+00,4.956123653551421371e-01,-8.154475066889186330e-01,-1.594363206057267668e+00,-1.823109235356838109e+00,-1.579030051955635727e+00
2.822642983713459786e-01,8.979419412473877316e+00,7.656005778731629796e+00,6.006031980187516162e+00,4.129045030834225471e+00,2.202746648575374611e+00,4.773639775731812196e-01,-8.329579154635885496e-01,-1.606386719220559867e+00,-1.826422868458101645e+00,-1.572723451568778241e+00
2.827551928032961404e-01,9.003507882056242195e+00,7.671039394232496811e+00,6.010662840309615618e+00,4.123340158635375730e+00,2.188732960178334075e+00,4.590818211359850576e-01,-8.504296284239654113e-01,-1.618287824003956210e+00,-1.829548219418484667e+00,-1.566208025829414874e+00
2.832460872352463577e-01,9.027648914064325680e+00,7.686076119217283953e+00,6.015249623481323304e+00,4.117560608401495514e+00,2.174645686537779454e+00,4.407666454675946976e-01,-8.678614498174211933e-01,-1.630065232697911926e+00,-1.832484501669723764e+00,-1.559484130572017291e+00
2.837369816671964640e-01,9.051842656817051136e+00,7.701115893737255469e+00,6.019792159052251179e+00,4.111706295820634516e+00,2.160485078072157616e+00,4.224192047459577881e-01,-8.852521816301044399e-01,-1.641717663164432794e+00,-1.835230946408903829e+00,-1.552552151602204944e+00
2.842278760991466813e-01,9.076089257846435387e+00,7.716158656561585616e+00,6.024290275584162302e+00,4.105777137575856273e+00,2.146251388672220095e+00,4.040402578775817988e-01,-9.026006236404686689e-01,-1.653243838950805511e+00,-1.837786802749694415e+00,-1.545412504783233665e+00
2.847187705310967876e-01,9.100388863633922298e+00,7.731204344953154006e+00,6.028743800681630738e+00,4.099773051240148902e+00,2.131944875652219462e+00,3.856305684714358972e-01,-9.199055734714591814e-01,-1.664642489400980585e+00,-1.840151337870847836e+00,-1.538065636119361868e+00
2.852096649630470049e-01,9.124741619328627706e+00,7.746252894429047409e+00,6.033152560810909115e+00,4.093693955163466569e+00,2.117565799697076478e+00,3.671909048120075014e-01,-9.371658266414560901e-01,-1.675912349764666853e+00,-1.842323837161971678e+00,-1.530512021836050174e+00
2.857005593949971667e-01,9.149147668447309201e+00,7.761304238505653430e+00,6.037516381106949659e+00,4.087539768351913239e+00,2.103114424805621940e+00,3.487220398316331904e-01,-9.543801766138535481e-01,-1.687052161304062547e+00,-1.844303604366570370e+00,-1.522752168457051969e+00
2.861914538269473285e-01,9.173607152556206401e+00,7.776358308428457988e+00,6.041835085168629327e+00,4.081310410339053618e+00,2.088591018229816410e+00,3.302247510819913967e-01,-9.715474148453842052e-01,-1.698060671398291976e+00,-1.846089961722352513e+00,-1.514786612878337158e+00
2.866823482588974903e-01,9.198120210934737528e+00,7.791415032886495062e+00,6.046108494842155956e+00,4.075005801049352172e+00,2.073995850409987796e+00,3.116998207048031211e-01,-9.886663308331460343e-01,-1.708936633645522507e+00,-1.847682250098816814e+00,-1.506615922438882649e+00
2.871732426908476521e-01,9.222686980220911934e+00,7.806474337711404310e+00,6.050336429992640319e+00,4.068625860653760640e+00,2.059329194906131644e+00,2.931480354017961809e-01,-1.005735712160275686e+00,-1.719678807962720990e+00,-1.849079829132093344e+00,-1.498240694988335342e+00
2.876641371227978139e-01,9.247307594038653988e+00,7.821536145561194253e+00,6.054518708263869620e+00,4.062170509417432740e+00,2.044591328325184421e+00,2.745701864038250228e-01,-1.022754344540376170e+00,-1.730285960683126678e+00,-1.850282077357069177e+00,-1.489661558951520970e+00
2.881550315547479757e-01,9.271982182606944178e+00,7.836600375588655965e+00,6.058655144826260219e+00,4.055639667539555404e+00,2.029782530244319538e+00,2.559670694392014445e-01,-1.039721011860639255e+00,-1.740756864651393787e+00,-1.851288392336774891e+00,-1.480879173389805903e+00
2.886459259866981930e-01,9.296710873554062005e+00,7.851666944155999417e+00,6.062745552969481366e+00,4.049033255602562775e+00,2.014903083492239233e+00,2.373394848200795770e-01,-1.056634496308422211e+00,-1.751090299541182338e+00,-1.852098191066599231e+00,-1.471894228277958794e+00
2.891368204186482993e-01,9.321493797773740653e+00,7.866735769885376151e+00,6.066789748143130545e+00,4.042351197442585864e+00,1.999953275772102357e+00,2.186882378833689966e-01,-1.073493578871929977e+00,-1.761285052864917100e+00,-1.852710910894923568e+00,-1.462707444697439296e+00
2.896277148505985166e-01,9.346331084989369486e+00,7.881806769761848130e+00,6.070787544758209364e+00,4.035593417782234127e+00,1.984933398194052900e+00,2.000141383899865510e-01,-1.090297039196610918e+00,-1.771339919270275232e+00,-1.853126008508079847e+00,-1.453319573869148673e+00
2.901186092825486229e-01,9.371222864809857001e+00,7.896879860065067369e+00,6.074738756964634057e+00,4.028759842829137128e+00,1.969843745668804491e+00,1.813180006687612478e-01,-1.107043655775304725e+00,-1.781253701171463311e+00,-1.853342961036564818e+00,-1.443731398517574815e+00
2.906095037144988402e-01,9.396169267043154250e+00,7.911954956641846337e+00,6.078643198877664133e+00,4.021850400449580754e+00,1.954684617013050962e+00,1.626006436267658506e-01,-1.123732206058787542e+00,-1.791025208973357374e+00,-1.853361266313869216e+00,-1.433943732996112441e+00
2.911003981464490020e-01,9.421170421696309916e+00,7.927031974905411893e+00,6.082500684582196726e+00,4.014865020179853694e+00,1.939456314956723215e+00,1.438628907240225019e-01,-1.140361466545009916e+00,-1.800653261225487523e+00,-1.853180443029906588e+00,-1.423957423299622826e+00
2.915912925783991638e-01,9.446226458975596429e+00,7.942110829834725827e+00,6.086311028137100898e+00,4.007803633237601026e+00,1.924159146150083988e+00,1.251055699477052474e-01,-1.156930212869236030e+00,-1.810136684777011506e+00,-1.852800030884738769e+00,-1.413773347075576670e+00
2.920821870103493256e-01,9.471337509286609446e+00,7.957191435973768101e+00,6.090074043579572383e+00,4.000666172533201781e+00,1.908793421170732252e+00,1.063295137859287809e-01,-1.173437219895006711e+00,-1.819474314932632897e+00,-1.852219590742593569e+00,-1.403392413633824942e+00
2.925730814422994874e-01,9.496503703234365545e+00,7.972273707430844070e+00,6.093789544929522961e+00,3.993452572681170931e+00,1.893359454530480157e+00,8.753555920107605748e-02,-1.189881261805963764e+00,-1.828664995609484922e+00,-1.851438704786178668e+00,-1.392815563954972413e+00
2.930639758742496492e-01,9.521725171623399930e+00,7.987357557877894365e+00,6.097457346193992933e+00,3.986162770011578260e+00,1.877857564682115177e+00,6.872454760267968088e-02,-1.206261112198527830e+00,-1.837707579494975763e+00,-1.850456976671287279e+00,-1.382043770697366725e+00
2.935548703061998110e-01,9.547002045457880115e+00,8.002442900549809224e+00,6.101077261371599114e+00,3.978796702581487654e+00,1.862288074026043905e+00,4.989732481985614809e-02,-1.222575544175426243e+00,-1.846600928205594183e+00,-1.849274031681700015e+00,-1.371078038202694804e+00
2.940457647381500284e-01,9.572334455941692966e+00,8.017529648243748142e+00,6.104649104457005038e+00,3.971354310186416381e+00,1.846651308916816392e+00,3.105474107328901057e-02,-1.238823330440076864e+00,-1.855343912446677068e+00,-1.847889516884381189e+00,-1.359919402500190611e+00
2.945366591701001346e-01,9.597722534478553058e+00,8.032617713318458641e+00,6.108172689445424020e+00,3.963835534371820568e+00,1.830947599669545234e+00,1.219765094677699446e-02,-1.255003243391813017e+00,-1.863935412173132189e+00,-1.846303101284967552e+00,-1.348568931309461316e+00
2.950275536020503520e-01,9.623166412672112813e+00,8.047707007693622572e+00,6.111647830337152421e+00,3.956240318444588233e+00,1.815177280566178331e+00,-6.673086641699299548e-03,-1.271114055221989059e+00,-1.872374316751136858e+00,-1.844514475983551449e+00,-1.337027724041904175e+00
2.955184480340004582e-01,9.648666222326042430e+00,8.062797442849172214e+00,6.115074341142122449e+00,3.948568607484573167e+00,1.799340689861699705e+00,-2.555660846930390973e-02,-1.287154538010893079e+00,-1.880659525120773612e+00,-1.842523354330761531e+00,-1.325296911800766919e+00
2.960093424659506756e-01,9.674222095444164893e+00,8.077888929824654340e+00,6.118452035884500262e+00,3.940820348356122160e+00,1.783438169790157346e+00,-4.445204703818894654e-02,-1.303123463825568207e+00,-1.888789945959656214e+00,-1.840329472084131224e+00,-1.313377657379776853e+00
2.965002368979008374e-01,9.699834164230516365e+00,8.092981379218548099e+00,6.121780728607293831e+00,3.932995489719653293e+00,1.767470066570631992e+00,-6.335853060571267070e-02,-1.319019604818427505e+00,-1.896764497847485353e+00,-1.837932587564770293e+00,-1.301271155260428580e+00
2.969911313298509992e-01,9.725502561089482967e+00,8.108074701187648614e+00,6.125060233377005225e+00,3.925093982043227570e+00,1.751436730413039822e+00,-8.227518321516869015e-02,-1.334841733326770363e+00,-1.904582109431592452e+00,-1.835332481814320849e+00,-1.288978631607839098e+00
2.974820257618011610e-01,9.751227418625884269e+00,8.123168805446402629e+00,6.128290364288301539e+00,3.917115777614158301e+00,1.735338515523844993e+00,-1.012011247269257730e-01,-1.350588621973125347e+00,-1.912241719593428479e+00,-1.832528958752215331e+00,-1.276501344265241089e+00
2.979729201937513228e-01,9.777008869645081646e+00,8.138263601266277902e+00,6.131470935468719574e+00,3.909060830550633803e+00,1.719175780111648955e+00,-1.201354708500265156e-01,-1.366259043766448578e+00,-1.919742277616017123e+00,-1.829521845333224705e+00,-1.263840582747078223e+00
2.984638146257014846e-01,9.802847047153075977e+00,8.153358997475134373e+00,6.134601761083402494e+00,3.900929096813362307e+00,1.702948886392656958e+00,-1.390773331742382601e-01,-1.381851772204184092e+00,-1.927082743352372729e+00,-1.826310991705302200e+00,-1.250997668230710014e+00
2.989547090576516464e-01,9.828742084356619557e+00,8.168454902456598887e+00,6.137682655339851578e+00,3.892720534217234185e+00,1.686658200596031332e+00,-1.580258192025481012e-01,-1.397365581375167309e+00,-1.934262087394875929e+00,-1.822896271367719701e+00,-1.237973953546727124e+00
2.994456034896018637e-01,9.854694114663303139e+00,8.183551224149436365e+00,6.140713432492725055e+00,3.884435102443013932e+00,1.670304092969134846e+00,-1.769800323840980405e-01,-1.412799246063381142e+00,-1.941279291245607608e+00,-1.819277581329503013e+00,-1.224770823167887768e+00
2.999364979215519700e-01,9.880703271681662514e+00,8.198647870046940511e+00,6.143693906848652020e+00,3.876072763049041914e+00,1.653886937782643063e+00,-1.959390721475822161e-01,-1.428151541852569428e+00,-1.948133347487648548e+00,-1.815454842268154012e+00,-1.211389693196650352e+00
3.004273923535021873e-01,9.906769689221285091e+00,8.213744747196322749e+00,6.146623892771080122e+00,3.867633479482960546e+00,1.637407113335546116e+00,-2.149020339350858344e-01,-1.443421245231702787e+00,-1.954823259957339854e+00,-1.811427998688674101e+00,-1.197832011351325221e+00
3.009182867854523491e-01,9.932893501292927141e+00,8.228841762198117138e+00,6.149503204685156987e+00,3.859117217093458674e+00,1.620865001960023699e+00,-2.338680092363821794e-01,-1.458607133701303349e+00,-1.961348043917505723e+00,-1.807197019082875222e+00,-1.184099256950828849e+00
3.014091812174025109e-01,9.959074842108581294e+00,8.243938821205562206e+00,6.152331657082628524e+00,3.850523943142045713e+00,1.604260990026230349e+00,-2.528360856236478993e-01,-1.473707985880596816e+00,-1.967706726231627234e+00,-1.802761896088993732e+00,-1.170192940898070022e+00
3.019000756493526727e-01,9.985313846081588451e+00,8.259035829924014749e+00,6.155109064526772755e+00,3.841853626814839551e+00,1.587595467946939287e+00,-2.718053467866486939e-01,-1.488722581615534946e+00,-1.973898345538981802e+00,-1.798122646651588052e+00,-1.156114605661926031e+00
3.023909700813028345e-01,1.001161064782676036e+01,8.274132693610370737e+00,6.157835241657369174e+00,3.833106239234366441e+00,1.570868830182062137e+00,-2.907748725683891866e-01,-1.503649702087689111e+00,-1.979921952430760079e+00,-1.793279312181742080e+00,-1.141865825257833311e+00
3.028818645132529963e-01,1.003796538216048084e+01,8.289229317072480896e+00,6.160510003195687645e+00,3.824281753471393763e+00,1.554081475243064725e+00,-3.097437390011865688e-01,-1.518488129923966978e+00,-1.985776609627119438e+00,-1.788231958717547254e+00,-1.127448205226985189e+00
3.033727589452031581e-01,1.006437818410088525e+01,8.304325604668573391e+00,6.163133163949083837e+00,3.815380144552185548e+00,1.537233805682747700e+00,-3.287110183620683967e-01,-1.533236649287568865e+00,-1.991461391997112695e+00,-1.782980676651689134e+00,-1.112863381822903230e+00
3.038636533771533199e-01,1.009084918886823878e+01,8.319421460306761773e+00,6.165704538815377944e+00,3.806401389464827645e+00,1.520326228085328246e+00,-3.476757792167345928e-01,-1.547894045926430540e+00,-1.996975386489518334e+00,-1.777525580351475343e+00,-1.098113021193861005e+00
3.043545478091034817e-01,1.011737853188460612e+01,8.334516787444353980e+00,6.168223942788909397e+00,3.797345467181429512e+00,1.503359153101861079e+00,-3.666370864202300184e-01,-1.562459107343314280e+00,-2.002317692687414219e+00,-1.771866809298167977e+00,-1.083198821076357232e+00
3.048454422410536990e-01,1.014396634877408587e+01,8.349611489087347849e+00,6.170691190965550632e+00,3.788212358667634838e+00,1.486332995444691552e+00,-3.855940011736760376e-01,-1.576930622921830283e+00,-2.007487422942182409e+00,-1.766004528039897936e+00,-1.068122510275620662e+00
3.053363366730038053e-01,1.017061277536290653e+01,8.364705467789875115e+00,6.173106098547751941e+00,3.779002046893818800e+00,1.469248173889301956e+00,-4.045455810639631000e-01,-1.591307384033047834e+00,-2.012483702523620632e+00,-1.759938926281525706e+00,-1.052885848527175483e+00
3.058272311049540226e-01,1.019731794767957922e+01,8.379798625653670285e+00,6.175468480849626296e+00,3.769714516846301766e+00,1.452105111276077665e+00,-4.234908801038215209e-01,-1.605588184143046160e+00,-2.017305669771847221e+00,-1.753670218977380513e+00,-1.037490626362378876e+00
3.063181255369041844e-01,1.022408200195497585e+01,8.394890864327496871e+00,6.177778153302054598e+00,3.760349755538599847e+00,1.434904234511954257e+00,-4.424289487723622738e-01,-1.619771818921293516e+00,-2.021952476249920583e+00,-1.747198646423629986e+00,-1.021938664971474342e+00
3.068090199688543462e-01,1.025090507462248013e+01,8.409982085006641128e+00,6.180034931457824676e+00,3.750907752022655473e+00,1.417645974571853484e+00,-4.613588340561932677e-01,-1.633857086349932652e+00,-2.026423286897200526e+00,-1.740524474350248374e+00,-1.006231816064076634e+00
3.072999144008045080e-01,1.027778730231809590e+01,8.425072188432370268e+00,6.182238630996799600e+00,3.741388497400090607e+00,1.400330766499985558e+00,-4.802795794910258431e-01,-1.647842786833908502e+00,-2.030717280183427231e+00,-1.733647994012607940e+00,-9.903719617271603548e-01
3.077908088327546698e-01,1.030472882188056083e+01,8.440161074891406656e+00,6.184389067731110856e+00,3.731791984833463083e+00,1.382959049410974695e+00,-4.991902252038166177e-01,-1.661727723311972493e+00,-2.034833648263530748e+00,-1.726569522282684899e+00,-9.743610142805116947e-01
3.082817032647048316e-01,1.033172977035147255e+01,8.455248644215414444e+00,6.186486057610387057e+00,3.722118209557530921e+00,1.365531266490822571e+00,-5.180898079554306923e-01,-1.675510701368553290e+00,-2.038771597133171465e+00,-1.719289401739876322e+00,-9.582009161296567434e-01
3.087725976966549934e-01,1.035879028497539878e+01,8.470334795780487980e+00,6.188529416727001298e+00,3.712367168890521540e+00,1.348047864997706791e+00,-5.369773611838273286e-01,-1.689190529346494385e+00,-2.042530346785001782e+00,-1.711808000761434245e+00,-9.418936396162661540e-01
3.092634921286051553e-01,1.038591050319999809e+01,8.485419428506638440e+00,6.190518961321357594e+00,3.702538862245411178e+00,1.330509296262616381e+00,-5.558519150477694293e-01,-1.702766018460658559e+00,-2.046109131365663636e+00,-1.704125713612514526e+00,-9.254411868660323837e-01
3.097543865605553171e-01,1.041309056267613720e+01,8.500502440857303554e+00,6.192454507787200413e+00,3.692633291141209639e+00,1.312916015689818749e+00,-5.747124964710579320e-01,-1.716235982912401203e+00,-2.049507199333507224e+00,-1.696242960535837563e+00,-9.088455896340219553e-01
3.102452809925055344e-01,1.044033060125799928e+01,8.515583730838844900e+00,6.194335872676955290e+00,3.682650459214252603e+00,1.295268482757166328e+00,-5.935581291872860099e-01,-1.729599240004910277e+00,-2.052723813617038928e+00,-1.688160187840966886e+00,-8.921089091475032928e-01
3.107361754244556407e-01,1.046763075700319590e+01,8.530663196000054072e+00,6.196162872707094316e+00,3.672590372229508127e+00,1.277567161016245789e+00,-6.123878337851098586e-01,-1.742854610259406689e+00,-2.055758251774098877e+00,-1.679877867993204488e+00,-8.752332359462573486e-01
3.112270698564058580e-01,1.049499116817290556e+01,8.545740733431689051e+00,6.197935324763538922e+00,3.662453038091868507e+00,1.259812518092331413e+00,-6.312006277540738175e-01,-1.756000917532234196e+00,-2.058609806151766808e+00,-1.671396499702086480e+00,-8.582206897203339402e-01
3.117179642883560198e-01,1.052241197323195721e+01,8.560816239765978608e+00,6.199653045907081328e+00,3.652238466857479438e+00,1.242005025684220776e+00,-6.499955255309121105e-01,-1.769036989132786397e+00,-2.061277784046991357e+00,-1.662716608009515706e+00,-8.410734191453252961e-01
3.122088587203061816e-01,1.054989331084895277e+01,8.575889611176148009e+00,6.201315853378840615e+00,3.641946670745059844e+00,1.224145159563875485e+00,-6.687715385464005902e-01,-1.781961655942316369e+00,-2.063761507867949874e+00,-1.653838744377494674e+00,-8.237936017150885304e-01
3.126997531522563434e-01,1.057743531989637908e+01,8.590960743375966047e+00,6.202923564605748119e+00,3.631577664147225271e+00,1.206233399575899812e+00,-6.875276752727373930e-01,-1.794773752533620259e+00,-2.066060315296137873e+00,-1.644763486775473016e+00,-8.063834435719405835e-01
3.131906475842064497e-01,1.060503813945074292e+01,8.606029531619292072e+00,6.204475997206058580e+00,3.621131463641820147e+00,1.188270229636847919e+00,-7.062629412714451771e-01,-1.807472117291586189e+00,-2.068173559449183685e+00,-1.635491439767307043e+00,-7.888451793343261853e-01
3.136815420161566670e-01,1.063270190879264199e+01,8.621095870699594599e+00,6.205972968994892369e+00,3.610608088003274041e+00,1.170256137734400070e+00,-7.249763392417665209e-01,-1.820055592534589151e+00,-2.070100609044390527e+00,-1.626023234597852252e+00,-7.711810719219908128e-01
3.141724364481068288e-01,1.066042676740689110e+01,8.636159654949519648e+00,6.207414297989805263e+00,3.600007558213948577e+00,1.152191615926346335e+00,-7.436668690696121020e-01,-1.832523024636775633e+00,-2.071840848563005988e+00,-1.616359529279151053e+00,-7.533934123785985815e-01
3.146633308800569906e-01,1.068821286487557920e+01,8.651220786352645575e+00,6.208799808350256022e+00,3.589329901065400730e+00,1.134077161695724811e+00,-7.623335286346636375e-01,-1.844873267518905013e+00,-2.073393685773064821e+00,-1.606501021186439671e+00,-7.354845353535790498e-01
3.151542253120071524e-01,1.071606054374311690e+01,8.666279324689668329e+00,6.210129440426690017e+00,3.578575216064991071e+00,1.115913303648429888e+00,-7.809753280289526423e-01,-1.857105248599130398e+00,-2.074758699098704806e+00,-1.596448700027540468e+00,-7.174571357908227087e-01
3.156451197439573697e-01,1.074396992798576278e+01,8.681335150437414327e+00,6.211403004576224518e+00,3.567743527063934383e+00,1.097700546183236758e+00,-7.995912582230044752e-01,-1.869217834204473849e+00,-2.075935348850368456e+00,-1.586203360965483311e+00,-6.993136601187638357e-01
3.161360141759074760e-01,1.077194103216751664e+01,8.696388053916896510e+00,6.212620245994736834e+00,3.556834820885679704e+00,1.079439383271486141e+00,-8.181802989716951968e-01,-1.881209859033755372e+00,-2.076923034464436491e+00,-1.575765696525637249e+00,-6.810564211039632498e-01
3.166269086078576933e-01,1.079997387418680610e+01,8.711437827677952939e+00,6.213780912227914399e+00,3.545849088066429289e+00,1.061130313694077509e+00,-8.367414274279739717e-01,-1.893080163318983988e+00,-2.077721174319321573e+00,-1.565136431110925708e+00,-6.626877658245790004e-01
3.171178030398078551e-01,1.082806847511281489e+01,8.726484266366224318e+00,6.214884753082059454e+00,3.534786322811403370e+00,1.042773841019988934e+00,-8.552736181858603404e-01,-1.904827592910830925e+00,-2.078329205796132229e+00,-1.554316320853845745e+00,-6.442100750938282161e-01
3.176086974717580169e-01,1.085622485902488243e+01,8.741527166592666376e+00,6.215931520536740251e+00,3.523646522952099236e+00,1.024370473584811370e+00,-8.737758433241925582e-01,-1.916450999364884611e+00,-2.078746585339277697e+00,-1.543306153467697728e+00,-6.256257628840243834e-01
3.180995919037081787e-01,1.088444305285487701e+01,8.756566326805538480e+00,6.216920968659289670e+00,3.512429689904591701e+00,1.005920724469382632e+00,-8.922470724510439544e-01,-1.927949240028632438e+00,-2.078972788517011061e+00,-1.532106748097073812e+00,-6.069372757512746519e-01
3.185904863356582850e-01,1.091272308623257636e+01,8.771601547164884494e+00,6.217852853521153911e+00,3.501135828628854973e+00,9.874251114784760031e-01,-9.106862727488505005e-01,-1.939321178129199019e+00,-2.079007310081909310e+00,-1.520718955167580821e+00,-5.881470922607932028e-01
3.190813807676085023e-01,1.094106499133406984e+01,8.786632629419516505e+00,6.218726933116085931e+00,3.489764947589097055e+00,9.688841571195441205e-01,-9.290924090202489216e-01,-1.950565682861839623e+00,-2.078849664031293010e+00,-1.509143656234797293e+00,-5.692577224128307911e-01
3.195722751995586641e-01,1.096946880273311642e+01,8.801659376786469480e+00,6.219542967280186296e+00,3.478317058715142629e+00,9.502983885815604603e-01,-9.474644437345839387e-01,-1.961681629479162581e+00,-2.078499383667586464e+00,-1.497381763832488666e+00,-5.502717070692635382e-01
3.200631696315088259e-01,1.099793455725558289e+01,8.816681593832981889e+00,6.220300717613794106e+00,3.466792177364808936e+00,9.316683377138854638e-01,-9.658013370751590276e-01,-1.972667899381127299e+00,-2.077956021658611707e+00,-1.485434221320037773e+00,-5.311916173807650354e-01
3.205540640634589877e-01,1.102646229383682019e+01,8.831699086360940143e+00,6.220999947405218222e+00,3.455190322287330140e+00,9.129945410052289212e-01,-9.841020469871545329e-01,-1.983523380205769904e+00,-2.077219150097826095e+00,-1.473302002729133697e+00,-5.120200542146373657e-01
3.210449584954092050e-01,1.105505205338207730e+01,8.846711661293836571e+00,6.221640421556324796e+00,3.443511515587791116e+00,8.942775395626636481e-01,-1.002365529226263430e+00,-1.994246965920690062e+00,-2.076288360564494617e+00,-1.460986112609692800e+00,-4.927596475832546341e-01
3.215358529273593113e-01,1.108370387862990114e+01,8.861719126566200089e+00,6.222221906509967759e+00,3.431755782692599066e+00,8.755178790907205411e-01,-1.020590737408010984e+00,-2.004837556915274099e+00,-2.075163264183804479e+00,-1.448487585875028349e+00,-4.734130560731475423e-01
3.220267473593095287e-01,1.111241781401857764e+01,8.876721291015549298e+00,6.222744170179264067e+00,3.419923152315954340e+00,8.567161098705147193e-01,-1.038776623057808601e+00,-2.015294060093689943e+00,-2.073843491686912177e+00,-1.435807487646238556e+00,-4.539829662746802108e-01
3.225176417912596905e-01,1.114119390555551981e+01,8.891717964276805830e+00,6.223206981878719901e+00,3.408013656427380411e+00,8.378727867389914596e-01,-1.056922135661658491e+00,-2.025615388968597941e+00,-2.072328693470937289e+00,-1.422946913095869625e+00,-4.344720922124084561e-01
3.230085362232098523e-01,1.117003220068970748e+01,8.906708956679221245e+00,6.223610112257204285e+00,3.396027330220245055e+00,8.189884690681843438e-01,-1.075026222717607061e+00,-2.035800463755642387e+00,-2.070618539658887869e+00,-1.409906987290782787e+00,-4.148831747760100552e-01
3.234994306551600141e-01,1.119893274818712214e+01,8.921694079145801481e+00,6.223953333232769225e+00,3.383964212081322920e+00,8.000637207445722154e-01,-1.093087829787869669e+00,-2.045848211468672684e+00,-2.068712720159526786e+00,-1.396688865034285465e+00,-3.952189811518765361e-01
3.239903250871101759e-01,1.122789559800916237e+01,8.936673143095198668e+00,6.224236417929311926e+00,3.371824343561378612e+00,7.810991101484928700e-01,-1.111105900551665471e+00,-2.055757566015719018e+00,-2.066610944727179433e+00,-1.383293730707492397e+00,-3.754823042553190882e-01
3.244812195190603377e-01,1.125692080119409511e+01,8.951645960346128916e+00,6.224459140615096864e+00,3.359607769346772521e+00,7.620952101336193607e-01,-1.129079376858752148e+00,-2.065527468295718538e+00,-2.064312943021474833e+00,-1.369722798109930251e+00,-3.556759621634032476e-01
3.249721139510104995e-01,1.128600840974149477e+01,8.966612343024257470e+00,6.224621276643111933e+00,3.347314537232090714e+00,7.430525980065072478e-01,-1.147007198783661641e+00,-2.075156866295985836e+00,-2.061818464667027673e+00,-1.355977310299379068e+00,-3.358027975484094707e-01
3.254630083829606613e-01,1.131515847649968265e+01,8.981572103471586743e+00,6.224722602393276460e+00,3.334944698093798898e+00,7.239718555062041316e-01,-1.164888304680634867e+00,-2.084644715190438369e+00,-2.059127279313061720e+00,-1.342058539430958097e+00,-3.158656771119220941e-01
3.259539028149108231e-01,1.134437105505618959e+01,8.996525054158347245e+00,6.224762895216503722e+00,3.322498305864922230e+00,7.048535687839274644e-01,-1.182721631239258109e+00,-2.093989977438565298e+00,-2.056239176692966630e+00,-1.327967786595447786e+00,-2.958674910195442376e-01
3.264447972468610404e-01,1.137364619963119949e+01,9.011471007597361194e+00,6.224741933380598446e+00,3.309975417510742091e+00,6.856983283828044229e-01,-1.200506113540802833e+00,-2.103191622885149048e+00,-2.053153966683796128e+00,-1.313706381656852162e+00,-2.758111523362363204e-01
3.269356916788111467e-01,1.140298396497400901e+01,9.026409776260909013e+00,6.224659496018008831e+00,3.297376093005532915e+00,6.665067292176916069e-01,-1.218240685115252075e+00,-2.112248628860728950e+00,-2.049871479365706239e+00,-1.299275683089210709e+00,-2.556995964622963968e-01
3.274265861107613640e-01,1.143238440626251951e+01,9.041341172500109380e+00,6.224515363075427743e+00,3.284700395310293342e+00,6.472793705550246024e-01,-1.235924277999061349e+00,-2.121159980282831370e+00,-2.046391565081325581e+00,-1.284677077812623747e+00,-2.355357805699300755e-01
3.279174805427115258e-01,1.146184757900565820e+01,9.056265008466741762e+00,6.224309315265234233e+00,3.271948390351541391e+00,6.280168559927898908e-01,-1.253555822793569252e+00,-2.129924669757919720e+00,-2.042714094495075905e+00,-1.269911981028559733e+00,-2.153226830405039482e-01
3.284083749746616876e-01,1.149137353894889024e+01,9.071181096037626901e+00,6.224041134018790444e+00,3.259120147001095980e+00,6.087197934405067512e-01,-1.271134248724157256e+00,-2.138541697684122944e+00,-2.038838958652417599e+00,-1.254981836054360533e+00,-1.950633029023703946e-01
3.288992694066118494e-01,1.152096234198268476e+01,9.086089246741439140e+00,6.223710601441576173e+00,3.246215737056903805e+00,5.893887950993093039e-01,-1.288658483700082513e+00,-2.147010072354694543e+00,-2.034766069039042335e+00,-1.239888114157013055e+00,-1.747606592693525807e-01
3.293901638385620112e-01,1.155061404405399017e+01,9.100989271688060711e+00,6.223317500270180602e+00,3.233235235224884985e+00,5.700244774420830662e-01,-1.306127454375017649e+00,-2.155328810062225209e+00,-2.030495357640004883e+00,-1.224632314386152832e+00,-1.544177907798460758e-01
3.298810582705121730e-01,1.158032870108073098e+01,9.115880981500394498e+00,6.222861613831135230e+00,3.220178719101801423e+00,5.506274611936675667e-01,-1.323540086208293109e+00,-2.163496935203606863e+00,-2.026026776998785639e+00,-1.209215963406305328e+00,-1.340377550365455805e-01
3.303719527024623348e-01,1.161010636886929603e+01,9.130764186248690351e+00,6.222342726001597768e+00,3.207046269159150587e+00,5.311983713111276817e-01,-1.340895303526838944e+00,-2.171513480385743655e+00,-2.021360300276301203e+00,-1.193640615328374510e+00,-1.136236280468033710e-01
3.308628471344124966e-01,1.163994710303503055e+01,9.145638695387360073e+00,6.221760621171877226e+00,3.193837968728079790e+00,5.117378369640862568e-01,-1.358192029587826699e+00,-2.179377486532009023e+00,-2.016495921309846118e+00,-1.177907851540360484e+00,-9.317850366360813652e-02
3.313537415663626584e-01,1.166985095892574087e+01,9.160504317694275755e+00,6.221115084209813517e+00,3.180553903985332109e+00,4.922464915151303355e-01,-1.375429186642011636e+00,-2.187088002989458602e+00,-2.011433654671978655e+00,-1.162019280537330612e+00,-7.270549302719941931e-02
3.318446359983128757e-01,1.169981799154820123e+01,9.175360861212579877e+00,6.220405900427001811e+00,3.167194163940202589e+00,4.727249725002677927e-01,-1.392605695997780835e+00,-2.194644087636785201e+00,-2.006173535729338653e+00,-1.145976537750615032e+00,-5.220772400729423168e-02
3.323355304302629820e-01,1.172984825549764842e+01,9.190208133194964546e+00,6.219632855546860739e+00,3.153758840422540732e+00,4.531739216094812228e-01,-1.409720478085883855e+00,-2.202044806993021631e+00,-2.000715620701414732e+00,-1.129781285376265654e+00,-3.168834064596814937e-02
3.328264248622131993e-01,1.175994180489032637e+01,9.205045940050473163e+00,6.218795735674553349e+00,3.140248028071743303e+00,4.335939846672954845e-01,-1.426772452524900814e+00,-2.209289236327006911e+00,-1.995059986719234013e+00,-1.113435212202717128e+00,-1.115050260111494218e-02
3.333173192941633611e-01,1.179009869329896532e+01,9.219874087293764120e+00,6.217894327268751020e+00,3.126661824326811612e+00,4.139858116134752519e-01,-1.443760538187362386e+00,-2.216376459767578133e+00,-1.989206731884007429e+00,-1.096940033437736162e+00,9.402615409404124769e-03
3.338082137261135229e-01,1.182031897369133588e+01,9.234692379496893366e+00,6.216928417115249239e+00,3.113000329417395129e+00,3.943500564837315592e-01,-1.460683653266613202e+00,-2.223305570414531918e+00,-1.983155975325701315e+00,-1.080297490534568361e+00,2.996782416304188956e-02
3.342991081580636847e-01,1.185060269837176428e+01,9.249500620243576776e+00,6.215897792302423674e+00,3.099263646355886248e+00,3.746873773905311511e-01,-1.477540715344350275e+00,-2.230075670450321734e+00,-1.976907857261553492e+00,-1.063509351017350113e+00,5.054192048718308961e-02
3.347900025900138465e-01,1.188094991892566554e+01,9.264298612085946516e+00,6.214802240198540773e+00,3.085451880930521362e+00,3.549984365039522416e-01,-1.494330641458873732e+00,-2.236685871252512392e+00,-1.970462539054524953e+00,-1.046577408305750634e+00,7.112168781315419963e-02
3.352808970219640083e-01,1.191136068616707355e+01,9.279086156503804972e+00,6.213641548430912209e+00,3.071565141699516666e+00,3.352839000326166552e-01,-1.511052348174031668e+00,-2.243135293506976158e+00,-1.963820203271692710e+00,-1.029503481538857290e+00,9.170389672959478045e-02
3.357717914539141701e-01,1.194183505008919255e+01,9.293863053866369128e+00,6.212415504866896754e+00,3.057603539986225361e+00,3.155444382046825869e-01,-1.527704751648871984e+00,-2.249423067321845160e+00,-1.956981053742581356e+00,-1.012289415398300862e+00,1.122853055352128759e-01
3.362626858858643319e-01,1.197237305981794009e+01,9.308629103396507176e+00,6.211123897596748655e+00,3.043567189875311829e+00,2.957807252489044192e-01,-1.544286767707985675e+00,-2.255548332342204088e+00,-1.949945315617426456e+00,-9.949370799306184177e-01,1.328626607909033641e-01
3.367535803178144937e-01,1.200297476356848669e+01,9.323384103137472678e+00,6.209766514918316993e+00,3.029456208209960089e+00,2.759934393757573767e-01,-1.560797311912562657e+00,-2.261510237865541395e+00,-1.942713235425387541e+00,-9.774483703688583436e-01,1.534326978712483580e-01
3.372444747497647111e-01,1.203364020860483308e+01,9.338127849922129187e+00,6.208343145323585333e+00,3.015270714590096546e+00,2.561832627586264621e-01,-1.577235299632142151e+00,-2.267307942957943467e+00,-1.935285081132689378e+00,-9.598252069534228825e-01,1.739921415153893314e-01
3.377353691817148174e-01,1.206436944120232546e+01,9.352860139344656432e+00,6.206853577487070339e+00,3.001010831371653254e+00,2.363508815150813236e-01,-1.593599646117048296e+00,-2.272940616571032635e+00,-1.927661142200712385e+00,-9.420695347521650387e-01,1.945377063772525394e-01
3.382262636136650347e-01,1.209516250661328129e+01,9.367580765734784265e+00,6.205297600256052704e+00,2.986676683666821930e+00,2.164969856881672206e-01,-1.609889266571570499e+00,-2.278407437659671686e+00,-1.919841729644005568e+00,-9.241833234796891228e-01,2.150660975751989001e-01
3.387171580456151965e-01,1.212601944903550155e+01,9.382289522134470872e+00,6.203675002642665248e+00,2.972268399345374235e+00,1.966222692278273287e-01,-1.626103076227783717e+00,-2.283707595300394466e+00,-1.911827176088257696e+00,-9.061685673159414200e-01,2.355740112409775433e-01
3.392080524775653583e-01,1.215694031158386501e+01,9.396986200277117618e+00,6.201985573817832886e+00,2.957786109036976363e+00,1.767274299723393671e-01,-1.642239990420122586e+00,-2.288840288810603862e+00,-1.903617835828194105e+00,-8.880272847240010536e-01,2.560581350681101487e-01
3.396989469095155201e-01,1.218792513626492280e+01,9.411670590569256589e+00,6.200229103107040451e+00,2.943229946134526820e+00,1.568131696298340483e-01,-1.658298924660630114e+00,-2.293804727868508753e+00,-1.895214084885407768e+00,-8.697615182671201151e-01,2.765151488596273577e-01
3.401898413414656819e-01,1.221897396395443636e+01,9.426342482074723250e+00,6.198405379987971919e+00,2.928600046798546686e+00,1.368801937598993490e-01,-1.674278794714900265e+00,-2.298600132633810134e+00,-1.886616321066148405e+00,-8.513733344250259405e-01,2.969417250751600346e-01
3.406807357734158437e-01,1.225008683437800983e+01,9.441001662501347980e+00,6.196514194089981054e+00,2.913896549962557536e+00,1.169292117552138688e-01,-1.690178516678750631e+00,-2.303225733869145309e+00,-1.877824964019031206e+00,-8.328648234094301328e-01,3.173345293774454401e-01
3.411716302053660055e-01,1.228126378609464453e+01,9.455647918190113188e+00,6.194555335195413015e+00,2.899119597339508303e+00,9.696093682327866503e-02,-1.705997007055559678e+00,-2.307680773062266599e+00,-1.868840455292689606e+00,-8.142380989788007284e-01,3.376902211781638297e-01
3.416625246373162228e-01,1.231250485648336657e+01,9.470281034106829310e+00,6.192528593242774271e+00,2.884269333429211990e+00,7.697608596818983351e-02,-1.721733182834337850e+00,-2.311964502548981670e+00,-1.859663258393370766e+00,-7.954952982523630922e-01,3.580054541831823034e-01
3.421534190692663291e-01,1.234381008173277472e+01,9.484900793836269273e+00,6.190433758331754355e+00,2.869345905526827778e+00,5.697537997251256314e-02,-1.737385961568463477e+00,-2.316076185636834150e+00,-1.850293858842472217e+00,-7.766385815233607381e-01,3.782768769371345208e-01
3.426443135012165464e-01,1.237517949683372009e+01,9.499506979578850263e+00,6.188270620730080829e+00,2.854349463732321013e+00,3.695954337915541288e-02,-1.752954261455170082e+00,-2.320015096729540538e+00,-1.840732764233994123e+00,-7.576701320715066856e-01,3.985011333674339795e-01
3.431352079331666527e-01,1.240661313557483147e+01,9.514099372149740219e+00,6.186038970882240307e+00,2.839280160961013433e+00,1.692930447340201816e-02,-1.768437001415666066e+00,-2.323780521452162517e+00,-1.830980504291967126e+00,-7.385921559747500309e-01,4.186748633275751974e-01
3.436261023651168700e-01,1.243811103054121858e+01,9.528677750980538264e+00,6.183738599420030013e+00,2.824138152955082415e+00,-3.114604735095838350e-03,-1.783833101176037994e+00,-2.327371756777057321e+00,-1.821037630927783590e+00,-7.194068819201971943e-01,4.387947031399130893e-01
3.441169967970670318e-01,1.246967321311597665e+01,9.543241894123342561e+00,6.181369297174970967e+00,2.808923598296169999e+00,-2.317144853013752837e-02,-1.799141481348751626e+00,-2.330788111150529307e+00,-1.810904718297499105e+00,-7.001165610143705864e-01,4.588572861376856160e-01
3.446078912290171936e-01,1.250129971348491331e+01,9.557791578257425869e+00,6.178930855192557026e+00,2.793636658418926721e+00,-4.324048750685438591e-02,-1.814361063514965400e+00,-2.334028904620285338e+00,-1.800582362859044938e+00,-6.807234665926065187e-01,4.788592432065505999e-01
3.450987856609673554e-01,1.253299056064413008e+01,9.572326578698337585e+00,6.176423064748354896e+00,2.778277497625635029e+00,-6.332097858944218949e-02,-1.829490770307464320e+00,-2.337093468963594045e+00,-1.790071183429384760e+00,-6.612298940277543391e-01,4.987972033253935678e-01
3.455896800929175172e-01,1.256474578241063433e+01,9.586846669409489152e+00,6.173845717365954222e+00,2.762846283101856759e+00,-8.341217504883413625e-02,-1.844529525494313704e+00,-2.339981147816218687e+00,-1.779371821241633178e+00,-6.416381605381208386e-01,5.186677941065394037e-01
3.460805745248676790e-01,1.259656540543602077e+01,9.601351623016284975e+00,6.171198604836763302e+00,2.747343184933067839e+00,-1.035133265203540542e-01,-1.859476254063243905e+00,-2.342691296802094758e+00,-1.768484940002079231e+00,-6.219506049946061932e-01,5.384676423353615959e-01
3.465714689568178408e-01,1.262844945522307327e+01,9.615841210822702934e+00,6.168481519241651334e+00,2.731768376122356567e+00,-1.236236790212472680e-01,-1.874329882306688733e+00,-2.345223283663747882e+00,-1.757411225947174582e+00,-6.021695877271338038e-01,5.581933745092231280e-01
3.470623633887680581e-01,1.266039795614542918e+01,9.630315202830383114e+00,6.165694252974436296e+00,2.716122032609119774e+00,-1.437424749681885938e-01,-1.889089337907561950e+00,-2.347576488393468885e+00,-1.746151387900440222e+00,-5.822974903302777783e-01,5.778416173758256225e-01
3.475532578207181644e-01,1.269241093147020294e+01,9.644773367760205218e+00,6.162836598767228224e+00,2.700404333288804359e+00,-1.638689531946899702e-01,-1.903753550025709007e+00,-2.349750303365239823e+00,-1.734706157329339637e+00,-5.623367154681713220e-01,5.974089984709023415e-01
3.480441522526683817e-01,1.272448840338367049e+01,9.659215473076368852e+00,6.159908349717603926e+00,2.684615460033646261e+00,-1.840023489684750047e-01,-1.918321449385073763e+00,-2.351744133467391418e+00,-1.723076288402048073e+00,-5.422896866786097725e-01,6.168921466553054511e-01
3.485350466846184880e-01,1.275663039301993251e+01,9.673641285012976709e+00,6.156909299317648632e+00,2.668755597714441485e+00,-2.041418940087846856e-01,-1.932791968361584178e+00,-2.353557396236045207e+00,-1.711262558044198689e+00,-5.221588481764138923e-01,6.362876926514873244e-01
3.490259411165687053e-01,1.278883692049253362e+01,9.688050568603060242e+00,6.153839241484829081e+00,2.652824934223374065e+00,-2.242868165035680761e-01,-1.947164041071677731e+00,-2.355189521989257351e+00,-1.699265765995555899e+00,-5.019466646560619694e-01,6.555922695792777422e-01
3.495168355485188671e-01,1.282110800492916525e+01,9.702443087710156178e+00,6.150697970594722896e+00,2.636823660497817023e+00,-2.444363411266752273e-01,-1.961436603461597317e+00,-2.356639953961953360e+00,-1.687086734866618531e+00,-4.816556210935134530e-01,6.748025134911266321e-01
3.500077299804690290e-01,1.285344366450930664e+01,9.716818605062346847e+00,6.147485281515593591e+00,2.620751970545197373e+00,-2.645896890549306324e-01,-1.975608593397335078e+00,-2.357908148441581808e+00,-1.674726310195171930e+00,-4.612882225473113884e-01,6.939150639066447024e-01
3.504986244124191908e-01,1.288584391650494609e+01,9.731176882288806951e+00,6.144200969644803223e+00,2.604610061468847437e+00,-2.847460779851895829e-01,-1.989678950755318976e+00,-2.358993574904536317e+00,-1.662185360502763443e+00,-4.408469939588834929e-01,7.129265643465854119e-01
3.509895188443693526e-01,1.291830877732421357e+01,9.745517679958833668e+00,6.140844830947093769e+00,2.588398133494927755e+00,-3.049047221512761752e-01,-2.003646617513767936e+00,-2.359895716153323164e+00,-1.649464777351148381e+00,-4.203344799521377961e-01,7.318336628661414878e-01
3.514804132763195144e-01,1.295083826255811132e+01,9.759840757623372554e+00,6.137416661994693712e+00,2.572116390000319441e+00,-3.250648323409086604e-01,-2.017510537844769303e+00,-2.360614068454466974e+00,-1.636565475398630287e+00,-3.997532446322404898e-01,7.506330125876539139e-01
3.519713077082696762e-01,1.298343238703016311e+01,9.774145873859035660e+00,6.133916260009279142e+00,2.555765037541586793e+00,-3.452256159125077772e-01,-2.031269658207030204e+00,-2.361148141677165135e+00,-1.623488392456368556e+00,-3.791058713836779059e-01,7.693212722326643327e-01
3.524622021402198935e-01,1.301609116484910800e+01,9.788432786314608336e+00,6.130343422905795592e+00,2.539344285884955532e+00,-3.653862768119602311e-01,-2.044922927439353444e+00,-2.361497459432719381e+00,-1.610234489544642988e+00,-3.583949626675588807e-01,7.878951066533541603e-01
3.529530965721699998e-01,1.304881460946464955e+01,9.802701251760078449e+00,6.126697949338101523e+00,2.522854348037268490e+00,-3.855460155893559726e-01,-2.058469296854819941e+00,-2.361661559214673467e+00,-1.596804750948991325e+00,-3.376231398180955523e-01,8.063511873633839588e-01
3.534439910041202171e-01,1.308160273372608273e+01,9.816951026138102776e+00,6.122979638746483211e+00,2.506295440278042186e+00,-4.057040294155749294e-01,-2.071907720335638636e+00,-2.361639992539736443e+00,-1.583200184276367439e+00,-3.167930428384202468e-01,8.246861930680451369e-01
3.539348854360703234e-01,1.311445554994408624e+01,9.831181864618034894e+00,6.119188291407001934e+00,2.489667782192472423e+00,-4.258595120989050464e-01,-2.085237154428738915e+00,-2.361432325089434237e+00,-1.569421820511164523e+00,-2.959073301955463808e-01,8.428968101938583146e-01
3.544257798680205407e-01,1.314737306995536237e+01,9.845393521652384905e+00,6.115323708482696574e+00,2.472971596705519914e+00,-4.460116541015035629e-01,-2.098456558442021169e+00,-2.361038136852513958e+00,-1.555470714071231164e+00,-2.749686786146483541e-01,8.609797334174735806e-01
3.549166742999707025e-01,1.318035530519041210e+01,9.859585751035812251e+00,6.111385692076622966e+00,2.456207110116978676e+00,-4.661596425558716117e-01,-2.111564894541345438e+00,-2.360457022268096061e+00,-1.541347942863784182e+00,-2.539797828725192108e-01,8.789316661940005382e-01
3.554075687319208643e-01,1.321340226674411689e+01,9.873758305966553905e+00,6.107374045286764641e+00,2.439374552137651975e+00,-4.863026612811376381e-01,-2.124561127848152431e+00,-2.359688590369580119e+00,-1.527054608341331665e+00,-2.329433555903734909e-01,8.967493212846242567e-01
3.558984631638710261e-01,1.324651396544974702e+01,9.887910939110497566e+00,6.103288572262752787e+00,2.422474155926352957e+00,-5.064398907995408816e-01,-2.137444226537960290e+00,-2.358732464929319761e+00,-1.512591835557396402e+00,-2.118621270256597633e-01,9.144294212838097735e-01
3.563893575958211879e-01,1.327969041195535205e+01,9.902043402667498384e+00,6.099129078264470927e+00,2.405506158128223326e+00,-5.265705083524574448e-01,-2.150213161939275697e+00,-2.357588284603976181e+00,-1.497960773222352548e+00,-1.907388448634468325e-01,9.319686991455320424e-01
3.568802520277713497e-01,1.331293161680374126e+01,9.916155448440443720e+00,6.094895369722482137e+00,2.388470798913798987e+00,-5.466936879167301200e-01,-2.162866908633493068e+00,-2.356255703080711417e+00,-1.483162593759055792e+00,-1.695762740067434660e-01,9.493638987092232195e-01
3.573711464597215115e-01,1.334623759051514291e+01,9.930246827906648477e+00,6.090587254300314335e+00,2.371368322019257846e+00,-5.668086002207248786e-01,-2.175404444555319117e+00,-2.354734389224063307e+00,-1.468198493358477741e+00,-1.483771963662192661e-01,9.666117752248934991e-01
3.578620408916717288e-01,1.337960834367293472e+01,9.944317292291804833e+00,6.086204540958593867e+00,2.354198974787658827e+00,-5.869144127603633798e-01,-2.187824751093961240e+00,-2.353024027223618475e+00,-1.453069692035300564e+00,-1.271444106491530501e-01,9.837090958776804062e-01
3.583529353236218351e-01,1.341304388701235339e+01,9.958366592646383353e+00,6.081747040021024731e+00,2.336963008211206727e+00,-6.070102898150828707e-01,-2.200126813194968722e+00,-2.351124316742374987e+00,-1.437777433683400385e+00,-1.058807321476045171e-01,1.000652640311735730e+00
3.588438297555720524e-01,1.344654423151237843e+01,9.972394479924620470e+00,6.077214563242197443e+00,2.319660676974472757e+00,-6.270953924638187349e-01,-2.212309619462871080e+00,-2.349034973065907472e+00,-1.422322986131256961e+00,-8.458899252575369232e-02,1.017439201153590655e+00
3.593347241875222142e-01,1.348010938849035689e+01,9.986400705065875627e+00,6.072606923877287066e+00,2.302292239498763049e+00,-6.471688786007747662e-01,-2.224372162264410591e+00,-2.346755727252276991e+00,-1.406707641197397329e+00,-6.327203960662841631e-02,1.034065584534764382e+00
3.598256186194723760e-01,1.351373936969980250e+01,1.000038501907856414e+01,6.067923936753558678e+00,2.284857957987426413e+00,-6.672299029512214208e-01,-2.236313437832525786e+00,-2.344286326282650101e+00,-1.390932714745681809e+00,-4.193273715796386192e-02,1.050528610613809422e+00
3.603165130514225378e-01,1.354743418743121453e+01,1.001434717312657163e+01,6.063165418343718471e+00,2.267358098472167516e+00,-6.872776170872378909e-01,-2.248132446371031712e+00,-2.341626533212675554e+00,-1.374999546740520273e+00,-2.057396467729244449e-02,1.066825114097737837e+00
3.608074074833726996e-01,1.358119385461574247e+01,1.002828691861812516e+01,6.058331186841170890e+00,2.249792930860492923e+00,-7.073111694433054097e-01,-2.259828192160005855e+00,-2.338776127324686538e+00,-1.358909501302167477e+00,8.013828236148601292e-04,1.082951944762798657e+00
3.612983019153228614e-01,1.361501838493206229e+01,1.004220400729720986e+01,6.053421062237041461e+00,2.232162728984043554e+00,-7.273297053319423000e-01,-2.271399683661871727e+00,-2.335734904280543311e+00,-1.342663966761773686e+00,2.219039503520647827e-02,1.098905967974649567e+00
3.617891963472730232e-01,1.364890779291616241e+01,1.005609819133745830e+01,6.048434866399090559e+00,2.214467770648016920e+00,-7.473323669592206731e-01,-2.282845933628180113e+00,-2.332502676275269415e+00,-1.326264355716453958e+00,4.359014656730963999e-02,1.114684065207892205e+00
3.622800907792231850e-01,1.368286209407395937e+01,1.006996922343846279e+01,6.043372423152498563e+00,2.196708337681700041e+00,-7.673182934401232558e-01,-2.294165959207044025e+00,-2.329079272191467709e+00,-1.309712105084387401e+00,6.499769716694481225e-02,1.130283134564917580e+00
3.627709852111733468e-01,1.371688130499737568e+01,1.008381685692475571e+01,6.038233558362414932e+00,2.178884715989787502e+00,-7.872866208140867350e-01,-2.305358782051402322e+00,-2.325464537754411865e+00,-1.293008676159618009e+00,8.641009193716686632e-02,1.145700091294290512e+00
3.632618796431235642e-01,1.375096544348281569e+01,1.009764084584706012e+01,6.033018100018484375e+00,2.160997195605052212e+00,-8.072364820601534152e-01,-2.316423428427839326e+00,-2.321658335688028263e+00,-1.276155554667146141e+00,1.078243615562999302e-01,1.160931868308311188e+00
3.637527740750736704e-01,1.378511452865319598e+01,1.011144094508621372e+01,6.027725878321065878e+00,2.143046070741712938e+00,-8.271670071123322643e-01,-2.327358929326166503e+00,-2.317660545871384148e+00,-1.259154250817539067e+00,1.292375224982971194e-01,1.175975416700062226e+00
3.642436685070238878e-01,1.381932858108257633e+01,1.012521691045946781e+01,6.022356725769442143e+00,2.125031639850095022e+00,-8.470773228747072725e-01,-2.338164320569724008e+00,-2.313471065496203849e+00,-1.242006299361879673e+00,1.506465772535623415e-01,1.190827706259804275e+00
3.647345629389740496e-01,1.385360762292427061e+01,1.013896849882945794e+01,6.016910477251756539e+00,2.106954205672027847e+00,-8.669665532367292204e-01,-2.348838642926442510e+00,-2.309089809224941003e+00,-1.224713259646299512e+00,1.720485145508530156e-01,1.205485725990862234e+00
3.652254573709242114e-01,1.388795167804113184e+01,1.015269546821530966e+01,6.011386970136919139e+00,2.088814075297695805e+00,-8.868338190879578864e-01,-2.359380942220330901e+00,-2.304516709349668346e+00,-1.207276715666828926e+00,1.934403095794503535e-01,1.219946484624516270e+00
3.657163518028743732e-01,1.392236077213980039e+01,1.016639757790664689e+01,6.005786044368234933e+00,2.070611560223036385e+00,-9.066782383333038542e-01,-2.369790269444016495e+00,-2.299751715951691811e+00,-1.189698276123801746e+00,2.148189242126399279e-01,1.234207011134719201e+00
3.662072462348244795e-01,1.395683493290768951e+01,1.018007458857999836e+01,6.000107542558930973e+00,2.052346976408296886e+00,-9.264989259080598227e-01,-2.380065680871917166e+00,-2.294794797061955105e+00,-1.171979574476329056e+00,2.361813072318028617e-01,1.248264355252093782e+00
3.666981406667746968e-01,1.399137419015197459e+01,1.019372626241724866e+01,5.994351310089637508e+00,2.034020644338115691e+00,-9.462949937922517929e-01,-2.390206238173702147e+00,-2.289645938822176596e+00,-1.154122268997091805e+00,2.575243945506722199e-01,1.262115587976781139e+00
3.671890350987248586e-01,1.402597857594339992e+01,1.020735236322735418e+01,5.988517195207477606e+00,2.015632889081705237e+00,-9.660655510260085510e-01,-2.400211008529117063e+00,-2.284305145646658541e+00,-1.136128042826298312e+00,2.788451094414354792e-01,1.275757802091522120e+00
3.676799295306750204e-01,1.406064812476153669e+01,1.022095265656992780e+01,5.982605049127253771e+00,1.997184040354867962e+00,-9.858097037239639260e-01,-2.410079064743026578e+00,-2.278772440385027132e+00,-1.117998604026341880e+00,3.001403627606415991e-01,1.289188112673459674e+00
3.681708239626251822e-01,1.409538287364366127e+01,1.023452690988151126e+01,5.976614726134314992e+00,1.978674432582682385e+00,-1.005526555089910401e+00,-2.419809485361221757e+00,-2.273047864485465919e+00,-1.099735685635932603e+00,3.214070531763024707e-01,1.302403657605458953e+00
3.686617183945753995e-01,1.413018286233695520e+01,1.024807489260455817e+01,5.970546083689344030e+00,1.960104404963116664e+00,-1.025215205431634802e+00,-2.429401354787249723e+00,-2.267131478158996849e+00,-1.081341045724319549e+00,3.426420673958305851e-01,1.315401598087118096e+00
3.691526128265255058e-01,1.416504813345272851e+01,1.026159637631840305e+01,5.964398982534985016e+00,1.941474301532076785e+00,-1.044874752175046106e+00,-2.438853763399353003e+00,-2.261023360544181404e+00,-1.062816467445520052e+00,3.638422803942973349e-01,1.328179119144511589e+00
3.696435072584757231e-01,1.419997873262494181e+01,1.027509113487337267e+01,5.958173286804293589e+00,1.922784471228919934e+00,-1.064504289879065757e+00,-2.448165807668830851e+00,-2.254723609872914647e+00,-1.044163759092311405e+00,3.850045556440742089e-01,1.340733430140113924e+00
3.701344016904258849e-01,1.423497461915871654e+01,1.028855887196206176e+01,5.951868812015578492e+00,1.904035237402184944e+00,-1.084102920886271804e+00,-2.457336582773677502e+00,-2.248232314360636863e+00,-1.025384691961415351e+00,4.061258499754457074e-01,1.353061897752407594e+00
3.706252961223760467e-01,1.427003553879907649e+01,1.030199911711384253e+01,5.945485249269949257e+00,1.885226851871559139e+00,-1.103669773125993459e+00,-2.466365172792856608e+00,-2.241549505817492793e+00,-1.006480897942372499e+00,4.272033840354325651e-01,1.365162252224096928e+00
3.711161905543262085e-01,1.430516149533671388e+01,1.031541160789597100e+01,5.939022439608545589e+00,1.866359655643048399e+00,-1.123203944386817588e+00,-2.475250690364694695e+00,-2.234675313456996992e+00,-9.874541959131186708e-01,4.482340927651020657e-01,1.377031890369835310e+00
3.716070849862763148e-01,1.434035251194248239e+01,1.032879609737123694e+01,5.932480236948026509e+00,1.847434000154382305e+00,-1.142704527804295100e+00,-2.483992255902900848e+00,-2.227609891265099673e+00,-9.683064413054947028e-01,4.692148808494570056e-01,1.388668209557178290e+00
3.720979794182265321e-01,1.437560860862466150e+01,1.034215233585461391e+01,5.925858495024435513e+00,1.828450239665303734e+00,-1.162170614493343690e+00,-2.492588995780055328e+00,-2.220353410853405318e+00,-9.490395107391140783e-01,4.901426489000696440e-01,1.400068641230904465e+00
3.725888738501766939e-01,1.441092980245515065e+01,1.035548007109338009e+01,5.919157067523622473e+00,1.809408731319775754e+00,-1.181601293584214174e+00,-2.501040042452481682e+00,-2.212906061557589066e+00,-9.296553018928629397e-01,5.110142939155057906e-01,1.411230651466729880e+00
3.730797682821268557e-01,1.444631610778559150e+01,1.036877904844008391e+01,5.912375808207468886e+00,1.790309835206455036e+00,-1.200995652258590951e+00,-2.509344534584226238e+00,-2.205268050533848001e+00,-9.101557333734788813e-01,5.318267097441158331e-01,1.422151741524370072e+00
3.735706627140770175e-01,1.448176753645329562e+01,1.038204901101827460e+01,5.905514571035943128e+00,1.771153914417505915e+00,-1.220352775785752852e+00,-2.517501617170119221e+00,-2.197439602853410889e+00,-8.905427445812836851e-01,5.525767875491109926e-01,1.432829448399897787e+00
3.740615571460272348e-01,1.451728409797705588e+01,1.039528969988105267e+01,5.898573210284973278e+00,1.751941335105707376e+00,-1.239671747558841464e+00,-2.525510441657927263e+00,-2.189420961595087700e+00,-8.708182955730215946e-01,5.732614162759759324e-01,1.443261345377430560e+00
3.745524515779773411e-01,1.455286579974280414e+01,1.040850085416239779e+01,5.891551580660137510e+00,1.732672466539885825e+00,-1.258951649131204276e+00,-2.533370166069597307e+00,-2.181212387935878017e+00,-8.509843669218344342e-01,5.938774831221843575e-01,1.453445042580127300e+00
3.750433460099275584e-01,1.458851264717917395e+01,1.042168221122134142e+01,5.884449537406167607e+00,1.713347681158621238e+00,-1.278191560252867065e+00,-2.541079955121598566e+00,-2.172814161239606801e+00,-8.310429595743227260e-01,6.144218740092741715e-01,1.463378187520522955e+00
3.755342404418777202e-01,1.462422464392285093e+01,1.043483350677887778e+01,5.877266936412286924e+00,1.693967354622315735e+00,-1.297390558907041580e+00,-2.548638980344339444e+00,-2.164226579143636808e+00,-8.109960947047833990e-01,6.348914740571818260e-01,1.473058465650152193e+00
3.760251348738278820e-01,1.466000179197385300e+01,1.044795447504772312e+01,5.870003634313350815e+00,1.674531865863517766e+00,-1.316547721346780886e+00,-2.556046420200692726e+00,-2.155449957643602588e+00,-7.908458135665129562e-01,6.552831680609575438e-01,1.482483600908520494e+00
3.765160293057780438e-01,1.469584409184063745e+01,1.046104484885485952e+01,5.862659488586814405e+00,1.655041597135590514e+00,-1.335662122131691332e+00,-2.563301460203600168e+00,-2.146484631176206470e+00,-7.705941773402678052e-01,6.755938409697616054e-01,1.491651356271375350e+00
3.770069237377281501e-01,1.473175154267506848e+01,1.047410435975687193e+01,5.855234357645520582e+00,1.635496934059676555e+00,-1.354732834164747102e+00,-2.570403293032771153e+00,-2.137330952700059239e+00,-7.502432669798355658e-01,6.958203783681925492e-01,1.500559534298302466e+00
3.774978181696783675e-01,1.476772414239727915e+01,1.048713273814809632e+01,5.847728100926296690e+00,1.615898265669961198e+00,-1.373758928729207796e+00,-2.577351118650477613e+00,-2.127989293774564583e+00,-7.297951830547132479e-01,7.159596669599490593e-01,1.509205977679644706e+00
3.779887126016285293e-01,1.480376188781032276e+01,1.050012971336155410e+01,5.840140578974390984e+00,1.596245984457279610e+00,-1.392739475525596404e+00,-2.584144144416425259e+00,-2.118460044636864215e+00,-7.092520455899453680e-01,7.360085950537743615e-01,1.517588569782724717e+00
3.784796070335786911e-01,1.483986477470477716e+01,1.051309501376269928e+01,5.832471653523700894e+00,1.576540486410984432e+00,-1.411673542708810070e+00,-2.590781585201735293e+00,-2.108743614276811673e+00,-6.886159939030329635e-01,7.559640530517697243e-01,1.525705235197406529e+00
3.789705014655288529e-01,1.487603279795314393e+01,1.052602836683596443e+01,5.824721187572843739e+00,1.556782171059160724e+00,-1.430560196925292127e+00,-2.597262663502000191e+00,-2.098840430510009014e+00,-6.678891864380027688e-01,7.758229339399906888e-01,1.533553940280960592e+00
3.794613958974790702e-01,1.491226595159413115e+01,1.053892949926409983e+01,5.816889045457031671e+00,1.536971441507129388e+00,-1.449398503350311618e+00,-2.603586609549441544e+00,-2.088750940048884175e+00,-6.470738005965767092e-01,7.955821337813822058e-01,1.541132693702253365e+00
3.799522903294291765e-01,1.494856422890678616e+01,1.055179813700031133e+01,5.808975092915777516e+00,1.517108704474279923e+00,-1.468187525725316966e+00,-2.609752661424148190e+00,-2.078475608571825894e+00,-6.261720325664839049e-01,8.152385522110163762e-01,1.548439546985250992e+00
3.804431847613793938e-01,1.498492762247454024e+01,1.056463400533321284e+01,5.800979197156401312e+00,1.497194370329169910e+00,-1.486926326395420883e+00,-2.615760065164420833e+00,-2.068014920790342881e+00,-6.051860971468510098e-01,8.347890929336874155e-01,1.555472595051853091e+00
3.809340791933295556e-01,1.502135612423900746e+01,1.057743682894455794e+01,5.792901226913381940e+00,1.477228853122998453e+00,-1.505613966346916799e+00,-2.621608074876186745e+00,-2.057369380514307178e+00,-5.841182275707799132e-01,8.542306642237684766e-01,1.562229976764026196e+00
3.814249736252797174e-01,1.505784972554376999e+01,1.059020633195978434e+01,5.784741052503502345e+00,1.457212570621321923e+00,-1.524249505244947622e+00,-2.627295952841525839e+00,-2.046539510715207122e+00,-5.629706753249776874e-01,8.735601794274487908e-01,1.568709875465274628e+00
3.819158680572298792e-01,1.509440841716793535e+01,1.060294223799136404e+01,5.776498545876828317e+00,1.437145944334123904e+00,-1.542832001471226011e+00,-2.632822969626273490e+00,-2.035525853587478728e+00,-5.417457099665574649e-01,8.927745574672495410e-01,1.574910519521418362e+00
3.824067624891800410e-01,1.513103218934959493e+01,1.061564427017493450e+01,5.768173580663504829e+00,1.417029399544173618e+00,-1.561360512161865444e+00,-2.638188404186720071e+00,-2.024328970607863543e+00,-5.204456189369353059e-01,9.118707233488781982e-01,1.580830182860692323e+00
3.828976569211302028e-01,1.516772103179912712e+01,1.062831215119824613e+01,5.759766032216364628e+00,1.396863365333701257e+00,-1.579834093245295001e+00,-2.643391543975400548e+00,-2.012949442592830707e+00,-4.990727073728581376e-01,9.308456086703987831e-01,1.586467185513166900e+00
3.833885513530803646e-01,1.520447493370237702e+01,1.064094560332290484e+01,5.751275777649366816e+00,1.376648274609375999e+00,-1.598251799480271407e+00,-2.648431685045975481e+00,-2.001387869754032600e+00,-4.776292979145487783e-01,9.496961521337221601e-01,1.591819894149482773e+00
3.838794457850305264e-01,1.524129388371367710e+01,1.065354434839890629e+01,5.742702695871840568e+00,1.356384564125601599e+00,-1.616612684493977437e+00,-2.653308132157199850e+00,-1.989644871751821587e+00,-4.561177305109785918e-01,9.684193000584137012e-01,1.596886722618907184e+00
3.843703402169806882e-01,1.527817786993875515e+01,1.066610810787198993e+01,5.734046667618559745e+00,1.336072674506105784e+00,-1.634915800820222032e+00,-2.658020198875988171e+00,-1.977721087746799000e+00,-4.345403622222462348e-01,9.870120068978308625e-01,1.601666132486707861e+00
3.848612346489309055e-01,1.531512687990747956e+01,1.067863660278376869e+01,5.725307575475632405e+00,1.315713050263859651e+00,-1.653160199937717678e+00,-2.662567207679563897e+00,-1.965617176449430570e+00,-4.128995670190991341e-01,1.005471235757568138e+00,1.606156633570845482e+00
3.853521290808810118e-01,1.535214090053646885e+01,1.069112955376467333e+01,5.716485303902207882e+00,1.295306139819290880e+00,-1.671344932308458819e+00,-2.666948490056705090e+00,-1.953333816167696080e+00,-3.911977355795623890e-01,1.023793958916224822e+00,1.610356784477983805e+00
3.858430235128312291e-01,1.538921991808159717e+01,1.070358668101970423e+01,5.707579739247998774e+00,1.274852395516798076e+00,-1.689469047416204628e+00,-2.671163386608081058e+00,-1.940871704852785484e+00,-3.694372750826798724e-01,1.041977158348514232e+00,1.614265193138824328e+00
3.863339179447813909e-01,1.542636391808028762e+01,1.071600770430695349e+01,5.698590769766640030e+00,1.254352273639612214e+00,-1.707531593805011960e+00,-2.675211247145671045e+00,-1.928231560142861456e+00,-3.476206089994142712e-01,1.060017826250643669e+00,1.617880517342743962e+00
3.868248123767315527e-01,1.546357288528375484e+01,1.072839234290896471e+01,5.689518285624838079e+00,1.233806234422908821e+00,-1.725531619117921078e+00,-2.679091430791289419e+00,-1.915414119404841742e+00,-3.257501768806119191e-01,1.077912965568079473e+00,1.621201465271774556e+00
3.873157068086817145e-01,1.550084680357904432e+01,1.074074031559686127e+01,5.680362178907366832e+00,1.213214742065281682e+00,-1.743468170135678452e+00,-2.682803306074185823e+00,-1.902420139774253949e+00,-3.038284341421396695e-01,1.095659590525577043e+00,1.624226796033879872e+00
3.878066012406318763e-01,1.553818565590094103e+01,1.075305134058729095e+01,5.671122343617868822e+00,1.192578264738508365e+00,-1.761340292815571251e+00,-2.686346251027742937e+00,-1.889250398193130343e+00,-2.818578518471277494e-01,1.113254727159549429e+00,1.626955320195557997e+00
3.882974956725820381e-01,1.557558942413379910e+01,1.076532513549217462e+01,5.661798675675468573e+00,1.171897274595591121e+00,-1.779147032330382849e+00,-2.689719653285273182e+00,-1.875905691445933998e+00,-2.598409164852985009e-01,1.130695413852785602e+00,1.629385900313773394e+00
3.887883901045321999e-01,1.561305808900314318e+01,1.077756141726123928e+01,5.652391072907222203e+00,1.151172247777164648e+00,-1.796887433107387411e+00,-2.692922910174889939e+00,-1.862386836193561157e+00,-2.377801297494753774e-01,1.147978701871436247e+00,1.631517451467188407e+00
3.892792845364823617e-01,1.565059162995717834e+01,1.078975990211735159e+01,5.642899435036379252e+00,1.130403664416182341e+00,-1.814560538867464157e+00,-2.695955428813481269e+00,-1.848694669005378932e+00,-2.156780083091840439e-01,1.165101655904348998e+00,1.633348941786726183e+00
3.897701789684325235e-01,1.568819002503817828e+01,1.080192030548467663e+01,5.633323663666453207e+00,1.109592008640896132e+00,-1.832165392664318659e+00,-2.698816626199773250e+00,-1.834830046389298142e+00,-1.935370835813559065e-01,1.182061354604735381e+00,1.634879392985450597e+00
3.902610734003827409e-01,1.572585325074369855e+01,1.081404234190960523e+01,5.623663662261124685e+00,1.088737768576179654e+00,-1.849701036923762087e+00,-2.701505929306477150e+00,-1.820793844819913687e+00,-1.713599014981894708e-01,1.198854891134126355e+00,1.636107880887758270e+00
3.907519678323328471e-01,1.576358128187766638e+01,1.082612572497449754e+01,5.613919336119958636e+00,1.067841436343133887e+00,-1.867166513483108581e+00,-2.704022775171537774e+00,-1.806586960764683836e+00,-1.491490222721095771e-01,1.215479373708675981e+00,1.637033535957899133e+00
3.912428622642830645e-01,1.580137409139133275e+01,1.083817016720422721e+01,5.604090592349940891e+00,1.046903508057015486e+00,-1.884560863630652783e+00,-2.706366610988466093e+00,-1.792210310708156840e+00,-1.269070201578547108e-01,1.231931926147768364e+00,1.637655543827807980e+00
3.917337566962332263e-01,1.583923165021409751e+01,1.085017537996551695e+01,5.594177339832827833e+00,1.025924483823461797e+00,-1.901883128145247071e+00,-2.708536894195762823e+00,-1.777664831174242677e+00,-1.046364832116782884e-01,1.248209688424957831e+00,1.637973145824256571e+00
3.922246511281833881e-01,1.587715392707417905e+01,1.086214107335909063e+01,5.584179489188318968e+00,1.004904867733031004e+00,-1.919132347335966049e+00,-2.710533092565435176e+00,-1.762951478746534573e+00,-8.234001304767801788e-02,1.264309817221218157e+00,1.637985639495322276e+00
3.927155455601335499e-01,1.591514088830907880e+01,1.087406695610457774e+01,5.574096952733072818e+00,9.838451678540964807e-01,-1.936307561081827444e+00,-2.712354684290596563e+00,-1.748071230086708283e+00,-6.002022459128875109e-02,1.280229486480485956e+00,1.637692379136175269e+00
3.932064399920837117e-01,1.595319249766612124e+01,1.088595273541831254e+01,5.563929644435480881e+00,9.627458962239215934e-01,-1.953407808871713058e+00,-2.714001158072184783e+00,-1.733025081950895663e+00,-3.767974582976907350e-02,1.295965887967625463e+00,1.637092776314208464e+00
3.936973344240338735e-01,1.599130871609256133e+01,1.089779811688381450e+01,5.553677479866331979e+00,9.416075688382129494e-01,-1.970432129844230662e+00,-2.715472013204721868e+00,-1.717814051204189063e+00,-1.532121755998017143e-02,1.311516231828560475e+00,1.636186300393426496e+00
3.941882288559840353e-01,1.602948950151581187e+01,1.090960280431517404e+01,5.543340376145240000e+00,9.204307056388392194e-01,-1.987379562827801927e+00,-2.716766759661213282e+00,-1.702439174833131785e+00,7.052706866859770329e-03,1.326877747152865439e+00,1.634972479058220074e+00
3.946791232879341971e-01,1.606773480861335202e+01,1.092136649961316408e+01,5.532918251882926519e+00,8.992158304999477991e-01,-2.004249146380755686e+00,-2.717884918177112752e+00,-1.686901509956298728e+00,2.943936180320760876e-02,1.342047682538591413e+00,1.633450898836420029e+00
3.951700177198843589e-01,1.610604458857263310e+01,1.093308890261419641e+01,5.522411027119295213e+00,8.779634712123369766e-01,-2.021039918831564641e+00,-2.718826020333380722e+00,-1.671202133832886183e+00,5.183606956616437778e-02,1.357023306659457029e+00,1.631621205621677895e+00
3.956609121518345762e-01,1.614441878884067094e+01,1.094476971093204121e+01,5.511818623257364713e+00,8.566741594662090620e-01,-2.037750918319116256e+00,-2.719589608638642186e+00,-1.655342143869413807e+00,7.424014070124540510e-02,1.371801908834312522e+00,1.629483105195178805e+00
3.961518065837846825e-01,1.618285735286372073e+01,1.095640861979238778e+01,5.501140962992964845e+00,8.353484308321252882e-01,-2.054381182833147079e+00,-2.720175236610413716e+00,-1.639322657624375568e+00,9.664887424913892744e-02,1.386380799598976532e+00,1.627036363746631187e+00
3.966427010157348998e-01,1.622136021981670240e+01,1.096800532186018806e+01,5.490377970240280625e+00,8.139868247403261314e-01,-2.070929750254745905e+00,-2.720582468855455183e+00,-1.623144812811002868e+00,1.190595580152911115e-01,1.400757311280389938e+00,1.624280808394630071e+00
3.971335954476850616e-01,1.625992732432237631e+01,1.097955950705977024e+01,5.479529570053253806e+00,7.925898844584291503e-01,-2.087395658396889786e+00,-2.720810881149198224e+00,-1.606809767298126079e+00,1.414694688422937219e-01,1.414928798573030999e+00,1.621216327706333615e+00
3.976244898796352234e-01,1.629855859616056790e+01,1.099107086238778663e+01,5.468595688542730926e+00,7.711581570673151642e-01,-2.103777945045138598e+00,-2.720860060514227019e+00,-1.590318699108953071e+00,1.638758728852742763e-01,1.428892639117689933e+00,1.617842872216373795e+00
3.981153843115853852e-01,1.633725395996719953e+01,1.100253907171898327e+01,5.457576252789463567e+00,7.496921934353644179e-01,-2.120075647998432622e+00,-2.720729605297922848e+00,-1.573672806417988124e+00,1.862760258901274835e-01,1.442646234082607615e+00,1.614160454945207102e+00
3.986062787435355470e-01,1.637601334305807299e+01,1.101396381966252669e+01,5.446471191124135913e+00,7.281925462475886679e-01,-2.136287807403169037e+00,-2.720419126209971505e+00,-1.556873306487276176e+00,2.086671763184990702e-01,1.456187012579033713e+00,1.610169155105731553e+00
3.990971731754857088e-01,1.641483680291562308e+01,1.102534485521780461e+01,5.435280439090119486e+00,7.066597397723409779e-01,-2.152413501158279452e+00,-2.719928259891494893e+00,-1.539921416527600062e+00,2.310466108455447309e-01,1.469512484779941452e+00,1.605869148310998806e+00
3.995880676074358706e-01,1.645372434388576721e+01,1.103668190067079458e+01,5.424003931708024417e+00,6.850943144399828100e-01,-2.168451792183776039e+00,-2.719256645278470330e+00,-1.522818374581313305e+00,2.534115908964026387e-01,1.482620146123820426e+00,1.601260609281682790e+00
4.000789620393860879e-01,1.649267592922945624e+01,1.104797465764442777e+01,5.412641604046806165e+00,6.634968238232984428e-01,-2.184401732808837870e+00,-2.718403928181569729e+00,-1.505565443084372568e+00,2.757593556542839441e-01,1.495507498120954848e+00,1.596343756699640126e+00
4.005698564713361942e-01,1.653169152133408915e+01,1.105922282714980120e+01,5.401193393041314295e+00,6.418678249693905435e-01,-2.200262376329020331e+00,-2.717369766564325939e+00,-1.488163904301334606e+00,2.980871362855339601e-01,1.508172069946752680e+00,1.591118874822950113e+00
4.010607509032864115e-01,1.657077108170948065e+01,1.107042610958929707e+01,5.389659237503683364e+00,6.202078783928255401e-01,-2.216032777064612436e+00,-2.716153830612154874e+00,-1.470615060245323402e+00,3.203921563030681097e-01,1.520611418900776890e+00,1.585586313416297077e+00
4.015516453352365178e-01,1.660991457098370816e+01,1.108158420475971262e+01,5.378039078134752238e+00,5.985175480686331095e-01,-2.231711990419331659e+00,-2.714755802801326556e+00,-1.452920232596911276e+00,3.426716319312522741e-01,1.532823130865476724e+00,1.579746487678828526e+00
4.020425397671867351e-01,1.664912194889908648e+01,1.109269681185547540e+01,5.366332857535453194e+00,5.767974014250193404e-01,-2.247299072939459741e+00,-2.713175377967875335e+00,-1.435080762621794292e+00,3.649227724723719257e-01,1.544804820764701603e+00,1.573599878169450461e+00
4.025334341991368969e-01,1.668839317430803248e+01,1.110376362947186202e+01,5.354540520218246336e+00,5.550480093359462241e-01,-2.262793082373309339e+00,-2.711412263376462128e+00,-1.417098011087392972e+00,3.871427806745332267e-01,1.556554133021904818e+00,1.567147030729602930e+00
4.030243286310870587e-01,1.672772820516903636e+01,1.111478435560828437e+01,5.342662012618522915e+00,5.332699461134366992e-01,-2.278193077731121008e+00,-2.709466178789178947e+00,-1.398973358178257964e+00,4.093288531011398668e-01,1.568068742018123629e+00,1.560388556403476734e+00
4.035152230630372205e-01,1.676712699854254751e+01,1.112575868767160969e+01,5.330697283106036188e+00,5.114637894997104972e-01,-2.293498119345318997e+00,-2.707336856534301894e+00,-1.380708203410369261e+00,4.314781805018396699e-01,1.579346352549672261e+00,1.553325131355697941e+00
4.040061174949873823e-01,1.680658951058690320e+01,1.113668632247951962e+01,5.318646281996330494e+00,4.896301206590930599e-01,-2.308707268931160961e+00,-2.705024041574986438e+00,-1.362303965544282347e+00,4.535879481849971473e-01,1.590384700285579989e+00,1.545957496786469987e+00
4.044970119269375441e-01,1.684611569655426422e+01,1.114756695626392258e+01,5.306508961562170335e+00,4.677695241697183426e-01,-2.323819589647773576e+00,-2.702527491577912055e+00,-1.343762082497135468e+00,4.756553363916733446e-01,1.601181552224766103e+00,1.538286458844172255e+00
4.049879063588877059e-01,1.688570551078653281e+01,1.115840028467438927e+01,5.294285276044985444e+00,4.458825880150222298e-01,-2.338834146159570970e+00,-2.699846976981870483e+00,-1.325084011253519156e+00,4.976775206711152588e-01,1.611734707152949531e+00,1.530312888535418692e+00
4.054788007908379233e-01,1.692535890671128485e+01,1.116918600278165563e+01,5.281975181666307861e+00,4.239699035750207901e-01,-2.353750004698063503e+00,-2.696982281066301557e+00,-1.306271227775198884e+00,5.196516722577604330e-01,1.622041996099298888e+00,1.522037721632574003e+00
4.059696952227880296e-01,1.696507583683767706e+01,1.117992380508113825e+01,5.269578636639231206e+00,4.020320656173967389e-01,-2.368566233124037801e+00,-2.693933200019773544e+00,-1.287325226909715736e+00,5.415749584497335789e-01,1.632101282792810082e+00,1.513461958578734112e+00
4.064605896547382469e-01,1.700485625275242896e+01,1.119061338549653328e+01,5.257095601179845978e+00,3.800696722883342149e-01,-2.383281900990152913e+00,-2.690699543008407968e+00,-1.268247522297808016e+00,5.634445429888959023e-01,1.641910464118441215e+00,1.504586664390149542e+00
4.069514840866883532e-01,1.704470010511568745e+01,1.120125443738340643e+01,5.244526037518722816e+00,3.580833251032088937e-01,-2.397896079603875741e+00,-2.687281132244254689e+00,-1.249039646279751725e+00,5.852575864423379404e-01,1.651467470572953067e+00,1.495412968556134148e+00
4.074423785186385705e-01,1.708460734365703360e+01,1.121184665353287357e+01,5.231869909912351346e+00,3.360736289369889995e-01,-2.412407842090854793e+00,-2.683677803053607924e+00,-1.229703149800490003e+00,6.070112465854626826e-01,1.660770266720522637e+00,1.485942064936398355e+00
4.079332729505887323e-01,1.712457791717134725e+01,1.122238972617528496e+01,5.219127184654627882e+00,3.140411920145070312e-01,-2.426816263458628331e+00,-2.679889403945272086e+00,-1.210239602313694540e+00,6.287026787864986588e-01,1.669816851648058043e+00,1.476175211655877284e+00
4.084241673825388941e-01,1.716461177351480316e+01,1.123288334698398216e+01,5.206297830088320922e+00,2.919866259004549880e-01,-2.441120420660757961e+00,-2.675915796678770331e+00,-1.190650591684626391e+00,6.503290363925884332e-01,1.678605259420279161e+00,1.466113730996986941e+00
4.089150618144890559e-01,1.720470885960077467e+01,1.124332720707907995e+01,5.193381816616547297e+00,2.699105454892072320e-01,-2.455319392661325484e+00,-2.671756856332500263e+00,-1.170937724091891674e+00,6.718874711173510317e-01,1.687133559534518046e+00,1.455759009289356865e+00
4.094059562464392177e-01,1.724486912139579431e+01,1.125372099703129258e+01,5.180379116714261656e+00,2.478135689944225839e-01,-2.469412260499822764e+00,-2.667412471371837235e+00,-1.151102623928046853e+00,6.933751334299649294e-01,1.695399857375262886e+00,1.445112496797015700e+00
4.098968506783893795e-01,1.728509250391547880e+01,1.126406440686580623e+01,5.167289704939741490e+00,2.256963179384358087e-01,-2.483398107356424411e+00,-2.662882543717178585e+00,-1.131146933699061830e+00,7.147891729457610532e-01,1.703402294668435957e+00,1.434175707603035477e+00
4.103877451103395413e-01,1.732537895122048965e+01,1.127435712606619234e+01,5.154113557946082835e+00,2.035594171414403242e-01,-2.497276018617647253e+00,-2.658166988811939913e+00,-1.111072313922646160e+00,7.361267388183272420e-01,1.711139049935411105e+00,1.422950219491635915e+00
4.108786395422897586e-01,1.736572840641247950e+01,1.128459884357836707e+01,5.140850654492694183e+00,1.814034947104579132e-01,-2.511045081942397506e+00,-2.653265735690492733e+00,-1.090880443025430635e+00,7.573849801331219433e-01,1.718608338946766789e+00,1.411437673827744321e+00
4.113695339742398649e-01,1.740614081163000293e+01,1.129478924781457572e+01,5.127500975456811716e+00,1.592291820281159787e-01,-2.524704387328390975e+00,-2.648178727046051062e+00,-1.070573017239024871e+00,7.785610463025857131e-01,1.725808415175770882e+00,1.399639775434024180e+00
4.118604284061900822e-01,1.744661610804454099e+01,1.130492802665745522e+01,5.114064503844987009e+00,1.370371137411666718e-01,-2.538253027178988486e+00,-2.642905919298496276e+00,-1.050151750494892067e+00,7.996520874628052500e-01,1.732737570251618564e+00,1.387558292465336907e+00
4.123513228381401885e-01,1.748715423585635875e+01,1.131501486746409313e+01,5.100541224804625351e+00,1.148279277488729599e-01,-2.551690096370371474e+00,-2.637447282662164216e+00,-1.029618374318151286e+00,8.206552548716172790e-01,1.739394134412381554e+00,1.375195056280703820e+00
4.128422172700904058e-01,1.752775513429054399e+01,1.132504945707017185e+01,5.086931125635483220e+00,9.260226519110159593e-02,-2.565014692319150580e+00,-2.631802801213555476e+00,-1.008974637720165379e+00,8.415677013083006086e-01,1.745776476957721979e+00,1.362551961312679971e+00
4.133331117020405676e-01,1.756841874159290029e+01,1.133503148179412356e+01,5.073234195801204827e+00,7.036077043627420036e-02,-2.578225915050320616e+00,-2.625972472959014148e+00,-9.882223070900515438e-01,8.623865814747114777e-01,1.751883006701318246e+00,1.349630964934227517e+00
4.138240061339907294e-01,1.760914499502592534e+01,1.134496062744134548e+01,5.059450426940845347e+00,4.810409106906265997e-02,-2.591322867265627661e+00,-2.619956309902335079e+00,-9.673631660850073866e-01,8.831090523979764351e-01,1.757712172423046448e+00,1.336434087323017605e+00
4.143149005659408912e-01,1.764993383086478218e+01,1.135483657930844892e+01,5.045579812880405690e+00,2.583287787789989576e-02,-2.604304654412306963e+00,-2.613754338112327602e+00,-9.463990155195214360e-01,9.037322738346700302e-01,1.763262463320887541e+00,1.322963411323208938e+00
4.148057949978910530e-01,1.769078518439323489e+01,1.136465902218756163e+01,5.031622349644365499e+00,3.547784842265921945e-03,-2.617170384752213863e+00,-2.607366597790316654e+00,-9.253316732534303535e-01,9.242534086765143986e-01,1.768532409462576283e+00,1.309221082304674155e+00
4.152966894298412148e-01,1.773169898989961268e+01,1.137442764037064968e+01,5.017578035467240127e+00,-1.875053088021783054e-02,-2.629919169431330417e+00,-2.600793143337603475e+00,-9.041629740788521552e-01,9.446696233575757606e-01,1.773520582236986609e+00,1.295209308019700245e+00
4.157875838617913766e-01,1.777267518067279539e+01,1.138414211765391215e+01,5.003446870805112745e+00,-4.106140896693355469e-02,-2.642550122549673475e+00,-2.594034043422850822e+00,-8.828947696059523675e-01,9.649780882629950263e-01,1.778225594805250775e+00,1.280930358457122109e+00
4.162784782937415939e-01,1.781371368899815621e+01,1.139380213734219360e+01,4.989228858347193984e+00,-6.338418594359496172e-02,-2.655062361231574020e+00,-2.587089381049434422e+00,-8.615289281475929650e-01,9.851759781392054327e-01,1.782646102551620038e+00,1.266386565693937927e+00
4.167693727256917002e-01,1.785481444615350100e+01,1.140340738225344452e+01,4.974924003027396679e+00,-8.571819519777434948e-02,-2.667455005696333981e+00,-2.579959253622736259e+00,-8.400673346028558752e-01,1.005260472505651093e+00,1.786780803534054440e+00,1.251580323744387213e+00
4.172602671576419175e-01,1.789597738240513536e+01,1.141295753472324748e+01,4.960532312035856428e+00,-1.080627669927212153e-01,-2.679727179329316478e+00,-2.572643773017360580e+00,-8.185118903393434620e-01,1.025228756068088609e+00,1.790628438934566358e+00,1.236514088406437617e+00
4.177511615895920793e-01,1.793720242700368672e+01,1.142245227660933260e+01,4.946053794830555184e+00,-1.304172284812460392e-01,-2.691878008753336715e+00,-2.565143065644340581e+00,-7.968645130744814731e-01,1.045078019133267588e+00,1.794187793509271378e+00,1.221190377105818570e+00
4.182420560215422412e-01,1.797848950818020342e+01,1.143189128929620324e+01,4.931488463148849810e+00,-1.527809037199688857e-01,-2.703906623900531159e+00,-2.557457272518246061e+00,-7.751271367555322422e-01,1.064805458025264162e+00,1.797457696038214925e+00,1.205611768737424816e+00
4.187329504534924030e-01,1.801983855314206906e+01,1.144127425369974205e+01,4.916836331019070805e+00,-1.751531136836713687e-01,-2.715812158084543348e+00,-2.549586549324259099e+00,-7.533017114385649471e-01,1.084408275503221830e+00,1.800437019774892011e+00,1.189780903504225051e+00
4.192238448854425648e-01,1.806124948806895958e+01,1.145060085027190055e+01,4.902097414772107697e+00,-1.975331762798935298e-01,-2.727593748073126267e+00,-2.541531066485203993e+00,-7.313902031662631309e-01,1.103883681180645837e+00,1.803124682895548503e+00,1.173700482753641250e+00
4.197147393173927266e-01,1.810272223810889614e+01,1.145987075900542074e+01,4.887271733052976685e+00,-2.199204063637739681e-01,-2.739250534161135509e+00,-2.533291009228489710e+00,-7.093945938445475052e-01,1.123228891946221664e+00,1.805519648948181510e+00,1.157373268811327183e+00
4.202056337493428884e-01,1.814425672737411332e+01,1.146908365943857966e+01,4.872359306832446002e+00,-2.423141157530149803e-01,-2.750781660243872828e+00,-2.524866577653045674e+00,-6.873168811181501470e-01,1.142441132386084579e+00,1.807620927301299529e+00,1.140802084812491124e+00
4.206965281812930502e-01,1.818585287893712632e+01,1.147823923066000340e+01,4.857360159418606216e+00,-2.647136132431555655e-01,-2.762186273890860910e+00,-2.516257986796155866e+00,-6.651590782449462447e-01,1.161517635207673482e+00,1.809427573592409688e+00,1.123989814530594433e+00
4.211874226132432120e-01,1.822751061482666657e+01,1.148733715131351119e+01,4.842274316468487605e+00,-2.871182046229834306e-01,-2.773463526419965408e+00,-2.507465466700273371e+00,-6.429232139692223624e-01,1.180455641665036914e+00,1.810938690176242982e+00,1.106939402203563461e+00
4.216783170451934293e-01,1.826922985602370630e+01,1.149637709960300569e+01,4.827101805999657103e+00,-3.095271926902034565e-01,-2.784612572971934874e+00,-2.498489262479758555e+00,-6.206113323937494375e-01,1.199252401985694938e+00,1.812153426572723047e+00,1.089653852357427510e+00
4.221692114771435356e-01,1.831101052245736582e+01,1.150535875329738467e+01,4.811842658401850770e+00,-3.319398772672654818e-01,-2.795632572585289299e+00,-2.489329634387583923e+00,-5.982254928507774183e-01,1.217905175798956519e+00,1.813070979914659819e+00,1.072136229627452364e+00
4.226601059090937529e-01,1.835285253300099484e+01,1.151428178973554317e+01,4.796496906448568964e+00,-3.543555552174628698e-01,-2.806522688271633204e+00,-2.479986857881963935e+00,-5.757677697718174281e-01,1.236411232565812091e+00,1.813690595395195393e+00,1.054389658576689204e+00
4.231510003410439147e-01,1.839475580546804423e+01,1.152314588583135091e+01,4.781064585308731019e+00,-3.767735204611688538e-01,-2.817282087091310228e+00,-2.470461223692949737e+00,-5.532402525563633322e-01,1.254767852010262974e+00,1.814011566714965218e+00,1.036417323512025312e+00
4.236418947729940765e-01,1.843672025660828240e+01,1.153195071807876815e+01,4.765545732558226888e+00,-3.991930639924325952e-01,-2.827909940229529795e+00,-2.460753037888927963e+00,-5.306450454393238925e-01,1.272972324552296808e+00,1.814033236529029702e+00,1.018222468297603545e+00
4.241327892049442383e-01,1.847874580210341833e+01,1.154069596255685681e+01,4.749940388191676632e+00,-4.216134738954877559e-01,-2.838405423072710931e+00,-2.450862621943155073e+00,-5.079842673575987178e-01,1.291021951742114204e+00,1.813754996893489624e+00,9.998083961658877916e-01
4.246236836368943446e-01,1.852083235656344229e+01,1.154938129493500654e+01,4.734248594633951868e+00,-4.440340353618383862e-01,-2.848767715285418500e+00,-2.440790312800125594e+00,-4.852600518151721776e-01,1.308914046696183497e+00,1.813176289711899924e+00,9.811784695259545552e-01
4.251145780688445619e-01,1.856297983352239456e+01,1.155800639047805944e+01,4.718470396751890839e+00,-4.664540307072668757e-01,-2.858996000887525479e+00,-2.430536462941979892e+00,-4.624745467473299065e-01,1.326645934534558702e+00,1.812296607181381969e+00,9.623361097694314026e-01
4.256054725007947237e-01,1.860518814543453914e+01,1.156657092405158593e+01,4.702605841865891811e+00,-4.888727393892431383e-01,-2.869089468331860182e+00,-2.420101440454780484e+00,-4.396299143835573631e-01,1.344214952819870135e+00,1.811115492238480007e+00,9.432847970737530119e-01
4.260963669327448855e-01,1.864745720367020709e+01,1.157507457012711072e+01,4.686654979761610385e+00,-5.112894380243946379e-01,-2.879047310582161678e+00,-2.409485629094803016e+00,-4.167283311094427400e-01,1.361618451997693935e+00,1.809632539004753182e+00,9.240280702029933790e-01
4.265872613646950473e-01,1.868978691851182106e+01,1.158351700278743301e+01,4.670617862701615941e+00,-5.337034004062564119e-01,-2.888868725191462872e+00,-2.398689428354740638e+00,-3.937719873273715088e-01,1.378853795838500762e+00,1.807847393232110855e+00,9.045695263061047653e-01
4.270781557966452646e-01,1.873217719915006541e+01,1.159189789573201423e+01,4.654494545436994812e+00,-5.561138975233217430e-01,-2.898552914380897239e+00,-2.387713253529820889e+00,-3.707630873159923901e-01,1.395918361881186565e+00,1.805759752747889690e+00,8.849128207125482870e-01
4.275690502285953709e-01,1.877462795367955550e+01,1.160021692228230883e+01,4.638285085219123083e+00,-5.785201975770406513e-01,-2.908099085118756033e+00,-2.376557535783955011e+00,-3.477038490887904842e-01,1.412809541877881658e+00,1.803369367899624987e+00,8.650616667255542902e-01
4.280599446605455882e-01,1.881713908909527788e+01,1.160847375538728699e+01,4.621989541811211133e+00,-6.009215660004147974e-01,-2.917506449200155227e+00,-2.365222722215737150e+00,-3.245965042511698151e-01,1.429524742240633417e+00,1.800676041999669019e+00,8.450198354126309264e-01
4.285508390924957500e-01,1.885971051128816001e+01,1.161666806762882409e+01,4.605607977500106642e+00,-6.233172654763645681e-01,-2.926774223326803259e+00,-2.353709275924459110e+00,-3.014432978567771482e-01,1.446061384489161661e+00,1.797679631769363962e+00,8.247911553937207207e-01
4.290417335244459118e-01,1.890234211503410222e+01,1.162479952981780329e+01,4.589140461392453574e+00,-6.457065509748639576e-01,-2.935901627982645312e+00,-2.342017679270020469e+00,-2.782464922661891382e-01,1.462416904532965356e+00,1.794380048079228240e+00,8.043795079702887874e-01
4.295326279563960736e-01,1.894503374784757455e+01,1.163286780591323399e+01,4.572587084848960259e+00,-6.680886518968154331e-01,-2.944887882721349825e+00,-2.330148442978515533e+00,-2.550083766761221948e-01,1.478588750653448747e+00,1.790777244409864855e+00,7.837887738909674606e-01
4.300235223883461799e-01,1.898778533917947442e+01,1.164087257121341779e+01,4.555947906133471115e+00,-6.904628364757796621e-01,-2.953732221497684662e+00,-2.318102063450931283e+00,-2.317312125339290874e-01,1.494574399725056457e+00,1.786871205357677850e+00,7.630228721650339496e-01
4.305144168202963972e-01,1.903059682394535201e+01,1.164881350157569706e+01,4.539222983238292208e+00,-7.128283735346953032e-01,-2.962433884238794946e+00,-2.305879051302394345e+00,-2.084172719177690980e-01,1.510371345583909175e+00,1.782661970441734578e+00,7.420857840272031547e-01
4.310053112522465590e-01,1.907346812607523745e+01,1.165669027111147393e+01,4.522412380946748911e+00,-7.351845243113067641e-01,-2.970992115000621769e+00,-2.293479936923271456e+00,-1.850688444129697241e-01,1.525977097424728868e+00,1.778149636291277647e+00,7.209815484715740297e-01
4.314962056841967208e-01,1.911639915978358317e+01,1.166450255237780986e+01,4.505516170301549828e+00,-7.575305431225135555e-01,-2.979406162192770324e+00,-2.280905270013737773e+00,-1.616882361826161851e-01,1.541389180536896442e+00,1.773334356377061605e+00,6.997142606273050180e-01
4.319871001161468826e-01,1.915938983077750990e+01,1.167225001655958927e+01,4.488534428099086426e+00,-7.798656779974697528e-01,-2.987675278795192124e+00,-2.268155619140387103e+00,-1.382777690713551944e-01,1.556605137024090535e+00,1.768216340756412430e+00,6.782880701676488044e-01
4.324779945480971000e-01,1.920244003740348759e+01,1.167993233364231820e+01,4.471467236409628399e+00,-8.021891712794885221e-01,-2.995798722566710204e+00,-2.255231571314857852e+00,-1.148397797423561240e-01,1.571622526507550521e+00,1.762795855832000935e+00,6.567071797522969767e-01
4.329688889800472062e-01,1.924554967173236264e+01,1.168754917257552783e+01,4.454314682123439617e+00,-8.245002601967161837e-01,-3.003775756245373074e+00,-2.242133731594490254e+00,-9.137661884746514640e-02,1.586438926812936634e+00,1.757073224124338306e+00,6.349758435030663506e-01
4.334597834119974236e-01,1.928871862058285558e+01,1.169510020142678641e+01,4.437076856522767621e+00,-8.467981774016344332e-01,-3.011605647740652536e+00,-2.228862722704987753e+00,-6.789065023049195569e-02,1.601051934640826513e+00,1.751048824057977349e+00,6.130983655128714460e-01
4.339506778439475854e-01,1.933194676648330912e+01,1.170258508752632309e+01,4.419753854879795441e+00,-8.690821514792871350e-01,-3.019287670317457373e+00,-2.215419184685133214e+00,-4.438425016373892529e-02,1.615459166220781118e+00,1.744723089761449186e+00,5.910790983880833682e-01
4.344415722758977472e-01,1.937523398857196355e+01,1.171000349760225667e+01,4.402345776080442974e+00,-8.913514074243569230e-01,-3.026821102771999339e+00,-2.201803774553494186e+00,-2.085980661763753297e-02,1.629658257949061495e+00,1.738096510880897894e+00,5.689224418241528580e-01
4.349324667078479090e-01,1.941858016343552862e+01,1.171735509790644336e+01,4.384852722274116488e+00,-9.136051670869898000e-01,-3.034205229599481690e+00,-2.188017165997176772e+00,2.680281436395981487e-03,1.643646867009927570e+00,1.731169632407444370e+00,5.466328412145977644e-01
4.354233611397980708e-01,1.946198516588616911e+01,1.172463955433092408e+01,4.367274798549344972e+00,-9.358426495874219153e-01,-3.041439341153623577e+00,-2.174060049082591206e+00,2.623360468994767603e-02,1.657422671980559592e+00,1.723943054518264795e+00,5.242147862933010938e-01
4.359142555717482326e-01,1.950544886967688996e+01,1.173185653251499083e+01,4.349612112635333538e+00,-9.580630716993915330e-01,-3.048522733798021189e+00,-2.159933129988244715e+00,4.979774412841297959e-02,1.670983373419584916e+00,1.716417432431383228e+00,5.016728098101355116e-01
4.364051500036983944e-01,1.954897114815528880e+01,1.173900569794285609e+01,4.331864774629419657e+00,-9.802656482023379692e-01,-3.055454710049337663e+00,-2.145637130759553646e+00,7.337027162863102303e-02,1.684326694439217453e+00,1.708593476274185674e+00,4.790114862399162399e-01
4.368960444356485562e-01,1.959255187485569749e+01,1.174608671603194310e+01,4.314032896750433999e+00,-1.002449592202388606e+00,-3.062234578712331512e+00,-2.131172789085685526e+00,9.694875052334189780e-02,1.697450381261004226e+00,1.700471950965647405e+00,4.562354305246754116e-01
4.373869388675987180e-01,1.963619092402973365e+01,1.175309925221176677e+01,4.296116593117978333e+00,-1.024614115422132876e+00,-3.068861655006716482e+00,-2.116540858098418632e+00,1.205307361324698956e-01,1.710352203755184597e+00,1.692053676112280414e+00,4.333492968492639319e-01
4.378778332995489353e-01,1.967988817111519850e+01,1.176004297199344251e+01,4.278115979557598259e+00,-1.046758428459188206e+00,-3.075335260685854166e+00,-2.101742106193025261e+00,1.441137762612343942e-01,1.723029955963658155e+00,1.683339525917794344e+00,4.103577774502752962e-01
4.383687277314990416e-01,1.972364349314338838e+01,1.176691754102980170e+01,4.260031173431880980e+00,-1.068881741013532949e+00,-3.081654724147279367e+00,-2.086777316871190280e+00,1.676954116650679616e-01,1.735481456606556394e+00,1.674330429106484663e+00,3.872656014583115702e-01
4.388596221634492589e-01,1.976745676908481997e+01,1.177372262516610846e+01,4.241862293497428382e+00,-1.090983262083675687e+00,-3.087819380535069769e+00,-2.071647288605922732e+00,1.912731764814057378e-01,1.747704549572445920e+00,1.665027368860315660e+00,3.640775337735294714e-01
4.393505165953994207e-01,1.981132788013325907e+01,1.178045789048139369e+01,4.223609459787782683e+00,-1.113062200131540225e+00,-3.093828571834027485e+00,-2.056352834728536028e+00,2.148445986282279119e-01,1.759697104392104361e+00,1.655431382769751991e+00,3.407983739745811813e-01
4.398414110273495825e-01,1.985525670992822711e+01,1.178712300332040108e+01,4.205272793522217611e+00,-1.135117763216207498e+00,-3.099681646955720460e+00,-2.040894783337607876e+00,2.384072001694991227e-01,1.771457016695946463e+00,1.645543562798279735e+00,3.174329552608118332e-01
4.403323054592997443e-01,1.989924314471583600e+01,1.179371763031613618e+01,4.186852417040462626e+00,-1.157149159096398705e+00,-3.105377961816335297e+00,-2.025273977229990585e+00,2.619584976473826599e-01,1.782982208655030654e+00,1.635365055260658895e+00,2.939861434278284724e-01
4.408231998912499061e-01,1.994328707344804741e+01,1.180024143840302919e+01,4.168348453763320194e+00,-1.179155595301771609e+00,-3.110916879406378399e+00,-2.009491273853832638e+00,2.854960023813100101e-01,1.794270629405691819e+00,1.624897060814887828e+00,2.704628358763672136e-01
4.413140943232000679e-01,1.998738838782027827e+01,1.180669409482070620e+01,4.149761028179202782e+00,-1.201136279172985155e+00,-3.116297769852203192e+00,-1.993547545283633315e+00,3.090172207338496291e-01,1.805320255457774525e+00,1.614140834467891805e+00,2.468679606545091110e-01
4.418049887551502297e-01,2.003154698224743058e+01,1.181307526710837585e+01,4.131090265856564692e+00,-1.223090417870571045e+00,-3.121520010469374107e+00,-1.977443678217306600e+00,3.325196543434280061e-01,1.816129091086483349e+00,1.603097685594915722e+00,2.232064755331951700e-01
4.422958831871003915e-01,2.007576275377828878e+01,1.181938462308982096e+01,4.112336293482252714e+00,-1.245017218352574506e+00,-3.126582985807863757e+00,-1.961180573995284337e+00,3.560008003238498420e-01,1.826695168707836547e+00,1.591768977972648269e+00,1.994833671150898491e-01
4.427867776190505533e-01,2.012003560194829888e+01,1.182562183084899488e+01,4.093499238925756956e+00,-1.266915887320992917e+00,-3.131486087689083320e+00,-1.944759148641634017e+00,3.794581514306590853e-01,1.837016549237736385e+00,1.580156129826056910e+00,1.757036499767590243e-01
4.432776720510007706e-01,2.016436542857077541e+01,1.183178655869624230e+01,4.074579231329361839e+00,-1.288785631137011389e+00,-3.136228715234747000e+00,-1.928180332927190932e+00,4.028891961943310562e-01,1.847091322434645910e+00,1.568260613888931010e+00,1.518723658441606394e-01
4.437685664829508769e-01,2.020875213746639432e+01,1.183787847512511604e+01,4.055576401224236349e+00,-1.310625655704987569e+00,-3.140810274887567921e+00,-1.911445072454745153e+00,4.262914190202510278e-01,1.856917607225867295e+00,1.556083957478165303e+00,1.279945828015034426e-01
4.442594609149010942e-01,2.025319563413123802e+01,1.184389724875981287e+01,4.036490880672377379e+00,-1.332435166325284914e+00,-3.145230180423795652e+00,-1.894554327766205137e+00,4.496623002555836246e-01,1.866493552017454371e+00,1.543627742581731965e+00,1.040753945333646735e-01
4.447503553468512560e-01,2.029769582534304462e+01,1.184984254829321415e+01,4.017322803434517198e+00,-1.354213367515831656e+00,-3.149487852957574940e+00,-1.877509074471829686e+00,4.729993162228970371e-01,1.875817334987703422e+00,1.530893605960393922e+00,8.011991960020015124e-02
4.452412497788014178e-01,2.034225261870595602e+01,1.185571404241553495e+01,3.998072305163911100e+00,-1.375959462802499589e+00,-3.153582720937147865e+00,-1.860310303401462750e+00,4.962999392206514093e-01,1.884887164364275502e+00,1.517883239263127182e+00,5.613330074714373286e-02
4.457321442107515796e-01,2.038686592213369764e+01,1.186151139973360102e+01,3.978739523625998142e+00,-1.397672654478299581e+00,-3.157514220132890514e+00,-1.842959020777763968e+00,5.195616374905406287e-01,1.893701278684934319e+00,1.504598389156235339e+00,3.212070424610080632e-02
4.462230386427017415e-01,2.043153564327093719e+01,1.186723428868069519e+01,3.959324598944060192e+00,-1.419352143331271243e+00,-3.161281793617169544e+00,-1.825456248411536642e+00,5.427818751515606222e-01,1.902257947041857244e+00,1.491040857466238823e+00,8.087319271267379150e-03
4.467139330746519033e-01,2.047626168885326337e+01,1.187288237741706709e+01,3.939827673870703428e+00,-1.440997128341257927e+00,-3.164884891736053252e+00,-1.807803023919010599e+00,5.659581121010037741e-01,1.910555469309603405e+00,1.477212501336433670e+00,-1.596164269212518860e-02
4.472048275066020651e-01,2.052104396400544672e+01,1.187845533372100704e+01,3.920248894085271107e+00,-1.462606806345430943e+00,-3.168322972072838528e+00,-1.790000400961161864e+00,5.890878038822442431e-01,1.918592176356661128e+00,1.463115233397166648e+00,-4.002094840571357448e-02
4.476957219385522269e-01,2.056588237147807519e+01,1.188395282487055660e+01,3.900588408517179140e+00,-1.484180371672590315e+00,-3.171595499403420337e+00,-1.772049449505078922e+00,6.121684015193282757e-01,1.926366430240613381e+00,1.448751021949854501e+00,-6.408534340255311879e-02
4.481866163705023887e-01,2.061077681082261392e+01,1.188937451751582408e+01,3.880846369695142517e+00,-1.505717015746276921e+00,-3.174701945643497059e+00,-1.753951256107328938e+00,6.351973513184219211e-01,1.933876624386922760e+00,1.434121891164703566e+00,-8.814955247837652497e-02
4.486775108024526060e-01,2.065572717750480081e+01,1.189472007754189598e+01,3.861022934122336103e+00,-1.527215926656633416e+00,-3.177641789787598814e+00,-1.735706924219379665e+00,6.581720946360356539e-01,1.941121183751302937e+00,1.419229921292163077e+00,-1.122082801494835858e-01
4.491684052344027123e-01,2.070073336195647684e+01,1.189998916992237454e+01,3.841118262677429840e+00,-1.548676288701089421e+00,-3.180414517839957433e+00,-1.717317574515004441e+00,6.810900676141217192e-01,1.948098564965715873e+00,1.404077248888068841e+00,-1.362562110773508639e-01
4.496592996663529296e-01,2.074579524856583745e+01,1.190518145856352561e+01,3.821132521041523233e+00,-1.570097281893849672e+00,-3.183019622737213616e+00,-1.698784345239716664e+00,7.039487008820038971e-01,1.954807256467994137e+00,1.388666067052511943e+00,-1.602880104599235800e-01
4.501501940983030914e-01,2.079091271460600510e+01,1.191029660613903118e+01,3.801065880151018650e+00,-1.591478081444132275e+00,-3.185456604262954627e+00,-1.680108392582244869e+00,7.267454192250974998e-01,1.961245778615050561e+00,1.372998625682434914e+00,-1.842983243895482959e-01
4.506410885302532532e-01,2.083608562910181661e+01,1.191533427391532562e+01,3.780918516676472940e+00,-1.612817857203111771e+00,-3.187724968954063431e+00,-1.661290891068099018e+00,7.494776412203649762e-01,1.967412683779663718e+00,1.357077231737994438e+00,-2.082817801774876632e-01
4.511319829622034150e-01,2.088131382328594299e+01,1.192029411863937938e+01,3.760690626257650049e+00,-1.634115760025754538e+00,-3.189824229148395140e+00,-1.642333045833828109e+00,7.721427657579406079e-01,1.973306554418091441e+00,1.340904259431714873e+00,-2.322329766836397080e-01
4.516228773941535768e-01,2.092659700302915837e+01,1.192517578458622296e+01,3.740382463480307340e+00,-1.655370882462094295e+00,-3.191753902372379326e+00,-1.623236129741440603e+00,7.947381336712620037e-01,1.978925997671608483e+00,1.324482175425635955e+00,-2.561464618105248614e-01
4.521137718261037386e-01,2.097193499621252499e+01,1.192997893000442566e+01,3.719994231329321721e+00,-1.676582373521624314e+00,-3.193513520569556619e+00,-1.604001380563642609e+00,8.172611437641166265e-01,1.984269665302475172e+00,1.307813450761337926e+00,-2.800168259084435674e-01
4.526046662580539004e-01,2.101732764990941504e+01,1.193470321528847400e+01,3.699526126646282442e+00,-1.697749390273902481e+00,-3.195102625006733810e+00,-1.584630043567495150e+00,8.397092038182265572e-01,1.989336247317955442e+00,1.290900604298303334e+00,-3.038386585472170887e-01
4.530955606900040622e-01,2.106277480987138162e+01,1.193934830077881060e+01,3.678978349294963923e+00,-1.718871088356634047e+00,-3.196520765566225109e+00,-1.565123380002578557e+00,8.620797212936509579e-01,1.994124470789443881e+00,1.273746209956560849e+00,-3.276065420216917046e-01
4.535864551219542240e-01,2.110827632052380665e+01,1.194391384676925583e+01,3.658351102169437485e+00,-1.739946622008355703e+00,-3.197767500809158392e+00,-1.545482667043558189e+00,8.843701036341560240e-01,1.998633100125148054e+00,1.256352896287995069e+00,-3.513150526648379235e-01
4.540773495539044413e-01,2.115383202496155235e+01,1.194839951351447738e+01,3.637644591202123134e+00,-1.760975144101426304e+00,-3.198842398038912016e+00,-1.525709197731814015e+00,9.065777585742341715e-01,2.002860937342739955e+00,1.238723346044878548e+00,-3.749587621624150824e-01
4.545682439858545476e-01,2.119944176494459853e+01,1.195280496123750602e+01,3.616859025371793823e+00,-1.781955806175312684e+00,-3.199745033364680413e+00,-1.505804280916150262e+00,9.287000944477510345e-01,2.006806822341979046e+00,1.220860295745640922e+00,-3.985322388691826534e-01
4.550591384178047649e-01,2.124510538089373313e+01,1.195712985013730290e+01,3.595994616711485570e+00,-1.802887758470217872e+00,-3.200474991765174693e+00,-1.485769241192538725e+00,9.507345204982773357e-01,2.010469633177313753e+00,1.202766535237829615e+00,-4.220300491267168219e-01
4.555500328497549267e-01,2.129082271188614683e+01,1.196137384039636764e+01,3.575051580316410682e+00,-1.823770149960957987e+00,-3.201031867152446253e+00,-1.465605418842982566e+00,9.726784471910034924e-01,2.013848286330443660e+00,1.184444907258345392e+00,-4.454467585827226461e-01
4.560409272817050885e-01,2.133659359565114499e+01,1.196553659218840160e+01,3.554030134351747083e+00,-1.844602128391205076e+00,-3.201415262435848508e+00,-1.445314169773392887e+00,9.945292865263608562e-01,2.016941736982866384e+00,1.165898306990853284e+00,-4.687769335119764680e-01
4.565318217136552503e-01,2.138241786856577775e+01,1.196961776568601366e+01,3.532930500060412093e+00,-1.865382840307997281e+00,-3.201624789586123843e+00,-1.424896865450569150e+00,1.016284452355246781e+00,2.019748979288387147e+00,1.147129681620448372e+00,-4.920151421387872759e-01
4.570227161456054121e-01,2.142829536565051640e+01,1.197361702106847581e+01,3.511752901770761603e+00,-1.886111431096571422e+00,-3.201660069699623357e+00,-1.404354892838230784e+00,1.037941360695910031e+00,2.022269046645605695e+00,1.128142029885535136e+00,-5.151559559610369154e-01
4.575136105775555739e-01,2.147422592056489776e+01,1.197753401852952493e+01,3.490497566904235072e+00,-1.906787045015500226e+00,-3.201520733062655388e+00,-1.383689654332122432e+00,1.059497430052478872e+00,2.024501011970373021e+00,1.108938401626935022e+00,-5.381939510757804968e-01
4.580045050095057357e-01,2.152020936560321118e+01,1.198136841828521248e+01,3.469164725982936126e+00,-1.927408825232133971e+00,-3.201206419215967713e+00,-1.362902567694180611e+00,1.080950081735131629e+00,2.026443987968221450e+00,1.089521897334213119e+00,-5.611237095064103286e-01
4.584953994414559530e-01,2.156624553169017133e+01,1.198511988058180755e+01,3.447754612637159433e+00,-1.947975913858353225e+00,-3.200716777019355419e+00,-1.341995065985771118e+00,1.102296740181916590e+00,2.028097127406766287e+00,1.069895667689233498e+00,-5.839398205313828250e-01
4.589862938734060593e-01,2.161233424837653772e+01,1.198878806570373179e+01,3.426267463612870490e+00,-1.968487451986612902e+00,-3.200051464716404226e+00,-1.320968597500005171e+00,1.123534833282199497e+00,2.029459623388079059e+00,1.050062913106949436e+00,-6.066368820144942831e-01
4.594771883053562767e-01,2.165847534383488338e+01,1.199237263398156728e+01,3.404703518779086391e+00,-1.988942579726332038e+00,-3.199210149999358599e+00,-1.299824625693083213e+00,1.144661792701797243e+00,2.030530709621033658e+00,1.030026883273381433e+00,-6.292095017367608234e-01
4.599680827373063829e-01,2.170466864485515757e+01,1.199587324580008030e+01,3.383063021135264137e+00,-2.009340436240527161e+00,-3.198192510074128414e+00,-1.278564629114772533e+00,1.165675054209689421e+00,2.031309660693626284e+00,1.009790876680880300e+00,-6.516522987297919123e-01
4.604589771692566003e-01,2.175091397684046512e+01,1.199928956160632687e+01,3.361346216818553945e+00,-2.029680159782826010e+00,-3.196998231725415529e+00,-1.257190101337872568e+00,1.186572058006452934e+00,2.031795792345262530e+00,9.893582401605429677e-01,-6.739599046108080138e-01
4.609498716012067621e-01,2.179721116380266821e+01,1.200262124191777779e+01,3.339553355111066768e+00,-2.049960887734716852e+00,-3.195627011381980243e+00,-1.235702550886825124e+00,1.207350249054264690e+00,2.031988461739022700e+00,9.687323684119238942e-01,-6.961269649191434983e-01
4.614407660331569239e-01,2.184356002835812305e+01,1.200586794733050233e+01,3.317684688447024577e+00,-2.070181756643163506e+00,-3.194078555182033874e+00,-1.214103501165328947e+00,1.228007077408611813e+00,2.031887067733895158e+00,9.479167035299124189e-01,-7.181481404543721414e-01
4.619316604651070857e-01,2.188996039172332786e+01,1.200902933852740695e+01,3.295740472419892431e+00,-2.090341902258485707e+00,-3.192352579038761018e+00,-1.192394490383062555e+00,1.248539998551604135e+00,2.031491051156983030e+00,9.269147345288724082e-01,-7.400181086159580701e-01
4.624225548970572475e-01,2.193641207371063473e+01,1.201210507628650959e+01,3.273720965789425730e+00,-2.110440459572570759e+00,-3.190448808705973693e+00,-1.170577071481451403e+00,1.268946473726955571e+00,2.030799895075683814e+00,9.057299968639864751e-01,-7.617315647444906634e-01
4.629134493290074093e-01,2.198291489272393306e+01,1.201509482148926544e+01,3.251626430488671726e+00,-2.130476562857383627e+00,-3.188366979843896942e+00,-1.148652812058509554e+00,1.289223970276599740e+00,2.029813125069837909e+00,8.843660719498303013e-01,-7.832832234644726555e-01
4.634043437609575711e-01,2.202946866575431528e+01,1.201799823512894072e+01,3.229457131630921296e+00,-2.150449345703770554e+00,-3.186106838085082771e+00,-1.126623294292762756e+00,1.309369961978942509e+00,2.028530309503856266e+00,8.628265866761846148e-01,-8.046678200286609961e-01
4.638952381929077884e-01,2.207607320837581710e+01,1.202081497831903967e+01,3.207213337516572782e+00,-2.170357941060602425e+00,-3.183668139100455097e+00,-1.104490114866205630e+00,1.329381929388783412e+00,2.026951059798811627e+00,8.411152129210417439e-01,-8.258801116639996609e-01
4.643861326248578947e-01,2.212272833474106548e+01,1.202354471230177069e+01,3.184895319639977629e+00,-2.190201481274178796e+00,-3.181050648665486147e+00,-1.082254884886368451e+00,1.349257360178847787e+00,2.025075030704508006e+00,8.192356670608751390e-01,-8.469148789190750204e-01
4.648770270568081120e-01,2.216943385757702245e+01,1.202618709845656220e+01,3.162503352696175885e+00,-2.209979098127996089e+00,-3.178254142726502529e+00,-1.059919229807398722e+00,1.368993749483008671e+00,2.022901920571519518e+00,7.971917094780849311e-01,-8.677669270131851409e-01
4.653679214887582183e-01,2.221618958818063660e+01,1.202874179830862822e+01,3.140037714587641915e+00,-2.229689922882753805e+00,-3.175278407467120534e+00,-1.037484789350278103e+00,1.388588600241089877e+00,2.020431471623202135e+00,7.749871440657319921e-01,-8.884310871869046666e-01
4.658588159207084356e-01,2.226299533641461537e+01,1.203120847353758549e+01,3.117498686430881794e+00,-2.249333086316747110e+00,-3.172123239374815107e+00,-1.014953217422020160e+00,1.408039423545397906e+00,2.017663470227678779e+00,7.526258177294151697e-01,-9.089022180542969398e-01
4.663497103526585974e-01,2.230985091070302317e+01,1.203358678598610609e+01,3.094886552563088422e+00,-2.268907718766468129e+00,-3.168788445307617163e+00,-9.923261820340453232e-01,1.427343738988791744e+00,2.014597747169793784e+00,7.301116198864753271e-01,-9.291752069565812899e-01
4.668406047846087592e-01,2.235675611802710350e+01,1.203587639766862871e+01,3.072201600548609690e+00,-2.288412950167623805e+00,-3.165273842560939688e+00,-9.696053652195024686e-01,1.446499075014511027e+00,2.011234177923041599e+00,7.074484819623126919e-01,-9.492449713174823112e-01
4.673314992165589210e-01,2.240371076392091965e+01,1.203807697078011607e+01,3.049444121185456602e+00,-2.307847910096370914e+00,-3.161579258934536174e+00,-9.467924629497483924e-01,1.465502969267563627e+00,2.007572682921467955e+00,6.846403768840128023e-01,-9.691064600000487417e-01
4.678223936485090828e-01,2.245071465246709863e+01,1.204018816770485856e+01,3.026614408511701271e+00,-2.327211727810910347e+00,-3.157704532799591846e+00,-9.238891850498511804e-01,1.484352968947801665e+00,2.003613227831540833e+00,6.616913185711543743e-01,-9.887546546650841650e-01
4.683132880804592446e-01,2.249776758629250040e+01,1.204220965102531515e+01,3.003712759811853594e+00,-2.346503532293348293e+00,-3.153649513165940554e+00,-9.008972551131884110e-01,1.503046631164609792e+00,1.999355823823995681e+00,6.386053614238714760e-01,-1.008184571131105933e+00
4.688041825124094064e-01,2.254486936656399365e+01,1.204414108353102364e+01,2.980739475623130463e+00,-2.365722452291911804e+00,-3.149414059749414907e+00,-8.778184104150740241e-01,1.521581523293280114e+00,1.994800527845652205e+00,6.153865998080998434e-01,-1.027391260735909917e+00
4.692950769443596237e-01,2.259201979298412866e+01,1.204598212822754100e+01,2.957694859741718307e+00,-2.384867616363423259e+00,-3.144998043039327840e+00,-8.546544018254952357e-01,1.539955223332990508e+00,1.989947442891206064e+00,5.920391675380930474e-01,-1.046369811699656704e+00
4.697859713763097300e-01,2.263921866378689884e+01,1.204773244834543888e+01,2.934579219228929059e+00,-2.403938152916123450e+00,-3.140401344366079872e+00,-8.314069937208756755e-01,1.558165320266460707e+00,1.984796718274983052e+00,5.685672373561178050e-01,-1.065115350489552526e+00
4.702768658082599473e-01,2.268646577573343848e+01,1.204939170734934351e+01,2.911392864417335247e+00,-2.422933190252768654e+00,-3.135623855968900475e+00,-8.080779638949378008e-01,1.576209414421228860e+00,1.979348549902676169e+00,5.449750204094087058e-01,-1.083623043186069390e+00
4.707677602402100536e-01,2.273376092410768479e+01,1.205095956894701814e+01,2.888136108916866007e+00,-2.441851856614021710e+00,-3.130665481063728883e+00,-7.846691034686551491e-01,1.594085117832555021e+00,1.973603180543058500e+00,5.212667657243711394e-01,-1.101888096850709653e+00
4.712586546721602709e-01,2.278110390271226748e+01,1.205243569709851847e+01,2.864809269620730348e+00,-2.460693280222237878e+00,-3.125526133911198379e+00,-7.611822167991596499e-01,1.611790054608056799e+00,1.967560900099645016e+00,4.974467596778935352e-01,-1.119905760895424596e+00
4.717495491041104327e-01,2.282849450386408563e+01,1.205381975602535327e+01,2.841412666711438995e+00,-2.479456589325434557e+00,-3.120205739884784890e+00,-7.376191213878681152e-01,1.629321861293871354e+00,1.961222045882355935e+00,4.735193254660386986e-01,-1.137671328453470521e+00
4.722404435360605945e-01,2.287593251839016872e+01,1.205511141021973565e+01,2.817946623666628181e+00,-2.498140912241681999e+00,-3.114704235539057731e+00,-7.139816477875384759e-01,1.646678187242570202e+00,1.954587002879130786e+00,4.494888225698210338e-01,-1.155180137751943725e+00
4.727313379680107563e-01,2.292341773562320739e+01,1.205631032445384676e+01,2.794411467264986904e+00,-2.516745377403654338e+00,-3.109021568678085323e+00,-6.902716395085582990e-01,1.663856694982577489e+00,1.947656204027526927e+00,4.253596462183697469e-01,-1.172427573485726571e+00
4.732222323999609181e-01,2.297094994339900964e+01,1.205741616379426517e+01,2.770807527610356757e+00,-2.535269113501165794e+00,-3.103157698901492623e+00,-6.664909531866142212e-01,1.680855062893262364e+00,1.940430136185163024e+00,4.011362284372493314e-01,-1.189409084350897094e+00
4.737131268319110800e-01,2.301852892805316131e+01,1.205842859361261787e+01,2.747135138127349219e+00,-2.553711249583565657e+00,-3.097112597642959653e+00,-6.426414577194032862e-01,1.697670987439787726e+00,1.932909340525180708e+00,3.768230292029443596e-01,-1.206120202260141161e+00
4.742040212638612418e-01,2.306615447440709943e+01,1.205934727956323727e+01,2.723394635447282219e+00,-2.572070914505288020e+00,-3.090886245218412487e+00,-6.187250323313370215e-01,1.714302169462246450e+00,1.925094376950380770e+00,3.524245240450820660e-01,-1.222556446085807158e+00
4.746949156958114591e-01,2.311382636577103611e+01,1.206017188761654602e+01,2.699586359514970724e+00,-2.590347237392655710e+00,-3.084478633291745098e+00,-5.947435686229974872e-01,1.730746323903736172e+00,1.916985852481344343e+00,3.279452206255236146e-01,-1.238713383349781427e+00
4.751858101277615654e-01,2.316154438394019976e+01,1.206090208407046838e+01,2.675710653601331757e+00,-2.608539347725727708e+00,-3.077889765122557630e+00,-5.706989705798740653e-01,1.747001181024995908e+00,1.908584423649402728e+00,3.033896588747672096e-01,-1.254586637408097616e+00
4.756767045597117827e-01,2.320930830919058252e+01,1.206153753555975783e+01,2.651767864307394973e+00,-2.626646375381367804e+00,-3.071119655606475263e+00,-5.465931544277263798e-01,1.763064486721927393e+00,1.899890796437851748e+00,2.787624100175585817e-01,-1.270171888577103170e+00
4.761675989916619445e-01,2.325711792027457037e+01,1.206207790906535848e+01,2.627758341568279921e+00,-2.644667450676560616e+00,-3.064168331315337390e+00,-5.224280484868617513e-01,1.778934002843780560e+00,1.890905726221610683e+00,2.540680755974770166e-01,-1.285464875255273087e+00
4.766584934236121063e-01,2.330497299441671188e+01,1.206252287192383932e+01,2.603682438657002329e+00,-2.662601704412074888e+00,-3.057035830537210508e+00,-4.982055930251944043e-01,1.794607507512092193e+00,1.881630017705277380e+00,2.293112865003581191e-01,-1.300461395040760193e+00
4.771493878555622681e-01,2.335287330730940880e+01,1.206287209183684972e+01,2.579540512188224000e+00,-2.680448267916397675e+00,-3.049722203316266977e+00,-4.739277401101948950e-01,1.810082795440309145e+00,1.872064524859619494e+00,2.044967019766671668e-01,-1.315157305844608659e+00
4.776402822875123744e-01,2.340081863310867050e+01,1.206312523688064964e+01,2.555332922121884565e+00,-2.698206273089968299e+00,-3.042227511492503034e+00,-4.495964534596758599e-01,1.825357678254127425e+00,1.862210150856480784e+00,1.796290086627652938e-01,-1.329548526999668967e+00
4.781311767194625917e-01,2.344880874442984364e+01,1.206328197551566106e+01,2.531060031766721785e+00,-2.715874852449728039e+00,-3.034551828741303581e+00,-4.252137082914111965e-01,1.840429984812551600e+00,1.852067848002102668e+00,1.547129196010674779e-01,-1.343631040365212082e+00
4.786220711514127535e-01,2.349684341234334184e+01,1.206334197659608876e+01,2.506722207783727008e+00,-2.733453139173933621e+00,-3.026695240612865767e+00,-4.007814911716444661e-01,1.855297561529637651e+00,1.841638617668883038e+00,1.297531732591481468e-01,-1.357400891427213319e+00
4.791129655833629153e-01,2.354492240637042855e+01,1.206330490937957300e+01,2.482319820189446968e+00,-2.750940267147309104e+00,-3.018657844571455584e+00,-3.763017998623920946e-01,1.869958272696979673e+00,1.830923510225532347e+00,1.047545325476985645e-01,-1.370854190394356964e+00
4.796038600153130771e-01,2.359304549447897159e+01,1.206317044353690981e+01,2.457853242359224755e+00,-2.768335371006466872e+00,-3.010439750034521911e+00,-3.517766431676336847e-01,1.884410000806882701e+00,1.819923624965667619e+00,7.972178383743055985e-02,-1.383987113289712800e+00
4.800947544472632944e-01,2.364121244307922964e+01,1.206293824916179247e+01,2.433322851030316869e+00,-2.785637586185640835e+00,-3.002041078411656905e+00,-3.272080407783332645e-01,1.898650646876254067e+00,1.808640110034818171e+00,5.465973597486806224e-02,-1.396795903038112074e+00
4.805856488792134007e-01,2.368942301701959252e+01,1.206260799678062767e+01,2.408729026304934351e+00,-2.802846048962701175e+00,-2.993461963143405402e+00,-3.025980231163285517e-01,1.912678130771196860e+00,1.797074162355861926e+00,2.957321929706552277e-02,-1.409276870549208471e+00
4.810765433111636180e-01,2.373767697958244938e+01,1.206217935736238012e+01,2.384072151653127136e+00,-2.819959896505501717e+00,-2.984702549739911781e+00,-2.779486311770204554e-01,1.926490391532336588e+00,1.785227027552859225e+00,4.467084645183361236e-03,-1.421426395796250741e+00
4.815674377431137798e-01,2.378597409247990413e+01,1.206165200232847745e+01,2.359352613915649766e+00,-2.836978266918474212e+00,-2.975762995819436707e+00,-2.532619163709856625e-01,1.940085387700819286e+00,1.773099999873342103e+00,-2.065379762295355137e-02,-1.433240928890514576e+00
4.820583321750639416e-01,2.383431411584964721e+01,1.206102560356275433e+01,2.334570803306643683e+00,-2.853900299289570786e+00,-2.966643471146697575e+00,-2.285399403643634808e-01,1.953461097645057487e+00,1.760694422108988633e+00,-4.578453862146808495e-02,-1.444716991151459906e+00
4.825492266070141034e-01,2.388269680825074204e+01,1.206029983342145151e+01,2.309727113416268907e+00,-2.870725133737471513e+00,-2.957344157671071283e+00,-2.037847749181367907e-01,1.966615519888163188e+00,1.748011685514740732e+00,-7.092023192608820636e-02,-1.455851176172559214e+00
4.830401210389642097e-01,2.393112192665946125e+01,1.205947436474325407e+01,2.284821941213220242e+00,-2.887451911459102405e+00,-2.947865249564643797e+00,-1.789985017262499811e-01,1.979546673436096249e+00,1.735053229726336133e+00,-9.605595456490989559e-02,-1.466640150882823068e+00
4.835310154709144270e-01,2.397958922646513713e+01,1.205854887085938998e+01,2.259855687047120476e+00,-2.904079774777457601e+00,-2.938206953260098064e+00,-1.541832122525546023e-01,1.992252598106533545e+00,1.721820542676249399e+00,-1.211867680102772793e-01,-1.477080656604026210e+00
4.840219099028645888e-01,2.402809846146596229e+01,1.205752302560376776e+01,2.234828754650868277e+00,-2.920607867189692453e+00,-2.928369487488468703e+00,-1.293410075666551196e-01,2.004731354858420467e+00,1.708315160508082631e+00,-1.463077191716992687e-01,-1.487169510103603542e+00
4.845128043348147506e-01,2.407664938386489339e+01,1.205639650332316393e+01,2.209741551142809346e+00,-2.937035333415556337e+00,-2.918353083316720387e+00,-1.044739981785340888e-01,2.016981026122268261e+00,1.694538667489337680e+00,-1.714138413899344293e-01,-1.496903604643267993e+00
4.850036987667649124e-01,2.412524174426547319e+01,1.205516897888745476e+01,2.184594487028867160e+00,-2.953361319446085265e+00,-2.908157984185196554e+00,-7.958430387208326184e-02,2.028999716131132836e+00,1.680492695922642499e+00,-1.965001554321085253e-01,-1.506279911023295837e+00
4.854945931987151297e-01,2.417387529166774129e+01,1.205384012769990498e+01,2.159387976204535153e+00,-2.969584972592618666e+00,-2.897784445944897147e+00,-5.467405353744536622e-02,2.040785551252320307e+00,1.666178926055372544e+00,-2.215616704879632692e-01,-1.515295478622516789e+00
4.859854876306652360e-01,2.422254977346405269e+01,1.205240962570749730e+01,2.134122435956801400e+00,-2.985705441536087967e+00,-2.887232736894624896e+00,-2.974538500224210846e-02,2.052336680319786222e+00,1.651599085987720317e+00,-2.465933851671645582e-01,-1.523947436433988001e+00
4.864763820626154533e-01,2.427126493543504182e+01,1.205087714941131338e+01,2.108798286965915647e+00,-3.001721876376644449e+00,-2.876503137817952638e+00,-4.800444861589814316e-03,2.063651274967271743e+00,1.636754951579146855e+00,-2.715902884977599019e-01,-1.532232994096374146e+00
4.869672764945656152e-01,2.432002052174544815e+01,1.204924237587695934e+01,2.083415953307129254e+00,-3.017633428683530461e+00,-2.865595942020068954e+00,2.015861169295729560e-02,2.074727529962112627e+00,1.621648346353297132e+00,-2.965473609256537024e-01,-1.540149442920996758e+00
4.874581709265157770e-01,2.436881627494007319e+01,1.204750498274503734e+01,2.057975862452267268e+00,-3.033439251545299697e+00,-2.854511455364447059e+00,4.512962104568651878e-02,2.085563663539794277e+00,1.606281141401301626e+00,-3.214595753152470481e-01,-1.547694156914599661e+00
4.879490653584659388e-01,2.441765193593966643e+01,1.204566464824168115e+01,2.032478445271234335e+00,-3.049138499620302145e+00,-2.843249996309372918e+00,7.011041133011863824e-02,2.096157917739191578e+00,1.590655255283513592e+00,-3.463218979511298867e-01,-1.554864593797789185e+00
4.884399597904160450e-01,2.446652724403684331e+01,1.204372105118911129e+01,2.006924136033416683e+00,-3.064730329187477675e+00,-2.831811895944324142e+00,9.509880260355429993e-02,2.106508558738530379e+00,1.574772653929670918e+00,-3.711292895408732084e-01,-1.561658296019173608e+00
4.889308542223662624e-01,2.451544193689205997e+01,1.204167387101627007e+01,1.981313372408954221e+00,-3.080213898197461830e+00,-2.820197498026183247e+00,1.200926070228025555e-01,2.116613877192061732e+00,1.558635350537457498e+00,-3.958767062189418873e-01,-1.568072891765199817e+00
4.894217486543164242e-01,2.456439575052949920e+01,1.203952278776947260e+01,1.955646595469961557e+00,-3.095588366323955398e+00,-2.808407159015316790e+00,1.450896290210087480e-01,2.126472188567428034e+00,1.542245405469514941e+00,-4.205591005516502445e-01,-1.574106095965661645e+00
4.899126430862665860e-01,2.461338841933304522e+01,1.203726748212313602e+01,1.929924249691596483e+00,-3.110852895015428388e+00,-2.796441248111488420e+00,1.700876654856839920e-01,2.136081833483765013e+00,1.525604926148850682e+00,-4.451714225432625849e-01,-1.579755711294930975e+00
4.904035375182167478e-01,2.466241967604223362e+01,1.203490763539053710e+01,1.904146782953063610e+00,-3.126006647547094008e+00,-2.784300147289627603e+00,1.950845059378527591e-01,2.145441178050488951e+00,1.508716066952678014e+00,-4.697086206431516642e-01,-1.585019629168848088e+00
4.908944319501669096e-01,2.471148925174823674e+01,1.203244292953461958e+01,1.878314646538481236e+00,-3.141048789073208169e+00,-2.771984251335438465e+00,2.200779327123826290e-01,2.154548614206816204e+00,1.491581029104666278e+00,-4.941656427540828123e-01,-1.589895830737334093e+00
4.913853263821171269e-01,2.476059687588983849e+01,1.202987304717885841e+01,1.852428295137677150e+00,-3.155978486679642536e+00,-2.759493967880862542e+00,2.450657211394408064e-01,2.163402560061977731e+00,1.474202060565622086e+00,-5.185374372415660904e-01,-1.594382387872674389e+00
4.918762208140672887e-01,2.480974227624935935e+01,1.202719767161816122e+01,1.826488186846889406e+00,-3.170794909436754239e+00,-2.746829717439399854e+00,2.700456397270896147e-01,2.172001460236137937e+00,1.456581455922600021e+00,-5.428189539442904721e-01,-1.598477464153497341e+00
4.923671152460173950e-01,2.485892517894873421e+01,1.202441648682983200e+01,1.800494783169320545e+00,-3.185497228452583318e+00,-2.733991933441251465e+00,2.950154503450863608e-01,2.180343786202048939e+00,1.438721556276403080e+00,-5.670051451857028857e-01,-1.602179315844459495e+00
4.928580096779676678e-01,2.490814530844547292e+01,1.202152917748456318e+01,1.774448549015618992e+00,-3.200084616926321512e+00,-2.720981062268327033e+00,3.199729084097935328e-01,2.188428036627390050e+00,1.420624749127521458e+00,-5.910909667866394157e-01,-1.605486292871598941e+00
4.933489041099177741e-01,2.495740238752863149e+01,1.201853542895749527e+01,1.748349952704289167e+00,-3.214556250202071030e+00,-2.707797563289110254e+00,3.449157630702250898e-01,2.196252737717817816e+00,1.402293468260511045e+00,-6.150713790790381941e-01,-1.608396839793396538e+00
4.938397985418678804e-01,2.500669613731488994e+01,1.201543492733931018e+01,1.722199465961942844e+00,-3.228911305822936395e+00,-2.694441908893356441e+00,3.698417573952936799e-01,2.203816443560754124e+00,1.383730193626766081e+00,-6.389413479207933788e-01,-1.610909496767541249e+00
4.943306929738181532e-01,2.505602627724461939e+01,1.201222735944737430e+01,1.695997563923432594e+00,-3.243148963585406719e+00,-2.680914584526612465e+00,3.947486285622210378e-01,2.211117736469856876e+00,1.364937451225678666e+00,-6.626958457117070322e-01,-1.613022900513354951e+00
4.948215874057682595e-01,2.510539252507777164e+01,1.200891241283694910e+01,1.669744725132024321e+00,-3.257268405593976013e+00,-2.667216088724667866e+00,4.196341080459711215e-01,2.218155227330192325e+00,1.345917812984334105e+00,-6.863298524104218812e-01,-1.614735785269929114e+00
4.953124818377184213e-01,2.515479459689007413e+01,1.200548977581241061e+01,1.643441431539273134e+00,-3.271268816316159178e+00,-2.653346933147751940e+00,4.444959218100226206e-01,2.224927555944159696e+00,1.326673896635486738e+00,-7.098383565526177330e-01,-1.616046983749961807e+00
4.958033762696686386e-01,2.520423220706901546e+01,1.200195913743855947e+01,1.617088168504940304e+00,-3.285149382637728266e+00,-2.639307642614648675e+00,4.693317904981468836e-01,2.231433391378075726e+00,1.307208365594047628e+00,-7.332163562701684567e-01,-1.616955428089260849e+00
4.962942707016188004e-01,2.525370506830983786e+01,1.199832018755194873e+01,1.590685424796785874e+00,-3.298909293918263153e+00,-2.625098755136654027e+00,4.941394296273720066e-01,2.237671432309496389e+00,1.287523928831991293e+00,-7.564588603114227316e-01,-1.617460150791962814e+00
4.967851651335689067e-01,2.530321289161178910e+01,1.199457261677227393e+01,1.564233692590151215e+00,-3.312547742047055710e+00,-2.610720821951317827e+00,5.189165497821934814e-01,2.243640407375263379e+00,1.267623340751593997e+00,-7.795608890626671839e-01,-1.617560285671435949e+00
4.972760595655190685e-01,2.535275538627405112e+01,1.199071611651380564e+01,1.537733467467592874e+00,-3.326063921499231135e+00,-2.596174407556120389e+00,5.436608568097927030e-01,2.249339075520222941e+00,1.247509401057208311e+00,-8.025174755705536400e-01,-1.617255068786873640e+00
4.977669539974692858e-01,2.540233225989188171e+01,1.198675037899687190e+01,1.511185248418328575e+00,-3.339457029392213450e+00,-2.581460089741950181e+00,5.683700520164927106e-01,2.254766226346684554e+00,1.227184954625397229e+00,-8.253236665656896731e-01,-1.616543839375585545e+00
4.982578484294194476e-01,2.545194321835270301e+01,1.198267509725938851e+01,1.484589537837588624e+00,-3.352726265542474327e+00,-2.566578459626418951e+00,5.930418323653505741e-01,2.259920680464559073e+00,1.206652891373473313e+00,-8.479745234873180548e-01,-1.615426040780948425e+00
4.987487428613695539e-01,2.550158796583216869e+01,1.197848996516844444e+01,1.457946841525904258e+00,-3.365870832522587008e+00,-2.551530121687076935e+00,6.176738906748766578e-01,2.264801289842250931e+00,1.185916146126529958e+00,-8.704651235090671291e-01,-1.613901221376119910e+00
4.992396372933197712e-01,2.555126620479043709e+01,1.197419467743190502e+01,1.431257668688184159e+00,-3.378889935718602189e+00,-2.536315693794381154e+00,6.422639158189968889e-01,2.269406938158226250e+00,1.164977698482763113e+00,-8.927905605658700283e-01,-1.611969035483362456e+00
4.997305317252699330e-01,2.560097763596802878e+01,1.196978892961012342e+01,1.404522531932901552e+00,-3.391782783387640166e+00,-2.520935807244658378e+00,6.668095929279802547e-01,2.273736541153295931e+00,1.143840572677413014e+00,-9.149459463818178095e-01,-1.609629244289131789e+00
5.002214261572200948e-01,2.565072195838228097e+01,1.196527241812762199e+01,1.377741947270885836e+00,-3.404548586715913761e+00,-2.505391106792729694e+00,6.913086035907816118e-01,2.277789046983631494e+00,1.122507837444873147e+00,-9.369264114993415271e-01,-1.606881716754798406e+00
5.007123205891702566e-01,2.570049873228741077e+01,1.196064477151479366e+01,1.350916422081554824e+00,-3.417186541750762085e+00,-2.489682232581030608e+00,7.157586266215745230e-01,2.281563421011496562e+00,1.100982586657050177e+00,-9.587271136189510212e-01,-1.603726409998621927e+00
5.012032150211204184e-01,2.575030728234944633e+01,1.195590550300820887e+01,1.324046447710459429e+00,-3.429695816278654608e+00,-2.473809806625471008e+00,7.401573397073683003e-01,2.285058629961506327e+00,1.079267907801349624e+00,-9.803432583391319399e-01,-1.600163324943321363e+00
5.016941094530705803e-01,2.580014753823290263e+01,1.195105443163622105e+01,1.297132572504979819e+00,-3.442075661095048034e+00,-2.457774543004229706e+00,7.645024169819676363e-01,2.288273736600721975e+00,1.057366996017199190e+00,-1.001770057887626741e+00,-1.596192627331433744e+00
5.021850038850208531e-01,2.585001943146632897e+01,1.194609137759426076e+01,1.270175346989203424e+00,-3.454325330772983982e+00,-2.441577168639605055e+00,7.887915308636572753e-01,2.291207837528588698e+00,1.035283089810787649e+00,-1.023002747226793741e+00,-1.591814593924113952e+00
5.026758983169709039e-01,2.589992284467161809e+01,1.194101613691742081e+01,1.243175319544398194e+00,-3.466444076994216417e+00,-2.425218416755415607e+00,8.130223523381910899e-01,2.293860057856790480e+00,1.013019464176984519e+00,-1.044036587442388919e+00,-1.587029606171637575e+00
5.031667927489210657e-01,2.594985761794665535e+01,1.193582848491142734e+01,1.216133037179534027e+00,-3.478431149420109225e+00,-2.408699027855066621e+00,8.371925510551297966e-01,2.296229552106212157e+00,9.905794307984943092e-01,-1.064866866851060578e+00,-1.581838150799690146e+00
5.036576871808713385e-01,2.599982355486582719e+01,1.193052817938347587e+01,1.189049046259308628e+00,-3.490285796514135175e+00,-2.392019750644075238e+00,8.612997954311836235e-01,2.298315505064407738e+00,9.679663382043630637e-01,-1.085488902106738873e+00,-1.576240820355708117e+00
5.041485816128213893e-01,2.604982042809876219e+01,1.192511496367298029e+01,1.161923893189508838e+00,-3.502007266316062406e+00,-2.375181342896945047e+00,8.853417527607124748e-01,2.300117132603592740e+00,9.451835718876955283e-01,-1.105898039306048464e+00,-1.570238313715241141e+00
5.046394760447715511e-01,2.609984798464725841e+01,1.191958856948215661e+01,1.134758125059702749e+00,-3.513594807167825795e+00,-2.358184572268397616e+00,9.093160893333840367e-01,2.301633682459161889e+00,9.222345543825825054e-01,-1.126089655092751052e+00,-1.563831436548331899e+00
5.051303704767218239e-01,2.614990595070012702e+01,1.191394871950653034e+01,1.107552290243435600e+00,-3.525047668391005917e+00,-2.341030217049052453e+00,9.332204705588416083e-01,2.302864434968712626e+00,8.991227453003762804e-01,-1.146059157761083469e+00,-1.557021101745950542e+00
5.056212649086719857e-01,2.619999403610624356e+01,1.190819512986531237e+01,1.080306938955750029e+00,-3.536365100915999538e+00,-2.323719066865460814e+00,9.570525610985348708e-01,2.303808703771597077e+00,8.758516413251721255e-01,-1.165801988358128316e+00,-1.549808329806446894e+00
5.061121593406220365e-01,2.625011193846574642e+01,1.190232751233165054e+01,1.053022623768078869e+00,-3.547546357862854549e+00,-2.306251923324512010e+00,9.808100250046771773e-01,2.304465836468990947e+00,8.524247761685282976e-01,-1.185313621785181848e+00,-1.542194249182027077e+00
5.066030537725723093e-01,2.630025934683929734e+01,1.189634557636275858e+01,1.025699900080545124e+00,-3.558590695073756027e+00,-2.288629600602234859e+00,1.004490525866291062e+00,2.304835215244480651e+00,8.288457204834592806e-01,-1.204589567898089353e+00,-1.534180096585265218e+00
5.070939482045224711e-01,2.635043594507533626e+01,1.189024903092995089e+01,9.983393265517116477e-01,-3.569497371597150526e+00,-2.270852925977030701e+00,1.028091726962313768e+00,2.304916257445165151e+00,8.051180817377362464e-01,-1.223625372606522266e+00,-1.525767217255662223e+00
5.075848426364726329e-01,2.640064141475565762e+01,1.188403758614853523e+01,9.709414654856045601e-01,-3.580265650123574783e+00,-2.252922740307211402e+00,1.051611291421907790e+00,2.304708416123285808e+00,7.812455040463459621e-01,-1.242416618972320919e+00,-1.516957065186203435e+00
5.080757370684227947e-01,2.645087543775892414e+01,1.187771095470759519e+01,9.435068831762181141e-01,-3.590894797373106684e+00,-2.234839898452988027e+00,1.075046882391803793e+00,2.304211180538366932e+00,7.572316679632826730e-01,-1.260958928306757265e+00,-1.507751203309973143e+00
5.085666315003729565e-01,2.650113769844234923e+01,1.187126885309966262e+01,9.160361502093691266e-01,-3.601384084434493982e+00,-2.216605269642817344e+00,1.098396163210781928e+00,2.303424076619877692e+00,7.330802902325657122e-01,-1.279247961266804179e+00,-1.498151303646785726e+00
5.090575259323231183e-01,2.655142788544146626e+01,1.186471100265025491e+01,8.885298417219502642e-01,-3.611732787055937255e+00,-2.198219737784144368e+00,1.121656797591257471e+00,2.302346667390414936e+00,7.087951234985168103e-01,-1.297279418950387342e+00,-1.488159147409852778e+00
5.095484203642731691e-01,2.660174569308801296e+01,1.185803713034731111e+01,8.609885376185771877e-01,-3.621940185887531527e+00,-2.179684201718528946e+00,1.144826449807966995e+00,2.300978553349402933e+00,6.843799559753034334e-01,-1.315049043990613953e+00,-1.477776625072481753e+00
5.100393147962234419e-01,2.665209082244595251e+01,1.185124696947049650e+01,8.334128227455879223e-01,-3.632005566675381658e+00,-2.160999575421139518e+00,1.167902784893797952e+00,2.299319372817309581e+00,6.598386110756997436e-01,-1.332552621649010227e+00,-1.467005736394790816e+00
5.105302092281736037e-01,2.670246298196547841e+01,1.184434026002040419e+01,8.058032870225200206e-01,-3.641928220407343986e+00,-2.142166788144689971e+00,1.190883468842648618e+00,2.297368802240387531e+00,6.351749469991874175e-01,-1.349785980907683758e+00,-1.455848590410486310e+00
5.110211036601237655e-01,2.675286188775528728e+01,1.183731674894762342e+01,7.781605255308658986e-01,-3.651707443410469711e+00,-2.123186784507686387e+00,1.213766168819493618e+00,2.295126556455930000e+00,6.103928562792104717e-01,-1.366744995560545739e+00,-1.444307405373632225e+00
5.115119980920739273e-01,2.680328726347285695e+01,1.183017619018169420e+01,7.504851385602894220e-01,-3.661342537400080310e+00,-2.104060524527112452e+00,1.236548553377491810e+00,2.292592388918042623e+00,5.854962652897518494e-01,-1.383425585303461158e+00,-1.432384508665471845e+00
5.120028925240240891e-01,2.685373883983285026e+01,1.182291834445995171e+01,7.227777316122150353e-01,-3.670832809480510495e+00,-2.084788983595487810e+00,1.259228292682223804e+00,2.289766091883944199e+00,5.604891337111526095e-01,-1.399823716823405118e+00,-1.420082336661281808e+00
5.124937869559742509e-01,2.690421635373360587e+01,1.181554297895623939e+01,6.950389153608017567e-01,-3.680177572097511618e+00,-2.065373152402310009e+00,1.281803058743034907e+00,2.286647496560772375e+00,5.353754539551793812e-01,-1.415935404886593973e+00,-1.407403434557244148e+00
5.129846813879245238e-01,2.695471954700179040e+01,1.180804986670951706e+01,6.672693055712997090e-01,-3.689376142942315528e+00,-2.045814036799876057e+00,1.304270525651495483e+00,2.283236473212919115e+00,5.101592505493467433e-01,-1.431756713425611949e+00,-1.394350456157354534e+00
5.134755758198745745e-01,2.700524816475504153e+01,1.180043878585234829e+01,6.394695229758396993e-01,-3.698427844807348652e+00,-2.026112657613527990e+00,1.326628369826934994e+00,2.279532931229887094e+00,4.848445794805330555e-01,-1.447283756625495243e+00,-1.380926163620380676e+00
5.139664702518247363e-01,2.705580195338291816e+01,1.179270951863924921e+01,6.116401931065056363e-01,-3.707332005393634056e+00,-2.006270050396199878e+00,1.348874270269165176e+00,2.275536819154645674e+00,4.594355274977559578e-01,-1.462512700008850919e+00,-1.367133427166792092e+00
5.144573646837750092e-01,2.710638065814570652e+01,1.178486185027495381e+01,5.837819460859352549e-01,-3.716087957069811765e+00,-1.986287265127456791e+00,1.371005908818207164e+00,2.271248124672530455e+00,4.339362113743299165e-01,-1.477439761519895756e+00,-1.352975224745797789e+00
5.149482591157250599e-01,2.715698402039146941e+01,1.177689556754254419e+01,5.558954163752335420e-01,-3.724695036582847063e+00,-1.966165365856864078e+00,1.393020970421182447e+00,2.266666874560652190e+00,4.083507771292140820e-01,-1.492061212607511234e+00,-1.338454641662373490e+00
5.154391535476752217e-01,2.720761177439132439e+01,1.176881045723143693e+01,5.279812424792065251e-01,-3.733152584720410783e+00,-1.945905430291692717e+00,1.414917143406368538e+00,2.261793134597805732e+00,3.826833992075470148e-01,-1.506373379307318849e+00,-1.323574870164279993e+00
5.159300479796254946e-01,2.725826364379244637e+01,1.176060630436531262e+01,5.000400666091825430e-01,-3.741459945924866748e+00,-1.925508549329152830e+00,1.436692119764208631e+00,2.256627009434939435e+00,3.569382796206255204e-01,-1.520372643322640549e+00,-1.308339208989219404e+00
5.164209424115756564e-01,2.730893933768957638e+01,1.175228289022987127e+01,4.720725343030316434e-01,-3.749616467858973845e+00,-1.904975826532878003e+00,1.458343595435576123e+00,2.251168642426103261e+00,3.311196470449589979e-01,-1.534055443104535454e+00,-1.292751062871920542e+00
5.169118368435257072e-01,2.735963854631449976e+01,1.174383999020047753e+01,4.440792940026085933e-01,-3.757621500923238766e+00,-1.884308377553820524e+00,1.479869270607125031e+00,2.245418215419931585e+00,3.052317558806184605e-01,-1.547418274930809190e+00,-1.276813942011274960e+00
5.174027312754759800e-01,2.741036093634350124e+01,1.173527737136972604e+01,4.160609965886874484e-01,-3.765474397724893674e+00,-1.863507329495603715e+00,1.501266850013663667e+00,2.239375948511648673e+00,2.792788852689274126e-01,-1.560457693983945404e+00,-1.260531461497549799e+00
5.178936257074261418e-01,2.746110614582300968e+01,1.172659478997485039e+01,3.880182948732191495e-01,-3.773174512498557842e+00,-1.842573820224215453e+00,1.522534043247692148e+00,2.233042099755591092e+00,2.532653380693519196e-01,-1.573170315428060295e+00,-1.243907340699600850e+00
5.183845201393763036e-01,2.751187377871351103e+01,1.171779198862501659e+01,3.599518430489079268e-01,-3.780721200478583288e+00,-1.821508997622040216e+00,1.543668565076104393e+00,2.226416964838243029e+00,2.271954397955878724e-01,-1.585552815484884803e+00,-1.226945402612092506e+00
5.188754145713264654e-01,2.756266339905123886e+01,1.170886869332852420e+01,3.318622960963273361e-01,-3.788113817223002666e+00,-1.800314018786375758e+00,1.564668135763874091e+00,2.219500876711792525e+00,2.010735375110300760e-01,-1.597601932508627254e+00,-1.209649573162792091e+00
5.193663090032766272e-01,2.761347452472831421e+01,1.169982461031986354e+01,3.037503091482691708e-01,-3.795351717889202448e+00,-1.778990049172239907e+00,1.585530481404983760e+00,2.212294205188218399e+00,1.749039986833688110e-01,-1.609314468059942271e+00,-1.192023880479863740e+00
5.198572034352267890e-01,2.766430662089067738e+01,1.169065942268666269e+01,2.756165368116210157e-01,-3.802434256461190820e+00,-1.757538261679642888e+00,1.606253334260335563e+00,2.204797356493866989e+00,1.486912099985558955e-01,-1.620687287978754831e+00,-1.174072454119202913e+00
5.203480978671768398e-01,2.771515914103055422e+01,1.168137280367709963e+01,2.474616297499011575e-01,-3.809360791499370347e+00,-1.735959835963372777e+00,1.626834437879052464e+00,2.197010775289353290e+00,1.224395730967420687e-01,-1.631717327857589606e+00,-1.155799523698907816e+00
5.208389922991271126e-01,2.776603221719620151e+01,1.167196466572511504e+01,2.192862025685630156e-01,-3.816130779770884995e+00,-1.714255967372845024e+00,1.647271610760032479e+00,2.188934980007200881e+00,9.615346507404215481e-02,-1.642401647361092287e+00,-1.137209401604185821e+00
5.213298867310772744e-01,2.781692573382421330e+01,1.166243484810370568e+01,1.910908984387977294e-01,-3.822743648424923091e+00,-1.692427871369349246e+00,1.667562645080638672e+00,2.180570515049424785e+00,6.983730639793792050e-02,-1.652737332285315830e+00,-1.118306485076612233e+00
5.218207811630274362e-01,2.786783938229827484e+01,1.165278312593565779e+01,1.628763759583907178e-01,-3.829198803710271548e+00,-1.670476776328840618e+00,1.687705320474615744e+00,2.171917955828728708e+00,4.349554993644449974e-02,-1.662721518363236228e+00,-1.099095273244565796e+00
5.223116755949775980e-01,2.791877285246155083e+01,1.164300927573535205e+01,1.346432967017047455e-01,-3.835495657395094682e+00,-1.648403923322711906e+00,1.707697424643995099e+00,2.162977918973401081e+00,1.713266686040323949e-02,-1.672351412139997606e+00,-1.079580366018667137e+00
5.228025700269277598e-01,2.796972583261394618e+01,1.163311307542030804e+01,1.063923252092785210e-01,-3.841633626818539593e+00,-1.626210566067273877e+00,1.727536753610729559e+00,2.153751062327078358e+00,-9.246854146172850397e-03,-1.681624291660715143e+00,-1.059766462727781855e+00
5.232934644588779216e-01,2.802069800950939538e+01,1.162309430432278567e+01,7.812412897725887206e-02,-3.847612134942516526e+00,-1.603897970872544487e+00,1.747221111969451846e+00,2.144238084947475365e+00,-3.563850767840501255e-02,-1.690537507157349406e+00,-1.039658360752589328e+00
5.237843588908281944e-01,2.807168906835315880e+01,1.161295274320139193e+01,4.983937844665414785e-02,-3.853430610403664414e+00,-1.581467416590334629e+00,1.766748313141366156e+00,2.134439727104073370e+00,-6.203777240551894279e-02,-1.699088481734658540e+00,-1.019260954156707033e+00
5.242752533227782452e-01,2.812269869279905876e+01,1.160268817425274790e+01,2.153874699245189595e-02,-3.859088487565485615e+00,-1.558920194561667749e+00,1.786116179629241518e+00,2.124356770274783202e+00,-8.844011186843600547e-02,-1.707274712055211641e+00,-9.985792323154027983e-01
5.247661477547284070e-01,2.817372656494692507e+01,1.159230038112313999e+01,-6.777089087530163702e-03,-3.864585206570680942e+00,-1.536257608563425858e+00,1.805322543273599756e+00,2.113990037141534994e+00,-1.148409752801118067e-01,-1.715093769023509296e+00,-9.776182785417987242e-01
5.252570421866786798e-01,2.822477236533982747e+01,1.158178914892025801e+01,-3.510745058384617812e-02,-3.869920213393640118e+00,-1.513480974754393582e+00,1.824365245509947497e+00,2.103340391584875402e+00,-1.412357983284190377e-01,-1.722543298469137785e+00,-9.563832687107229891e-01
5.257479366186287306e-01,2.827583577296141470e+01,1.157115426422493698e+01,-6.345165538685360040e-02,-3.875092959893125855e+00,-1.490591621620561913e+00,1.843242137627179034e+00,2.092408738677502544e+00,-1.676200039817418719e-01,-1.729621021829020888e+00,-9.348794698800810821e-01
5.262388310505788924e-01,2.832691646523338846e+01,1.156039551510290941e+01,-9.180901849837480588e-02,-3.880102903865143560e+00,-1.467590889919685671e+00,1.861951081027141575e+00,2.081196024676743583e+00,-1.939890032972807488e-01,-1.736324736828757764e+00,-9.131122389097445780e-01
5.267297254825291652e-01,2.837801411801277851e+01,1.154951269111662349e+01,-1.201788520434176055e-01,-3.884949509095975362e+00,-1.444480132625237667e+00,1.880489947485256552e+00,2.069703237016036645e+00,-2.203381962319085341e-01,-1.742652318163005809e+00,-8.910870210780859058e-01
5.272206199144793271e-01,2.842912840558934207e+01,1.153850558333709131e+01,-1.485604652821311822e-01,-3.889632245415402423e+00,-1.421260714869612363e+00,1.898856619412308877e+00,2.057931404295346933e+00,-2.466629724557431458e-01,-1.748601718174957131e+00,-8.688093486960257739e-01
5.277115143464293778e-01,2.848025900068303073e+01,1.152737398435572658e+01,-1.769531646219540955e-01,-3.894150588750111552e+00,-1.397934013886619864e+00,1.917048990117379059e+00,2.045881596270541891e+00,-2.729587121683956230e-01,-1.754170967534891767e+00,-8.462848397186271132e-01
5.282024087783796507e-01,2.853140557444140768e+01,1.151611768829625682e+01,-2.053562536299161079e-01,-3.898504021177276790e+00,-1.374501418953295140e+00,1.935064964071888216e+00,2.033554923841731643e+00,-2.992207869178576951e-01,-1.759358175917801859e+00,-8.235191963542627391e-01
5.286933032103298125e-01,2.858256779643700440e+01,1.150473649082665872e+01,-2.337690330450503118e-01,-3.902692030978314630e+00,-1.350964331331062418e+00,1.952902457174735984e+00,2.020952539040598239e+00,-3.254445604219895483e-01,-1.764161532680077471e+00,-8.005182036713942573e-01
5.291841976422799743e-01,2.863374533466487293e+01,1.149323018917110240e+01,-2.621908007910956906e-01,-3.906714112692832863e+00,-1.327324164206105550e+00,1.970559397018636805e+00,2.008075635016634664e+00,-3.516253893927737684e-01,-1.768579307535292466e+00,-7.772877282028169965e-01
5.296750920742301361e-01,2.868493785553999587e+01,1.148159858212194884e+01,-2.906208519892834463e-01,-3.910569767172749511e+00,-1.303582342629113544e+00,1.988033723157532240e+00,1.994925446022389748e+00,-3.777586243631444463e-01,-1.772609851229045352e+00,-7.538337165475379464e-01
5.301659865061802979e-01,2.873614502389479597e+01,1.146984147005177057e+01,-3.190584789713225566e-01,-3.914258501636595167e+00,-1.279740303454308448e+00,2.005323387375147703e+00,1.981503247397653711e+00,-4.038396105164995253e-01,-1.776251596212881756e+00,-7.301621939701898878e-01
5.306568809381304597e-01,2.878736650297661726e+01,1.145795865492539711e+01,-3.475029712925659098e-01,-3.917779829723993412e+00,-1.255799495277768463e+00,2.022426353954680067e+00,1.967810355552610968e+00,-4.298636885188749091e-01,-1.779503057317292969e+00,-7.062792629980039205e-01
5.311477753700806215e-01,2.883860195444525587e+01,1.144594994031200308e+01,-3.759536157453422511e-01,-3.921133271550324206e+00,-1.231761378375058058e+00,2.039340599949611921e+00,1.953848127949951108e+00,-4.558261953537748878e-01,-1.782362832423787902e+00,-6.821911020153446081e-01
5.316386698020307833e-01,2.888985103837046609e+01,1.143381513139722294e+01,-4.044096963724543858e-01,-3.924318353761564904e+00,-1.207627424638170632e+00,2.056064115455650043e+00,1.939617963085947139e+00,-4.817224651596481166e-01,-1.784829603136037779e+00,-6.579039638558132896e-01
5.321295642339809451e-01,2.894111341322952313e+01,1.142155403499529065e+01,-4.328704944808627886e-01,-3.927334609589310244e+00,-1.183399117511757748e+00,2.072594903883797191e+00,1.925121300470489016e+00,-5.075478300700367873e-01,-1.786902135450098017e+00,-6.334241743918994638e-01
5.326204586659311069e-01,2.899238873590477539e+01,1.140916645956121478e+01,-4.613352886555394106e-01,-3.930181578905977080e+00,-1.159077951928667582e+00,2.088930982234556311e+00,1.910359620606080888e+00,-5.332976210563808994e-01,-1.788579280423708395e+00,-6.087581311221972324e-01
5.331113530978812687e-01,2.904367666168120721e+01,1.139665221520298566e+01,-4.898033547734805815e-01,-3.932858808280182750e+00,-1.134665434244794380e+00,2.105070381373248534e+00,1.895334444965802723e+00,-5.589671687734646399e-01,-1.789859974844657087e+00,-5.839123017561904661e-01
5.336022475298314305e-01,2.909497684424404085e+01,1.138401111369381624e+01,-5.182739660179088714e-01,-3.935365851032307294e+00,-1.110163082173219795e+00,2.121011146306474693e+00,1.880047335970231659e+00,-5.845518044075397324e-01,-1.790743241898233196e+00,-5.588932227965887067e-01
5.340931419617815923e-01,2.914628893567633483e+01,1.137124296848440075e+01,-5.467463928926482586e-01,-3.937702267290237312e+00,-1.085572424717654805e+00,2.136751336459702610e+00,1.864499896963318637e+00,-6.100468605271021083e-01,-1.791228191833744932e+00,-5.337074981192200251e-01
5.345840363937318651e-01,2.919761258645660718e+01,1.135834759471521949e+01,-5.752199032366570597e-01,-3.939867624045283012e+00,-1.060895002105196161e+00,2.152289025955971269e+00,1.848693772187235629e+00,-6.354476719363141290e-01,-1.791314022630111413e+00,-5.083617975504968189e-01
5.350749308256819159e-01,2.924894744545639824e+01,1.134532480922887920e+01,-6.036937622387162916e-01,-3.941861495208280886e+00,-1.036132365718403170e+00,2.167622303895723856e+00,1.832630646756199688e+00,-6.607495765310731350e-01,-1.791000020660540537e+00,-4.828628554424617692e-01
5.355658252576320777e-01,2.930029315993808581e+01,1.133217443058244278e+01,-6.321672324523964770e-01,-3.943683461665879797e+00,-1.011286078026583990e+00,2.182749274637817649e+00,1.816312246629192106e+00,-6.859479161578249107e-01,-1.790285561356269373e+00,-4.572174692452977141e-01
5.360567196895823505e-01,2.935164937555239106e+01,1.131889627905984774e+01,-6.606395738110425464e-01,-3.945333111336996712e+00,-9.863577125165182702e-01,2.197668058081579279e+00,1.799740338581730104e+00,-7.110380374749019072e-01,-1.789170109869385739e+00,-4.314324980775332552e-01
5.365476141215324013e-01,2.940301573633602672e+01,1.130549017668433720e+01,-6.891100436429843379e-01,-3.946810039229453615e+00,-9.613488536224373826e-01,2.212376789950020850e+00,1.782916730176564712e+00,-7.360152928165624164e-01,-1.787653221734716968e+00,-4.055148612937645725e-01
5.370385085534825631e-01,2.945439188470962222e+01,1.129195594723086415e+01,-7.175778966870715037e-01,-3.948113847496814710e+00,-9.362610966551779823e-01,2.226873622074267089e+00,1.765843269733271104e+00,-7.608750410598277281e-01,-1.785734543530814067e+00,-3.794715370498079610e-01
5.375294029854328359e-01,2.950577746147516578e+01,1.127829341623863257e+01,-7.460423851081063873e-01,-3.949244145495367952e+00,-9.110960477308701622e-01,2.241156722678955493e+00,1.748521846296926752e+00,-7.856126484937258070e-01,-1.783413813539977966e+00,-3.533095608656423581e-01
5.380202974173829977e-01,2.955717210581390830e+01,1.126450241102356919e+01,-7.745027585126924574e-01,-3.950200549841322850e+00,-8.858553236987261048e-01,2.255224276668905681e+00,1.730954389605647847e+00,-8.102234896914142226e-01,-1.780690862407395825e+00,-3.270360241857155348e-01
5.385111918493330485e-01,2.960857545528391910e+01,1.125058276069091612e+01,-8.029582639650634235e-01,-3.950982684468153927e+00,-8.605405520682903875e-01,2.269074485916800832e+00,1.713142870057161815e+00,-8.347029483847836495e-01,-1.777565613799317212e+00,-3.006580729369624505e-01
5.390020862812833213e-01,2.965998714581811768e+01,1.123653429614773636e+01,-8.314081460033264648e-01,-3.951590180684163567e+00,-8.351533709357907842e-01,2.282705569552145430e+00,1.695089298674239409e+00,-8.590464183419419530e-01,-1.774038085060342329e+00,-2.741829060841898258e-01
5.394929807132334831e-01,2.971140681172166609e+01,1.122235685011561657e+01,-8.598516466555374826e-01,-3.952022677230179859e+00,-8.096954289100801727e-01,2.296115764251149383e+00,1.676795727069249065e+00,-8.832493042470448419e-01,-1.770108387869751887e+00,-2.476177741833043289e-01
5.399838751451836449e-01,2.976283408567017474e+01,1.120805025714319925e+01,-8.882880054563579986e-01,-3.952279820337478711e+00,-7.841683850375320564e-01,2.309303324527973267e+00,1.658264247407465142e+00,-9.073070225831505464e-01,-1.765776728896931269e+00,-2.209699779317523261e-01
5.404747695771338067e-01,2.981426859856838263e+01,1.119361435374105795e+01,-9.167164594096602892e-01,-3.952361267733203398e+00,-7.585739145552811147e-01,2.322266545895470546e+00,1.639497055113178448e+00,-9.312150260129402612e-01,-1.761043665443806416e+00,-1.942470721174783255e-01
5.409656640090839685e-01,2.986570997961578655e+01,1.117904897835209610e+01,-9.451362430296028627e-01,-3.952266687108001442e+00,-7.329137060993864417e-01,2.335003756552608500e+00,1.620496421212356486e+00,-9.549688017647252058e-01,-1.755910001337734894e+00,-1.674567525051898487e-01
5.414565584410341303e-01,2.991715785668561978e+01,1.116435397101740357e+01,-9.735465885102754235e-01,-3.951995745093539458e+00,-7.071894453709491879e-01,2.347513253350824058e+00,1.601264517008826216e+00,-9.785638046475857443e-01,-1.750376073630746321e+00,-1.406062872560240873e-01
5.419474528729842921e-01,2.996861185600684152e+01,1.114952917364979257e+01,-1.001946725624444978e+00,-3.951548115978282816e+00,-6.814028281468779147e-01,2.359793351756546809e+00,1.581803553687547881e+00,-1.001995503691637479e+00,-1.744442314779423686e+00,-1.137029906802026480e-01
5.424383473049344540e-01,3.002007160215467962e+01,1.113457443005318304e+01,-1.030335881738245751e+00,-3.950923481976299279e+00,-6.555555605030597421e-01,2.371842387377000261e+00,1.562115785559430758e+00,-1.025259384433177434e+00,-1.738109266799038322e+00,-8.675423211636873466e-02
5.429292417368846158e-01,3.007153671804939066e+01,1.111948958593501757e+01,-1.058713281829217312e+00,-3.950121533267433538e+00,-6.296493586951892318e-01,2.383658716167990299e+00,1.542203509644854753e+00,-1.048350949912448815e+00,-1.731377580620628409e+00,-5.976743261064559887e-02
5.434201361688348886e-01,3.012300682495504844e+01,1.110427448891865687e+01,-1.087078148504547759e+00,-3.949141968037448436e+00,-6.036859490389526739e-01,2.395240714641301505e+00,1.522069065256586251e+00,-1.071265721666339044e+00,-1.724248015445884796e+00,-3.275006162185273295e-02
5.439110306007849394e-01,3.017448154247823311e+01,1.108892898855581777e+01,-1.115429702019469893e+00,-3.947984492518124000e+00,-5.776670677896071915e-01,2.406586780071691578e+00,1.501714833582122655e+00,-1.093999240715970434e+00,-1.716721438099853891e+00,-5.709633752923021222e-03
5.444019250327351012e-01,3.022596048856690132e+01,1.107345293633894912e+01,-1.143767160295951157e+00,-3.946648821027316956e+00,-5.515944610208339816e-01,2.417695330703532264e+00,1.481143237265369450e+00,-1.116547068549294641e+00,-1.708798822381421889e+00,2.134629449160826975e-02
5.448928194646852630e-01,3.027744327950900782e+01,1.105784618571368583e+01,-1.172089738941450854e+00,-3.945134676008989594e+00,-5.254698845030679744e-01,2.428564805957008410e+00,1.460356739987810348e+00,-1.138904788098508591e+00,-1.700481248411642055e+00,4.841012792182797231e-02
5.453837138966355358e-01,3.032892952993132951e+01,1.104210859209125495e+01,-1.200396651267972903e+00,-3.943441788073191567e+00,-4.992951035810964666e-01,2.439193666633970636e+00,1.439357846049001965e+00,-1.161068004712480839e+00,-1.691769901979840007e+00,7.547423585260326639e-02
5.458746083285855866e-01,3.038041885279812249e+01,1.102624001286091371e+01,-1.228687108311238951e+00,-3.941569896036011045e+00,-4.730718930510865450e-01,2.449580395123364784e+00,1.418149099946528713e+00,-1.183032347124038708e+00,-1.682666073887550739e+00,1.025309552675023328e-01
5.463655027605357484e-01,3.043191085940997453e+01,1.101024030740235382e+01,-1.256960318850159020e+00,-3.939518746959481010e+00,-4.468020370368811500e-01,2.459723495606311428e+00,1.396733085955279341e+00,-1.204793468412264756e+00,-1.673171159290228527e+00,1.295725939566493290e-01
5.468563971924860212e-01,3.048340515940241602e+01,1.099410933709815552e+01,-1.285215489426373869e+00,-3.937288096191454478e+00,-4.204873288657666186e-01,2.469621494260750172e+00,1.375112427706217222e+00,-1.226347046959621601e+00,-1.663286657036805449e+00,1.565914336282992481e-01
5.473472916244360720e-01,3.053490136074464090e+01,1.097784696534623095e+01,-1.313451824364052944e+00,-3.934877707405438407e+00,-3.941295709435482797e-01,2.479272939465714920e+00,1.353289787764507590e+00,-1.247688787404048316e+00,-1.653014169007038126e+00,1.835797329943029133e-01
5.478381860563862338e-01,3.058639906973833433e+01,1.096145305757222665e+01,-1.341668525789942557e+00,-3.932287352640384537e+00,-3.677305746289333266e-01,2.488676402005238764e+00,1.331267867207000410e+00,-1.268814421586026864e+00,-1.642355399446641107e+00,2.105297308294641345e-01
5.483290804883365066e-01,3.063789789101626226e+01,1.094492748124199899e+01,-1.369864793653495783e+00,-3.929516812340453136e+00,-3.412921601073812816e-01,2.497830475271829442e+00,1.309049405199204541e+00,-1.289719709490483757e+00,-1.631312154300269324e+00,2.374336490046217718e-01
5.488199749202866684e-01,3.068939742754100308e+01,1.092827010587406100e+01,-1.398039825747261711e+00,-3.926565875394729677e+00,-3.148161562642560751e-01,2.506733775469577541e+00,1.286637178571610640e+00,-1.310400440183670190e+00,-1.619886340542284087e+00,2.642836954936297889e-01
5.493108693522367192e-01,3.074089728060367577e+01,1.091148080305200985e+01,-1.426192817727486073e+00,-3.923434339176907759e+00,-2.883044005573203727e-01,2.515384941816877884e+00,1.264034001395402784e+00,-1.330852432744977332e+00,-1.608079965505320619e+00,2.910720673541913328e-01
5.498017637841869920e-01,3.079239704982265380e+01,1.089455944643697904e+01,-1.454322963134893509e+00,-3.920122009584927625e+00,-2.617587388886086774e-01,2.523782636748756580e+00,1.241242724557582555e+00,-1.351071537193666128e+00,-1.595895136206667342e+00,3.177909536825098691e-01
5.502926582161371538e-01,3.084389633314214052e+01,1.087750591178012982e+01,-1.482429453415593956e+00,-3.916628701080591579e+00,-2.351810254757220608e-01,2.531925546118789505e+00,1.218266235335547565e+00,-1.371053635410473870e+00,-1.583334058672482891e+00,3.444325385417164043e-01
5.507835526480873156e-01,3.089539472683097188e+01,1.086032007693507140e+01,-1.510511477942313441e+00,-3.912954236729121682e+00,-2.085731227223667217e-01,2.539812379400664177e+00,1.195107456970971205e+00,-1.390794642054236752e+00,-1.570399037259765374e+00,3.709890038642474908e-01
5.512744470800374774e-01,3.094689182548123796e+01,1.084300182187033990e+01,-1.538568224035717913e+00,-3.909098448238693901e+00,-1.819369010883479243e-01,2.547441869889325972e+00,1.171769348243162590e+00,-1.410290505473366540e+00,-1.557092473976174007e+00,3.974525323279687328e-01
5.517653415119876392e-01,3.099838722200695074e+01,1.082555102868186481e+01,-1.566598876985973554e+00,-3.905061175999928746e+00,-1.552742389588840366e-01,2.554812774901743744e+00,1.148254903041794339e+00,-1.429537208612281951e+00,-1.543416867797638758e+00,4.238153102061708033e-01
5.522562359439378010e-01,3.104988050764273311e+01,1.080796758160543369e+01,-1.594602620074494714e+00,-3.900842269125344597e+00,-1.285870225132911271e-01,2.561923875977285103e+00,1.124567149939037947e+00,-1.448530769912759641e+00,-1.529374813983782389e+00,4.500695301913932855e-01
5.527471303758879628e-01,3.110137127194244755e+01,1.079025136702916932e+01,-1.622578634595890579e+00,-3.896441585488771953e+00,-1.018771455930248537e-01,2.568773979077699554e+00,1.100709151761096294e+00,-1.467267244210212152e+00,-1.514969003391146929e+00,4.762073941930884402e-01
5.532380248078381246e-01,3.115285910277788872e+01,1.077240227350600499e+01,-1.650526099880100350e+00,-3.891858991764732156e+00,-7.514650956908597301e-02,2.575361914786712614e+00,1.076684005159143975e+00,-1.485742723624891237e+00,-1.500202221784231460e+00,5.022211161091174603e-01
5.537289192397882864e-01,3.120434358633739436e+01,1.075442019176615993e+01,-1.678444193314729826e+00,-3.887094363467775260e+00,-4.839702320878458419e-02,2.581686538509230466e+00,1.052494840179659441e+00,-1.503953338448015042e+00,-1.485077349144333869e+00,5.281029245710835429e-01
5.542198136717385593e-01,3.125582430712453075e+01,1.073630501472962706e+01,-1.706332090367586041e+00,-3.882147584991780587e+00,-2.163060254186088827e-02,2.587746730670154705e+00,1.028144819834160284e+00,-1.521895258022826658e+00,-1.469597358976199475e+00,5.538450656635081071e-01
5.547107081036886100e-01,3.130730084795665746e+01,1.071805663751866611e+01,-1.734188964609371997e+00,-3.877018549649225765e+00,5.150829273999346647e-03,2.593541396912801389e+00,1.003637139668366984e+00,-1.539564691620555870e+00,-1.453765317612495389e+00,5.794398056168078570e-01
5.552016025356387718e-01,3.135877278996368034e+01,1.069967495747026476e+01,-1.762013987736669396e+00,-3.871707159710397583e+00,3.194534208837873646e-02,2.599069468296943519e+00,9.789750273306856432e-01,-1.556957889311360255e+00,-1.437584383516039788e+00,6.048794334741928180e-01
5.556924969675889336e-01,3.141023971258656644e+01,1.068115987414866730e+01,-1.789806329594987311e+00,-3.866213326442595299e+00,5.875099889385615448e-02,2.604329901496446276e+00,9.541617421402066590e-01,-1.574071142830118397e+00,-1.421057806579914429e+00,6.301562637322853933e-01
5.561833913995392065e-01,3.146170119357602601e+01,1.066251128935784465e+01,-1.817565158202115061e+00,-3.860536970149268665e+00,8.556585596247823222e-02,2.609321678996527449e+00,9.292005746540087374e-01,-1.590900786437210890e+00,-1.404188927425319644e+00,6.552626389556716058e-01
5.566742858314892572e-01,3.151315680899108074e+01,1.064372910715402298e+01,-1.845289639771587442e+00,-3.854678020209136413e+00,1.123879629827931881e-01,2.614043809290610643e+00,9.040948462339326586e-01,-1.607443197774176546e+00,-1.386981176697285489e+00,6.801909323652134409e-01
5.571651802634394191e-01,3.156460613319776698e+01,1.062481323385814136e+01,-1.872978938736447274e+00,-3.848636415115248788e+00,1.392153631976184025e-01,2.618495327076814316e+00,8.788479086126709250e-01,-1.623694798714360399e+00,-1.369438074358131141e+00,7.049335504002918196e-01
5.576560746953896919e-01,3.161604873886765432e+01,1.060576357806839809e+01,-1.900632217773089438e+00,-3.842412102514030536e+00,1.660460935423395679e-01,2.622675293454021617e+00,8.534631434593560328e-01,-1.639652056208411590e+00,-1.351563228978798437e+00,7.294829352547783641e-01
5.581469691273397427e-01,3.166748419697643513e+01,1.058658005067275809e+01,-1.928248637825344725e+00,-3.836005039244279935e+00,1.928781847838930696e-01,2.626582796117575391e+00,8.279439619445084775e-01,-1.655311483124739969e+00,-1.333360337027966080e+00,7.538315673868891675e-01
5.586378635592899045e-01,3.171891207680264557e+01,1.056726256486143178e+01,-1.955827358128832127e+00,-3.829415191376114080e+00,2.197096616604580221e-01,2.630216949554589956e+00,8.022938043043233991e-01,-1.670669639084938041e+00,-1.314833182158926528e+00,7.779719680029362205e-01
5.591287579912401773e-01,3.177033194592611309e+01,1.054781103613942861e+01,-1.983367536235370654e+00,-3.822642534249905300e+00,2.465385430216522344e-01,2.633576895238857407e+00,7.765161394044788334e-01,-1.685723131294053712e+00,-1.295985634494358552e+00,8.018967015147960842e-01
5.596196524231903391e-01,3.182174337022659927e+01,1.052822538233906791e+01,-2.010868328037678232e+00,-3.815687052515153610e+00,2.733628419694651424e-01,2.636661801825366691e+00,7.506144643032576225e-01,-1.700468615365830161e+00,-1.276821649908837619e+00,8.255983779712899873e-01
5.601105468551403899e-01,3.187314591388238938e+01,1.050850552363248980e+01,-2.038328887794257582e+00,-3.808548740169337421e+00,3.001805659998109110e-01,2.639470865344447414e+00,7.245923038140867911e-01,-1.714902796142885766e+00,-1.257345269309177116e+00,8.490696554634061810e-01
5.606014412870906627e-01,3.192453913936889975e+01,1.048865138254417673e+01,-2.065748368154473713e+00,-3.801227600596705614e+00,3.269897171447295747e-01,2.642003309395502875e+00,6.984532100674677446e-01,-1.729022428511792331e+00,-1.237560617912557781e+00,8.723032425033353521e-01
5.610923357190408245e-01,3.197592260745712522e+01,1.046866288396352473e+01,-2.093125920183757316e+00,-3.793723646607072286e+00,3.537882921151471738e-01,2.644258385340368278e+00,6.722007620723869925e-01,-1.742824318213071377e+00,-1.217471904522534398e+00,8.952919003773048834e-01
5.615832301509909863e-01,3.202729587721233884e+01,1.044853995515732237e+01,-2.120460693389130125e+00,-3.786036900474519573e+00,3.805742824444102723e-01,2.646235372496267946e+00,6.458385652769917940e-01,-1.756305322646150469e+00,-1.197083420802738774e+00,9.180284454723345311e-01
5.620741245829411481e-01,3.207865850599255708e+01,1.042828252578233084e+01,-2.147751835744815985e+00,-3.778167393976109345e+00,4.073456746323453892e-01,2.647933578328396820e+00,6.193702511287881851e-01,-1.769462351669221389e+00,-1.176399540548491718e+00,9.405057515767593079e-01
5.625650190148913099e-01,3.213001004944716499e+01,1.040789052789779134e+01,-2.174998493718114378e+00,-3.770115168430523411e+00,4.341004502900260853e-01,2.649352338642092519e+00,5.927994766341597721e-01,-1.782292368394026161e+00,-1.155424718956149732e+00,9.627167521546166062e-01
5.630559134468414717e-01,3.218135006151541688e+01,1.038736389597798215e+01,-2.202199812295431158e+00,-3.761880274736688623e+00,4.608365862851415695e-01,2.650491017774635250e+00,5.661299239173336328e-01,-1.794792389975577329e+00,-1.134163491890308739e+00,9.846544425938684730e-01
5.635468078787916335e-01,3.223267809442494070e+01,1.036670256692478809e+01,-2.229354935008498462e+00,-3.753462773412355791e+00,4.875520548879996863e-01,2.651349008786645811e+00,5.393652997787485859e-01,-1.806959488396781888e+00,-1.112620475148803578e+00,1.006311882428430060e+00
5.640377023107417953e-01,3.228399369869038082e+01,1.034590648008020786e+01,-2.256463003960845093e+00,-3.744862734632634194e+00,5.142448239182215719e-01,2.651925733653100359e+00,5.125093352527723134e-01,-1.818790791248027894e+00,-1.090800363725483280e+00,1.027682197534095287e+00
5.645285967426919571e-01,3.233529642311184205e+01,1.032497557723893244e+01,-2.283523159854409457e+00,-3.736080238268492781e+00,5.409128568920269498e-01,2.652220643453952142e+00,4.855657851648698120e-01,-1.830283482501665393e+00,-1.068707931070830064e+00,1.048758582298241482e+00
5.650194911746422299e-01,3.238658581477346843e+01,1.030390980266089329e+01,-2.310534542016362547e+00,-3.727115373925226294e+00,5.675541131701680175e-01,2.652233218564358008e+00,4.585384276881556698e-01,-1.841434803281419619e+00,-1.046348028350368331e+00,1.069534301763395145e+00
5.655103856065922807e-01,3.243786141904185882e+01,1.028270910308385844e+01,-2.337496288426090807e+00,-3.717968240980896066e+00,5.941665481064748455e-01,2.651962968844530089e+00,4.314310638993874569e-01,-1.852242052626727142e+00,-1.023725583700925146e+00,1.090002693744603679e+00
5.660012800385424425e-01,3.248912277956478079e+01,1.026137342773591499e+01,-2.364407535742511612e+00,-3.708638948624680687e+00,6.207481131971674948e-01,2.651409433829181150e+00,4.042475173342212624e-01,-1.862702588252036939e+00,-1.000845601484575464e+00,1.110157170920740288e+00
5.664921744704927153e-01,3.254036943826949368e+01,1.023990272834811854e+01,-2.391267419331371880e+00,-3.699127615895264842e+00,6.472967562306071176e-01,2.650572182916586250e+00,3.769916335420746556e-01,-1.872813827300961798e+00,-9.777131615405634246e-01,1.129991222899493053e+00
5.669830689024428771e-01,3.259160093536129210e+01,1.021829695916703606e+01,-2.418075073292896171e+00,-3.689434371719135797e+00,6.738104214378297652e-01,2.649450815557257144e+00,3.496672796402415795e-01,-1.882573247095412405e+00,-9.543334184349173688e-01,1.149498418256299281e+00
5.674739633343929279e-01,3.264281680932210605e+01,1.019655607696728694e+01,-2.444829630489620431e+00,-3.679559354948843897e+00,7.002870496437152426e-01,2.648044961442218792e+00,3.222783438674190482e-01,-1.891978385879654834e+00,-9.307116007078704012e-01,1.168672406547113241e+00
5.679648577663430897e-01,3.269401659690887385e+01,1.017468004106416579e+01,-2.471530222574339852e+00,-3.669502714401258636e+00,7.267245784187157387e-01,2.646354280690907945e+00,2.948287351367060438e-01,-1.901026843559266322e+00,-9.068530101191601966e-01,1.187506920294952639e+00
5.684557521982933626e-01,3.274519983315211391e+01,1.015266881332619064e+01,-2.498175980018322750e+00,-3.659264608895754556e+00,7.531209422312925561e-01,2.644378464038668053e+00,2.673223825879447180e-01,-1.909716282435034884e+00,-8.827630208910746124e-01,1.205995776950322451e+00
5.689466466302434133e-01,3.279636605135428340e+01,1.013052235818774349e+01,-2.524766032139652339e+00,-3.648845207292390480e+00,7.794740726009197207e-01,2.642117233023871581e+00,2.397632351395246886e-01,-1.918044427931771656e+00,-8.584470789493710008e-01,1.224132880825441028e+00
5.694375410621935751e-01,3.284751478308847084e+01,1.010824064266154743e+01,-2.551299507131912669e+00,-3.638244688529984838e+00,8.057818982518838435e-01,2.639570340174617336e+00,2.121552610394326077e-01,-1.926009069322077272e+00,-8.339107011618516196e-01,1.241912225002382186e+00
5.699284354941438480e-01,3.289864555819663394e+01,1.008582363635138002e+01,-2.577775532092837718e+00,-3.627463241664255378e+00,8.320423452674907683e-01,2.636737569195089836e+00,1.845024474159431271e-01,-1.933608060444993004e+00,-8.091594745749747242e-01,1.259327893214934324e+00
5.704193299260940098e-01,3.294975790478829936e+01,1.006327131146456288e+01,-2.604193233053401002e+00,-3.616501065905815882e+00,8.582533372451466303e-01,2.633618735151482149e+00,1.568087998274674266e-01,-1.940839320419623037e+00,-7.841990556480515906e-01,1.276374061704414142e+00
5.709102243580440605e-01,3.300085134923872943e+01,1.004058364282466442e+01,-2.630551735006850578e+00,-3.605358370658234168e+00,8.844127954518454793e-01,2.630213684657559448e+00,1.290783418120369230e-01,-1.947700834353625066e+00,-7.590351694854513553e-01,1.293045001049191622e+00
5.714011187899943334e-01,3.305192541618773561e+01,1.001776060788397515e+01,-2.656850161938227650e+00,-3.594035375555935996e+00,9.105186389805632885e-01,2.626522296059797146e+00,1.013151144359187850e-01,-1.954190654046689568e+00,-7.336736090663809051e-01,1.309335077968199368e+00
5.718920132219444952e-01,3.310297962853775999e+01,9.994802186736247762e+00,-2.683087636853755509e+00,-3.582532310502209327e+00,9.365687849069890270e-01,2.622544479622179736e+00,7.352317584194123512e-02,-1.960306898688885413e+00,-7.081202344727528519e-01,1.325238757098112341e+00
5.723829076538946570e-01,3.315401350745264608e+01,9.971708362129183101e+00,-2.709263281810750712e+00,-3.570849415707035845e+00,9.625611484472031965e-01,2.618280177710567980e+00,4.570660079690802569e-02,-1.966047755554002796e+00,-6.823809721145790430e-01,1.340750602744542608e+00
5.728738020858448188e-01,3.320502657235584110e+01,9.948479119477131150e+00,-2.735376217947438349e+00,-3.558986941724985975e+00,9.884936431157165249e-01,2.613729364976682845e+00,1.786948023868406565e-02,-1.971411480687722095e+00,-6.564618139533988650e-01,1.355865280606882717e+00
5.733646965177949806e-01,3.325601834092898912e+01,9.925114446873642748e+00,-2.761425565513192737e+00,-3.546945149493013982e+00,1.014364180884369970e+00,2.608892048541721298e+00,-9.984079177524751714e-03,-1.976396399590820474e+00,-6.303688167233605366e-01,1.370577559477157870e+00
5.738555909497451424e-01,3.330698832911018314e+01,9.901614335104143905e+00,-2.787410443898783452e+00,-3.534724310368254852e+00,1.040170672341693914e+00,2.603768268179549317e+00,-3.784995553332337614e-02,-1.981000907897191521e+00,-6.041081011502207332e-01,1.384882312912557811e+00
5.743464853816953042e-01,3.335793605109273585e+01,9.877978777658452003e+00,-2.813329971667073437e+00,-3.522324706165728347e+00,1.065911026853145538e+00,2.598358096499547187e+00,-6.572401210210809808e-02,-1.985223472046941051e+00,-5.776858511680025288e-01,1.398774520882017036e+00
5.748373798136454660e-01,3.340886101932307639e+01,9.854207770743563799e+00,-2.839183266583485299e+00,-3.509746629196095924e+00,1.091583152721590455e+00,2.592661639128992057e+00,-9.360209780426975712e-02,-1.989062629954162054e+00,-5.511083131337064511e-01,1.412249271386276650e+00
5.753282742455956278e-01,3.345976274449967036e+01,9.830301313296127219e+00,-2.864969445647193247e+00,-3.496990382303287515e+00,1.117184957348912100e+00,2.586679034895173590e+00,-1.214800476634441129e-01,-1.992516991669971871e+00,-5.243817950395570637e-01,1.425301762052248122e+00
5.758191686775459006e-01,3.351064073557108003e+01,9.806259406995176064e+00,-2.890687625122051685e+00,-3.484056278902144310e+00,1.142714347397837615e+00,2.580410456006970943e+00,-1.493536832629953626e-01,-1.995585240040140595e+00,-4.975126657232500360e-01,1.437927301700775207e+00
5.763100631094959514e-01,3.356149449973453613e+01,9.782082056274701287e+00,-2.916336920568004309e+00,-3.470944643015991815e+00,1.168169228954672567e+00,2.573856108236143747e+00,-1.772188132033243324e-01,-1.998266131357865127e+00,-4.705073540758946127e-01,1.450121311888514342e+00
5.768009575414461132e-01,3.361232354243430365e+01,9.757769268336318191e+00,-2.941916446872570923e+00,-3.457655809314204909e+00,1.193547507692557019e+00,2.567016231098204315e+00,-2.050712335596709401e-01,-2.000558496011393128e+00,-4.433723482478324485e-01,1.461879328423546287e+00
5.772918519733963860e-01,3.366312736736008304e+01,9.733321053161885672e+00,-2.967425318282563396e+00,-3.444190123149708072e+00,1.218847089035394182e+00,2.559891098032888834e+00,-2.329067283405583666e-01,-2.002461239126573478e+00,-4.161141948522113498e-01,1.473197002854838455e+00
5.777827464053465478e-01,3.371390547644532631e+01,9.708737423526196508e+00,-2.992862648435947293e+00,-3.430547940596481826e+00,1.244065878322379470e+00,2.552481016584273732e+00,-2.607210699467761295e-01,-2.003973341204356107e+00,-3.887394981664569205e-01,1.484070103935545060e+00
5.782736408372965986e-01,3.376465736986563115e+01,9.684018395009598379e+00,-3.018227550393939751e+00,-3.416729628486963044e+00,1.269201780973194138e+00,2.544786328580423085e+00,-2.885100196310228515e-01,-2.005093858753136615e+00,-3.612549193314313900e-01,1.494494519060082904e+00
5.787645352692467604e-01,3.381538254603726301e+01,9.659163986010600667e+00,-3.043519136673372927e+00,-3.402735564449442585e+00,1.294252702653923448e+00,2.536807410312737598e+00,-3.162693279581958450e-01,-2.005821924916163290e+00,-3.336671755484379442e-01,1.504466255675197317e+00
5.792554297011970332e-01,3.386608050161539296e+01,9.634174217758570080e+00,-3.068736519279122277e+00,-3.388566136945436291e+00,1.319216549443473996e+00,2.528544672714856389e+00,-3.439947352661656410e-01,-2.006156750093756269e+00,-3.059830392740738869e-01,1.513981442664714461e+00
5.797463241331470840e-01,3.391675073149248476e+01,9.609049114326412067e+00,-3.093878809736787083e+00,-3.374221745307034226e+00,1.344091228000685811e+00,2.519998561541224369e+00,-3.716819721271786836e-01,-2.006097622560530702e+00,-2.782093374129166463e-01,1.523036331708204738e+00
5.802372185650972458e-01,3.396739272879646165e+01,9.583788702643255775e+00,-3.118945119125479337e+00,-3.359702799774169524e+00,1.368874645732008899e+00,2.511169557545171571e+00,-3.993267598098302340e-01,-2.005643909077404530e+00,-2.503529505079649109e-01,1.531627298613358334e+00
5.807281129970475186e-01,3.401800598488960503e+01,9.558393012506945396e+00,-3.143934558111157962e+00,-3.345009721531804647e+00,1.393564710960156772e+00,2.502058176656701605e+00,-4.269248107419183480e-01,-2.004795055498782119e+00,-2.224208119287349739e-01,1.539750844622507664e+00
5.812190074289976804e-01,3.406858998936617411e+01,9.532862076596970269e+00,-3.168846236979529607e+00,-3.330142942747245538e+00,1.418159333092778196e+00,2.492664970159825355e+00,-4.544718289733318262e-01,-2.003550587374343106e+00,-1.944199070575709509e-01,1.547403597692506239e+00
5.817099018609477312e-01,3.411914423005152486e+01,9.507195930486862068e+00,-3.193679265669918443e+00,-3.315102906607212407e+00,1.442656422792533588e+00,2.482990524869585158e+00,-4.819635106402329061e-01,-2.001910110546148758e+00,-1.663572724732576003e-01,1.554582313749046651e+00
5.822007962928980040e-01,3.416966819297238089e+01,9.481394612644733044e+00,-3.218432753820358538e+00,-3.299890067367067470e+00,1.467053892325258513e+00,2.473035463643741938e+00,-5.093955453902564434e-01,-1.999873314540754121e+00,-1.382399935325411000e-01,1.561283889690351367e+00
5.826916907248481658e-01,3.422016135874063991e+01,9.455458162876348993e+00,-3.243105812036668922e+00,-3.284504890373938224e+00,1.491349676765286070e+00,2.462800474610161494e+00,-5.367637394695053965e-01,-1.997440267875109976e+00,-1.100749573244036161e-01,1.567506690791538482e+00
5.831825851567983277e-01,3.427062320567691245e+01,9.429386623948158075e+00,-3.267697549782824673e+00,-3.268947847043960131e+00,1.515541707850620368e+00,2.452286237838852578e+00,-5.640638954410198691e-01,-1.994610924151136722e+00,-8.186895747015110469e-02,1.573248672046476004e+00
5.836734795887484895e-01,3.432105321226533334e+01,9.403180042476229517e+00,-3.292207075303006381e+00,-3.253219418024723364e+00,1.539627905627619420e+00,2.441493436762504743e+00,-5.912917425100949753e-01,-1.991385081998725326e+00,-5.362892088125109646e-02,1.578506982668851366e+00
5.841643740206986513e-01,3.437145085527348698e+01,9.376838468019528250e+00,-3.316633496717276586e+00,-3.237320095104209816e+00,1.563606192822783791e+00,2.430422791762106183e+00,-6.184430075834976837e-01,-1.987762631478567243e+00,-2.536181643929644181e-02,1.583278945173387742e+00
5.846552684526488131e-01,3.442181560975028987e+01,9.350361953092342304e+00,-3.340975922053615488e+00,-3.221250381209908475e+00,1.587474495031138799e+00,2.419075060065131400e+00,-6.455134160795418241e-01,-1.983743553777512547e+00,2.925347685700269151e-03,1.587562055243968651e+00
5.851461628845989749e-01,3.447214694902394427e+01,9.323750553176699540e+00,-3.365233459280178252e+00,-3.205010790407619936e+00,1.611230740904977976e+00,2.407451035642802051e+00,-6.724986927357936572e-01,-1.979327920901225779e+00,3.122552669798833724e-02,1.591353981586146160e+00
5.856370573165491367e-01,3.452244434469997714e+01,9.297004326734747082e+00,-3.389405216337777471e+00,-3.188601847899954489e+00,1.634872862342969357e+00,2.395551549106440525e+00,-6.993945624144088935e-01,-1.974515895364139073e+00,5.953164181973796820e-02,1.594652565764032692e+00
5.861279517484992985e-01,3.457270726665930027e+01,9.270123335221105876e+00,-3.413490301172580121e+00,-3.172024090024518461e+00,1.658398794679623478e+00,2.383377467602902922e+00,-7.261967509050998304e-01,-1.969307729876701218e+00,8.783658291567481013e-02,1.597455822021577099e+00
5.866188461804495713e-01,3.462293518305637008e+01,9.243107643095189729e+00,-3.437487821769038110e+00,-3.155278064251792802e+00,1.681806476875127077e+00,2.370929694709091429e+00,-7.529009857257404903e-01,-1.963703767029923108e+00,1.161332110986982857e-01,1.599761937088224117e+00
5.871097406123996221e-01,3.467312756031731169e+01,9.215957317833535001e+00,-3.461396886183004451e+00,-3.138364329182721235e+00,1.705093851705508978e+00,2.358209170325573201e+00,-7.795029969205657938e-01,-1.957704438977227346e+00,1.444143613164375894e-01,1.601569269968956544e+00
5.876006350443497839e-01,3.472328386313831317e+01,9.188672429942016606e+00,-3.485216602575153200e+00,-3.121283454545936475e+00,1.728258865953245182e+00,2.345216870569233780e+00,-8.059985178560915564e-01,-1.951310267113576025e+00,1.726728449188801306e-01,1.602876351718726333e+00
5.880915294763000567e-01,3.477340355448384912e+01,9.161253052968133304e+00,-3.508946079244517513e+00,-3.104036021194747974e+00,1.751299470598127073e+00,2.331953807665073430e+00,-8.323832860145528034e-01,-1.944521861751918657e+00,2.009014522068556796e-01,1.603681885201261537e+00
5.885824239082502185e-01,3.482348609558503938e+01,9.133699263513229027e+00,-3.532584424662303046e+00,-3.086622621103784603e+00,1.774213621008542408e+00,2.318421029837055336e+00,-8.586530437850308228e-01,-1.937339921796926490e+00,2.290929549615600136e-01,1.603984744832263276e+00
5.890733183402002693e-01,3.487353094593817815e+01,9.106011141244648499e+00,-3.556130747505942047e+00,-3.069043857365315819e+00,1.796999277133136008e+00,2.304619621198032320e+00,-8.848035392522317633e-01,-1.929765234416016551e+00,2.572401089550754860e-01,1.603783976306984549e+00
5.895642127721505421e-01,3.492353756330323478e+01,9.078188768907896389e+00,-3.579584156693346841e+00,-3.051300344185276181e+00,1.819654403692814171e+00,2.290550701638761844e+00,-9.108305269828749218e-01,-1.921798674707678067e+00,2.853356564418473296e-01,1.603078796312192189e+00
5.900551072041007039e-01,3.497350540370229766e+01,9.050232232338819571e+00,-3.602943761417338742e+00,-3.033392706879022960e+00,1.842176970373060385e+00,2.276215426716037271e+00,-9.367297688096551944e-01,-1.913441205367111708e+00,3.133723286310741152e-01,1.601868592222514653e+00
5.905460016360507547e-01,3.502343392141833078e+01,9.022141620475657930e+00,-3.626208671180387810e+00,-3.015321581866707845e+00,1.864564952016706245e+00,2.261614987539848798e+00,-9.624970346129430032e-01,-1.904693876349137005e+00,3.413428481401897807e-01,1.600152921781170967e+00
5.910368960680009165e-01,3.507332256899383793e+01,8.993917025371127139e+00,-3.649377995829525823e+00,-2.997087616668388854e+00,1.886816328817011446e+00,2.246750610659656644e+00,-9.881281031000539450e-01,-1.895557824528410595e+00,3.692399314292563739e-01,1.597931512765084383e+00
5.915277904999511893e-01,3.512317079722954816e+01,8.965558542204494330e+00,-3.672450845591461288e+00,-2.978691469898837596e+00,1.908929086511091278e+00,2.231623557949759640e+00,-1.013618762582133126e+00,-1.886034273356950397e+00,3.970562912163168034e-01,1.595204262634382086e+00
5.920186849319013511e-01,3.517297805518325760e+01,8.937066269293598708e+00,-3.695426331107940054e+00,-2.960133811262028125e+00,1.930901216573725154e+00,2.216235126493734775e+00,-1.038964811748694705e+00,-1.876124532518948396e+00,4.247846388737469558e-01,1.591971238166277614e+00
5.925095793638514019e-01,3.522274379016870682e+01,8.908440308106809979e+00,-3.718303563471347051e+00,-2.941415321545294947e+00,1.952730716411549938e+00,2.200586648467944606e+00,-1.064162060439815427e+00,-1.865829997582871158e+00,4.524176868056141165e-01,1.588232675073333988e+00
5.930004737958016747e-01,3.527246744775455767e+01,8.879680763275000999e+00,-3.741081654260513645e+00,-2.922536692613199705e+00,1.974415589557595663e+00,2.184679491024141385e+00,-1.089206330415938506e+00,-1.855152149650862725e+00,4.799481508059862955e-01,1.583988977606111792e+00
5.934913682277518365e-01,3.532214847176324923e+01,8.850787742603536401e+00,-3.763759715576694642e+00,-2.903498627401130072e+00,1.995953845866136778e+00,2.168515056171188782e+00,-1.114093456125255344e+00,-1.844092555005469425e+00,5.073687523981611491e-01,1.579240718140210165e+00
5.939822626597019983e-01,3.537178630427018788e+01,8.821761357084117350e+00,-3.786336860079866362e+00,-2.884301839908506970e+00,2.017343501707997699e+00,2.152094780655800399e+00,-1.138819285468824827e+00,-1.832652864753615995e+00,5.346722211549876924e-01,1.573988636747675196e+00
5.944731570916521601e-01,3.542138038560280222e+01,8.792601720906699114e+00,-3.808812201025168598e+00,-2.864947055191751080e+00,2.038582580166147906e+00,2.135420135842413192e+00,-1.163379680563237262e+00,-1.820834814467912954e+00,5.618512970000720808e-01,1.568233640752805247e+00
5.949640515236023219e-01,3.547093015433969043e+01,8.763308951471335817e+00,-3.831184852299593047e+00,-2.845435009356914513e+00,2.059669111231684280e+00,2.118492627592129640e+00,-1.187770518500944839e+00,-1.808640223825251248e+00,5.888987324899955800e-01,1.561976804272336095e+00
5.954549459555524837e-01,3.552043504730991685e+01,8.733883169400005642e+00,-3.853453928458903555e+00,-2.825766449552002957e+00,2.080601132000176712e+00,2.101313796140737988e+00,-1.211987692108218440e+00,-1.796070996242688400e+00,6.158072950775047572e-01,1.555219367740006575e+00
5.959458403875026455e-01,3.556989449959225169e+01,8.704324498548412947e+00,-3.875618544764757090e+00,-2.805942133958999385e+00,2.101376686868368537e+00,2.083885215975825211e+00,-1.236027110700729459e+00,-1.783129118510639266e+00,6.425697693556765566e-01,1.547962737415514933e+00
5.964367348194528073e-01,3.561930794451455995e+01,8.674633066017761962e+00,-3.897677817222064522e+00,-2.785962831785566252e+00,2.121993827731246007e+00,2.066208495712966720e+00,-1.259884700836772398e+00,-1.769816660423359167e+00,6.691789592830631461e-01,1.540208484877851891e+00
5.969276292514029691e-01,3.566867481365319748e+01,8.644809002166493173e+00,-3.919630862616561018e+00,-2.765829323256455474e+00,2.142450614179459478e+00,2.048285277971007012e+00,-1.283556407068107141e+00,-1.756135774406726524e+00,6.956276903898068742e-01,1.531958346503023982e+00
5.974185236833532420e-01,3.571799453683252779e+01,8.614852440621991292e+00,-3.941476798552609573e+00,-2.745542399604584460e+00,2.162745113697126076e+00,2.030117239246409078e+00,-1.307038192688448230e+00,-1.742088695143313659e+00,7.219088119647465440e-01,1.523214222926150496e+00
5.979094181153032928e-01,3.576726654212436074e+01,8.584763518292316320e+00,-3.963214743491192849e+00,-2.725102863061855452e+00,2.182875401859948994e+00,2.011706089786727158e+00,-1.330326040479542504e+00,-1.727677739194784623e+00,7.480151992234546077e-01,1.513978178487968007e+00
5.984003125472534546e-01,3.581649025584771806e+01,8.554542375377783614e+00,-3.984843816788204318e+00,-2.704511526849571634e+00,2.202839562533784434e+00,1.993053573463084760e+00,-1.353415953454970566e+00,-1.712905304621527680e+00,7.739397554573521631e-01,1.504252440665675206e+00
5.988912069792037274e-01,3.586566510256835727e+01,8.524189155382666527e+00,-4.006363138732861984e+00,-2.683769215168656963e+00,2.222635688073467897e+00,1.974161467641831091e+00,-1.376303955601463347e+00,-1.697773870599658341e+00,7.996754141636741586e-01,1.494039399488211739e+00
5.993821014111538892e-01,3.591479050509848037e+01,8.493704005126792467e+00,-4.027771830586392987e+00,-2.662876763189505169e+00,2.242261879522056578e+00,1.955031583055230282e+00,-1.398986092617911403e+00,-1.682285997035282588e+00,8.252151411564775385e-01,1.483341606935894452e+00
5.998729958431039400e-01,3.596386588449664856e+01,8.463087074757082107e+00,-4.049069014620966911e+00,-2.641835017041505473e+00,2.261716246810453246e+00,1.935665763671217121e+00,-1.421458432652023429e+00,-1.666444324176039604e+00,8.505519366586495877e-01,1.472161776324428351e+00
6.003638902750542128e-01,3.601289066006753359e+01,8.432338517759104590e+00,-4.070253814158816930e+00,-2.620644833802286744e+00,2.280996908957361846e+00,1.916065886562265064e+00,-1.443717067034593793e+00,-1.650251572219964435e+00,8.756788373748629617e-01,1.460502781673315376e+00
6.008547847070043746e-01,3.606186424936178270e+01,8.401458490968654047e+00,-4.091325353611546589e+00,-2.599307081486690318e+00,2.300101994269570849e+00,1.896233861773367835e+00,-1.465758111011345566e+00,-1.633710540921674781e+00,9.005889185454527546e-01,1.448367657058666103e+00
6.013456791389544254e-01,3.611078606817606840e+01,8.370447154583180449e+00,-4.112282758519740788e+00,-2.577822639035349361e+00,2.319029640542681570e+00,1.876171632189028493e+00,-1.487577704472513584e+00,-1.616824109195790005e+00,9.252752959813836942e-01,1.435759595950350853e+00
6.018365735709046982e-01,3.615965553055313109e+01,8.339304672173252442e+00,-4.133125155592759725e+00,-2.556192396303002656e+00,2.337777995262152242e+00,1.855881173399373640e+00,-1.509172012679995678e+00,-1.599595234717679837e+00,9.497311280801314926e-01,1.422681950533556172e+00
6.023274680028548600e-01,3.620847204878170800e+01,8.308031210694069912e+00,-4.153851672748699819e+00,-2.534417254046553492e+00,2.356345215804657833e+00,1.835364493565399435e+00,-1.530537226992089606e+00,-1.582026953521553203e+00,9.739496178224860135e-01,1.409138231014757991e+00
6.028183624348050218e-01,3.625723503339687426e+01,8.276626940496784712e+00,-4.174461439154684150e+00,-2.512498123912706660e+00,2.374729469639917045e+00,1.814623633283193094e+00,-1.551669565585974686e+00,-1.564122379595750623e+00,9.979240147504560010e-01,1.395132104912008675e+00
6.033092568667550726e-01,3.630594389318012105e+01,8.245092035339938619e+00,-4.194953585267280793e+00,-2.490435928425400292e+00,2.392928934532785767e+00,1.793660665447340818e+00,-1.572565274177723404e+00,-1.545884704475423366e+00,1.021647616926044444e+00,1.380667396329678054e+00
6.038001512987053454e-01,3.635459803515970378e+01,8.213426672400771622e+00,-4.215327242873210700e+00,-2.468231600972846440e+00,2.410941798745780407e+00,1.772477695113339635e+00,-1.593220626740012191e+00,-1.527317196832435053e+00,1.045113772871070656e+00,1.365748085217516561e+00
6.042910457306555072e-01,3.640319686461089077e+01,8.181631032286622585e+00,-4.235581545130199466e+00,-2.445886085794366060e+00,2.428766261241889435e+00,1.751076859359184335e+00,-1.613631926217388379e+00,-1.508423202062647794e+00,1.068315883487887641e+00,1.350378306614176571e+00
6.047819401626056690e-01,3.645173978505643220e+01,8.149705299046146934e+00,-4.255715626608141733e+00,-2.423400337966789220e+00,2.446400531887833019e+00,1.729460327145928566e+00,-1.633795505239259205e+00,-1.489206141870401234e+00,1.091247403961177476e+00,1.334562349875028975e+00
6.052728345945558308e-01,3.650022619826696513e+01,8.117649660180637383e+00,-4.275728623330413924e+00,-2.400775323390650140e+00,2.463842831657613530e+00,1.707630299177418376e+00,-1.653707726830433877e+00,-1.469669513850372145e+00,1.113901845640635990e+00,1.318304657884433295e+00
6.057637290265059926e-01,3.654865550426154641e+01,8.085464306655241629e+00,-4.295619672815459644e+00,-2.378012018776014980e+00,2.481091392836474174e+00,1.685589007759061841e+00,-1.673364985119353499e+00,-1.449816891066687319e+00,1.136272777904699050e+00,1.301609826252361657e+00
6.062546234584561544e-01,3.659702710130820691e+01,8.053149432910203132e+00,-4.315387914118544721e+00,-2.355111411628035611e+00,2.498144459225183134e+00,1.663338716655708094e+00,-1.692763706043898031e+00,-1.429651921629353950e+00,1.158353830005185880e+00,1.284482602495411907e+00
6.067455178904063162e-01,3.664534038592462650e+01,8.020705236872016641e+00,-4.335032487873791140e+00,-2.332074500232162340e+00,2.515000286344713842e+00,1.640881720948584865e+00,-1.711900348054880450e+00,-1.409178328267966407e+00,1.180138692892973573e+00,1.266927885202197679e+00
6.072364123223564780e-01,3.669359475287874517e+01,7.988131919964629901e+00,-4.354552536336378843e+00,-2.308902293639092385e+00,2.531657141641251663e+00,1.618220346891358741e+00,-1.730771402817118165e+00,-1.388399907902746477e+00,1.201621121024602168e+00,1.248950723183149591e+00
6.077273067543066398e-01,3.674178959518964405e+01,7.955429687120515680e+00,-4.373947203425023744e+00,-2.285595811649338671e+00,2.548113304691606018e+00,1.595356951765212639e+00,-1.749373395908188966e+00,-1.367320531212814050e+00,1.222794934149905366e+00,1.230556314604641877e+00
6.082182011862569126e-01,3.678992430412824888e+01,7.922598746791838842e+00,-4.393215634764620958e+00,-2.262156084797585009e+00,2.564367067408941381e+00,1.572293923733094845e+00,-1.767702887514772225e+00,-1.345944142201846327e+00,1.243654019080568052e+00,1.211750006107586763e+00
6.087090956182069634e-01,3.683799826921824661e+01,7.889639310961504393e+00,-4.412356977729136709e+00,-2.238584154336654919e+00,2.580416734248877297e+00,1.549033681692984388e+00,-1.785756473126623778e+00,-1.324274757760954380e+00,1.264192331439669026e+00,1.192537291910332531e+00
6.091999900501571252e-01,3.688601087823704461e+01,7.856551595154203760e+00,-4.431370381484748044e+00,-2.214881072221200675e+00,2.596260622415998753e+00,1.525578675130259576e+00,-1.803530784228241091e+00,-1.302316467228896046e+00,1.284403897392262461e+00,1.172923812896000673e+00
6.096908844821073981e-01,3.693396151721678677e+01,7.823335818447408663e+00,-4.450254997033164628e+00,-2.191047901091063732e+00,2.611897062070663633e+00,1.501931383969135503e+00,-1.821022488988086163e+00,-1.280073431949552365e+00,1.304282815356851533e+00,1.152915355684150711e+00
6.101817789140574488e-01,3.698184957044529142e+01,7.789992203482467126e+00,-4.469009977255146815e+00,-2.167085714254418427e+00,2.627324396536178774e+00,1.478094318423272213e+00,-1.838228292945442321e+00,-1.257549884826793418e+00,1.323823257697849476e+00,1.132517851686931865e+00
6.106726733460076106e-01,3.702967442046734448e+01,7.756520976475425044e+00,-4.487634476954358576e+00,-2.142995595670428521e+00,2.642540982506417446e+00,1.454070018845297296e+00,-1.855144939694995943e+00,-1.234750129876481139e+00,1.343019472399116010e+00,1.111737376149469991e+00
6.111635677779578835e-01,3.707743544808577241e+01,7.722922367228060025e+00,-4.506127652901303904e+00,-2.118778639931772290e+00,2.657545190253683742e+00,1.429861055575574635e+00,-1.871769211568919067e+00,-1.211678541775914830e+00,1.361865784718323980e+00,1.090580147174759595e+00
6.116544622099080453e-01,3.712513203236271409e+01,7.689196609138776672e+00,-4.524488663877574979e+00,-2.094435952246777255e+00,2.672335403837021950e+00,1.405470028789994830e+00,-1.888097930316677608e+00,-1.188339565410528209e+00,1.380356598822416014e+00,1.069052524732920340e+00
6.121453566418580960e-01,3.717276355062090687e+01,7.655343939213471671e+00,-4.542716670720290395e+00,-2.069968648421242285e+00,2.686910021310856322e+00,1.380899568346824147e+00,-1.904127957782429270e+00,-1.164737715417846209e+00,1.398486399403984448e+00,1.047161009654779207e+00
6.126362510738083689e-01,3.722032937844507217e+01,7.621364598076397101e+00,-4.560810836366748333e+00,-2.045377854839970588e+00,2.701267454933979906e+00,1.356152333632670626e+00,-1.919856196580047580e+00,-1.140877575728770132e+00,1.416249753278625345e+00,1.024912242609875790e+00
6.131271455057585307e-01,3.726782888968335783e+01,7.587258829980972230e+00,-4.578770325899336413e+00,-2.020664708447983848e+00,2.715406131378952370e+00,1.331231013407520924e+00,-1.935279590765820013e+00,-1.116763799106165411e+00,1.433641310963315263e+00,1.002313003068867170e+00
6.136180399377086925e-01,3.731526145644873793e+01,7.553026882820631727e+00,-4.596594306590599643e+00,-1.995830356731465915e+00,2.729324491941792274e+00,1.306138325648893428e+00,-1.950395126508708943e+00,-1.092401106680754408e+00,1.450655808235693733e+00,9.793702082503036310e-01
6.141089343696587433e-01,3.736262644912071096e+01,7.518669008139507781e+00,-4.614281947948628115e+00,-1.970875957698297931e+00,2.743020992752115195e+00,1.280877017394989048e+00,-1.965199832758335763e+00,-1.067794287484241433e+00,1.467288067674415553e+00,9.560909120517502302e-01
6.145998288016090161e-01,3.740992323634682037e+01,7.484185461143221474e+00,-4.631832421762563712e+00,-1.945802679858390727e+00,2.756494104983549853e+00,1.255449864587008468e+00,-1.979690781910495634e+00,-1.042948197979797875e+00,1.483533000180380368e+00,9.324823039653248324e-01
6.150907232335591779e-01,3.745715118504421071e+01,7.449576500709677696e+00,-4.649244902148347514e+00,-1.920611702203727456e+00,2.769742315064537941e+00,1.229859671910596086e+00,-1.993865090470340551e+00,-1.017867761589900333e+00,1.499385606478969457e+00,9.085517079776995741e-01
6.155816176655093397e-01,3.750430966040156022e+01,7.414842389399625588e+00,-4.666518565594770962e+00,-1.895304214187943925e+00,2.782764124889556712e+00,1.204109272636198824e+00,-2.007719919713250700e+00,-9.925579682212974930e-01,1.514840978603329003e+00,8.843065814543109582e-01
6.160725120974595015e-01,3.755139802588075071e+01,7.379983393467369979e+00,-4.683652591009660249e+00,-1.869881415705738847e+00,2.795558052030624019e+00,1.178201528458650005e+00,-2.021252476343248006e+00,-9.670238737874017332e-01,1.529894301358529995e+00,8.597545140080772308e-01
6.165634065294096633e-01,3.759841564321879304e+01,7.344999782871385108e+00,-4.700646159766327159e+00,-1.844344517071918377e+00,2.808122629949219018e+00,1.152139329335784890e+00,-2.034460013149109514e+00,-9.412705997279438019e-01,1.544540853766779298e+00,8.349032263524736042e-01
6.170543009613598251e-01,3.764536187242967458e+01,7.309891831284964780e+00,-4.717498455750217978e+00,-1.818694739000185301e+00,2.820456408208539933e+00,1.125925593326193352e+00,-2.047339829658080923e+00,-9.153033325259689601e-01,1.558776010493573727e+00,8.097605691390364901e-01
6.175451953933099869e-01,3.769223607180627056e+01,7.274659816106801458e+00,-4.734208665405747141e+00,-1.792933312581566963e+00,2.832557952686073133e+00,1.099563266425985564e+00,-2.059889272787151171e+00,-8.891273232220422429e-01,1.572595243254758968e+00,7.843345217791345414e-01
6.180360898252601487e-01,3.773903759792259649e+01,7.239304018471437452e+00,-4.750775977783505688e+00,-1.767061479262501011e+00,2.844425845786688445e+00,1.073055322404639744e+00,-2.072105737492165645e+00,-8.627478869257898531e-01,1.585994122204785750e+00,7.586331912502248809e-01
6.185269842572103105e-01,3.778576580563574794e+01,7.203824723259847573e+00,-4.767199584587501704e+00,-1.741080490822692006e+00,2.856058686655898793e+00,1.046404762639983055e+00,-2.083986667414327698e+00,-8.361704023247453765e-01,1.598968317305679232e+00,7.326648108864328712e-01
6.190178786891605833e-01,3.783242004808797532e+01,7.168222219110026217e+00,-4.783478680222695623e+00,-1.714991609352696678e+00,2.867455091393580346e+00,1.019614615952312064e+00,-2.095529555524459298e+00,-8.094003111905716530e-01,1.611513599677125930e+00,7.064377391536384998e-01
6.195087731211106341e-01,3.787899967670907131e+01,7.132496798427302664e+00,-4.799612461842815314e+00,-1.688796107231029575e+00,2.878613693268073703e+00,9.926879384374180937e-01,-2.106731944764896447e+00,-7.824431178823973987e-01,1.623625842927544527e+00,6.799604584087515224e-01
6.199996675530607959e-01,3.792550404121856644e+01,7.096648757394853568e+00,-4.815600129398308837e+00,-1.662495267101109286e+00,2.889533142930583498e+00,9.656278132988422858e-01,-2.117591428688961219e+00,-7.553043888475829970e-01,1.635301024466065289e+00,6.532415736434900033e-01
6.204905619850110687e-01,3.797193248962813783e+01,7.060678395984057332e+00,-4.831440885684595621e+00,-1.636090381847821185e+00,2.900212108630020325e+00,9.384373506791539032e-01,-2.128105652098139622e+00,-7.279897521197511434e-01,1.646535226795578621e+00,6.262898112125452332e-01
6.209814564169611195e-01,3.801828436824384028e+01,7.024586017965004814e+00,-4.847133936390424225e+00,-1.609582754573879004e+00,2.910649276428091792e+00,9.111196874904035070e-01,-2.138272311676781889e+00,-7.005048968141760479e-01,1.657324638786633830e+00,5.991140175461477924e-01
6.214723508489112813e-01,3.806455902166868555e+01,6.988371930916734698e+00,-4.862678490146560506e+00,-1.582973698575723676e+00,2.920843350414841666e+00,8.836779872435074346e-01,-2.148089156624508611e+00,-6.728555726203209186e-01,1.667665556932394377e+00,5.717231578468927600e-01
6.219632452808615541e-01,3.811075579280534953e+01,6.952036446237491951e+00,-4.878073758574744900e+00,-1.556264537319137942e+00,2.930793052924619335e+00,8.561154398767607532e-01,-2.157553989286342677e+00,-6.450475892917573173e-01,1.677554386584685808e+00,5.441263147710619918e-01
6.224541397128117159e-01,3.815687402285828966e+01,6.915579879155302478e+00,-4.893318956336610626e+00,-1.529456604414800136e+00,2.940497124752159852e+00,8.284352615836545475e-01,-2.166664665780191790e+00,-6.170868161335349988e-01,1.686987643170698048e+00,5.163326870944122682e-01
6.229450341447617667e-01,3.820291305133685711e+01,6.879002548737923384e+00,-4.908413301183164990e+00,-1.502551243593103880e+00,2.949954325369324337e+00,8.006406946393591628e-01,-2.175419096622270843e+00,-5.889791814864835384e-01,1.695961953391017296e+00,4.883515883620466180e-01
6.234359285767120396e-01,3.824887221605771970e+01,6.842304777903277291e+00,-4.923356014004220960e+00,-1.475549808679030184e+00,2.959163433141976718e+00,7.727350072266618852e-01,-2.183815247349929933e+00,-5.607306722091527362e-01,1.704474056398372683e+00,4.601924455229755573e-01
6.239268230086622014e-01,3.829475085314771832e+01,6.805486893429639750e+00,-4.938146318878215979e+00,-1.448453663566573013e+00,2.968123245547377387e+00,7.447214932608519078e-01,-2.191851139142285021e+00,-5.323473331569437139e-01,1.712520804957557985e+00,4.318647975489913193e-01
6.244177174406123632e-01,3.834054829707032042e+01,6.768549225958046200e+00,-4.952783443127662721e+00,-1.421264182172344404e+00,2.976832579412972635e+00,7.166034720907231703e-01,-2.199524849656814940e+00,-5.038352662130216597e-01,1.720099167777043636e+00,4.033782932026002133e-01
6.249086118725625250e-01,3.838626389264343430e+01,6.731492105636664114e+00,-4.967266620043401026e+00,-1.393982736691891988e+00,2.985290279845219441e+00,6.883842176044953076e-01,-2.206834617108484498e+00,-4.752003696273059408e-01,1.727206824108245442e+00,3.747421738951587367e-01
6.253995063045126868e-01,3.843189698094533924e+01,6.694315865778615482e+00,-4.981595085292325642e+00,-1.366610706159842481e+00,2.993495202743235772e+00,6.600670075237677903e-01,-2.213778694659025437e+00,-4.464485063109307483e-01,1.733841446562972566e+00,3.459655164282053330e-01
6.258904007364628486e-01,3.847744689140742480e+01,6.657020846582331508e+00,-4.995768075475437442e+00,-1.339149486942449396e+00,3.001446213615570180e+00,6.316551879381929746e-01,-2.220355298735033678e+00,-4.175857494208010667e-01,1.740000334399863124e+00,3.170577745160236272e-01
6.263812951684128993e-01,3.852291295197360199e+01,6.619607392095804954e+00,-5.009784830648218446e+00,-1.311600485001926941e+00,3.009142198405253321e+00,6.031521275553105577e-01,-2.226562708236067500e+00,-3.886182199949147487e-01,1.745680928419446554e+00,2.880284964019750316e-01
6.268721896003631722e-01,3.856829448910195168e+01,6.582075850223271019e+00,-5.023644594362658644e+00,-1.283965115829684089e+00,3.016582063622245347e+00,5.745612172277755336e-01,-2.232399264780202675e+00,-3.595520851601820000e-01,1.750880811172775831e+00,2.588873197942867521e-01
6.273630840323133340e-01,3.861359082776596807e+01,6.544426572731921077e+00,-5.037346613709372534e+00,-1.256244804379123892e+00,3.023764736475746950e+00,5.458858694800960976e-01,-2.237863372947180629e+00,-3.303935563469911907e-01,1.755597707159805010e+00,2.296439668434798465e-01
6.278539784642634958e-01,3.865880129145583766e+01,6.506659915258355298e+00,-5.050890139359911934e+00,-1.228440984997792196e+00,3.030689165006431374e+00,5.171295180346560105e-01,-2.242953500519191845e+00,-3.011488875102912854e-01,1.759829483017556928e+00,2.003082391612068525e-01
6.283448728962136576e-01,3.870392520217940557e+01,6.468776237315066346e+00,-5.064274425609161412e+00,-1.200555101359094712e+00,3.037354318218533855e+00,4.882956173372472453e-01,-2.247668178719253618e+00,-2.718243733574208232e-01,1.763574147698039107e+00,1.708900128807292196e-01
6.288357673281638194e-01,3.874896188046291456e+01,6.430775902296776536e+00,-5.077498730417876693e+00,-1.172588606393448973e+00,3.043759186211842049e+00,4.593876420819775208e-01,-2.252006002447207056e+00,-2.424263475825448322e-01,1.766829852635930287e+00,1.413992337588965698e-01
6.293266617601139812e-01,3.879391064535163025e+01,6.392659277486689717e+00,-5.090562315455368747e+00,-1.144542962218914495e+00,3.049902780313568318e+00,4.304090867355970795e-01,-2.255965630513323550e+00,-2.129611811077467554e-01,1.769594891906032252e+00,1.118459123196732241e-01
6.298175561920642540e-01,3.883877081441023194e+01,6.354426734062641025e+00,-5.103464446142301547e+00,-1.116419640071294239e+00,3.055784133210111886e+00,4.013634650612331045e-01,-2.259545785869526036e+00,-1.834352803307611190e-01,1.771867702370487407e+00,8.224011903919969946e-02
6.303084506240143048e-01,3.888354170372294760e+01,6.316078647103203103e+00,-5.116204391693619513e+00,-1.088220120233744037e+00,3.061402299078697542e+00,3.722543096415759090e-01,-2.262745255838213954e+00,-1.538550853793945739e-01,1.773646863815758090e+00,5.259197957243599841e-02
6.307993450559644666e-01,3.892822262789368182e+01,6.277615395593566738e+00,-5.128781425161644592e+00,-1.059945891965761167e+00,3.066756353718922856e+00,3.430851714013824494e-01,-2.265562892338715439e+00,-1.242270683724941982e-01,1.774931099079379404e+00,2.291167002124405716e-02
6.312902394879147394e-01,3.897281290004569598e+01,6.239037362431494316e+00,-5.141194823479244391e+00,-1.031598453431769258e+00,3.071845394684165065e+00,3.138596191295137672e-01,-2.267997612111333439e+00,-9.455773168769071590e-02,1.775719274166467132e+00,-6.790587755859944785e-03
6.317811339198647902e-01,3.901731183182126017e+01,6.200344934433100086e+00,-5.153443867503169074e+00,-1.003179311629115666e+00,3.076668541412887148e+00,2.845812390003318315e-01,-2.270048396939015500e+00,-6.485360623572977712e-02,1.776010398355996944e+00,-3.650453079247212296e-02
6.322720283518149520e-01,3.906171873338109890e+01,6.161538502338453682e+00,-5.165527842057536567e+00,-9.746899823154886455e-01,3.081224935359842210e+00,2.552536340944461246e-01,-2.271714293866632151e+00,-3.512124974139030353e-02,1.775803624296849348e+00,-6.621985962158888350e-02
6.327629227837652248e-01,3.910603291340357401e+01,6.122618460817251140e+00,-5.177446035977400385e+00,-9.461319899359206254e-01,3.085513740127140192e+00,2.258804239189945440e-01,-2.272994415417866954e+00,-5.367245031171696823e-03,1.775098248093616160e+00,-9.592624284122985845e-02
6.332538172157153866e-01,3.915025367908367571e+01,6.083585208474302952e+00,-5.189197742152477311e+00,-9.175068675492029646e-01,3.089534141595216443e+00,1.964652439272727147e-01,-2.273887939809715153e+00,2.440180167243866105e-02,1.773893709382176054e+00,-1.256133216385897367e-01
6.337447116476654374e-01,3.919438033613191408e+01,6.044439147854898664e+00,-5.200782257571017198e+00,-8.888161567537532504e-01,3.093285348053686601e+00,1.670117450377540669e-01,-2.274394111164601995e+00,5.417926245006854380e-02,1.772189591395033625e+00,-1.552707142726659217e-01
6.342356060796157102e-01,3.923841218877294068e+01,6.005180685450103084e+00,-5.212198883363790003e+00,-8.600614076129742269e-01,3.096766590332086455e+00,1.375235931525440325e-01,-2.274512239720104745e+00,8.395848937789973654e-02,1.769985621016421096e+00,-1.848880205153298206e-01
6.347265005115658720e-01,3.928234853974390006e+01,5.965810231702054267e+00,-5.223446924848185624e+00,-8.312441785801573113e-01,3.099977121930489243e+00,1.080044686753177663e-01,-2.274241702036291723e+00,1.137328162133859344e-01,1.767281668827173524e+00,-2.144548260507823656e-01
6.352173949435160338e-01,3.932618869029275999e+01,5.926328201008986163e+00,-5.234525691572488704e+00,-8.023660364227264141e-01,3.102916219150024801e+00,7.845806602853688805e-02,-2.273581941200669476e+00,1.434955600744579618e-01,1.764077749139358442e+00,-2.439607068336042683e-01
6.357082893754661956e-01,3.936993194017632192e+01,5.886735011730301004e+00,-5.245434497360247583e+00,-7.734285561460629843e-01,3.105583181223275258e+00,4.888809317018993905e-02,-2.272532467030745629e+00,1.732400231119715084e-01,1.760374020020679442e+00,-2.733952334051565902e-01
6.361991838074163574e-01,3.941357758765805386e+01,5.847031086191484484e+00,-5.256172660354792470e+00,-7.444333209167572907e-01,3.107977330444558817e+00,1.929827110989701389e-02,-2.271092856274200322e+00,2.029594941755570314e-01,1.756170783308640404e+00,-3.027479751684880593e-01
6.366900782393665192e-01,3.945712492950574557e+01,5.807216850688943666e+00,-5.266739503063879724e+00,-7.153819219853451150e-01,3.110098012300101189e+00,-1.030766657556114740e-02,-2.269262752806669337e+00,2.326472504728062107e-01,1.751468484614477017e+00,-3.320085046216877389e-01
6.371809726713165700e-01,3.950057326098897903e+01,5.767292735494756073e+00,-5.277134352404465822e+00,-6.862759586085226404e-01,3.111944595598094665e+00,-3.992597422729216028e-02,-2.267041867827146451e+00,2.622965592218093889e-01,1.746267713316855597e+00,-3.611664015496942604e-01
6.376718671032668428e-01,3.954392187587639285e+01,5.727259174861268676e+00,-5.287356539747628759e+00,-6.571170379707945708e-01,3.113516472598640838e+00,-6.955289458997337970e-02,-2.264429980050979729e+00,2.919006792970837427e-01,1.740569202545324101e+00,-3.902112571746000347e-01
6.381627615352170046e-01,3.958717006643266956e+01,5.687116607025733295e+00,-5.297405400963584476e+00,-6.279067751056941482e-01,3.114813059143580531e+00,-9.918465929801534298e-02,-2.261426935900505253e+00,3.214528628687538525e-01,1.734373829153556423e+00,-4.191326782643221005e-01
6.386536559671671665e-01,3.963031712341551582e+01,5.646865474214683545e+00,-5.307280276466880053e+00,-5.986467928163510255e-01,3.115833794786214028e+00,-1.288174893624434159e-01,-2.258032649693269889e+00,3.509463570352151507e-01,1.727682613682330448e+00,-4.479202911998525494e-01
6.391445503991173283e-01,3.967336233607224472e+01,5.606506222648333981e+00,-5.316980511261684583e+00,-5.693387215956212666e-01,3.116578142920901406e+00,-1.584475956582725997e-01,-2.254247103827875964e+00,3.803744054490519888e-01,1.720496720312288286e+00,-4.765637460008786963e-01
6.396354448310674901e-01,3.971630499213630117e+01,5.566039302544838030e+00,-5.326505454987227495e+00,-5.399841995456596822e-01,3.117045590912555397e+00,-1.880711794125033975e-01,-2.250070348967439848e+00,4.097302499363504324e-01,1.712817456806464245e+00,-5.050527203098994500e-01
6.401263392630176519e-01,3.975914437782350319e+01,5.525465168124465976e+00,-5.335854461963362994e+00,-5.105848722969690279e-01,3.117235650226017007e+00,-2.176844326926996587e-01,-2.245502504220655560e+00,4.390071321093492740e-01,1.704646274442565890e+00,-5.333769233347891436e-01
6.406172336949679247e-01,3.980187977782818365e+01,5.484784277613659498e+00,-5.345026891236270394e+00,-4.811423929269105226e-01,3.117147856555317897e+00,-2.472835388961628356e-01,-2.240543757320473617e+00,4.681982949724619036e-01,1.695984767935029058e+00,-5.615260997498375817e-01
6.411081281269179755e-01,3.984451047531896251e+01,5.443997093249093311e+00,-5.354022106624268140e+00,-4.516584218777516258e-01,3.116781769952834846e+00,-2.768646732396353727e-01,-2.235194364800402234e+00,4.972969845215862161e-01,1.686834675346851720e+00,-5.894900335551874759e-01
6.415990225588681373e-01,3.988703575193459017e+01,5.403104081281428606e+00,-5.362839476763800128e+00,-4.221346268740437946e-01,3.116136974958317207e+00,-3.064240032497276278e-01,-2.229454652168387785e+00,5.262964513369037256e-01,1.677197877991142949e+00,-6.172585518948621175e-01
6.420899169908184101e-01,3.992945488777934315e+01,5.362105711979224587e+00,-5.371478375155502860e+00,-3.925726828396483015e-01,3.115213080727817552e+00,-3.359576892537603499e-01,-2.223325014078349149e+00,5.551899521688670180e-01,1.667076400322504259e+00,-6.448215288330931827e-01
6.425808114227684609e-01,3.997176716141830610e+01,5.321002459632623527e+00,-5.379938180210436904e+00,-3.629742718141379942e-01,3.114009721162501076e+00,-3.654618848712887225e-01,-2.216805914499302865e+00,5.839707515176273400e-01,1.656472409818140701e+00,-6.721688890891968082e-01
6.430717058547186227e-01,4.001397184987258981e+01,5.279794802556869726e+00,-5.388218275296448923e+00,-3.333410828686371730e-01,3.112526555037333775e+00,-3.949327375062541279e-01,-2.209897886882083107e+00,6.126321232058544730e-01,1.645388216848715279e+00,-6.992906117309405367e-01
6.435626002866688955e-01,4.005606822861410876e+01,5.238483223095918184e+00,-5.396318048784648269e+00,-3.036748120212415802e-01,3.110763266129673354e+00,-4.243663888396076445e-01,-2.202601534323711086e+00,6.411673519448009007e-01,1.633826274539020407e+00,-7.261767338262703486e-01
6.440534947186190573e-01,4.009805557156035860e+01,5.197068207625834546e+00,-5.404236894096018595e+00,-2.739771621518567457e-01,3.108719563347736248e+00,-4.537589753225834688e-01,-2.194917529729353500e+00,6.695697348937754700e-01,1.621789178618388005e+00,-7.528173540535501029e-01
6.445443891505691081e-01,4.013993315106893078e+01,5.155550246558071592e+00,-5.411974209748183995e+00,-2.442498429164694507e-01,3.106395180858949612e+00,-4.831066286705918422e-01,-2.186846615971887786e+00,6.978325832130065631e-01,1.609279667260848701e+00,-7.792026362702930697e-01
6.450352835825193809e-01,4.018170023793185663e+01,5.113929834342695990e+00,-5.419529399402278180e+00,-2.144945706609371339e-01,3.103789878218191856e+00,-5.124054763576595395e-01,-2.178389606049083937e+00,7.259492236098092910e-01,1.596300620915068746e+00,-8.053228130403107254e-01
6.455261780144695427e-01,4.022335610136963879e+01,5.072207469471605279e+00,-5.426901871909953101e+00,-1.847130683342994573e-01,3.100903440495931473e+00,-5.416516421114065949e-01,-2.169547383238422888e+00,7.539129998780706998e-01,1.582855062124089329e+00,-8.311681891192856941e-01
6.460170724464197045e-01,4.026490000902528266e+01,5.030383654481468625e+00,-5.434091041360532337e+00,-1.549070654014470527e-01,3.097735678406232207e+00,-5.708412464087257998e-01,-2.160320901249485281e+00,7.817172744311855492e-01,1.568946155334766335e+00,-8.567291448988967328e-01
6.465079668783698663e-01,4.030633122695799386e+01,4.988458895956719097e+00,-5.441096327128276400e+00,-1.250782977553590580e-01,3.094286428434655178e+00,-5.999704069719531407e-01,-2.150711184373976348e+00,8.093554298282612525e-01,1.554577206697015379e+00,-8.819961398093234539e-01
6.469988613103200281e-01,4.034764901963668393e+01,4.946433704532395836e+00,-5.447917153919795474e+00,-9.522850762877754782e-02,3.090555552966054886e+00,-6.290352392656635150e-01,-2.140719327633366920e+00,8.368208702937076637e-01,1.539751663852822361e+00,-9.069597156802433613e-01
6.474897557422701899e-01,4.038885264993335511e+01,4.904308594896897411e+00,-5.454552951821579398e+00,-6.535944350535749514e-02,3.086542940412239755e+00,-6.580318569940448725e-01,-2.130346496924122590e+00,8.641070232301710785e-01,1.524473115714995775e+00,-9.316105000602761255e-01
6.479806501742203517e-01,4.042994137911622943e+01,4.862084085794638355e+00,-5.461003156347676857e+00,-3.547286003029093138e-02,3.082248505339550082e+00,-6.869563725988687697e-01,-2.119593929160578760e+00,8.912073407248346513e-01,1.508745292235718072e+00,-9.559392094949039631e-01
6.484715446061705135e-01,4.047091446684267169e+01,4.819760700028626665e+00,-5.467267208487486485e+00,-5.570517920417072943e-03,3.077672188596296543e+00,-7.158048977580271366e-01,-2.108462932415398061e+00,9.181153010490457067e-01,1.492572064164833900e+00,-9.799366527628308177e-01
6.489624390381206753e-01,4.051177117115199877e+01,4.777338964462900961e+00,-5.473344554753691860e+00,2.434581612623087921e-02,3.072813957440084121e+00,-7.445735438846881049e-01,-2.096954886057634582e+00,9.448244101513267879e-01,1.475957442797892982e+00,-1.003593734070809207e+00
6.494533334700708371e-01,4.055251074845799053e+01,4.734819410024970310e+00,-5.479234647230330602e+00,5.427436952133923853e-02,3.067673805665060538e+00,-7.732584226269927363e-01,-2.085071240888467070e+00,9.713282031437004971e-01,1.458905579714030232e+00,-1.026901456206928298e+00
6.499442279020209989e-01,4.059313245354127986e+01,4.692202571708016023e+00,-5.484936943620981609e+00,8.421336387783973088e-02,3.062251753728994164e+00,-8.018556463683919056e-01,-2.072813519274457672e+00,9.976202457814136171e-01,1.441420766503503703e+00,-1.049850923652361212e+00
6.504351223339711607e-01,4.063363553954146568e+01,4.649488988573164505e+00,-5.490450907297088179e+00,1.141610151018630503e-01,3.056547848880283524e+00,-8.303613287285063205e-01,-2.060183315278495186e+00,1.023694135935947269e+00,1.423507434485090650e+00,-1.072433345651544689e+00
6.509260167659213225e-01,4.067401925794915485e+01,4.606679203751519402e+00,-5.495776007346425018e+00,1.441155334853152503e-01,3.050562165284833149e+00,-8.587715850646393534e-01,-2.047182294788309598e+00,1.049543505061455662e+00,1.405170154413193151e+00,-1.094640039240865947e+00
6.514169111978715954e-01,4.071428285859774832e+01,4.563773764446134251e+00,-5.500911718621696700e+00,1.740751237989506262e-01,3.044294804152825051e+00,-8.870825329738689646e-01,-2.033812195642615173e+00,1.075162019654542167e+00,1.386413636174733233e+00,-1.116462432235810542e+00
6.519078056298216461e-01,4.075442558965484352e+01,4.520773221934073050e+00,-5.505857521789216946e+00,2.040379853858520498e-01,3.037745893865364533e+00,-9.152902927955892665e-01,-2.020074827754868352e+00,1.100543382707251272e+00,1.367242728475825064e+00,-1.137892066176428463e+00
6.523987000617718079e-01,4.079444669761390685e+01,4.477678131567953912e+00,-5.510612903377820615e+00,2.340023122557248758e-01,3.030915590101018964e+00,-9.433909881149402654e-01,-2.005972073234600472e+00,1.125681335153708940e+00,1.347662418518142502e+00,-1.158920599231544779e+00
6.528895944937220808e-01,4.083434542728521421e+01,4.434489052777928819e+00,-5.515177355827797889e+00,2.639662931793591572e-01,3.023804075962257532e+00,-9.713807462664563186e-01,-1.991505886506435896e+00,1.150569657309767235e+00,1.327677831665173613e+00,-1.179539809061102451e+00
6.533804889256721316e-01,4.087412102178691242e+01,4.391206549073178422e+00,-5.519550377540030084e+00,2.939281117838710156e-01,3.016411562101754651e+00,-9.992556988385625782e-01,-1.976678294426656768e+00,1.175202170306237637e+00,1.307294231098139914e+00,-1.199741595637184188e+00
6.538713833576222934e-01,4.091377272253588870e+01,4.347831188043408623e+00,-5.523731472925238251e+00,3.238859466484218519e-01,3.008738286848581911e+00,-1.027011982178595906e+00,-1.961491396397384124e+00,1.199572737515426368e+00,1.286517017461689338e+00,-1.219517984023439361e+00
6.543622777895725662e-01,4.095329976923826365e+01,4.304363541360374690e+00,-5.527720152453348135e+00,3.538379714003712095e-01,3.000784516334308538e+00,-1.054645737898336266e+00,-1.945947364478418429e+00,1.223675265970948667e+00,1.265351728499419792e+00,-1.238861127112917293e+00
6.548531722215227280e-01,4.099270139987988415e+01,4.260804184779117598e+00,-5.531515932703015892e+00,3.837823548120906647e-01,2.992550544618957531e+00,-1.082153113380242226e+00,-1.930048443496628741e+00,1.247503707781002946e+00,1.243804038679082291e+00,-1.257763308324441720e+00
6.553440666534727788e-01,4.103197685071646106e+01,4.217153698139291862e+00,-5.535118336411265716e+00,4.137172608981773969e-01,2.984036693816893848e+00,-1.109530262284165625e+00,-1.913796951153033277e+00,1.271052061534906352e+00,1.221879758807653538e+00,-1.276216944257382746e+00
6.558349610854230516e-01,4.107112535626360028e+01,4.173412665366285523e+00,-5.538526892523234935e+00,4.436408490132646154e-01,2.975243314222519864e+00,-1.136773345054700179e+00,-1.897195278127377094e+00,1.294314373703001397e+00,1.199584835636032132e+00,-1.294214587304865605e+00
6.563258555173732134e-01,4.111014614928665623e+01,4.129581674472230901e+00,-5.541741136242125165e+00,4.735512739503835444e-01,2.966170784435960162e+00,-1.163878529429164921e+00,-1.880245888180453129e+00,1.317284740029999623e+00,1.176925351453653512e+00,-1.311748928225570765e+00
6.568167499493233752e-01,4.114903846079026550e+01,4.085661317557081063e+00,-5.544760609079204094e+00,5.034466860397295296e-01,2.956819511488569585e+00,-1.190841990946040818e+00,-1.862951318253970978e+00,1.339957306921519598e+00,1.153907523672805580e+00,-1.328812798673809414e+00
6.573076443812735370e-01,4.118780152000798012e+01,4.041652190809202239e+00,-5.547584858903987559e+00,5.333252312482241742e-01,2.947189930968276084e+00,-1.217659913454243181e+00,-1.845314178567923902e+00,1.362326272824208706e+00,1.130537704402552635e+00,-1.345399173688257122e+00
6.577985388132236988e-01,4.122643455439116877e+01,3.997554894506524903e+00,-5.550213439994520215e+00,5.631850512791551910e-01,2.937282507144967081e+00,-1.244328489622582801e+00,-1.827337152715851509e+00,1.384385889598878538e+00,1.106822380012796092e+00,-1.361501174138894488e+00
6.582894332451738606e-01,4.126493678959819533e+01,3.953370033017067353e+00,-5.552645913087806306e+00,5.930242836727184219e-01,2.927097733095616938e+00,-1.270843921450144798e+00,-1.809022997757457452e+00,1.406130463887274917e+00,1.082768170687764986e+00,-1.377112069132612637e+00
6.587803276771240224e-01,4.130330744948351906e+01,3.909098214799202164e+00,-5.554881845430414522e+00,6.228410619071800269e-01,2.916636130829323825e+00,-1.297202420777348486e+00,-1.790374544308855231e+00,1.427554358472277407e+00,1.058381829969290200e+00,-1.392225278377352105e+00
6.592712221090741842e-01,4.134154575608586413e+01,3.864740052402701576e+00,-5.556920810829116597e+00,6.526335154999864940e-01,2.905898251412345701e+00,-1.323400209797060079e+00,-1.771394696630672172e+00,1.448651993630999169e+00,1.033670244290171958e+00,-1.406834374504337459e+00
6.597621165410243460e-01,4.137965093841611264e+01,3.820296163239766507e+00,-5.558762390829240729e+00,6.823997727151086545e-01,2.894884678117263910e+00,-1.349433550296643247e+00,-1.752086444438915924e+00,1.469418009359208632e+00,1.008640457720013650e+00,-1.420933684593404189e+00
6.602530109729746188e-01,4.141762223452126790e+01,3.775767169640755760e+00,-5.560406173796779150e+00,7.121379614307269401e-01,2.883596014394754103e+00,-1.375298742311527267e+00,-1.732452800373121216e+00,1.489847238107725902e+00,9.832994698272305989e-01,-1.434518153117625427e+00
6.607439054049246696e-01,4.145545886801266278e+01,3.731153696821634114e+00,-5.561851752232471746e+00,7.418462022707104087e-01,2.872032878794677391e+00,-1.400992049969513875e+00,-1.712496783775454556e+00,1.509934292395374245e+00,9.576542170801648490e-01,-1.447581812468860862e+00
6.612347998368748314e-01,4.149316006090739251e+01,3.686456374102387468e+00,-5.563098725398303301e+00,7.715226124114131778e-01,2.860195919199679970e+00,-1.426509750556423706e+00,-1.692221487318281481e+00,1.529673851845843924e+00,9.317117667913993317e-01,-1.460118874865617311e+00
6.617256942688249932e-01,4.153072503394981396e+01,3.641675834935159894e+00,-5.564146699405625895e+00,8.011653057954788437e-01,2.848085812993350618e+00,-1.451848136173836012e+00,-1.671630077124781399e+00,1.549060670757779423e+00,9.054793161434006032e-01,-1.472123757366691210e+00
6.622165887007752660e-01,4.156815300661853030e+01,3.596812716903473817e+00,-5.564995287253062806e+00,8.307723932543509271e-01,2.835703267015743378e+00,-1.477003514299067621e+00,-1.650725791941723752e+00,1.568089579372284659e+00,8.789641886480126232e-01,-1.483591083142948630e+00
6.627074831327253168e-01,4.160544319713331163e+01,3.551867661721442193e+00,-5.565644108864439943e+00,8.603419826312466157e-01,2.823049017518262094e+00,-1.501972208344348081e+00,-1.629511942312653394e+00,1.586755485129376364e+00,8.521738306267573337e-01,-1.494515682714177895e+00
6.631983775646754786e-01,4.164259482246225730e+01,3.506841315232689826e+00,-5.566092791126746597e+00,8.898721789047816522e-01,2.810123830117833954e+00,-1.526750558215351328e+00,-1.607991909751354642e+00,1.605053373913505776e+00,8.251158077117748402e-01,-1.504892595151094969e+00
6.636892719966257514e-01,4.167960709832887289e+01,3.461734327409335066e+00,-5.566340967928130823e+00,9.193610843130129995e-01,2.796928499750465313e+00,-1.551334920868888911e+00,-1.586169145915756973e+00,1.622978311288000075e+00,7.977978013676134683e-01,-1.514717069242410563e+00
6.641801664285758022e-01,4.171647923921923251e+01,3.416547352350756572e+00,-5.566388280195920579e+00,9.488067984780843567e-01,2.783463850624107838e+00,-1.575721670869917546e+00,-1.564047171782155798e+00,1.640525443718543475e+00,7.702276054337033884e-01,-1.523984564627030025e+00
6.646710608605259640e-01,4.175321045838934708e+01,3.371281048282131820e+00,-5.566234375934679512e+00,9.782074185314770798e-01,2.769730736170825214e+00,-1.599907200947863428e+00,-1.541629576819739667e+00,1.657689999785693757e+00,7.424131226875079204e-01,-1.532690752891381791e+00
6.651619552924762369e-01,4.178979996787241902e+01,3.325936077553034220e+00,-5.565878910264292934e+00,1.007561039239685652e+00,2.755730038998347453e+00,-1.623887922552115004e+00,-1.518920018165560659e+00,1.674467291386327217e+00,7.143623614285234957e-01,-1.540831518631816222e+00
6.656528497244263987e-01,4.182624697848628159e+01,3.280513106635797094e+00,-5.565321545458081332e+00,1.036865753130502110e+00,2.741462670840929317e+00,-1.647660266406834495e+00,-1.495922219799811215e+00,1.690852714924123479e+00,6.860834320829536370e-01,-1.548402960482137214e+00
6.661437441563764494e-01,4.186255069984085964e+01,3.235012806123715556e+00,-5.564561950980949412e+00,1.066119650619866466e+00,2.726929572509523947e+00,-1.671220683065054669e+00,-1.472639971721434682e+00,1.706841752489064667e+00,6.575845438290985889e-01,-1.555401392106246172e+00
6.666346385883267223e-01,4.189871034034574393e+01,3.189435850729156474e+00,-5.563599803527561782e+00,1.095320820139238149e+00,2.712131713841305913e+00,-1.694565643462022653e+00,-1.449077129124110908e+00,1.722429973025918271e+00,6.288740012435009019e-01,-1.561823343155892108e+00
6.671255330202768841e-01,4.193472510721774427e+01,3.143782919281630228e+00,-5.562434787060551500e+00,1.124467348263451072e+00,2.697070093648549438e+00,-1.717691639467759046e+00,-1.425237611572641949e+00,1.737613033491688608e+00,5.999602009678897119e-01,-1.567665560193513663e+00
6.676164274522270459e-01,4.197059420648861305e+01,3.098054694725547620e+00,-5.561066592848761481e+00,1.153557319839232598e+00,2.681745739666785866e+00,-1.740595184438983534e+00,-1.401125402179596691e+00,1.752386680002135932e+00,5.708516283967397520e-01,-1.572925007580221690e+00
6.681073218841772077e-01,4.200631684301277602e+01,3.052251864117999425e+00,-5.559494919505508115e+00,1.182588818114170603e+00,2.666159708502333636e+00,-1.763272813770226932e+00,-1.376744546782384893e+00,1.766746748967241043e+00,5.415568543856628114e-01,-1.577598868328869086e+00
6.685982163161273695e-01,4.204189222047513397e+01,3.006375118626336551e+00,-5.557719473026888402e+00,1.211559924866263849e+00,2.650313085579145245e+00,-1.785721085444241130e+00,-1.352099153120656094e+00,1.780689168215693119e+00,5.120845319804951945e-01,-1.581684544922237645e+00
6.690891107480775313e-01,4.207731954139896402e+01,2.960425153525645836e+00,-5.555739966830106624e+00,1.240468720534008806e+00,2.634206985084986741e+00,-1.807936580581671615e+00,-1.327193390014055341e+00,1.794209958108373471e+00,4.824433931671291420e-01,-1.585179660096334153e+00
6.695800051800276931e-01,4.211259800715386348e+01,2.914402668196080626e+00,-5.553556121791838329e+00,1.269313284347033388e+00,2.617842549916949313e+00,-1.829915903989994153e+00,-1.302031486540334626e+00,1.807305232640840309e+00,4.526422456420792217e-01,-1.588082057588797280e+00
6.700708996119778549e-01,4.214772681796376474e+01,2.868308366120075004e+00,-5.551167666286621838e+00,1.298091694457270906e+00,2.601220951626296074e+00,-1.851655684711718930e+00,-1.276617731213816054e+00,1.819971200534815203e+00,4.226899696037840215e-01,-1.590389802852411272e+00
6.705617940439280167e-01,4.218270517291500710e+01,2.822142954879416799e+00,-5.548574336225279957e+00,1.326802028070680706e+00,2.584343390362632498e+00,-1.873152576571861516e+00,-1.250956471164211603e+00,1.832204166318665672e+00,3.925955145646452538e-01,-1.592101183733731995e+00
6.710526884758782895e-01,4.221753226996453634e+01,2.775907146152190919e+00,-5.545775875093377216e+00,1.355442361579520139e+00,2.567211094817412054e+00,-1.894403258724682626e+00,-1.225052111315787506e+00,1.844000531396895015e+00,3.623678961837938362e-01,-1.593214711116822224e+00
6.715435829078283403e-01,4.225220730594803342e+01,2.729601655709649854e+00,-5.542772033989706415e+00,1.384010770695118575e+00,2.549825322166795694e+00,-1.915404436199668492e+00,-1.198909113566921203e+00,1.855356795108616286e+00,3.320161931206347949e-01,-1.593729119532094396e+00
6.720344773397785021e-01,4.228672947658833436e+01,2.683227203412797301e+00,-5.539562571664794710e+00,1.412505330581295793e+00,2.532187358013780809e+00,-1.936152840446847101e+00,-1.172531995969921192e+00,1.866269555775063926e+00,3.015495439090238872e-01,-1.593643367730267268e+00
6.725253717717286639e-01,4.232109797650367966e+01,2.636784513209055270e+00,-5.536147254559461217e+00,1.440924115988194032e+00,2.514298516329740885e+00,-1.956645229881275538e+00,-1.145925331911319178e+00,1.876735511736054018e+00,2.709771438523185250e-01,-1.592956639221426718e+00
6.730162662036789367e-01,4.235531199921621237e+01,2.590274313128634986e+00,-5.532525856843386158e+00,1.469265201386755759e+00,2.496160139395241284e+00,-1.976878390426870302e+00,-1.119093749292423556e+00,1.886751462375489297e+00,2.403082419390537572e-01,-1.591668342779203327e+00
6.735071606356289875e-01,4.238937073716037673e+01,2.543697335280892702e+00,-5.528698160453724419e+00,1.497526661103673273e+00,2.477773597740221323e+00,-1.996849136059449137e+00,-1.092041929710292791e+00,1.896314309135830767e+00,2.095521377794343776e-01,-1.589778112910051666e+00
6.739980550675791493e-01,4.242327338169161521e+01,2.497054315850406603e+00,-5.524663955133735982e+00,1.525706569456978468e+00,2.459140290083454694e+00,-2.016554309349106067e+00,-1.064774607638975468e+00,1.905421056521608092e+00,1.787181785624608610e-01,-1.587285810287643040e+00
6.744889494995294221e-01,4.245701912309489501e+01,2.450345995093103468e+00,-5.520423038471463428e+00,1.553803000892060471e+00,2.440261643271414371e+00,-2.035990782001777966e+00,-1.037296569611206865e+00,1.914068813091891252e+00,1.478157560339078413e-01,-1.584191522152372134e+00
6.749798439314794729e-01,4.249060715059341220e+01,2.403573117332186815e+00,-5.515975215938432541e+00,1.581814030118279035e+00,2.421139112216435407e+00,-2.055155455400105247e+00,-1.009612653400421944e+00,1.922254792441777660e+00,1.168543034949970361e-01,-1.580495562675970689e+00
6.754707383634296347e-01,4.252403665235743802e+01,2.356736430953800365e+00,-5.511320300928369775e+00,1.609737732246194764e+00,2.401774179834158751e+00,-2.074045261143609320e+00,-9.817277472030396801e-01,1.929976314172898944e+00,8.584329282171399012e-02,-1.576198473291216873e+00
6.759616327953799075e-01,4.255730681551306560e+01,2.309836688402807425e+00,-5.506458114795979242e+00,1.637572182925197239e+00,2.382168356980407964e+00,-2.092657161588048709e+00,-9.536467888212497579e-01,1.937230804852895227e+00,5.479223150502487982e-02,-1.571301022986783202e+00
6.764525272273300693e-01,4.259041682615114155e+01,2.262874646178274496e+00,-5.501388486895728569e+00,1.665315458481784194e+00,2.362323182387326970e+00,-2.110988150384093043e+00,-9.253747648460508568e-01,1.944015798963906194e+00,2.371065971171582021e-02,-1.565804208567168843e+00
6.769434216592801201e-01,4.262336586933624005e+01,2.215851064828849193e+00,-5.496111254620670294e+00,1.692965636058360923e+00,2.342240222598859223e+00,-2.129035253015268303e+00,-8.969167098406591876e-01,1.950328939840069609e+00,-7.391852634012208156e-03,-1.559709254877754248e+00
6.774343160912303929e-01,4.265615312911574364e+01,2.168766708947994282e+00,-5.490626263441295229e+00,1.720520793752598143e+00,2.321921071905553635e+00,-2.146795527335161324e+00,-8.682777055242617559e-01,1.956167980594012423e+00,-3.850570874822323297e-02,-1.553017614994953499e+00
6.779252105231805547e-01,4.268877778852883154e+01,2.121622347169233258e+00,-5.484933366944424016e+00,1.747979010757246821e+00,2.301367352278761658e+00,-2.164266064103844922e+00,-8.394628799562093846e-01,1.961530785032328250e+00,-6.962128786409893522e-02,-1.545730970381500979e+00
6.784161049551307165e-01,4.272123902961579489e+01,2.074418752161041546e+00,-5.479032426872111117e+00,1.775338367500636449e+00,2.280580713304067864e+00,-2.181443987523653760e+00,-8.104774067204223442e-01,1.966415328560086495e+00,-1.007289480882043176e-01,-1.537851231006815533e+00
6.789069993870808783e-01,4.275353603342718856e+01,2.027156700621771890e+00,-5.472923313160599434e+00,1.802596945787612315e+00,2.259562832114129893e+00,-2.198326455774159083e+00,-7.813265041102602781e-01,1.970819699074316755e+00,-1.318190292359029403e-01,-1.529380535432499633e+00
6.793978938190310402e-01,4.278566798003316052e+01,1.979836973274409884e+00,-5.466605903979293579e+00,1.829752828941044962e+00,2.238315413320820291e+00,-2.214910661546429349e+00,-7.520154343137075426e-01,1.974742097846496902e+00,-1.628818556460711608e-01,-1.520321250862933349e+00
6.798887882509812020e-01,4.281763404853285238e+01,1.932460354861171181e+00,-5.460080085769768665e+00,1.856804101943904994e+00,2.216840188946701318e+00,-2.231193832576575442e+00,-7.225495025989079334e-01,1.978180840394060169e+00,-1.939077389750938352e-01,-1.510675973160994223e+00
6.803796826829313638e-01,4.284943341706382114e+01,1.885027634137995900e+00,-5.453345753284803976e+00,1.883748851581852124e+00,2.195138918355829638e+00,-2.247173232178524938e+00,-6.929340565000572383e-01,1.981134357340865737e+00,-2.248869809700957401e-01,-1.500447526828853739e+00
6.808705771148815256e-01,4.288106526281157471e+01,1.837539603868890925e+00,-5.446402809627457486e+00,1.910585166586404871e+00,2.173213388183897088e+00,-2.262846159776116473e+00,-6.631744850036493943e-01,1.983601195266725625e+00,-2.558098762214757738e-01,-1.489638964953936551e+00
6.813614715468316874e-01,4.291252876201912159e+01,1.789997060820215591e+00,-5.439251166290163475e+00,1.937311137778586545e+00,2.151065412267717747e+00,-2.278209951434382319e+00,-6.332762177351036748e-01,1.985580017545859999e+00,-2.866667148946291377e-01,-1.478253569119932109e+00
6.818523659787819602e-01,4.294382308999666975e+01,1.742400805754683368e+00,-5.431890743193858562e+00,1.963924858213219160e+00,2.128696831574000026e+00,-2.293261980390193244e+00,-6.032447241456744269e-01,1.987069605174424547e+00,-3.174477854410520106e-01,-1.466294849282954171e+00
6.823432604107320110e-01,4.297494742113127586e+01,1.694751643425469023e+00,-5.424321468727158368e+00,1.990424423323631675e+00,2.106109514127533888e+00,-2.307999657582071595e+00,-5.730855126998328775e-01,1.988068857586990701e+00,-3.481433772885618172e-01,-1.453766543612814877e+00
6.828341548426821728e-01,4.300590092889674310e+01,1.647050382569864357e+00,-5.416543279785518195e+00,2.016807931067074122e+00,2.083305354938576048e+00,-2.322420432179366223e+00,-5.428041300628241306e-01,1.988576793462037529e+00,-3.787437835109674911e-01,-1.440672618299342789e+00
6.833250492746324456e-01,4.303668278586336271e+01,1.599297835903149778e+00,-5.408556121810488726e+00,2.043073482070505875e+00,2.060286275929726685e+00,-2.336521792110612950e+00,-5.124061602887859390e-01,1.988592551516459750e+00,-4.092393034768071480e-01,-1.427017267323914984e+00
6.838159437065826074e-01,4.306729216370788293e+01,1.551494820112113704e+00,-5.400359948828949541e+00,2.069219179777035844e+00,2.037054225862023227e+00,-2.350301264591196926e+00,-4.818972240090735326e-01,1.988115391289049239e+00,-4.396202454774744695e-01,-1.412804912196011342e+00
6.843068381385326582e-01,4.309772823322349211e+01,1.503642155848534223e+00,-5.391954723492411006e+00,2.095243130592864489e+00,2.013611180260428402e+00,-2.363756416650286685e+00,-4.512829776210158794e-01,1.987144693913014404e+00,-4.698769293345648190e-01,-1.398040201654944026e+00
6.847977325704828200e-01,4.312799016432992971e+01,1.455740667722381865e+00,-5.383340417116293075e+00,2.121143444034843561e+00,1.989959141338549120e+00,-2.376884855657039886e+00,-4.205691124769073141e-01,1.985679962877441085e+00,-4.999996889865625516e-01,-1.382728011336591400e+00
6.852886270024330928e-01,4.315807712608352631e+01,1.407791184295182241e+00,-5.374517009719316007e+00,2.146918232878435528e+00,1.966100137922865310e+00,-2.389684229846038122e+00,-3.897613540735611615e-01,1.983720824777837066e+00,-5.299788750546301497e-01,-1.366873443405411725e+00
6.857795214343831436e-01,4.318798828668743539e+01,1.359794538073007875e+00,-5.365484490062854661e+00,2.172565613306331578e+00,1.942036225376134517e+00,-2.402152228842013404e+00,-3.588654612420414391e-01,1.981267030055590350e+00,-5.598048573877953960e-01,-1.350481826151408882e+00
6.862704158663333054e-01,4.321772281350197886e+01,1.311751565499287953e+00,-5.356242855690320326e+00,2.198083705057652715e+00,1.917769485520123052e+00,-2.414286584183871653e+00,-3.278872253377274060e-01,1.978318453726473525e+00,-5.894680275874428776e-01,-1.333558713552235542e+00
6.867613102982835782e-01,4.324727987305478649e+01,1.263663106947884529e+00,-5.346792112966658017e+00,2.223470631577484369e+00,1.893302026557867945e+00,-2.426085069847895070e+00,-2.968324694309822931e-01,1.974875096098167138e+00,-6.189588015108362651e-01,-1.316109884800541696e+00
6.872522047302337400e-01,4.327665863105139010e+01,1.215530006715501266e+00,-5.337132277117761170e+00,2.248724520167233010e+00,1.868635982994992784e+00,-2.437545502770320560e+00,-2.657070474978358021e-01,1.970937083476736573e+00,-6.482676217542053809e-01,-1.298141343796236358e+00
6.877430991621837908e-01,4.330585825238557618e+01,1.167353113014385269e+00,-5.327263372269997355e+00,2.273843502135306949e+00,1.843773515560565457e+00,-2.448665743369090819e+00,-2.345168436112805566e-01,1.966504668862133265e+00,-6.773849601148715927e-01,-1.279659318603989515e+00
6.882339935941340636e-01,4.333487790115000138e+01,1.119133277964605711e+00,-5.317185431489722447e+00,2.298825712948506794e+00,1.818716811127156108e+00,-2.459443696064960605e+00,-2.032677711327477432e-01,1.961578232632710250e+00,-7.063013200327998842e-01,-1.260670260875792703e+00
6.887248880260842254e-01,4.336371674064670145e+01,1.070871357586536732e+00,-5.306898496822858746e+00,2.323669292383753415e+00,1.793468082630362170e+00,-2.469877309801733034e+00,-1.719657719041314259e-01,1.956158283218687899e+00,-7.350072390112010190e-01,-1.241180845238653463e+00
6.892157824580343872e-01,4.339237393339782045e+01,1.022568211792846959e+00,-5.296402619334481976e+00,2.348372384680597946e+00,1.768029568987532940e+00,-2.479964578565943434e+00,-1.406168154399642933e-01,1.950245457764710144e+00,-7.634932910166540854e-01,-1.221197968647410592e+00
6.897066768899845490e-01,4.342084864115636123e+01,9.742247043805640772e-01,-5.285697859148425160e+00,2.372933138694121702e+00,1.742403535015867533e+00,-2.489703541905652351e+00,-1.092268981200392730e-01,1.943840522781283386e+00,-7.917500888583277607e-01,-1.200728749702571818e+00
6.901975713219347108e-01,4.344914002491696436e+01,9.258417030230141620e-01,-5.274784285486958879e+00,2.397349708048412964e+00,1.716592271349901555e+00,-2.499092285448595518e+00,-7.780204238242083292e-02,1.936944374785328549e+00,-8.197682865464952506e-01,-1.179780527933397716e+00
6.906884657538848726e-01,4.347724724492682213e+01,8.774200792614936795e-01,-5.263661976710444002e+00,2.421620251290635739e+00,1.690598094358221504e+00,-2.508128941419574875e+00,-4.634829591670941440e-02,1.929558040929650886e+00,-8.475385816303719899e-01,-1.158360863045966083e+00
6.911793601858350344e-01,4.350516946069650714e+01,8.289607084971053474e-01,-5.252331020357087432e+00,2.445742932045503970e+00,1.664423346059664688e+00,-2.516811689157058218e+00,-1.487173085783433102e-02,1.921682679621449008e+00,-8.750517175150596128e-01,-1.136477534136459022e+00
6.916702546177851962e-01,4.353290583101116340e+01,7.804644699820233456e-01,-5.240791513182649908e+00,2.469715919170532015e+00,1.638070394038653399e+00,-2.525138755629193099e+00,1.662155702005052582e-02,1.913319581129847347e+00,-9.022984857580198526e-01,-1.114138538869474448e+00
6.921611490497353580e-01,4.356045551394144866e+01,7.319322468110094349e-01,-5.229043561200236390e+00,2.493537386911615528e+00,1.611541631360012161e+00,-2.533108415948922332e+00,4.812544910910543372e-02,1.904470168182355483e+00,-9.292697283445578993e-01,-1.091352092621469039e+00
6.926520434816856309e-01,4.358781766685476811e+01,6.833649259125729181e-01,-5.217087279720079351e+00,2.517205515059281140e+00,1.584839476483021814e+00,-2.540718993888460453e+00,7.963380477312087535e-02,1.895135996550369351e+00,-9.559563399427322139e-01,-1.068126627589288891e+00
6.931429379136356816e-01,4.361499144642630910e+01,6.347633980403819542e-01,-5.204922793389450852e+00,2.540718489105291411e+00,1.557966373175013519e+00,-2.547968862392967715e+00,1.111404621522336100e-01,1.885318755623728970e+00,-9.823492701373022218e-01,-1.044470791863980175e+00
6.936338323455858434e-01,4.364197600865063720e+01,5.861285577637800337e-01,-5.192550236232445826e+00,2.564074500400199241e+00,1.530924790423900506e+00,-2.554856444093659196e+00,1.426392389677697548e-01,1.875020268974208149e+00,-1.008439525643381574e+00,-1.020393448469428144e+00
6.941247267775361163e-01,4.366877050885285882e+01,5.374613034588651139e-01,-5.179969751689890600e+00,2.587271746311040843e+00,1.503717222350354099e+00,-2.561380211819954233e+00,1.741239333263235878e-01,1.864242494907960346e+00,-1.034218172498940769e+00,-9.959036743662382785e-01
6.946156212094862781e-01,4.369537410169981229e+01,4.887625372975877291e-01,-5.167181492646922614e+00,2.610308430390963608e+00,1.476346187976463886e+00,-2.567538689099087446e+00,2.055883253230436358e-01,1.852987526640947458e+00,-1.059676341066540184e+00,-9.710107573418076399e-01
6.951065156414363289e-01,4.372178594120190098e+01,4.400331648712204613e-01,-5.154185619027868981e+00,2.633182764284669464e+00,1.448814203932085709e+00,-2.573330444538139083e+00,2.370263251614814770e-01,1.841257508072164040e+00,-1.084805733471256417e+00,-9.457237706419207024e-01
6.955974100733864907e-01,4.374800518072467526e+01,3.912740955160203815e-01,-5.140982299615294515e+00,2.655892965058777477e+00,1.421123807091792646e+00,-2.578754085027166187e+00,2.684318351897345689e-01,1.829054657034443032e+00,-1.109598096710455728e+00,-9.200518361814336021e-01
6.960883045053367635e-01,4.377403097301309032e+01,3.424862425413482958e-01,-5.127571713965010325e+00,2.678437254986925975e+00,1.393277573568015626e+00,-2.583808268318477985e+00,2.997986570514004079e-01,1.816381355846582446e+00,-1.134044937055023849e+00,-8.940044806619767970e-01
6.965791989372868143e-01,4.379986247020045909e+01,2.936705229963613162e-01,-5.113954051130659373e+00,2.700813863249602154e+00,1.365278102863427767e+00,-2.588491704785718994e+00,3.311205838438578963e-01,1.803240121407133634e+00,-1.158137856033449875e+00,-8.675914242191754555e-01
6.970700933692369761e-01,4.382549882382009088e+01,2.448278576583395316e-01,-5.100129509684591333e+00,2.723021026078534579e+00,1.337128017622828624e+00,-2.592803157647347589e+00,3.623914014501810055e-01,1.789633604207339745e+00,-1.181868553209506789e+00,-8.408225748748927586e-01
6.975609878011872489e-01,4.385093918481690167e+01,1.959591710210335513e-01,-5.086098297738683272e+00,2.745056986901518670e+00,1.308829963383957962e+00,-2.596741443189411580e+00,3.936048898699978094e-01,1.775564587343098966e+00,-1.205228828940764441e+00,-8.137080230202724529e-01
6.980518822331374107e-01,4.387618270355916650e+01,1.470653912827248333e-01,-5.071860632965019988e+00,2.766919996487820832e+00,1.280386608327069853e+00,-2.600305430987658983e+00,4.247548245494922048e-01,1.761035985525871927e+00,-1.228210587118083508e+00,-7.862580359294208954e-01
6.985427766650874615e-01,4.390122852985037838e+01,9.814745033407290542e-02,-5.057416742616451799e+00,2.788608313094127933e+00,1.251800643023302184e+00,-2.603494044128968454e+00,4.558349777105001333e-01,1.746050844092550403e+00,-1.250805837886059146e+00,-7.584830523037611183e-01
6.990336710970377343e-01,4.392607581294109309e+01,4.920628374582014519e-02,-5.042766863547052836e+00,2.810120202611006590e+00,1.223074780181887311e+00,-2.606306259432098482e+00,4.868391196786561181e-01,1.730612338014305029e+00,-1.273006700344371467e+00,-7.303936768471019914e-01
6.995245655289878961e-01,4.395072370154091601e+01,2.428307564278364694e-04,-5.027911242232508293e+00,2.831453938709842522e+00,1.194211754396243608e+00,-2.608741107667747361e+00,5.177610202105428217e-01,1.714723770904441613e+00,-1.294805405230019746e+00,-7.020006748714637812e-01
7.000154599609380579e-01,4.397517134383055293e+01,-4.874196574067413135e-02,-5.012850134790319601e+00,2.852607802990398067e+00,1.165214321888766502e+00,-2.610797673777950134e+00,5.485944498200459041e-01,1.698388574025162301e+00,-1.316194297580579597e+00,-6.733149669334805854e-01
7.005063543928882197e-01,4.399941788747393900e+01,-9.774715920985277418e-02,-4.997583806999957190e+00,2.873580085128828898e+00,1.136085260254531715e+00,-2.612475097094780541e+00,5.793331811036768197e-01,1.681610305293351537e+00,-1.337165839378314791e+00,-6.443476235015893616e-01
7.009972488248383815e-01,4.402346247963043169e+01,-1.467717994862755004e-01,-4.982112534322876485e+00,2.894369083026253175e+00,1.106827368203783246e+00,-2.613772571558382829e+00,6.099709900650085448e-01,1.664392648285313525e+00,-1.357712612175247191e+00,-6.151098596538799868e-01
7.014881432567885433e-01,4.404730426696706047e+01,-1.958149327890889024e-01,-4.966436601922437077e+00,2.914973102957846063e+00,1.077443465303240533e+00,-2.614689345934318343e+00,6.405016574381789951e-01,1.646739411240481843e+00,-1.377827319699153286e+00,-5.856130298066415385e-01
7.019790376887387051e-01,4.407094239567094007e+01,-2.448756017347660796e-01,-4.950556304683701114e+00,2.935390459722460044e+00,1.047936391716232318e+00,-2.615224724030233983e+00,6.709189700104654097e-01,1.628654526064104768e+00,-1.397502790440486864e+00,-5.558686224736066883e-01
7.024699321206888669e-01,4.409437601146164809e+01,-2.939528453506395911e-01,-4.934471947233126876e+00,2.955619476792775480e+00,1.018309007941641919e+00,-2.615378064911851208e+00,7.012167219439315868e-01,1.610142047328900095e+00,-1.416731980220234055e+00,-5.258882550558899860e-01
7.029608265526390287e-01,4.411760425960374477e+01,-3.430456990886079360e-01,-4.918183843958156665e+00,2.975658486465976083e+00,9.885641945516776552e-01,-2.615148783118274700e+00,7.313887160961475287e-01,1.591206151275682323e+00,-1.435507974738695181e+00,-4.956836686626200361e-01
7.034517209845893015e-01,4.414062628491936380e+01,-3.921531948390311051e-01,-4.901692319026683897e+00,2.995505830014957738e+00,9.587048519284515624e-01,-2.614536348876619787e+00,7.614287653399883782e-01,1.571851134812957351e+00,-1.453823992105200968e+00,-4.652667229622603484e-01
7.039426154165393523e-01,4.416344123180085290e+01,-4.412743609447413728e-01,-4.884997706406433160e+00,3.015159857840039592e+00,9.287338999994175781e-01,-2.613540288315963078e+00,7.913306938824665737e-01,1.552081414515514179e+00,-1.471673385348735152e+00,-4.346493910646657133e-01
7.044335098484895141e-01,4.418604824422353516e+01,-4.904082222153861581e-01,-4.868100349884183942e+00,3.034618929621265337e+00,8.986542779715347429e-01,-2.612160183680609205e+00,8.210883385827315584e-01,1.531901525621926830e+00,-1.489049644909541836e+00,-4.038437544337337703e-01
7.049244042804397870e-01,4.420844646575850589e+01,-5.395537999417607811e-01,-4.851000603084941964e+00,3.053881414471155242e+00,8.684689440643628133e-01,-2.610395673542681205e+00,8.506955502690271009e-01,1.511316121031103910e+00,-1.505946401111594835e+00,-3.728619978308717053e-01
7.054152987123899488e-01,4.423063503958549347e+01,-5.887101119104070079e-01,-4.833698829490970184e+00,3.072945691088022180e+00,8.381808752419234176e-01,-2.608246453014030131e+00,8.801461950547733171e-01,1.490329970297771922e+00,-1.522357426616024911e+00,-3.417164042891012166e-01
7.059061931443399995e-01,4.425261310850586227e+01,-6.378761724184294213e-01,-4.816195402460702546e+00,3.091810147909831663e+00,8.077930669433563970e-01,-2.605712273957462966e+00,9.094341556537489657e-01,1.468947958626919181e+00,-1.538276638855498035e+00,-3.104193501178331704e-01
7.063970875762902724e-01,4.427437981495567243e+01,-6.870509922884653342e-01,-4.798490705247551169e+00,3.110473183268578801e+00,7.773085328124101911e-01,-2.602792945197290209e+00,9.385533326943272803e-01,1.447175085867215438e+00,-1.553698102449505347e+00,-2.789832999383521361e-01
7.068879820082404342e-01,4.429593430101871121e+01,-7.362335788837104378e-01,-4.780585131018646017e+00,3.128933205545145757e+00,7.467303044258239986e-01,-2.599488332729199325e+00,9.674976460327140426e-01,1.425016465503457175e+00,-1.568616031600543526e+00,-2.474208017500728607e-01
7.073788764401904849e-01,4.431727570843977304e+01,-7.854229361233346918e-01,-4.762479082873393388e+00,3.147188633324770279e+00,7.160614310204016508e-01,-2.595798359929442078e+00,9.962610360653826325e-01,1.402477323647898899e+00,-1.583024792471303233e+00,-2.157444820273587416e-01
7.078697708721406467e-01,4.433840317863788272e+01,-8.346180644979392937e-01,-4.744172973861967790e+00,3.165237895552985847e+00,6.853049792189849221e-01,-2.591723007763341080e+00,1.024837465040503215e+00,1.379562998030604337e+00,-1.596918905542726197e+00,-1.839670408471172358e-01
7.083606653040909196e-01,4.435931585271967492e+01,-8.838179610851879531e-01,-4.725667227003702564e+00,3.183079431692092953e+00,6.544640327552515568e-01,-2.587262314993124868e+00,1.053220918368440451e+00,1.356278936988783101e+00,-1.610293047953008649e+00,-1.521012470470963773e-01
7.088515597360410814e-01,4.438001287149276664e+01,-9.330216195656588773e-01,-4.706962275305349053e+00,3.200711691878172171e+00,6.235416921973035986e-01,-2.582416378385074651e+00,1.081405405931347596e+00,1.332630698455071983e+00,-1.623142055817533125e+00,-1.201599334148502063e-01
7.093424541679911322e-01,4.440049337547929298e+01,-9.822280302388695095e-01,-4.688058561779227418e+00,3.218133137078620365e+00,5.925410746700784381e-01,-2.577185352915994709e+00,1.109384963391832901e+00,1.308623948944791504e+00,-1.635460926529732628e+00,-8.815599190739431545e-02
7.098333485999414050e-01,4.442075650492950700e+01,-1.031436180039543737e+00,-4.668956539461248667e+00,3.235342239250242002e+00,5.614653135765376168e-01,-2.571569451978996668e+00,1.137153653500735162e+00,1.284264462542149765e+00,-1.647244821042908702e+00,-5.610236890152375810e-02
7.103242430318915668e-01,4.444080139983535815e+01,-1.080645052553822705e+00,-4.649656671428912702e+00,3.252337481497784122e+00,5.303175583178231234e-01,-2.565568947588622972e+00,1.164705567403836683e+00,1.259558119885519911e+00,-1.658489066132903478e+00,-2.401206047496950990e-02
7.108151374638417286e-01,4.446062719994429102e+01,-1.129853628035983437e+00,-4.630159430819065669e+00,3.269117358233110782e+00,4.991009740120240235e-01,-2.559184170585263374e+00,1.192034825947834165e+00,1.234510907151539882e+00,-1.669189156641797123e+00,8.101892281956901698e-03
7.113060318957918904e-01,4.448023304477302275e+01,-1.179060883425067763e+00,-4.610465300845659975e+00,3.285680375334818049e+00,4.678187412119299005e-01,-2.552415510838911938e+00,1.219135580985238665e+00,1.209128915038304442e+00,-1.679340757702459941e+00,4.022640792385878683e-02
7.117969263277420522e-01,4.449961807362139155e+01,-1.228265792361815878e+00,-4.590574774817344661e+00,3.302025050308415643e+00,4.364740556215249701e-01,-2.545263417452236165e+00,1.246002016678408042e+00,1.183418337747475846e+00,-1.688939706944068586e+00,7.234836927713161892e-02
7.122878207596922140e-01,4.451878142558640405e+01,-1.277467325205809967e+00,-4.570488356154945642e+00,3.318149912447051708e+00,4.050701278112807113e-01,-2.537728398962962650e+00,1.272628350802680330e+00,1.157385471965348245e+00,-1.697982016678561523e+00,1.044546280361631219e-01
7.127787151916423758e-01,4.453772223957614074e+01,-1.326664449052590733e+00,-4.550206558408899760e+00,3.334053502992688323e+00,3.736101829323934531e-01,-2.529811023545599724e+00,1.299008836048459736e+00,1.131036715842975049e+00,-1.706463876067967789e+00,1.365320093287216707e-01
7.132696096235925376e-01,4.455643965432400933e+01,-1.375856127751305946e+00,-4.529729905276462354e+00,3.349734375297938271e+00,3.420974604296249666e-01,-2.521511919212453989e+00,1.325137761322574104e+00,1.104378567975119463e+00,-1.714381653272763595e+00,1.685673162508514178e-01
7.137605040555426994e-01,4.457493280840281358e+01,-1.425041321922130289e+00,-4.509058930618935257e+00,3.365191094988270848e+00,3.105352137532064738e-01,-2.512831774013983832e+00,1.351009453048473086e+00,1.077417626378329940e+00,-1.721731897581026072e+00,2.005473343708468192e-01
7.142513984874929722e-01,4.459320084023907782e+01,-1.474218988974210109e+00,-4.488194178478682517e+00,3.380422240124887345e+00,2.789267100693593182e-01,-2.503771336238480139e+00,1.376618276465705559e+00,1.050160587467880990e+00,-1.728511341518660149e+00,2.324588362027151245e-01
7.147422929194430230e-01,4.461124288812735728e+01,-1.523388083123466519e+00,-4.467136203096132796e+00,3.395426401367997560e+00,2.472752299698159906e-01,-2.494331414611058229e+00,1.401958636928280377e+00,1.022614245033781843e+00,-1.734716902940421246e+00,2.642885856487806606e-01
7.152331873513931848e-01,4.462905809024470472e+01,-1.572547555411022646e+00,-4.445885568926509102e+00,3.410202182140777971e+00,2.155840671798976427e-01,-2.484512878491933918e+00,1.427024981202340559e+00,9.947854892155700846e-01,-1.740345687101982453e+00,2.960233424118416945e-01
7.157240817833434576e-01,4.464664558466509447e+01,-1.621696353721248318e+00,-4.424442850656673087e+00,3.424748198793681198e+00,1.838565282657522726e-01,-2.474316658074107611e+00,1.451811798762625560e+00,9.666813054763547797e-01,-1.745394988712846374e+00,3.276498663763034447e-01
7.162149762152936194e-01,4.466400450937405964e+01,-1.670833422800447554e+00,-4.402808633221668266e+00,3.439063080769415137e+00,1.520959323401216423e-01,-2.463743744580279227e+00,1.476313623088235438e+00,9.383087735755873959e-01,-1.749862293970233740e+00,3.591549219588954234e-01
7.167058706472436702e-01,4.468113400228322973e+01,-1.719957704275382859e+00,-4.380983511821286314e+00,3.453145470768332004e+00,1.203056107671420794e-01,-2.452795190459132080e+00,1.500525032957290561e+00,9.096750665409688574e-01,-1.753745282573841102e+00,3.905252824284897173e-01
7.171967650791939430e-01,4.469803320124523083e+01,-1.769068136672450553e+00,-4.358968091936349154e+00,3.466994024914529238e+00,8.848890686567001396e-02,-2.441472109580907102e+00,1.524440653740929630e+00,8.807874496391281394e-01,-1.757041829721672332e+00,4.217477341955107040e-01
7.176876595111441048e-01,4.471470124406831559e+01,-1.818163655436333848e+00,-4.336762989345143815e+00,3.480607412922212873e+00,5.664917561185989214e-02,-2.429775677432346015e+00,1.548055158695988753e+00,8.516532793455748873e-01,-1.759750008086587325e+00,4.528090810702196656e-01
7.181785539430941556e-01,4.473113726853127048e+01,-1.867243192949358477e+00,-4.314368830139550859e+00,3.493984318262784772e+00,2.478978334023573815e-02,-2.417707131310914193e+00,1.571363270257042810e+00,8.222800023133964853e-01,-1.761868089773938717e+00,4.836961484906334707e-01
7.186694483750444284e-01,4.474734041239850768e+01,-1.916305678551214697e+00,-4.291786250740973863e+00,3.507123438332504950e+00,-7.085892556535355880e-03,-2.405267770518298320e+00,1.594359761327612368e+00,7.926751543408130374e-01,-1.763394548260135419e+00,5.143957877198546136e-01
7.191603428069945902e-01,4.476330981405227760e+01,-1.965350038590196746e+00,-4.269015897883882360e+00,3.520023484514227530e+00,-3.897446432431370122e-02,-2.392458955103089036e+00,1.617039456914621143e+00,7.628463530524252079e-01,-1.764328055877725898e+00,5.448948949899474758e-01
7.196512372389447521e-01,4.477904462062192437e+01,-2.014375196891129871e+00,-4.246058427929927603e+00,3.532683180438629833e+00,-7.087254092475833711e-02,-2.379282081077584543e+00,1.639397241088809132e+00,7.328011888593899403e-01,-1.764667408376954461e+00,5.751806716430412081e-01
7.201421316708948028e-01,4.479454396726099930e+01,-2.063380073723874553e+00,-4.222914507261823935e+00,3.545101264361082194e+00,-1.027767193280318681e-01,-2.365738613471133345e+00,1.661428050216182228e+00,7.025473664050649880e-01,-1.764411625801508787e+00,6.052402869027444510e-01
7.206330261028450757e-01,4.480980698204681545e+01,-2.112363586031054119e+00,-4.199584812523499799e+00,3.557276489391736796e+00,-1.346835851568473630e-01,-2.351830085488623379e+00,1.683126874834391051e+00,6.720926988170347061e-01,-1.763559952631856831e+00,6.350608949725441432e-01
7.211239205347952375e-01,4.482483279492431194e+01,-2.161324647893246631e+00,-4.176070030749364115e+00,3.569207623214958769e+00,-1.665897151334204684e-01,-2.337558090642725794e+00,1.704488762478396646e+00,6.414450724851654684e-01,-1.762111834809562794e+00,6.646297196318007305e-01
7.216148149667453993e-01,4.483962054100014427e+01,-2.210262170712707253e+00,-4.152370859537791503e+00,3.580893448307562732e+00,-1.984916774334771206e-01,-2.322924282575733024e+00,1.725508818705651981e+00,6.106124450339415199e-01,-1.760066920007786528e+00,6.939340595217697860e-01
7.221057093986955611e-01,4.485416936165972146e+01,-2.259175063291753549e+00,-4.128488007110601821e+00,3.592332762108024991e+00,-2.303860320453322841e-01,-2.307930374947210428e+00,1.746182208238637124e+00,5.796028433182056627e-01,-1.757425058126627526e+00,7.229612936051329486e-01
7.225966038306457229e-01,4.486847840350715444e+01,-2.308062231806033537e+00,-4.104422192258411428e+00,3.603524377136721135e+00,-2.622693311341880440e-01,-2.292578141387399793e+00,1.766504156224851130e+00,5.484243614421632218e-01,-1.754186302013310828e+00,7.516988867991833967e-01
7.230874982625958847e-01,4.488254681512828626e+01,-2.356922579672620532e+00,-4.080174144171902384e+00,3.614467121067177491e+00,-2.941381194116062248e-01,-2.276869415516397765e+00,1.786469949614228447e+00,5.170851588016927014e-01,-1.750350908407215966e+00,7.801343957826172293e-01
7.235783926945460465e-01,4.489637374167663353e+01,-2.405755007312921023e+00,-4.055744602159000678e+00,3.625159836748328424e+00,-3.259889345101537050e-01,-2.260806091029103015e+00,1.806074938653982054e+00,4.855934581499634639e-01,-1.745919339109747614e+00,8.082554749759356394e-01
7.240692871264962083e-01,4.490995831728234577e+01,-2.454558411810417784e+00,-4.031134315247960842e+00,3.635601382177793273e+00,-3.578183073632331679e-01,-2.244390121845933894e+00,1.825314538500877770e+00,4.539575436863492186e-01,-1.740892262379050814e+00,8.360498826954638751e-01
7.245601815584463701e-01,4.492329965528410440e+01,-2.503331686463244665e+00,-4.006344041676358714e+00,3.645790630426161805e+00,-3.896227625900932634e-01,-2.227623522329313488e+00,1.844184230950937087e+00,4.221857591686438704e-01,-1.735270554549565691e+00,8.635054874809844350e-01
7.250510759903966429e-01,4.493639683628406090e+01,-2.552073720231541998e+00,-3.981374548266012781e+00,3.655726469512287302e+00,-4.213988188859913997e-01,-2.210508367565937160e+00,1.862679566286553179e+00,3.902865060486031545e-01,-1.729055301876429862e+00,8.906102745969609602e-01
7.255419704223466937e-01,4.494924889402569335e+01,-2.600783397079687642e+00,-3.956226609683787920e+00,3.665407802229598833e+00,-4.531429894175631468e-01,-2.193046793714800380e+00,1.880796165241052531e+00,3.582682416307633178e-01,-1.722247802604721212e+00,9.173523527073994543e-01
7.260328648542968555e-01,4.496185471851104154e+01,-2.649459591162235395e+00,-3.930901003431520380e+00,3.674833544075660097e+00,-4.848517823535539173e-01,-2.175241000821086512e+00,1.898529725300436066e+00,3.261394780641868052e-01,-1.714849577227743671e+00,9.437199671843526927e-01
7.265237592862471283e-01,4.497421305149185855e+01,-2.698101166148338503e+00,-3.905398509787597394e+00,3.684002623220067107e+00,-5.165217013001603963e-01,-2.157093252366377722e+00,1.915876021820597019e+00,2.939087790297936209e-01,-1.706862366412278842e+00,9.697015052667838919e-01
7.270146537181971791e-01,4.498632268685994262e+01,-2.746706984955102016e+00,-3.879719922292144130e+00,3.692913985236972341e+00,-5.481492454090758359e-01,-2.138605869123618053e+00,1.932830899089692522e+00,2.615847549810217387e-01,-1.698288111902233277e+00,9.952854873164770355e-01
7.275055481501473409e-01,4.499818241848562650e+01,-2.795275907225747147e+00,-3.853866045031899557e+00,3.701566592077943252e+00,-5.797309098440170949e-01,-2.119781230709477882e+00,1.949390274423430380e+00,2.291760617537574873e-01,-1.689128962940731782e+00,1.020460577172990435e+00
7.279964425820976137e-01,4.500979103990851371e+01,-2.843806789336651875e+00,-3.827837692622555021e+00,3.709959422199865742e+00,-6.112631861689756807e-01,-2.100621775368278321e+00,1.965550139218753323e+00,1.966913982617434220e-01,-1.679387275867486817e+00,1.045215587204548546e+00
7.284873370140477755e-01,4.502114734436124621e+01,-2.892298484421198079e+00,-3.801635690208025498e+00,3.718091470700911838e+00,-6.427425627382692408e-01,-2.081129999743396741e+00,1.981306559992806360e+00,1.641395041791779141e-01,-1.669065613676119941e+00,1.069539483336503727e+00
7.289782314459978263e-01,4.503225012479354206e+01,-2.940749842393922009e+00,-3.775260873459420630e+00,3.725961749456992766e+00,-6.741655250888569650e-01,-2.061308458646586406e+00,1.996655679425164864e+00,1.315291576149582586e-01,-1.658166745567842604e+00,1.093421390085821621e+00
7.294691258779480991e-01,4.504309817389628989e+01,-2.989159709974898327e+00,-3.748714088573744441e+00,3.733569287258690750e+00,-7.055285563348732136e-01,-2.041159764825242195e+00,2.011593717403302062e+00,9.886917277861223541e-02,-1.646693646501515618e+00,1.116850595601556861e+00
7.299600203098982609e-01,4.505369028412585664e+01,-3.037526930714276041e+00,-3.721996192272373882e+00,3.740913129948653104e+00,-7.368281375643270792e-01,-2.020686588727645727e+00,2.026116972071266620e+00,6.616839763797316420e-02,-1.634649496740107066e+00,1.139816556711283013e+00
7.304509147418484227e-01,4.506402524772855145e+01,-3.085850345017292273e+00,-3.695108051799138149e+00,3.747992340559505031e+00,-7.680607482381801576e-01,-1.999891658266054417e+00,2.040221820881680248e+00,3.343571156838093250e-02,-1.622037681393474262e+00,1.162308903973631180e+00
7.309418091737984735e-01,4.507410185676519632e+01,-3.134128790169389944e+00,-3.668050544918201261e+00,3.754805999452219822e+00,-7.992228665915576125e-01,-1.978777758577792811e+00,2.053904721650930743e+00,6.800229936585466817e-04,-1.608861789957552801e+00,1.184317446736758317e+00
7.314327036057487463e-01,4.508391890313593819e+01,-3.182361100361698725e+00,-3.640824559911602698e+00,3.761353204454982890e+00,-8.303109700372639512e-01,-1.957347731784231160e+00,2.067162213617645072e+00,-3.208973298130990415e-02,-1.595125615849894540e+00,1.205832178202871363e+00
7.319235980376989081e-01,4.509347517860511800e+01,-3.230546106716659871e+00,-3.613430995576587090e+00,3.767633071002524758e+00,-8.613215355714560761e-01,-1.935604476747753377e+00,2.079990918504373454e+00,-6.486459694624946426e-02,-1.580833155941609336e+00,1.226843280498696176e+00
7.324144924696489589e-01,4.510276947482636700e+01,-3.278682637314067172e+00,-3.585870761222561764e+00,3.773644732275954983e+00,-8.922510401816579062e-01,-1.913550948826588716e+00,2.092387541582570787e+00,-9.763558756960094565e-02,-1.565988610085639277e+00,1.247341129752030930e+00
7.329053869015992317e-01,4.511180058337043164e+01,-3.326769517221337846e+00,-3.558144776759436745e+00,3.779387339704872506e+00,-9.230959613484991388e-01,-1.891190161994757757e+00,2.104348877465159973e+00,-1.303937014494653268e-01,-1.550596400864349578e+00,1.267316320400145191e+00
7.333962813335493935e-01,4.512056729583184023e+01,-3.374805568644275056e+00,-3.530253975626240326e+00,3.784860074689272214e+00,-9.538527805558855155e-01,-1.868525263850753904e+00,2.115871962632320802e+00,-1.631298376503644287e-01,-1.534661815422618814e+00,1.286760290878668611e+00
7.338871757654995553e-01,4.512906840369817019e+01,-3.422789610704374486e+00,-3.502199299268052624e+00,3.790062126949966359e+00,-9.845179784157382930e-01,-1.845559392112944952e+00,2.126953792296436330e+00,-1.958349578969152960e-01,-1.518189780321994142e+00,1.305664178053981272e+00
7.343780701974497171e-01,4.513730269839937392e+01,-3.470720459511139389e+00,-3.473981697878910868e+00,3.794992697604413046e+00,-1.015088035342609496e+00,-1.822295695047077002e+00,2.137591359169459526e+00,-2.285000584211522856e-01,-1.501185039553742273e+00,1.324018963780347002e+00
7.348689646293998790e-01,4.514526897138681960e+01,-3.518596928274121627e+00,-3.445602132276941010e+00,3.799651006729857894e+00,-1.045559433782483172e+00,-1.798737379972175088e+00,2.147781751350061441e+00,-2.611161188315395676e-01,-1.483652570890168887e+00,1.341815872198161674e+00
7.353598590613500408e-01,4.515296601415892042e+01,-3.566417827329666945e+00,-3.417061573886094550e+00,3.804036293454676532e+00,-1.075928658642053559e+00,-1.774887712604174217e+00,2.157522152759058010e+00,-2.936741053091536102e-01,-1.465597581918423042e+00,1.359046372653780921e+00
7.358507534933003136e-01,4.516039261828683493e+01,-3.614181964167948458e+00,-3.388361004717506564e+00,3.808147816049631817e+00,-1.106192197718219417e+00,-1.750750016399531095e+00,2.166809843569427407e+00,-3.261649737810433658e-01,-1.447025506094699265e+00,1.375702182552966946e+00
7.363416479252503644e-01,4.516754757544044452e+01,-3.661888143460215517e+00,-3.359501417350523766e+00,3.811984852019048908e+00,-1.136346542127750547e+00,-1.726327671898855609e+00,2.175642200630888645e+00,-3.585796730707176416e-01,-1.427941998818870406e+00,1.391775270147918464e+00
7.368325423572005262e-01,4.517442967741438054e+01,-3.709535167086486229e+00,-3.330483814913268059e+00,3.815546698191914388e+00,-1.166388186737266741e+00,-1.701624116070441506e+00,2.184016697889092029e+00,-3.909091480259135332e-01,-1.408352933529462891e+00,1.407257857257970812e+00
7.373234367891507990e-01,4.518103771615428599e+01,-3.757121834163309693e+00,-3.301309211062950499e+00,3.818832670812877694e+00,-1.196313630593297317e+00,-1.676642841653890326e+00,2.191930906799352208e+00,-4.231443426233948424e-01,-1.388264397819114926e+00,1.422142421923833222e+00
7.378143312211008498e-01,4.518737048378321219e+01,-3.804646941071909705e+00,-3.271978629965761165e+00,3.821842105633180608e+00,-1.226119377352616446e+00,-1.651387396503668503e+00,2.199382496734979320e+00,-4.552762030509890923e-01,-1.367682689570404397e+00,1.436421700995473394e+00
7.383052256530510116e-01,4.519342677262817176e+01,-3.852109281486705505e+00,-3.242493106276326031e+00,3.824574358001505470e+00,-1.255801935712847817e+00,-1.625861382932601185e+00,2.206369235390204242e+00,-4.872956807668598622e-01,-1.346614313112038275e+00,1.450088692653640043e+00
7.387961200850012844e-01,4.519920537524686921e+01,-3.899507646403912897e+00,-3.212853685116917379e+00,3.827028802954728359e+00,-1.285357819843158556e+00,-1.600068457055449755e+00,2.212888989177650867e+00,-5.191937355358187123e-01,-1.325065975395529172e+00,1.463136658864935047e+00
7.392870145169514462e-01,4.520470508445454527e+01,-3.946840824170537942e+00,-3.183061422056224554e+00,3.829204835308599453e+00,-1.314783549815234931e+00,-1.574012328132421201e+00,2.218939723620410032e+00,-5.509613384428803107e-01,-1.303044582192231626e+00,1.475559127770532220e+00
7.397779089489014970e-01,4.520992469335108410e+01,-3.994107600513680634e+00,-3.153117383087738368e+00,3.831101869748338107e+00,-1.344075652034485868e+00,-1.547696757912643273e+00,2.224519503738693782e+00,-5.825894748840119153e-01,-1.280557234310767178e+00,1.487349896008514083e+00
7.402688033808517698e-01,4.521486299534814890e+01,-4.041306758570086366e+00,-3.123022644607785558e+00,3.832719340919143125e+00,-1.373230659671439646e+00,-1.521125559977641872e+00,2.229626494431063310e+00,-6.140691475340289696e-01,-1.257611223834868897e+00,1.498503030969806638e+00
7.407596978128019316e-01,4.521951878419658755e+01,-4.088437078915870160e+00,-3.092778293393258160e+00,3.834056703516619535e+00,-1.402245113093283813e+00,-1.494302599084863736e+00,2.234258960850229236e+00,-6.453913792915910719e-01,-1.234214030381680871e+00,1.509012872987701259e+00
7.412505922447520934e-01,4.522389085401393771e+01,-4.135497339596720501e+00,-3.062385426578849046e+00,3.835113432377124987e+00,-1.431115560295744826e+00,-1.467231790511070777e+00,2.238415268773448208e+00,-6.765472162015052637e-01,-1.210373317380365910e+00,1.518874037461036774e+00
7.417414866767022552e-01,4.522797799931210960e+01,-4.182486316158229300e+00,-3.031845151634017022e+00,3.835889022568029993e+00,-1.459838557335076281e+00,-1.439917099395809696e+00,2.242093884967487849e+00,-7.075277303540936646e-01,-1.186096928371195958e+00,1.528081416910952450e+00
7.422323811086524170e-01,4.523177901502524634e+01,-4.229402781676560252e+00,-3.001158586339543355e+00,3.836382989477897798e+00,-1.488410668760301370e+00,-1.412362540084829643e+00,2.245293377548175595e+00,-7.383240227617701157e-01,-1.161392883325013781e+00,1.536630182971266523e+00
7.427232755406025788e-01,4.523529269653771223e+01,-4.276245506789385864e+00,-2.970326858763723710e+00,3.836594868906578526e+00,-1.516828468045656519e+00,-1.384572175473493427e+00,2.248012416334523422e+00,-7.689272262127868629e-01,-1.136269374983106983e+00,1.544515788312462723e+00
7.432141699725526296e-01,4.523851783971228002e+01,-4.323013259727098934e+00,-2.939351107238200811e+00,3.836524217155222960e+00,-1.545088538023243752e+00,-1.356550116350176527e+00,2.250249773197436909e+00,-7.993285081021398453e-01,-1.110734765217491482e+00,1.551733968499286798e+00
7.437050644045029024e-01,4.524145324091842468e+01,-4.369704806344359760e+00,-2.908232480333380110e+00,3.836170611116210605e+00,-1.573187471315927954e+00,-1.328300520739618573e+00,2.252004322403005077e+00,-8.295190732396894306e-01,-1.084797581411565348e+00,1.558280743781962574e+00
7.441959588364530642e-01,4.524409769706085171e+01,-4.416318910151773913e+00,-2.876972136833587435e+00,3.835533648362996928e+00,-1.601121870770355393e+00,-1.299827593246347890e+00,2.253275040950358576e+00,-8.594901666353469416e-01,-1.058466512861251818e+00,1.564152420820992484e+00
7.446868532684032260e-01,4.524645000560811781e+01,-4.462854332348047848e+00,-2.845571245711712827e+00,3.834612947239874003e+00,-1.628888349890304621e+00,-1.271135584397971474e+00,2.254061008904125973e+00,-8.892330762615689999e-01,-1.031750407196436292e+00,1.569345594345603834e+00
7.451777477003533878e-01,4.524850896462145755e+01,-4.509309831852282180e+00,-2.814030986103591481e+00,3.833408146951653883e+00,-1.656483533270157515e+00,-1.242228789988540250e+00,2.254361409721452603e+00,-9.187391357929217683e-01,-1.004658266822888502e+00,1.573857148745779089e+00
7.456686421323035496e-01,4.525027337278373096e+01,-4.555684165336587377e+00,-2.782352547281974342e+00,3.831918907653263151e+00,-1.683904057028617895e+00,-1.213111550421867246e+00,2.254175530573610420e+00,-9.479997273228537580e-01,-9.771992453845627091e-01,1.577684259597907479e+00
7.461595365642537114e-01,4.525174202942859125e+01,-4.601976087258995207e+00,-2.750537128630130557e+00,3.830144910539256209e+00,-1.711146569242638416e+00,-1.183788250054826463e+00,2.253502762662181524e+00,-9.770062840576385632e-01,-9.493826442462971471e-01,1.580824395124045267e+00
7.466504309962039843e-01,4.525291373456973076e+01,-4.648184349896630430e+00,-2.718585939615083991e+00,3.828085857933247294e+00,-1.738207730381554184e+00,-1.154263316540645068e+00,2.252342601529823796e+00,-1.005750292987483530e+00,-9.212179089969255719e-01,1.583275317584785125e+00
7.471413254281540350e-01,4.525378728893038272e+01,-4.694307703379130281e+00,-2.686500199760509133e+00,3.825741473377257673e+00,-1.765084213741409336e+00,-1.124541220172205147e+00,2.250694647365615975e+00,-1.034223297534787811e+00,-8.927146259728153677e-01,1.585035084605735278e+00
7.476322198601041968e-01,4.525436149397289398e+01,-4.740344895722468976e+00,-2.654281138619164260e+00,3.823111501720978023e+00,-1.791772705879566496e+00,-1.094626473225245089e+00,2.248558605304983971e+00,-1.062416900179647072e+00,-8.638825188017346113e-01,1.586102050437618427e+00
7.481231142920544697e-01,4.525463515192852526e+01,-4.786294672862886124e+00,-2.621929995745085673e+00,3.820195709210952639e+00,-1.818269907049422374e+00,-1.064523629301664887e+00,2.245934285724202617e+00,-1.090322765062423205e+00,-8.347314449672269543e-01,1.586474867149965551e+00
7.486140087240045204e-01,4.525460706582737203e+01,-4.832155778691185510e+00,-2.589448020665338301e+00,3.816993883579677949e+00,-1.844572531635394252e+00,-1.034237282672752833e+00,2.242821604529483981e+00,-1.117932620563537593e+00,-8.052713923933428886e-01,1.586152485758431041e+00
7.491049031559546822e-01,4.525427603952846312e+01,-4.877926955087391825e+00,-2.556836472851353292e+00,3.813505834134612194e+00,-1.870677308588154730e+00,-1.003772067622350939e+00,2.239220583440635792e+00,-1.145238261860485496e+00,-7.755124760497192904e-01,1.585134157285717382e+00
7.495957975879049551e-01,4.525364087775003696e+01,-4.923606941955535277e+00,-2.524096621689993825e+00,3.809731391847110515e+00,-1.896580981859993242e+00,-9.731326577901010522e-01,2.235131350269305983e+00,-1.172231553461924314e+00,-7.454649345771626745e-01,1.583419433756100725e+00
7.500866920198551169e-01,4.525270038609991730e+01,-4.969194477258763065e+00,-2.491229746454226124e+00,3.805670409441278323e+00,-1.922280310840421613e+00,-9.423237655146491365e-01,2.230554139191814667e+00,-1.198904431718967878e+00,-7.151391269336105916e-01,1.581008169123588214e+00
7.505775864518051677e-01,4.525145337110613042e+01,-5.014688297054817667e+00,-2.458237136273351275e+00,3.801322761482732293e+00,-1.947772070792034071e+00,-9.113501411767717109e-01,2.225489291016548687e+00,-1.225248907313704061e+00,-6.845455290604330889e-01,1.577900520133661333e+00
7.510684808837554405e-01,4.524989864024762198e+01,-5.060087135531729174e+00,-2.425120090102916848e+00,3.796688344467276988e+00,-1.973053053286538461e+00,-8.802165725425348253e-01,2.219937253445940506e+00,-1.251257067724830474e+00,-6.536947305691880317e-01,1.574096947118637901e+00
7.515593753157056023e-01,4.524803500198517980e+01,-5.105389725043723459e+00,-2.391879916694312325e+00,3.791767076909517087e+00,-1.998120066640970638e+00,-8.489278841064842318e-01,2.213898581333043403e+00,-1.276921079670438441e+00,-6.225974314488262884e-01,1.569598214726659169e+00
7.520502697476557641e-01,4.524586126579245615e+01,-5.150594796147514920e+00,-2.358517934563907126e+00,3.786558899431367475e+00,-2.022969936354176657e+00,-8.174889364347406318e-01,2.207373936932669256e+00,-1.302233191528028744e+00,-5.912644387932201040e-01,1.564405392584268029e+00
7.525411641796059259e-01,4.524337624218723164e+01,-5.195701077638860355e+00,-2.325035471961839129e+00,3.781063774850482062e+00,-2.047599505543491016e+00,-7.859046255080988086e-01,2.200364090147101770e+00,-1.327185735731672311e+00,-5.597066635491180220e-01,1.558519855892600336e+00
7.530320586115560877e-01,4.524057874276276436e+01,-5.240707296589336650e+00,-2.291433866840479006e+00,3.775281688268611546e+00,-2.072005635381600541e+00,-7.541798820651548496e-01,2.192869918766410908e+00,-1.351771131146328742e+00,-5.279351172845443418e-01,1.551943285957202212e+00
7.535229530435062495e-01,4.523746758021935221e+01,-5.285612178383431115e+00,-2.257714466822489996e+00,3.769212647159867480e+00,-2.096185205533636076e+00,-7.223196709453831854e-01,2.184892408703328570e+00,-1.375981885419340189e+00,-4.959609089775685042e-01,1.544677670651439350e+00
7.540138474754563003e-01,4.523404156839603019e+01,-5.330414446755959545e+00,-2.223878629168492438e+00,3.762856681458903729e+00,-2.120135114594497772e+00,-6.903289904321798787e-01,2.176432654222708152e+00,-1.399810597309126603e+00,-4.637952418254667197e-01,1.536725304813525206e+00
7.545047419074065731e-01,4.523029952230243111e+01,-5.375112823829653053e+00,-2.189927720744432094e+00,3.756213843649018003e+00,-2.143852280526340248e+00,-6.582128715959514320e-01,2.167491858165567109e+00,-1.423249958990996822e+00,-4.314494100743333505e-01,1.528088790577155631e+00
7.549956363393567349e-01,4.522624025815081694e+01,-5.419706030153120579e+00,-2.155863117988520372e+00,3.749284208850176547e+00,-2.167333641096311325e+00,-6.259763776371431998e-01,2.158071332167713852e+00,-1.446292758340175011e+00,-3.989347958690687701e-01,1.518771037635770815e+00
7.554865307713068967e-01,4.522186259338825209e+01,-5.464192784739086761e+00,-2.121686206877792635e+00,3.742067874906934488e+00,-2.190576154314503921e+00,-5.936246032292327168e-01,2.148172496872932324e+00,-1.468931881191993583e+00,-3.662628661237419259e-01,1.508775263440389924e+00
7.559774252032570585e-01,4.521716534672897581e+01,-5.508571805102814523e+00,-2.087398382894384063e+00,3.734564962476305539e+00,-2.213576798872069595e+00,-5.611626738617989663e-01,2.137796882140786892e+00,-1.491160313579221075e+00,-3.334451694124482835e-01,1.498104993331110135e+00
7.564683196352072203e-01,4.521214733818688103e+01,-5.552841807300930910e+00,-2.053001050991326792e+00,3.726775615115514473e+00,-2.236332574579610100e+00,-5.285957451834615295e-01,2.126946127248959151e+00,-1.512971143946609365e+00,-3.004933328804613168e-01,1.486764060602160376e+00
7.569592140671573821e-01,4.520680738910820651e+01,-5.597001505970471413e+00,-2.018495625558039297e+00,3.718699999369688758e+00,-2.258840502805738115e+00,-4.959290023448787998e-01,2.115621981090196169e+00,-1.534357565342581609e+00,-2.674190591758611735e-01,1.474756606500601919e+00
7.574501084991076549e-01,4.520114432220434253e+01,-5.641049614368185416e+00,-1.983883530385448735e+00,3.710338304859462699e+00,-2.281097626915852494e+00,-4.631676593417215493e-01,2.103826302363835055e+00,-1.555312877588095555e+00,-2.342341234015559159e-01,1.462087080158631425e+00
7.579410029310577057e-01,4.519515696158484275e+01,-5.684984844410135629e+00,-1.949166198630740476e+00,3.701690744368497210e+00,-2.303101012711126661e+00,-4.303169583576296198e-01,2.091561059761902097e+00,-1.575830489422672009e+00,-2.009503700877066645e-01,1.448760238459495087e+00
7.584318973630078675e-01,4.518884413279056389e+01,-5.728805906711630591e+00,-1.914345072781689305e+00,3.692757553930906322e+00,-2.324847748867731489e+00,-3.973821691071164341e-01,2.078828332149777136e+00,-1.595903920627615769e+00,-1.675797101845233339e-01,1.434781145836990124e+00
7.589227917949581403e-01,4.518220466282694758e+01,-5.772511510627426290e+00,-1.879421604620639341e+00,3.683538992918606869e+00,-2.346334947376267355e+00,-3.643685881784652913e-01,2.065630308741449372e+00,-1.615526804126418581e+00,-1.341341180754658247e-01,1.420155174008598031e+00
7.594136862269081911e-01,4.517523738019757928e+01,-5.816100364291971303e+00,-1.844397255188295004e+00,3.674035344128629976e+00,-2.367559743981295650e+00,-3.312815383767859778e-01,2.051969289269414798e+00,-1.634692888062211136e+00,-1.006256286110311926e-01,1.404888001642287776e+00
7.599045806588583529e-01,4.516794111493771879e+01,-5.859571174660430870e+00,-1.809273494746735933e+00,3.664246913870239375e+00,-2.388519298621318843e+00,-2.981263680666759175e-01,2.037847684148996752e+00,-1.653396037852618683e+00,-6.706633416255902702e-02,1.388985613956764897e+00
7.603954750908086258e-01,4.516031469864815051e+01,-5.902922647549416979e+00,-1.774051802742544703e+00,3.654174032052095900e+00,-2.409210795868688137e+00,-2.649084505153140867e-01,2.023268014637430667e+00,-1.671630238221517795e+00,-3.346838169689037024e-02,1.372454302255523562e+00
7.608863695227587876e-01,4.515235696452913317e+01,-5.946153487678508043e+00,-1.738733667769138957e+00,3.643817052269242129e+00,-2.429631445369995202e+00,-2.316331832351465891e-01,2.008232912987394592e+00,-1.689389595208221184e+00,1.560301289502685762e-04,1.355300663394380489e+00
7.613772639547088383e-01,4.514406674741449876e+01,-5.989262398711691304e+00,-1.703320587529016272e+00,3.633176351890039069e+00,-2.449778482286458559e+00,-1.983059873268158135e-01,1.992745122595158236e+00,-1.706668338153624731e+00,3.379465385243518583e-02,1.337531599182634867e+00
7.618681583866591112e-01,4.513544288380595759e+01,-6.032248083299175612e+00,-1.667814068795574256e+00,3.622252332143055753e+00,-2.469649167734613737e+00,-1.649323068220269750e-01,1.976807498143377861e+00,-1.723460821663631570e+00,6.743519606983028325e-02,1.319154315717940396e+00
7.623590528186092730e-01,4.512648421190748138e+01,-6.075109243119534597e+00,-1.632215627374497435e+00,3.611045418203802981e+00,-2.489240789227189499e+00,-1.315176080263371627e-01,1.960423005738351376e+00,-1.739761527549683162e+00,1.010653202801696793e-01,1.300176322654626571e+00
7.628499472505594348e-01,4.511718957165997068e+01,-6.117844578922245091e+00,-1.596526788064719593e+00,3.599556059281441289e+00,-2.508550661114313574e+00,-9.806737886188576780e-02,1.943594723041958350e+00,-1.755565066746628045e+00,1.346726497088497343e-01,1.280605432405784727e+00
7.633408416825095966e-01,4.510755780477595778e+01,-6.160452790570283277e+00,-1.560749084619147631e+00,3.587784728705360138e+00,-2.527576125024748599e+00,-6.458712821021994621e-02,1.926325839398082884e+00,-1.770866181207535917e+00,1.682447701107303573e-01,1.260449759278813309e+00
7.638317361144597584e-01,4.509758775477453696e+01,-6.202932577082949095e+00,-1.524884059705080563e+00,3.575731924011740670e+00,-2.546314550307371860e+00,-3.108238525517492690e-02,1.908619655953739169e+00,-1.785659745775748153e+00,2.017692325527513653e-01,1.239717718544737668e+00
7.643226305464099202e-01,4.508727826701647245e+01,-6.245282636679354127e+00,-1.488933264863963934e+00,3.563398167029954156e+00,-2.564763334473026291e+00,2.441301174538335061e-03,1.890479585774643922e+00,-1.799940770034238469e+00,2.352335561764138383e-01,1.218418025440991759e+00
7.648135249783600820e-01,4.507662818873939159e+01,-6.287501666821837532e+00,-1.452898260471040537e+00,3.550784003968936453e+00,-2.582919903636420322e+00,3.597836326251147021e-02,1.871909153955464644e+00,-1.813704400131991745e+00,2.686252309396197635e-01,1.196559694107907745e+00
7.653044194103102438e-01,4.506563636909324799e+01,-6.329588364259663535e+00,-1.416780615694622991e+00,3.537890005503477209e+00,-2.600781712958238234e+00,6.952321486184498411e-02,1.852911997724634885e+00,-1.826945920587562222e+00,3.019317203381217674e-01,1.174152036458807391e+00
7.657953138422604056e-01,4.505430165917583452e+01,-6.371541425073273146e+00,-1.380581908454800111e+00,3.524716766860386041e+00,-2.618346247087596890e+00,1.030702521525450610e-01,1.833491866543697668e+00,-1.839660756069910086e+00,3.351404641067317058e-01,1.151204660983646599e+00
7.662862082742105674e-01,4.504262291206850222e+01,-6.413359544718628236e+00,-1.344303725381901682e+00,3.511264907904585897e+00,-2.635611020604606836e+00,1.366138542988197813e-01,1.813652622201242348e+00,-1.851844473156319282e+00,3.682388809000136654e-01,1.127727471486279942e+00
7.667771027061607292e-01,4.503059898548875140e+01,-6.455041418588348456e+00,-1.307947659947587438e+00,3.497535067566517775e+00,-2.652573581177275930e+00,1.701484318504769000e-01,1.793398170747213749e+00,-1.863492886481940225e+00,4.012147635417273595e-01,1.103730484472386086e+00
7.672679971381108910e-01,4.501822873954465365e+01,-6.496585741542514114e+00,-1.271515311452240171e+00,3.483527899167810915e+00,-2.669231505843060237e+00,2.036684486620552181e-01,1.772732404010564311e+00,-1.874602047700220320e+00,4.340564448891890970e-01,1.079223580783858383e+00
7.677588915700610528e-01,4.500551103019741817e+01,-6.537991206665049404e+00,-1.235008290345099180e+00,3.469244087514377739e+00,-2.685582394667084927e+00,2.371682830779328899e-01,1.751659404937450981e+00,-1.885167955183547406e+00,4.667516555521889488e-01,1.054217073074104727e+00
7.682497860020113256e-01,4.499244471617576835e+01,-6.579256506717162445e+00,-1.198428215525026097e+00,3.454684342170026845e+00,-2.701623879594732713e+00,2.706423011415982072e-01,1.730183366678412549e+00,-1.895186761806220810e+00,4.992881320489565011e-01,1.028721563272398942e+00
7.687406804339613764e-01,4.497902865907762759e+01,-6.620380334195231420e+00,-1.161776714193439863e+00,3.439849397190898106e+00,-2.717353624956371227e+00,3.040848598964922544e-01,1.708308588407282613e+00,-1.904654781355556770e+00,5.316536409036485278e-01,1.002747928048209225e+00
7.692315748659115382e-01,4.496526172331292770e+01,-6.661361381357087552e+00,-1.125055421792452215e+00,3.424740011106883752e+00,-2.732769327784625890e+00,3.374903083974723494e-01,1.686039474104324976e+00,-1.913568489285914831e+00,5.638359837546775832e-01,9.763073112117699459e-01
7.697224692978618110e-01,4.495114277605169661e+01,-6.702198340249371000e+00,-1.088265981942552640e+00,3.409356966902919339e+00,-2.747868718132099097e+00,3.708529887224035759e-01,1.663380531339930579e+00,-1.921924523463797607e+00,5.958230024249062673e-01,9.494111161666893839e-01
7.702133637298118618e-01,4.493667068717740420e+01,-6.742889902736249219e+00,-1.051410046379610774e+00,3.393701072000051777e+00,-2.762649559389641851e+00,4.041672369840917933e-01,1.640336370058740112e+00,-1.929719684904088961e+00,6.276025839539176587e-01,9.220709984144295213e-01
7.707042581617620236e-01,4.492184432924553761e+01,-6.783434760529471141e+00,-1.014489274891200443e+00,3.377773158236279105e+00,-2.777109648605169845e+00,4.374273843425556252e-01,1.616911701364186493e+00,-1.936950938497422392e+00,6.591626655923527034e-01,8.942988581106545709e-01
7.711951525937122964e-01,4.490666257744749146e+01,-6.823831605219528029e+00,-9.775053352524611938e-01,3.361574081847260143e+00,-2.791246816802932962e+00,4.706277580174370589e-01,1.593111336303597803e+00,-1.943615413728633445e+00,6.904912397581273176e-01,8.661068326736127698e-01
7.716860470256624582e-01,4.489112430957973743e+01,-6.864079128308167910e+00,-9.404599031612741467e-01,3.345104723446793660e+00,-2.805058929303339887e+00,5.037626823007581578e-01,1.568940184653719205e+00,-1.949710405386346990e+00,7.215763589547284917e-01,8.375072894443822413e-01
7.721769414576125090e-01,4.487522840601818785e+01,-6.904176021242203198e+00,-9.033546621728023585e-01,3.328365988007093712e+00,-2.818543886043305413e+00,5.368264795699739800e-01,1.544403253706685408e+00,-1.955233374263684043e+00,7.524061406515356598e-01,8.085128183990231143e-01
7.726678358895627818e-01,4.485897374969789553e+01,-6.944120975448554667e+00,-8.661913036334492055e-01,3.311358804838879344e+00,-2.831699621897102226e+00,5.698134713012749097e-01,1.519505647056474062e+00,-1.960181947850079931e+00,7.829687721261291422e-01,7.791362249126672079e-01
7.731587303215129436e-01,4.484235922609801150e+01,-6.983912682370469582e+00,-8.289715266142975159e-01,3.294084127571309306e+00,-2.844524106997703861e+00,6.027179790830861084e-01,1.494252563385889410e+00,-1.964553921014205784e+00,8.132525152685348147e-01,7.493905225756051225e-01
7.736496247534631054e-01,4.482538372323195830e+01,-7.023549833505176032e+00,-7.916970378437746536e-01,3.276542934131647211e+00,-2.857015347058696531e+00,6.355343256299834653e-01,1.468649295253901199e+00,-1.968347256678031121e+00,8.432457113476081734e-01,7.192889260611646796e-01
7.741405191854132672e-01,4.480804613164293926e+01,-7.063031120442673227e+00,-7.543695516398437606e-01,3.258736226724794793e+00,-2.869171383696665689e+00,6.682568357967683115e-01,1.442701227883540049e+00,-1.971560086481982665e+00,8.729367857393200980e-01,6.888448440456189648e-01
7.746314136173634290e-01,4.479034534440469173e+01,-7.102355234905824766e+00,-7.169907898415360803e-01,3.240665031812603125e+00,-2.880990294754114611e+00,7.008798375928568802e-01,1.416413837950229127e+00,-1.974190711441227819e+00,9.023142526170897515e-01,6.580718721799777571e-01
7.751223080493135908e-01,4.477228025712745563e+01,-7.141520868791729093e+00,-6.795624817398751016e-01,3.222330400092993319e+00,-2.892470194622899449e+00,7.333976631969444382e-01,1.389792692370580118e+00,-1.976237602593072573e+00,9.313667196041227614e-01,6.269837861137033119e-01
7.756132024812637527e-01,4.475384976796930658e+01,-7.180526714214336970e+00,-6.420863640082098422e-01,3.203733406478886714e+00,-2.903609234568175435e+00,7.658046499719285416e-01,1.362843447091669269e+00,-1.977699401635475640e+00,9.600828923877469112e-01,5.955945345703601568e-01
7.761040969132139145e-01,4.473505277765267607e+01,-7.219371463548339030e+00,-6.045641806319297373e-01,3.184875150076938333e+00,-2.914405603052864890e+00,7.980951414801134014e-01,1.335571845880776820e+00,-1.978574921556678801e+00,9.884515792957608848e-01,5.639182324751839115e-01
7.765949913451640763e-01,4.471588818948616506e+01,-7.258053809474326101e+00,-5.669976828375702382e-01,3.165756754166070497e+00,-2.924857526062639046e+00,8.302634884986880293e-01,1.307983719115587640e+00,-1.978863147255953248e+00,1.016461695834790735e+00,5.319691541345702435e-01
7.770858857771143491e-01,4.469635490939164413e+01,-7.296572445025207188e+00,-5.293886290213142276e-01,3.146379366175820813e+00,-2.934963267431417666e+00,8.623040500354760551e-01,1.280084982574867247e+00,-1.978563236155462590e+00,1.044102269190651411e+00,4.997617264674917292e-01
7.775767802090643999e-01,4.467645184593659735e+01,-7.334926063633858462e+00,-4.917387846769274429e-01,3.126744157664508084e+00,-2.944721129167373164e+00,8.942111943449222444e-01,1.251881636229631667e+00,-1.977674518803242076e+00,1.071362442690687367e+00,4.673105222888703780e-01
7.780676746410145617e-01,4.465617791037172424e+01,-7.373113359182147164e+00,-4.540499223229622627e-01,3.106852324297146417e+00,-2.954129451779484938e+00,9.259792999444564909e-01,1.223379763034700307e+00,-1.976196499467292256e+00,1.098231480228204937e+00,4.346302536447760323e-01
7.785585690729647235e-01,4.463553201667384229e+01,-7.411133026051074602e+00,-4.163238214295192918e-01,3.086705085823246097e+00,-2.963186614604563118e+00,9.576027566309897043e-01,1.194585527720828377e+00,-1.974128856720789527e+00,1.124698770648793200e+00,4.017357651996795731e-01
7.790494635049149963e-01,4.461451308159403339e+01,-7.448983759172282504e+00,-3.785622683442854131e-01,3.066303686054363098e+00,-2.971891036134827413e+00,9.890759664977861743e-01,1.165505175587233655e+00,-1.971471444018419339e+00,1.150753832098744489e+00,3.686420276755401071e-01
7.795403579368650471e-01,4.459312002471108372e+01,-7.486664254080761971e+00,-3.407670562180351581e-01,3.045649392841486947e+00,-2.980241174345971356e+00,1.020393344951538994e+00,1.136145031294633734e+00,-1.968224290263810961e+00,1.176386316335412685e+00,3.353641313428700199e-01
7.800312523688152089e-01,4.457135176849011771e+01,-7.524173206968939098e+00,-3.029399849294160951e-01,3.024743498052180790e+00,-2.988235527025785210e+00,1.051549321729820186e+00,1.106511497658676291e+00,-1.964387600368103781e+00,1.201586012999675823e+00,3.019172795636354545e-01
7.805221468007654817e-01,4.454920723834660379e+01,-7.561509314741876153e+00,-2.650828610092685889e-01,3.003587317547598445e+00,-2.995872632103244726e+00,1.082538341918676483e+00,1.076611054443938453e+00,-1.959961755799617400e+00,1.226342853850286740e+00,2.683167823861991597e-01
7.810130412327155325e-01,4.452668536271559674e+01,-7.598671275073785480e+00,-2.271974975642963024e-01,2.982182191159290507e+00,-3.003151067978145239e+00,1.113354866970539536e+00,1.046450257158372033e+00,-1.954947315124658136e+00,1.250646916960281629e+00,2.345780501921548300e-01
7.815039356646656943e-01,4.450378507312612442e+01,-7.635657786465948504e+00,-1.892857141999846338e-01,2.960529482665725354e+00,-3.010069453851261123e+00,1.143993375722520023e+00,1.016035735848090482e+00,-1.949345014539399790e+00,1.274488430875464040e+00,2.007165873949550150e-01
7.819948300966159671e-01,4.448050530428105276e+01,-7.672467548305656138e+00,-1.513493369431604396e-01,2.938630579768770179e+00,-3.016626450054991970e+00,1.174448365414779261e+00,9.853741938928342048e-01,-1.943155768392937688e+00,1.297857778734760936e+00,1.667479861906868699e-01
7.824857245285661289e-01,4.445684499414205959e+01,-7.709099260926592478e+00,-1.133901981637597256e-01,2.916486894069854507e+00,-3.022820758384543893e+00,1.204714352709318037e+00,9.544724068017430563e-01,-1.936380669701409207e+00,1.320745502352683953e+00,1.326879203606008417e-01
7.829766189605161797e-01,4.443280308401995171e+01,-7.745551625670435314e+00,-7.541013649604599856e-02,2.894099861045991595e+00,-3.028651122429633968e+00,1.234785874708994813e+00,9.233372210096589816e-01,-1.929020990653266265e+00,1.343142306263774843e+00,9.855213912562632572e-02
7.834675133924664525e-01,4.440837851867014763e+01,-7.781823344949742705e+00,-3.741099675918579948e-02,2.871470940025567131e+00,-3.034116327906694277e+00,1.264657489976839910e+00,8.919755526738475382e-01,-1.921078183105621173e+00,1.365039061729062420e+00,6.435646105276404683e-02
7.839584078244166143e-01,4.438357024639364568e+01,-7.817913122311977325e+00,6.053701226382823819e-04,2.848601614164031126e+00,-3.039215202991595088e+00,1.294323779555534903e+00,8.603943864713284873e-01,-1.912553879071778207e+00,1.386426810704460832e+00,3.011676801355078759e-02
7.844493022563667761e-01,4.435837721914296594e+01,-7.853819662505026500e+00,3.863710720097235374e-02,2.825493390419240303e+00,-3.043946618652900948e+00,1.323779347987352306e+00,8.286007743964513006e-01,-1.903449891199796573e+00,1.407296769771303691e+00,-4.151000805792559589e-03
7.849401966883169379e-01,4.433279839263363442e+01,-7.889541671543737422e+00,7.668235158417835429e-02,2.802147799526764960e+00,-3.048309488985611715e+00,1.353018824334168313e+00,7.966018345591618921e-01,-1.893768213242235543e+00,1.427640334028734026e+00,-3.843085484204444846e-02
7.854310911202670997e-01,4.430683272646071202e+01,-7.925077856777949847e+00,1.147392345193629648e-01,2.778566395974866765e+00,-3.052302771545467586e+00,1.382036863197934284e+00,7.644047499835524562e-01,-1.883511020516989376e+00,1.447449080948257860e+00,-7.270675804094950401e-02
7.859219855522172615e-01,4.428047918422076634e+01,-7.960426926961568839e+00,1.528058814746995342e-01,2.754750757979393505e+00,-3.055925467683705321e+00,1.410828145741233941e+00,7.320167674070379160e-01,-1.872680670359227806e+00,1.466714774190134074e+00,-1.069626346910754755e-01
7.864128799841674233e-01,4.425373673363898064e+01,-7.995587592323129655e+00,1.908804122225677968e-01,2.730702487458384287e+00,-3.059176622882411767e+00,1.439387380708308850e+00,6.994451960798531154e-01,-1.861279702564489602e+00,1.485429367381958743e+00,-1.411823752059280235e-01
7.869037744161175851e-01,4.422660434670162033e+01,-8.030558564637415131e+00,2.289609409231101456e-01,2.706423210006557056e+00,-3.062055327090308587e+00,1.467709305446174062e+00,6.666974065651447567e-01,-1.849310839822840835e+00,1.503585007859070677e+00,-1.753498418539767290e-01
7.873946688480677469e-01,4.419908099979375038e+01,-8.065338557298415978e+00,2.670455762084456008e-01,2.681914574869599388e+00,-3.064560715059111651e+00,1.495788686926075250e+00,6.337808295395139790e-01,-1.836776988144217526e+00,1.521174040367065272e+00,-2.094488744368032673e-01
7.878855632800180198e-01,4.417116567384209702e+01,-8.099926285393761916e+00,3.051324212677282155e-01,2.657178254918113325e+00,-3.066691966680406445e+00,1.523620322765381507e+00,6.007029545938220583e-01,-1.823681237274785039e+00,1.538189010726392247e+00,-2.434632959155247356e-01
7.883764577119680705e-01,4.414285735446343040e+01,-8.134320465779953935e+00,3.432195739323238293e-01,2.632215946621649039e+00,-3.068448307322980018e+00,1.551199042249376880e+00,5.674713290348605277e-01,-1.810026861104526930e+00,1.554622669458708639e+00,-2.773769179848737387e-01
7.888673521439182323e-01,4.411415503211794231e+01,-8.168519817159342722e+00,3.813051267620808371e-01,2.607029370022274417e+00,-3.069829008170752882e+00,1.578519707353712942e+00,5.340935566871058970e-01,-1.795817318065873192e+00,1.570467975375524627e+00,-3.111735465957767843e-01
7.893582465758683941e-01,4.408505770226802412e+01,-8.202523060158164014e+00,4.193871671320257288e-01,2.581620268708033183e+00,-3.070833386561171885e+00,1.605577213766972822e+00,5.005772966950710057e-01,-1.781056251523433831e+00,1.585718099128716752e+00,-3.448369874258483403e-01
7.898491410078186670e-01,4.405556436554243760e+01,-8.236328917405653982e+00,4.574637773194156765e-01,2.555990409786396356e+00,-3.071460806324139092e+00,1.632366491913346040e+00,4.669302623263638097e-01,-1.765747490154994326e+00,1.600366426722982904e+00,-3.783510512977381612e-01
7.903400354397687178e-01,4.402567403046367644e+01,-8.269936114099078139e+00,4.955330346375787509e-01,2.530141583980742404e+00,-3.071710678431507358e+00,1.658882508771237774e+00,4.331602186868949711e-01,-1.749895049371089417e+00,1.614406570082956627e+00,-4.116995707544067185e-01
7.908309298717188796e-01,4.399538580034761281e+01,-8.303343394462499916e+00,5.335930131342812022e-01,2.504075608647748030e+00,-3.071582467802894900e+00,1.685120290880828708e+00,3.992749368910983865e-01,-1.733503127610125372e+00,1.627832550606050699e+00,-4.448667817620794440e-01
7.913218243036691524e-01,4.396469877505727908e+01,-8.336549503173817044e+00,5.716417820883427092e-01,2.477794320984732401e+00,-3.071075674992553406e+00,1.711074887225622065e+00,3.652822201158938409e-01,-1.716576000583790007e+00,1.640638436714671800e+00,-4.778369057079939752e-01
7.918127187356192032e-01,4.393361202628663875e+01,-8.369553180893063882e+00,6.096774056184398605e-01,2.451299579222729008e+00,-3.070189842658867629e+00,1.736741374862289744e+00,3.311899279291018461e-01,-1.699118100775541595e+00,1.652818425232253752e+00,-5.105940745173835893e-01
7.923036131675693650e-01,4.390212462976277408e+01,-8.402353170428165541e+00,6.476979433373788453e-01,2.424593264540935156e+00,-3.068924561317238453e+00,1.762114872083810679e+00,2.970059636576468654e-01,-1.681134045692985524e+00,1.664366959097860699e+00,-5.431224835345354052e-01
7.927945075995196378e-01,4.387023566528547747e+01,-8.434948216787116593e+00,6.857014504482233930e-01,2.397677280941178601e+00,-3.067279469424886162e+00,1.787190539315977489e+00,2.627382722549691518e-01,-1.662628635643793595e+00,1.675278728633829095e+00,-5.754064001640779580e-01
7.932854020314697996e-01,4.383794421676693531e+01,-8.467337067230507941e+00,7.236859778411108834e-01,2.370553555121505340e+00,-3.065254253465095946e+00,1.811963580012806219e+00,2.283948381733328092e-01,-1.643606851516403733e+00,1.685548672789568547e+00,-6.074301724178254869e-01
7.937762964634198504e-01,4.380524937227149707e+01,-8.499518471324364555e+00,7.616495721906941796e-01,2.343224036348938721e+00,-3.062848648030902066e+00,1.836429241550794789e+00,1.939836832410838097e-01,-1.624073852565522946e+00,1.695171980361493524e+00,-6.391782373671255346e-01
7.942671908953701232e-01,4.377215022405558642e+01,-8.531491180993215906e+00,7.995902760541568899e-01,2.315690696331432097e+00,-3.060062435908217804e+00,1.860582816122006600e+00,1.595128645449055416e-01,-1.604034974202459107e+00,1.704144091189072618e+00,-6.706351295006640623e-01
7.947580853273202850e-01,4.373864586860778303e+01,-8.563253950573384898e+00,8.375061279697477712e-01,2.287955529089072293e+00,-3.056895448158416073e+00,1.884419641625936892e+00,1.249904723171251231e-01,-1.583495725790314834e+00,1.712460697326987136e+00,-7.017854889876825597e-01
7.952489797592704468e-01,4.370473540668894685e+01,-8.594805536866683582e+00,8.753951625560725258e-01,2.260020550824348717e+00,-3.053347564200337594e+00,1.907935102560321727e+00,9.042462782784621567e-02,-1.562461788443915367e+00,1.720117744193452758e+00,-7.326140698468117662e-01
7.957398741912206086e-01,4.367041794337245619e+01,-8.626144699194281174e+00,9.132554106118642157e-01,2.231887799791696381e+00,-3.049418711891756395e+00,1.931124630910703743e+00,5.582348128217134997e-02,-1.540939012834618760e+00,1.727111431694640986e+00,-7.631057480202800836e-01
7.962307686231707704e-01,4.363569258808464468e+01,-8.657270199450888271e+00,9.510848992163993820e-01,2.203559336166188931e+00,-3.045108867610280878e+00,1.953983707038868811e+00,2.119520972235328093e-02,-1.518933416999918906e+00,1.733438215325235010e+00,-7.932455293536451180e-01
7.967216630551209322e-01,4.360055845464528090e+01,-8.688180802159203964e+00,9.888816518305127978e-01,2.175037241911415897e+00,-3.040418056333701990e+00,1.976507860570117625e+00,-1.345198506507666592e-02,-1.496451184157866265e+00,1.739094807245115115e+00,-8.230185574810029436e-01
7.972125574870710940e-01,4.356501466130819722e+01,-8.718875274524648944e+00,1.026643688398206855e+00,2.146323620646550356e+00,-3.035346351719780955e+00,1.998692671279371336e+00,-4.810987863720012081e-02,-1.473498660526311843e+00,1.744078177332166968e+00,-8.524101216156728666e-01
7.977034519190212558e-01,4.352906033080201809e+01,-8.749352386490372169e+00,1.064369025448864914e+00,2.117420597512594593e+00,-3.029893876185483670e+00,2.020533769976122773e+00,-8.277022597763628031e-02,-1.450082353146962655e+00,1.748385554211219217e+00,-8.814056642463715674e-01
7.981943463509714176e-01,4.349269459037105179e+01,-8.779610910792522205e+00,1.102055676200066614e+00,2.088330319037812632e+00,-3.024060800985655550e+00,2.042026839388218828e+00,-1.174247635744865015e-01,-1.426208927714257779e+00,1.752014426259106195e+00,-9.099907887388605232e-01
7.986852407829216904e-01,4.345591657181622480e+01,-8.809649623015816999e+00,1.139701650661006704e+00,2.059054953002337207e+00,-3.017847346291140820e+00,2.063167615044491310e+00,-1.520652114933193078e-01,-1.401885206409055673e+00,1.754962542585859486e+00,-9.381512668430882496e-01
7.991761352148717412e-01,4.341872541153622933e+01,-8.839467301649337472e+00,1.177304955736471204e+00,2.029596688302002239e+00,-3.011253781266350682e+00,2.083951886156197197e+00,-1.866832754451299703e-01,-1.377118165737170496e+00,1.757227913992021939e+00,-9.658730461057717376e-01
7.996670296468219030e-01,4.338112025056865662e+01,-8.869062728142704799e+00,1.214863595331534096e+00,1.999957734811258714e+00,-3.004280424146255069e+00,2.104375496497364217e+00,-2.212706488494453616e-01,-1.351914934372645982e+00,1.758808813902097645e+00,-9.931422571885561990e-01
8.001579240787721758e-01,4.334310023463140737e+01,-8.898434686962398033e+00,1.252375570456699672e+00,1.970140323245399117e+00,-2.996927642312844142e+00,2.124434345283891634e+00,-2.558190148923067397e-01,-1.326282791005946038e+00,1.759703779274115698e+00,-1.019945221091534959e+00
8.006488185107223376e-01,4.330466451416410933e+01,-8.927581965648426987e+00,1.289838879333726762e+00,1.940146705021898565e+00,-2.989195852371019146e+00,2.144124388051533714e+00,-2.903200485793593355e-01,-1.300229162196914201e+00,1.759911611485331262e+00,-1.046268456282315684e+00
8.011397129426723884e-01,4.326581224436969109e+01,-8.956503354871287570e+00,1.327251517502082256e+00,1.909979152120923285e+00,-2.981085520223922369e+00,2.163441637532735662e+00,-3.247654187839879025e-01,-1.273761620232528147e+00,1.759431377194051072e+00,-1.072098685730588752e+00
8.016306073746225502e-01,4.322654258525601989e+01,-8.985197648489167577e+00,1.364611477925949501e+00,1.879639956945047707e+00,-2.972597161147713773e+00,2.182382164532282953e+00,-3.591467902904436071e-01,-1.246887880989498765e+00,1.758262409177580921e+00,-1.097422843848138818e+00
8.021215018065728231e-01,4.318685470167775975e+01,-9.013663643605417164e+00,1.401916751101826009e+00,1.849131432178176215e+00,-2.963731339865800063e+00,2.200942098801787594e+00,-3.934558258319804658e-01,-1.219615801801700927e+00,1.756404307146306465e+00,-1.122228083334335658e+00
8.026123962385228738e-01,4.314674776337832185e+01,-9.041900140626296434e+00,1.439165325166729126e+00,1.818455910643636653e+00,-2.954488670622500202e+00,2.219117629913013090e+00,-4.276841881240290855e-01,-1.191953379332415075e+00,1.753856938533898457e+00,-1.146501781927111052e+00
8.031032906704730356e-01,4.310622094503177948e+01,-9.069905943319071184e+00,1.476355186007085818e+00,1.787615745161386993e+00,-2.944869817256140276e+00,2.236905008130080752e+00,-4.618235418924712121e-01,-1.163908747451322556e+00,1.750620439263640415e+00,-1.170231549059471021e+00
8.035941851024233085e-01,4.306527342628512400e+01,-9.097679858870272085e+00,1.513484317368091858e+00,1.756613308404519458e+00,-2.934875493271614566e+00,2.254300545280448098e+00,-4.958655558968225741e-01,-1.135490175116414591e+00,1.746695214490888270e+00,-1.193405232421401063e+00
8.040850795343734703e-01,4.302390439180055637e+01,-9.125220697944282477e+00,1.550550700963721162e+00,1.725450992754902435e+00,-2.924506461912387945e+00,2.271300615624757491e+00,-5.298019049484836707e-01,-1.106706064260688294e+00,1.742081939321661777e+00,-1.216010924427294082e+00
8.045759739663235210e-01,4.298211303129779992e+01,-9.152527274742238816e+00,1.587552316587404810e+00,1.694131210157951317e+00,-2.913763536231915197e+00,2.287901656725542132e+00,-5.636242719240829313e-01,-1.077564947683599783e+00,1.736781559507347028e+00,-1.238036968588891007e+00
8.050668683982737939e-01,4.293989853959662639e+01,-9.179598407061165588e+00,1.624487142223238756e+00,1.662656391976642389e+00,-2.902647579164526981e+00,2.304100170314753004e+00,-5.973243497737801277e-01,-1.048075486947394719e+00,1.730795292115538953e+00,-1.259471965793669934e+00
8.055577628302239557e-01,4.289726011665956662e+01,-9.206432916353339380e+00,1.661353154157747314e+00,1.631028988844744454e+00,-2.891159503595769120e+00,2.319892723160091208e+00,-6.308938435245554643e-01,-1.018246470278285187e+00,1.724124626177010677e+00,-1.280304780488678684e+00
8.060486572621741175e-01,4.285419696763453601e+01,-9.233029627786052629e+00,1.698148327092389831e+00,1.599251470519120089e+00,-2.879300272432147700e+00,2.335275947930249618e+00,-6.643244722786527667e-01,-9.880868104723412593e-01,1.716771323308798447e+00,-1.300524546769944223e+00
8.065395516941242793e-01,4.281070830289777973e+01,-9.259387370301533693e+00,1.734870634256537869e+00,1.567326325731318803e+00,-2.867070898670352808e+00,2.350246544058933740e+00,-6.976079712069316319e-01,-9.576055428062970609e-01,1.708737418313429179e+00,-1.320120674377279535e+00
8.070304461260744411e-01,4.276679333809683925e+01,-9.285504976677202649e+00,1.771518047521102979e+00,1.535256062038302893e+00,-2.854472445465908059e+00,2.364801278607742141e+00,-7.307360935372937405e-01,-9.268118229531285834e-01,1.700025219754257133e+00,-1.339082854594604299e+00
8.075213405580246029e-01,4.272245129419362542e+01,-9.311381283586200652e+00,1.808088537512785976e+00,1.503043205672355498e+00,-2.841506026201265911e+00,2.378936987127898472e+00,-7.637006125381515798e-01,-8.957149249024474180e-01,1.690637310506944990e+00,-1.357401066055760275e+00
8.080122349899747647e-01,4.267768139750766920e+01,-9.337015131658162659e+00,1.844580073728872227e+00,1.470690301390200405e+00,-2.828172804553348740e+00,2.392650574520787110e+00,-7.964933234968720743e-01,-8.643242388857380609e-01,1.680576548287053829e+00,-1.375065580455766767e+00
8.085031294219249265e-01,4.263248287975942219e+01,-9.362405365540309887e+00,1.880990624652681742e+00,1.438199912321278306e+00,-2.814473994560537484e+00,2.405939015897373245e+00,-8.291060456933030398e-01,-8.326492693063884953e-01,1.669846066153788167e+00,-1.392066968167616325e+00
8.089940238538750883e-01,4.258685497811375598e+01,-9.387550833958780316e+00,1.917318157869589257e+00,1.405574619815211479e+00,-2.800410860689086068e+00,2.418799357436419495e+00,-8.615306243682914200e-01,-8.006996326745383641e-01,1.658449272989823919e+00,-1.408396103764492535e+00
8.094849182858253611e-01,4.254079693522349004e+01,-9.412450389780255833e+00,1.953560640183646058e+00,1.372817023288470661e+00,-2.785984717898998930e+00,2.431228717241562087e+00,-8.937589326872281692e-01,-7.684850555467643840e-01,1.646389853957303862e+00,-1.424044171447502283e+00
8.099758127177754119e-01,4.249430799927309721e+01,-9.437102890073862937e+00,1.989716037734822640e+00,1.339929740070198383e+00,-2.771196931709345002e+00,2.443224286197232864e+00,-9.257828736986435381e-01,-7.360153724705640332e-01,1.633671770929947531e+00,-1.439002670378897397e+00
8.104667071497255737e-01,4.244738742402246601e+01,-9.461507196173373657e+00,2.025782316116869541e+00,1.306915405247196738e+00,-2.756048918262990366e+00,2.454783328823411104e+00,-9.575943822878412170e-01,-7.033005239336240777e-01,1.620299262901259363e+00,-1.453263419920765021e+00
8.109576015816758465e-01,4.240003446885099692e+01,-9.485662173739548564e+00,2.061757440495607163e+00,1.273776671508263236e+00,-2.740542144390860191e+00,2.465903184129171422e+00,-9.891854271254056918e-01,-6.703505543180772186e-01,1.606276846368946742e+00,-1.466818564779149403e+00
8.114484960136260083e-01,4.235224839880135761e+01,-9.509566692823025136e+00,2.097639375728182820e+00,1.240516208987366920e+00,-2.724678127675482120e+00,2.476581266465177400e+00,-1.020548012611056654e+00,-6.371756098592353812e-01,1.591609315695314386e+00,-1.479660580053778318e+00
8.119393904455760591e-01,4.230402848462395582e+01,-9.533219627927152828e+00,2.133426086482468342e+00,1.207136705106438779e+00,-2.708458436514182832e+00,2.486815066374888250e+00,-1.051674180812137482e+00,-6.037859366095710278e-01,1.576301743443992542e+00,-1.491782276193138523e+00
8.124302848775263319e-01,4.225537400282092193e+01,-9.556619858071414342e+00,2.169115537357503065e+00,1.173640864416928942e+00,-2.691884690181507445e+00,2.496602151444707651e+00,-1.082556013397500960e+00,-5.701918784070889590e-01,1.560359480692558698e+00,-1.503176803855127863e+00
8.129211793094764937e-01,4.220628423569075238e+01,-9.579766266854878864e+00,2.204705693004169298e+00,1.140031408440894456e+00,-2.674958558891283644e+00,2.505940167152903353e+00,-1.113185633566119437e+00,-5.364038748488828556e-01,1.543788157321514198e+00,-1.513837658673141684e+00
8.134120737414265445e-01,4.215675847137275412e+01,-9.602657742520021245e+00,2.240194518246640509e+00,1.106311075511096087e+00,-2.657681763858000146e+00,2.514826837717366814e+00,-1.143555207970853971e+00,-5.024324592693008018e-01,1.526593682279215880e+00,-1.523758685927607104e+00
8.139029681733767063e-01,4.210679600389141797e+01,-9.625293178016992357e+00,2.275579978204638643e+00,1.072482620610108128e+00,-2.640056077357592290e+00,2.523259966942318577e+00,-1.173656948637441522e+00,-4.682882567228028314e-01,1.508782243822954117e+00,-1.532934085123155432e+00
8.143938626053269791e-01,4.205639613326970760e+01,-9.647671471397593734e+00,2.310860038915750092e+00,1.038548816513221729e+00,-2.622083333024516349e+00,2.531237467060718505e+00,-1.203483146815730986e+00,-4.339820155726721862e-01,1.490360514933109615e+00,-1.541358800960752173e+00
8.148847570372771409e-01,4.200555816564079947e+01,-9.669791526218029176e+00,2.346032668262838072e+00,1.004512453492445667e+00,-2.603765433951617858e+00,2.538757393090765646e+00,-1.233026238241711647e+00,-3.995245831390225044e-01,1.471335853312545350e+00,-1.549029101432461086e+00
8.153756514692271917e-01,4.195428141281482937e+01,-9.691652249292424415e+00,2.381095832685227620e+00,9.703763295813121470e-01,-2.585104280392425569e+00,2.545817749296111376e+00,-1.262278590685078195e+00,-3.649266529222336408e-01,1.451714867192668290e+00,-1.555939938105703746e+00
8.158665459011774646e-01,4.190256519263484591e+01,-9.713252552264211914e+00,2.416047499244854624e+00,9.361432580990280972e-01,-2.566101819488073588e+00,2.552416612302284005e+00,-1.291232615550687246e+00,-3.301989841492702915e-01,1.431504368580702513e+00,-1.562086511204203276e+00
8.163574403331276264e-01,4.185040882905516924e+01,-9.734591351831298311e+00,2.450885635985006417e+00,9.018160681584683758e-01,-2.546760050345535209e+00,2.558552145333253147e+00,-1.319880784332680967e+00,-2.953524176105997157e-01,1.410711472679324174e+00,-1.567464455031747139e+00
8.168483347650777882e-01,4.179781165218474115e+01,-9.755667569802678685e+00,2.485608212051773513e+00,8.673976044144949826e-01,-2.527081023721657438e+00,2.564222598408506748e+00,-1.348215630606038218e+00,-2.603978707712758522e-01,1.389343591526895239e+00,-1.572069836337180337e+00
8.173392291970279500e-01,4.174477299833063881e+01,-9.776480133155180496e+00,2.520213197815874384e+00,8.328907268116741980e-01,-2.507066841706568017e+00,2.569426308537198445e+00,-1.376229752003229168e+00,-2.253463329202858301e-01,1.367408427680803618e+00,-1.575899152638505107e+00
8.178301236289781118e-01,4.169129221004162389e+01,-9.797027974090450897e+00,2.554698564995020238e+00,7.982983103312292217e-01,-2.486719657406376349e+00,2.574161699909406575e+00,-1.403915812176115274e+00,-1.902088603579924486e-01,1.344913967943820454e+00,-1.578949330506121962e+00
8.183210180609282736e-01,4.163736863615179118e+01,-9.817310030092114559e+00,2.589062286776759425e+00,7.636232447372830467e-01,-2.466041674625190527e+00,2.578427284084487514e+00,-1.431266542743041326e+00,-1.549965716217283074e-01,1.321868477133500752e+00,-1.581217723805198760e+00
8.188119124928784354e-01,4.158300163182421727e+01,-9.837325243983150003e+00,2.623302337941813001e+00,7.288684343223819084e-01,-2.445035147546450460e+00,2.582221660176528211e+00,-1.458274745221135538e+00,-1.197206427495340342e-01,1.298280491894626465e+00,-1.582702111897171360e+00
8.193028069248285972e-01,4.152819055859474418e+01,-9.857072563983455993e+00,2.657416694987901451e+00,6.940367976523026394e-01,-2.423702380413573998e+00,2.585543515036896611e+00,-1.484933292943808603e+00,-8.439230258203972435e-02,1.274158814554691377e+00,-1.583400697800372958e+00
8.197937013567787590e-01,4.147293478441579850e+01,-9.876550943767623991e+00,2.691403336254062584e+00,6.591312673101414887e-01,-2.402045727209921822e+00,2.588391623433889066e+00,-1.511235132963458128e+00,-4.902282810249131151e-02,1.249512507022427110e+00,-1.583312106309796574e+00
8.202845957887290318e-01,4.141723368370024616e+01,-9.895759342522909563e+00,2.725260242045464132e+00,6.241547896396748563e-01,-2.380067591338065114e+00,2.590764848229480055e+00,-1.537173287939380684e+00,-1.362353981491049026e-02,1.224350884729363376e+00,-1.582435382075985109e+00
8.207754902206790826e-01,4.136108663736543178e+01,-9.914696725007381417e+00,2.758985394758663556e+00,5.891103244880541157e-01,-2.357770425298405748e+00,2.592662140553162242e+00,-1.562740858010853273e+00,2.179420283954991433e-02,1.198683510614466208e+00,-1.580769987643056318e+00
8.212663846526292444e-01,4.130449303287706897e+01,-9.933362061608328020e+00,2.792576779007474030e+00,5.540008449476584440e-01,-2.335156730367029976e+00,2.594082539972896839e+00,-1.587931022655504565e+00,5.721900602823193349e-02,1.172520189151730952e+00,-1.578315801445852040e+00
8.217572790845795172e-01,4.124745226429342182e+01,-9.951754328400793881e+00,2.826032381749171485e+00,5.188293370973844354e-01,-2.312229056272975480e+00,2.595025174663148082e+00,-1.612737042532777387e+00,9.263944603429719038e-02,1.145870960420923401e+00,-1.575073115766224108e+00
8.222481735165296790e-01,4.118996373230947228e+01,-9.969872507206346768e+00,2.859350192411274527e+00,4.835987997431351326e-01,-2.288990000874760344e+00,2.595489261570027129e+00,-1.637152261312655455e+00,1.280440737259921358e-01,1.118746094221308773e+00,-1.571042634648449843e+00
8.227390679484797298e-01,4.113202684430107325e+01,-9.987715585652065187e+00,2.892528203018829291e+00,4.483122441575715378e-01,-2.265442209836216580e+00,2.595474106573528950e+00,-1.661170107489607028e+00,1.634214189877910561e-01,1.091156084228402934e+00,-1.566225471773774247e+00
8.232299623804300026e-01,4.107364101436922255e+01,-1.000528255722970172e+01,2.925564408322170351e+00,4.129726938191635721e-01,-2.241588376301644203e+00,2.594979104646867540e+00,-1.684784096181715096e+00,1.987599951133725007e-01,1.063111642193778072e+00,-1.560623148294080664e+00
8.237208568123801644e-01,4.101480566338453571e+01,-1.002257242135502935e+01,2.958456805925090194e+00,3.775831841506093189e-01,-2.217431240570341799e+00,2.594003740012911674e+00,-1.707987830914958316e+00,2.340483031603718400e-01,1.034623692187977451e+00,-1.554237590624710119e+00
8.242117512443302152e-01,4.095552021903154127e+01,-1.003958418342742398e+01,2.991203396413639748e+00,3.421467622563889588e-01,-2.192973589770352838e+00,2.592547586297716755e+00,-1.730775005392789279e+00,2.692748362671325557e-01,1.005703364886358031e+00,-1.547071128196384482e+00
8.247026456762803770e-01,4.089578411585317497e+01,-1.005631685488964422e+01,3.023802183485338801e+00,3.066664866596811034e-01,-2.168218257531578708e+00,2.590610306681154995e+00,-1.753139405250863092e+00,3.044280839312366593e-01,9.763619918980339651e-01,-1.539126491166276312e+00
8.251935401082306498e-01,4.083559679529541597e+01,-1.007276945328776918e+01,3.056251174078858934e+00,2.711454270385863508e-01,-2.143168123658223845e+00,2.588191654044644352e+00,-1.775074909796954703e+00,3.394965362498636452e-01,9.466111001378854084e-01,-1.530406808088209614e+00
8.256844345401808116e-01,4.077495770575185219e+01,-1.008894100233137436e+01,3.088548378504224257e+00,2.355866639615973313e-01,-2.117826113800534760e+00,2.585291471115978457e+00,-1.796575493736101148e+00,3.744686881220421482e-01,9.164624062415794858e-01,-1.520915603541991734e+00
8.261753289721308624e-01,4.071386630260835204e+01,-1.010483053195389935e+01,3.120691810573534397e+00,1.999932886223263484e-01,-2.092195199125832072e+00,2.581909690611248642e+00,-1.817635228880962073e+00,4.093330434127850914e-01,8.859278110236094017e-01,-1.510656795721862844e+00
8.266662234040811352e-01,4.065232204828778606e+01,-1.012043707837323403e+01,3.152679487732152008e+00,1.643684025735280274e-01,-2.066278395988869754e+00,2.578046335373866071e+00,-1.838248285847373875e+00,4.440781190790613620e-01,8.550193939783893304e-01,-1.499634693984082334e+00
8.271571178360312970e-01,4.059032441229496158e+01,-1.013575968415242912e+01,3.184509431190310380e+00,1.287151174604961312e-01,-2.040078765601571309e+00,2.573701518510691510e+00,-1.858408935735054168e+00,4.786924492575391765e-01,8.237494078244670392e-01,-1.487853996353670771e+00
8.276480122679814588e-01,4.052787287126138693e+01,-1.015079739826071581e+01,3.216179666055351660e+00,9.303655475357741622e-02,-2.013599413701965268e+00,2.568875443525245217e+00,-1.878111551793602674e+00,5.131645893143443882e-01,7.921302730916361945e-01,-1.475319786990232585e+00
8.281389066999316206e-01,4.046496690899025594e+01,-1.016554927613464265e+01,3.247688221464341662e+00,5.733584548010028925e-02,-1.986843490222531372e+00,2.563568404448032467e+00,-1.897350611073635562e+00,5.474831198565475177e-01,7.601745727512068118e-01,-1.462037533612955187e+00
8.286298011318817824e-01,4.040160601650150340e+01,-1.018001437973943979e+01,3.279033130717214028e+00,2.161612995553685579e-02,-1.959814188957822889e+00,2.557780785963958081e+00,-1.916120696063142503e+00,5.816366507055514834e-01,7.278950468892718684e-01,-1.448013084884716806e+00
8.291206955638319442e-01,4.033778969207681087e+01,-1.019419177763059103e+01,3.310212431410426426e+00,-1.411944248607510666e-02,-1.932514747231390828e+00,2.551513063536836157e+00,-1.934416496309059763e+00,6.156138248323577145e-01,6.953045874229980550e-01,-1.433252667755319010e+00
8.296115899957821060e-01,4.027351744130484690e+01,-1.020808054501559070e+01,3.341224165571055060e+00,-4.986771376236664999e-02,-1.904948445562067327e+00,2.544765803531013226e+00,-1.952232810024022935e+00,6.494033222546327089e-01,6.624162328600137206e-01,-1.417762884763878128e+00
8.301024844277322678e-01,4.020878877712640787e+01,-1.022167976381590826e+01,3.372066379791435864e+00,-8.562551731365708463e-02,-1.877118607329510303e+00,2.537539663330067974e+00,-1.969564545678342604e+00,6.829938638956902786e-01,6.292431631007714410e-01,-1.401550711300309615e+00
8.305933788596824296e-01,4.014360321987971503e+01,-1.023498852272915016e+01,3.402737125364256876e+00,-1.213896783746484243e-01,-1.849028598439105275e+00,2.529835391452630589e+00,-1.986406723577176736e+00,7.163742154052907818e-01,5.957986942840025613e-01,-1.384623492825976410e+00
8.310842732916327025e-01,4.007796029734577559e+01,-1.024800591729142774e+01,3.433234458418163548e+00,-1.571570142468590170e-01,-1.820681826986148000e+00,2.521653827665278680e+00,-2.002754477422902024e+00,7.495331909423192940e-01,5.620962736751787814e-01,-1.366988942053436906e+00
8.315751677235827533e-01,4.001185954479386453e+01,-1.026073104993990093e+01,3.463556440053808139e+00,-1.929243345717261970e-01,-1.792081742919402476e+00,2.512995903092562155e+00,-2.018603055862676854e+00,7.824596569192672213e-01,5.281494745980775951e-01,-1.348655136085374684e+00
8.320660621555329151e-01,3.994530050502680751e+01,-1.027316303007556897e+01,3.493701136480502623e+00,-2.286884416045531498e-01,-1.763231837703853389e+00,2.503862640324080235e+00,-2.033947824021259621e+00,8.151425357086969914e-01,4.939719914092539632e-01,-1.329630513512568113e+00
8.325569565874831879e-01,3.987828272842673982e+01,-1.028530097412620492e+01,3.523666619153208224e+00,-2.644461304890000086e-01,-1.734135643982924080e+00,2.494255153518705637e+00,-2.048784265018950723e+00,8.475708093113936137e-01,4.595776345157287501e-01,-1.309923871471097900e+00
8.330478510194332387e-01,3.981080577300063084e+01,-1.029714400560952647e+01,3.553450964910124465e+00,-3.001941895324156118e-01,-1.704796735239909378e+00,2.484174648505883098e+00,-2.063107981474799679e+00,8.797335229864930994e-01,4.249803254356026017e-01,-1.289544362658621157e+00
8.335387454513834005e-01,3.974286920442593640e+01,-1.030869125519656571e+01,3.583052256110755174e+00,-3.359294004818758062e-01,-1.675218725458722524e+00,2.473622422884008909e+00,-2.076914696994996756e+00,9.116197888434480756e-01,3.901940919017072851e-01,-1.268501492309760392e+00
8.340296398833336733e-01,3.967447259609636490e+01,-1.031994186077521647e+01,3.612468580774423454e+00,-3.716485388008887725e-01,-1.645405268784015718e+00,2.462599866115947833e+00,-2.090200257646459114e+00,9.432187893958101643e-01,3.552330630083713192e-01,-1.246805115130684039e+00
8.345205343152838351e-01,3.960561552916774275e+01,-1.033089496751399849e+01,3.641698032719292932e+00,-4.073483739468348741e-01,-1.615360059180585894e+00,2.451108459621627489e+00,-2.102960633415627445e+00,9.745197810768828628e-01,3.201114644011890942e-01,-1.224465432192786363e+00
8.350114287472338859e-01,3.953629759260383025e+01,-1.034154972792600802e+01,3.670738711701900137e+00,-4.430256696491559065e-01,-1.585086830092070853e+00,2.439149776867714170e+00,-2.115191919652451347e+00,1.005512097717251141e+00,2.848436135098078026e-01,-1.201492987785467870e+00
8.355023231791841587e-01,3.946651838322225103e+01,-1.035190530193310465e+01,3.699588723557184711e+00,-4.786771841882633272e-01,-1.554589354098978138e+00,2.426725483454419852e+00,-2.126890338499629607e+00,1.036185153984183760e+00,2.494439148237679316e-01,-1.177898666228094582e+00
8.359932176111343205e-01,3.939627750574062048e+01,-1.036196085693023683e+01,3.728246180338933513e+00,-5.142996706750742053e-01,-1.523871442576077095e+00,2.413837337199399968e+00,-2.138052240306970830e+00,1.066528448782797067e+00,2.139268552114512723e-01,-1.153693688641088677e+00
8.364841120430844823e-01,3.932557457282241842e+01,-1.037171556785002657e+01,3.756709200460849551e+00,-5.498898773314353505e-01,-1.492936945348976252e+00,2.400487188218701551e+00,-2.148674105031032511e+00,1.096531568619223629e+00,1.783069992819183991e-01,-1.128889609676063666e+00
8.369750064750345331e-01,3.925440920512338039e+01,-1.038116861722750706e+01,3.784975908837938885e+00,-5.854445477710479295e-01,-1.461789750350203976e+00,2.386676979004903831e+00,-2.158752543619908870e+00,1.126184190925468176e+00,1.425989847899959972e-01,-1.103498314205243247e+00
8.374659009069848059e-01,3.918278103133747692e+01,-1.039031919526509817e+01,3.813044437028572986e+00,-6.209604212813346624e-01,-1.430433783274400295e+00,2.372408744502252365e+00,-2.168284299383262947e+00,1.155476087346283265e+00,1.068175180841857141e-01,-1.077532013969840108e+00
8.379567953389349677e-01,3.911068968824330483e+01,-1.039916649989776509e+01,3.840912923376907706e+00,-6.564342331058652391e-01,-1.398873007232975807e+00,2.357684612178975847e+00,-2.177266249347550531e+00,1.184397126987796200e+00,7.097736959777933841e-02,-1.051003244187706631e+00
8.384476897708851295e-01,3.903813482075054964e+01,-1.040770973685833667e+01,3.868579513155776528e+00,-6.918627147274871714e-01,-1.367111422408070487e+00,2.342506802096660401e+00,-2.185695405596386642e+00,1.212937279627952281e+00,3.509336938299734143e-02,-1.023924860120052571e+00
8.389385842028352913e-01,3.896511608194610687e+01,-1.041594811974313295e+01,3.896042358710269049e+00,-7.272425941523923409e-01,-1.335153065705680264e+00,2.326877626976713742e+00,-2.193568916596256191e+00,1.241086618889021720e+00,-8.195973119866639678e-04,-9.963100335972641108e-01
8.394294786347854531e-01,3.889163313314081449e+01,-1.042388087007765307e+01,3.923299619601533283e+00,-7.625705961946001032e-01,-1.303002010408309319e+00,2.310799492263957422e+00,-2.200884068507260150e+00,1.268835325371695744e+00,-3.674659442275984844e-02,-9.681722495039212228e-01
8.399203730667356149e-01,3.881768564391578735e+01,-1.043150721738258291e+01,3.950349462751302276e+00,-7.978434427614262692e-01,-1.270662365826747076e+00,2.294274896187280977e+00,-2.207638286479199685e+00,1.296173689751261904e+00,-7.267263940553125856e-02,-9.395253022228760020e-01
8.404112674986857767e-01,3.874327329216927751e+01,-1.043882639923991462e+01,3.977190062586703156e+00,-8.330578531394230435e-01,-1.238138276951350703e+00,2.277306429817456568e+00,-2.213829135932770420e+00,1.323092115835445615e+00,-1.085827075307690404e-01,-9.103832920385640515e-01
8.409021619306359385e-01,3.866839576416312241e+01,-1.044583766135932024e+01,4.003819601185746535e+00,-8.682105442812713125e-01,-1.205433924102446541e+00,2.259896777121968015e+00,-2.219454323826019593e+00,1.349581123584279840e+00,-1.444617361339843864e-01,-8.807606214993140004e-01
8.413930563625861003e-01,3.859305275456959095e+01,-1.045254025764470285e+01,4.030236268423169399e+00,-9.032982310932207159e-01,-1.172553522580187968e+00,2.242048715016997651e+00,-2.224511699905967976e+00,1.375631352091706283e+00,-1.802946288233360228e-01,-8.506719917388828600e-01
8.418839507945363732e-01,3.851724396651811588e+01,-1.045893345026096988e+01,4.056438262116886406e+00,-9.383176267233841461e-01,-1.139501322313627441e+00,2.223765113416491523e+00,-2.228999257945489809e+00,1.401233562529148324e+00,-2.160662596443010397e-01,-8.201323987570768859e-01
8.423748452264864239e-01,3.844096911164235308e+01,-1.046501650970095909e+01,4.082423788174755153e+00,-9.732654428505438382e-01,-1.106281607509264298e+00,2.205048935278364652e+00,-2.232915136965317959e+00,1.426378641050762619e+00,-2.517614772011225188e-01,-7.891571296595966123e-01
8.428657396584365857e-01,3.836422791012682154e+01,-1.047078871485259910e+01,4.108191060742054646e+00,-1.008138389973969318e+00,-1.072898696298635990e+00,2.185903236647662951e+00,-2.236257622441281789e+00,1.451057601660757701e+00,-2.873651087355091338e-01,-7.577617588567694407e-01
8.433566340903868586e-01,3.828702009075409052e+01,-1.047624935306630078e+01,4.133738302349313720e+00,-1.042933177703719405e+00,-1.039356940385485872e+00,2.166331166697030852e+00,-2.239025147496828794e+00,1.475261589042458965e+00,-3.228619641620262826e-01,-7.259621442217293330e-01
8.438475285223369093e-01,3.820934539095210880e+01,-1.048139772022243399e+01,4.159063744060519596e+00,-1.077646515051593923e+00,-1.005660724692239327e+00,2.146335967764164465e+00,-2.241216294080569771e+00,1.498981881349089385e+00,-3.582368400604305503e-01,-6.937744232075916395e-01
8.443384229542870711e-01,3.813120355684082341e+01,-1.048623312079916303e+01,4.184165625622163986e+00,-1.112275110723192295e+00,-9.718144670054971179e-01,2.125920975386306644e+00,-2.242829794129236110e+00,1.522209892956762012e+00,-3.934745236252950029e-01,-6.612150089236170647e-01
8.448293173862373440e-01,3.805259434327955148e+01,-1.049075486794036394e+01,4.209042195612505921e+00,-1.146815673410375602e+00,-9.378226176210913145e-01,2.105089618331898560e+00,-2.243864530715690364e+00,1.544937177179064758e+00,-4.285597965723286773e-01,-6.283005861706355555e-01
8.453202118181875058e-01,3.797351751391459374e+01,-1.049496228352377614e+01,4.233691711591283990e+00,-1.181264912084352581e+00,-9.036896589885767828e-01,2.083845418629453494e+00,-2.244319539182204615e+00,1.567155428943456608e+00,-4.634774390015259371e-01,-5.950481074357776290e-01
8.458111062501375566e-01,3.789397284122627241e+01,-1.049885469822933004e+01,4.258112440250087616e+00,-1.215619536289759495e+00,-8.694201053547374602e-01,2.062191991593297136e+00,-2.244194008258883599e+00,1.588856487429672226e+00,-4.982122332175737967e-01,-5.614747888459914460e-01
8.463020006820878294e-01,3.781396010657613971e+01,-1.050243145160778724e+01,4.282302657563284320e+00,-1.249876256439472755e+00,-8.350185024064633588e-01,2.040133045846531878e+00,-2.243487281167435565e+00,1.610032338670073004e+00,-5.327489675071968023e-01,-5.275981060808514478e-01
8.467928951140379912e-01,3.773347909647654319e+01,-1.050569189250408897e+01,4.306260651144722118e+00,-1.284031789844311433e+00,-8.004894171086675003e-01,2.017672385869045737e+00,-2.242198925617208349e+00,1.630675319340443297e+00,-5.670727238788997315e-01,-4.934357551805236275e-01
8.472837895459881530e-01,3.765252959391908405e+01,-1.050863537899198619e+01,4.329984723639115352e+00,-1.318082874264048465e+00,-7.658374001783482266e-01,1.994813865452172319e+00,-2.240328797926797399e+00,1.650778510565835466e+00,-6.011696509650185094e-01,-4.590050849325148508e-01
8.477746839779382038e-01,3.757111140321098475e+01,-1.051126127587319559e+01,4.353473178012335687e+00,-1.352026231027459335e+00,-7.310670452970133848e-01,1.971561357759789690e+00,-2.237876574750953917e+00,1.670334423704211479e+00,-6.350251638443784596e-01,-4.243232024153985593e-01
8.482655784098884766e-01,3.748922433941301335e+01,-1.051356895688647342e+01,4.376724326176877788e+00,-1.385858581738854678e+00,-6.961829778541173130e-01,1.947918825180913638e+00,-2.234842067920861819e+00,1.689335671874970357e+00,-6.686246316313737559e-01,-3.894074496520584239e-01
8.487564728418386384e-01,3.740686822685099600e+01,-1.051555780496141246e+01,4.399736490120983667e+00,-1.419576650930789885e+00,-6.611898511084466357e-01,1.923890322358182914e+00,-2.231225257419896746e+00,1.707775057849077127e+00,-7.019534935858320335e-01,-3.542754026716465887e-01
8.492473672737886892e-01,3.732404289914984474e+01,-1.051722721227187485e+01,4.422508002035730357e+00,-1.453177166397764841e+00,-6.260923454459650372e-01,1.899479995034750957e+00,-2.227026290628915550e+00,1.725645575903069329e+00,-7.349972668633457662e-01,-3.189448556841726345e-01
8.497382617057389620e-01,3.724074819926806157e+01,-1.051857658028945863e+01,4.445037204442283674e+00,-1.486656859530158581e+00,-5.908951676382515616e-01,1.874692078903284598e+00,-2.222245481568772441e+00,1.742940413640705843e+00,-7.677415541608259009e-01,-2.834338054576885924e-01
8.502291561376891238e-01,3.715698397953269705e+01,-1.051960531983704072e+01,4.467322450319318961e+00,-1.520012465648391320e+00,-5.556030501015303269e-01,1.849530898457079076e+00,-2.216883310140077334e+00,1.759652953782268048e+00,-8.001720512572807475e-01,-2.477604358980716182e-01
8.507200505696392856e-01,3.707275010167418117e+01,-1.052031285114238734e+01,4.489362103230745582e+00,-1.553240724337533463e+00,-5.202207501560729419e-01,1.824000865843126373e+00,-2.210940421360156005e+00,1.775776775921622308e+00,-8.322745544500267378e-01,-2.119431028311818954e-01
8.512109450015894474e-01,3.698804643686176519e+01,-1.052069860389181954e+01,4.511154537453566427e+00,-1.586338379782098462e+00,-4.847530492862399676e-01,1.798106479717328510e+00,-2.204417624597254655e+00,1.791305658250908373e+00,-8.640349678860799187e-01,-1.760003189876632734e-01
8.517018394335396092e-01,3.690287286573912695e+01,-1.052076201728395510e+01,4.532698138105985208e+00,-1.619302181101180960e+00,-4.492047524009980530e-01,1.771852324101741871e+00,-2.197315892801963155e+00,1.806233579252936483e+00,-8.954393107888822811e-01,-1.399507391902241049e-01
8.521927338654897710e-01,3.681722927846026039e+01,-1.052050254008349484e+01,4.553991301275708281e+00,-1.652128882683889133e+00,-4.135806870949651493e-01,1.745243067243884338e+00,-2.189636361735864067e+00,1.820554719361267004e+00,-9.264737245803119636e-01,-1.038131457434506855e-01
8.526836282974400438e-01,3.673111557472563504e+01,-1.051991963067510305e+01,4.575032434148471161e+00,-1.684815244525080802e+00,-3.778857029099700893e-01,1.718283460478103208e+00,-2.181380329197406986e+00,1.834263462587979010e+00,-9.571244798979928747e-01,-6.760643402613708552e-02
8.531745227293900946e-01,3.664453166381873217e+01,-1.051901275711731998e+01,4.595819955136743573e+00,-1.717358032561356884e+00,-3.421246705971824342e-01,1.690978337089036998e+00,-2.172549254245023320e+00,1.847354398119104957e+00,-9.873779835078524414e-01,-3.134959828619160449e-02
8.536654171613402564e-01,3.655747746464260928e+01,-1.051778139719656124e+01,4.616352294008719603e+00,-1.749754019007465855e+00,-3.063024813796421109e-01,1.663332611177049447e+00,-2.163144756417430425e+00,1.859822321877797835e+00,-1.017220785112075809e+00,4.938282362055956831e-03
8.541563115932905292e-01,3.646995290575709703e+01,-1.051622503848116885e+01,4.636627892017421537e+00,-1.781999982692864304e+00,-2.704240462154646751e-01,1.635351276525841779e+00,-2.153168614951206372e+00,1.871662238055124883e+00,-1.046639584052216687e+00,4.123805773786404227e-02
8.546472060252405800e-01,3.638195792541606721e+01,-1.051434317837554033e+01,4.656645202030064823e+00,-1.814092709398647862e+00,-2.344942950614959942e-01,1.607039405472070026e+00,-2.142622767995571831e+00,1.882869360608578013e+00,-1.075621235907669337e+00,7.753052019163897413e-02
8.551381004571907418e-01,3.629349247160487835e+01,-1.051213532417430230e+01,4.676402688657672613e+00,-1.846028992194845619e+00,-1.985181761374138487e-01,1.578402147776969411e+00,-2.131509311824371977e+00,1.893439114728288963e+00,-1.104152758989482175e+00,1.137964180000414771e-01
8.556289948891410146e-01,3.620455650207836840e+01,-1.050960099311656393e+01,4.695898828384818202e+00,-1.877805631777880402e+00,-1.625006551904998320e-01,1.549444729500150997e+00,-2.119830500045333022e+00,1.903367138270885217e+00,-1.132221340729349546e+00,1.500164685584209900e-01
8.561198893210911764e-01,3.611514998439902513e+01,-1.050673971244023441e+01,4.715132109699622376e+00,-1.909419436808405646e+00,-1.264467147608488995e-01,1.520172451875401620e+00,-2.107588742806516979e+00,1.912649283161058644e+00,-1.159814343963958105e+00,1.861713713708044171e-01
8.566107837530412272e-01,3.602527289597527727e+01,-1.050355101943639013e+01,4.734101033223978128e+00,-1.940867224249461565e+00,-9.036135344707862949e-02,1.490590690188519973e+00,-2.094786605999995999e+00,1.921281616760823763e+00,-1.186919313114646490e+00,2.222418208373887483e-01
8.571016781849915001e-01,3.593492522410022616e+01,-1.050003446150372532e+01,4.752804111843968116e+00,-1.972145819704907321e+00,-5.424958517258304802e-02,1.460704892657238574e+00,-2.081426810462757793e+00,1.929260423206454078e+00,-1.213523980262330770e+00,2.582085188394760422e-01
8.575925726169416619e-01,3.584410696599076118e+01,-1.049618959620305070e+01,4.771239870840458863e+00,-2.003252057758087901e+00,-1.811643845238819495e-02,1.430520579313268037e+00,-2.067512231174868820e+00,1.936582204713087840e+00,-1.239616271117666590e+00,2.940521871218095828e-01
8.580834670488918237e-01,3.575281812882666799e+01,-1.049201599131187201e+01,4.789406848019972074e+00,-2.034182782310923976e+00,1.803304433962016340e-02,1.400043340886286014e+00,-2.053045896454807728e+00,1.943243682847052511e+00,-1.265184310886611874e+00,3.297535794725305891e-01
8.585743614808419855e-01,3.566105872979024127e+01,-1.048751322487901128e+01,4.807303593845720258e+00,-2.064934846923209832e+00,5.419380770283210857e-02,1.369278837690076411e+00,-2.038030987152066320e+00,1.949241799765849104e+00,-1.290216430031198458e+00,3.652934937004967964e-01
8.590652559127921473e-01,3.556882879610611070e+01,-1.048268088527932029e+01,4.824928671568866179e+00,-2.095505115152240805e+00,9.036078374156908399e-02,1.338232798510701871e+00,-2.022470835836963854e+00,1.954573719425831690e+00,-1.314701169925620361e+00,4.006527834101138996e-01
8.595561503447423091e-01,3.547612836508132972e+01,-1.047751857126842800e+01,4.842280657359991025e+00,-2.125890460892741807e+00,1.265288928962177151e-01,1.306911019496733051e+00,-2.006368925987682683e+00,1.959236828757572102e+00,-1.338627288407618021e+00,4.358123695736438874e-01
8.600470447766923598e-01,3.538295748414579123e+01,-1.047202589203758194e+01,4.859358140440777518e+00,-2.156087768717081410e+00,1.626930446738261704e-01,1.275319363051556465e+00,-1.989728891174541880e+00,1.963228738808907137e+00,-1.361983765225139642e+00,4.707532519009710592e-01
8.605379392086426327e-01,3.528931621089279957e+01,-1.046620246726852343e+01,4.876159723215915065e+00,-2.186093934215835866e+00,1.988481383782343404e-01,1.243463756727691827e+00,-1.972554514241466883e+00,1.966547285855679394e+00,-1.384759807378332486e+00,5.054565200068972253e-01
8.610288336405927945e-01,3.519520461312022519e+01,-1.046004792718846055e+01,4.892684021405164785e+00,-2.215905864338535203e+00,2.349890638395482068e-01,1.211350192123295866e+00,-1.954849726484752637e+00,1.969190532480150413e+00,-1.406944854356740215e+00,5.399033643757811252e-01
8.615197280725429563e-01,3.510062276887148869e+01,-1.045356191262507295e+01,4.908929664175716745e+00,-2.245520477734868514e+00,2.711107021432783704e-01,1.178984723780555299e+00,-1.936618606828959033e+00,1.971156768617113197e+00,-1.428528583271903241e+00,5.740750871238304853e-01
8.620106225044931181e-01,3.500557076647724841e+01,-1.044674407506160563e+01,4.924895294274685753e+00,-2.274934705096061993e+00,3.072079263588103348e-01,1.146373468086277825e+00,-1.917865381000106950e+00,1.972444512567681052e+00,-1.449500913885163333e+00,6.079531125587274154e-01
8.625015169364432799e-01,3.491004870459708798e+01,-1.043959407669200701e+01,4.940579568161857615e+00,-2.304145489496611798e+00,3.432756022674112728e-01,1.113522602174489950e+00,-1.898594420696071650e+00,1.973052511980768919e+00,-1.469852013530800861e+00,6.415189975367903141e-01
8.629924113683934417e-01,3.481405669226165855e+01,-1.043211159047615055e+01,4.955981156142631683e+00,-2.333149786736306908e+00,3.793085890897145429e-01,1.080438362831096732e+00,-1.878810242754198168e+00,1.972979744802250135e+00,-1.489572301934445786e+00,6.747544416175965676e-01
8.634833058003437145e-01,3.471759484891495617e+01,-1.042429630019510789e+01,4.971098742501181000e+00,-2.361944565682559727e+00,4.153017402126792934e-01,1.047127045400609635e+00,-1.858517508316151590e+00,1.972225420191813239e+00,-1.508652455926799085e+00,7.076412970160907978e-01
8.639742002322937653e-01,3.462066330445707507e+01,-1.041614790050649120e+01,4.985931025633805191e+00,-2.390526808612994714e+00,4.512499039159922898e-01,1.013595002694965830e+00,-1.837721021990006420e+00,1.970788979407491981e+00,-1.527083414052608390e+00,7.401615783521233727e-01
8.644650946642439271e-01,3.452326219928695394e+01,-1.040766609699985068e+01,5.000476718182538249e+00,-2.418893511558426468e+00,4.871479240980443048e-01,9.798486439043205820e-01,-1.816425731009513544e+00,1.968670096657887836e+00,-1.544856381074999341e+00,7.722974721975592871e-01
8.649559890961941999e-01,3.442539168434567642e+01,-1.039885060625214841e+01,5.014734547168908207e+00,-2.447041684646034110e+00,5.229906410012676865e-01,9.458944335100119005e-01,-1.794636724390651139e+00,1.965868679922071260e+00,-1.561962832375022092e+00,8.040313464207471394e-01
8.654468835281442507e-01,3.432705192116002024e+01,-1.038970115588330856e+01,5.028703254127943723e+00,-2.474968352442878494e+00,5.587728919369994163e-01,9.117388901995420181e-01,-1.772359232085390701e+00,1.962384871737184788e+00,-1.578394518246534206e+00,8.353457593285149585e-01
8.659377779600944125e-01,3.422824308188599218e+01,-1.038021748461177651e+01,5.042381595242400927e+00,-2.502670554299771588e+00,5.944895120098934171e-01,8.773885857835510560e-01,-1.749598624132622016e+00,1.958219049953699997e+00,-1.594143468086382187e+00,8.662234686056904387e-01
8.664286723920446853e-01,3.412896534935303094e+01,-1.037039934231021476e+01,5.055768341477174133e+00,-2.530145344695356791e+00,6.301353348416951494e-01,8.428501441149685025e-01,-1.726360409806404927e+00,1.953371828458403181e+00,-1.609201994479848352e+00,8.966474400520085819e-01
8.669195668239948471e-01,3.402921891710838054e+01,-1.036024649006122544e+01,5.068862278713906377e+00,-2.557389793580507220e+00,6.657051932945199368e-01,8.081302400101975092e-01,-1.702650236761402702e+00,1.947844057865030676e+00,-1.623562697181378578e+00,9.266008561165042234e-01
8.674104612559448979e-01,3.392900398946149210e+01,-1.034975870021312616e+01,5.081662207885876192e+00,-2.584400986723104587e+00,7.011939201937116284e-01,7.732355981722647265e-01,-1.678473890175500971e+00,1.941636826172608465e+00,-1.637218466990659982e+00,9.560671242294722649e-01
8.679013556878951707e-01,3.382832078152893018e+01,-1.033893575643579510e+01,5.094166945113028255e+00,-2.611176026053042776e+00,7.365963490500897493e-01,7.381729921161122032e-01,-1.653837291889683314e+00,1.934751459391452988e+00,-1.650162489523930631e+00,9.850298849318182004e-01
8.683922501198453325e-01,3.372716951927983331e+01,-1.032777745377664225e+01,5.106375321837218095e+00,-2.637712030007473452e+00,7.719073147815862512e-01,7.029492430960548877e-01,-1.628746499545228543e+00,1.927189522136921074e+00,-1.662388248880585673e+00,1.013473019801828023e+00
8.688831445517954943e-01,3.362555043958091971e+01,-1.031628359871652556e+01,5.118286184957728580e+00,-2.664006133876536619e+00,8.071216544346180299e-01,6.675712190350233666e-01,-1.603207705717919485e+00,1.918952818190746701e+00,-1.673889531205124293e+00,1.041380659179597989e+00
8.693740389837456561e-01,3.352346379024251632e+01,-1.030445400922584653e+01,5.129898396966924068e+00,-2.690055490149188433e+00,8.422342079046634122e-01,6.320458334561591673e-01,-1.577227237049698028e+00,1.910043391030155746e+00,-1.684660428144320932e+00,1.068737189688736766e+00
8.698649334156958179e-01,3.342090983006443849e+01,-1.029228851482064044e+01,5.141210836086163916e+00,-2.715857268859465989e+00,8.772398186564966949e-01,5.963800444162865588e-01,-1.550811553377411389e+00,1.900463524324621289e+00,-1.694695340199750877e+00,1.095527261555683252e+00
8.703558278476459797e-01,3.331788882888226055e+01,-1.027978695661875186e+01,5.152222396401906046e+00,-2.741408657932995041e+00,9.121333344438353752e-01,5.605808534415017697e-01,-1.523967246858813240e+00,1.890215742400291665e+00,-1.703988979975552542e+00,1.121735795726433116e+00
8.708467222795961415e-01,3.321440106761389899e+01,-1.026694918739608653e+01,5.162931988002027239e+00,-2.766706863533801020e+00,9.469096080284595818e-01,5.246553044648516462e-01,-1.496701041095828355e+00,1.879302810672149215e+00,-1.712536375321521032e+00,1.147347990780746896e+00
8.713376167115463033e-01,3.311044683830649404e+01,-1.025377507164290058e+01,5.173338537112349478e+00,-2.791749110411423374e+00,9.815634978988221349e-01,4.886104827660362471e-01,-1.469019790255002178e+00,1.867727736043814479e+00,-1.720332872371466593e+00,1.172349329643844751e+00
8.718285111434964652e-01,3.300602644418354714e+01,-1.024026448562019098e+01,5.183440986233375014e+00,-2.816532642248320339e+00,1.016089868988122813e+00,4.524535139132095374e-01,-1.440930478185208141e+00,1.855493767275061323e+00,-1.727374138476876375e+00,1.196725586095555682e+00
8.723194055754466270e-01,3.290114019969229986e+01,-1.022641731741611260e+01,5.193238294277243483e+00,-2.841054722007597899e+00,1.050483593391887682e+00,4.161915627068024648e-01,-1.412440217532555442e+00,1.842604395317006150e+00,-1.733656165035867724e+00,1.220462831076964960e+00
8.728103000073967888e-01,3.279578843055121240e+01,-1.021223346700245749e+01,5.202729436704914612e+00,-2.865312632281066030e+00,1.084739551085080356e+00,3.798318321253542074e-01,-1.383556248852475523e+00,1.829063353614960086e+00,-1.739175270217449887e+00,1.243547438794580628e+00
8.733011944393469506e-01,3.268997147379830182e+01,-1.019771284629125851e+01,5.211913405663506360e+00,-2.889303675637476587e+00,1.118852630638507151e+00,3.433815622735985063e-01,-1.354285939719185983e+00,1.814874618379030746e+00,-1.743928101581027290e+00,1.265966092621828354e+00
8.737920888712971124e-01,3.258368967783919601e+01,-1.018285537919138406e+01,5.220789210123887081e+00,-2.913025174971162645e+00,1.152817729934873414e+00,3.068480293324251651e-01,-1.324636783832229714e+00,1.800042408822339013e+00,-1.747911638591230110e+00,1.287705790798151950e+00
8.742829833032473852e-01,3.247694340249540090e+01,-1.016766100166521447e+01,5.229355876018514593e+00,-2.936474473851042877e+00,1.186629756884360454e+00,2.702385445108803630e-01,-1.294616400120246924e+00,1.784571187366954970e+00,-1.751123195028077673e+00,1.308753851925626766e+00
8.747738777351974360e-01,3.236973301905397449e+01,-1.015212966178547838e+01,5.237612446379327658e+00,-2.959648936869593960e+00,1.220283630139285425e+00,2.335604530005936930e-01,-1.264232531842204299e+00,1.768465659817552327e+00,-1.753560421292275073e+00,1.329097920262750643e+00
8.752647721671475978e-01,3.226205891031547424e+01,-1.013626131979195577e+01,5.245557981476112630e+00,-2.982545949992677858e+00,1.253774279808934189e+00,1.968211329316189584e-01,-1.233493045685426504e+00,1.751730775502668314e+00,-1.755221306606061127e+00,1.348725970816214925e+00
8.757556665990978706e-01,3.215392147064396511e+01,-1.012005594814841736e+01,5.253191558954829254e+00,-3.005162920909157709e+00,1.287096648173237767e+00,1.600279943309084185e-01,-1.202405930861209393e+00,1.734371727383684503e+00,-1.756104181109082507e+00,1.367626314229684281e+00
8.762465610310479214e-01,3.204532110601688544e+01,-1.010351353159961185e+01,5.260512273976257092e+00,-3.027497279380995998e+00,1.320245690396127713e+00,1.231884780827205983e-01,-1.170979298197630580e+00,1.716393952131584300e+00,-1.756207717849719518e+00,1.385787601470222841e+00
8.767374554629980832e-01,3.193625823407423781e+01,-1.008663406722816802e+01,5.267519239354882643e+00,-3.049546477593805260e+00,1.353216375238613711e+00,8.631005489076515325e-02,-1.139221379229278019e+00,1.697803130171175123e+00,-1.755530934671643450e+00,1.403198828312313573e+00
8.772283498949483560e-01,3.182673328416953140e+01,-1.006941756451180225e+01,5.274211585697951676e+00,-3.071307990507450292e+00,1.386003685770948124e+00,4.940022424290746450e-02,-1.107140525284676214e+00,1.678605185693323287e+00,-1.754073195995755174e+00,1.419849339619176920e+00
8.777192443268985178e-01,3.171674669742000674e+01,-1.005186404538036982e+01,5.280588461544683199e+00,-3.092779316207040718e+00,1.418602620084478794e+00,1.246651337758919453e-02,-1.074745206570531852e+00,1.658806286634511462e+00,-1.751834214497194564e+00,1.435728833421560546e+00
8.782101387588485686e-01,3.160629892675710195e+01,-1.003397354427304933e+01,5.286649033505820050e+00,-3.113957976254353888e+00,1.451008192003089281e+00,-2.448352374769058315e-02,-1.042044011253333347e+00,1.638412844624302256e+00,-1.748814052677890585e+00,1.450827364794198937e+00
8.787010331907988414e-01,3.149539043697807728e+01,-1.001574610819571909e+01,5.292392486403295848e+00,-3.134841516039342579e+00,1.483215431793814876e+00,-6.144230748554191379e-02,-1.009045644538371533e+00,1.617431514900548706e+00,-1.745013124334320098e+00,1.465135349529545383e+00
8.791919276227490032e-01,3.138402171286686482e+01,-9.997181798422294818e+00,5.297818023225445039e+00,-3.155427506046193820e+00,1.515219398809614537e+00,-9.840227425201453215e-02,-9.757588566617212411e-01,1.595869161346541221e+00,-1.740432367087350274e+00,1.478644150147463865e+00
8.796828220546991650e-01,3.127219326527624688e+01,-9.978280690765151562e+00,5.302924862492463198e+00,-3.175713541996926903e+00,1.547015211182269256e+00,-1.353559915097478916e-01,-9.421922127975559391e-01,1.573732643554446531e+00,-1.735073455780283380e+00,1.491347277155836704e+00
8.801737164866493268e-01,3.115990557894666324e+01,-9.959042864796778360e+00,5.307712239061211257e+00,-3.195697238827252207e+00,1.578597971804154954e+00,-1.722959076409006363e-01,-9.083545236717397442e-01,1.551029006743856131e+00,-1.728937692615190258e+00,1.503236711641139367e+00
8.806646109185994886e-01,3.104715915061561304e+01,-9.939468412895537952e+00,5.312179406579511820e+00,-3.215376236237396324e+00,1.609962800044913989e+00,-2.092144412419431609e-01,-8.742547265732292239e-01,1.527765544039035639e+00,-1.722026699906192393e+00,1.514304691194111818e+00
8.811555053505496504e-01,3.093395449248916762e+01,-9.919557441029420275e+00,5.316325637623803502e+00,-3.234748199472714525e+00,1.641104837036660546e+00,-2.461039973058460062e-01,-8.399018588112814321e-01,1.503949786442210446e+00,-1.714342491996559525e+00,1.524543940956657462e+00
8.816463997824998122e-01,3.082029213189268191e+01,-9.899310068701415943e+00,5.320150223769306130e+00,-3.253810819622277695e+00,1.672019246504090617e+00,-2.829569690707857132e-01,-8.053050544227763341e-01,1.479589498316405960e+00,-1.705887471262400368e+00,1.533947674206280531e+00
8.821372942144499740e-01,3.070617261093623185e+01,-9.878726428898133349e+00,5.323652475660619388e+00,-3.272561813916154971e+00,1.702701215590903150e+00,-3.197657398599338396e-01,-7.704735408979752620e-01,1.454692672894866146e+00,-1.696664424127605431e+00,1.542509592870701329e+00
8.826281886464001358e-01,3.059159648619474581e+01,-9.857806668041639853e+00,5.326831723082760206e+00,-3.290998926021403648e+00,1.733145955682528605e+00,-3.565226849123300235e-01,-7.354166359247151785e-01,1.429267527817049688e+00,-1.686676517090035521e+00,1.550223887972646208e+00
8.831190830783502976e-01,3.047656432840284069e+01,-9.836550945944544821e+00,5.329687315032625605e+00,-3.309119926336759665e+00,1.763348703225165126e+00,-3.932201732048385967e-01,-7.001437441510383053e-01,1.403322500691203345e+00,-1.675927292758958798e+00,1.557085240004815407e+00
8.836099775103004594e-01,3.036107672216437692e+01,-9.814959435768320972e+00,5.332218619790896064e+00,-3.326922612286031367e+00,1.793304720541123665e+00,-4.298505692651887200e-01,-6.646643539662577815e-01,1.376866244683513374e+00,-1.664420665903736607e+00,1.563088819235027405e+00
8.841008719422506212e-01,3.024513426567671814e+01,-9.793032323984851573e+00,5.334425024994365216e+00,-3.344404808610196955e+00,1.823009296640480947e+00,-4.664062349760981774e-01,-6.289880343004583541e-01,1.349907624133834583e+00,-1.652160919513755211e+00,1.568230285941537794e+00
8.845917663742007830e-01,3.012873757046968137e+01,-9.770769810341219497e+00,5.336305937708710978e+00,-3.361564367658202546e+00,1.852457748029042506e+00,-5.028795313704812475e-01,-5.931244314424333197e-01,1.322455710197997014e+00,-1.639152700869608514e+00,1.572505790578537344e+00
8.850826608061510559e-01,3.001188726115918470e+01,-9.748172107827723920e+00,5.337860784501689437e+00,-3.378399169676468805e+00,1.881645419512616435e+00,-5.392628204177466467e-01,-5.570832658760487277e-01,1.294519776516684040e+00,-1.625401017625522693e+00,1.575911973871825689e+00
8.855735552381011066e-01,2.989458397521575961e+01,-9.725239442649160182e+00,5.339089011516769290e+00,-3.394907123097077317e+00,1.910567684997560800e+00,-5.755484668011330296e-01,-5.208743291350925730e-01,1.266109294910924277e+00,-1.610911233903050022e+00,1.578445966844656878e+00
8.860644496700512684e-01,2.977682836274736644e+01,-9.701972054199261564e+00,5.339990084547199700e+00,-3.411086164824714384e+00,1.939219948287735473e+00,-6.117288396862482491e-01,-4.845074806764354536e-01,1.237233931104069651e+00,-1.595689066395961309e+00,1.580105390773772767e+00
8.865553441020015413e-01,2.965862108629741201e+01,-9.678370195038471735e+00,5.340563489110506268e+00,-3.426934260522249254e+00,1.967597643877635027e+00,-6.477963144805369833e-01,-4.479926447717854643e-01,1.207903540470469217e+00,-1.579740580486447277e+00,1.580888357075598938e+00
8.870462385339515921e-01,2.953996282065726220e+01,-9.654434130874905762e+00,5.340808730523424863e+00,-3.442449404895046694e+00,1.995696237741896528e+00,-6.837432745839084891e-01,-4.113398074178014063e-01,1.178128163810663098e+00,-1.563072186372542749e+00,1.580793467122626694e+00
8.875371329659017539e-01,2.942085425269319998e+01,-9.630164140548503227e+00,5.340725333977263567e+00,-3.457629621974015688e+00,2.023511228121163796e+00,-7.195621131305154350e-01,-3.745590132645725268e-01,1.147918023153098765e+00,-1.545690635206761865e+00,1.579819811989968903e+00
8.880280273978520267e-01,2.930129608118856055e+01,-9.605560516018494255e+00,5.340312844613703369e+00,-3.472472965397295219e+00,2.051038146304153820e+00,-7.552452347214795303e-01,-3.376603625626721783e-01,1.117283517582535302e+00,-1.527603015246044915e+00,1.577966972132089474e+00
8.885189218298021885e-01,2.918128901670034381e+01,-9.580623562354078970e+00,5.339570827601029634e+00,-3.486977518690680178e+00,2.078272557406085408e+00,-7.907850571487679003e-01,-3.006540081285807853e-01,1.086235219094971338e+00,-1.508816748012926867e+00,1.575235016989716019e+00
8.890098162617522393e-01,2.906083378143041784e+01,-9.555353597728293735e+00,5.338498868210796111e+00,-3.501141395546759849e+00,2.105210061143446332e+00,-8.261740131101935614e-01,-2.635501523285033176e-01,1.054783868479118203e+00,-1.489339584467929578e+00,1.571624504526922150e+00
8.895007106937025121e-01,2.893993110911151589e+01,-9.529750953415138781e+00,5.337096571894918817e+00,-3.514962740102744565e+00,2.131846292605039661e+00,-8.614045519154615027e-01,-2.263590440806564352e-01,1.022940371224476674e+00,-1.469179601193216333e+00,1.567136480698383849e+00
8.899916051256526739e-01,2.881858174490823288e+01,-9.503815973790011640e+00,5.335363564363214017e+00,-3.528439727216970301e+00,2.158176923019281546e+00,-8.964691411832270695e-01,-1.890909758760732640e-01,9.907157934560618662e-01,-1.448345196587545125e+00,1.561772478846830126e+00
8.904824995576028357e-01,2.869678644533217948e+01,-9.477549016333249199e+00,5.333299491661354530e+00,-3.541570562744160267e+00,2.184197660517924078e+00,-9.313602685293854710e-01,-1.517562808176818878e-01,9.581213578955697363e-01,-1.426845087072376339e+00,1.555534519030643104e+00
8.909733939895529975e-01,2.857454597817228503e+01,-9.450950451636991545e+00,5.330904020249271014e+00,-3.554353483809346681e+00,2.209904250895993627e+00,-9.660704432463255165e-01,-1.143653296779525430e-01,9.251684398492302508e-01,-1.404688303309304942e+00,1.548425107281659718e+00
8.914642884215031593e-01,2.845186112243960963e+01,-9.424020663415261012e+00,5.328176837079980466e+00,-3.566786759080509128e+00,2.235292478368074320e+00,-1.000592197973319664e+00,-7.692852797491611661e-02,8.918685632221882154e-01,-1.381884186428701478e+00,1.540447234793129283e+00
8.919551828534533211e-01,2.832873266832692849e+01,-9.396760048517268871e+00,5.325117649678849929e+00,-3.578868689039917061e+00,2.260358166320894036e+00,-1.034918090357981324e+00,-3.945631306664565408e-02,8.582333965594822756e-01,-1.358442384269621828e+00,1.531604377037867115e+00
8.924460772854034829e-01,2.820516141718299608e+01,-9.369169016943962092e+00,5.321726186223292743e+00,-3.590597606254172014e+00,2.285097178062213352e+00,-1.069040704708809297e+00,-1.959151264161462791e-03,8.242747491135919979e-01,-1.334372847630951542e+00,1.521900492816567585e+00
8.929369717173536447e-01,2.808114818150149006e+01,-9.341247991867795974e+00,5.318002195622898221e+00,-3.601971875642956178e+00,2.309505417566040553e+00,-1.102952653638827218e+00,3.555246503723830109e-02,7.900045669385543645e-01,-1.309685826533798947e+00,1.511340023236302565e+00
8.934278661493038065e-01,2.795669378492476298e+01,-9.312997409655761061e+00,5.313945447599991212e+00,-3.612989894746476249e+00,2.333578830214124267e+00,-1.136646579700280268e+00,7.306802020817793064e-02,7.554349290106834314e-01,-1.284391866495146139e+00,1.499927890619193072e+00
8.939187605812540793e-01,2.783179906226215294e+01,-9.284417719895621701e+00,5.309555732770633973e+00,-3.623650093991623411e+00,2.357313403533790819e+00,-1.170115157010449991e+00,1.105769782170120674e-01,7.205780433758364190e-01,-1.258501804812737435e+00,1.487669497341263192e+00
8.944096550132041301e-01,2.770646485952320148e+01,-9.255509385425417790e+00,5.304832862726048148e+00,-3.633950936956814814e+00,2.380705167932045896e+00,-1.203351092868502947e+00,1.480687854431452788e-01,6.854462433232987317e-01,-1.232026766861231692e+00,1.474570724601464100e+00
8.949005494451542919e-01,2.758069203396529545e+01,-9.226272882366162165e+00,5.299776670114481725e+00,-3.643890920635568076e+00,2.403750197426045343e+00,-1.236347129363501551e+00,1.855328734719907668e-01,6.500519835861808815e-01,-1.204978162399568564e+00,1.460637931120873922e+00
8.953914438771044537e-01,2.745448145415626584e+01,-9.196708700157799399e+00,5.294387008723500543e+00,-3.653468575698747944e+00,2.426444610369812072e+00,-1.269096044973417658e+00,2.229586618714214374e-01,6.144078365684583209e-01,-1.177367681889616602e+00,1.445877951772072789e+00
8.958823383090547265e-01,2.732783400005163443e+01,-9.166817341598415325e+00,5.288663753562717673e+00,-3.662682466755533106e+00,2.448784570177293674e+00,-1.301590656155268366e+00,2.603355609498088086e-01,5.785264885985654804e-01,-1.149207292826064375e+00,1.430298096138708175e+00
8.963732327410047773e-01,2.720075056308656158e+01,-9.136599322886659991e+00,5.282606800946959780e+00,-3.671531192613075589e+00,2.470766286041710558e+00,-1.333823818926315408e+00,2.976529744956224466e-01,5.424207362095787577e-01,-1.120509236077561699e+00,1.413906147005228764e+00
8.968641271729549391e-01,2.707323204628231395e+01,-9.106055173667364500e+00,5.276216068579850038e+00,-3.680013386534885189e+00,2.492386013651262111e+00,-1.365788430436412293e+00,3.349003024986525467e-01,5.061034824459136328e-01,-1.091286022239060793e+00,1.396710358776773520e+00
8.973550216049052120e-01,2.694527936436775661e+01,-9.075185437080490303e+00,5.269491495637848466e+00,-3.688127716497887842e+00,2.513640055901067427e+00,-1.397477430531341769e+00,3.720669438526955641e-01,4.695877331966955559e-01,-1.061550427995485268e+00,1.378719455829277907e+00
8.978459160368552627e-01,2.681689344391540430e+01,-9.043990669813231520e+00,5.262433042854704368e+00,-3.695872885448193479e+00,2.534524763601452513e+00,-1.428883803307279488e+00,4.091422990398565496e-01,4.328865935556629463e-01,-1.031315492496597042e+00,1.359942630789724216e+00
8.983368104688054245e-01,2.668807522349203509e+01,-9.012471442155371548e+00,5.255040692606351094e+00,-3.703247631555591113e+00,2.555036536182567986e+00,-1.460000578656384107e+00,4.461157727964586428e-01,3.960132642076070741e-01,-1.000594513743097380e+00,1.340389542746575069e+00
8.988277049007556974e-01,2.655882565382425398e+01,-8.980628338057893956e+00,5.247314448996234226e+00,-3.710250728466712999e+00,2.575171822395270205e+00,-1.490820833803391254e+00,4.829767767604289386e-01,3.589810378414661773e-01,-9.694010449840249066e-01,1.320070315390392768e+00
8.993185993327058592e-01,2.642914569797871849e+01,-8.948461955194835227e+00,5.239254337941078532e+00,-3.716880985556922035e+00,2.594927121008329785e+00,-1.521337694833332588e+00,5.197147321002906217e-01,3.218032955899716718e-01,-9.377488911253885062e-01,1.298995535084650044e+00
8.998094937646559099e-01,2.629903633155691978e+01,-8.915972905028327844e+00,5.230860407257067912e+00,-3.723137248180889092e+00,2.614298981501947505e+00,-1.551544338210340213e+00,5.563190721257385007e-01,2.844935034958326892e-01,-9.056521051500030506e-01,1.277176248866658259e+00
9.003003881966061828e-01,2.616849854290459021e+01,-8.883161812876865682e+00,5.222132726746472109e+00,-3.729018397921901595e+00,2.633284004757623364e+00,-1.581433992287580637e+00,5.927792448798077096e-01,2.470652090044915816e-01,-8.731249845485858918e-01,1.254623962378714985e+00
9.007912826285563446e-01,2.603753333333652620e+01,-8.850029317986978228e+00,5.213071388284736152e+00,-3.734523352839824728e+00,2.651878843744206904e+00,-1.610999938808099774e+00,6.290847157124197508e-01,2.095320374836293631e-01,-8.401820677622358069e-01,1.231350637729495157e+00
9.012821770605065064e-01,2.590614171737484739e+01,-8.816576073607812702e+00,5.203676505907918859e+00,-3.739651067717819632e+00,2.670080204200435681e+00,-1.640235514397027972e+00,6.652249698358245755e-01,1.719076887689161559e-01,-8.068381306358706206e-01,1.207368691285420015e+00
9.017730714924566682e-01,2.577432472300331767e+01,-8.782802747069304417e+00,5.193948215900668686e+00,-3.744400534307723571e+00,2.687884845313615045e+00,-1.669134112044589058e+00,7.011895148612556916e-01,1.342059337367029759e-01,-7.731081828832407910e-01,1.182690991392448154e+00
9.022639659244068300e-01,2.564208339193552533e+01,-8.748710019863363385e+00,5.183886676884561062e+00,-3.748770781574149780e+00,2.705289580394694138e+00,-1.697689182580358169e+00,7.369678833173640697e-01,9.644061090306244033e-02,-7.390074645629802763e-01,1.157330856027874999e+00
9.027548603563569918e-01,2.550941877989781759e+01,-8.714298587728311674e+00,5.173492069906889590e+00,-3.752760875937307006e+00,2.722291277549673705e+00,-1.725894236138615367e+00,7.725496351502190162e-01,5.862562304942064983e-02,-7.045514425659296087e-01,1.131302050382347435e+00
9.032457547883071536e-01,2.537633195692734844e+01,-8.679569160736638977e+00,5.162764598529883564e+00,-3.756369921514472576e+00,2.738886860347228502e+00,-1.753742843614658486e+00,8.079243602047427864e-01,2.077493387487172605e-02,-6.697558071137728053e-01,1.104618784372067175e+00
9.037366492202573154e-01,2.524282400768466772e+01,-8.644522463385982292e+00,5.151704488920396230e+00,-3.759597060360222009e+00,2.755073308482705929e+00,-1.781228638112283047e+00,8.430816806877796665e-01,-1.709743532496843521e-02,-6.346364682689278336e-01,1.077295710081220159e+00
9.042275436522074772e-01,2.510889603178067730e+01,-8.609159234693228413e+00,5.140311989939958970e+00,-3.762441472705328138e+00,2.770847658438436945e+00,-1.808345316382376833e+00,8.780112536127966383e-01,-5.497740895262426264e-02,-5.992095524555642871e-01,1.049347919134453688e+00
9.047184380841577500e-01,2.497454914411876103e+01,-8.573480228292003957e+00,5.128587373235340863e+00,-3.764902377194399019e+00,2.786207004140345056e+00,-1.835086640252538981e+00,9.127027732260482029e-01,-9.285086037671486103e-02,-5.634913989920291577e-01,1.020790939999695723e+00
9.052093325161078008e-01,2.483978456604810958e+01,-8.537486235995427108e+00,5.116530940416842199e+00,-3.766979030390606997e+00,2.801148498852358948e+00,-1.861446465480212753e+00,9.471460641641779032e-01,-1.307037879373672551e-01,-5.274983726039569332e-01,9.916407909402549237e-01
9.057002269480579626e-01,2.470460354986185791e+01,-8.501178068132714927e+00,5.104143015178637555e+00,-3.768670720775668670e+00,2.815669340732020132e+00,-1.887418706301381643e+00,9.813310261828929182e-01,-1.685222909068066210e-01,-4.912467059693243487e-01,9.619133553472725140e-01
9.061911213800081244e-01,2.456900727332187984e+01,-8.464556526555195859e+00,5.091423936372174275e+00,-3.769976773650806745e+00,2.829766780346764765e+00,-1.912997316110962798e+00,1.015247532292862465e+00,-2.062923313796873603e-01,-4.547528451170111952e-01,9.316246058658442797e-01
9.066820158119583972e-01,2.443299692792775346e+01,-8.427622427592732279e+00,5.078374066064942127e+00,-3.770896554253033717e+00,2.843438130099996464e+00,-1.938176324125347794e+00,1.048885514028006671e+00,-2.439998531592819375e-01,-4.180334147587372873e-01,9.007909457497713657e-01
9.071729102439084480e-01,2.429657371895304863e+01,-8.390376602066110578e+00,5.064993789559716575e+00,-3.771429467852783546e+00,2.856680764636644554e+00,-1.962949836643353541e+00,1.082234964551762157e+00,-2.816307881212409825e-01,-3.811052071823991527e-01,8.694291922260136696e-01
9.076638046758586098e-01,2.415973886547103078e+01,-8.352819895296491381e+00,5.051283515412630543e+00,-3.771574959851080155e+00,2.869492121247102734e+00,-1.987312038298332029e+00,1.115285941734162067e+00,-3.191710625091266906e-01,-3.439851712653632654e-01,8.375565600129933896e-01
9.081546991078088826e-01,2.402249360038072012e+01,-8.314953167114719434e+00,5.037243675451004599e+00,-3.771332515876353764e+00,2.881869700269957146e+00,-2.011257193304571089e+00,1.148028571208719262e+00,-3.566066031767847200e-01,-3.066904015966824826e-01,8.051906450148575978e-01
9.086455935397589334e-01,2.388483917043237525e+01,-8.276777291870288877e+00,5.022874724790844070e+00,-3.770701661880899280e+00,2.893811065493588686e+00,-2.034779646698141153e+00,1.180453049409325050e+00,-3.939233437777937552e-01,-2.692381277080019841e-01,7.723494081915067699e-01
9.091364879717090952e-01,2.374677683625246161e+01,-8.238293158439949693e+00,5.008177141854003978e+00,-3.769681964236984761e+00,2.905313844556644209e+00,-2.057873825572186011e+00,1.212549646587161689e+00,-4.311072309019927107e-01,-2.316457034131518822e-01,7.390511596043805032e-01
9.096273824036593680e-01,2.360830787236889350e+01,-8.199501670236175599e+00,4.993151428385115054e+00,-3.768273029832598819e+00,2.916375729347308265e+00,-2.080534240306512128e+00,1.244308709807430358e+00,-4.681442301588555344e-01,-1.939305962566574837e-01,7.053145426382028127e-01
9.101182768356095298e-01,2.346943356723571128e+01,-8.160403745215283777e+00,4.977798109468166032e+00,-3.766474506166852976e+00,2.926994476401442835e+00,-2.102755485791630186e+00,1.275720665926099118e+00,-5.050203322079520607e-01,-1.561103770709285077e-01,6.711585183984811742e-01
9.106091712675595806e-01,2.333015522325741742e+01,-8.121000315885222420e+00,4.962117733542783959e+00,-3.764286081445017640e+00,2.937167907299586656e+00,-2.124532242647205305e+00,1.306776024546622672e+00,-5.417215587364349050e-01,-1.182027096421864321e-01,6.366023502848083826e-01
9.111000656995098534e-01,2.319047415681311008e+01,-8.081292329313123801e+00,4.946110872420211635e+00,-3.761707484673211255e+00,2.946893909062787920e+00,-2.145859278434886885e+00,1.337465380956581740e+00,-5.782339683835009403e-01,-8.022534048518303873e-02,6.016655887400118585e-01
9.115909601314600152e-01,2.305039169828069134e+01,-8.041280747132647733e+00,4.929778121299022153e+00,-3.758738485752735947e+00,2.956170434547261916e+00,-2.166731448865486964e+00,1.367779419044206968e+00,-6.145436626117722900e-01,-4.219608872676583466e-02,5.663680561752082454e-01
9.120818545634101771e-01,2.290990919206020138e+01,-8.000966545550893372e+00,4.913120098780466627e+00,-3.755378895574053022e+00,2.964995502837940222e+00,-2.187143699000647867e+00,1.397708914194978780e+00,-6.506367915258337575e-01,-4.132836098048153772e-03,5.307298320705382544e-01
9.125727489953603389e-01,2.276902799659738719e+01,-7.960350715355143159e+00,4.896137446883567002e+00,-3.751628566110406293e+00,2.973367199640828407e+00,-2.207091064448831297e+00,1.427244736168071348e+00,-6.864995596376489706e-01,3.394648296453051106e-02,4.947712382518398844e-01
9.130636434273105007e-01,2.262774948440676681e+01,-7.919434261919280793e+00,4.878830831059891793e+00,-3.747487390511091920e+00,2.981283677674227750e+00,-2.226568672555733652e+00,1.456377851952786351e+00,-7.221182315790248829e-01,7.202389110943019368e-02,4.585128243431074724e-01
9.135545378592606625e-01,2.248607504209453367e+01,-7.878218205209939207e+00,4.861200940208021848e+00,-3.742955303194372085e+00,2.988743157058797895e+00,-2.245571743589091174e+00,1.485099328604927216e+00,-7.574791377610720078e-01,1.100813777514644265e-01,4.219753533947793178e-01
9.140454322912108243e-01,2.234400607038111630e+01,-7.836703579792361651e+00,4.843248486687728338e+00,-3.738032279940036062e+00,2.995743925706464417e+00,-2.264095591917882899e+00,1.513400336063119855e+00,-7.925686799806614946e-01,1.481009086444892153e-01,3.851797876878556570e-01
9.145363267231609861e-01,2.220154398412356045e+01,-7.794891434835986566e+00,4.824974206333838112e+00,-3.732718337981603796e+00,3.002284339708178429e+00,-2.282135627185926996e+00,1.541272149945081438e+00,-8.273733369738841548e-01,1.860644353453253519e-01,3.481472747138432133e-01
9.150272211551111479e-01,2.205869021233756300e+01,-7.752782834119740230e+00,4.806378858469793514e+00,-3.727013536098177759e+00,3.008362823720517110e+00,-2.299687355479876238e+00,1.568706154323837865e+00,-8.618796699165148789e-01,2.239539045689247221e-01,3.108991333305202165e-01
9.155181155870614207e-01,2.191544619821927142e+01,-7.710378856037051420e+00,4.787463225920919996e+00,-3.720917974705935993e+00,3.013977871351132265e+00,-2.316746380491611745e+00,1.595693844483894619e+00,-8.960743278714801141e-01,2.617512674347729495e-01,2.734568400935251109e-01
9.160090100190114715e-01,2.177181339916700153e+01,-7.667680593600632477e+00,4.768228115027399738e+00,-3.714431795949281412e+00,3.019128045543038930e+00,-2.333308404675006997e+00,1.622226829657314351e+00,-9.299440531832793289e-01,2.994384886044758609e-01,2.358420157638243531e-01
9.164999044509616333e-01,2.162779328680219137e+01,-7.624689154446839368e+00,4.748674355656894441e+00,-3.707555183791614972e+00,3.023811978957770652e+00,-2.349369230397151398e+00,1.648296835739841093e+00,-9.634756868195292201e-01,3.369975553107192878e-01,1.980764119908722254e-01
9.169907988829119061e-01,2.148338734699068198e+01,-7.581405660839926952e+00,4.728802801216927421e+00,-3.700288364105777106e+00,3.028028374357352615e+00,-2.364924761083890825e+00,1.673895707986849946e+00,-9.966561736593587684e-01,3.744104862772958953e-01,1.601818981717593182e-01
9.174816933148620679e-01,2.133859707986349719e+01,-7.537831249675933876e+00,4.708614328666944182e+00,-3.692631604764128994e+00,3.031776004985137885e+00,-2.379971002359805521e+00,1.699015413689308307e+00,-1.029472567728878296e+00,4.116593405304496134e-01,1.221804484861127582e-01
9.179725877468121187e-01,2.119342399983718295e+01,-7.493967072486260150e+00,4.688109838530042595e+00,-3.684585215728268359e+00,3.035053714945492587e+00,-2.394504063182596898e+00,1.723648044829700243e+00,-1.061912037383678564e+00,4.487262261014881570e-01,8.409412910678637498e-02
9.184634821787622805e-01,2.104786963563402225e+01,-7.449814295440977396e+00,4.667290254904410851e+00,-3.676149549138391315e+00,3.037860419582315785e+00,-2.408520156971849069e+00,1.747785820717876692e+00,-1.093961870438297179e+00,4.855933086205961313e-01,4.594508558640941764e-02
9.189543766107125533e-01,2.090193553030217188e+01,-7.405374099351934802e+00,4.646156525474505194e+00,-3.667324999402322483e+00,3.040195105856414060e+00,-2.422015602732177975e+00,1.771421090606825732e+00,-1.125609479242652977e+00,5.222428198018460588e-01,7.755530419812473042e-03
9.194452710426626041e-01,2.075562324123532676e+01,-7.360647679675504484e+00,4.624709621521880365e+00,-3.658112003284167191e+00,3.042056832721718340e+00,-2.434986826170791208e+00,1.794546336288425081e+00,-1.156842405705523102e+00,5.586570658194873751e-01,-3.045226921777932638e-02
9.199361654746127659e-01,2.060893434019199333e+01,-7.315636246515018648e+00,4.602950537935707409e+00,-3.648511039992605287e+00,3.043444731500345668e+00,-2.447430360809454530e+00,1.817154174669155298e+00,-1.187648326265043908e+00,5.948184355755081754e-01,-6.865600355675494093e-02
9.204270599065630387e-01,2.046187041331480572e+01,-7.270341024623013126e+00,4.580880293223037469e+00,-3.638522631268856333e+00,3.044358006256519200e+00,-2.459342849090836225e+00,1.839237360325725046e+00,-1.218015056806158514e+00,6.307094088583580227e-01,-1.068333321432186622e-01
9.209179543385132005e-01,2.031443306114951497e+01,-7.224763253403161833e+00,4.558499929518735172e+00,-3.628147341474268650e+00,3.044795934169309604e+00,-2.470721043479233714e+00,1.860788788040637076e+00,-1.247930557525063877e+00,6.663125643929188602e-01,-1.449618955732916437e-01
9.214088487704632513e-01,2.016662389866348093e+01,-7.178904186911873708e+00,4.535810512595100263e+00,-3.617385777677561531e+00,3.044757865904254679e+00,-2.481561807555741517e+00,1.881801495317757311e+00,-1.277382937740725311e+00,7.016105877817750969e-01,-1.830193270516373705e-01
9.218997432024135241e-01,2.001844455526405042e+01,-7.132765093859642747e+00,4.512813131871186378e+00,-3.606238589741698863e+00,3.044243225983792378e+00,-2.491862117107777941e+00,1.902268664877786453e+00,-1.306360460653340994e+00,7.365862793376711792e-01,-2.209832637741242500e-01
9.223906376343636859e-01,1.986989667481689992e+01,-7.086347257612190198e+00,4.489508900421872895e+00,-3.594706470410447885e+00,3.043251513156572496e+00,-2.501619061213010475e+00,1.922183627133669415e+00,-1.334851548049781345e+00,7.712225618071677502e-01,-2.588313581346071146e-01
9.228815320663138477e-01,1.972098191566361081e+01,-7.039651976191165339e+00,4.465898954986530889e+00,-3.582790155394523612e+00,3.041782300765581315e+00,-2.510829843317696319e+00,1.941539862646002756e+00,-1.362844784956110500e+00,8.055024879856329534e-01,-2.965412887560066046e-01
9.233724264982640095e-01,1.957170195063950402e+01,-6.992680562274738776e+00,4.441984455977499913e+00,-3.570490423457441054e+00,3.039835237115147581e+00,-2.519491782309404293e+00,1.960331004558335311e+00,-1.390328924237026920e+00,8.394092482233705965e-01,-3.340907713454341899e-01
9.238633209302141713e-01,1.942205846709084227e+01,-6.945434343197775640e+00,4.417766587488171304e+00,-3.557808096500959749e+00,3.037410045836757888e+00,-2.527602313584127902e+00,1.978550841012448380e+00,-1.417292891142350797e+00,8.729261778230437141e-01,-3.714575693735786555e-01
9.243542153621643331e-01,1.927205316689188308e+01,-6.897914660951793842e+00,4.393246557300813038e+00,-3.544744039650202350e+00,3.034506526253745395e+00,-2.535158990107810428e+00,1.996193317543578427e+00,-1.443725787800509641e+00,9.060367643283235850e-01,-4.086195045782370361e-01
9.248451097941144949e-01,1.912168776646181811e+01,-6.850122872184662093e+00,4.368425596894106810e+00,-3.531299161338430803e+00,3.031124553744827921e+00,-2.542159483472264725e+00,2.013252539455585577e+00,-1.469616897659005827e+00,9.387246547037531030e-01,-4.455544672919955485e-01
9.253360042260646567e-01,1.897096399678113698e+01,-6.802060348199926665e+00,4.343304961450320079e+00,-3.517474413391419308e+00,3.027264080106457644e+00,-2.548601584945466847e+00,2.029722774176065059e+00,-1.494955689871906079e+00,9.709736624058806775e-01,-4.822404265941409029e-01
9.258268986580148185e-01,1.881988360340800881e+01,-6.753728474955948968e+00,4.317885929862247174e+00,-3.503270791111527505e+00,3.022925133914058815e+00,-2.554483206516275473e+00,2.045598453591412458e+00,-1.519731823634316914e+00,1.002767774345598717e+00,-5.186554402866880853e-01
9.263177930899650914e-01,1.866844834649433693e+01,-6.705128653064738486e+00,4.292169804739808470e+00,-3.488689333361382872e+00,3.018107820882075298e+00,-2.559802381933509174e+00,2.060874176361815024e+00,-1.543935152463845384e+00,1.034091157741711564e+00,-5.547776646945945522e-01
9.268086875219151421e-01,1.851666000080156138e+01,-6.656262297790500604e+00,4.266157912416375098e+00,-3.473731122647238934e+00,3.012812324222904348e+00,-2.564557267739468127e+00,2.075544710216224331e+00,-1.567555728429091078e+00,1.064928166865763304e+00,-5.905853642901530698e-01
9.272995819538653040e-01,1.836452035571601016e+01,-6.607130839047862025e+00,4.239851602954743726e+00,-3.458397285201944449e+00,3.007038905004638440e+00,-2.568746144297815448e+00,2.089604994227262313e+00,-1.590583806325139626e+00,1.095263349678112563e+00,-6.260569211415902835e-01
9.277904763858155768e-01,1.821203121526386326e+01,-6.557735721399747142e+00,4.213252250152788037e+00,-3.442688991067541338e+00,3.000787902507656923e+00,-2.572367416815873664e+00,2.103050141066095335e+00,-1.613009847796081253e+00,1.125081454355274735e+00,-6.611708441858681340e-01
9.282813708177657386e-01,1.805919439812688410e+01,-6.508078404055330779e+00,4.186361251548998297e+00,-3.426607454177632572e+00,2.994059734580120313e+00,-2.575419616361303898e+00,2.115875439237182132e+00,-1.634824525404400042e+00,1.154367435708316680e+00,-6.959057783254367635e-01
9.287722652497157894e-01,1.790601173765630705e+01,-6.458160360867184480e+00,4.159180028427420517e+00,-3.410153932439201174e+00,2.986854897992211377e+00,-2.577901400873179760e+00,2.128076355293063937e+00,-1.656018726647548123e+00,1.183106461492757777e+00,-7.302405133495049050e-01
9.292631596816660622e-01,1.775248508188777663e+01,-6.407983080328564007e+00,4.131710025822551202e+00,-3.393329727814244023e+00,2.979173968789313509e+00,-2.579811556167473707e+00,2.139648536029037373e+00,-1.676583557921378143e+00,1.211283918609485033e+00,-7.641539926791844906e-01
9.297540541136162240e-01,1.759861629355548729e+01,-6.357548065570252760e+00,4.103952712523807556e+00,-3.376136186400971795e+00,2.971017602643991840e+00,-2.581148996936919016e+00,2.150587810657793142e+00,-1.696510348430631643e+00,1.238885419197002680e+00,-7.976253219369617842e-01
9.302449485455662748e-01,1.744440725010575477e+01,-6.306856834357018826e+00,4.075909581079667277e+00,-3.358574698514641188e+00,2.962386535206821048e+00,-2.581912767745297099e+00,2.160890192964037393e+00,-1.715790654046475128e+00,1.265896806614958292e+00,-8.306337773403598135e-01
9.307358429775164366e-01,1.728985984371328044e+01,-6.255910919095613032e+00,4.047582147854518198e+00,-3.340646699001885267e+00,2.953281583354439022e+00,-2.582102046843673726e+00,2.170551890710099130e+00,-1.734416276662791301e+00,1.292304189208530962e+00,-8.631588554963395277e-01
9.312267374094667094e-01,1.713497598127070631e+01,-6.204711866765131312e+00,4.018971953181207368e+00,-3.322353669994055014e+00,2.943703661693877649e+00,-2.581716211039090325e+00,2.179569495840386395e+00,-1.752379708662113567e+00,1.318094794303051653e+00,-8.951816338616512825e-01
9.317176318414168712e-01,1.697975758412137992e+01,-6.153261237619933155e+00,3.990080556268659429e+00,-3.303697122005455178e+00,2.933653720255400721e+00,-2.580754662200288596e+00,2.187939579363958220e+00,-1.769673332321641812e+00,1.343255631485628543e+00,-9.266829282854495142e-01
9.322085262733669220e-01,1.682420658828163340e+01,-6.101560606137240050e+00,3.960909538571884880e+00,-3.284678604462106577e+00,2.923132772018764314e+00,-2.579216884990074732e+00,2.195658786706768506e+00,-1.786289537723466658e+00,1.367773574047500329e+00,-9.576432164730857011e-01
9.326994207053171948e-01,1.666832494452674496e+01,-6.049611561358715583e+00,3.931460505201360256e+00,-3.265299711221930412e+00,2.912141911903216140e+00,-2.577102501502583909e+00,2.202723968618886197e+00,-1.802220987152950427e+00,1.391635809827431958e+00,-9.880432755476439288e-01
9.331903151372673566e-01,1.651211461839838179e+01,-5.997415706862036622e+00,3.901735084843491741e+00,-3.245562080403644245e+00,2.900682316480247103e+00,-2.574411270967440490e+00,2.209132181314323873e+00,-1.817460616751060964e+00,1.414829846441788552e+00,-1.017864194282450008e+00
9.336812095692175184e-01,1.635557759021092039e+01,-5.944974660731770832e+00,3.871734929680338944e+00,-3.225467394214833305e+00,2.888755243685359186e+00,-2.571143089451316754e+00,2.214880686600046111e+00,-1.832001638128994525e+00,1.437343516409799626e+00,-1.047087385089562783e+00
9.341721040011676802e-01,1.619871585505791245e+01,-5.892290055529961990e+00,3.841461715308827074e+00,-3.205017378779338788e+00,2.876362032528930968e+00,-2.567297989556911020e+00,2.219966951994101212e+00,-1.845837539944962247e+00,1.459164982173828395e+00,-1.075694595764012051e+00
9.346629984331178420e-01,1.604153142281793265e+01,-5.839363538266178821e+00,3.810917140659306313e+00,-3.184213803963877876e+00,2.863504102806134544e+00,-2.562876140119333623e+00,2.224388650832909597e+00,-1.858962089443219501e+00,1.480282741014758097e+00,-1.103667920983930406e+00
9.351538928650680038e-01,1.588402631816001076e+01,-5.786196770367103781e+00,3.780102927913508992e+00,-3.163058483203925686e+00,2.850182954805913216e+00,-2.557877845899905189e+00,2.228143662367704003e+00,-1.871369333955311687e+00,1.500685629862459791e+00,-1.130989813566529278e+00
9.356447872970181656e-01,1.572620258054870845e+01,-5.732791427645658189e+00,3.749020822421890831e+00,-3.141553273328847595e+00,2.836400169019026585e+00,-2.552303547277364970e+00,2.231230071850115682e+00,-1.883053602363538470e+00,1.520362830001347199e+00,-1.157643095479925277e+00
9.361356817289683274e-01,1.556806226424872364e+01,-5.679149200269652198e+00,3.717672592620365091e+00,-3.119700074386293043e+00,2.822157405845154177e+00,-2.546153819936491924e+00,2.233646170606907067e+00,-1.894009506526638464e+00,1.539303871671016566e+00,-1.183610968610819603e+00
9.366265761609184892e-01,1.540960743832913238e+01,-5.625271792729972020e+00,3.686060029946419903e+00,-3.097500829465840599e+00,2.807456405299066038e+00,-2.539429374554134533e+00,2.235390456103859780e+00,-1.904231942667693467e+00,1.557498638561971349e+00,-1.208877025288026985e+00
9.371174705928687620e-01,1.525084018666715480e+01,-5.571160923808285759e+00,3.654184948754622742e+00,-3.074957524521896968e+00,2.792298986715850972e+00,-2.532131056482652465e+00,2.236461631998804656e+00,-1.913716092724254914e+00,1.574937372206439701e+00,-1.233425258561862581e+00
9.376083650248188128e-01,1.509176260795172375e+01,-5.516818326544349560e+00,3.622049186231549367e+00,-3.052072188195878777e+00,2.776687048455225959e+00,-2.524259845430778082e+00,2.236858608183804442e+00,-1.922457425660677455e+00,1.591610676264253010e+00,-1.257240072239346862e+00
9.380992594567689746e-01,1.493237681568613162e+01,-5.462245748202670725e+00,3.589654602310000886e+00,-3.028846891637577254e+00,2.760622567604860134e+00,-2.515816855141863595e+00,2.236580500816485184e+00,-1.930451698742702948e+00,1.607509520703867878e+00,-1.280306290675343517e+00
9.385901538887192475e-01,1.477268493819090622e+01,-5.407444950238923020e+00,3.557003079582738092e+00,-3.005283748325871418e+00,2.744107599682827026e+00,-2.506803333069572925e+00,2.235626632340514508e+00,-1.937694958774224041e+00,1.622625245878402289e+00,-1.302609168319444954e+00
9.390810483206692982e-01,1.461268911860597797e+01,-5.352417708265795326e+00,3.524096523215545673e+00,-2.981384913888656563e+00,2.727144278339085570e+00,-2.497220660050968988e+00,2.233996531495232585e+00,-1.944183543296291949e+00,1.636949566496793684e+00,-1.324134399018761510e+00
9.395719427526194600e-01,1.445239151489209917e+01,-5.297165812018249653e+00,3.490936860859613855e+00,-2.957152585921973387e+00,2.709734815055994783e+00,-2.487070349976992389e+00,2.231689933314423779e+00,-1.949914081748349570e+00,1.650474575490071372e+00,-1.344868125076602805e+00
9.400628371845697329e-01,1.429179429983252092e+01,-5.241691065318546450e+00,3.457526042563445312e+00,-2.932589003808496741e+00,2.691881498847954024e+00,-2.476354049460390172e+00,2.228706779114248526e+00,-1.954883496591662162e+00,1.663192747772653801e+00,-1.364796946066919592e+00
9.405537316165198947e-01,1.413089966103386175e+01,-5.185995286040665064e+00,3.423866040684073297e+00,-2.907696448535220135e+00,2.673586695960073367e+00,-2.465073537501035084e+00,2.225047216470317668e+00,-1.959089004394982236e+00,1.675096943898770174e+00,-1.383907927404655736e+00
9.410446260484699454e-01,1.396970980092648418e+01,-5.130080306074220609e+00,3.389958849797642948e+00,-2.882477242510380844e+00,2.654852849565888295e+00,-2.453230725148644709e+00,2.220711599183911034e+00,-1.962528116882434670e+00,1.686180413613968865e+00,-1.402188608671949721e+00
9.415355204804201072e-01,1.380822693676459600e+01,-5.073947971287974035e+00,3.355806486609421047e+00,-2.856933749379665599e+00,2.635682479464160899e+00,-2.440827655162926657e+00,2.215700487237354910e+00,-1.965198641943620261e+00,1.696436799301707543e+00,-1.419627011700185237e+00
9.420264149123703801e-01,1.364645330062606199e+01,-5.017600141492901678e+00,3.321410989863208041e+00,-2.831068373841687080e+00,2.616078181774750266e+00,-2.427866501671137378e+00,2.210014646738538424e+00,-1.967098684605928627e+00,1.705860139325009461e+00,-1.436211648407859087e+00
9.425173093443205419e-01,1.348439113941172529e+01,-4.961038690404778961e+00,3.286774420250130557e+00,-2.804883561462708563e+00,2.596042628633543625e+00,-2.414349569823056374e+00,2.203655049854595038e+00,-1.968226647969087750e+00,1.714444871263230752e+00,-1.451931528394336368e+00
9.430082037762705927e-01,1.332204271484406988e+01,-4.904265505606201891e+00,3.251898860316764228e+00,-2.778381798490579424e+00,2.575578567886418035e+00,-2.400279295443339844e+00,2.196622874734708741e+00,-1.968581234101921318e+00,1.722185835043908320e+00,-1.466776166289456729e+00
9.434990982082208655e-01,1.315941030346567331e+01,-4.847282488508220410e+00,3.216786414372691638e+00,-2.751565611667964095e+00,2.554688822782285484e+00,-2.385658244681311935e+00,2.188919505422082246e+00,-1.968161444901330270e+00,1.729078275969693435e+00,-1.480735588858985707e+00
9.439899926401710273e-01,1.299649619663754940e+01,-4.790091554311603161e+00,3.181439208397511376e+00,-2.724437568044871583e+00,2.533376291665246249e+00,-2.370489113658186042e+00,2.180546531755068518e+00,-1.966966582913493466e+00,1.735117847640353705e+00,-1.493800341865885617e+00
9.444808870721211891e-01,1.283330270053643218e+01,-4.732694631967399701e+00,3.145859389947096574e+00,-2.697000274790334995e+00,2.511643947665715526e+00,-2.354774728111643789e+00,2.171505749257417683e+00,-1.964996252117284570e+00,1.740300614769888732e+00,-1.505961496687494350e+00
9.449717815040713509e-01,1.266983213615215220e+01,-4.675093664137235372e+00,3.110049128059352963e+00,-2.669256379003437818e+00,2.489494838390686748e+00,-2.338518043037875138e+00,2.161799159017705474e+00,-1.962250358669920924e+00,1.744623055898721464e+00,-1.517210656688521286e+00
9.454626759360215127e-01,1.250608683928441422e+01,-4.617290607153040405e+00,3.074010613159319227e+00,-2.641208567523551487e+00,2.466932085613021464e+00,-2.321722142330998828e+00,2.151428967557887262e+00,-1.958729111614811114e+00,1.748082066000960832e+00,-1.527539963349889174e+00
9.459535703679716745e-01,1.234206916053916814e+01,-4.559287430976336708e+00,3.037746056963661623e+00,-2.612859566739838435e+00,2.443958884959813727e+00,-2.304390238419909309e+00,2.140397586691014098e+00,-1.954433023551642501e+00,1.750674958986772722e+00,-1.536942102153449952e+00
9.464444647999218363e-01,1.217778146532464945e+01,-4.501086119157076126e+00,3.001257692384575293e+00,-2.584212142400026391e+00,2.420578505599825014e+00,-2.286525671902536416e+00,2.128707633368098318e+00,-1.949362911268682108e+00,1.752399470099827328e+00,-1.545410308222538109e+00
9.469353592318719981e-01,1.201322613384679805e+01,-4.442688668791935136e+00,2.964547773433024780e+00,-2.555269099418393086e+00,2.396794289929946586e+00,-2.268131911177489801e+00,2.116361929514107398e+00,-1.943519896337284170e+00,1.753253758209823543e+00,-1.552938371718372457e+00
9.474262536638221599e-01,1.184840556110463794e+01,-4.384097090482278247e+00,2.927618575121453404e+00,-2.526033281683081277e+00,2.372609653260789209e+00,-2.249212552073165838e+00,2.103363501853147355e+00,-1.936905405668644331e+00,1.753236408000119262e+00,-1.559520642992319850e+00
9.479171480957724327e-01,1.168332215688474918e+01,-4.325313408291469486e+00,2.890472393365780768e+00,-2.496507571862578434e+00,2.348028083501253693e+00,-2.229771317474199765e+00,2.089715581722743298e+00,-1.929521172032744758e+00,1.752346432050431169e+00,-1.565152037494006887e+00
9.484080425277224835e-01,1.151797834575593527e+01,-4.266339659701941400e+00,2.853111544886910877e+00,-2.466694891211555607e+00,2.323053140842260778e+00,-2.209812056945406500e+00,2.075421604877325521e+00,-1.921369234539545667e+00,1.750583272814626667e+00,-1.569828040435269578e+00
9.488989369596726453e-01,1.135237656706266307e+01,-4.207177895571492243e+00,2.815538367111455553e+00,-2.436598199375824780e+00,2.297688457439415188e+00,-2.189338746353027609e+00,2.060485211280791873e+00,-1.912451939082358887e+00,1.747946804493596629e+00,-1.573544711209978075e+00
9.493898313916229181e-01,1.118651927491905695e+01,-4.147830180089478347e+00,2.777755218072058163e+00,-2.406220494196717574e+00,2.271937737094887222e+00,-2.168355487483517585e+00,2.044910244888308970e+00,-1.902771938743496261e+00,1.744437334803230488e+00,-1.576298687569695378e+00
9.498807258235729689e-01,1.102040893820176848e+01,-4.088298590732255988e+00,2.739764476306948637e+00,-2.375564811514597530e+00,2.245804754938239611e+00,-2.146866507659644263e+00,2.028700753417190583e+00,-1.892332194162091419e+00,1.740055606637458174e+00,-1.578087189555188452e+00
9.503716202555231307e-01,1.085404804054255834e+01,-4.028585218218237785e+00,2.701568540758912729e+00,-2.344634224971645864e+00,2.219293357106346232e+00,-2.124876159354021965e+00,2.011860988106948689e+00,-1.881135973864156208e+00,1.734802799626390390e+00,-1.578908023183808851e+00
9.508625146874734035e-01,1.068743908032069356e+01,-3.968692166462516102e+00,2.663169830673703053e+00,-2.313431845813946452e+00,2.192407460422395094e+00,-2.102388919800074696e+00,1.994395403468488981e+00,-1.869186854554850674e+00,1.728680531589525504e+00,-1.578759583892684226e+00
9.513534091194235653e-01,1.052058457065491481e+01,-3.908621552531054810e+00,2.624570785497826630e+00,-2.281960822692818525e+00,2.165151052073962745e+00,-2.079409390600419183e+00,1.976308657022483262e+00,-1.856488721372996809e+00,1.721690859884074332e+00,-1.577640859737801549e+00
9.518443035513736161e-01,1.035348703939461856e+01,-3.848375506594247319e+00,2.585773864775652520e+00,-2.250224341465353550e+00,2.137528189290097469e+00,-2.055942297332616242e+00,1.957605609026851212e+00,-1.843045768107792304e+00,1.713836282648358855e+00,-1.575551434348946511e+00
9.523351979833238889e-01,1.018614902911096287e+01,-3.787956171880147327e+00,2.546781548045965238e+00,-2.218225624994240697e+00,2.109542999017498754e+00,-2.031992489152349979e+00,1.938291322193391730e+00,-1.828862497377721663e+00,1.705119739940263557e+00,-1.572491489640436502e+00
9.528260924152740508e-01,1.001857309708776711e+01,-3.727365704627291887e+00,2.507596334737967503e+00,-2.185967932946914605e+00,2.081199677595813036e+00,-2.007564938394079235e+00,1.918371061393627786e+00,-1.813943720771757473e+00,1.695544614770840397e+00,-1.568461808277776370e+00
9.533169868472242126e-01,9.850761815311191327e+00,-3.666606274036773527e+00,2.468220744066477401e+00,-2.153454561593790118e+00,2.052502490431850291e+00,-1.982664740168966766e+00,1.897850293353684936e+00,-1.798294558952683309e+00,1.685114734032922668e+00,-1.563463775900110875e+00
9.538078812791742633e-01,9.682717770460092410e+00,-3.605680062224226656e+00,2.428657314926765842e+00,-2.120688843605961438e+00,2.023455771673035919e+00,-1.957297111960368596e+00,1.876734686338437541e+00,-1.781920441722723458e+00,1.673834369324879390e+00,-1.557499383098547296e+00
9.542987757111245362e-01,9.514443563895010669e+00,-3.544589264171019494e+00,2.388908605788572448e+00,-2.087674147851987350e+00,1.994063923879799471e+00,-1.931467393216641737e+00,1.855030109824741702e+00,-1.764827108051367999e+00,1.661708237669466959e+00,-1.550571227150374432e+00
9.547896701430746980e-01,9.345941811647193731e+00,-3.483336087675110271e+00,2.348977194589594752e+00,-2.054413879193994763e+00,1.964331417697048998e+00,-1.905181044941355539e+00,1.832742634163788242e+00,-1.747020606065356807e+00,1.648741502127680336e+00,-1.542682513509027853e+00
9.552805645750247487e-01,9.177215144407517400e+00,-3.421922753301577025e+00,2.308865678628450713e+00,-2.020911478283118790e+00,1.934262791524807179e+00,-1.878443649281022587e+00,1.809878530232713167e+00,-1.728507293001002143e+00,1.634939772307809180e+00,-1.533837057050015718e+00
9.557714590069750216e-01,9.008266207514035173e+00,-3.360351494332314282e+00,2.268576674456801001e+00,-1.987170421353996463e+00,1.903862651187715027e+00,-1.851260909110056474e+00,1.786444269075192270e+00,-1.709293835118579574e+00,1.620309104769454223e+00,-1.524039283072603723e+00
9.562623534389251834e-01,8.839097660940165468e+00,-3.298624556715644918e+00,2.228112817771115139e+00,-1.953194220018747318e+00,1.873135669603817943e+00,-1.823638647613353259e+00,1.762446521531381372e+00,-1.689387207579120309e+00,1.604856003322784108e+00,-1.513294228057473934e+00
9.567532478708753452e-01,8.669712179281873432e+00,-3.236744199015249457e+00,2.187476763303665805e+00,-1.918986421060053127e+00,1.842086586452259533e+00,-1.795582807866118458e+00,1.737892157856836040e+00,-1.668794694283255442e+00,1.588587419222721397e+00,-1.501607540180089906e+00
9.572441423028255070e-01,8.500112451744753272e+00,-3.174712692358738764e+00,2.146671184713002667e+00,-1.884550606223580171e+00,1.810720207840120555e+00,-1.767099452411193372e+00,1.712788247330671698e+00,-1.647523887672366572e+00,1.571510751258291982e+00,-1.488985479579983284e+00
9.577350367347756688e-01,8.330301182129753457e+00,-3.112532320385418494e+00,2.105698774473585999e+00,-1.849890392009479578e+00,1.779041405968174283e+00,-1.738194762833671803e+00,1.687142057852781152e+00,-1.625582688491901129e+00,1.553633845737040664e+00,-1.475434918385905902e+00
9.582259311667258306e-01,8.160281088820443784e+00,-3.050205379194297350e+00,2.064562243765281302e+00,-1.815009429463513291e+00,1.747055118796022821e+00,-1.708875039333200618e+00,1.660961055530415731e+00,-1.602979305517060471e+00,1.534964996364627909e+00,-1.460963340496864715e+00
9.587168255986761034e-01,7.990054904768260968e+00,-2.987734177291028193e+00,2.023264322361822742e+00,-1.779911403967098460e+00,1.714766349705987070e+00,-1.679146700293396854e+00,1.634252904253655103e+00,-1.579722255240481488e+00,1.515512944019318020e+00,-1.445578841118857705e+00
9.592077200306261542e-01,7.819625377336746119e+00,-2.925121035000150638e+00,1.981807756680099120e+00,-1.744600029322089130e+00,1.682180152192405798e+00,-1.649016250253238169e+00,1.607025413331682362e+00,-1.555820300924215749e+00,1.495286852279858802e+00,-1.429290238328972062e+00
9.596986144625763160e-01,7.648995267883228699e+00,-2.862368282851403656e+00,1.940195304250283526e+00,-1.709079030464499604e+00,1.649301583475568211e+00,-1.618490177668654439e+00,1.579286354545782256e+00,-1.531282192065464454e+00,1.474296042745275814e+00,-1.412106998815394032e+00
9.601895088945265888e-01,7.478167352557703929e+00,-2.799478264629999380e+00,1.898429744285061282e+00,-1.673352176354780729e+00,1.616135790840856234e+00,-1.587575136555297695e+00,1.551043758264152972e+00,-1.506117001696985147e+00,1.452550100569409697e+00,-1.394038512499774507e+00
9.606804033264766396e-01,7.307144422024186348e+00,-2.736453336352970389e+00,1.856513874289463351e+00,-1.637423269915299517e+00,1.582687986889102172e+00,-1.556277899983568247e+00,1.522305855073172287e+00,-1.480334113670428664e+00,1.430059057227726305e+00,-1.375094764794532631e+00
9.611712977584268014e-01,7.135929281396305335e+00,-2.673295866032721957e+00,1.814450509323862537e+00,-1.601296145889469669e+00,1.548963444154977998e+00,-1.524605349065085269e+00,1.493081058142506024e+00,-1.453943202803045232e+00,1.406833384324901237e+00,-1.355286378593526075e+00
9.616621921903770742e-01,6.964524750215839610e+00,-2.610008233602310490e+00,1.772242481821742599e+00,-1.564974670408909141e+00,1.514967494143677706e+00,-1.492564471011735394e+00,1.463377959676611884e+00,-1.426954228894386834e+00,1.382883984178768122e+00,-1.334624600306894227e+00
9.621530866223272360e-01,6.792933662430311159e+00,-2.546592830839940369e+00,1.729892641406461484e+00,-1.528462740559397570e+00,1.480705526367132707e+00,-1.460162357197896554e+00,1.433205327379002858e+00,-1.399377430774917164e+00,1.358222180467961060e+00,-1.313121286004693911e+00
9.626439810542772868e-01,6.621158866369896145e+00,-2.483052061292761348e+00,1.687403854707066886e+00,-1.491764283945688163e+00,1.446182987379815987e+00,-1.427406201225885019e+00,1.402572100929309284e+00,-1.371223320386564914e+00,1.332859708943284094e+00,-1.290788887669345408e+00
9.631348754862275596e-01,6.449203224723897954e+00,-2.419388340200067322e+00,1.644779005173228281e+00,-1.454883258255223133e+00,1.411405379814177685e+00,-1.394303296994668484e+00,1.371487388473181079e+00,-1.342502676895257485e+00,1.306808708202838565e+00,-1.267640439556922072e+00
9.636257699181777214e-01,6.277069614517042595e+00,-2.355604094415983951e+00,1.602020992889349627e+00,-1.417823650820812853e+00,1.376378261415767579e+00,-1.360861036771900512e+00,1.339960463125082990e+00,-1.313226540835483291e+00,1.280081710530952765e+00,-1.243689544667322178e+00
9.641166643501278832e-01,6.104760927084484479e+00,-2.291701762331242342e+00,1.559132734387583819e+00,-1.380589478182037144e+00,1.341107244077823113e+00,-1.327086909269057147e+00,1.308000759483777031e+00,-1.283406208286695938e+00,1.252691632800746913e+00,-1.218950361323172471e+00
9.646075587820779340e-01,5.932280068046869026e+00,-2.227683793794526856e+00,1.516117162460086432e+00,-1.343184785645659129e+00,1.305597992875588753e+00,-1.292988497719939733e+00,1.275617870160738576e+00,-1.253053225081784738e+00,1.224651767440533057e+00,-1.193437589857644587e+00
9.650984532140282068e-01,5.759629957284364110e+00,-2.163552650033007563e+00,1.472977225970238724e+00,-1.305613646844817843e+00,1.269856225100151281e+00,-1.258573477962331433e+00,1.242821542321307593e+00,-1.222179381047428626e+00,1.195975773463888059e+00,-1.167166459411035140e+00
9.655893476459783686e-01,5.586813528910765214e+00,-2.099310803572453921e+00,1.429715889663112360e+00,-1.267880163297237850e+00,1.233887709292015966e+00,-1.223849616523022821e+00,1.209621674238779088e+00,-1.190796704276524398e+00,1.166677667563569720e+00,-1.140152714836268011e+00
9.660802420779284194e-01,5.413833731246295855e+00,-2.034960738156422533e+00,1.386336133974831464e+00,-1.229988463962154999e+00,1.197698264274136060e+00,-1.188824768705935675e+00,1.176028311861172959e+00,-1.158917455432445287e+00,1.136771815269057129e+00,-1.112412603713115233e+00
9.665711365098786922e-01,5.240693526790195733e+00,-1.970504948664932865e+00,1.342840954841109991e+00,-1.191942704796200569e+00,1.161293758184627212e+00,-1.153506876683560778e+00,1.142051645390891768e+00,-1.126554122085326792e+00,1.106272922167889083e+00,-1.083962863471298999e+00
9.670620309418288540e-01,5.067395892193101936e+00,-1.905945941032618052e+00,1.299233363504962879e+00,-1.153747068308240031e+00,1.124680107509165250e+00,-1.117903967591713066e+00,1.107702005877269968e+00,-1.093719413080378677e+00,1.075196025190810367e+00,-1.054820708622481229e+00
9.675529253737790158e-01,4.893943818228136067e+00,-1.841286232165958214e+00,1.255516386323311639e+00,-1.115405763112932824e+00,1.087863276112836175e+00,-1.082024151627383413e+00,1.072989861821796564e+00,-1.060426252938027281e+00,1.043556483960532688e+00,-1.025003818100962860e+00
9.680438198057291777e-01,4.720340309762002917e+00,-1.776528349860079015e+00,1.211693064572826994e+00,-1.076923023483295161e+00,1.050849274271723477e+00,-1.045875620149950835e+00,1.037925815796276519e+00,-1.026687776286124620e+00,1.011369972204338774e+00,-9.945303227133074353e-01
9.685347142376793395e-01,4.546588385725307546e+00,-1.711674832714817240e+00,1.167766454254798969e+00,-1.038303108902096206e+00,1.013644157704052251e+00,-1.009466643785597251e+00,1.002520601073765949e+00,-9.925173223240838505e-01,9.786524692303951722e-01,-9.634187926967581195e-01
9.690256086696295013e-01,4.372691079082350996e+00,-1.646728230050151121e+00,1.123739625899092154e+00,-9.995503036121391460e-01,9.762540266009537282e-01,-9.728055705349711868e-01,9.667850782723348413e-01,-9.579284293189784805e-01,9.454202514678071712e-01,-9.316882253864861019e-01
9.695165031015797741e-01,4.198651436800311387e+00,-1.581691101820966061e+00,1.079615664367189032e+00,-9.606689161654151654e-01,9.386850246568292366e-01,-9.359008238840897942e-01,9.307302320116451755e-01,-9.229348291336029186e-01,9.116898840704177331e-01,-8.993580329916671667e-01
9.700073975335298249e-01,4.024472519818139915e+00,-1.516566018531272597e+00,1.035397668654374215e+00,-9.216632789711938223e-01,9.009433380993824292e-01,-8.987609009185423270e-01,8.943671675824006462e-01,-8.875504417865428541e-01,8.774782125843948455e-01,-8.664480304804302868e-01
9.704982919654799867e-01,3.850157403014215163e+00,-1.451355561147519735e+00,9.910887516908351014e-01,-8.825377478428412248e-01,8.630351947191121642e-01,-8.613943704407940327e-01,8.577071076284814577e-01,-8.517893700440793969e-01,8.428023546794350951e-01,-8.329784235735149256e-01
9.709891863974302595e-01,3.675709175174356247e+00,-1.386062321011606535e+00,9.466920401420841902e-01,-8.432967015437295988e-01,8.249668628986188690e-01,-8.238098710909309563e-01,8.207613888420864923e-01,-8.156658940442363948e-01,8.076796919438873346e-01,-7.989697968469257061e-01
9.714800808293803103e-01,3.501130938958691985e+00,-1.320688899753024392e+00,9.022106742083122466e-01,-8.039445413318839773e-01,7.867446506413894314e-01,-7.860161094705253593e-01,7.835414586715779839e-01,-7.791944659526754968e-01,7.721278617435054503e-01,-7.644431019433077790e-01
9.719709752613304721e-01,3.326425810867872812e+00,-1.255237909200314084e+00,8.576478074228055526e-01,-7.644856905035004591e-01,7.483749046001724192e-01,-7.480218582697272245e-01,7.460588720421265085e-01,-7.423897046505344433e-01,7.361647491439302637e-01,-7.294196458921367032e-01
9.724618696932807449e-01,3.151596921209161017e+00,-1.189711971292044757e+00,8.130066064495620193e-01,-7.249245939354336254e-01,7.098640091050630874e-01,-7.098359543976936470e-01,7.083252880892692005e-01,-7.052663904543204909e-01,6.998084788969968217e-01,-6.939210795388186526e-01
9.729527641252309067e-01,2.976647414061838859e+00,-1.124113717987086591e+00,7.682902508799522856e-01,-6.852657176265375405e-01,6.712183851911623922e-01,-6.714672971162354287e-01,6.703524669052596252e-01,-6.678394598677360738e-01,6.630774074907620497e-01,-6.579693860825932550e-01
9.734436585571809575e-01,2.801580447241634353e+00,-1.058445791174092765e+00,7.235019330283711803e-01,-6.455135482377960532e-01,6.324444896257648274e-01,-6.329248461766241451e-01,6.321522662981575724e-01,-6.301240003653891808e-01,6.259901152631948129e-01,-6.215868697231944351e-01
9.739345529891312303e-01,2.626399192265107096e+00,-9.927108425805140079e-01,6.786448577270933757e-01,-6.056725926314450170e-01,5.935488139352602666e-01,-5.942176199597484221e-01,5.937366385638411792e-01,-5.921352452085676399e-01,5.885653985797111298e-01,-5.847961444164302414e-01
9.744254474210813921e-01,2.451106834313389271e+00,-9.269115336809403694e-01,6.337222421202031164e-01,-5.657473774089563090e-01,5.545378834316316841e-01,-5.553546936195028483e-01,5.551176272708262527e-01,-5.538885682929610699e-01,5.508222620744338549e-01,-5.476201227385818493e-01
9.749163418530315539e-01,2.275706572195121957e+00,-8.610505356046997960e-01,5.887373154565387345e-01,-5.257424484478472326e-01,5.154182562385101196e-01,-5.163451972293684467e-01,5.163073640578574874e-01,-5.153994790282991900e-01,5.127799109551550716e-01,-5.100820048595876566e-01
9.754072362849817157e-01,2.100201618308939366e+00,-7.951305290428525296e-01,5.436933188817585361e-01,-4.856623704373976835e-01,4.761965223168640460e-01,-4.771983139322626410e-01,4.773180654443383020e-01,-4.766836172499715474e-01,4.744577433720549298e-01,-4.722052676250695358e-01
9.758981307169318775e-01,1.924595198605452140e+00,-7.291542041545548969e-01,4.985935052294963032e-01,-4.455117264132495425e-01,4.368793024903023792e-01,-4.379232780936397340e-01,4.381620296535957415e-01,-4.377567481626227774e-01,4.358753428501778160e-01,-4.340136537472039091e-01
9.763890251488820393e-01,1.748890552548717281e+00,-6.631242604727960455e-01,4.534411388116219577e-01,-4.052951172909116107e-01,3.974732474700135576e-01,-3.985293734578625457e-01,3.988516334489828896e-01,-3.986347573157271729e-01,3.970524707856715185e-01,-3.955311611044405318e-01
9.768799195808320901e-01,1.573090933077168074e+00,-5.970434068094903068e-01,4.082394952075896200e-01,-3.650171613981347818e-01,3.579850368793056070e-01,-3.590259313078070225e-01,3.593993289827974724e-01,-3.593336456111251298e-01,3.580090590057629640e-01,-3.567820321500416725e-01
9.773708140127823629e-01,1.397199606563263252e+00,-5.309143611596551793e-01,3.629918610526843281e-01,-3.246824940060113462e-01,3.184213782775995316e-01,-3.194223286275605922e-01,3.198176406578636666e-01,-3.198695243423617107e-01,3.187652023923204236e-01,-3.177907434293003597e-01
9.778617084447325247e-01,1.221219852774366288e+00,-4.647398506056066303e-01,3.177015338258166732e-01,-2.842957668593610876e-01,2.787890061844382483e-01,-2.797279862687678254e-01,2.801191620023451012e-01,-2.802586102663999768e-01,2.793411515695676250e-01,-2.785819952059873650e-01
9.783526028766826865e-01,1.045154964830618205e+00,-3.985226112195938697e-01,2.723718216357715605e-01,-2.438616477054362797e-01,2.390946811025485008e-01,-2.399523671196666097e-01,2.403165525568162764e-01,-2.405172207067360901e-01,2.397573056549868742e-01,-2.391807011970787933e-01
9.788434973086328483e-01,8.690082491645565455e-01,-3.322653879666468413e-01,2.270060430071325630e-01,-2.033848198220327141e-01,1.993451885410353341e-01,-2.001049742778893137e-01,2.004225347746781960e-01,-2.006617686889977659e-01,2.000342050744727818e-01,-1.996119784168204347e-01
9.793343917405830101e-01,6.927830254783033936e-01,-2.659709346060812329e-01,1.816075266648196074e-01,-1.628699815440604048e-01,1.595473380377712136e-01,-1.601953492260987932e-01,1.604498909349847402e-01,-1.607087581081041439e-01,1.601925244408459736e-01,-1.599011371292382577e-01
9.798252861725331719e-01,5.164826267020972139e-01,-1.996420135930536688e-01,1.361796113181872325e-01,-1.223218457894150735e-01,1.197079621818029072e-01,-1.202330700112705930e-01,1.204114600684891290e-01,-1.206747789277704541e-01,1.202530654964699686e-01,-1.200736709098255695e-01
9.803161806044834448e-01,3.401103989498377445e-01,-1.332813959785741353e-01,9.072564544359718042e-02,-8.174513958319229445e-02,7.983391563485597864e-02,-8.022774942671606624e-02,8.032013489601230738e-02,-8.057650241150104975e-02,8.023675011916009403e-02,-8.015524681563457321e-02
9.808070750364334955e-01,1.636697014767767300e-01,-6.689186130988167278e-02,4.524898706676316884e-02,-4.114460358138427587e-02,3.993207415302402197e-02,-4.018903319791911066e-02,4.018885878019240465e-02,-4.043067638608466297e-02,4.016461339235366523e-02,-4.017169566468647979e-02
9.812979694683837684e-01,-1.283609336536351009e-02,-4.761975294051978835e-04,-2.469964563349691389e-04,-5.249915930047865942e-04,9.333607634331997360e-06,-1.265981711862096404e-04,3.062268963138770062e-05,-2.541205366395349330e-04,5.779673862638112780e-05,-1.490024238295362125e-04


==> data/bases/plot_bases_6.csv <==
t,y0,y1,y2,y3,y4,y5,y6,y7,y8,y9
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.900299568447057975e-04,1.333886359747793980e-02,1.333885748048685427e-02,1.333885101599294708e-02,1.333884312628699255e-02,1.333883317093602708e-02,1.333882103922751257e-02,1.333880664158580871e-02,1.333878998973034476e-02,1.333877110959201702e-02,1.333874998068579516e-02
9.800599136894115951e-04,2.669232179288335075e-02,2.669227277103584928e-02,2.669222096557203466e-02,2.669215774065360897e-02,2.669207796593274853e-02,2.669198075734282444e-02,2.669186540176302080e-02,2.669173199966344556e-02,2.669158076769953189e-02,2.669141155365959209e-02
1.470089870534117393e-03,4.006044934984556716e-02,4.006028361412927730e-02,4.006010846906411793e-02,4.005989471935149371e-02,4.005962502264237557e-02,4.005929639390500008e-02,4.005890642784409178e-02,4.005845547183174010e-02,4.005794426860816854e-02,4.005737231730448211e-02
1.960119827378823190e-03,5.344332172068904513e-02,5.344292818639979903e-02,5.344251231240031846e-02,5.344200477711568559e-02,5.344136440540869781e-02,5.344058411479063464e-02,5.343965820162861757e-02,5.343858750089213600e-02,5.343737378941144922e-02,5.343601589527607193e-02
2.450149784223529421e-03,6.684101504910756886e-02,6.684024510031894017e-02,6.683943144798845659e-02,6.683843846735694483e-02,6.683718560509888107e-02,6.683565901234191087e-02,6.683384754101268088e-02,6.683175283890892271e-02,6.682937840033659205e-02,6.682672195551002392e-02
2.940179741068234785e-03,8.025360617285109965e-02,8.025227340588830804e-02,8.025086499558227449e-02,8.024914618234885166e-02,8.024697753893700325e-02,8.024433510553875826e-02,8.024119960166713195e-02,8.023757390028066205e-02,8.023346407532847002e-02,8.022886622964957304e-02
3.430209697912940583e-03,9.368117262642568221e-02,9.367905259233358373e-02,9.367681224314644561e-02,9.367407815340947352e-02,9.367062855033958524e-02,9.366642534019489763e-02,9.366143787878414284e-02,9.365567076681108327e-02,9.364913370289207339e-02,9.364182053289267504e-02
3.920239654757646380e-03,1.071237926438058374e-01,1.071206225898008180e-01,1.071172726477182813e-01,1.071131844510776476e-01,1.071080264087525130e-01,1.071017415891777069e-01,1.070942842088925678e-01,1.070856611929238977e-01,1.070758870971928733e-01,1.070649527842592874e-01
4.410269611602352612e-03,1.205815451611601252e-01,1.205770237710557802e-01,1.205722458362659677e-01,1.205664149852843925e-01,1.205590583094904994e-01,1.205500946526525535e-01,1.205394587717422139e-01,1.205271606110220051e-01,1.205132210094160133e-01,1.204976270272785366e-01
4.900299568447058843e-03,1.340545098195886908e-01,1.340482969531852642e-01,1.340417316065420639e-01,1.340337195055178732e-01,1.340236108735770315e-01,1.340112942583497058e-01,1.339966800922557655e-01,1.339797821369897446e-01,1.339606291393829751e-01,1.339392034510948071e-01
5.390329525291764207e-03,1.475427669678747722e-01,1.475344833993019189e-01,1.475257299279347789e-01,1.475150476009845502e-01,1.475015701475877183e-01,1.474851490618572514e-01,1.474656650425507642e-01,1.474431365758404611e-01,1.474176021474273568e-01,1.473890384119954655e-01
5.880359482136469571e-03,1.610463976652479479e-01,1.610356248202509388e-01,1.610242409423144616e-01,1.610103487007635281e-01,1.609928216034941517e-01,1.609714666469360400e-01,1.609461288440290072e-01,1.609168324275066508e-01,1.608836276665284448e-01,1.608464844553564588e-01
6.370389438981175802e-03,1.745654836841607493e-01,1.745517633763196685e-01,1.745372649648770647e-01,1.745195720739567968e-01,1.744972501385102792e-01,1.744700535258595642e-01,1.744377850695353338e-01,1.744004758927754084e-01,1.743581903147032042e-01,1.743108903380093666e-01
6.860419395825881166e-03,1.881001075130773470e-01,1.880829416789497888e-01,1.880648024849833067e-01,1.880426668298328940e-01,1.880147400749397069e-01,1.879807151397774323e-01,1.879403456455840948e-01,1.878936708793665089e-01,1.878407717076561734e-01,1.877816010510267308e-01
7.350449352670587397e-03,2.016503523592768632e-01,2.016292027924528052e-01,2.016068541669950309e-01,2.015795819179668213e-01,2.015451751600266239e-01,2.015032558591034473e-01,2.014535208546561484e-01,2.013960190081563739e-01,2.013308504716888048e-01,2.012579578429295468e-01
7.840479309515292761e-03,2.152163021516663166e-01,2.151905902357263423e-01,2.151634208511067625e-01,2.151302661283725215e-01,2.150884385658058950e-01,2.150374789839260836e-01,2.149770193375617477e-01,2.149071196195433686e-01,2.148279022568649888e-01,2.147392982433114494e-01
8.330509266359998125e-03,2.287980415436095261e-01,2.287671479839751831e-01,2.287345035541747396e-01,2.286946680916323582e-01,2.286444128889572602e-01,2.285831867444447774e-01,2.285105480958745938e-01,2.284265697799599260e-01,2.283313997504373416e-01,2.282249560868857829e-01
8.820539223204705223e-03,2.423956559157673940e-01,2.423589204704342803e-01,2.423201034705418089e-01,2.422727362790196570e-01,2.422129801506602842e-01,2.421401803014290588e-01,2.420538124944332514e-01,2.419539642885266684e-01,2.418408126905300659e-01,2.417142615379509751e-01
9.310569180049410587e-03,2.560092313789492091e-01,2.559659525880920716e-01,2.559202219728570205e-01,2.558644190026150289e-01,2.557940217964500551e-01,2.557082597467006391e-01,2.556065162639105659e-01,2.554888956838504144e-01,2.553556078800793272e-01,2.552065411152743546e-01
9.800599136894117686e-03,2.696388547769820176e-01,2.695882896914218452e-01,2.695348606128961100e-01,2.694696644154216947e-01,2.693874186960782402e-01,2.692872241036434189e-01,2.691683615034544119e-01,2.690309542509694563e-01,2.688752492010360595e-01,2.687011177174007392e-01
1.029062909373882305e-02,2.832846136895857403e-01,2.832259775981093020e-01,2.831640211223726000e-01,2.830884205114696517e-01,2.829930511433714768e-01,2.828768713277315938e-01,2.827390486833933902e-01,2.825797280284370605e-01,2.823991976288212635e-01,2.821973106483744442e-01
1.078065905058352841e-02,2.969465964352655529e-01,2.968790625907863912e-01,2.968077054137474580e-01,2.967206351259173425e-01,2.966107988560928721e-01,2.964769983070851267e-01,2.963182766480125796e-01,2.961348028155535994e-01,2.959269112470426233e-01,2.956944356438845345e-01
1.127068900742823378e-02,3.106248920742195052e-01,3.105475914187700859e-01,3.104659155810403082e-01,3.103662559351517691e-01,3.102405409758102750e-01,3.100874008630528644e-01,3.099057426184025910e-01,3.096957621797434834e-01,3.094578452624729414e-01,3.091918048978332667e-01
1.176071896427293914e-02,3.243195904112486927e-01,3.242316112997953303e-01,3.241386539006244627e-01,3.240252304568727593e-01,3.238821560677557776e-01,3.237078737508084503e-01,3.235011421953655764e-01,3.232621874640688175e-01,3.229914520202761818e-01,3.226887270893146753e-01
1.225074892111764624e-02,3.380307819986937412e-01,3.379311699217615872e-01,3.378259228320332208e-01,3.376975060501849479e-01,3.375355221206985390e-01,3.373382106599829844e-01,3.371041693624042268e-01,3.368336577948969901e-01,3.365271810195060165e-01,3.361845074100246467e-01
1.274077887796235160e-02,3.517585581393728456e-01,3.516463154444728345e-01,3.515277250187504032e-01,3.513830299156737724e-01,3.512005165468112811e-01,3.509782042153129500e-01,3.507145164887679467e-01,3.504097500897039863e-01,3.500644789288497871e-01,3.496784475920815538e-01
1.323080883480705870e-02,3.655030108895416241e-01,3.653770965013876659e-01,3.652440632890062711e-01,3.650817490954845201e-01,3.648770161815443891e-01,3.646276459773178935e-01,3.643318743325763553e-01,3.639900390650289141e-01,3.636027896026412520e-01,3.631698459362739384e-01
1.372083879165176233e-02,3.792642330618579694e-01,3.791235622013657824e-01,3.789749406565631196e-01,3.787936104733890530e-01,3.785648972834966819e-01,3.782863264429971450e-01,3.779559320440040726e-01,3.775740972445658095e-01,3.771415540971237434e-01,3.766579973407229165e-01
1.421086874849646943e-02,3.930423182283581118e-01,3.928857621304149284e-01,3.927203603214943772e-01,3.925185607748455374e-01,3.922640355342855156e-01,3.919540350465467449e-01,3.915863771685330619e-01,3.911614949673973829e-01,3.906802106869694535e-01,3.901421933299599742e-01
1.470089870534117479e-02,4.068373607234627709e-01,4.066637463534563679e-01,4.064803256709770274e-01,4.062565465670684439e-01,4.059743060384341518e-01,4.056305601601187805e-01,4.052228956502888502e-01,4.047518003963898603e-01,4.042181948820740556e-01,4.036217220844431908e-01
1.519092866218588189e-02,4.206494556469715929e-01,4.204575654160708220e-01,4.202548402800581617e-01,4.200075142590715682e-01,4.196955833232400845e-01,4.193156890945797799e-01,4.188651718354239328e-01,4.183445795267077827e-01,4.177549394445861375e-01,4.170958684704696440e-01
1.568095861903058552e-02,4.344786988670922279e-01,4.342672703462678307e-01,4.340439079124362998e-01,4.337714101017257073e-01,4.334277413386634636e-01,4.330092081003154569e-01,4.325128884755884418e-01,4.319393961944942295e-01,4.312898744062159673e-01,4.305639140705276868e-01
1.617098857587529262e-02,4.483251870234583047e-01,4.480929126562330778e-01,4.478475325212190050e-01,4.475481801877871924e-01,4.471706534571962544e-01,4.467109023680341240e-01,4.461657267314487751e-01,4.455358120856722226e-01,4.448224270857794593e-01,4.440251372140471275e-01
1.666101853271999625e-02,4.621890175302019177e-01,4.619345443441215115e-01,4.616657182497142520e-01,4.613377704519628364e-01,4.609241924737720320e-01,4.604205560296376065e-01,4.598233661763137525e-01,4.591333867449293171e-01,4.583520221070398470e-01,4.574788130086088200e-01
1.715104848956470682e-02,4.760702885789668826e-01,4.757922178957798010e-01,4.754984694321504057e-01,4.751401266708987770e-01,4.746882306056084411e-01,4.741379521590424195e-01,4.734854847997589933e-01,4.727316775847777430e-01,4.718780814167397031e-01,4.709242133715048073e-01
1.764107844640941045e-02,4.899690991420209141e-01,4.896659862865587742e-01,4.893457905944751940e-01,4.889551944632485880e-01,4.884626394921358639e-01,4.878628727731125769e-01,4.871517590114058383e-01,4.863302398948414207e-01,4.854000243029734096e-01,4.843606070618016179e-01
1.813110840325411408e-02,5.038855489753252259e-01,5.035559029830722899e-01,5.032076864550983908e-01,5.027829192896815513e-01,5.022472901948727975e-01,5.015950988325593718e-01,5.008218636447133720e-01,4.999286268512336262e-01,4.989172674137644092e-01,4.977872597127702692e-01
1.862113836009882117e-02,5.178197386216214504e-01,5.174620219449628244e-01,5.170841619256327792e-01,5.166232464528888180e-01,5.160420531973076708e-01,5.153344102428706330e-01,5.144954719608429983e-01,5.135263895260822054e-01,5.124292247759052454e-01,5.112034338647386544e-01
1.911116831694352827e-02,5.317717694135408735e-01,5.313843976266808822e-01,5.309752221116423865e-01,5.304761210975961205e-01,5.298467984047920964e-01,5.290805858552737329e-01,5.281722556526025070e-01,5.271230768972088310e-01,5.259353078140656113e-01,5.246083889983762516e-01
1.960119827378823537e-02,5.457417434767508624e-01,5.453230849792904955e-01,5.448808723134134224e-01,5.443414882105944708e-01,5.436613951444608794e-01,5.428334034677463338e-01,5.418518848484829009e-01,5.407182358579768477e-01,5.394349253701815616e-01,5.380013815684193679e-01
2.009122823063293900e-02,5.597297637330416187e-01,5.592781394522033933e-01,5.588011180266434508e-01,5.582192926206912542e-01,5.574857121650793612e-01,5.565926398259779528e-01,5.555340281166898375e-01,5.543114112272091720e-01,5.529274837230327977e-01,5.513816650377474371e-01
2.058125818747764610e-02,5.737359339035318362e-01,5.732496169950248577e-01,5.727359649432395283e-01,5.721094789987647422e-01,5.713196176370010093e-01,5.703580706244630871e-01,5.692183524693513741e-01,5.679021457593583788e-01,5.664123866081819392e-01,5.647484899119810109e-01
2.107128814432234973e-02,5.877603585117895379e-01,5.872375740593025473e-01,5.866854189520106511e-01,5.860119918577141318e-01,5.851629791520281954e-01,5.841294705075199545e-01,5.829045233666965142e-01,5.814899801547220859e-01,5.798890352380767776e-01,5.781011037744071546e-01
2.156131810116705683e-02,6.018031428869993205e-01,6.012420676003124020e-01,6.006494861393917306e-01,5.999267755524395618e-01,5.990156637233078341e-01,5.979066130703668547e-01,5.965922047213356727e-01,5.950744530698355295e-01,5.933568283224435191e-01,5.914387513213544834e-01
2.205134805801176393e-02,6.158643970233951270e-01,6.152631589339987439e-01,6.146281766431640481e-01,6.138537781291714124e-01,6.128775416290865863e-01,6.116892746973181527e-01,6.102810627339383398e-01,6.086551049595780860e-01,6.068151659357372552e-01,6.047606782895615929e-01
2.254137801485646755e-02,6.299442401062280705e-01,6.293009182611156715e-01,6.286215091734300708e-01,6.277929558414749867e-01,6.267484909218603573e-01,6.254772390638896340e-01,6.239707703926700155e-01,6.222314825874641908e-01,6.202634540673319652e-01,6.180661360996170250e-01
2.303140797170117465e-02,6.440427767832062056e-01,6.433554009437303378e-01,6.426294873011184627e-01,6.417442494604274073e-01,6.406283737726582439e-01,6.392702735247244306e-01,6.376609839014157899e-01,6.358031154610176428e-01,6.337010809767414932e-01,6.313543579553534402e-01
2.352143792854587828e-02,6.581601116233100068e-01,6.574266619571550452e-01,6.566521139000881524e-01,6.557075987022580321e-01,6.545170508786509744e-01,6.530681434981281397e-01,6.513513570460832680e-01,6.493695302014861337e-01,6.471274316180138930e-01,6.446245734220036327e-01
2.401146788539058538e-02,6.722963505721559763e-01,6.715147573434470107e-01,6.706893925987139626e-01,6.696829436778072298e-01,6.684143829104995937e-01,6.668706139121802767e-01,6.650415426419882259e-01,6.629302519978035324e-01,6.605418891099293921e-01,6.578760099288359919e-01
2.450149784223529248e-02,6.864516009149378428e-01,6.856197441729496855e-01,6.847413277403663345e-01,6.836702248522890102e-01,6.823202304721243117e-01,6.806774491658821313e-01,6.787311924985897083e-01,6.764848045781040042e-01,6.739438347185942035e-01,6.711078927683884476e-01
2.499152779907999611e-02,7.006259712405060736e-01,6.997416805069585077e-01,6.988079243450050493e-01,6.976693830061673207e-01,6.962344540615980071e-01,6.944884130914603659e-01,6.924199573854408207e-01,6.900327101825479703e-01,6.873326478414812923e-01,6.843194450973137943e-01
2.548155775592470321e-02,7.148195714065876949e-01,7.138806253615090913e-01,7.128891880718867258e-01,7.116803591971432308e-01,7.101569140331612795e-01,7.083032689178253571e-01,7.061074869993559933e-01,7.035734895374604614e-01,7.007077059929120999e-01,6.975098879388357265e-01
2.597158771276941031e-02,7.290325125061429823e-01,7.280366386722871841e-01,7.269851251833837624e-01,7.257030947232511187e-01,7.240874705603588257e-01,7.221217792351825038e-01,7.197934299327924945e-01,7.171066618307780915e-01,7.140683847909832238e-01,7.106784401868152523e-01
2.646161766961411740e-02,7.432649068348622379e-01,7.422097812606622824e-01,7.410957425099182760e-01,7.397375310870683007e-01,7.380259836002995844e-01,7.359437059608000542e-01,7.334774336434480846e-01,7.306317446888097589e-01,7.274140579459372757e-01,7.238243186114289296e-01
2.695164762645882103e-02,7.575168678598012129e-01,7.564001148008445696e-01,7.552210474160082621e-01,7.537836099610342178e-01,7.519723128590383165e-01,7.497688103059300113e-01,7.471591444250751390e-01,7.441482541543071871e-01,7.407440972499768073e-01,7.369467378664569246e-01
2.744167758330352466e-02,7.717885101891547306e-01,7.706077017881630686e-01,7.693610477674275305e-01,7.678412731538823977e-01,7.659263177580797333e-01,7.635968527438843356e-01,7.608382073795090239e-01,7.576557046658481953e-01,7.540578725685221917e-01,7.500449104981828929e-01
2.793170754014823176e-02,7.860799495431705086e-01,7.848326055084682285e-01,7.835157518994780856e-01,7.819104625781813089e-01,7.798878574020046139e-01,7.774275929792656692e-01,7.745142663899129420e-01,7.711536090385291420e-01,7.673547518329132400e-01,7.631180469559043500e-01
2.842173749699293886e-02,8.003913027261997382e-01,7.990748900086555029e-01,7.976851685863761698e-01,7.959911202189877688e-01,7.938567905472182495e-01,7.912607899183512483e-01,7.881869640952379186e-01,7.846414784459700975e-01,7.806341010345546616e-01,7.761653556040528645e-01
2.891176745383764596e-02,8.147226875998877516e-01,8.133346200683131411e-01,8.118693070117510846e-01,8.100831881036107962e-01,8.078329755718214322e-01,8.050962016406337796e-01,8.018559418658984805e-01,7.981188224036311896e-01,7.938952842205053706e-01,7.891860427359271846e-01
2.940179741068234959e-02,8.290742230575043337e-01,8.276118611724927465e-01,8.260681767402582310e-01,8.241866082724876863e-01,8.218162704466035473e-01,8.189335853715146163e-01,8.155208397806649190e-01,8.115851487534399000e-01,8.071376634905116365e-01,8.021793125890355203e-01
2.989182736752705322e-02,8.434460289994111237e-01,8.419066794856016056e-01,8.402817876903045935e-01,8.383013227511699750e-01,8.358065327071582118e-01,8.327726974561528994e-01,8.291812966047692468e-01,8.250399636497295353e-01,8.203605989954834143e-01,8.151443673620496488e-01
3.038185732437176378e-02,8.578382263096688831e-01,8.562191418264185616e-01,8.545101501078871120e-01,8.524272735234205145e-01,8.498036194271207933e-01,8.466132933344687750e-01,8.428369497692287382e-01,8.384827715464897580e-01,8.335634489374158518e-01,8.280804072333696197e-01
3.087188728121646741e-02,8.722509368337820757e-01,8.705493156442315472e-01,8.687532745415440516e-01,8.665644025054214383e-01,8.638073871925273650e-01,8.604551275172999114e-01,8.564874353513832750e-01,8.519130751859262940e-01,8.467455695707519769e-01,8.409866303812979504e-01
3.136191723806117104e-02,8.866842833575856453e-01,8.848972689961003280e-01,8.830111718184210368e-01,8.807126515210957907e-01,8.778176920772984282e-01,8.742979535637148691e-01,8.701323880566496083e-01,8.653303755883348103e-01,8.599063152051920067e-01,8.538622330058278642e-01
3.185194719490588161e-02,9.011383895872671079e-01,8.992630705252397938e-01,8.972838530214495290e-01,8.948719622785363814e-01,8.918343896198430709e-01,8.881415240594801030e-01,8.837714412014914256e-01,8.787341720432848557e-01,8.730450382099458340e-01,8.667064093520397972e-01
3.234197715175058524e-02,9.156133801305283981e-01,9.136467894405257972e-01,9.115713294676373035e-01,9.090422763475478618e-01,9.058573348007845638e-01,9.019855905966798204e-01,8.974042266976034465e-01,8.921239621021130883e-01,8.861610890194264734e-01,8.795183517351083946e-01
3.283200710859528887e-02,9.301093804788874708e-01,9.280484954971255362e-01,9.258736126874733685e-01,9.232235351383002442e-01,9.198863820218101672e-01,9.158299037544928023e-01,9.110303750373118792e-01,9.054992415717304510e-01,8.992538161403913488e-01,8.922972505669227727e-01
3.332203706543999250e-02,9.446265169911184367e-01,9.424682589782498177e-01,9.401907144054464371e-01,9.374156798810919788e-01,9.339213850856428190e-01,9.296742130811219695e-01,9.246495152801916806e-01,9.188595045097402991e-01,9.123225661605242065e-01,9.050422943843157153e-01
3.381206702228470307e-02,9.591649168778302315e-01,9.569061506780283111e-01,9.545226465216758438e-01,9.516186516072264734e-01,9.479621971771345912e-01,9.435182670768806901e-01,9.382612750408991786e-01,9.322042432208669238e-01,9.253666837584639815e-01,9.177526698789053583e-01
3.430209697912941363e-02,9.737247081871838184e-01,9.713622418855070162e-01,9.688694210946553476e-01,9.658323911309969478e-01,9.620086708454814728e-01,9.573618131784309426e-01,9.518652804782170573e-01,9.455329482546949160e-01,9.383855117152731795e-01,9.304275619285446997e-01
3.479212693597411726e-02,9.883060197917472589e-01,9.858366043697671666e-01,9.832310503251098233e-01,9.800568390327826229e-01,9.760606579875620303e-01,9.712045977441758904e-01,9.654611562853181450e-01,9.588451084047198147e-01,9.513783909273532124e-01,9.430661536303854842e-01
3.528215689281882089e-02,1.002908981376493314e+00,1.000329310366172786e+00,9.976075465409683929e-01,9.942919356432606826e-01,9.901180098323989487e-01,9.850463660408121935e-01,9.790485256812468950e-01,9.721402107087135924e-01,9.643446604208036899e-01,9.556676263355514678e-01
3.577218684966352452e-02,1.017533723427932468e+00,1.014840432563732575e+00,1.011998922183445782e+00,1.008537621028722242e+00,1.004180576926740454e+00,9.988868622310294043e-01,9.926270104036102326e-01,9.854177404503954296e-01,9.772836573672228910e-01,9.682311596854220603e-01
3.626221680650822815e-02,1.032180377224383605e+00,1.029370044093590897e+00,1.026405189794239892e+00,1.022793834977504090e+00,1.018248209121764170e+00,1.012725829362368435e+00,1.006196230702488315e+00,9.986771811624179929e-01,9.901947171009543025e-01,9.807559316495271240e-01
3.675224676335293872e-02,1.046849074827389314e+00,1.043918218518638863e+00,1.040826362003842709e+00,1.037060516987529990e+00,1.032320755560907521e+00,1.026563009357234213e+00,1.019755805335561538e+00,1.011918014630664109e+00,1.003077173137776334e+00,9.932411185650535934e-01
3.724227672019764235e-02,1.061539949074263411e+00,1.058485029824250079e+00,1.055262451520963651e+00,1.051337606254965085e+00,1.046398064668814687e+00,1.040398143004062526e+00,1.033305351564450802e+00,1.025139720899854279e+00,1.015930357195035771e+00,1.005685895177961919e+00
3.773230667704234598e-02,1.076253133571779319e+00,1.073070552410134049e+00,1.069713471123063808e+00,1.065625041663974981e+00,1.060479984141406984e+00,1.054230969949638386e+00,1.046844485152272242e+00,1.038341778280463590e+00,1.028753599213223069e+00,1.018089434685711892e+00
3.822233663388705655e-02,1.090988762691003533e+00,1.087674861083322675e+00,1.084179433648010171e+00,1.079922761777608375e+00,1.074566360937082354e+00,1.068061228692576803e+00,1.060372820362414314e+00,1.051523663356956906e+00,1.041546227378996603e+00,1.030450908781605168e+00
3.871236659073176017e-02,1.105746971563256409e+00,1.102298031052267202e+00,1.098660351986835426e+00,1.094230704829775913e+00,1.088657041269026182e+00,1.081888656577947971e+00,1.073889969958521373e+00,1.064684850997325016e+00,1.054307568149644547e+00,1.042769487700731190e+00
3.920239654757647074e-02,1.120527896077219143e+00,1.116940137922064036e+00,1.113156239077612408e+00,1.108548808718349266e+00,1.102751870598651207e+00,1.095712989793063086e+00,1.087395545205697589e+00,1.077824814363939065e+00,1.067036946278993925e+00,1.055044340267526470e+00
3.969242650442117437e-02,1.135331672877180509e+00,1.131601257690807216e+00,1.127667107900446997e+00,1.122877010999370651e+00,1.116850693630159430e+00,1.109533963364415232e+00,1.100889155872928793e+00,1.090943024925714822e+00,1.079733684844762287e+00,1.067274633944949258e+00
4.018245646126587800e-02,1.150158439362418239e+00,1.146281466747055333e+00,1.142192971473579677e+00,1.137215248882370577e+00,1.130953354306224679e+00,1.123351311155771137e+00,1.114370410236714459e+00,1.104038952471588342e+00,1.092397105277355340e+00,1.079459534885258476e+00
4.067248641811058163e-02,1.165008333687723940e+00,1.160980841868429980e+00,1.156733842850602656e+00,1.151563459226802477e+00,1.145059695804800715e+00,1.137164765867424210e+00,1.127838915085922045e+00,1.117112065125303921e+00,1.105026527390107649e+00,1.091598207982410251e+00
4.116251637495529220e-02,1.179881494765059990e+00,1.175699460221327541e+00,1.171289735118783870e+00,1.165921578539576675e+00,1.159169560537043342e+00,1.150974059036590447e+00,1.141294275727848362e+00,1.130161829361508330e+00,1.117621269410962404e+00,1.103689816926056277e+00
4.165254633179999583e-02,1.194778062266357965e+00,1.190437399361757409e+00,1.185860661398511429e+00,1.180289542973715466e+00,1.173282790146361387e+00,1.164778921038966075e+00,1.154736095995501088e+00,1.143187710023158443e+00,1.130180648015597811e+00,1.115733524257160436e+00
4.214257628864469946e-02,1.209698176627467259e+00,1.205194737237313962e+00,1.200446634843854277e+00,1.194667288328123966e+00,1.187399225508596334e+00,1.178579081091449821e+00,1.168163978256102187e+00,1.156189170340251149e+00,1.142703978362006101e+00,1.127728491425227464e+00
4.263260624548941002e-02,1.224641979053217256e+00,1.219971552190247444e+00,1.215047668644219758e+00,1.209054750048450977e+00,1.201518706733304853e+00,1.192374267255993159e+00,1.181577523420791920e+00,1.169165671949841112e+00,1.155190574126498504e+00,1.139673878847132782e+00
4.312263620233411365e-02,1.239609611523646127e+00,1.234767922961682363e+00,1.229663776027144717e+00,1.223451863229087166e+00,1.215641073166185526e+00,1.206164206444634734e+00,1.194976330955564325e+00,1.182116674917395027e+00,1.167639747541169726e+00,1.151568845967575250e+00
4.361266615917882422e-02,1.254601216801355168e+00,1.249583928696949009e+00,1.244294970262190603e+00,1.237858562616260816e+00,1.229766163392616463e+00,1.219948624425672978e+00,1.208359998893411724e+00,1.195041637759443720e+00,1.180050809432803050e+00,1.163412551321135302e+00
4.410269611602352785e-02,1.269616938439990239e+00,1.264419648952023634e+00,1.258941264665939919e+00,1.252274782612234461e+00,1.243893815242308243e+00,1.233727245830988029e+00,1.221728123847674485e+00,1.207940017467539429e+00,1.192423069263205848e+00,1.175204152595936247e+00
4.459272607286823148e-02,1.284656920793890045e+00,1.279275163701119933e+00,1.273602672608133091e+00,1.266700457280637515e+00,1.258023865795098617e+00,1.247499794164536935e+00,1.235080301026629357e+00,1.220811269533542909e+00,1.204755835171010592e+00,1.186942806698934039e+00
4.508275602971293511e-02,1.299721309028844418e+00,1.294150553345375432e+00,1.288279207518888025e+00,1.281135520352886914e+00,1.272156151387849210e+00,1.261265991811983511e+00,1.248416124249268622e+00,1.233654847976202840e+00,1.217048414014900715e+00,1.198627669822798669e+00
4.557278598655763874e-02,1.314810249134017228e+00,1.309045898722685175e+00,1.302970882897062310e+00,1.295579905235736407e+00,1.286290507622482426e+00,1.275025560051502360e+00,1.261735185962318262e+00,1.246470205369063944e+00,1.229300111418295538e+00,1.210257897514424918e+00
4.606281594340234931e-02,1.329923887934982396e+00,1.323961281118632982e+00,1.317677712319700323e+00,1.310033545019920087e+00,1.300426769375121694e+00,1.288778219065714659e+00,1.275037077258447393e+00,1.259256792869666519e+00,1.241510231815462273e+00,1.221832644745034280e+00
4.655284590024705293e-02,1.345062373107923204e+00,1.338896782278569564e+00,1.332399709452617431e+00,1.324496372489924134e+00,1.314564770806374572e+00,1.302523687954801446e+00,1.288321387895717374e+00,1.272014060250079126e+00,1.253678078499090187e+00,1.233351065981907357e+00
4.704287585709175656e-02,1.360225853194954038e+00,1.353852484420798641e+00,1.347136888062084203e+00,1.338968320134858336e+00,1.328704345372722084e+00,1.316261684750756888e+00,1.301587706318229731e+00,1.284741455928725573e+00,1.265802953669294961e+00,1.244812315261714764e+00
4.753290581393646713e-02,1.375414477620580112e+00,1.368828470250883278e+00,1.361889262027619285e+00,1.353449320160434066e+00,1.342845325839030934e+00,1.329991926432794624e+00,1.314835619677990675e+00,1.297438427003525074e+00,1.277884158484066557e+00,1.256215546265455618e+00
4.802293577078117076e-02,1.390628396709313375e+00,1.383824822977092417e+00,1.376656845355915593e+00,1.367939304502074904e+00,1.356987544292204140e+00,1.343714128943923392e+00,1.328064713858004620e+00,1.310104419286358235e+00,1.289920993111175918e+00,1.267559912395024302e+00
4.851296572762588133e-02,1.405867761704402419e+00,1.398841626326945864e+00,1.391439652195853860e+00,1.382438204839109286e+00,1.371130832155930568e+00,1.357428007208656862e+00,1.341274573496564537e+00,1.322738877338821339e+00,1.301912756781502978e+00,1.278844566851365716e+00
4.900299568447058496e-02,1.421132724787742330e+00,1.413878964564923679e+00,1.406237696854668595e+00,1.396945952610117114e+00,1.385275020206594210e+00,1.371133275151914077e+00,1.354464782012789748e+00,1.335341244509328007e+00,1.313858747843842156e+00,1.290068662714273007e+00
4.949302564131528859e-02,1.436423439100833033e+00,1.428936922511208074e+00,1.421050993815142327e+00,1.411462479029300887e+00,1.399419938590222845e+00,1.384829645718992808e+00,1.367634921633304801e+00,1.347910962971448301e+00,1.325758263821084304e+00,1.301231353023732051e+00
4.998305559815999222e-02,1.451740058767029051e+00,1.444015585561698067e+00,1.435879557754057512e+00,1.425987715104110265e+00,1.413565416840700806e+00,1.398516830896834762e+00,1.380784573420264838e+00,1.360447473763682247e+00,1.337610601467954741e+00,1.312331790862986125e+00
5.047308555500470278e-02,1.467082738914769147e+00,1.459115039708991146e+00,1.450723403561610780e+00,1.440521591653830313e+00,1.427711283898953631e+00,1.412194541736301545e+00,1.393913317300454313e+00,1.372950216830412185e+00,1.349415056830074899e+00,1.323369129443090486e+00
5.096311551184940641e-02,1.482451635702017434e+00,1.474235371564561081e+00,1.465582546362009353e+00,1.455064039329350134e+00,1.441857368133329320e+00,1.425862488375675863e+00,1.407020732095675797e+00,1.385418631064236683e+00,1.361170925304528989e+00,1.334342522189146507e+00
5.145314546869411004e-02,1.497846906341882445e+00,1.489376668382091484e+00,1.480457001535217199e+00,1.469614988634075248e+00,1.456003497361128440e+00,1.439520380065342220e+00,1.420106395554375123e+00,1.397852154349632059e+00,1.372877501701893710e+00,1.345251122828154733e+00
5.194317542553882061e-02,1.513268709129283796e+00,1.504539018081849422e+00,1.495346784739727930e+00,1.484174369945867600e+00,1.470149498871181404e+00,1.453167925193550758e+00,1.433169884384410064e+00,1.410250223607863784e+00,1.384534080309651305e+00,1.356094085478428468e+00
5.243320538238352424e-02,1.528717203468852315e+00,1.519722509276269840e+00,1.510251911936544289e+00,1.498742113540187493e+00,1.484295199447627667e+00,1.466804831313413437e+00,1.446210774287118417e+00,1.422612274843280122e+00,1.396139954957116514e+00,1.366870564740679361e+00
5.292323533922823481e-02,1.544192549903879996e+00,1.534927231296577599e+00,1.525172399414179036e+00,1.513318149614261365e+00,1.498440425394742981e+00,1.480430805170978248e+00,1.459228639992517396e+00,1.434937743190842774e+00,1.407694419081733095e+00,1.377579715790649750e+00
5.341326529607293844e-02,1.559694910146466995e+00,1.550153274220587685e+00,1.540108263814830902e+00,1.527902408312413307e+00,1.512585002562934378e+00,1.494045552734509785e+00,1.472223055295777794e+00,1.447226062965024873e+00,1.419196765796870263e+00,1.388220694473402794e+00
5.390329525291764207e-02,1.575224447108799497e+00,1.565400728901622074e+00,1.555059522161662544e+00,1.542494819752501467e+00,1.526728756375854479e+00,1.507648779224914914e+00,1.485193593094898290e+00,1.459476667710000619e+00,1.430646287961041985e+00,1.398792657399206441e+00
5.439332520976234570e-02,1.590781324935559571e+00,1.580669686998542822e+00,1.570026191887187395e+00,1.557095314053463575e+00,1.540871511858634690e+00,1.521240189147321953e+00,1.498139825429596783e+00,1.471688990251154294e+00,1.442042278248581777e+00,1.409294762041043203e+00
5.488335516660704932e-02,1.606365709037461009e+00,1.595960241006894265e+00,1.585008290862757185e+00,1.571703821363955811e+00,1.555013093667222401e+00,1.534819486323796056e+00,1.511061323521401878e+00,1.483862462747881139e+00,1.453384029221735707e+00,1.419726166833696457e+00
5.537338512345175989e-02,1.621977766125932696e+00,1.611272484291174756e+00,1.600005837429166800e+00,1.586320271892109890e+00,1.569153326118851055e+00,1.548386373927222781e+00,1.523957657814967614e+00,1.495996516747707838e+00,1.464670833404216221e+00,1.430086031274476088e+00
5.586341508029646352e-02,1.637617664248943505e+00,1.626606511118241283e+00,1.615018850428384001e+00,1.600944595936412806e+00,1.583292033223640427e+00,1.561940554516347612e+00,1.536828398020612552e+00,1.508090583241734173e+00,1.475901983356201264e+00,1.440373516025547529e+00
5.635344503714117409e-02,1.653285572828060213e+00,1.641962416691917337e+00,1.630047349236470655e+00,1.615576723917774515e+00,1.597429038717393723e+00,1.575481730072048059e+00,1.549673113158140270e+00,1.520144092721446238e+00,1.487076771750837967e+00,1.450587783017929899e+00
5.684347499398587772e-02,1.668981662696310986e+00,1.657340297188407696e+00,1.645091353797309308e+00,1.630216586412402080e+00,1.611564166095224460e+00,1.589009602034473723e+00,1.562491371601610224e+00,1.532156475236589710e+00,1.498194491451952270e+00,1.460727995556889036e+00
5.733350495083058135e-02,1.684706106137729087e+00,1.672740249793360778e+00,1.660150884657953130e+00,1.644864114186288973e+00,1.625697238646790277e+00,1.602523871341811290e+00,1.575282741125767050e+00,1.544127160454774383e+00,1.509254435593598842e+00,1.470793318429300278e+00
5.782353490767529192e-02,1.700459076927474111e+00,1.688162372739507422e+00,1.675225963004557173e+00,1.659519238230292348e+00,1.639828079492145374e+00,1.616024238469716767e+00,1.588046788953224375e+00,1.556055577721956240e+00,1.520255897660643729e+00,1.480782918012251814e+00
5.831356486451999555e-02,1.716240750373590584e+00,1.703606765345905494e+00,1.690316610699896804e+00,1.674181889796786393e+00,1.653956511619164793e+00,1.629510403472335778e+00,1.600783081803275998e+00,1.567941156124615931e+00,1.531198171571158895e+00,1.490695962383590700e+00
5.880359482136469917e-02,1.732051303359392502e+00,1.719073528057810663e+00,1.705422850321509198e+00,1.688852000436943612e+00,1.668082357921622849e+00,1.642982066024027965e+00,1.613491185941494432e+00,1.579783324552843204e+00,1.542080551759873241e+00,1.500531621433727203e+00
5.929362477820940280e-02,1.747890914387503658e+00,1.734562762488172538e+00,1.720544705201442870e+00,1.703529502039618393e+00,1.682205441238865617e+00,1.656438925462700773e+00,1.626170667230974587e+00,1.591581511765144397e+00,1.552902333263455281e+00,1.510289066979403572e+00
5.978365473505410643e-02,1.763759763624673349e+00,1.750074571459899087e+00,1.735682199466773046e+00,1.718214326870994402e+00,1.696325584396278563e+00,1.669880680833979003e+00,1.638821091184495593e+00,1.603335146454273552e+00,1.563662811806973307e+00,1.519967472878831938e+00
6.027368469189881700e-02,1.779658037283375238e+00,1.765609062944540453e+00,1.750835361521805744e+00,1.732906410516969142e+00,1.710442612495768122e+00,1.683307032435294781e+00,1.651442023697903050e+00,1.615043657155060153e+00,1.574361282936268758e+00,1.529566013519372936e+00
6.076371464874352757e-02,1.795585939726771052e+00,1.781166360210101995e+00,1.766004232178403965e+00,1.747605697627241383e+00,1.724556355777780547e+00,1.696717681377887699e+00,1.664033027028004819e+00,1.626706464573331568e+00,1.584997030920577643e+00,1.539083849872503906e+00
6.125374460558822426e-02,1.811543632561391615e+00,1.796746546619304219e+00,1.781188815349044052e+00,1.762312099599109061e+00,1.738666615777397340e+00,1.710112305487550000e+00,1.676593646339678223e+00,1.638322979059082085e+00,1.595569336604219179e+00,1.548520146139833020e+00
6.174377456243293483e-02,1.827531273199325623e+00,1.812349701455719275e+00,1.796389111044630393e+00,1.777025524218484032e+00,1.752773190892094268e+00,1.723490580178216103e+00,1.689123425435082426e+00,1.649892611030283174e+00,1.606077482749876495e+00,1.557874070725939086e+00
6.223380451927763846e-02,1.843549023034674494e+00,1.827975907365177122e+00,1.811605122057466710e+00,1.791745881444746669e+00,1.766875881080113952e+00,1.736852181903484560e+00,1.701621908846737696e+00,1.661414771676760882e+00,1.616520753429313340e+00,1.567144794525198837e+00
6.272383447612234209e-02,1.859597047235985734e+00,1.843625250156144535e+00,1.826836853770835711e+00,1.806473083232602139e+00,1.780974487699327646e+00,1.750196788018256511e+00,1.714088641728701345e+00,1.672888872888261824e+00,1.626898433995797921e+00,1.576331490945606539e+00
6.321386443296705959e-02,1.875675514544508538e+00,1.859297818605632813e+00,1.842084313973813892e+00,1.821207043358837430e+00,1.795068813350609416e+00,1.763524076644449101e+00,1.726523169751345455e+00,1.684314327185614246e+00,1.637209811059080922e+00,1.585433335934548049e+00
6.370389438981176322e-02,1.891784597078274732e+00,1.874993704270637718e+00,1.857347512681325252e+00,1.835947677253979560e+00,1.809158661725722261e+00,1.776833726540785863e+00,1.738925038999739714e+00,1.695690547654988389e+00,1.647454172462924804e+00,1.594449508006529959e+00
6.419392434665646685e-02,1.907924470142013496e+00,1.890713001305114549e+00,1.872626461959435051e+00,1.850694901838865425e+00,1.823243837459720629e+00,1.790125416976667605e+00,1.751293795875640047e+00,1.707016947885257041e+00,1.657630807265192852e+00,1.603379188272869627e+00
6.468395430350117048e-02,1.924095312042886974e+00,1.906455806282480792e+00,1.887921175755880698e+00,1.865448635366106611e+00,1.837324145987863977e+00,1.803398827610118715e+00,1.763628987003079240e+00,1.718292941908451166e+00,1.667739005720487944e+00,1.612221560473336313e+00
6.517398426034587411e-02,1.940297303912056570e+00,1.922222218023653229e+00,1.903231669735840903e+00,1.880208797266463172e+00,1.851399393407044736e+00,1.816653638369809975e+00,1.775930159137563136e+00,1.729517944143314612e+00,1.677778059265347732e+00,1.620975811009752299e+00
6.566401421719057774e-02,1.956530629532075682e+00,1.938012337430616405e+00,1.918557961122944855e+00,1.894975308000119707e+00,1.865469386341728208e+00,1.829889529341161891e+00,1.788196859078869938e+00,1.740691369341959005e+00,1.687747260505994440e+00,1.629641128981548670e+00
6.615404417403529524e-02,1.972795475170109114e+00,1.953826267325522226e+00,1.933900068545517659e+00,1.909748088912866848e+00,1.879533931814408865e+00,1.843106180656522763e+00,1.800428633587457083e+00,1.751812632539614611e+00,1.697645903208639284e+00,1.638216706223279084e+00
6.664407413087998500e-02,1.989092029416978713e+00,1.969664112295321567e+00,1.949258011888065800e+00,1.924527062097180830e+00,1.893592837120575023e+00,1.856303272389425052e+00,1.812625029304465674e+00,1.762881149007478720e+00,1.707473282292339078e+00,1.646701737344086647e+00
6.713410408772470250e-02,2.005420483032042789e+00,1.985525978541931469e+00,1.964631812148003531e+00,1.939312150258218015e+00,1.907645909708194809e+00,1.869480484452922475e+00,1.824785592675339796e+00,1.773896334208667325e+00,1.717228693824411678e+00,1.655095419769132548e+00
6.762413404456940613e-02,2.021781028793890655e+00,2.001411973737925898e+00,1.980021491297608849e+00,1.954103276584699067e+00,1.921692957061704732e+00,1.882637496501997854e+00,1.836909869877036972e+00,1.784857603757255884e+00,1.726911435018400276e+00,1.663396953782974697e+00
6.811416400141410976e-02,2.038173861356877392e+00,2.017322206887767422e+00,1.995427072151231052e+00,1.968900364624708743e+00,1.935733786590521976e+00,1.895773987840055241e+00,1.848997406748854377e+00,1.795764373380428713e+00,1.736520804234597204e+00,1.671605542574908787e+00
6.860419395825882727e-02,2.054599177113476838e+00,2.033256788194566678e+00,2.010848578237725892e+00,1.983703338166394214e+00,1.949768205522064424e+00,1.908889637329485911e+00,1.861047748726853968e+00,1.806616058883719012e+00,1.746056100983119475e+00,1.679720392286261355e+00
6.909422391510351702e-02,2.071057174062464590e+00,2.049215828932370087e+00,2.026286033678132092e+00,1.998512121123564800e+00,1.963796020799282616e+00,1.921984123306311520e+00,1.873060440781889824e+00,1.817412076119348185e+00,1.755516625929538055e+00,1.687740712059640158e+00
6.958425387194823453e-02,2.087548051682933448e+00,2.065199441323990026e+00,2.041739463068593441e+00,2.013326637426204879e+00,1.977817038982713882e+00,1.935057123498910236e+00,1.885035027361248394e+00,1.828151840957669805e+00,1.764901680903066206e+00,1.695665714090144771e+00
7.007428382879292428e-02,2.104072010814122429e+00,2.081207738424351472e+00,2.057208891368504933e+00,2.028146810915875342e+00,1.991831066157035757e+00,1.948108314950809827e+00,1.896971052333879193e+00,1.838834769261699531e+00,1.774210568907293784e+00,1.703494613678526726e+00
7.056431378563764178e-02,2.120629253541091774e+00,2.097240834009388877e+00,2.072694343793913152e+00,2.042972565246037764e+00,2.005837907842147771e+00,1.961137373947571039e+00,1.908868058939246382e+00,1.849460276864758113e+00,1.783442594133487047e+00,1.711226629286312306e+00
7.105434374248234541e-02,2.137219983086206199e+00,2.113298842470454630e+00,2.088195845716142696e+00,2.057803823787262232e+00,2.019837368908752762e+00,1.974143975947736385e+00,1.920725589739768369e+00,1.860027779551197469e+00,1.792597061976430872e+00,1.718860982592877118e+00
7.154437369932704904e-02,2.153844403706461907e+00,2.129381878714280862e+00,2.103713422565670843e+00,2.072640509537357456e+00,2.033829253498466105e+00,1.987127795517867446e+00,1.932543186576875627e+00,1.870536693040238285e+00,1.801673279052837140e+00,1.726396898554481751e+00
7.203440365617176655e-02,2.170502720596628521e+00,2.145490058068453720e+00,2.119247099741231377e+00,2.087482545036390746e+00,2.047813364948423587e+00,2.000088506271651134e+00,1.944320390530662745e+00,1.880986432972896694e+00,1.810670553222298196e+00,1.733833605465258332e+00
7.252443361301645630e-02,2.187195139798224552e+00,2.161623496192431659e+00,2.134796902524164874e+00,2.102329852286620060e+00,2.061789505720411420e+00,2.013025780813086030e+00,1.956056741883148931e+00,1.891376414902012026e+00,1.819588193610798932e+00,1.741170335020157944e+00
7.301446356986117381e-02,2.203921868114321558e+00,2.177782308994094862e+00,2.150362855998004363e+00,2.117182352677327462e+00,2.075757477334511769e+00,2.025939290683752336e+00,1.967751780085144730e+00,1.901706054285376979e+00,1.828425510636785267e+00,1.748406322379853606e+00
7.350449352670587744e-02,2.220683113030166300e+00,2.193966612551815576e+00,2.165944984973295462e+00,2.132039966914552220e+00,2.089717080307251784e+00,2.038828706314146810e+00,1.979405043726717883e+00,1.911974766481955745e+00,1.837181816039781701e+00,1.755540806237596119e+00
7.399452348355058107e-02,2.237479082639643568e+00,2.210176523042077346e+00,2.181543313917663873e+00,2.146902614955735089e+00,2.103668114094275232e+00,2.051693696979107973e+00,1.991016070511268277e+00,1.922181966751212334e+00,1.845856422911567707e+00,1.762573028888031024e+00
7.448455344039528470e-02,2.254309985577553910e+00,2.226412156672612497e+00,2.197157866891113365e+00,2.161770215949262663e+00,2.117610377037523417e+00,2.064533930757311175e+00,2.002584397233204250e+00,1.932327070255528190e+00,1.854448645729907419e+00,1.769502236297970654e+00
7.497458339723998832e-02,2.271176030957727576e+00,2.242673629621077858e+00,2.212788667486566219e+00,2.176642688178912710e+00,2.131543666316930707e+00,2.077349074494843961e+00,2.014109559759224677e+00,1.942409492065722443e+00,1.862957800394832830e+00,1.776327678179119296e+00
7.546461335408469195e-02,2.288077428316959150e+00,2.258961057979258946e+00,2.228435738775639940e+00,2.191519949013209345e+00,2.145467777906631124e+00,2.090138793772857717e+00,2.025591093013205057e+00,1.952428647169669018e+00,1.871383204267481837e+00,1.783048608062760332e+00
7.595464331092940946e-02,2.305014387564777056e+00,2.275274557702811951e+00,2.244099103259667327e+00,2.206401914859677849e+00,2.159382506535683532e+00,2.102902752879298287e+00,2.037028530964686723e+00,1.962383950484012152e+00,1.879724176211492459e+00,1.789664283376394494e+00
7.644467326777411309e-02,2.321987118939024874e+00,2.291614244566524849e+00,2.259778782825943466e+00,2.221288501123999559e+00,2.173287645653300348e+00,2.115640614784711104e+00,2.048421406620969609e+00,1.972274816868976766e+00,1.887980036636946801e+00,1.796173965522336102e+00
7.693470322461881672e-02,2.338995832967296629e+00,2.307980234125133201e+00,2.275474798709230750e+00,2.236179622174085502e+00,2.187182987398604173e+00,2.128352041122131055e+00,2.059769252022817465e+00,1.982100661146287024e+00,1.896150107546877184e+00,1.802576919958270629e+00
7.742473318146352035e-02,2.356040740434167891e+00,2.324372641679638196e+00,2.291187171458479277e+00,2.251075191309032331e+00,2.201068322574883496e+00,2.141036692171038869e+00,2.071071598243751755e+00,1.991860898120169310e+00,1.904233712586317573e+00,1.808872416279759365e+00
7.791476313830822398e-02,2.373122052354283085e+00,2.340791582249186487e+00,2.306915920908807927e+00,2.265975120733002779e+00,2.214943440628372340e+00,2.153694226845407123e+00,2.082327975392968433e+00,2.001554942601466713e+00,1.912230177093919181e+00,1.815059728304709186e+00
7.840479309515294148e-02,2.390239979951243932e+00,2.357237170548455829e+00,2.322661066158703047e+00,2.280879321533992865e+00,2.228808129631533852e+00,2.166324302685813219e+00,2.093537912621840302e+00,2.011182209434838164e+00,1.920138828156109811e+00,1.821138134159792532e+00
7.889482305199763124e-02,2.407394734642342993e+00,2.373709520970588294e+00,2.338422625552470269e+00,2.295787703667511614e+00,2.242662176270863839e+00,2.178926575855632652e+00,2.104700938134038246e+00,2.020742113529068629e+00,1.927958994663815817e+00,1.827106916368826717e+00
7.938485300884234874e-02,2.424586528029124999e+00,2.390208747575655934e+00,2.354200616667924351e+00,2.310700175945169299e+00,2.256505365839211130e+00,2.191500701141319229e+00,2.115816579199251812e+00,2.030234069890470394e+00,1.935690007371737797e+00,1.832965361943111215e+00
7.987488296568705237e-02,2.441815571893762638e+00,2.406734964084650485e+00,2.369995056309308623e+00,2.325616646028159096e+00,2.270337482232600568e+00,2.204046331956750926e+00,2.126884362170510911e+00,2.039657493659383647e+00,1.943331198960176476e+00,1.838712762473716955e+00
8.036491292253175600e-02,2.459082078201263677e+00,2.423288283879002858e+00,2.385805960505456458e+00,2.340537020425641934e+00,2.284158307951573708e+00,2.216563120351652927e+00,2.137903812505114853e+00,2.049011800149775020e+00,1.950881904099414754e+00,1.844348414225735810e+00
8.085494287937647351e-02,2.476386259107518750e+00,2.439868820005649752e+00,2.401633344513199209e+00,2.355461204498052297e+00,2.297967624107052576e+00,2.229050717024111616e+00,2.148874454789168276e+00,2.058296404891936326e+00,1.958341459516657945e+00,1.849871618234483650e+00
8.134497283622116326e-02,2.493728326973155163e+00,2.456476685187614528e+00,2.417477222825997529e+00,2.370389102465281894e+00,2.311765210430698048e+00,2.241508771337148431e+00,2.159795812765712419e+00,2.067510723678276374e+00,1.965709204065520854e+00,1.855281680403661593e+00
8.183500279306588077e-02,2.511108494383237577e+00,2.473111991840132529e+00,2.433337609187827155e+00,2.385320617419791844e+00,2.325550845289799717e+00,2.253936931339389105e+00,2.170667409366474399e+00,2.076654172612221405e+00,1.972984478798079033e+00,1.860577911605475032e+00
8.232503274991058440e-02,2.528526974172780495e+00,2.489774852092302648e+00,2.449214516612293835e+00,2.400255651344613383e+00,2.339324305706669715e+00,2.266334843789794107e+00,2.181488766747207819e+00,2.085726168160200622e+00,1.980166627039464888e+00,1.865759627782704655e+00
8.281506270675528802e-02,2.545983979458096513e+00,2.506465377814269146e+00,2.465107957406984518e+00,2.415194105136254876e+00,2.353085367382548476e+00,2.278702154186476925e+00,2.192259406326642068e+00,2.094726127206739008e+00,1.987254994465024849e+00,1.870826150052737447e+00
8.330509266359999165e-02,2.563479723673966593e+00,2.523183680649936367e+00,2.481017943203061016e+00,2.430135878632514235e+00,2.366833804726026891e+00,2.291038506799593755e+00,2.202978848829038938e+00,2.103653467112643227e+00,1.994248929180026941e+00,1.875776804813553245e+00
8.379512262044469528e-02,2.581014420616655869e+00,2.539929872055230575e+00,2.496944484990107238e+00,2.445080870645204296e+00,2.380569390885992398e+00,2.303343544708325474e+00,2.213646614330356144e+00,2.112507605776295705e+00,2.001147781801929426e+00,1.880610923851668836e+00
8.428515257728939891e-02,2.598588284492715506e+00,2.556704063341856070e+00,2.512887593156173605e+00,2.460028978997756521e+00,2.394291897789059931e+00,2.315616909841903936e+00,2.224262222307997305e+00,2.121287961698026692e+00,2.007950905545189180e+00,1.885327844452031831e+00
8.477518253413411642e-02,2.616201529973666950e+00,2.573506365726634826e+00,2.528847277533115001e+00,2.474980100567765628e+00,2.408001096181554779e+00,2.327858243024764739e+00,2.234825191694195912e+00,2.129993954047611382e+00,2.014657656308648903e+00,1.889926909509886954e+00
8.526521249097882005e-02,2.633854372256455356e+00,2.590336890386321311e+00,2.544823547447109924e+00,2.489934131334392564e+00,2.421696755675966095e+00,2.340067184025721225e+00,2.245335040932967541e+00,2.138625002734834801e+00,2.021267392765445869e+00,1.894407467644571685e+00
8.575524244782352368e-02,2.651547027129785405e+00,2.607195748518003953e+00,2.560816411774471391e+00,2.504890966430719956e+00,2.435378644801957204e+00,2.352243371611269396e+00,2.255791288040705833e+00,2.147180528483187967e+00,2.027779476455512597e+00,1.898768873315302974e+00
8.624527240466822731e-02,2.669279711046236514e+00,2.624083051404991540e+00,2.576825879002653252e+00,2.519850500200967680e+00,2.449046531061849219e+00,2.364386443602928267e+00,2.266193450670344056e+00,2.155659952906629151e+00,2.034193271880595510e+00,1.903010486938885082e+00
8.673530236151293094e-02,2.687052641200241787e+00,2.640998910488268514e+00,2.592851957296525178e+00,2.534812626262645807e+00,2.462700180990651688e+00,2.376496036938687162e+00,2.276541046179152428e+00,2.164062698589472422e+00,2.040508146601858197e+00,1.907131675009403171e+00
8.722533231835764844e-02,2.704866035611882769e+00,2.657943437443465395e+00,2.608894654569876792e+00,2.549777237573596533e+00,2.476339360220590535e+00,2.388571787738518193e+00,2.286833591700126789e+00,2.172388189169358164e+00,2.046723471340023082e+00,1.911131810219857119e+00
8.771536227520233819e-02,2.722720113216490656e+00,2.674916744263350132e+00,2.624953978562143853e+00,2.564744226503932634e+00,2.489963833550139505e+00,2.400613331373957493e+00,2.297070604216971290e+00,2.180635849423319339e+00,2.052838620078066167e+00,1.915010271585751322e+00
8.820539223204705570e-02,2.740615093960101945e+00,2.691918943345868342e+00,2.641029936920394672e+00,2.579713484912888877e+00,2.503573365017583097e+00,2.412620302541779616e+00,2.307251600642702183e+00,2.188805105356955938e+00,2.058852970166474172e+00,1.918766444570649154e+00
8.869542218889174545e-02,2.758551198900724089e+00,2.708950147587705359e+00,2.657122537286539465e+00,2.594684904230574851e+00,2.517167717979080344e+00,2.424592335341737126e+00,2.317376097901844290e+00,2.196895384296700282e+00,2.064765902431049849e+00,1.922399721213677859e+00
8.918545214573646296e-02,2.776528650315476909e+00,2.726010470483424264e+00,2.673231787389824365e+00,2.609658375544664288e+00,2.530746655191276950e+00,2.436529063358411129e+00,2.327443613016258794e+00,2.204906114985198506e+00,2.070576801283286361e+00,1.925909500258995877e+00
8.967548210258118047e-02,2.794547671813438328e+00,2.743100026230017363e+00,2.689357695144452443e+00,2.624633789691889874e+00,2.544309938898341006e+00,2.448430119747058598e+00,2.337453663194509090e+00,2.212836727679742932e+00,2.076285054833260091e+00,1.929295187287199287e+00
9.016551205942587022e-02,2.812608488454487965e+00,2.760218929837154889e+00,2.705500268752594195e+00,2.639611037354585577e+00,2.557857330923642092e+00,2.460295137323651460e+00,2.347405765924929000e+00,2.220686654253876569e+00,2.081890055005135132e+00,1.932556194848722431e+00
9.065554201627058772e-02,2.830711326873819544e+00,2.777367297242810285e+00,2.721659516812495738e+00,2.654590009161989173e+00,2.571388592765812664e+00,2.472123748658877851e+00,2.357299439072188196e+00,2.228455328302013427e+00,2.087391197655153796e+00,1.935691942599138127e+00
9.114557197311527748e-02,2.848856415412400089e+00,2.794545245434536973e+00,2.737835448431936491e+00,2.669570595796567414e+00,2.584903485699431958e+00,2.483915586176319579e+00,2.367134200977560887e+00,2.236142185247230074e+00,2.092787882692246804e+00,1.938701857436474718e+00
9.163560192995999498e-02,2.867043984253180078e+00,2.811752892576200757e+00,2.754028073346848515e+00,2.684552688105163121e+00,2.598401770880149009e+00,2.495670282254636607e+00,2.376909570562723673e+00,2.243746662452105856e+00,2.098079514201149465e+00,1.941585373640442924e+00
9.212563188680469861e-02,2.885274265563167351e+00,2.828990358140277550e+00,2.770237402045215624e+00,2.699536177215087207e+00,2.611883209454354926e+00,2.507387469333866470e+00,2.386625067437202485e+00,2.251268199332686404e+00,2.103265500568103352e+00,1.944341933013649104e+00
9.261566184364940224e-02,2.903547493641289279e+00,2.846257763045649813e+00,2.786463445896172342e+00,2.714520954655080587e+00,2.625347562673339130e+00,2.519066780025772001e+00,2.396280212009387789e+00,2.258706237475521128e+00,2.108345254609083064e+00,1.946970985024739642e+00
9.310569180049410587e-02,2.921863905072189738e+00,2.863555229801035829e+00,2.802706217284436363e+00,2.729506912481263647e+00,2.638794592012033924e+00,2.530707847228331531e+00,2.405874525601216174e+00,2.266060220757852406e+00,2.113318193700621350e+00,1.949471986953533076e+00
9.359572175733880950e-02,2.940223738885662019e+00,2.880882882653766242e+00,2.818965729749808524e+00,2.744493943407839254e+00,2.652224059292136449e+00,2.542310304244189467e+00,2.415407530566357153e+00,2.273329595470814812e+00,2.118183739913128694e+00,1.951844404038070024e+00
9.408575171418351313e-02,2.958627236722120912e+00,2.898240847744296467e+00,2.835241998132104868e+00,2.759481940942865030e+00,2.665635726809898465e+00,2.553873784903320399e+00,2.424878750412113426e+00,2.280513810445828682e+00,2.122941320146828570e+00,1.954087709623657965e+00
9.457578167102823063e-02,2.977074643003750243e+00,2.915629253266109444e+00,2.851535038721189519e+00,2.774470799528819143e+00,2.679029357468317052e+00,2.565397923689670012e+00,2.434287709924847221e+00,2.287612317184025468e+00,2.127590366270207589e+00,1.956201385313848684e+00
9.506581162787293426e-02,2.995566205111532376e+00,2.933048229631192605e+00,2.867844869412288222e+00,2.789460414688091916e+00,2.692404714913875452e+00,2.576882355871905617e+00,2.443633935299031723e+00,2.294624569988782614e+00,2.132130315261018705e+00,1.958184921123363731e+00
9.555584158471763789e-02,3.014102173568120158e+00,2.950497909641076610e+00,2.884171509866567007e+00,2.804450683173420167e+00,2.705761563677820725e+00,2.588326717638267382e+00,2.452916954269935168e+00,2.301550026101393698e+00,2.136560609349878348e+00,1.960037815633019598e+00
9.604587154156234152e-02,3.032682802226524643e+00,2.967978428663375912e+00,2.900514981676925785e+00,2.819441503123194970e+00,2.719099669321928925e+00,2.599730646235472342e+00,2.462136296249876288e+00,2.308388145839792571e+00,2.140880696166373554e+00,1.961759576146556050e+00
9.653590149840704515e-02,3.051308348464609299e+00,2.985489924813860441e+00,2.916875308539021106e+00,2.834432774221666840e+00,2.732418798588780895e+00,2.611093780111694240e+00,2.471291492468090212e+00,2.315138392740395457e+00,2.145090028887741695e+00,1.963349718849451753e+00
9.702593145525176266e-02,3.069979073385394219e+00,3.003032539144031343e+00,2.933252516427510947e+00,2.849424397864039449e+00,2.745718719556539789e+00,2.622415759063609464e+00,2.480382076114193701e+00,2.321800233703028571e+00,2.149188066390105067e+00,1.964807768969692114e+00
9.751596141209645241e-02,3.088695242023316023e+00,3.020606415834351743e+00,2.949646633777645022e+00,2.864416277326566895e+00,2.758999201798322254e+00,2.633696224387595208e+00,2.489407582485302584e+00,2.328373139138995906e+00,2.153174273402274075e+00,1.966133260940495120e+00
9.800599136894116992e-02,3.107457123556106371e+00,3.038211702392812796e+00,2.966057691671917240e+00,2.879408317941392070e+00,2.772260016545947892e+00,2.644934819034879148e+00,2.498367549136664589e+00,2.334856583122173035e+00,2.157048120662063972e+00,1.967325738564977389e+00
9.849602132578585967e-02,3.126264991522662129e+00,3.055848549859190300e+00,2.982485724032096996e+00,2.894400427276415222e+00,2.785500936858309018e+00,2.656131187770865765e+00,2.507261516035967031e+00,2.341250043543254389e+00,2.160809085075202418e+00,1.968384755182792212e+00
9.898605128263057717e-02,3.145119124046772185e+00,3.073517113014855973e+00,2.998930767816529119e+00,2.909392515320097683e+00,2.798721737794282571e+00,2.667284977338567842e+00,2.516089025721278016e+00,2.347553002267125599e+00,2.164456649876811856e+00,1.969309873838742231e+00
9.947608123947529468e-02,3.164019825026788357e+00,3.091217570204620291e+00,3.015392881432058303e+00,2.924384511215049276e+00,2.811922211082155343e+00,2.678395848670320767e+00,2.524849632640159491e+00,2.353764951152035767e+00,2.167990306809798540e+00,1.970100664962340264e+00
9.996611119631998443e-02,3.182967433701607174e+00,3.108950131736074596e+00,3.031872151939078108e+00,2.939376369047729920e+00,2.825102169169083854e+00,2.689463478848844069e+00,2.533542902618385106e+00,2.359885388527737771e+00,2.171409548949483792e+00,1.970756694614956617e+00
1.004561411531647019e-01,3.201962218967133733e+00,3.126714940977490809e+00,3.048368603152354250e+00,2.954367984301331518e+00,2.838261371967059965e+00,2.700487500132988661e+00,2.542168366260183721e+00,2.365913789217906515e+00,2.174713859939700900e+00,1.971277536176221368e+00
1.009461711100094056e-01,3.221004448404652720e+00,3.144512139494207936e+00,3.064882256754879464e+00,2.969359250171240916e+00,2.851399577260471663e+00,2.711467543338248909e+00,2.550725554153717045e+00,2.371849630390252095e+00,2.177902729192329190e+00,1.971662773342241382e+00
1.014362010668541092e-01,3.240094392993976946e+00,3.162341871457951203e+00,3.081413136395539265e+00,2.984350061293706613e+00,2.864516543983813612e+00,2.722403240581387607e+00,2.559213998997226902e+00,2.377692392972670987e+00,2.180975652486178085e+00,1.971911999769597745e+00
1.019262310236988128e-01,3.259232326791344114e+00,3.180204283327142001e+00,3.097961267374125693e+00,2.999340313439208927e+00,2.877612031929013270e+00,2.733294225008732425e+00,2.567633235355965660e+00,2.383441561445613477e+00,2.183932131798936194e+00,1.972024818946443103e+00
1.024162609805435165e-01,3.278418526627801644e+00,3.198099523547310419e+00,3.114526676346065059e+00,3.014329903225093865e+00,2.890685801471496674e+00,2.744140130542595202e+00,2.575982799436540738e+00,2.389096623651066675e+00,2.186771675154807415e+00,1.972000844078184656e+00
1.029062909373882201e-01,3.297653271828082655e+00,3.216027742271604151e+00,3.131109391046857482e+00,3.029318727847473802e+00,2.903737613314973931e+00,2.754940591645800740e+00,2.584262228878672740e+00,2.394657070618147365e+00,2.189493796487831823e+00,1.971839697987750162e+00
1.033963208942329376e-01,3.316936843949963798e+00,3.233989091101396429e+00,3.147709440036225992e+00,3.044306684832386534e+00,2.916767228254964373e+00,2.765695243104333567e+00,2.592471062564370765e+00,2.400122396405313552e+00,2.192098015520891341e+00,1.971541013030440492e+00
1.038863508510776412e-01,3.336269526544111574e+00,3.251983722846992997e+00,3.164326852461972539e+00,3.059293671806219361e+00,2.929774406961042743e+00,2.776403719828099081e+00,2.600608840444516900e+00,2.405492097959182729e+00,2.194583857660400206e+00,1.971104431023364745e+00
1.043763808079223449e-01,3.355651604934418941e+00,3.270011791308439886e+00,3.180961657843553780e+00,3.074279586285395993e+00,2.942758909777822840e+00,2.787065656669800884e+00,2.608675103382869676e+00,2.410765674989968854e+00,2.196950853906682433e+00,1.970529603189462353e+00
1.048664107647670485e-01,3.375083366018822417e+00,3.288073451076426235e+00,3.197613885875358442e+00,3.089264325485326257e+00,2.955720496544666176e+00,2.797680688261931614e+00,2.616669393017476697e+00,2.415942629863531366e+00,2.199198540780032296e+00,1.969816190116107535e+00
1.053564407216117521e-01,3.394565098090610800e+00,3.306168857353289248e+00,3.214283566249701352e+00,3.104247786148618182e+00,2.968658926434122769e+00,2.808248448871880409e+00,2.624591251639506684e+00,2.421022467510036247e+00,2.201326460262460039e+00,1.968963861728300513e+00
1.058464706784564696e-01,3.414097090680218827e+00,3.324298165794114635e+00,3.230970728499522604e+00,3.119229864392551121e+00,2.981573957809100506e+00,2.818768572275153872e+00,2.632440222089489801e+00,2.426004695349231355e+00,2.203334159755125032e+00,1.967972297276441074e+00
1.063365006353011594e-01,3.433679634417507565e+00,3.342461532367939636e+00,3.247675401860805167e+00,3.134210455575817011e+00,2.994465348098764412e+00,2.829240691646713213e+00,2.640215847670976945e+00,2.430888823232336016e+00,2.205221192051451506e+00,1.966841185338689346e+00
1.068265305921458769e-01,3.453313020914533293e+00,3.360659113239051976e+00,3.264397615154694510e+00,3.149189454184517789e+00,3.007332853693167607e+00,2.839664439470427570e+00,2.647917672081609552e+00,2.435674363400542664e+00,2.206987115325930837e+00,1.965570223837908914e+00
1.073165605489905666e-01,3.472997542668800453e+00,3.378891064668388289e+00,3.281137396689334906e+00,3.164166753737431392e+00,3.020176229856611716e+00,2.850039447466639952e+00,2.655545239361606136e+00,2.440360830460132302e+00,2.208631493138608182e+00,1.964159120073196263e+00
1.078065905058352841e-01,3.492733492987005306e+00,3.397157542935034247e+00,3.297894774181417521e+00,3.179142246710537023e+00,3.032995230659734087e+00,2.860365346537851572e+00,2.663098093859660231e+00,2.444947741374204231e+00,2.210153894455254342e+00,1.962607590765993670e+00
1.082966204626800016e-01,3.512521165929260558e+00,3.415458704277815727e+00,3.314669774697429627e+00,3.194115824480804555e+00,3.045789608930329351e+00,2.870641766732517031e+00,2.670575780216255524e+00,2.449434615471018262e+00,2.211553893683224192e+00,1.960915362120788208e+00
1.087866504195246914e-01,3.532360856273809802e+00,3.433794704856995672e+00,3.331462424614624052e+00,3.209087377289243204e+00,3.058559116222894225e+00,2.880868337226957010e+00,2.677977843364390154e+00,2.453820974468948535e+00,2.212831070722997673e+00,1.959082169900393966e+00
1.092766803763694089e-01,3.552252859502241122e+00,3.452165700736076204e+00,3.348272749601706177e+00,3.224056794223227662e+00,3.071303502806918218e+00,2.891044686325392465e+00,2.685303828547723537e+00,2.458106342518057819e+00,2.213985011035408679e+00,1.957107759515817724e+00
1.097667103332140986e-01,3.572197471805159452e+00,3.470571847883678895e+00,3.365100774619206536e+00,3.239023963218061297e+00,3.084022517673879804e+00,2.901170441478079454e+00,2.692553281356126593e+00,2.462290246258274973e+00,2.215015305724556960e+00,1.954991886130714285e+00
1.102567402900588162e-01,3.592194990108359853e+00,3.489013302195532518e+00,3.381946523939578508e+00,3.253988771077818143e+00,3.096715908562984065e+00,2.911245229317565464e+00,2.699725747778648710e+00,2.466372214894190229e+00,2.215921551636405251e+00,1.952734314780422142e+00
1.107467702469035198e-01,3.612245712119518615e+00,3.507490219536590903e+00,3.398810021187033570e+00,3.268951103515464585e+00,3.109383422005651987e+00,2.921268675713078800e+00,2.706820774273913877e+00,2.470351780286473176e+00,2.216703351473064298e+00,1.950334820505581490e+00
1.112368002037482234e-01,3.632349936395305345e+00,3.526002755803187227e+00,3.415691289397027042e+00,3.283910845212200336e+00,3.122024803388694369e+00,2.931240405842997276e+00,2.713837907857903353e+00,2.474228477059884579e+00,2.217360313922759119e+00,1.947793188500345662e+00
1.117268301605929270e-01,3.652507962429046184e+00,3.544551067005346390e+00,3.432590351095515580e+00,3.298867879896106636e+00,3.134639797036257391e+00,2.941160044285466402e+00,2.720776696209176837e+00,2.478001842727921566e+00,2.217892053805483599e+00,1.945109214275167364e+00
1.122168601174376307e-01,3.672720090758835099e+00,3.563135309369162673e+00,3.449507228397885594e+00,3.313822090440029289e+00,3.147228146310474983e+00,2.951027215127110637e+00,2.727636687791494818e+00,2.481671417834061089e+00,2.218298192234336774e+00,1.942282703834175228e+00
1.127068900742823482e-01,3.692986623096136345e+00,3.581755639459275997e+00,3.466441943127600567e+00,3.328773358978728503e+00,3.159789593730851998e+00,2.960841542089866163e+00,2.734417431993855008e+00,2.485236746109626083e+00,2.218578356792549222e+00,1.939313473867136040e+00
1.131969200311270518e-01,3.713307859792778221e+00,3.600412211702894716e+00,3.483394514402110342e+00,3.343721564572132543e+00,3.172323878737158154e+00,2.970602646416949266e+00,2.741118477162555411e+00,2.488697372671384578e+00,2.218732179909616686e+00,1.936201350307881208e+00
1.136869499879717554e-01,3.733684093215329014e+00,3.619105171910857344e+00,3.500364952310062172e+00,3.358666577073466275e+00,3.184830731796901571e+00,2.980310141266183432e+00,2.747739365320245764e+00,2.492052839092131933e+00,2.218759294289780026e+00,1.932946164104202724e+00
1.141769799448164591e-01,3.754115622741257763e+00,3.637834671906091444e+00,3.517353272160112176e+00,3.373608270926197861e+00,3.197309887648520199e+00,2.989963644300605683e+00,2.754279644010307226e+00,2.495302694416268174e+00,2.218659343028770436e+00,1.929547760378372168e+00
1.146670099016611627e-01,3.774602749896769360e+00,3.656600864774774085e+00,3.534359489851766956e+00,3.388546520681275709e+00,3.209761081004496308e+00,2.999562773620656042e+00,2.760738862505157432e+00,2.498446491692864146e+00,2.218431976519573912e+00,1.926005995749234145e+00
1.151570398585058663e-01,3.795145777656410591e+00,3.675403904177636072e+00,3.551383621201568808e+00,3.403481200344427027e+00,3.222184045928967677e+00,3.009107147182570774e+00,2.767116571275875181e+00,2.501483787504604983e+00,2.218076852043869174e+00,1.922320737981847882e+00
1.156470698153505838e-01,3.815745010449701269e+00,3.694243944351296882e+00,3.568425681941694627e+00,3.418412183374796243e+00,3.234578515840630164e+00,3.018596382811018941e+00,2.773412322020027521e+00,2.504414142014179223e+00,2.217593633835811762e+00,1.918491866060547446e+00
1.161370997721952736e-01,3.836400754167791582e+00,3.713121140109596485e+00,3.585485687718551251e+00,3.433339342683589201e+00,3.246944223515689121e+00,3.028030098211863308e+00,2.779625667689713087e+00,2.507237119010947701e+00,2.216981993146088126e+00,1.914519270262107886e+00
1.166271297290399911e-01,3.857113316170166506e+00,3.732035646844946708e+00,3.602563654091374801e+00,3.448262550632736012e+00,3.259280901090875204e+00,3.037407910985058912e+00,2.785756162519825274e+00,2.509952285957893992e+00,2.216241608306233957e+00,1.910402852229019288e+00
1.171171596858846947e-01,3.877883005291367979e+00,3.750987620529669275e+00,3.619659596530812262e+00,3.463181679033553895e+00,3.271588280066503263e+00,3.046729438637670206e+00,2.791803362056525906e+00,2.512559214038856403e+00,2.215372164793222520e+00,1.906142525042872293e+00
1.176071896427293983e-01,3.898710131847765492e+00,3.769977217717353835e+00,3.636773530417511502e+00,3.478096599145428680e+00,3.283866091309596502e+00,3.055994298597023651e+00,2.797766823185939167e+00,2.515057478206040198e+00,2.214373355294322554e+00,1.901738213297847091e+00
1.180972195995741159e-01,3.919595007644352425e+00,3.789004595544211984e+00,3.653905471040703290e+00,3.493007181674504302e+00,3.296114065057059950e+00,3.065202108223986421e+00,2.803646104163063146e+00,2.517446657227813134e+00,2.213244879772220397e+00,1.897189853174312990e+00
1.185872495564188056e-01,3.940537945981577472e+00,3.808069911730436186e+00,3.671055433596776663e+00,3.507913296772380729e+00,3.308331930918907204e+00,3.074352484826373466e+00,2.809440764640890986e+00,2.519726333736778123e+00,2.211986445530414347e+00,1.892497392512537679e+00
1.190772795132635231e-01,3.961539261662217370e+00,3.827173324581572000e+00,3.688223433187858280e+00,3.522814814034826103e+00,3.320519417881549806e+00,3.083445045672485119e+00,2.815150365699757629e+00,2.521896094278134104e+00,2.210597767278873249e+00,1.887660790886499296e+00
1.195673094701082129e-01,3.982599270998269603e+00,3.846314992989879222e+00,3.705409484820375798e+00,3.537711602500494212e+00,3.332676254311127906e+00,3.092479408004771280e+00,2.820774469876893065e+00,2.523955529358309136e+00,2.209078567199967758e+00,1.882680019677813288e+00
1.200573394269529304e-01,4.003718291817897956e+00,3.865495076435715216e+00,3.722613603403632343e+00,3.552603530649661057e+00,3.344802167956911543e+00,3.101455189053624828e+00,2.826312641196201181e+00,2.525904233493883488e+00,2.207428575014663608e+00,1.877555062149761422e+00
1.205473693837976340e-01,4.024896643472390956e+00,3.884713734988909817e+00,3.739835803748364995e+00,3.567490466402960525e+00,3.356896885954744114e+00,3.110372006051304705e+00,2.831764445198247770e+00,2.527741805260787622e+00,2.205647528048988448e+00,1.872285913521433143e+00
1.210373993406423376e-01,4.046134646843174032e+00,3.903971129310149557e+00,3.757076100565305055e+00,3.582372277120139170e+00,3.368960134830546238e+00,3.119229476245986454e+00,2.837129448970467926e+00,2.529467847343784381e+00,2.203735171300763351e+00,1.866872581041972179e+00
1.215274292974870551e-01,4.067432624348843007e+00,3.923267420652368109e+00,3.774334508463733862e+00,3.597248829598818975e+00,3.380991640503873796e+00,3.128027216915941544e+00,2.842407221177589705e+00,2.531081966586231413e+00,2.201691257506604771e+00,1.861315084064933068e+00
1.220174592543317449e-01,4.088790899952239322e+00,3.942602770862142947e+00,3.791611041950037730e+00,3.612119990073272113e+00,3.392991128291530600e+00,3.136764845383848144e+00,2.847597332092273614e+00,2.532583774040126912e+00,2.199515547209191624e+00,1.855613454122743589e+00
1.225074892111764485e-01,4.110209799167548361e+00,3.961977342381083567e+00,3.808905715426248673e+00,3.626985624213197923e+00,3.404958322911233015e+00,3.145441979031222246e+00,2.852699353625967049e+00,2.533972885016432919e+00,2.197207808824804598e+00,1.849767735001279778e+00
1.229975191680211799e-01,4.131689649067454617e+00,3.981391298247249910e+00,3.826218543188601107e+00,3.641845597122529199e+00,3.416892948485337644e+00,3.154058235312992231e+00,2.857712859359981206e+00,2.535248919135681511e+00,2.194767818711126584e+00,1.843777982814541083e+00
1.234875491248658697e-01,4.153230778290287972e+00,4.000844802096535702e+00,3.843549539426052153e+00,3.656699773338215387e+00,3.428794728544604542e+00,3.162613231772180011e+00,2.862637424576769174e+00,2.536411500378864758e+00,2.192195361235321105e+00,1.837644266079445199e+00
1.239775790817105733e-01,4.174833517047274789e+00,4.020338018164116178e+00,3.860898718218848558e+00,3.671548016829069283e+00,3.440663386032051463e+00,3.171106586054742049e+00,2.867472626291444726e+00,2.537460257138601794e+00,2.189490228842368769e+00,1.831366665790715054e+00
1.244676090385552769e-01,4.196498197129736596e+00,4.039871111285828320e+00,3.878266093537029224e+00,3.686390190994559557e+00,3.452498643306814330e+00,3.179537915924502300e+00,2.872218043283491173e+00,2.538394822270589657e+00,2.186652222123679046e+00,1.824945275495893471e+00
1.249576389953999944e-01,4.218225151916392690e+00,4.059444246899613695e+00,3.895651679238975262e+00,3.701226158663669441e+00,3.464300222148105846e+00,3.187906839278245474e+00,2.876873256128704703e+00,2.539214833145335692e+00,2.183681149885966732e+00,1.818380201370447091e+00
1.254476689522446842e-01,4.240014716380664517e+00,4.079057591046940878e+00,3.913055489069926729e+00,3.716055782093732773e+00,3.476067843759202525e+00,3.196212974160919096e+00,2.881437847231345550e+00,2.539919931700166611e+00,2.180576829220394419e+00,1.811671562292990423e+00
1.259376989090894017e-01,4.261867227098013799e+00,4.098711310374229200e+00,3.930477536660503368e+00,3.730878922969290468e+00,3.487801228771495676e+00,3.204455938780972346e+00,2.885911400856507658e+00,2.540509764491527100e+00,2.177339085571990296e+00,1.804819489920615583e+00
1.264277288659341192e-01,4.283783022253345507e+00,4.118405572134302695e+00,3.947917835525238228e+00,3.745695442400972297e+00,3.499500097248605890e+00,3.212635351525829019e+00,2.890293503162709499e+00,2.540983982747552439e+00,2.173967752809324860e+00,1.797824128764322626e+00
1.269177588227788089e-01,4.305762441648380623e+00,4.138140544187799641e+00,3.965376399061066870e+00,3.760505200924350699e+00,3.511164168690524612e+00,3.220750830977469281e+00,2.894583742234688728e+00,2.541342242420925324e+00,2.170462673294464295e+00,1.790685636264574221e+00
1.274077887796235264e-01,4.327805829454795195e+00,4.157916397591403523e+00,3.982853242972269836e+00,3.775308060739429816e+00,3.522793164058199533e+00,3.228801997699583204e+00,2.898781709616875535e+00,2.541584205457656509e+00,2.166823698877303972e+00,1.783404183497864892e+00
1.278978187364682162e-01,4.349913532838206365e+00,4.177733305294087707e+00,4.000348384044187355e+00,3.790103884578555071e+00,3.534386804756744827e+00,3.236788473351138062e+00,2.902886999560652992e+00,2.541709539163013787e+00,2.163050690342783522e+00,1.775979954644903325e+00
1.283878486933129337e-01,4.372085892719840494e+00,4.197591433427925622e+00,4.017861831971102582e+00,3.804892528160585652e+00,3.545944805836820812e+00,3.244709874738169741e+00,2.906899204007102444e+00,2.541717912165478044e+00,2.159143514376683726e+00,1.768413144953313365e+00
1.288778786501576235e-01,4.394323252220251774e+00,4.217490949258952959e+00,4.035393596811823080e+00,3.819673847075803153e+00,3.557466882209244563e+00,3.252565819280754944e+00,2.910817917255605458e+00,2.541608998267560260e+00,2.155102046605648525e+00,1.760703962990203042e+00
1.293679086070023410e-01,4.416625956995722468e+00,4.237432021498293011e+00,4.052943689278599493e+00,3.834447697052997039e+00,3.568952748891088600e+00,3.260355925240607800e+00,2.914642736175252047e+00,2.541382476640542176e+00,2.150926171768871242e+00,1.752852630775647791e+00
1.298579385638470307e-01,4.438994355223919719e+00,4.257414820282768630e+00,4.070512120715995330e+00,3.849213933940271559e+00,3.580402120993680271e+00,3.268079811722320205e+00,2.918373260224164767e+00,2.541038031862604019e+00,2.146615783768557328e+00,1.744859383829289401e+00
1.303479685206917482e-01,4.461428797563523396e+00,4.277439517130970259e+00,4.088098903056735622e+00,3.863972413664611860e+00,3.591814713691497296e+00,3.275737098657927948e+00,2.922009091454755847e+00,2.540575353945499160e+00,2.142170785711392522e+00,1.736724471210043141e+00
1.308379984775364657e-01,4.483929637087819664e+00,4.297506284874741844e+00,4.105704048754491353e+00,3.878722992170178685e+00,3.603190242171943058e+00,3.283327406774794177e+00,2.925549834504912461e+00,2.539994138349783270e+00,2.137591089941016875e+00,1.728448155548932608e+00
1.313280284343811555e-01,4.506497229192255816e+00,4.317615297566125498e+00,4.123327570693636979e+00,3.893465525335360944e+00,3.614528421566019833e+00,3.290850357546817317e+00,2.928995096575111923e+00,2.539294085988591743e+00,2.132876618061505081e+00,1.720030713075037632e+00
1.318180583912258730e-01,4.529131931475978590e+00,4.337766730359742695e+00,4.140969482075954389e+00,3.908199868868565297e+00,3.625828966859888869e+00,3.298305573128962553e+00,2.932344487391468135e+00,2.538474903219971601e+00,2.128027300951850442e+00,1.711472433634563028e+00
1.323080883480705905e-01,4.551834103597311554e+00,4.357960759370606674e+00,4.158629796284296631e+00,3.922925878182749848e+00,3.637091592787317751e+00,3.305692676275110209e+00,2.935597619154704407e+00,2.537536301827761687e+00,2.123043078771459147e+00,1.702773620703026403e+00
1.327981183049152802e-01,4.574604107103222184e+00,4.378197561507381153e+00,4.176308526723208736e+00,3.937643408248702848e+00,3.648316013703017724e+00,3.313011290239228135e+00,2.938754106475057526e+00,2.536477998991027771e+00,2.117923900956649064e+00,1.693934591390565680e+00
1.332881482617599700e-01,4.597442305232748438e+00,4.398477314281081796e+00,4.194005686636506525e+00,3.952352313427071717e+00,3.659501943436876736e+00,3.320261038659869435e+00,2.941813566293113968e+00,2.535299717242044615e+00,2.112669726208149967e+00,1.684955676440360595e+00
1.337781782186046875e-01,4.620349062694385722e+00,4.418800195589213331e+00,4.211721288901810745e+00,3.967052447279125094e+00,3.670649095129072670e+00,3.327441545427986647e+00,2.944775617786572042e+00,2.534001184412833840e+00,2.107280522469617168e+00,1.675837220220179669e+00
1.342682081754494050e-01,4.643324745417446664e+00,4.439166383475345867e+00,4.229455345802032973e+00,3.981743662356265645e+00,3.681757181046080962e+00,3.334552434538068599e+00,2.947639882262934385e+00,2.532582133570249638e+00,2.101756266897144787e+00,1.666579580707041819e+00
1.347582381322940948e-01,4.666369720277379507e+00,4.459576055864127753e+00,4.247207868773823947e+00,3.996425809968286558e+00,3.692825912377570408e+00,3.341593329922601274e+00,2.950405983038131286e+00,2.531042302939618072e+00,2.096096945819792889e+00,1.657183129464999238e+00
1.352482680891388123e-01,4.689484354795072640e+00,4.480029390271757173e+00,4.264978868132983436e+00,4.011098739930374357e+00,3.703854999014193794e+00,3.348563855269850897e+00,2.953073545301075686e+00,2.529381435816925094e+00,2.090302554691108039e+00,1.647648251616033566e+00
1.357382980459835298e-01,4.712669016810092870e+00,4.500526563491865417e+00,4.282768352776810339e+00,4.025762300288848294e+00,3.714844149306255172e+00,3.355463633824964376e+00,2.955642195964141017e+00,2.527599280469560394e+00,2.084373098031664373e+00,1.637975345804080662e+00
1.362283280028282195e-01,4.735924074127927597e+00,4.521067751256866885e+00,4.300576329863430303e+00,4.040416337025656723e+00,3.725793069803284840e+00,3.362292288174397292e+00,2.958111563499577823e+00,2.525695590025606840e+00,2.078308589362598990e+00,1.628164824152162238e+00
1.367183579596729093e-01,4.759249894141153625e+00,4.541653127874722529e+00,4.318402804468056466e+00,4.055060693741597611e+00,3.736701464974482523e+00,3.369049440013656582e+00,2.960481277761850105e+00,2.523670122351687528e+00,2.072109051130162083e+00,1.618217112212649411e+00
1.372083879165176545e-01,4.782646843424612548e+00,4.562282865841172708e+00,4.336247779216233056e+00,4.069695211318309802e+00,3.747569036910070928e+00,3.375734709898374319e+00,2.962750969795910905e+00,2.521522639919357101e+00,2.065774514621264935e+00,1.608132648910631124e+00
1.376984178733623443e-01,4.806115287304524308e+00,4.582957135427389694e+00,4.354111253894016542e+00,4.084319727558985313e+00,3.758395485003526382e+00,3.382347716978695296e+00,2.964920271631401594e+00,2.519252909660050666e+00,2.059305019870041331e+00,1.597911886480412269e+00
1.381884478302070340e-01,4.829655589401567362e+00,4.603676104243064060e+00,4.371993225035109454e+00,4.098934076807832838e+00,3.769180505614695864e+00,3.388888078716985941e+00,2.966988816062780643e+00,2.516860702808581429e+00,2.052700615555411279e+00,1.587555290395129326e+00
1.386784777870517515e-01,4.853268111147952979e+00,4.624439936774962234e+00,4.389893685484980601e+00,4.113538089548298693e+00,3.779923791713819980e+00,3.395355410588876133e+00,2.968956236415388084e+00,2.514345794735188822e+00,2.045961358889648807e+00,1.577063339289473953e+00
1.391685077438964691e-01,4.876953212917020331e+00,4.645248795445785284e+00,4.407812625392065975e+00,4.128131593320315318e+00,3.790625033716768844e+00,3.401749326831919440e+00,2.970822167204823838e+00,2.511707965512355756e+00,2.039087316085099300e+00,1.566436525310902050e+00
1.396585377007411588e-01,4.900711265591582766e+00,4.666102851518891370e+00,4.425750042445780963e+00,4.142714422189439638e+00,3.801283928048618588e+00,3.408069447993487433e+00,2.972586250590049772e+00,2.508947005231535243e+00,2.032078566526700936e+00,1.555675357166768080e+00
1.401485676575858486e-01,4.924542638656487448e+00,4.687002273873032365e+00,4.443705931344757332e+00,4.157286407023236485e+00,3.811900168379969145e+00,3.414315393247832287e+00,2.974248129849465627e+00,2.506062708659921867e+00,2.024935198574274953e+00,1.544780356988699532e+00
1.406385976144305938e-01,4.948447701862562553e+00,4.707947230563451768e+00,4.461680285257178191e+00,4.171847376839245669e+00,3.822473446848824619e+00,3.420486781485930994e+00,2.975807450340711036e+00,2.503054876078460556e+00,2.017657310287498618e+00,1.533752060944808759e+00
1.411286275712752836e-01,4.972426826568807634e+00,4.728937890080738171e+00,4.479673096999363224e+00,4.186397159895067333e+00,3.833003455051475772e+00,3.426583232200280715e+00,2.977263860274644625e+00,2.499923313940056957e+00,2.010245009959448659e+00,1.522591019632142384e+00
1.416186575281199733e-01,4.996480385756784770e+00,4.749974421358028387e+00,4.497684359039784141e+00,4.200935583693295783e+00,3.843489884053892691e+00,3.432604365508534539e+00,2.978617010754495809e+00,2.496667834921406204e+00,2.002698416168807061e+00,1.511297798105319057e+00
1.421086874849646908e-01,5.020608754044096678e+00,4.771056993777326838e+00,4.515714063502254128e+00,4.215462474985717023e+00,3.853932424402510826e+00,3.438549802176691372e+00,2.979866555814722151e+00,2.493288257974578759e+00,1.995017657831697377e+00,1.499872975904408490e+00
1.425987174418094083e-01,5.044812307696999731e+00,4.792185777174974071e+00,4.533762202168317046e+00,4.229977659776787746e+00,3.864330766134432604e+00,3.444419163641857740e+00,2.981012152459569187e+00,2.489784408378358460e+00,1.987202874253141793e+00,1.488317147082041103e+00
1.430887473986540981e-01,5.069091424642131472e+00,4.813360941846254626e+00,4.551828766478818622e+00,4.244480963326395795e+00,3.874684598787037526e+00,3.450212072034572142e+00,2.982053460701334036e+00,2.486156117789329656e+00,1.979254215178138931e+00,1.476630920229746735e+00
1.435787773554988156e-01,5.093446484477364145e+00,4.834582658549150480e+00,4.569913747534680937e+00,4.258972210151894977e+00,3.884993611407002057e+00,3.455928150200699989e+00,2.982990143598335919e+00,2.482403224292720090e+00,1.971171840842365519e+00,1.464814918503524410e+00
1.440688073123435331e-01,5.117877868481768289e+00,4.855851098507218744e+00,4.588017136096852688e+00,4.273451224029416018e+00,3.895257492558722667e+00,3.461567021722886661e+00,2.983821867292586028e+00,2.478525572452994208e+00,1.962955922022504573e+00,1.452869779648651161e+00
1.445588372691882229e-01,5.142385959624697023e+00,4.877166433411625590e+00,4.606138922585454765e+00,4.287917827994461639e+00,3.905475930332155343e+00,3.467128310941579361e+00,2.984548301047165619e+00,2.474523013364200885e+00,1.954606640086192781e+00,1.440796156023714580e+00
1.450488672260329126e-01,5.166971142573999032e+00,4.898528835422311545e+00,4.624279097078120238e+00,4.302371844341771556e+00,3.915648612350056457e+00,3.472611642975616864e+00,2.985169117283304807e+00,2.470395404700069797e+00,1.946124187041591513e+00,1.428594714623882433e+00
1.455388971828776301e-01,5.191633803703344263e+00,4.919938477168301461e+00,4.642437649307519898e+00,4.316813094624476932e+00,3.925775225774640553e+00,3.478016643742381397e+00,2.985683991617168243e+00,2.466142610763864429e+00,1.937508765586581694e+00,1.416266137103400435e+00
1.460289271397223476e-01,5.216374331098657890e+00,4.941395531747139636e+00,4.660614568658075108e+00,4.331241399652514978e+00,3.935855457313634176e+00,3.483342939977513986e+00,2.986092602896341486e+00,2.461764502537985955e+00,1.928760589157584748e+00,1.403811119797329310e+00
1.465189570965670374e-01,5.241193114563698963e+00,4.962900172723490932e+00,4.678809844161866849e+00,4.345656579490339233e+00,3.945888993225753261e+00,3.488590159254202572e+00,2.986394633236024720e+00,2.457260957733328866e+00,1.919879881977999414e+00,1.391230373742504245e+00
1.470089870534117549e-01,5.266090545624733998e+00,4.984452574126856383e+00,4.697023464493735645e+00,4.360058453453899752e+00,3.955875519325579681e+00,3.493757930002027390e+00,2.986589768054928040e+00,2.452631860838387912e+00,1.910866879106268179e+00,1.378524624697732071e+00
1.474990170102564446e-01,5.291067017534342831e+00,5.006052910448439697e+00,4.715255417965559914e+00,4.374446840106896772e+00,3.965814720987846709e+00,3.498845881525376900e+00,2.986677696110870972e+00,2.447877103168120794e+00,1.901721826483565581e+00,1.365694613163221938e+00
1.479890469671011621e-01,5.316122925274346933e+00,5.027701356637163776e+00,4.733505692519742070e+00,4.388821557256325612e+00,3.975706283151142273e+00,3.503853644021428515e+00,2.986658109536087569e+00,2.442996582912559944e+00,1.892444980981102809e+00,1.352741094399238619e+00
1.484790769239458796e-01,5.341258665557832686e+00,5.049398088094794623e+00,4.751774275721863283e+00,4.403182421947278158e+00,3.985549890321001598e+00,3.508780848597688795e+00,2.986530703872233072e+00,2.437990205185180947e+00,1.883036610447071268e+00,1.339664838444007078e+00
1.489691068807905694e-01,5.366474636830330880e+00,5.071143280670245446e+00,4.770061154752549548e+00,4.417529250457047141e+00,3.995345226572432296e+00,3.513627127289110419e+00,2.986295178105097037e+00,2.432857882071016942e+00,1.873496993753189788e+00,1.326466630130823665e+00
1.494591368376352869e-01,5.391771239270092941e+00,5.092937110652995258e+00,4.788366316398517952e+00,4.431861858288492328e+00,4.005091975551834160e+00,3.518392113074764627e+00,2.985951234699019352e+00,2.427599532674530103e+00,1.863826420840886566e+00,1.313147269104417703e+00
1.499491667944799766e-01,5.417148874787484303e+00,5.114779754765653053e+00,4.806689747042811156e+00,4.446180060162687298e+00,4.014789820478328330e+00,3.523075439894083338e+00,2.985498579631007399e+00,2.422215083167235328e+00,1.854025192767103869e+00,1.299707569836539012e+00
1.504391967513246942e-01,5.442607947023501147e+00,5.136671390155656880e+00,4.825031432654219188e+00,4.460483670010841450e+00,4.024438444144494476e+00,3.527676742662664289e+00,2.984936922424563654e+00,2.416704466835076115e+00,1.844093621749723688e+00,1.286148361640781612e+00
1.509292267081693839e-01,5.468148861205730071e+00,5.158612194262624406e+00,4.843391358670282365e+00,4.474772500880111359e+00,4.034037528854511834e+00,3.532195657251480991e+00,2.984265976174580892e+00,2.411067624145035282e+00,1.834032031259223983e+00,1.272470488756924478e+00
1.514192566650141014e-01,5.493772019899312298e+00,5.180602341012308543e+00,4.861769506634169957e+00,4.489046362079451846e+00,4.043586754167900921e+00,3.536631818899219404e+00,2.983485456674614511e+00,2.405304502596454785e+00,1.823840756552693732e+00,1.258674811456925724e+00
1.519092866218588189e-01,5.519477828122020036e+00,5.202642005120465818e+00,4.880165857710117017e+00,4.503305061813485111e+00,4.053085798524268313e+00,3.540984862729736893e+00,2.982595081755414768e+00,2.399415054845495110e+00,1.813520141606165925e+00,1.244762201910864619e+00
1.523993165787035087e-01,5.545266693726790486e+00,5.224731362642051735e+00,4.898580393394902366e+00,4.517548408075842126e+00,4.062534340345176354e+00,3.545254425082221328e+00,2.981594572854614711e+00,2.393399240510712289e+00,1.803070541126471804e+00,1.230733546330089245e+00
1.528893465355482262e-01,5.571139025771829623e+00,5.246870589582955269e+00,4.917013094370654258e+00,4.531776207778539067e+00,4.071932057488022672e+00,3.549440143327560193e+00,2.980483655219707817e+00,2.387257026764221024e+00,1.792492321499026486e+00,1.216589746191250043e+00
1.533793764923929437e-01,5.597095234604256397e+00,5.269059861964683122e+00,4.935463940555569806e+00,4.545988266792182486e+00,4.081278627280057414e+00,3.553541655900539276e+00,2.979262057939304764e+00,2.380988388355254504e+00,1.781785860786054831e+00,1.202331718179586728e+00
1.538694064492376334e-01,5.623135731939270521e+00,5.291299355885205280e+00,4.953932911151455620e+00,4.560184389983771958e+00,4.090573726550929656e+00,3.557558602331550635e+00,2.977929513974820086e+00,2.374593307634888184e+00,1.770951548726370506e+00,1.187960394133728448e+00
1.543594364060823232e-01,5.649260930934840275e+00,5.313589247575956520e+00,4.972419984688089656e+00,4.574364381252113532e+00,4.099817031663753220e+00,3.561490623277805412e+00,2.976485760192597585e+00,2.368071774581924860e+00,1.759989786736715134e+00,1.173476720992016942e+00
1.548494663629270407e-01,5.675471246261898806e+00,5.335929713454977019e+00,4.990925139064395388e+00,4.588528043560826220e+00,4.109008218544689228e+00,3.565337360554046153e+00,2.974930537396465180e+00,2.361423786829953908e+00,1.748900987914660643e+00,1.158881660740352926e+00
1.553394963197717582e-01,5.701767094170050676e+00,5.358320930176216024e+00,5.009448351586436310e+00,4.602675178968953951e+00,4.118146962711058734e+00,3.569098457162769300e+00,2.973263590360729847e+00,2.354649349695571381e+00,1.737685577043070806e+00,1.144176190361565260e+00
1.558295262766164480e-01,5.728148892548811766e+00,5.380763074674983493e+00,5.027989599002223642e+00,4.616805588659177673e+00,4.127232939297973857e+00,3.572773557323946303e+00,2.971484667863604212e+00,2.347748476207765389e+00,1.726343990596117539e+00,1.129361301786294458e+00
1.563195562334611377e-01,5.754617060984349663e+00,5.403256324209560368e+00,5.046548857533353249e+00,4.630919072963633809e+00,4.136265823083489224e+00,3.576362306504257571e+00,2.969593522721065249e+00,2.340721187138471659e+00,1.714876676746860840e+00,1.114438001845402759e+00
1.568095861903058830e-01,5.781172020811747636e+00,5.425800856398952376e+00,5.065126102903447780e+00,4.645015431387328420e+00,4.145245288512279913e+00,3.579864351445821491e+00,2.967589911821152171e+00,2.333567511034288167e+00,1.703284095376387031e+00,1.099407312223901645e+00
1.572996161471505727e-01,5.807814195162771753e+00,5.448396849256794461e+00,5.083721310363415569e+00,4.659094462629154165e+00,4.154171009717834373e+00,3.583279340194433171e+00,2.965473596158696434e+00,2.326287484249367488e+00,1.691566718084511312e+00,1.084270269416411026e+00
1.577896461039952625e-01,5.834544009009181131e+00,5.471044481221428057e+00,5.102334454713543188e+00,4.673155964600513634e+00,4.163042660543179174e+00,3.586606922127308472e+00,2.963244340870485605e+00,2.318881150979460681e+00,1.679725028202027959e+00,1.069027924684119668e+00
1.582796760608400077e-01,5.861361889201525344e+00,5.493743931182109463e+00,5.120965510322395886e+00,4.687199734441544585e+00,4.171859914560117844e+00,3.589846747980330655e+00,2.960901915270861995e+00,2.311348563297136227e+00,1.667759520804530826e+00,1.053681344013282839e+00
1.587697060176846975e-01,5.888268264503461857e+00,5.516495378501364399e+00,5.139614451142515250e+00,4.701225568534931121e+00,4.180622445086992656e+00,3.592998469874799206e+00,2.958446092887759615e+00,2.303689781188167363e+00,1.655670702727795929e+00,1.038231608075243839e+00
1.592597359745293872e-01,5.915263565621614816e+00,5.539299003033532287e+00,5.158281250722980715e+00,4.715233262517344315e+00,4.189329925204974714e+00,3.596061741343687945e+00,2.955876651499167451e+00,2.295904872589074053e+00,1.643459092584707015e+00,1.022679812187956561e+00
1.597497659313741047e-01,5.942348225230914771e+00,5.562154985139422081e+00,5.176965882218746984e+00,4.729222611288459888e+00,4.197982027772866331e+00,3.599036217357405754e+00,2.953193373170036384e+00,2.287993913425842241e+00,1.631125220783759433e+00,1.007027066279049698e+00
1.602397958882188223e-01,5.969522677995479754e+00,5.585063505697140940e+00,5.195668318396816865e+00,4.743193409017592010e+00,4.206578425440434366e+00,3.601921554349059473e+00,2.950396044289612885e+00,2.279956987653803946e+00,1.618669629549112532e+00,9.912744948504028653e-01
1.607298258450635120e-01,5.996787360584997728e+00,5.608024746109075309e+00,5.214388531639229996e+00,4.757145449147919258e+00,4.215118790660262960e+00,3.604717410239223874e+00,2.947484455609213239e+00,2.271794187298683987e+00,1.606092872942205263e+00,9.754232369442441541e-01
1.612198558019082018e-01,6.024142711686627294e+00,5.631038888305012868e+00,5.233126493942867441e+00,4.771078524398322251e+00,4.223602795698122137e+00,3.607423444460217343e+00,2.944458402280429432e+00,2.263505612498813324e+00,1.593395516884932306e+00,9.594744461107722611e-01
1.617098857587529470e-01,6.051589172012426410e+00,5.654106114741433764e+00,5.251882176916077505e+00,4.784992426762815221e+00,4.232030112641868236e+00,3.610039317979877094e+00,2.941317683893767132e+00,2.255091371548506807e+00,1.580578139184374287e+00,9.434292903772935057e-01
1.621999157155976368e-01,6.079127184302275388e+00,5.677226608396937380e+00,5.270655551772112091e+00,4.798886947507581269e+00,4.240400413408860203e+00,3.612564693324843201e+00,2.938062104517724205e+00,2.246551580942608872e+00,1.567641329559097185e+00,9.272889522188885181e-01
1.626899456724423265e-01,6.106757193322335908e+00,5.700400552763836615e+00,5.289446589319393155e+00,4.812761877165613100e+00,4.248713369751900615e+00,3.614999234603347045e+00,2.934691472738298224e+00,2.237886365422204094e+00,1.554585689666998505e+00,9.110546285305896053e-01
1.631799756292870440e-01,6.134479645859021169e+00,5.723628131835898358e+00,5.308255259948585270e+00,4.826617005528953008e+00,4.256968653263697888e+00,3.617342607527501919e+00,2.931205601698929630e+00,2.229095858021491239e+00,1.541411833134722409e+00,8.947275306010846752e-01
1.636700055861317615e-01,6.162294990708454101e+00,5.746909530092219498e+00,5.327081533616477849e+00,4.840452121638526783e+00,4.265165935379845230e+00,3.619594479435098489e+00,2.927604309140884986e+00,2.220180200115834612e+00,1.528120385588641383e+00,8.783088840879558212e-01
1.641600355429764513e-01,6.190203678661498898e+00,5.770244932477293531e+00,5.345925379826718782e+00,4.854267013771595529e+00,4.273304887380336758e+00,3.621754519310907305e+00,2.923887417444062553e+00,2.211139541470961589e+00,1.514711984687371338e+00,8.617999289944049401e-01
1.646500654998211688e-01,6.218206162484243293e+00,5.793634524377187844e+00,5.364786767607322204e+00,4.868061469426795185e+00,4.281385180389583489e+00,3.623822397807481721e+00,2.920054753668248182e+00,2.201974040293346313e+00,1.501187280155878989e+00,8.452019196475399898e-01
1.651400954566658585e-01,6.246302896894055934e+00,5.817078491591914258e+00,5.383665665485036556e+00,4.881835275306789512e+00,4.289406485374976263e+00,3.625797787265470973e+00,2.916106149594789976e+00,2.192683863281743584e+00,1.487546933821118689e+00,8.285161246781471700e-01
1.656301254135105760e-01,6.274494338531109605e+00,5.840577020303909350e+00,5.402562041456487663e+00,4.895588217298508127e+00,4.297368473143947654e+00,3.627680361733430114e+00,2.912041441768718819e+00,2.183269185679900470e+00,1.473791619649254647e+00,8.117438270020136404e-01
1.661201553703552658e-01,6.302780945925447575e+00,5.864130297042697393e+00,5.421475862956175007e+00,4.909320080451005097e+00,4.305270814339571928e+00,3.629469796987142782e+00,2.907860471541300118e+00,2.173730191330428774e+00,1.459922023784426592e+00,7.948863238027540357e-01
1.666101853271999833e-01,6.331163179459558421e+00,5.887738508645693258e+00,5.440407096821258115e+00,4.923030648950900812e+00,4.313113179434677313e+00,3.631165770548438587e+00,2.903563085113016307e+00,2.164067072729842334e+00,1.445938844589082173e+00,7.779449265161647586e-01
1.671002152840447008e-01,6.359641501326508184e+00,5.911401842215196822e+00,5.459355709253213895e+00,4.936719706095465732e+00,4.320895238724497212e+00,3.632767961703532222e+00,2.899149133576986781e+00,2.154280031084752078e+00,1.431842792685845245e+00,7.609209608160724114e-01
1.675902452408893906e-01,6.388216375483461995e+00,5.935120485071430529e+00,5.478321665776201499e+00,4.950387034263224351e+00,4.328616662317808839e+00,3.634276051520839435e+00,2.894618472962827482e+00,2.144369276369260557e+00,1.417634591001007305e+00,7.438157666017787273e-01
1.680802751977341081e-01,6.416888267600876716e+00,5.958894624701859044e+00,5.497304931192369182e+00,4.964032414882249000e+00,4.336277120126627693e+00,3.635689722868325369e+00,2.889970964280934140e+00,2.134335027383478689e+00,1.403314974809502402e+00,7.266306979869370242e-01
1.685703051545787978e-01,6.445657645007139003e+00,5.982724448706608911e+00,5.516305469533920203e+00,4.977655628396020049e+00,4.343876281854421428e+00,3.637008660430343987e+00,2.885206473567208274e+00,2.124177511813229557e+00,1.388884691781476333e+00,7.093671232899870782e-01
1.690603351114235153e-01,6.474524977320662344e+00,6.006610145274453139e+00,5.535323244394164455e+00,4.991256454438651069e+00,4.351413816997179218e+00,3.638232550514941099e+00,2.880324871467940806e+00,2.113896965550984053e+00,1.374344500988675444e+00,6.920264236836725091e-01
1.695503650682682328e-01,6.503490738539977833e+00,6.030551905056364070e+00,5.554358220594113327e+00,5.004834673272668510e+00,4.358889396019665519e+00,3.639361081938627951e+00,2.875326033802153791e+00,2.103493632906032751e+00,1.359695172743375480e+00,6.746099926750773745e-01
1.700403950251129226e-01,6.532555404656934073e+00,6.054549919173791928e+00,5.573410362580439426e+00,5.018390064631208070e+00,4.366302689720045649e+00,3.640393945984889079e+00,2.870209842179096693e+00,2.092967767929385214e+00,1.344937490641730182e+00,6.571192388016114938e-01
1.705304249819576401e-01,6.561719453061247265e+00,6.078604378568093658e+00,5.592479633729981359e+00,5.031922406981083284e+00,4.373653368453235046e+00,3.641330835585287140e+00,2.864976183121149322e+00,2.082319633440944173e+00,1.330072250433784742e+00,6.395555842671625246e-01
1.710204549388023298e-01,6.590983362711284599e+00,6.102715474147303532e+00,5.611565996479023433e+00,5.045431477638626205e+00,4.380941102237432716e+00,3.642171445418991294e+00,2.859624948151938462e+00,2.071549501090517609e+00,1.315100260028552626e+00,6.219204648518248391e-01
1.715104848956470474e-01,6.620347614286735016e+00,6.126883396917471636e+00,5.630669412439771371e+00,5.058917052875735010e+00,4.388165560854351277e+00,3.642915472009855993e+00,2.854156033886088295e+00,2.060657651424635084e+00,1.300022339508958957e+00,6.042153298352034296e-01
1.720005148524917371e-01,6.649812690324699460e+00,6.151108338098774553e+00,5.649789842503007087e+00,5.072378908013743803e+00,4.395326413939190324e+00,3.643562613815331641e+00,2.848569342112863723e+00,2.049644373949071507e+00,1.284839321143883550e+00,5.864416419176932127e-01
1.724905448093364546e-01,6.679379075339239691e+00,6.175390489226446178e+00,5.668927246926971364e+00,5.085816817505157239e+00,4.402423331060393963e+00,3.644112571307212889e+00,2.842864779873694125e+00,2.038509967187062344e+00,1.269552049397282500e+00,5.686008771397035311e-01
1.729805747661811721e-01,6.709047255924336817e+00,6.199730042236493155e+00,5.688081585412434471e+00,5.099230555003207321e+00,4.409455981789147216e+00,3.644565047044221462e+00,2.837042259533587796e+00,2.027254738733221373e+00,1.254161380934407877e+00,5.506945247988578318e-01
1.734706047230258619e-01,6.738817720840296843e+00,6.224127189536220683e+00,5.707252817163976921e+00,5.112619893419270589e+00,4.416424035758652167e+00,3.644919745736424410e+00,2.831101698846429038e+00,2.015879005303156113e+00,1.238668184625110857e+00,5.327240873651429842e-01
1.739606346798705516e-01,6.768690961083601465e+00,6.248582124059557152e+00,5.726440900937483036e+00,5.125984604968119029e+00,4.423327162713158067e+00,3.645176374301490441e+00,2.825043021014160161e+00,2.004383092778776465e+00,1.223073341544230308e+00,5.146910803940194512e-01
1.744506646367152969e-01,6.798667469940175678e+00,6.273095039307174048e+00,5.745645795073823336e+00,5.139324461201020711e+00,4.430165032546754311e+00,3.645334641912775453e+00,2.818866154739850582e+00,1.992767336249307908e+00,1.207377744969076794e+00,4.965970324374961997e-01
1.749406945935599866e-01,6.828747743022088201e+00,6.297666129371399357e+00,5.764867457518744409e+00,5.152639233026673260e+00,4.436937315331924481e+00,3.645394260039252377e+00,2.812571034274654380e+00,1.981032080048002797e+00,1.191582300374008252e+00,4.784434849531704614e-01
1.754307245504046764e-01,6.858932278287717565e+00,6.322295588945953781e+00,5.784105845828980463e+00,5.165928690719994165e+00,4.443643681337866802e+00,3.645354942477267990e+00,2.806157599458644736e+00,1.969177677784541114e+00,1.175687925422076674e+00,4.602319922112081407e-01
1.759207545072493939e-01,6.889221576045315487e+00,6.346983613320464457e+00,5.803360917164548383e+00,5.179192603918746585e+00,4.450283801038572129e+00,3.645216405374141377e+00,2.799625795755545710e+00,1.957204492373139759e+00,1.159695549953784210e+00,4.419641211993063368e-01
1.764107844640941114e-01,6.919616138940027916e+00,6.371730398359787273e+00,5.822632628267254695e+00,5.192430741608009548e+00,4.456857345110662116e+00,3.644978367243594253e+00,2.792975574281339135e+00,1.945112896056355289e+00,1.143606115972916060e+00,4.236414515256051172e-01
1.769008144209388012e-01,6.950116471924337347e+00,6.396536140468122689e+00,5.841920935425406469e+00,5.205642872092485440e+00,4.463363984420997355e+00,3.644640548973018479e+00,2.786206891826766618e+00,1.932903270424586761e+00,1.127420577629469456e+00,4.052655753195646970e-01
1.773908443777834909e-01,6.980723082211964581e+00,6.421401036537948137e+00,5.861225794424733238e+00,5.218828762956669642e+00,4.469803390004039478e+00,3.644202673822578564e+00,2.779319710873706661e+00,1.920576006431270688e+00,1.111139901199658553e+00,3.868380971307911476e-01
1.778808743346282362e-01,7.011436479215180206e+00,6.446325283883737711e+00,5.880547160485510183e+00,5.231988181012845018e+00,4.476175233028980571e+00,3.643664467416150021e+00,2.772313999605444668e+00,1.908131504403778544e+00,1.094765065063017850e+00,3.683606338258322843e-01
1.783709042914729259e-01,7.042257174465529346e+00,6.471309080160457583e+00,5.899884988185855050e+00,5.245120892236912802e+00,4.482479184756624768e+00,3.643025657724092703e+00,2.765189731910834947e+00,1.895570174050027257e+00,1.078297059676611713e+00,3.498348144829528938e-01
1.788609342483176157e-01,7.073185681518089574e+00,6.496352623266937520e+00,5.919239231371308030e+00,5.258226661692111392e+00,4.488714916486054918e+00,3.642285975037860002e+00,2.757946887382324519e+00,1.882892434460744724e+00,1.061736887546275820e+00,3.312622802848081416e-01
1.793509642051623609e-01,7.104222515839024865e+00,6.521456111233938202e+00,5.938609843050515202e+00,5.271305253440512040e+00,4.494882099491028349e+00,3.641445151936443025e+00,2.750585451307894669e+00,1.870098714107491178e+00,1.045085563195024214e+00,3.126446844091603783e-01
1.798409941620070507e-01,7.135368194676687814e+00,6.546619742097105288e+00,5.957996775277196733e+00,5.284356430442415764e+00,4.500980404946162139e+00,3.640502923244651079e+00,2.743105414656860752e+00,1.857189450836331357e+00,1.028344113128481618e+00,2.939836919174892427e-01
1.803310241188517404e-01,7.166623236916102258e+00,6.571843713754678795e+00,5.977399979018281684e+00,5.297379954443562688e+00,4.507009503842866138e+00,3.639459025983226681e+00,2.735506774059574653e+00,1.844165091857228544e+00,1.011513575797436060e+00,2.752809796415932042e-01
1.808210540756964579e-01,7.197988162916877819e+00,6.597128223810006631e+00,5.996819404008244092e+00,5.310375585850188429e+00,4.512969066895042403e+00,3.638313199310798218e+00,2.727789531781007693e+00,1.831026093729135829e+00,9.945950015574799297e-01,2.565382360681544016e-01
1.813110840325411754e-01,7.229463494334616769e+00,6.622473469398889812e+00,6.016254998589680270e+00,5.323343083591941749e+00,4.518858764434551034e+00,3.637065184457662692e+00,2.719953695688209105e+00,1.817772922340764596e+00,9.775894526257106198e-01,2.377571612212292518e-01
1.818011139893858652e-01,7.261049753925654215e+00,6.647879647001659897e+00,6.035706709540027859e+00,5.336282204972611076e+00,4.524678266296420226e+00,3.635714724651412766e+00,2.711999279211676050e+00,1.804406052887092660e+00,9.604980030345751096e-01,2.189394665427613074e-01
1.822911439462305550e-01,7.292747452187636092e+00,6.673346940206491773e+00,6.055174470963110345e+00,5.349192695857784230e+00,4.530427233516450158e+00,3.634261558469247255e+00,2.703926296407045626e+00,1.790925966583900797e+00,9.433217368362467603e-01,2.000868743393501015e-01
1.827811739030752725e-01,7.324557059044780161e+00,6.698875493806577985e+00,6.074658180802510188e+00,5.362074269953879480e+00,4.536105300818166874e+00,3.632705405824240952e+00,2.695734751544304864e+00,1.777333143745529753e+00,9.260617443659755477e-01,1.812011168059390886e-01
1.832712038599199900e-01,7.356479056324266352e+00,6.724465461851287351e+00,6.094157744480400929e+00,5.374926647411451874e+00,4.541712109378416962e+00,3.631045994340253991e+00,2.687424658841442326e+00,1.763628076986551774e+00,9.087191293564806926e-01,1.622839377687557705e-01
1.837612338167646797e-01,7.388513928690577437e+00,6.750116999338104051e+00,6.113673067351537149e+00,5.387749548157039214e+00,4.547247301187038460e+00,3.629283054845930945e+00,2.678996039138088037e+00,1.749811269035738803e+00,8.912950077569340435e-01,1.433370922756521948e-01
1.842512637736093972e-01,7.420662162578370413e+00,6.775830261227356210e+00,6.133204053807322254e+00,5.400542691106597459e+00,4.552710518393271677e+00,3.627416320867781430e+00,2.670448919531879461e+00,1.735883232489406236e+00,8.737905075548640932e-01,1.243623464242493981e-01
1.847412937304541147e-01,7.452924246198923797e+00,6.801605402439709458e+00,6.152750607272102101e+00,5.413305794167723839e+00,4.558101403320872436e+00,3.625445528660327987e+00,2.661783333414909691e+00,1.721844489830264058e+00,8.562067687390686466e-01,1.053614772235316049e-01
1.852313236872988045e-01,7.485300669546607999e+00,6.827442577853673811e+00,6.172312630199472849e+00,5.426038574241949242e+00,4.563419598483370976e+00,3.623370417236386754e+00,2.652999320510165404e+00,1.707695573445852988e+00,8.385449432614241472e-01,8.633627245342087586e-02
1.857213536441435220e-01,7.517791924405367254e+00,6.853341942303084799e+00,6.191890024068595011e+00,5.438740747227092776e+00,4.568664746599449877e+00,3.621190728397487568e+00,2.644096926907955503e+00,1.693437025646577387e+00,8.208061949975984373e-01,6.728853052234073928e-02
1.862113836009882117e-01,7.550398504355182006e+00,6.879303650574567719e+00,6.211482689380511069e+00,5.451412028019673173e+00,4.573836490608451655e+00,3.618906206764429090e+00,2.635076205102335756e+00,1.679069398683340708e+00,8.029916997066801621e-01,4.822006032278156051e-02
1.867014135578329292e-01,7.583120904778581028e+00,6.905327857404996550e+00,6.231090525654480849e+00,5.464052130517394801e+00,4.578934473686011586e+00,3.616516599807972465e+00,2.625937214027518785e+00,1.664593254764763275e+00,7.851026449896953974e-01,2.913268108483746399e-02
1.871914435146776190e-01,7.615959622867120693e+00,6.931414717478929788e+00,6.250713431424309796e+00,5.476660767621682524e+00,4.583958339259823767e+00,3.614021657879670890e+00,2.616680019094283605e+00,1.650009166074007716e+00,7.671402302470471390e-01,1.002822222775190397e-02
1.876814734715223365e-01,7.648915157627910411e+00,6.957564385426047160e+00,6.270351304234706546e+00,5.489237651240292948e+00,4.588907731025525294e+00,3.611421134242832842e+00,2.607304692226368736e+00,1.635317714785187171e+00,7.491056666348420157e-01,-9.091476790565350408e-03
1.881715034283670263e-01,7.681988009890113211e+00,6.983777015818547262e+00,6.290004040637623639e+00,5.501782492289979842e+00,4.593782292962716340e+00,3.608714785103627865e+00,2.597811311896864872e+00,1.620519493079381368e+00,7.310001770201386417e-01,-2.822456662601402488e-02
1.886615333852117438e-01,7.715178682311485403e+00,7.010052763168564738e+00,6.309671536188629304e+00,5.514295000699226179e+00,4.598581669351106349e+00,3.605902369642322469e+00,2.588199963164591555e+00,1.605615103160232815e+00,7.128249959350847487e-01,-4.736918820280616726e-02
1.891515633420564613e-01,7.748487679384896687e+00,7.036391781925543043e+00,6.329353685443273037e+00,5.526774885411037452e+00,4.603305504786781910e+00,3.602983650044657704e+00,2.578470737710473415e+00,1.590605157269151970e+00,6.945813695299716262e-01,-6.652347286996540543e-02
1.896415932989011510e-01,7.781915507444884028e+00,7.062794226473609882e+00,6.349050381953461830e+00,5.539221854385801613e+00,4.607953444198608750e+00,3.599958391533361723e+00,2.568623733873902193e+00,1.575490277700108077e+00,6.762705555251867784e-01,-8.568554255984500712e-02
1.901316232557458685e-01,7.815462674674193089e+00,7.089260251128941093e+00,6.368761518263848842e+00,5.551635614604206737e+00,4.612525132864758071e+00,3.596826362399796473e+00,2.558659056689092992e+00,1.560271096814016989e+00,6.578938231620710120e-01,-1.048535099486546662e-01
1.906216532125905860e-01,7.849129691110344531e+00,7.115790010137095223e+00,6.388486985908225613e+00,5.564015872070225299e+00,4.617020216429360779e+00,3.593587334035745151e+00,2.548576817921432980e+00,1.544948257052726870e+00,6.394524531526838418e-01,-1.240254786189942116e-01
1.911116831694352758e-01,7.882917068652196768e+00,7.142383657670352548e+00,6.408226675405924055e+00,5.576362331814162410e+00,4.621438340919287846e+00,3.590241080965334231e+00,2.538377136103818543e+00,1.529522410952594669e+00,6.209477376284708861e-01,-1.431995432244024813e-01
1.916017131262799655e-01,7.916825321066519372e+00,7.169041347825019450e+00,6.427980476258222886e+00,5.588674697895759103e+00,4.625779152761061219e+00,3.586787380877092257e+00,2.528060136572993333e+00,1.513994221157664466e+00,6.023809800878416887e-01,-1.623737896559080962e-01
1.920917430831246830e-01,7.950854963994606450e+00,7.195763234618763882e+00,6.447748276944784251e+00,5.600952673407380011e+00,4.630042298797893530e+00,3.583226014656141434e+00,2.517625951505856108e+00,1.498364360432418607e+00,5.837534953426272155e-01,-1.815462952106169925e-01
1.925817730399694006e-01,7.985006514958819857e+00,7.222549471987854020e+00,6.467529964920045948e+00,5.613195960477226798e+00,4.634227426306844144e+00,3.579556766416536639e+00,2.507074719955796560e+00,1.482633511674167570e+00,5.650666094634948511e-01,-2.007151287622572222e-01
1.930718029968140903e-01,8.019280493369235430e+00,7.249400213784475966e+00,6.487325426609684698e+00,5.625404260272654611e+00,4.638334183016116441e+00,3.575779423533728796e+00,2.496406587888985396e+00,1.466802367924985528e+00,5.463216597242076533e-01,-2.198783509337946529e-01
1.935618329536588078e-01,8.053677420530229725e+00,7.276315613773972402e+00,6.507134547407044778e+00,5.637577273003524958e+00,4.642362217122477652e+00,3.571893776677172117e+00,2.485621708220680848e+00,1.450871632383274212e+00,5.275199945448306726e-01,-2.390340142720173700e-01
1.940518629105035253e-01,8.088197819647112041e+00,7.303295825632104332e+00,6.526957211669593306e+00,5.649714697925632301e+00,4.646311177308801277e+00,3.567899619843064141e+00,2.474720240851515207e+00,1.434842018414905107e+00,5.086629734338194986e-01,-2.581801634241500110e-01
1.945418928673482151e-01,8.122842215832761781e+00,7.330341002942285300e+00,6.546793302715380847e+00,5.661816233344199034e+00,4.650180712761746271e+00,3.563796750387225210e+00,2.463702352703773801e+00,1.418714249563958862e+00,4.897519669290184563e-01,-2.773148353164783253e-01
1.950319228241929048e-01,8.157611136114235606e+00,7.357451299192785399e+00,6.566642702819500244e+00,5.673881576617412215e+00,4.653970473189554369e+00,3.559584969058115167e+00,2.452568217757678859e+00,1.402489059563074569e+00,4.707883565375797774e-01,-2.964360593349630313e-01
1.955219527810376501e-01,8.192505108782789591e+00,7.384626867720410104e+00,6.586505293317776122e+00,5.685910424323100010e+00,4.657680109563990811e+00,3.555264082939745052e+00,2.441318024987318758e+00,1.386167207955356417e+00,4.517735574041731317e-01,-3.155418368004843099e-01
1.960119827378823398e-01,8.227524662189056315e+00,7.411867861613683495e+00,6.606380954789401017e+00,5.697902472545788299e+00,4.661309275501781535e+00,3.550833910993015152e+00,2.429951993200806015e+00,1.369749508942332827e+00,4.327090593494381521e-01,-3.346301056326512757e-01
1.965020126947270296e-01,8.262670329316142315e+00,7.439174434082834075e+00,6.626269566306719483e+00,5.709857415744635567e+00,4.664857622249312996e+00,3.546294263863811747e+00,2.418470316154462285e+00,1.353236722813216719e+00,4.135962686417206102e-01,-3.536988848171931377e-01
1.969920426515717193e-01,8.297942645373328929e+00,7.466546738253889259e+00,6.646171005841818413e+00,5.721774947380210641e+00,4.668324801323391782e+00,3.541644954417455970e+00,2.406873191303005033e+00,1.336629613271358430e+00,3.944365925871293754e-01,-3.727461948524540269e-01
1.974820726084164646e-01,8.333342147487849516e+00,7.493984927139926810e+00,6.666085150315037566e+00,5.733654759997464545e+00,4.671710464875733493e+00,3.536885799161482158e+00,2.395160823613942114e+00,1.319928954929251885e+00,3.752314504063330447e-01,-3.917700478786539930e-01
1.979721025652611543e-01,8.368869374712986087e+00,7.521489153638410308e+00,6.686011875591026943e+00,5.745496545229024754e+00,4.675014265710696115e+00,3.532016618276374587e+00,2.383333425592087718e+00,1.303135533284721870e+00,3.559822731038714827e-01,-4.107684479675774991e-01
1.984621325221058441e-01,8.404524868036203245e+00,7.549059570528537932e+00,6.705951056474864558e+00,5.757299993798597804e+00,4.678235857303118195e+00,3.527037235646254487e+00,2.371391217303689736e+00,1.286250144696334363e+00,3.366905033366145439e-01,-4.297393914124038039e-01
1.989521624789505894e-01,8.440309170387271465e+00,7.576696330468548624e+00,6.725902566708155561e+00,5.769064795524428746e+00,4.681374893816246718e+00,3.521947478889527527e+00,2.359334426400197415e+00,1.269273596358068801e+00,3.173575952814088885e-01,-4.486808670176396507e-01
1.994421924357952791e-01,8.476222826646386821e+00,7.604399585993004251e+00,6.745866278965176654e+00,5.780790639322860081e+00,4.684431030119757366e+00,3.516747179389489997e+00,2.347163288141656423e+00,1.252206706273232051e+00,2.979850145018932417e-01,-4.675908563891735259e-01
1.999322223926399689e-01,8.512266383652335122e+00,7.632169489510093108e+00,6.765842064849045379e+00,5.792477213211977727e+00,4.687403921807877794e+00,3.511436172324879479e+00,2.334878045419712222e+00,1.235050303227599233e+00,2.785742378144629994e-01,-4.864673342244698606e-01
2.004222523494846864e-01,8.548440390210641837e+00,7.660006193298873889e+00,6.785829794887903610e+00,5.804124204315328051e+00,4.690293225217597950e+00,3.506014296700394439e+00,2.322478948780259067e+00,1.217805226761817128e+00,2.591267531534239277e-01,-5.053082686028640413e-01
2.009122823063294039e-01,8.584745397101713138e+00,7.687909849506519677e+00,6.805829338531117934e+00,5.815731298865732590e+00,4.693098597446984321e+00,3.500481395377160077e+00,2.309966256445706634e+00,1.200472327143042861e+00,2.396440594353081710e-01,-5.241116212759864279e-01
2.014023122631740936e-01,8.621181957089030234e+00,7.715880610145547713e+00,6.825840564145522649e+00,5.827298182209179167e+00,4.695819696373578545e+00,3.494837315103155095e+00,2.297340234336872289e+00,1.183052465335825421e+00,2.201276664223550950e-01,-5.428753479583083852e-01
2.018923422200188111e-01,8.657750624927317062e+00,7.743918627091032292e+00,6.845863339011668103e+00,5.838824538808800924e+00,4.698456180672904381e+00,3.489081906543591405e+00,2.284601156094498986e+00,1.165546512972227555e+00,2.005790945851610441e-01,-5.615973986178131039e-01
2.023823721768635286e-01,8.694451957370725736e+00,7.772024052077784795e+00,6.865897529320099224e+00,5.850310052248935300e+00,4.701007709837058179e+00,3.483215024311250740e+00,2.271749303100404571e+00,1.147955352321200495e+00,1.809998749645054805e-01,-5.802757177667767774e-01
2.028724021337082184e-01,8.731286513181034437e+00,7.800197036697533726e+00,6.885943000167650041e+00,5.861754405239273602e+00,4.703473944193401479e+00,3.477236526996777322e+00,2.258784964498251391e+00,1.130279876257194394e+00,1.613915490323374335e-01,-5.989082447526802300e-01
2.033624320905529081e-01,8.768254853135857729e+00,7.828437732396080762e+00,6.905999615553775506e+00,5.873157279619093174e+00,4.705854544923348648e+00,3.471146277198925212e+00,2.245708437213944197e+00,1.112520988228010710e+00,1.417556685519323345e-01,-6.174929140492422253e-01
2.038524620473976257e-01,8.805357540036855113e+00,7.856746290470439043e+00,6.926067238376892199e+00,5.884518356361565949e+00,4.708149174081243338e+00,3.464944141554759938e+00,2.232520025975653688e+00,1.094679602221903414e+00,1.220937954372190437e-01,-6.360276555475682381e-01
2.043424920042423432e-01,8.842595138717944891e+00,7.885122862065950144e+00,6.946145730430742127e+00,5.895837315578164706e+00,4.710357494613340634e+00,3.458629990769823248e+00,2.219220043333469228e+00,1.076756642733923908e+00,1.024075016112783176e-01,-6.545103948474206845e-01
2.048325219610870329e-01,8.879968216053548247e+00,7.913567598173389506e+00,6.966234952400787606e+00,5.907113836523141259e+00,4.712479170376873583e+00,3.452203699648242363e+00,2.205808809678673654e+00,1.058753044731503890e+00,8.269836886400494524e-02,-6.729390535486163838e-01
2.053225519179317504e-01,8.917477340966827981e+00,7.942080649626056754e+00,6.986334763860628350e+00,5.918347597598099696e+00,4.714513866159228073e+00,3.445665147122803695e+00,2.192286653262641938e+00,1.040669753619281046e+00,6.296798870893599576e-02,-6.913115495425432577e-01
2.058125818747764402e-01,8.955123084437918379e+00,7.970662167096835837e+00,7.006445023268428329e+00,5.929538276356642434e+00,4.716461247697194104e+00,3.439014216284979497e+00,2.178653910215377465e+00,1.022507725203178452e+00,4.321796223926027691e-02,-7.096257973037909395e-01
2.063026118316211577e-01,8.992906019512211913e+00,7.999312301095254263e+00,7.026565587963386150e+00,5.940685549509113095e+00,4.718320981696334293e+00,3.432250794414906547e+00,2.164910924563657524e+00,1.004267925653712590e+00,2.344989998297919431e-02,-7.278797081819157189e-01
2.067926417884658752e-01,9.030826721308592653e+00,8.028031201964507702e+00,7.046696314162205432e+00,5.951789092927412206e+00,4.720092735850430543e+00,3.425374773011330198e+00,2.151058048248823518e+00,9.859513314685595109e-01,3.665421757253373158e-03,-7.460711906933124027e-01
2.072826717453105649e-01,9.068885767027730083e+00,8.056819019878481924e+00,7.066837056955605156e+00,5.962848581649903501e+00,4.721776178861033735e+00,3.418386047821492912e+00,2.137095641144179492e+00,9.675589294343515112e-01,-1.613384347809482255e-02,-7.641981508132185130e-01
2.077727017021552824e-01,9.107083735960365800e+00,8.085675904838751649e+00,7.086987670304852216e+00,5.973863689886407258e+00,4.723370980457108459e+00,3.411284518870984606e+00,2.123024071072028729e+00,9.490917165877222894e-01,-3.594625776790744132e-02,-7.822584922678372799e-01
2.082627316589999722e-01,9.145421209495584236e+00,8.114602006671558954e+00,7.107148007038298410e+00,5.984834091023269131e+00,4.724876811414771005e+00,3.404070090493549028e+00,2.108843713820334198e+00,9.305507001756021523e-01,-5.577017430983949309e-02,-8.002501168265742093e-01
2.087527616158446897e-01,9.183898771129129557e+00,8.143597475024776600e+00,7.127317918847967171e+00,5.995759457628522249e+00,4.726293343577122386e+00,3.396742671360844401e+00,2.094554953158999755e+00,9.119368976147410599e-01,-7.560393760335454294e-02,-8.181709245944093212e-01
2.092427915726893795e-01,9.222517006471708356e+00,8.172662459364850918e+00,7.147497256286136746e+00,6.006639461457123019e+00,4.727620249874179059e+00,3.389302174512158317e+00,2.080158180855785410e+00,8.932513364504931497e-01,-9.544588359953504186e-02,-8.360188143043725262e-01
2.097328215295340970e-01,9.261276503257313664e+00,8.201797108973741146e+00,7.167685868761970447e+00,6.017473773456288200e+00,4.728857204342898690e+00,3.381748517384081776e+00,2.065653796691840682e+00,8.744950543148263256e-01,-1.152943398517394802e-01,-8.537916836101604456e-01
2.102228514863788145e-01,9.300177851351534741e+00,8.231001572945814360e+00,7.187883604538145121e+00,6.028262063770895907e+00,4.730003882147298278e+00,3.374081621840137046e+00,2.051042208476872908e+00,8.556690988835935485e-01,-1.351476256670771092e-01,-8.714874293788539283e-01
2.107128814432235042e-01,9.339221642759909514e+00,8.260276000184749279e+00,7.208090310727525818e+00,6.039004001748986106e+00,4.731059959598668208e+00,3.366301414200359332e+00,2.036323832063932304e+00,8.367745278330317449e-01,-1.550040522587232128e-01,-8.891039479837745674e-01
2.112029114000682217e-01,9.378408471636261012e+00,8.289620539400415211e+00,7.228305833289848437e+00,6.049699255947340149e+00,4.732025114175887559e+00,3.358407825270838476e+00,2.021499091363829770e+00,8.178124087955120913e-01,-1.748619228990646035e-01,-9.066391355974510180e-01
2.116929413569129392e-01,9.417738934291049802e+00,8.319035339105719018e+00,7.248530017028427253e+00,6.060347494137144686e+00,4.732899024545824673e+00,3.350400790373213145e+00,2.006568418359178096e+00,7.987838193145321286e-01,-1.947195330736723462e-01,-9.240908884847123250e-01
2.121829713137576290e-01,9.457213629199728189e+00,8.348520547613453857e+00,7.268762705586887307e+00,6.070948383309735519e+00,4.733681370583841641e+00,3.342280249374121492e+00,1.991532253118061035e+00,7.796898467989540338e-01,-2.145751706361069266e-01,-9.414571032958962693e-01
2.126730012706023187e-01,9.496833157011121074e+00,8.378076313033121281e+00,7.289003741445922557e+00,6.081501589682436482e+00,4.734371833394388496e+00,3.334046146714608305e+00,1.976391043807325554e+00,7.605315884764775047e-01,-2.344271159635607504e-01,-9.587356773601893867e-01
2.131630312274470362e-01,9.536598120555803249e+00,8.407702783267737345e+00,7.309252965920074452e+00,6.092006778704474712e+00,4.734970095331696882e+00,3.325698431439485514e+00,1.961145246705501277e+00,7.413101513463647985e-01,-2.542736421133254265e-01,-9.759245089790788974e-01
2.136530611842917537e-01,9.576509124854469590e+00,8.437400106010615630e+00,7.329510219154522943e+00,6.102463615062977631e+00,4.735475840020566984e+00,3.317237057226654517e+00,1.945795326215352450e+00,7.220266521314095964e-01,-2.741130149800878324e-01,-9.930214977199260939e-01
2.141430911411364435e-01,9.616566777126349663e+00,8.467168428742146702e+00,7.349775340121919243e+00,6.112871762689062294e+00,4.735888752377246824e+00,3.308661982416375213e+00,1.930341754876043314e+00,7.026822172291399271e-01,-2.939434934540687272e-01,-1.010024544709668515e+00
2.146331210979811333e-01,9.656771686797606336e+00,8.497007898726547381e+00,7.370048166619230123e+00,6.123230884764004678e+00,4.736208518630413700e+00,3.299973170040496395e+00,1.914785013374939115e+00,6.832779826622715769e-01,-3.137633295799839295e-01,-1.026931552928636915e+00
2.151231510548258785e-01,9.697124465509748603e+00,8.526918663008594024e+00,7.390328535264605314e+00,6.133540643725496899e+00,4.736434826342243554e+00,3.291170587851642182e+00,1.899125590559029852e+00,6.638150940284037738e-01,-3.335707687168392721e-01,-1.043740427504496804e+00
2.156131810116705683e-01,9.737625727128039088e+00,8.556900868410341587e+00,7.410616281494263546e+00,6.143800701273974596e+00,4.736567364429582483e+00,3.282254208352355374e+00,1.883363983445986101e+00,6.442947064489621400e-01,-3.533640496985506751e-01,-1.060449076006302782e+00
2.161032109685152580e-01,9.778276087749947720e+00,8.586954661527826715e+00,7.430911239559417680e+00,6.154010718379054445e+00,4.736605823185207065e+00,3.273224008824188402e+00,1.867500697234829588e+00,6.247179845173729262e-01,-3.731414049954116519e-01,-1.077055408738690989e+00
2.165932409253600033e-01,9.819076165713584103e+00,8.617080188727761936e+00,7.451213242523206937e+00,6.164170355286031189e+00,4.736549894299185048e+00,3.264079971356756538e+00,1.851536245316233176e+00,6.050861022464880667e-01,-3.929010608763799373e-01,-1.093557339036180132e+00
2.170832708822046930e-01,9.860026581606122775e+00,8.647277596144169465e+00,7.471522122257647780e+00,6.174279271522470580e+00,4.736399270880328416e+00,3.254822082876754230e+00,1.835471149282464687e+00,5.854002430152684955e-01,-4.126412375721851267e-01,-1.109952783557585754e+00
2.175733008390493828e-01,9.901127958272290641e+00,8.677547029675064749e+00,7.491837709440630988e+00,6.184337125904888488e+00,4.736153647477741480e+00,3.245450335176906176e+00,1.819305938936925049e+00,5.656615995146749842e-01,-4.323601494392990685e-01,-1.126239662580583278e+00
2.180633307958940725e-01,9.942380920822813550e+00,8.707888634979067177e+00,7.512159833552920496e+00,6.194343576545508157e+00,4.735812720102470230e+00,3.235964724944897064e+00,1.803041152303338723e+00,5.458713736928377802e-01,-4.520560051247062838e-01,-1.142415900296363640e+00
2.185533607527388178e-01,9.983786096642901953e+00,8.738302557472023224e+00,7.532488322875179776e+00,6.204298280859105397e+00,4.735376186249233399e+00,3.226365253792239596e+00,1.786677335634556441e+00,5.260307766994460899e-01,-4.717270077315244836e-01,-1.158479425104429028e+00
2.190433907095835075e-01,1.002534411540070636e+01,8.768788942323586966e+00,7.552823004485018643e+00,6.214200895569933714e+00,4.734843744918268094e+00,3.216651928283114081e+00,1.770215043420998891e+00,5.061410288294040383e-01,-4.913713549854396567e-01,-1.174428169907490993e+00
2.195334206664281973e-01,1.006705560905584562e+01,8.799347934453820130e+00,7.573163704254080031e+00,6.224051076718745357e+00,4.734215096637250930e+00,3.206824759963144977e+00,1.753654838398701177e+00,4.862033594656970381e-01,-5.109872394019989716e-01,-1.190260072406519321e+00
2.200234506232729426e-01,1.010892121186789083e+01,8.829979678529745968e+00,7.593510246845129430e+00,6.233848479669880760e+00,4.733489943483330187e+00,3.196883765388147669e+00,1.736997291557004885e+00,4.662190070215287419e-01,-5.305728484547111989e-01,-1.205973075395882388e+00
2.205134805801176323e-01,1.015094156040484208e+01,8.860684318961865813e+00,7.613862455709160315e+00,6.243592759118450353e+00,4.732667989105242334e+00,3.186828966152833065e+00,1.720242982145880450e+00,4.461892188817047078e-01,-5.501263647439760263e-01,-1.221565127058616973e+00
2.210035105369623221e-01,1.019311729355171181e+01,8.891461999900736046e+00,7.634220153082562632e+00,6.253283569097608741e+00,4.731748938745530708e+00,3.176660388919448241e+00,1.703392497682845175e+00,4.261152513432227007e-01,-5.696459661668766827e-01,-1.237034181261838173e+00
2.214935404938070396e-01,1.023544905251898385e+01,8.922312865233427814e+00,7.654583159984264640e+00,6.262920562985891948e+00,4.730732499262856550e+00,3.166378065446397105e+00,1.686446433959543967e+00,4.059983695551540039e-01,-5.891298260877633197e-01,-1.252378197852240804e+00
2.219835704506517571e-01,1.027793748085119319e+01,8.953237058580047147e+00,7.674951296212934260e+00,6.272503393514665682e+00,4.729618379154405972e+00,3.155982032616800659e+00,1.669405395047929286e+00,3.858398474577302562e-01,-6.085761135096998675e-01,-1.267595142951747134e+00
2.224736004074964468e-01,1.032058322443543474e+01,8.984234723290191127e+00,7.695324380344175097e+00,6.282031712775630439e+00,4.728406288578391070e+00,3.145472332467021737e+00,1.652269993306088036e+00,3.656409677207015374e-01,-6.279829932467155817e-01,-1.282682989253255634e+00
2.229636303643411366e-01,1.036338693150996448e+01,9.015306002439427147e+00,7.715702229727781081e+00,6.291505172228438525e+00,4.727095939376648737e+00,3.134849012215131570e+00,1.635040849383664563e+00,3.454030216809045317e-01,-6.473486260969214534e-01,-1.297639716316532299e+00
2.234536603211858541e-01,1.040634925267268329e+01,9.046451038825695790e+00,7.736084660484965347e+00,6.300923422708368804e+00,4.725687045097331840e+00,3.124112124289360359e+00,1.617718592226957020e+00,3.251273092791215902e-01,-6.666711690164142112e-01,-1.312463310864201427e+00
2.239436902780305716e-01,1.044947084088979139e+01,9.077669974965770550e+00,7.756471487505663731e+00,6.310286114434106253e+00,4.724179321017697220e+00,3.113261726356463477e+00,1.600303859083581637e+00,3.048151389961286650e-01,-6.859487752940556238e-01,-1.327151767077873190e+00
2.244337202348752613e-01,1.049275235150429886e+01,9.108962953091630510e+00,7.776862524445816938e+00,6.319592897015594346e+00,4.722572484166990492e+00,3.102297881350084996e+00,1.582797295506818802e+00,2.844678277880334782e-01,-7.051795947270516063e-01,-1.341703086894386443e+00
2.249237501917199789e-01,1.053619444224464985e+01,9.140330115146859669e+00,7.797257583724705121e+00,6.328843419461978925e+00,4.720866253349423225e+00,3.091220657499044400e+00,1.565199555359544359e+00,2.640867010208265420e-01,-7.243617737973802040e-01,-1.356115280302173431e+00
2.254137801485646964e-01,1.057979777323329884e+01,9.171771602783014288e+00,7.817656476522286901e+00,6.338037330189626672e+00,4.719060349167247814e+00,3.080030128355599750e+00,1.547511300817810742e+00,2.436730924041927704e-01,-7.434934558490366996e-01,-1.370386365637741966e+00
2.259038101054093861e-01,1.062356300699532241e+01,9.203287557355974258e+00,7.838059012776578349e+00,6.347174277030241285e+00,4.717154494043923840e+00,3.068726372823652682e+00,1.529733202374039536e+00,2.232283439245530410e-01,-7.625727812661293736e-01,-1.384514369882290596e+00
2.263938400622541036e-01,1.066749080846702746e+01,9.234878119922269590e+00,7.858465001181036413e+00,6.356253907239052481e+00,4.715148412247386567e+00,3.057309475186920533e+00,1.511865938839853207e+00,2.027538057773607960e-01,-7.815978876517881702e-01,-1.398497328958431041e+00
2.268838700190987934e-01,1.071158184500459143e+01,9.266543431235417572e+00,7.878874249181984091e+00,6.365275867503094709e+00,4.713041829913402481e+00,3.045779525137050747e+00,1.493910197348515823e+00,1.822508362986297037e-01,-8.005669100079177980e-01,-1.412333288027041167e+00
2.273738999759435109e-01,1.075583678639265450e+01,9.298283631742183530e+00,7.899286562976031156e+00,6.374239803949566685e+00,4.710834475069026972e+00,3.034136617801710400e+00,1.475866673357024705e+00,1.617208018957256854e-01,-8.194779809157659578e-01,-1.426020301784229671e+00
2.278639299327882284e-01,1.080025630485297228e+01,9.330098861578887792e+00,7.919701747507545520e+00,6.383145362154278857e+00,4.708526077656155273e+00,3.022380853772615339e+00,1.457736070647810855e+00,1.411650769773826752e-01,-8.383292307173393354e-01,-1.439556434758433978e+00
2.283539598896329181e-01,1.084484107505308970e+01,9.361989260567670001e+00,7.940119606466142343e+00,6.391992187150187910e+00,4.706116369555163104e+00,3.010512339133514903e+00,1.439519101330054118e+00,1.205850438829563220e-01,-8.571187876976524844e-01,-1.452939761607634050e+00
2.288439898464776356e-01,1.088959177411499368e+01,9.393954968212748113e+00,7.960539942284190928e+00,6.400779923436011210e+00,4.703605084608651232e+00,2.998531185488134021e+00,1.421216485840643973e+00,9.998209281093428658e-02,-8.758447782677996063e-01,-1.466168367416691876e+00
2.293340198033223254e-01,1.093450908162370006e+01,9.425996123696581463e+00,7.980962556134310049e+00,6.409508214984910524e+00,4.700991958645284186e+00,2.986437509988099759e+00,1.402828952944789487e+00,7.935762174671801006e-02,-8.945053271488334623e-01,-1.479240347994785987e+00
2.298240497601670429e-01,1.097959367963605182e+01,9.458112865876177722e+00,8.001387247926974311e+00,6.418176705253302750e+00,4.698276729503713334e+00,2.974231435360760845e+00,1.384357239736176970e+00,5.871303638956870685e-02,-9.130985575565429002e-01,-1.492153810173018957e+00
2.303140797170117327e-01,1.102484625268928653e+01,9.490305333279200894e+00,8.021813816308037914e+00,6.426785037189702621e+00,4.695459137056614551e+00,2.961913089937033838e+00,1.365802091636852955e+00,3.804975007888966587e-02,-9.316225913869826680e-01,-1.504906872102091953e+00
2.308041096738564502e-01,1.107026748780979375e+01,9.522573664100193014e+00,8.042242058656361436e+00,6.435332853243687090e+00,4.692538923234798709e+00,2.949482607679149382e+00,1.347164262396651102e+00,1.736918371968010355e-02,-9.500755494028916281e-01,-1.517497663550133824e+00
2.312941396307011677e-01,1.111585807452181385e+01,9.554917996196735430e+00,8.062671771081429739e+00,6.443819795374932546e+00,4.689515832051435851e+00,2.936940128208381129e+00,1.328444514092289142e+00,-3.327234292734404519e-03,-9.684555514209229887e-01,-1.529924326200645002e+00
2.317841695875458574e-01,1.116161870485607999e+01,9.587338467085544380e+00,8.083102748420966321e+00,6.452245505062325748e+00,4.686389609626369079e+00,2.924285796832740036e+00,1.309643617126094561e+00,-2.403806814871511932e-02,-9.867607164996838875e-01,-1.542185013950545969e+00
2.322741995443905472e-01,1.120755007335865727e+01,9.619835213938676688e+00,8.103534784238657807e+00,6.460609623313185779e+00,4.683160004210513705e+00,2.911519764574577174e+00,1.290762350224305077e+00,-4.476187470114156852e-02,-1.004989163128670260e+00,-1.554277893208386496e+00
2.327642295012352924e-01,1.125365287709952256e+01,9.652408373579534739e+00,8.123967670821768294e+00,6.468911790672531303e+00,4.679826766210368305e+00,2.898642188198213177e+00,1.271801500435083332e+00,-6.549720354290289315e-02,-1.023139009417938450e+00,-1.566201143192616607e+00
2.332542594580799822e-01,1.129992781568137161e+01,9.685058082479011787e+00,8.144401199178890494e+00,6.477151647232469500e+00,4.676389648212617267e+00,2.885653230237468669e+00,1.252761863126083508e+00,-8.624259708522918899e-02,-1.041208373288691202e+00,-1.577952956230038062e+00
2.337442894149246719e-01,1.134637559124843698e+01,9.717784476751607059e+00,8.164835159037707513e+00,6.485328832641659602e+00,4.672848405008804384e+00,2.872553059023143174e+00,1.233644241981634915e+00,-1.069965906367758013e-01,-1.059195372664682999e+00,-1.589531538054352211e+00
2.342343193717693894e-01,1.139299690849508195e+01,9.750587692151375663e+00,8.185269338842687148e+00,6.493442986114834170e+00,4.669202793620144121e+00,2.859341848710515777e+00,1.214449448999649128e+00,-1.277577124833797484e-01,-1.077098125664385231e+00,-1.600935108104803772e+00
2.347243493286141069e-01,1.143979247467463445e+01,9.783467864068008168e+00,8.205703525752884531e+00,6.501493746442436716e+00,4.665452573322400376e+00,2.846019779306743658e+00,1.195178304488058840e+00,-1.485244839686596929e-01,-1.094914750794067304e+00,-1.612161899824988920e+00
2.352143792854587967e-01,1.148676299960820124e+01,9.816425127522890648e+00,8.226137505639766090e+00,6.509480752000336601e+00,4.661597505670852293e+00,2.832587036698211325e+00,1.175831637060895218e+00,-1.692954195753630930e-01,-1.112643367141681772e+00,-1.623210160961764403e+00
2.357044092423034864e-01,1.153390919569342721e+01,9.849459617165088332e+00,8.246571063085031739e+00,6.517403640759628303e+00,4.657637354525382634e+00,2.819043812677869632e+00,1.156410283634014879e+00,-1.900690270074474331e-01,-1.130282094571583240e+00,-1.634078153864291671e+00
2.361944391991482317e-01,1.158123177791317460e+01,9.882571467267254661e+00,8.267003981378415745e+00,6.525262050296486649e+00,4.653571886075647868e+00,2.805390304972539717e+00,1.136915089420491354e+00,-2.108438072728735513e-01,-1.147829053920023767e+00,-1.644764155783151605e+00
2.366844691559929215e-01,1.162873146384445278e+01,9.915760811721691326e+00,8.287436042515604839e+00,6.533055617802157933e+00,4.649400868866337966e+00,2.791626717270116131e+00,1.117346907925533150e+00,-2.316182547672631653e-01,-1.165282367191580848e+00,-1.655266459169659532e+00
2.371744991128376112e-01,1.167640897366717923e+01,9.949027784036264421e+00,8.307867027196127907e+00,6.540783980092998107e+00,4.645124073822538335e+00,2.777753259246771300e+00,1.097706600941102728e+00,-2.523908573582378523e-01,-1.182640157756348120e+00,-1.665583371975250193e+00
2.376645290696823565e-01,1.172426503017299737e+01,9.982372517330347250e+00,8.328296714821259883e+00,6.548446773620604233e+00,4.640741274275181460e+00,2.763770146594098698e+00,1.077995038540135786e+00,-2.731600964705285239e-01,-1.199900550547970290e+00,-1.675713217950986156e+00
2.381545590265270462e-01,1.177230035877396830e+01,1.001579514433063522e+01,8.348724883491914994e+00,6.556043634482010773e+00,4.636252245986613119e+00,2.749677601046254694e+00,1.058213099070447472e+00,-2.939244471717947782e-01,-1.217061672262466754e+00,-1.685654336947173482e+00
2.386445889833717360e-01,1.182051568751164794e+01,1.004929579736722012e+01,8.369151310006710531e+00,6.563574198430040418e+00,4.631656767176219880e+00,2.735475850406953846e+00,1.038361669148110344e+00,-3.146823782593544117e-01,-1.234121651558031996e+00,-1.695405085213188556e+00
2.391346189402164257e-01,1.186891174706570951e+01,1.008287460836931793e+01,8.389575769859865417e+00,6.571038100883644262e+00,4.626954618546188946e+00,2.721165128576537917e+00,1.018441643650644046e+00,-3.354323523474775914e-01,-1.251078619255481028e+00,-1.704963835697301366e+00
2.396246488970611710e-01,1.191748927076289633e+01,1.011653170886119568e+01,8.409998037239230229e+00,6.578434976938382306e+00,4.622145583307319505e+00,2.706745675578915211e+00,9.984539257097022613e-01,-3.561728259555561049e-01,-1.267930708539631635e+00,-1.714328978346673971e+00
2.401146788539058607e-01,1.196624899458589297e+01,1.015026722995804143e+01,8.430417885024354518e+00,6.585764461377000778e+00,4.617229447204986847e+00,2.692217737588496362e+00,9.783994267034270553e-01,-3.769022495970253406e-01,-1.284676055161546593e+00,-1.723498920407544821e+00
2.406047088107505505e-01,1.201519165718205961e+01,1.018408130236168496e+01,8.450835084784459994e+00,6.593026188680028987e+00,4.612205998545146457e+00,2.677581566957098147e+00,9.582790662484754751e-01,-3.976190678689484059e-01,-1.301312797641472896e+00,-1.732472086725391325e+00
2.410947387675952680e-01,1.206431799987242037e+01,1.021797405635648914e+01,8.471249406776577118e+00,6.600219793036534277e+00,4.607075028220470436e+00,2.662837422240758922e+00,9.380937721915889593e-01,-4.183217195424782098e-01,-1.317839077472765519e+00,-1.741246920045354196e+00
2.415847687244399855e-01,1.211362876666060728e+01,1.025194562180519853e+01,8.491660619943662169e+00,6.607344908354929380e+00,4.601836329736550546e+00,2.647985568226510988e+00,9.178444806007965973e-01,-4.390086376540502933e-01,-1.334253039326581014e+00,-1.749821881312716876e+00
2.420747986812846753e-01,1.216312470424149872e+01,1.028599612814451802e+01,8.512068491912618384e+00,6.614401168273831289e+00,4.596489699238232696e+00,2.633026275959201357e+00,8.975321357563801339e-01,-4.596782495971980520e-01,-1.350552831257323616e+00,-1.758195449973475322e+00
2.425648286381293928e-01,1.221280656201041204e+01,1.032012570438108412e+01,8.532472788992558677e+00,6.621388206173078217e+00,4.591034935536006500e+00,2.617959822768119338e+00,8.771576901412443394e-01,-4.803289772153529480e-01,-1.366736604909088326e+00,-1.766366124275122296e+00
2.430548585949741103e-01,1.226267509207177575e+01,1.035433447908703641e+01,8.552873276172869410e+00,6.628305655184750123e+00,4.585471840132518295e+00,2.602786492293713394e+00,8.567221044311192912e-01,-5.009592368951831798e-01,-1.382802515722758807e+00,-1.774332421567440310e+00
2.435448885518188000e-01,1.231273104924824580e+01,1.038862258039588404e+01,8.573269717121490885e+00,6.635153148204355311e+00,4.579800217249169414e+00,2.587506574514165880e+00,8.362263474842235311e-01,-5.215674396608740437e-01,-1.398748723144107586e+00,-1.782092878603537711e+00
2.440349185086634898e-01,1.236297519108943632e+01,1.042299013599806301e+01,8.593661874183046834e+00,6.641930317902017045e+00,4.574019873852814833e+00,2.572120365772008199e+00,8.156713963307029580e-01,-5.421519912689898302e-01,-1.414573390832559063e+00,-1.789646051840884100e+00
2.445249484655082073e-01,1.241340827788105017e+01,1.045743727313677063e+01,8.614049508377155107e+00,6.648636796733821797e+00,4.568130619682538196e+00,2.556628168800600953e+00,7.950582361615481375e-01,-5.627112923042627557e-01,-1.430274686870937062e+00,-1.796990517742567572e+00
2.450149784223528970e-01,1.246403107265363630e+01,1.049196411860349443e+01,8.634432379396614010e+00,6.655272216953185271e+00,4.562132267276554742e+00,2.541030292750666497e+00,7.743878603172789088e-01,-5.832437382759807498e-01,-1.445850783975909604e+00,-1.804124873078591262e+00
2.455050083791976145e-01,1.251484434119159239e+01,1.052657079873370805e+01,8.654810245605695229e+00,6.661836210622344545e+00,4.556024631999187946e+00,2.525327053216715356e+00,7.536612702761742444e-01,-6.037477197152252284e-01,-1.461299859709346949e+00,-1.811047735227349076e+00
2.459950383360423598e-01,1.256584885204232904e+01,1.056125743940263995e+01,8.675182864038539776e+00,6.668328409623950570e+00,4.549807532067919880e+00,2.509518772263379383e+00,7.328794756420524692e-01,-6.242216222729288777e-01,-1.476620096690553607e+00,-1.817757742477223548e+00
2.464850682928870218e-01,1.261704537652485314e+01,1.059602416602063713e+01,8.695549990397331896e+00,6.674748445672675778e+00,4.543480788580619212e+00,2.493605778451888799e+00,7.120434941319269129e-01,-6.446638268184681220e-01,-1.491809682809173365e+00,-1.824253554328262528e+00
2.469750982497317393e-01,1.266843468873907952e+01,1.063087110352896403e+01,8.715911379050755414e+00,6.681095950326968236e+00,4.537044225542740783e+00,2.477588406866259696e+00,6.911543515629916534e-01,-6.650727095392576782e-01,-1.506866811439080633e+00,-1.830533851793985978e+00
2.474651282065764846e-01,1.272001756557455643e+01,1.066579837639524442e+01,8.736266783032293759e+00,6.687370555000862637e+00,4.530497669894743673e+00,2.461466999139648948e+00,6.702130818394695932e-01,-6.854466420409177640e-01,-1.521789681653004100e+00,-1.836597337703344657e+00
2.479551581634211466e-01,1.277179478671984292e+01,1.070080610860925496e+01,8.756615954038753813e+00,6.693571890975913874e+00,4.523840951539488842e+00,2.445241903480450674e+00,6.492207269388392543e-01,-7.057839914484149713e-01,-1.536576498438119609e+00,-1.842442737002804920e+00
2.484451881202658641e-01,1.282376713467093410e+01,1.073589442367809710e+01,8.776958642428471791e+00,6.699699589413135925e+00,4.517073903369876575e+00,2.428913474698658703e+00,6.281783368980620175e-01,-7.260831205076090367e-01,-1.551225472912233672e+00,-1.848068797058502799e+00
2.489352180771105538e-01,1.287593539474103110e+01,1.077106344462223042e+01,8.797294597220030710e+00,6.705753281365134377e+00,4.510196361296379131e+00,2.412482074231744100e+00,6.070869697989065283e-01,-7.463423876880403984e-01,-1.565734822541116733e+00,-1.853474287958576827e+00
2.494252480339552713e-01,1.292830035506860220e+01,1.080631329397032836e+01,8.817623566090350806e+00,6.711732597788156340e+00,4.503208164274906444e+00,2.395948070171042055e+00,5.859476917535830776e-01,-7.665601472858452059e-01,-1.580102771356240554e+00,-1.858658002815505972e+00
2.499152779907999888e-01,1.298086280662738901e+01,1.084164409375545191e+01,8.837945295373575760e+00,6.717637169554472543e+00,4.496109154334541280e+00,2.379311837287505060e+00,5.647615768892306765e-01,-7.867347495281731273e-01,-1.594327550173901598e+00,-1.863618758068811720e+00
2.504053079476446508e-01,1.303362354323470385e+01,1.087705596551001008e+01,8.858259530059267917e+00,6.723466627464579126e+00,4.488899176605547048e+00,2.362573757057915280e+00,5.435297073327214346e-01,-8.068645406776633333e-01,-1.608407396814630408e+00,-1.868355393787590302e+00
2.508953379044893683e-01,1.308658336156094393e+01,1.091254903026153400e+01,8.878566013791131084e+00,6.729220602259682771e+00,4.481578079347341870e+00,2.345734217690695456e+00,5.222531731946000733e-01,-8.269478631381856903e-01,-1.622340556323817351e+00,-1.872866773973375976e+00
2.513853678613341414e-01,1.313974306113845003e+01,1.094812340852800325e+01,8.898864488865497080e+00,6.734898724634173384e+00,4.474145713976655614e+00,2.328793614151883240e+00,5.009330725529186346e-01,-8.469830555610646794e-01,-1.636125281192997827e+00,-1.877151786863054062e+00
2.518753978181788034e-01,1.319310344437050198e+01,1.098377922031319542e+01,8.919154696229853130e+00,6.740500625248171396e+00,4.466601935095741105e+00,2.311752348191008721e+00,4.795705114366497490e-01,-8.669684529520911287e-01,-1.649759831581932845e+00,-1.881209345231834584e+00
2.523654277750235209e-01,1.324666531654049706e+01,1.101951658510217591e+01,8.939436375481484731e+00,6.746025934740211838e+00,4.458946600520677706e+00,2.294610828366878685e+00,4.581666038086524839e-01,-8.869023867793865978e-01,-1.663242475541639953e+00,-1.885038386696435087e+00
2.528554577318682384e-01,1.330042948582107165e+01,1.105533562185673269e+01,8.959709264866136280e+00,6.751474283740014570e+00,4.451179571309798355e+00,2.277369470073357771e+00,4.367224715482889152e-01,-9.067831850819991768e-01,-1.676571489238239954e+00,-1.888637874018409324e+00
2.533454876887129004e-01,1.335439676328300429e+01,1.109123644901059080e+01,8.979973101276566894e+00,6.756845302881268722e+00,4.443300711792192104e+00,2.260028695565138079e+00,4.152392444337582589e-01,-9.266091725791454348e-01,-1.689745157177512391e+00,-1.892006795407467301e+00
2.538355176455576179e-01,1.340856796290447761e+01,1.112721918446488800e+01,9.000227620251260774e+00,6.762138622814567235e+00,4.435309889596287469e+00,2.242588933983383548e+00,3.937180601239265165e-01,-9.463786707803427678e-01,-1.702761772430406717e+00,-1.895144164825009359e+00
2.543255476024022799e-01,1.346294390158056231e+01,1.116328394558379244e+01,9.020472555973327644e+00,6.767353874220494170e+00,4.427206975678541490e+00,2.225050621381274851e+00,3.721600641396829445e-01,-9.660899980964472444e-01,-1.715619636859531782e+00,-1.898049022287911836e+00
2.548155775592470529e-01,1.351752539913130668e+01,1.119943084918906351e+01,9.040707641268717509e+00,6.772490687822489974e+00,4.418991844352265552e+00,2.207414200749869160e+00,3.505664098454874811e-01,-9.857414699507647260e-01,-1.728317061345846062e+00,-1.900720434171954798e+00
2.553056075160917704e-01,1.357231327831142842e+01,1.123566001155580452e+01,9.060932607605266753e+00,6.777548694400193696e+00,4.410664373316547149e+00,2.189680122043546007e+00,3.289382584299125334e-01,-1.005331398891712746e+00,-1.740852366016951036e+00,-1.903157493516008048e+00
2.557956374729364324e-01,1.362730836482023378e+01,1.127197154840823501e+01,9.081147185091710483e+00,6.782527524802721253e+00,4.402224443685059718e+00,2.171848842205233332e+00,3.072767788857273530e-01,-1.024858094706172507e+00,-1.753223880476001417e+00,-1.905359320325962669e+00
2.562856674297811499e-01,1.368251148730932698e+01,1.130836557491400995e+01,9.101351102475936372e+00,6.787426809961864649e+00,4.393671940015363653e+00,2.153920825192336075e+00,2.855831479904762382e-01,-1.044319864532840425e+00,-1.765429944030995957e+00,-1.907325061878786476e+00
2.567756973866258674e-01,1.373792347739272479e+01,1.134484220568010215e+01,9.121544087144124902e+00,6.792246180905584296e+00,4.385006750337904435e+00,2.135896542001828102e+00,2.638585502857395682e-01,-1.063715012977182850e+00,-1.777468905925428500e+00,-1.909053893026767756e+00
2.572657273434705294e-01,1.379354516965578981e+01,1.138140155474789950e+01,9.141725865119539662e+00,6.796985268771560840e+00,4.376228766185384700e+00,2.117776470695754032e+00,2.421041780565058588e-01,-1.083041842226782014e+00,-1.789339125569642475e+00,-1.910545016502025684e+00
2.577557573003152469e-01,1.384937740220490987e+01,1.141804373598995248e+01,9.161896161433050523e+00,6.801643705150864250e+00,4.367337882697191809e+00,2.099561095733899485e+00,2.203212291198885786e-01,-1.102298656370579666e+00,-1.801038978490929754e+00,-1.911797667938036627e+00
2.582457872571600199e-01,1.390542102609612662e+01,1.145476886971345998e+01,9.182054705962368502e+00,6.806221127033586171e+00,4.358333998978186408e+00,2.081250894797270767e+00,1.985108674346656166e-01,-1.121483835676671648e+00,-1.812566956010122299e+00,-1.912811195745260484e+00
2.587358172140046819e-01,1.396167688966889386e+01,1.149157707054943600e+01,9.202201221992918789e+00,6.810717166447123994e+00,4.349217014793169689e+00,2.062846356832741535e+00,1.766742829519965807e-01,-1.140595720087315135e+00,-1.823921504909115754e+00,-1.913584925543967419e+00
2.592258471708493994e-01,1.401814583973298234e+01,1.152846844919473313e+01,9.222335428542768554e+00,6.815131453184599231e+00,4.339986832951104212e+00,2.044347982423386778e+00,1.548126874634534467e-01,-1.159632620274239745e+00,-1.835101045536257747e+00,-1.914118180148371540e+00
2.597158771276940614e-01,1.407482872538806618e+01,1.156544311535207115e+01,9.242457043144401752e+00,6.819463617341921413e+00,4.330643360145410625e+00,2.025756279440219298e+00,1.329273000621180589e-01,-1.178592845996188299e+00,-1.846104010844581644e+00,-1.914410312548926241e+00
2.602059070845387789e-01,1.413172639821887877e+01,1.160250117784428525e+01,9.262565781909170681e+00,6.823713289348283695e+00,4.321186506955912776e+00,2.007071763003853260e+00,1.110193470368810859e-01,-1.197474706289611612e+00,-1.856928846634478880e+00,-1.914460706089401443e+00
2.606959370413834964e-01,1.418883971247650067e+01,1.163964274471898719e+01,9.282661359585818062e+00,6.827880099994156460e+00,4.311616187851087467e+00,1.988294955448088652e+00,8.909006176890313378e-02,-1.216276509657991500e+00,-1.867574011795984701e+00,-1.914268774643906879e+00
2.611859669982282139e-01,1.424616952524598723e+01,1.167686792334372470e+01,9.302743489613169103e+00,6.831963680456783372e+00,4.301932321190584219e+00,1.969426386285364927e+00,6.714068463016914512e-02,-1.234996564259847940e+00,-1.878037978550705533e+00,-1.913833962793864085e+00
2.616759969550729314e-01,1.430371669660019940e+01,1.171417682049160724e+01,9.322811884166899432e+00,6.835963662323186973e+00,4.292134829228028359e+00,1.950466592174110669e+00,4.517246288417758882e-02,-1.253633178095395317e+00,-1.888319232693371319e+00,-1.913155746004924662e+00
2.621660269119176490e-01,1.436148208973989426e+01,1.175156954241739982e+01,9.342866254200457021e+00,6.839879677610670505e+00,4.282223638114108333e+00,1.931416116887982426e+00,2.318665058874874729e-02,-1.272184659191861966e+00,-1.898416273833020140e+00,-1.912233630803837237e+00
2.626560568687623110e-01,1.441946657112007202e+01,1.178904619492407591e+01,9.362906309480084843e+00,6.843711358784827503e+00,4.272198677899944563e+00,1.912275511286992913e+00,1.184508500956110710e-03,-1.290649315787470330e+00,-1.908327615633811591e+00,-1.911067154955260472e+00
2.631460868256070285e-01,1.447767101056258454e+01,1.182660688341986699e+01,9.382931758613974438e+00,6.847458338775052056e+00,4.262059882540737199e+00,1.893045333290519050e+00,-2.083269601583115360e-02,-1.309025456514084640e+00,-1.918051786055475993e+00,-1.909655887638524341e+00
2.636361167824517460e-01,1.453609628135495591e+01,1.186425171296573744e+01,9.402942309075527305e+00,6.851120250987553284e+00,4.251807189899702522e+00,1.873726147852219359e+00,-4.286368908276139145e-02,-1.327311390578501893e+00,-1.927587327593383693e+00,-1.907999429624338550e+00
2.641261467392964080e-01,1.459474326033548586e+01,1.190198078831337369e+01,9.422937667220754321e+00,6.854696729315875814e+00,4.241440541752283799e+00,1.854318526936820977e+00,-6.490719039421255498e-02,-1.345505427942420340e+00,-1.936932797518253757e+00,-1.906097413451448785e+00
2.646161766961411810e-01,1.465361282796463271e+01,1.193979421393363793e+01,9.442917538299782976e+00,6.858187408148918252e+00,4.230959883790645470e+00,1.834823049498794267e+00,-8.696191330438690636e-02,-1.363605879501072371e+00,-1.946086768115495191e+00,-1.903949503603238558e+00
2.651062066529858985e-01,1.471270586838254069e+01,1.197769209403543123e+01,9.462881626462481321e+00,6.861591922376459429e+00,4.220365165628457760e+00,1.815240301462945016e+00,-1.090265649117473923e-01,-1.381611057260488273e+00,-1.955047826924162901e+00,-1.901555396684282195e+00
2.655962366098305605e-01,1.477202326945294786e+01,1.201567453257512241e+01,9.482829634758218162e+00,6.864909907392186206e+00,4.209656340805951302e+00,1.795570875706856473e+00,-1.310998461413812044e-01,-1.399519274513458811e+00,-1.963814576975564385e+00,-1.898914821596841440e+00
2.660862665666752780e-01,1.483156592279327768e+01,1.205374163325638293e+01,9.502761265129734625e+00,6.868140999094225485e+00,4.198833366795255984e+00,1.775815372045240981e+00,-1.531804518252165570e-01,-1.417328846014141330e+00,-1.972385637031486283e+00,-1.896027539717309862e+00
2.665762965235199400e-01,1.489133472379095657e+01,1.209189349952048431e+01,9.522676218401127102e+00,6.871284833883176013e+00,4.187896205006036432e+00,1.755974397216190752e+00,-1.752670707801038397e-01,-1.435038088151312952e+00,-1.980759641822046335e+00,-1.892893345072608646e+00
2.670663264803646575e-01,1.495133057160605894e+01,1.213013023452712602e+01,9.542574194259975329e+00,6.874341048657651498e+00,4.176844820791381530e+00,1.736048564869287381e+00,-1.973583858838136584e-01,-1.452645319120315470e+00,-1.988935242283191185e+00,-1.889512064516523981e+00
2.675563564372093750e-01,1.501155436916011965e+01,1.216845194112565842e+01,9.562454891233556964e+00,6.877309280807316405e+00,4.165679183454005674e+00,1.716038495555634258e+00,-2.194530741488712744e-01,-1.470148859093629135e+00,-1.996911105793806263e+00,-1.885883557905996488e+00
2.680463863940540925e-01,1.507200702311125617e+01,1.220685872181682186e+01,9.582318006659212628e+00,6.880189168203434846e+00,4.154399266252712941e+00,1.695944816719754389e+00,-2.415498067942992155e-01,-1.487547030390130143e+00,-2.004685916412471069e+00,-1.882007718277356467e+00
2.685364163508988100e-01,1.513268944381551506e+01,1.224535067870495730e+01,9.602163236648813438e+00,6.882980349186915703e+00,4.143005046409147241e+00,1.675768162693384022e+00,-2.636472493152275942e-01,-1.504838157642999219e+00,-2.012258375113837872e+00,-1.877884472022504969e+00
2.690264463077435275e-01,1.519360254527448895e+01,1.228392791344065849e+01,9.621990276047366564e+00,6.885682462553863736e+00,4.131496505114828466e+00,1.655509174691156105e+00,-2.857440615503826775e-01,-1.522020567966292370e+00,-2.019627200024641134e+00,-1.873513779065044682e+00
2.695164762645881895e-01,1.525474724506914370e+01,1.232259052715391157e+01,9.641798818385707293e+00,6.888295147538638474e+00,4.119873627538464866e+00,1.635168500808177106e+00,-3.078388977474502131e-01,-1.539092591120170272e+00,-2.026791126659338804e+00,-1.868895633036358195e+00
2.700065062214329070e-01,1.531612446427996588e+01,1.236133862037771536e+01,9.661588555827364644e+00,6.890818043794407544e+00,4.108136402833553191e+00,1.614746796019475905e+00,-3.299304066263338830e-01,-1.556052559674798719e+00,-2.033748908155385671e+00,-1.864030061451629416e+00
2.704965361782776245e-01,1.537773512739326875e+01,1.240017229296213230e+01,9.681359179109488622e+00,6.893250791371206887e+00,4.096284824146255943e+00,1.594244722181371143e+00,-3.520172314402614244e-01,-1.572898809172888823e+00,-2.040499315508129463e+00,-1.858917125885820365e+00
2.709865661351223420e-01,1.543958016219385598e+01,1.243909164397886968e+01,9.701110377477942137e+00,6.895593030691513192e+00,4.084318888623561072e+00,1.573662948034688647e+00,-3.740980100348101356e-01,-1.589629678290928494e+00,-2.047041137805351241e+00,-1.853556922149585340e+00
2.714765960919670595e-01,1.550166049964379411e+01,1.247809677161624364e+01,9.720841838616484765e+00,6.897844402523300111e+00,4.072238597421733886e+00,1.553002149209919747e+00,-3.961713749047560684e-01,-1.606243508999031899e+00,-2.053373182461418089e+00,-1.847949580465145569e+00
2.719666260488117215e-01,1.556397707374760842e+01,1.251718777306471431e+01,9.740553248570101630e+00,6.900004547950619127e+00,4.060043955715032737e+00,1.532263008234206580e+00,-4.182359532488655329e-01,-1.622738646719501077e+00,-2.059494275451084100e+00,-1.842095265642095026e+00
2.724566560056564390e-01,1.562653082140363203e+01,1.255636474439283745e+01,9.760244291662445448e+00,6.902073108341671315e+00,4.047734972704708944e+00,1.511446214540254296e+00,-4.402903670225288835e-01,-1.639113440484017747e+00,-2.065403261542915203e+00,-1.835994177253165605e+00
2.729466859625011566e-01,1.568932268224153326e+01,1.259562778041363806e+01,9.779914650407361520e+00,6.904049725314382435e+00,4.035311661628320223e+00,1.490552464477149730e+00,-4.623332329882482439e-01,-1.655366243089479550e+00,-2.071099004532330756e+00,-1.829646549809939016e+00
2.734367159193458185e-01,1.575235359844626970e+01,1.263497697454156565e+01,9.799564005414605816e+00,6.905934040699486687e+00,4.022774039769275944e+00,1.469582461323013511e+00,-4.843631627640674342e-01,-1.671495411252545082e+00,-2.076580387474304068e+00,-1.823052652938500495e+00
2.739267458761905361e-01,1.581562451456814777e+01,1.267441241863981993e+01,9.819192035289615816e+00,6.907725696501111123e+00,4.010122128466706570e+00,1.448536915299594385e+00,-5.063787628698221965e-01,-1.687499305762794055e+00,-2.081846312915664132e+00,-1.816212791555043893e+00
2.744167758330353091e-01,1.587913637731922201e+01,1.271393420285821207e+01,9.838798416527446022e+00,6.909424334854861627e+00,3.997355953125584893e+00,1.427416543588712283e+00,-5.283786347713085307e-01,-1.703376291634581152e+00,-2.086895703127049639e+00,-1.809127306041418137e+00
2.749068057898799711e-01,1.594289013535584232e+01,1.275354241546142298e+01,9.858382823400786421e+00,6.911029597983414874e+00,3.984475543227159910e+00,1.406222070350634290e+00,-5.503613749222893148e-01,-1.719124738257518104e+00,-2.091727500334477075e+00,-1.801796572420637288e+00
2.753968357467246886e-01,1.600688673904759440e+01,1.279323714264783085e+01,9.877944927842140288e+00,6.912541128149615410e+00,3.971480932339638059e+00,1.384954226744286476e+00,-5.723255748044285829e-01,-1.734743019545654796e+00,-2.096340666950554876e+00,-1.794221002532315534e+00
2.758868657035694061e-01,1.607112714023239164e+01,1.283301846835873761e+01,9.897484399320109816e+00,6.913958567607069838e+00,3.958372158129166873e+00,1.363613750949389525e+00,-5.942698209650725261e-01,-1.750229514085297033e+00,-2.100734185805317011e+00,-1.786401044208063116e+00
2.763768956604140681e-01,1.613561229195775226e+01,1.287288647407802422e+01,9.917000904709755815e+00,6.915281558548247887e+00,3.945149262371118404e+00,1.342201388190505273e+00,-6.161926950528819891e-01,-1.765582605281466044e+00,-2.104907060376683514e+00,-1.778337181446839388e+00
2.768669256172587856e-01,1.620034314820858512e+01,1.291284123862243227e+01,9.936494108157177152e+00,6.916509743050087700e+00,3.931812290961596457e+00,1.320717890762888036e+00,-6.380927738514322600e-01,-1.780800681503079685e+00,-2.108858315020567975e+00,-1.770029934590216403e+00
2.773569555741035031e-01,1.626532066362091555e+01,1.295288283792214479e+01,9.955963670938107413e+00,6.917642763017108010e+00,3.918361293929291111e+00,1.299164018060321002e+00,-6.599686293105957446e-01,-1.795882136226734538e+00,-2.112586995200601336e+00,-1.761479860497638494e+00
2.778469855309482206e-01,1.633054579318202570e+01,1.299301134479190978e+01,9.975409251310683345e+00,6.918680260122009429e+00,3.904796325447584593e+00,1.277540536604799826e+00,-6.818188285758400857e-01,-1.810825368179165062e+00,-2.116092167717487982e+00,-1.752687552721599706e+00
2.783370154877929381e-01,1.639601949191686359e+01,1.303322682869265137e+01,9.994830504362337109e+00,6.919621875743795947e+00,3.891117443846930257e+00,1.255848220078086053e+00,-7.036419340154238533e-01,-1.825628781478381146e+00,-2.119372920937993232e+00,-1.743653641682762823e+00
2.788270454446376001e-01,1.646174271456071736e+01,1.307352935548358452e+01,1.001422708185082655e+01,6.920467250903396206e+00,3.877324711627514020e+00,1.234087849355150368e+00,-7.254365032454809237e-01,-1.840290785773481597e+00,-2.122428365023580898e+00,-1.734378794845045757e+00
2.793170754014823176e-01,1.652771641521780666e+01,1.311391898716455451e+01,1.003359863203925073e+01,6.921216026196769455e+00,3.863418195472266614e+00,1.212260212539620241e+00,-7.472010891528458876e-01,-1.854809796383012355e+00,-2.125257632158623178e+00,-1.724863716890662646e+00
2.798071053583270351e-01,1.659394154700678570e+01,1.315439578160927958e+01,1.005294479952543796e+01,6.921867841725547699e+00,3.849397966260019288e+00,1.190366105000888464e+00,-7.689342399160125074e-01,-1.869184234432188729e+00,-2.127859876778327664e+00,-1.715109149895067464e+00
2.802971353151716971e-01,1.666041906169193254e+01,1.319495979228871185e+01,1.007226522506522670e+01,6.922422337025152750e+00,3.835264099079058298e+00,1.168406329413301803e+00,-7.906344990237550441e-01,-1.883412526988605951e+00,-2.130234275796218490e+00,-1.705115873501880319e+00
2.807871652720164701e-01,1.672714991331134726e+01,1.323561107065276232e+01,1.009155954693327573e+01,6.922879151498226413e+00,3.821016672858802199e+00,1.146381694800108431e+00,-8.123004065397388951e-01,-1.897493108270616347e+00,-2.132380029250416253e+00,-1.694884704328744052e+00
2.812771952288611876e-01,1.679413507805834982e+01,1.327634967958301715e+01,1.011082740900358168e+01,6.923237927516191270e+00,3.806655769112625709e+00,1.124293012169923056e+00,-8.339305047510344737e-01,-1.911424424216944029e+00,-2.134296361017952393e+00,-1.684416490095236307e+00
2.817672251857058496e-01,1.686137552552533236e+01,1.331717567457203977e+01,1.013006845024282399e+01,6.923498307532512719e+00,3.792181475522772960e+00,1.102141102461489552e+00,-8.555233285714317626e-01,-1.925204924275730090e+00,-2.135982515362574663e+00,-1.673712114825004926e+00
2.822572551425505671e-01,1.692887222611086528e+01,1.335808910846058595e+01,1.014928230723020874e+01,6.923659934608491717e+00,3.777593884814796077e+00,1.079926794280386515e+00,-8.770774084759925815e-01,-1.938833064691919406e+00,-2.137437760162199663e+00,-1.662772500867455649e+00
2.827472850993952846e-01,1.699662615347846284e+01,1.339909003304287971e+01,1.016846861507049304e+01,6.923722452701928987e+00,3.762893094505388447e+00,1.057650923238250273e+00,-8.985912714044772542e-01,-1.952307309426652537e+00,-2.138661387494282362e+00,-1.651598608627909526e+00
2.832373150562399466e-01,1.706463828456703169e+01,1.344017849905981876e+01,1.018762700739508276e+01,6.923685506685379742e+00,3.748079206925321483e+00,1.035314331939847010e+00,-9.200634408576550127e-01,-1.965626130340672129e+00,-2.139652713814362617e+00,-1.640191436547499437e+00
2.837273450130846641e-01,1.713290959960131943e+01,1.348135455619218170e+01,1.020675711636318184e+01,6.923548742364515007e+00,3.733152329242323209e+00,1.012917869969645945e+00,-9.414924369946328087e-01,-1.978788007378823544e+00,-2.140411080134787092e+00,-1.628552021081296264e+00
2.842173749699293817e-01,1.720144108210225298e+01,1.352261825305375709e+01,1.022585857266298781e+01,6.923311806496577958e+00,3.718112573483907557e+00,9.904623938779140158e-01,-9.628767767311863235e-01,-1.991791428755639304e+00,-2.140935852203605716e+00,-1.616681436674681338e+00
2.847074049267740992e-01,1.727023371889734449e+01,1.356396963718450266e+01,1.024493100551297786e+01,6.922974346808936197e+00,3.702960056560130386e+00,9.679487671662851955e-01,-9.842149738391343661e-01,-2.004634891142035524e+00,-2.141226420683642218e+00,-1.604580795737933219e+00
2.851974348836188167e-01,1.733928850013104039e+01,1.360540875504366198e+01,1.026397404266322333e+01,6.922536012017738827e+00,3.687694900286286437e+00,9.453778602728413194e-01,-1.005505539046724017e+00,-2.017316899853095258e+00,-2.141282201331739632e+00,-1.592251248619054982e+00
2.856874648404634787e-01,1.740860641927502783e+01,1.364693565200285086e+01,1.028298731039678948e+01,6.921996451846667675e+00,3.672317231405550775e+00,9.227505505566940824e-01,-1.026746980140035070e+00,-2.029835969036950960e+00,-2.141102635178182556e+00,-1.579693983574831817e+00
2.861774947973081962e-01,1.747818847313859436e+01,1.368855037233915972e+01,1.030197043353118502e+01,6.921355317045788880e+00,3.656827181611547406e+00,9.000677222820514523e-01,-1.047937802065419755e+00,-2.042190621864770517e+00,-2.140687188706289934e+00,-1.566910226740112710e+00
2.866675247541529137e-01,1.754803566187884556e+01,1.373025295922817435e+01,1.032092303541986666e+01,6.920612259410501288e+00,3.641224887570874813e+00,8.773302666018115703e-01,-1.069076507032937995e+00,-2.054379390721821963e+00,-2.140035354032186365e+00,-1.553901242095337754e+00
2.871575547109976312e-01,1.761814898901102211e+01,1.377204345473703029e+01,1.033984473795381476e+01,6.919766931800588772e+00,3.625510490945552444e+00,8.545390815406286311e-01,-1.090161594620840058e+00,-2.066400817399652645e+00,-2.139146649084747498e+00,-1.540668331432282656e+00
2.876475846678423487e-01,1.768852946141872096e+01,1.381392189981741225e+01,1.035873516156316931e+01,6.918818988159362249e+00,3.609684138415415688e+00,8.316950719774933720e-01,-1.111191561881054612e+00,-2.078253453289356845e+00,-2.138020617785716837e+00,-1.527212834318041113e+00
2.881376146246870662e-01,1.775917808936412001e+01,1.385588833429855704e+01,1.037759392521891755e+01,6.917768083532913614e+00,3.593745981700447345e+00,8.087991496278068571e-01,-1.132164903445705750e+00,-2.089935859575941635e+00,-2.136656830230003745e+00,-1.513536128057237029e+00
2.886276445815317282e-01,1.783009588649818511e+01,1.389794279688020140e+01,1.039642064643464181e+01,6.916613874089451386e+00,3.577696177583048698e+00,7.858522330249617660e-01,-1.153080111634643412e+00,-2.101446607433785196e+00,-2.135054882866148862e+00,-1.499639627652470608e+00
2.891176745383764457e-01,1.790128386987087339e+01,1.394008532512556187e+01,1.041521494126835279e+01,6.915356017138752698e+00,3.561534887930242199e+00,7.628552475014034329e-01,-1.173935676564011654e+00,-2.112784278223201362e+00,-2.133214398676969381e+00,-1.485524785762985633e+00
2.896077044952211077e-01,1.797274305994121946e+01,1.398231595545421868e+01,1.043397642432433692e+01,6.913994171151700563e+00,3.545262279715832854e+00,7.398091251692267001e-01,-1.194730086255807233e+00,-2.123947463688086401e+00,-2.131135027360377077e+00,-1.471193092661588153e+00
2.900977344520658252e-01,1.804447448058756720e+01,1.402463472313505122e+01,1.045270470875511393e+01,6.912527995779925938e+00,3.528878525042479009e+00,7.167148049002278754e-01,-1.215461826748499563e+00,-2.134934766154677366e+00,-2.128816445510371302e+00,-1.456646076189770600e+00
2.905877644089105982e-01,1.811647915911761686e+01,1.406704166227910946e+01,1.047139940626342280e+01,6.910957151875548377e+00,3.512383801163728947e+00,6.935732323054919490e-01,-1.236129382208636773e+00,-2.145744798731395342e+00,-2.126258356798206961e+00,-1.441885301711088641e+00
2.910777943657552602e-01,1.818875812627853250e+01,1.410953680583245529e+01,1.049006012710426994e+01,6.909281301511013496e+00,3.495778290505985542e+00,6.703853597144704413e-01,-1.256731235043485384e+00,-2.156376185509787824e+00,-2.123460492153737444e+00,-1.426912372062763446e+00
2.915678243225999777e-01,1.826131241626704238e+01,1.415212018556904283e+01,1.050868648008705719e+01,6.907500107999033467e+00,3.479062180690400741e+00,6.471521461535361119e-01,-1.277265866014708262e+00,-2.166827561766576427e+00,-2.120422609946931214e+00,-1.411728927505502718e+00
2.920578542794446952e-01,1.833414306673948602e+01,1.419479183208350470e+01,1.052727807257775972e+01,6.905613235912615444e+00,3.462235664554720760e+00,6.238745573240676023e-01,-1.297731754353036893e+00,-2.177097574166789062e+00,-2.117144496169563794e+00,-1.396336645671568011e+00
2.925478842362893572e-01,1.840725111882178666e+01,1.423755177478394351e+01,1.054583451050114817e+01,6.903620351105205444e+00,3.445298940175076652e+00,6.005535655800283701e-01,-1.318127377873972161e+00,-2.187184880967989908e+00,-2.113625964617085629e+00,-1.380737241511075686e+00
2.930379141931340747e-01,1.848063761711958364e+01,1.428040004188474832e+01,1.056435539834311044e+01,6.901521120730914838e+00,3.428252210887682505e+00,5.771901499050136053e-01,-1.338451213094531189e+00,-2.197088152225621371e+00,-2.109866857070660462e+00,-1.364932467236503300e+00
2.935279441499787922e-01,1.855430360972806625e+01,1.432333666039928666e+01,1.058284033915298039e+01,6.899315213264856084e+00,3.411095685310520764e+00,5.537852958888545007e-01,-1.358701735350966722e+00,-2.206806069999414976e+00,-2.105867043479387135e+00,-1.348924112265468267e+00
2.940179741068235098e-01,1.862825014824207770e+01,1.436636165613268723e+01,1.060128893454598398e+01,6.897002298523571717e+00,3.393829577364915639e+00,5.303399957036603052e-01,-1.378877418917560327e+00,-2.216337328560928910e+00,-2.101626422142684802e+00,-1.332714003161697303e+00
2.945080040636682273e-01,1.870247828776598098e+01,1.440947505367452663e+01,1.061970078470570478e+01,6.894582047685562820e+00,3.376454106297082536e+00,5.068552480794036308e-01,-1.398976737126397918e+00,-2.225680634602156260e+00,-2.097144919892860671e+00,-1.316304003574251924e+00
2.949980340205128893e-01,1.877698908692359225e+01,1.445267687639151077e+01,1.063807548838662065e+01,6.892054133311923181e+00,3.358969496699601098e+00,4.833320582789898401e-01,-1.418998162488186221e+00,-2.234834707445247926e+00,-2.092422492277853596e+00,-1.299696014174981595e+00
2.954880639773576068e-01,1.885178360786814267e+01,1.449596714642017581e+01,1.065641264291672030e+01,6.889418229367057833e+00,3.341375978532818092e+00,4.597714380728122885e-01,-1.438940166814090205e+00,-2.243798279253324424e+00,-2.087459123744141998e+00,-1.282891972594191410e+00
2.959780939342023243e-01,1.892686291629207673e+01,1.453934588465949318e+01,1.067471184420014829e+01,6.886674011239515281e+00,3.323673787146216529e+00,4.361744057128409402e-01,-1.458801221338576593e+00,-2.252570095242380166e+00,-2.082254827819840504e+00,-1.265893853354571608e+00
2.964681238910469863e-01,1.900222808143690401e+01,1.458281311076347819e+01,1.069297268671991752e+01,6.883821155762909427e+00,3.305863163299709750e+00,4.125419859061979500e-01,-1.478579796843278116e+00,-2.261148913894287293e+00,-2.076809647297966244e+00,-1.248703667803341855e+00
2.969581538478917593e-01,1.907788017610322839e+01,1.462636884313390873e+01,1.071119476354074251e+01,6.880859341236940985e+00,3.287944353184827140e+00,3.888752097881640335e-01,-1.498274363781946228e+00,-2.269533507170919506e+00,-2.071123654419865012e+00,-1.231323464042587634e+00
2.974481838047364768e-01,1.915382027666030496e+01,1.467001309891275440e+01,1.072937766631181233e+01,6.877788247448521908e+00,3.269917608445944257e+00,3.651751148948296777e-01,-1.517883392406291332e+00,-2.277722660729315951e+00,-2.065196951058839048e+00,-1.213755326857918870e+00
2.979382137615811388e-01,1.923004946305596619e+01,1.471374589397480825e+01,1.074752098526973754e+01,6.874607555692998417e+00,3.251783186201358866e+00,3.414427451351178533e-01,-1.537405352892966315e+00,-2.285715174137998851e+00,-2.059029668903935129e+00,-1.196001377645282915e+00
2.984282437184258563e-01,1.930656881882647014e+01,1.475756724292026689e+01,1.076562430924151492e+01,6.871316948795460178e+00,3.233541349064322112e+00,3.176791507623344391e-01,-1.556838715471532852e+00,-2.293509861094364055e+00,-2.052621969643892985e+00,-1.178063774336012504e+00
2.989182736752705738e-01,1.938337943110603590e+01,1.480147715906712413e+01,1.078368722564751359e+01,6.867916111132173818e+00,3.215192365164073252e+00,2.938853883452930971e-01,-1.576181950553400712e+00,-2.301105549643155168e+00,-2.045974045151309539e+00,-1.159944711320177291e+00
2.994083036321152358e-01,1.946048239063682317e+01,1.484547565444380446e+01,1.080170932050460664e+01,6.864404728652083953e+00,3.196736508166706070e+00,2.700625207388138715e-01,-1.595433528861878392e+00,-2.308501082396063886e+00,-2.039086117666924824e+00,-1.141646419368058440e+00
2.998983335889599533e-01,1.953787879177849618e+01,1.488956273978155309e+01,1.081969017842929404e+01,6.860782488898439446e+00,3.178174057296068167e+00,2.462116170538273252e-01,-1.614591921563170995e+00,-2.315695316752404587e+00,-2.031958439984127729e+00,-1.123171165549943229e+00
3.003883635458047263e-01,1.961556973251794034e+01,1.493373842450690425e+01,1.083762938264090359e+01,6.857049081030500481e+00,3.159505297354552766e+00,2.223337526269340003e-01,-1.633655600398424390e+00,-2.322687125120884488e+00,-2.024591295633608734e+00,-1.104521253154109761e+00
3.008783935026493883e-01,1.969355634583868309e+01,1.497800273797331094e+01,1.085552652775830929e+01,6.853204201196894552e+00,3.140730518342742528e+00,1.984300051671580578e-01,-1.652623043623514754e+00,-2.329475403649862386e+00,-2.016985012326018012e+00,-1.085699038955639351e+00
3.013684234594941058e-01,1.977184038132666188e+01,1.502235612277469912e+01,1.087338145604359241e+01,6.849247650594505465e+00,3.121850007015884998e+00,1.745013830943260291e-01,-1.671492845055309928e+00,-2.336059233543458458e+00,-2.009140214474554487e+00,-1.066707262388298272e+00
3.018584534163387678e-01,1.985042303238864747e+01,1.506679863969912070e+01,1.089119377762066954e+01,6.845179133743097388e+00,3.102864060509637589e+00,1.505489673922550398e-01,-1.690263498882462967e+00,-2.342437568136811699e+00,-2.001057337476753073e+00,-1.047548408463424119e+00
3.023484833731834853e-01,1.992930519220214336e+01,1.511133014245599782e+01,1.090896297731423203e+01,6.840998305004217350e+00,3.083772985430981883e+00,1.265738820094607919e-01,-1.708933444613393027e+00,-2.348609295560738275e+00,-1.992736722630355395e+00,-1.028224834397350573e+00
3.028385133300282028e-01,2.000848776691535846e+01,1.515595048999748862e+01,1.092668854279729196e+01,6.836704822490856870e+00,3.064577094241271560e+00,1.025772559111397669e-01,-1.727501124771225971e+00,-2.354573322709472283e+00,-1.984178747290238354e+00,-1.008738939932354972e+00
3.033285432868729203e-01,2.008797167527510297e+01,1.520065954623888338e+01,1.094436996441842425e+01,6.832298348001759614e+00,3.045276705260442363e+00,7.856022307459370468e-02,-1.745964984970528322e+00,-2.360328575341130275e+00,-1.975383824775166719e+00,-9.890931667494455848e-01
3.038185732437176378e-01,2.016775784826120699e+01,1.524545717978371862e+01,1.096200673503224365e+01,6.827778546957446792e+00,3.025872142671314879e+00,5.452392248346593639e-02,-1.764323473995446534e+00,-2.365873998178452453e+00,-1.966352404273542742e+00,-9.692899978813228623e-01
3.043086032005623554e-01,2.024784722872745846e+01,1.529034326365363938e+01,1.097959834983315197e+01,6.823145088337966513e+00,3.006363736523982588e+00,3.046949812077423547e-02,-1.782575043879267129e+00,-2.371208555009827190e+00,-1.957084970748146135e+00,-9.493319571255016687e-01
3.047986331574070173e-01,2.032824077104909222e+01,1.533531767502299203e+01,1.099714430619235195e+01,6.818397644622359977e+00,2.986751822740286499e+00,6.398098960743586749e-03,-1.800718149985390815e+00,-2.376331228790601546e+00,-1.947582044839863080e+00,-9.292216084575993795e-01
3.052886631142517349e-01,2.040893944077681255e+01,1.538038029495818826e+01,1.101464410349812795e+01,6.813535891729845417e+00,2.967036743118364850e+00,-1.768912104057543400e-02,-1.818751251089736565e+00,-2.381241021744673780e+00,-1.937844182770402712e+00,-9.089615554447760815e-01
3.057786930710964524e-01,2.048994421429731361e+01,1.542553100816175871e+01,1.103209724299936845e+01,6.808559508962727769e+00,2.947218845337308935e+00,-4.179100295586229974e-02,-1.836672809464538814e+00,-2.385936955466365639e+00,-1.927871976244014629e+00,-8.885544406593610667e-01
3.062687230279411144e-01,2.057125607850037241e+01,1.547076970272119034e+01,1.104950322765238546e+01,6.803468178951021628e+00,2.927298482961885995e+00,-6.590638289830985652e-02,-1.854481290963584605e+00,-2.390418071022583746e+00,-1.917666052348187655e+00,-8.680029450926216583e-01
3.067587529847858874e-01,2.065287603045249298e+01,1.551609626986251023e+01,1.106686156197097048e+01,6.798261587598788402e+00,2.907276015447342488e+00,-9.003409203460960297e-02,-1.872175165108865613e+00,-2.394683429055259438e+00,-1.907227073453335864e+00,-8.473097875686934621e-01
3.072487829416305494e-01,2.073480507707696674e+01,1.556151060370854289e+01,1.108417175187972070e+01,6.792939424032214291e+00,2.887151808144329479e+00,-1.141729565991001505e-01,-1.889752905178622155e+00,-2.398732109884072372e+00,-1.896555737111495166e+00,-8.264777241587093481e-01
3.077388128984752669e-01,2.081704423484065813e+01,1.560701260104202071e+01,1.110143330457064614e+01,6.787501380549376684e+00,2.866926232303855571e+00,-1.383217979091833638e-01,-1.907212988296850709e+00,-2.402563213609460124e+00,-1.885652775953981175e+00,-8.055095475950325712e-01
3.082288428553199844e-01,2.089959452944713902e+01,1.565260216107331992e+01,1.111864572836300447e+01,6.781947152571758508e+00,2.846599665082379715e+00,-1.624794323818750663e-01,-1.924553895524179881e+00,-2.406175860215908457e+00,-1.874518957588064305e+00,-7.844080866857120471e-01
3.087188728121646464e-01,2.098245699553644172e+01,1.569827918521301235e+01,1.113580853256643266e+01,6.776276438597462537e+00,2.826172489546959543e+00,-1.866446715515979737e-01,-1.941774111950195447e+00,-2.409569189675523138e+00,-1.863155084492621461e+00,-7.631762057290674139e-01
3.092089027690093639e-01,2.106563267639139170e+01,1.574404357684914757e+01,1.115292122734733660e+01,6.770488940156154989e+00,2.805645094680481844e+00,-2.108163220891739464e-01,-1.958872126787178036e+00,-2.412742362051889966e+00,-1.851561993912777204e+00,-7.418168039284359638e-01
3.096989327258540814e-01,2.114912262365033513e+01,1.578989524112923526e+01,1.116998332359851887e+01,6.764584361765725085e+00,2.785017875387005404e+00,-2.349931858219914682e-01,-1.975846433465242358e+00,-2.415694557604212811e+00,-1.839740557753546835e+00,-7.203328148071097559e-01
3.101889626826987989e-01,2.123292789702653849e+01,1.583583408474701848e+01,1.118699433281209643e+01,6.758562410890665006e+00,2.764291232497159800e+00,-2.591740597554047509e-01,-1.992695529728912174e+00,-2.418424976891737188e+00,-1.827691682472459167e+00,-6.987272056234075102e-01
3.106789926395435164e-01,2.131704956403404339e+01,1.588186001573396489e+01,1.120395376695568146e+01,6.752422797902167595e+00,2.743465572773645444e+00,-2.833577360953185020e-01,-2.009417917735103476e+00,-2.420932840878456727e+00,-1.815416308971174342e+00,-6.770029767859242487e-01
3.111690225963882339e-01,2.140148869972007617e+01,1.592797294325549373e+01,1.122086113835180221e+01,6.746165236039944446e+00,2.722541308916814451e+00,-3.075430022719780609e-01,-2.026012104152527193e+00,-2.423217391038102964e+00,-1.802915412486091995e+00,-6.551631612689414741e-01
3.116590525532328959e-01,2.148624638640398032e+01,1.597417277741195818e+01,1.123771595956061731e+01,6.739789441375766188e+00,2.701518859570339437e+00,-3.317286409649581325e-01,-2.042476600262507436e+00,-2.425277889459417580e+00,-1.790190002477951792e+00,-6.332108240280037714e-01
3.121490825100776134e-01,2.157132371342273203e+01,1.602045942904436870e+01,1.125451774326587007e+01,6.733295132778712500e+00,2.680398649326956484e+00,-3.559134301293668257e-01,-2.058809922061223929e+00,-2.427113618951707519e+00,-1.777241122520416994e+00,-6.111490614156454004e-01
3.126391124669222754e-01,2.165672177688287547e+01,1.606683280954482740e+01,1.127126600216411667e+01,6.726682031882156743e+00,2.659181108734319565e+00,-3.800961430232218108e-01,-2.075010590363355778e+00,-2.428723883150685214e+00,-1.764069850187663935e+00,-5.889810005973077356e-01
3.131291424237670484e-01,2.174244167941914441e+01,1.611329283067177087e+01,1.128796024885722282e+01,6.719949863052453232e+00,2.637866674300900272e+00,-4.042755482360697039e-01,-2.091077130907168513e+00,-2.430108006624589034e+00,-1.750677296940939875e+00,-5.667097989673817171e-01
3.136191723806117659e-01,2.182848452995943944e+01,1.615983940436984057e+01,1.130459999574809871e+01,6.713098353359362669e+00,2.616455788502023427e+00,-4.284504097187544769e-01,-2.107008074460983149e+00,-2.431265334980588833e+00,-1.737064608014141642e+00,-5.443386435654622435e-01
3.141092023374564279e-01,2.191485144349650227e+01,1.620647244259463804e+01,1.132118475493973975e+01,6.706127232548175776e+00,2.594948899785938234e+00,-4.526194868144428618e-01,-2.122801956931099188e+00,-2.432195234971474829e+00,-1.723232962298352877e+00,-5.218707504927155849e-01
3.145992322943011454e-01,2.200154354086607356e+01,1.625319185714210590e+01,1.133771403813749323e+01,6.699036233013567987e+00,2.573346462579998661e+00,-4.767815342908213738e-01,-2.138457319471116946e+00,-2.432897094602627153e+00,-1.709183572225387637e+00,-4.993093643284360894e-01
3.150892622511458629e-01,2.208856194853148125e+01,1.629999755948269424e+01,1.135418735655460232e+01,6.691825089775180757e+00,2.551648937296939312e+00,-5.009353023734836041e-01,-2.153972708592667651e+00,-2.433370323239272714e+00,-1.694917683650334350e+00,-4.766577575467781935e-01
3.155792922079905249e-01,2.217590779837489379e+01,1.634688946060027348e+01,1.137060422082101319e+01,6.684493540454905514e+00,2.529856790341217465e+00,-5.250795367805461966e-01,-2.169346676277580155e+00,-2.433614351714020518e+00,-1.680436575733070814e+00,-4.539192299336268777e-01
3.160693221648352425e-01,2.226358222749508187e+01,1.639386747083578655e+01,1.138696414089545428e+01,6.677041325255898663e+00,2.507970494115441262e+00,-5.492129787584604239e-01,-2.184577780091460752e+00,-2.433628632434682970e+00,-1.665741560818778222e+00,-4.310971080036362091e-01
3.165593521216800155e-01,2.235158637801162840e+01,1.644093149973561196e+01,1.140326662598075913e+01,6.669468186943310783e+00,2.485990527026899155e+00,-5.733343651190048185e-01,-2.199664583298674980e+00,-2.433412639492380958e+00,-1.650833984317451986e+00,-4.081947444174506279e-01
3.170493820785246775e-01,2.243992139687575005e+01,1.648808145590469820e+01,1.141951118444246482e+01,6.661773870826742439e+00,2.463917373494168395e+00,-5.974424282774952744e-01,-2.214605654978760718e+00,-2.432965868769927820e+00,-1.635715224582399152e+00,-3.852155173990754466e-01
3.175394120353693950e-01,2.252858843568768421e+01,1.653531724686446935e+01,1.143569732373068604e+01,6.653958124744400848e+00,2.441751523953783476e+00,-6.215358962922170605e-01,-2.229399570144270371e+00,-2.432287838050501971e+00,-1.620386692787711080e+00,-3.621628301533905692e-01
3.180294419922140570e-01,2.261758865052046730e+01,1.658263877891537064e+01,1.145182455030522028e+01,6.646020699049005387e+00,2.419493474867038696e+00,-6.456134929050062476e-01,-2.244044909859992387e+00,-2.431378087126599752e+00,-1.604849832804760235e+00,-3.390401102838782599e-01
3.185194719490587745e-01,2.270692320175042056e+01,1.663004595700427757e+01,1.146789236956395364e+01,6.637961346595383283e+00,2.397143728726825351e+00,-6.696739375830905727e-01,-2.258540261363636059e+00,-2.430236177909269379e+00,-1.589106121077649814e+00,-3.158508092104579390e-01
3.190095019059034920e-01,2.279659325389402724e+01,1.667753868459654853e+01,1.148390028577449762e+01,6.629779822729802596e+00,2.374702794064597722e+00,-6.937159455620841575e-01,-2.272884218187895655e+00,-2.428861694537634008e+00,-1.573157066497686385e+00,-2.925984015875311428e-01
3.194995318627482095e-01,2.288659997545140712e+01,1.672511686355287708e+01,1.149984780200910883e+01,6.621475885281020268e+00,2.352171185457391900e+00,-7.177382278902141310e-01,-2.287075380283953407e+00,-2.427254243488690122e+00,-1.557004210276822453e+00,-2.692863847221601548e-01
3.199895618195929270e-01,2.297694453875634935e+01,1.677278039401086218e+01,1.151573442008287174e+01,6.613049294553043467e+00,2.329549423534943653e+00,-7.417394914737409639e-01,-2.301112354146396033e+00,-2.425413453687395915e+00,-1.540649125820095389e+00,-2.459182779924180551e-01
3.204795917764376445e-01,2.306762811983278283e+01,1.682052917427131078e+01,1.153155964049513216e+01,6.604499813319621992e+00,2.306838034986899100e+00,-7.657184391235695164e-01,-2.314993752939542127e+00,-2.423338976617040785e+00,-1.524093418597063820e+00,-2.224976222659114100e-01
3.209696217332823065e-01,2.315865189825791859e+01,1.686836310068931510e+01,1.154732296237420996e+01,6.595827206820447763e+00,2.284037552570089780e+00,-7.896737696030795561e-01,-2.328718196625193748e+00,-2.421030486429892825e+00,-1.507338726012221963e+00,-1.990279793184517310e-01
3.214596516901270240e-01,2.325001705703179411e+01,1.691628206757005159e+01,1.156302388342536069e+01,6.587031242759079142e+00,2.261148515115907642e+00,-8.136041776771494316e-01,-2.342284312091805987e+00,-2.418487680058138078e+00,-1.490386717274411854e+00,-1.755129312528954655e-01
3.219496816469717415e-01,2.334172478245341154e+01,1.696428596706928360e+01,1.157866189988201278e+01,6.578111691302590103e+00,2.238171467537774184e+00,-8.375083541623713490e-01,-2.355690733285064287e+00,-2.415710277325096467e+00,-1.473239093265232391e+00,-1.519560799181597366e-01
3.224397116038164035e-01,2.343377626400340219e+01,1.701237468909867090e+01,1.159423650646025550e+01,6.569068325082928261e+00,2.215106960838670869e+00,-8.613849859784823426e-01,-2.368936101339886857e+00,-2.412698021056723707e+00,-1.455897586406429411e+00,-1.283610463283852976e-01
3.229297415606611765e-01,2.352617269423325297e+01,1.706054812123579723e+01,1.160974719631661145e+01,6.559900919199998626e+00,2.191955552118767692e+00,-8.852327562010033901e-01,-2.382019064713853496e+00,-2.409450677193396562e+00,-1.438363960526271246e+00,-1.047314700822580269e-01
3.234197715175058940e-01,2.361891526866096669e+01,1.710880614863889093e+01,1.162519346100903661e+01,6.550609251226466867e+00,2.168717804583152109e+00,-9.090503441150434849e-01,-2.394938279322022190e+00,-2.405968034901977415e+00,-1.420640010724941504e+00,-8.107100878253126197e-02
3.239098014743505560e-01,2.371200518567338378e+01,1.715714865396636668e+01,1.164057479046122623e+01,6.541193101214280325e+00,2.145394287549611256e+00,-9.328364252703533754e-01,-2.407692408673199669e+00,-2.402249906688169290e+00,-1.402727563238887809e+00,-5.738333745565782351e-02
3.243998314311952735e-01,2.380544364643500899e+01,1.720557551730108159e+01,1.165589067293015901e+01,6.531652251702901424e+00,2.121985576456509648e+00,-9.565896715375605819e-01,-2.420280124007608169e+00,-2.398296128509141312e+00,-1.384628475304173989e+00,-3.367214797161643958e-02
3.248898613880399355e-01,2.389923185480320100e+01,1.725408661607924188e+01,1.167114059497689738e+01,6.521986487729281023e+00,2.098492252870794772e+00,-9.803087511655743658e-01,-2.432700104435961741e+00,-2.394106559886457930e+00,-1.366344635018853726e+00,-9.941148463922688805e-03
3.253798913448846530e-01,2.399337101725019750e+01,1.730268182502423002e+01,1.168632404144068282e+01,6.512195596839524647e+00,2.074914904496005352e+00,-1.003992328840258796e+00,-2.444951037079990730e+00,-2.389681084019266599e+00,-1.347877961204271724e+00,1.380593725026124652e-02
3.258699213017293705e-01,2.408786234279140359e+01,1.735136101608499359e+01,1.170144049541625897e+01,6.502279369102296869e+00,2.051254125180445254e+00,-1.027639065744244684e+00,-2.457031617214348707e+00,-2.385019607897788330e+00,-1.329230403265418525e+00,3.756537024978268136e-02
3.263599512585740881e-01,2.418270704292034168e+01,1.740012405837929421e+01,1.171648943823447908e+01,6.492237597123941661e+00,2.027510514925395135e+00,-1.051247619617976081e+00,-2.468940548409956914e+00,-2.380122062417080020e+00,-1.310403941050236831e+00,6.133339708903240428e-02
3.268499812154188056e-01,2.427790633155011335e+01,1.744897081814163187e+01,1.173147034944617495e+01,6.482070076065316044e+00,2.003684679893429355e+00,-1.074816644821950717e+00,-2.480676542678765362e+00,-2.374988402491089445e+00,-1.291400584707937060e+00,8.510625037730878972e-02
3.273400111722635231e-01,2.437346142496142676e+01,1.749790115867595830e+01,1.174638270680928542e+01,6.471776603660341465e+00,1.979777232416798149e+00,-1.098344792400167469e+00,-2.492238320619921232e+00,-2.369618607166974922e+00,-1.272222374546283508e+00,1.088801493580131563e-01
3.278300411291081851e-01,2.446937354175701884e+01,1.754691494031307641e+01,1.176122598627924454e+01,6.461356980236296010e+00,1.955788791005934391e+00,-1.121830710144757104e+00,-2.503624611567366820e+00,-2.364012679739741607e+00,-1.252871380887909503e+00,1.326513004876765933e-01
3.283200710859529026e-01,2.456564390282287391e+01,1.759601202037286782e+01,1.177599966200264880e+01,6.450811008735786167e+00,1.931719980357984534e+00,-1.145273042661848040e+00,-2.514834153738846112e+00,-2.358170647867114500e+00,-1.233349703925564533e+00,1.564158980148471212e-01
3.288101010427976201e-01,2.466227373129566303e+01,1.764519225313114603e+01,1.179070320631416635e+01,6.440138494740481612e+00,1.907571431365493453e+00,-1.168670431438593837e+00,-2.525865694386330684e+00,-2.352092563684742288e+00,-1.213659473576416570e+00,1.801701245587796762e-01
3.293001309996423376e-01,2.475926425253691932e+01,1.769445548979131999e+01,1.180533608973671988e+01,6.429339246496544646e+00,1.883343781125130123e+00,-1.192021514911423052e+00,-2.536717989947860907e+00,-2.345778503921651659e+00,-1.193802849335304117e+00,2.039101516879788800e-01
3.297901609564870551e-01,2.485661669411372543e+01,1.774380157846082895e+01,1.181989778098493993e+01,6.418413074941772933e+00,1.859037672946502129e+00,-1.215324928535505666e+00,-2.547389806200815343e+00,-2.339228570015996045e+00,-1.173782020126981074e+00,2.276321404985957031e-01
3.302801909133317171e-01,2.495433228578587048e+01,1.779323036413224557e+01,1.183438774697187590e+01,6.407359793734487496e+00,1.834653756361072752e+00,-1.238579304855389029e+00,-2.557879918416585685e+00,-2.332442888231090361e+00,-1.153599204157371272e+00,2.513322421926309502e-01
3.307702208701764346e-01,2.505241225949962924e+01,1.784274168866918231e+01,1.184880545281896680e+01,6.396179219284102935e+00,1.810192687131135569e+00,-1.261783273576867259e+00,-2.568187111516667009e+00,-2.325421609771710862e+00,-1.133256648763784735e+00,2.750065986559995235e-01
3.312602508270211521e-01,2.515085784938786873e+01,1.789233539079684476e+01,1.186315036186927152e+01,6.384871170783471328e+00,1.785655127258933383e+00,-1.284935461640008603e+00,-2.578310180230180215e+00,-2.318164910900723186e+00,-1.112756630264177371e+00,2.986513430363999522e-01
3.317502807838658141e-01,2.524967029177694400e+01,1.794201130609743089e+01,1.187742193570396765e+01,6.373435470242887924e+00,1.761041744995793801e+00,-1.308034493293425138e+00,-2.588247929252788904e+00,-2.310672993055933322e+00,-1.092101453805343070e+00,3.222626003210462553e-01
3.322403107407105316e-01,2.534885082520014166e+01,1.799176926701031576e+01,1.189161963416214718e+01,6.361871942525835877e+00,1.736353214851348969e+00,-1.331078990169765497e+00,-2.597999173407071982e+00,-2.302946082967255226e+00,-1.071293453210097280e+00,3.458364879142716841e-01
3.327303406975553046e-01,2.544840069041726238e+01,1.804160910283673402e+01,1.190574291536380080e+01,6.350180415386480703e+00,1.711590217602929620e+00,-1.354067571362317146e+00,-2.607562737804265840e+00,-2.294984432774176408e+00,-1.050334990823523107e+00,3.693691162148682317e-01
3.332203706543999666e-01,2.554832113044118103e+01,1.809153063974946463e+01,1.191979123573612753e+01,6.338360719508839836e+00,1.686753440304952001e+00,-1.376998853502895415e+00,-2.616937458007449369e+00,-2.286788320143465558e+00,-1.029228457358128068e+00,3.928565891933513132e-01
3.337104006112446841e-01,2.564861339057074474e+01,1.814153370080713756e+01,1.193376405004309859e+01,6.326412688547700114e+00,1.661843576298419389e+00,-1.399871450840914466e+00,-2.626122180196163391e+00,-2.278358048387204793e+00,-1.007976271738028506e+00,4.162950049690410381e-01
3.342004305680894016e-01,2.574927871843018323e+01,1.819161810597328000e+01,1.194766081141825254e+01,6.314336159171235252e+00,1.636861325220526409e+00,-1.422683975323631111e+00,-2.635115761332397888e+00,-2.269693946581064381e+00,-9.865808809421185988e-01,4.396804563869489701e-01
3.346904605249340636e-01,2.585031836401510219e+01,1.824178367214013008e+01,1.196148097140079436e+01,6.302130971105372126e+00,1.611807393014328849e+00,-1.445435036677624074e+00,-2.643917069328058034e+00,-2.260796369682909646e+00,-9.650447598462377208e-01,4.630090315945429857e-01
3.351804904817787811e-01,2.595173357974510608e+01,1.829203021315722566e+01,1.197522397997494004e+01,6.289796967179820619e+00,1.586682491938484096e+00,-1.468123242491470526e+00,-2.652524983213790932e+00,-2.251665698651625469e+00,-9.433704110642933127e-01,4.862768146183291673e-01
3.356705204386234986e-01,2.605352562052268084e+01,1.834235753986462214e+01,1.198888928561251355e+01,6.277333993375900256e+00,1.561487340577130345e+00,-1.490747198299594345e+00,-2.660938393309275618e+00,-2.242302340566301844e+00,-9.215603647884373917e-01,5.094798859402616120e-01
3.361605503954682161e-01,2.615569574379884799e+01,1.839276546013094560e+01,1.200247633531881597e+01,6.264741898876022397e+00,1.536222663849807546e+00,-1.513305507667337180e+00,-2.669156201394884853e+00,-2.232706728745632585e+00,-8.996171786281819127e-01,5.326143230739888157e-01
3.366505803523129337e-01,2.625824520964529896e+01,1.844325377889618522e+01,1.201598457468177372e+01,6.252020536114919480e+00,1.510889193021461407e+00,-1.535796772277249644e+00,-2.677177320884815970e+00,-2.222879322867649332e+00,-8.775434374485209243e-01,5.556762011409723812e-01
3.371406103091575956e-01,2.636117528083304151e+01,1.849382229821918600e+01,1.202941344792433398e+01,6.239169760832588452e+00,1.485487665712553973e+00,-1.558219592016555577e+00,-2.685000677001601499e+00,-2.212820609089701573e+00,-8.553417532070426432e-01,5.786615934463985589e-01
3.376306402660023132e-01,2.646448722291765776e+01,1.854447081732994818e+01,1.204276239796012682e+01,6.226189432128935053e+00,1.460018825909227491e+00,-1.580572565065840429e+00,-2.692625206952042216e+00,-2.202531100168722666e+00,-8.330147647900119079e-01,6.015665720549638884e-01
3.381206702228470307e-01,2.656818230433074746e+01,1.859519913268649205e+01,1.205603086645236210e+01,6.213079412520200684e+00,1.434483423973642369e+00,-1.602854287988875193e+00,-2.700049860104555499e+00,-2.192011335581824483e+00,-8.105651378475260405e-01,6.243872083664210315e-01
3.386107001796916927e-01,2.667226179647847317e+01,1.864600703803672843e+01,1.206921829387606238e+01,6.199839567997026180e+00,1.408882216654264496e+00,-1.625063355823766154e+00,-2.707273598167982964e+00,-2.181261881647125644e+00,-7.879955646275407233e-01,6.471195736910873020e-01
3.391007301365364657e-01,2.677672697384627298e+01,1.869689432448491218e+01,1.208232411958350205e+01,6.186469768084272403e+00,1.383215967096319110e+00,-1.647198362175211761e+00,-2.714295395371753017e+00,-2.170283331644860869e+00,-7.653087638089488554e-01,6.697597398250993983e-01
3.395907600933811832e-01,2.688157911410993250e+01,1.874786078056272132e+01,1.209534778187287785e+01,6.172969885902599430e+00,1.357485444852387646e+00,-1.669257899307927229e+00,-2.721114238647476924e+00,-2.159076305938826046e+00,-7.425074803337068374e-01,6.923037796254667420e-01
3.400807900502258452e-01,2.698681949825392223e+01,1.879890619230548765e+01,1.210828871806037554e+01,6.159339798231658669e+00,1.331691425892890690e+00,-1.691240558241450032e+00,-2.727729127812025478e+00,-2.147641452098031145e+00,-7.195944852377842427e-01,7.147477675851394707e-01
3.405708200070705627e-01,2.709244941069526647e+01,1.885003034333260530e+01,1.212114636455532235e+01,6.145579385575136833e+00,1.305834692616918646e+00,-1.713144928845896420e+00,-2.734139075751910397e+00,-2.135979445018709288e+00,-6.965725754813183457e-01,7.370877804076687578e-01
3.410608499639152802e-01,2.719847013941464553e+01,1.890123301493309782e+01,1.213392015693873738e+01,6.131688532227435928e+00,1.279916033862963154e+00,-1.734969599939105711e+00,-2.740343108609180511e+00,-2.124090987046574064e+00,-6.734445737776109109e-01,7.593198975818880037e-01
3.415508799207599422e-01,2.730488297609400306e+01,1.895251398615586069e+01,1.214660953004510979e+01,6.117667126342061223e+00,1.253936244919751974e+00,-1.756713159384955425e+00,-2.746340265968702177e+00,-2.111976808099342406e+00,-6.502133284211277786e-01,7.814402019563895241e-01
3.420409098776046597e-01,2.741168921626029231e+01,1.900387303390447613e+01,1.215921391804740637e+01,6.103515060001794446e+00,1.227896127537255300e+00,-1.778374194192801072e+00,-2.752129601046833685e+00,-2.099637665789575891e+00,-6.268817131145594246e-01,8.034447803137785282e-01
3.425309398344493772e-01,2.751889015943617522e+01,1.905530993303696619e+01,1.217173275454538128e+01,6.089232229290520770e+00,1.201796489937683399e+00,-1.799951290618205135e+00,-2.757710180881550954e+00,-2.087074345547772491e+00,-6.034526267947946110e-01,8.253297239448365019e-01
3.430209697912940947e-01,2.762648710929672546e+01,1.910682445647002936e+01,1.218416547265710825e+01,6.074818534366851708e+00,1.175638146826693875e+00,-1.821443034264762950e+00,-2.763081086523958341e+00,-2.074287660745801176e+00,-5.799289934579958672e-01,8.470911292224265754e-01
3.435109997481388122e-01,2.773448137383344658e+01,1.915841637528841801e+01,1.219651150511385573e+01,6.060273879539368913e+00,1.149421919404489012e+00,-1.842848010187303487e+00,-2.768241413231282699e+00,-2.061278452820540785e+00,-5.563137619834968017e-01,8.687250981753982249e-01
3.440010297049834742e-01,2.784287426552430134e+01,1.921008545885874597e+01,1.220877028435814893e+01,6.045598173343628368e+00,1.123148635377138493e+00,-1.864164802996132408e+00,-2.773190270661182844e+00,-2.048047591397805789e+00,-5.326099059567903637e-01,8.902277390621786690e-01
3.444910596618281917e-01,2.795166710150988010e+01,1.926183147494793246e+01,1.222094124264507720e+01,6.030791328620978220e+00,1.096819128968070434e+00,-1.885391996962466177e+00,-2.777926783067550254e+00,-2.034595974416682829e+00,-5.088204234916142710e-01,9.115951669441937355e-01
3.449810896186729092e-01,2.806086120377722892e+01,1.931365418984685078e+01,1.223302381214697832e+01,6.015853262598914952e+00,1.070434240929381886e+00,-1.906528176125251495e+00,-2.782450089497726431e+00,-2.020924528253964958e+00,-4.849483370507727820e-01,9.328235042592898374e-01
3.454711195755176267e-01,2.817045789934907418e+01,1.936555336849824016e+01,1.224501742506126156e+01,6.000783896973322484e+00,1.043994818553504622e+00,-1.927571924398968850e+00,-2.786759343991093818e+00,-2.007034207849014429e+00,-4.609966932661913042e-01,9.539088813947929069e-01
3.459611495323623442e-01,2.828045852048030184e+01,1.941752877462962701e+01,1.225692151372157568e+01,5.985583157992332204e+00,1.017501715684784980e+00,-1.948521825682788311e+00,-2.790853715779130440e+00,-1.992925996828832425e+00,-4.369685627578099307e-01,9.748474372605575589e-01
3.464511794892070617e-01,2.839086440486070018e+01,1.946958017089093573e+01,1.226873551071219914e+01,5.970250976541931820e+00,9.909557927312144798e-01,-1.969376463970853308e+00,-2.794732389486832336e+00,-1.978600907633417449e+00,-4.128670399515228517e-01,9.956353198617535760e-01
3.469412094460517237e-01,2.850167689582426789e+01,1.952170731899681755e+01,1.228045884898572027e+01,5.954787288233301723e+00,9.643579166762359378e-01,-1.990134423463800761e+00,-2.798394565335613038e+00,-1.964059981641442132e+00,-3.886952428961067962e-01,1.016268686871560689e+00
3.474312394028964412e-01,2.861289734256492068e+01,1.957390997987364401e+01,1.229209096198395201e+01,5.939192033491890399e+00,9.377089610906672590e-01,-2.010794288681446940e+00,-2.801839459347583272e+00,-1.949304289296218906e+00,-3.644563130791740324e-01,1.036743706203626658e+00
3.479212693597411032e-01,2.872452710035879875e+01,1.962618791381131444e+01,1.230363128376209936e+01,5.923465157648164947e+00,9.110098061446927353e-01,-2.031354644576659485e+00,-2.805066303551209117e+00,-1.934334930231880634e+00,-3.401534152420653268e-01,1.057056556584378804e+00
3.484112993165858208e-01,2.883656753079376500e+01,1.967854088062007634e+01,1.231507924911631591e+01,5.907606611030056243e+00,8.842613386197903935e-01,-2.051814076650613661e+00,-2.808074346188521808e+00,-1.919153033399888741e+00,-3.157897371936608799e-01,1.077203428125332429e+00
3.489013292734305938e-01,2.894902000200403336e+01,1.973096863979143123e+01,1.232643429371429278e+01,5.891616349057240853e+00,8.574644519210701255e-01,-2.072171171068912354e+00,-2.810862851923547012e+00,-1.903759757195842228e+00,-2.913684896234058908e-01,1.097180522894904087e+00
3.493913592302752558e-01,2.906188588891291147e+01,1.978347095066457939e+01,1.233769585422937887e+01,5.875494332336995029e+00,8.306200460893200521e-01,-2.092424514779293698e+00,-2.813431102052379451e+00,-1.888156289586539582e+00,-2.668929059130538128e-01,1.116984055490457095e+00
3.498813891871199733e-01,2.917516657348040354e+01,1.983604757259672269e+01,1.234886336847767652e+01,5.859240526761936962e+00,8.037290278135436061e-01,-2.112572695630130504e+00,-2.815778394714436139e+00,-1.872343848237367325e+00,-2.423662419477006225e-01,1.136610253609761756e+00
3.503714191439646908e-01,2.928886344495887784e+01,1.988869826513890970e+01,1.235993627555865437e+01,5.842854903609317141e+00,7.767923104432150616e-01,-2.132614302490485780e+00,-2.817904045105305677e+00,-1.856323680639897500e+00,-2.177917759255258989e-01,1.156055358622649187e+00
3.508614491008093528e-01,2.940297790015502954e+01,1.994142278821649228e+01,1.237091401599897544e+01,5.826337439642069072e+00,7.498108140006700673e-01,-2.152547925371333992e+00,-2.819807385691019519e+00,-1.840097064239802016e+00,-1.931728081665733399e-01,1.175315626142469316e+00
3.513514790576540703e-01,2.951751134369673935e+01,1.999422090231350069e+01,1.238179603189934319e+01,5.809688117211734948e+00,7.227854651939846775e-01,-2.172372155547567019e+00,-2.821487766423502297e+00,-1.823665306565098509e+00,-1.685126609208216220e-01,1.194387326596966226e+00
3.518415090144987878e-01,2.963246518830879239e+01,2.004709236866294475e+01,1.239258176708498205e+01,5.792906924362887011e+00,6.957171974293698824e-01,-2.192085585681802673e+00,-2.822944554957780738e+00,-1.807029745354616690e+00,-1.438146781748155245e-01,1.213266745799597590e+00
3.523315389713435053e-01,2.974784085509378428e+01,2.010003694944115793e+01,1.240327066725915905e+01,5.775993854939398098e+00,6.686069508239751435e-01,-2.211686809949039212e+00,-2.824177136870397398e+00,-1.790191748686768669e+00,-1.190822254575361061e-01,1.231950185520319874e+00
3.528215689281882228e-01,2.986363977381919810e+01,2.015305440796671377e+01,1.241386218015991005e+01,5.758948908692469004e+00,6.414556722188873294e-01,-2.231174424162420067e+00,-2.825184915879215275e+00,-1.773152715108644362e+00,-9.431868964534251276e-02,1.250433964056139047e+00
3.533115988850328848e-01,2.997986338321317490e+01,2.020614450890513325e+01,1.242435575572034345e+01,5.741772091390116906e+00,6.142643151916566957e-01,-2.250547025900694553e+00,-2.825967314064826041e+00,-1.755914073765204808e+00,-6.952747876546383488e-02,1.268714416801961065e+00
3.538016288418776023e-01,3.009651313126303052e+01,2.025930701847652671e+01,1.243475084623171334e+01,5.724463414928880667e+00,5.870338400698513759e-01,-2.269803214636103128e+00,-2.826523772093144871e+00,-1.738477284529150291e+00,-4.471202179924627096e-02,1.286787896820550614e+00
3.542916587987223198e-01,3.021359047552450505e+01,2.031254170466996811e+01,1.244504690651026912e+01,5.707022897446666576e+00,5.597652139436695151e-01,-2.288941591864269931e+00,-2.826853749439611541e+00,-1.720843838130585279e+00,-1.987576848354377645e-02,1.304650775413084940e+00
3.547816887555669818e-01,3.033109688343463617e+01,2.036584833746123024e+01,1.245524339406705217e+01,5.689450563437740804e+00,5.324594106793392179e-01,-2.307960761234788549e+00,-2.826956724614752670e+00,-1.703015256287369272e+00,4.977810888304734505e-03,1.322299442689063742e+00
3.552717187124117548e-01,3.044903383263270058e+01,2.041922668903598037e+01,1.246533976928106036e+01,5.671746443869187360e+00,5.051174109322507100e-01,-2.326859328683211992e+00,-2.826832195391089986e+00,-1.684993091835457424e+00,2.984522566681890865e-02,1.339730308136226622e+00
3.557617486692564723e-01,3.056740281128641712e+01,2.047267653401713261e+01,1.247533549557561017e+01,5.653910576299290724e+00,4.777402021604491011e-01,-2.345635902564085828e+00,-2.826479679031538517e+00,-1.666778928859760756e+00,5.472296504750895352e-02,1.356939801190213846e+00
3.562517786261011343e-01,3.068620531842564958e+01,2.052619764969737659e+01,1.248523003959801514e+01,5.635943004997482575e+00,4.503287786380036906e-01,-2.364289093785318929e+00,-2.825898712519181899e+00,-1.648374382825130047e+00,7.960749827315805049e-02,1.373924371804119193e+00
3.567418085829458518e-01,3.080544270152944364e+01,2.057978969061978702e+01,1.249502277927034832e+01,5.617843723516652510e+00,4.228841151426647182e-01,-2.382817526659666729e+00,-2.825088867911528911e+00,-1.629781109322925525e+00,1.044953617989096972e-01,1.390680834166696300e+00
3.572318385397905693e-01,3.092511603449638002e+01,2.063345209431445326e+01,1.250471293553798446e+01,5.599612632064188134e+00,3.954071471975903473e-01,-2.401219840478579393e+00,-2.824049734601937534e+00,-1.611000751885917293e+00,1.293832711520147560e-01,1.407206545293541833e+00
3.577218684966352313e-01,3.104522672800702310e+01,2.068718455271240941e+01,1.251429991812555009e+01,5.581249753603279906e+00,3.678988700509444598e-01,-2.419494649476927606e+00,-2.822780864085786767e+00,-1.592034913313044253e+00,1.542677904729743421e-01,1.423498119214922752e+00
3.582118984534799488e-01,3.116577621313261659e+01,2.074098676798261920e+01,1.252378314584094987e+01,5.562755121693092164e+00,3.403602876140972566e-01,-2.437640569612313346e+00,-2.821281826007669746e+00,-1.572885226019658189e+00,1.791454587843774038e-01,1.439552165265002071e+00
3.587019284103247219e-01,3.128676592446633009e+01,2.079485843949368018e+01,1.253316203702250142e+01,5.544128774538311433e+00,3.127924097067272813e-01,-2.455656219919981620e+00,-2.819552210394959513e+00,-1.553553353870228415e+00,2.040127987956520950e-01,1.455365326030122919e+00
3.591919583671693839e-01,3.140819730012994171e+01,2.084879926380251547e+01,1.254243600955356008e+01,5.525370755013634394e+00,2.851962520290364789e-01,-2.473540222626625429e+00,-2.817591627734489013e+00,-1.534040991929704445e+00,2.288663176394584442e-01,1.470934278135940687e+00
3.596819883240141014e-01,3.153007178178051717e+01,2.090280893464314715e+01,1.255160448087729463e+01,5.506481110688114633e+00,2.575728361334334027e-01,-2.491291203264498488e+00,-2.815399709048470811e+00,-1.514349866213931195e+00,2.537025076058471718e-01,1.486255733027323611e+00
3.601720182808587634e-01,3.165239081461672654e+01,2.095688714291541643e+01,1.256066686801155186e+01,5.487459893849447212e+00,2.299231893957770778e-01,-2.508907790785784631e+00,-2.812976105969669405e+00,-1.494481733439176674e+00,2.785178468741021929e-01,1.501326437740971853e+00
3.606620482377034809e-01,3.177515584738529597e+01,2.101103357667384230e+01,1.256962258756389872e+01,5.468307161528092486e+00,2.022483449860575655e-01,-2.526388617677296722e+00,-2.810320490815810590e+00,-1.474438380770688672e+00,3.033088002423770524e-01,1.516143175670822574e+00
3.611520781945481984e-01,3.189836833238710412e+01,2.106524792111644118e+01,1.257847105574674806e+01,5.449022975521323531e+00,1.745493418386253603e-01,-2.543732320075438924e+00,-2.807432556663241652e+00,-1.454221625570358611e+00,3.280718198550260922e-01,1.530702767326180602e+00
3.616421081513929159e-01,3.202202972548334259e+01,2.111952985857361398e+01,1.258721168839265125e+01,5.429607402417138573e+00,1.468272246218849664e-01,-2.560937537881481596e+00,-2.804312017419837044e+00,-1.433833315143431708e+00,3.528033459277054584e-01,1.545002071082619777e+00
3.621321381082376334e-01,3.214614148610147026e+01,2.117387906849710077e+01,1.259584390096969386e+01,5.410060513618070388e+00,1.190830437075031112e-01,-2.578002914877121299e+00,-2.800958607897145125e+00,-1.413275326484300543e+00,3.774998074701981232e-01,1.559037983925628312e+00
3.626221680650823509e-01,3.227070507724103265e+01,2.122829522744891761e+01,1.260436710859703169e+01,5.390382385364882900e+00,9.131785513911311325e-02,-2.594927098840334789e+00,-2.797372083881783933e+00,-1.392549566021367813e+00,4.021576230069813240e-01,1.572807442187008631e+00
3.631121980219270129e-01,3.239572196547941729e+01,2.128277800909037865e+01,1.261278072606056000e+01,5.370573098760151431e+00,6.353272060051973202e-02,-2.611708741661522115e+00,-2.793552222206080238e+00,-1.371657969360982721e+00,4.267732012955303689e-01,1.586307422274026102e+00
3.636022279787717304e-01,3.252119362097749899e+01,2.133732708417115731e+01,1.262108416782870357e+01,5.350632739791731929e+00,3.572870738338890240e-02,-2.628346499459956132e+00,-2.789498820817954083e+00,-1.350602501030437663e+00,4.513429420423738514e-01,1.599534941391320908e+00
3.640922579356164479e-01,3.264712151748503288e+01,2.139194212051832267e+01,1.262927684806833639e+01,5.330561399356126273e+00,7.906888354466345969e-03,-2.644839032700500248e+00,-2.785211698850051487e+00,-1.329385154220059206e+00,4.758632366168618621e-01,1.612487058255553274e+00
3.645822878924611099e-01,3.277350713234605450e+01,2.144662278302550362e+01,1.263735818066083283e+01,5.310359173281724132e+00,-1.993165807773178422e-02,-2.661185006310642365e+00,-2.780690696688117747e+00,-1.308007950524351592e+00,5.003304687626961567e-01,1.625160873802818040e+00
3.650723178493058829e-01,3.290035194650422312e+01,2.150136873364204959e+01,1.264532757921825734e+01,5.290026162351923134e+00,-4.778584799673479822e-02,-2.677383089797817473e+00,-2.775935676038616684e+00,-1.286472939682205885e+00,5.247410153072032957e-01,1.637553531888810809e+00
3.655623478061505449e-01,3.302765744450774577e+01,2.155617963136218052e+01,1.265318445709966433e+01,5.269562472328181535e+00,-7.565459201238500242e-02,-2.693431957367001139e+00,-2.770946519995603374e+00,-1.264782199316219380e+00,5.490912468683053493e-01,1.649662219981725908e+00
3.660523777629952624e-01,3.315542511451460683e+01,2.161105513221430741e+01,1.266092822742754187e+01,5.248968213972887042e+00,-1.035367952956873783e-01,-2.709330288038635626e+00,-2.765723133106825493e+00,-1.242937834671026032e+00,5.733775285592972448e-01,1.661484169847940340e+00
3.665424077198399799e-01,3.328365644829728609e+01,2.166599488925023564e+01,1.266855830310438158e+01,5.228243503072183884e+00,-1.314313576140785367e-01,-2.725076765766809128e+00,-2.760265441439089251e+00,-1.220941978350758239e+00,5.975962206912938113e-01,1.673016658230417786e+00
3.670324376766846419e-01,3.341235294124757615e+01,2.172099855253452461e+01,1.267607409682937103e+01,5.207388460458642676e+00,-1.593371733672481749e-01,-2.740670079557749883e+00,-2.754573392642855723e+00,-1.198796790055544070e+00,6.217436794734603200e-01,1.684257007519883498e+00
3.675224676335293594e-01,3.354151609238127207e+01,2.177606576913383662e+01,1.268347502111523006e+01,5.186403212033826371e+00,-1.872531316234550269e-01,-2.756108923588615589e+00,-2.748646956016088883e+00,-1.176504456317077896e+00,6.458162577109746172e-01,1.695202586418751434e+00
3.680124975903740769e-01,3.367114740434263354e+01,2.183119618310631793e+01,1.269076048830515546e+01,5.165287888790763837e+00,-2.151781161563192102e-01,-2.771391997326557277e+00,-2.742486122567349138e+00,-1.154067190233285300e+00,6.698103055007073037e-01,1.705850810597789646e+00
3.685025275472187944e-01,3.380124838340878313e+01,2.188638943549104710e+01,1.269792991058991660e+01,5.144042626836283105e+00,-2.431110054821421507e-01,-2.786518005648092711e+00,-2.736090905078131463e+00,-1.131487231202036758e+00,6.937221709246639278e-01,1.716199143345555012e+00
3.689925575040635120e-01,3.393182053949403354e+01,2.194164516429749767e+01,1.270498270002506302e+01,5.122667567413252243e+00,-2.710506728977167823e-01,-2.801485658958767111e+00,-2.729461338164445916e+00,-1.108766844653941819e+00,7.175482007411586594e-01,1.726245096210569319e+00
3.694825874609082295e-01,3.406286538615403003e+01,2.199696300449505770e+01,1.271191826854827411e+01,5.101162856922696776e+00,-2.989959865186397892e-01,-2.816293673313106538e+00,-2.722597478337647203e+00,-1.085908321784212927e+00,7.412847410737221088e-01,1.735986229636251821e+00
3.699726174177528915e-01,3.419438444058975080e+01,2.205234258800257052e+01,1.271873602799682423e+01,5.079528646945811410e+00,-3.269458093181233371e-01,-2.830940770534860818e+00,-2.715499404064509736e+00,-1.062913979283607535e+00,7.649281380977521749e-01,1.745420153588602030e+00
3.704626473745976090e-01,3.432637922365153571e+01,2.210778354367794662e+01,1.272543539012519531e+01,5.057765094265850081e+00,-3.548989991663208388e-01,-2.845425678337552000e+00,-2.708167215826541518e+00,-1.039786159068422533e+00,7.884747387249116946e-01,1.754544528176640972e+00
3.709526773314422710e-01,3.445885125984273856e+01,2.216328549730775421e+01,1.273201576662280132e+01,5.035872360889922739e+00,-3.828544088701224535e-01,-2.859747130445292385e+00,-2.700601036178554626e+00,-1.016527228009595385e+00,8.119208912852392546e-01,1.763357064265592022e+00
3.714427072882870440e-01,3.459180207732355683e+01,2.221884807159694120e+01,1.273847656913184956e+01,5.013850614070645584e+00,-4.108108862135008144e-01,-2.873903866713924948e+00,-2.692801009806466084e+00,-9.931395776608282766e-01,8.352629462070398914e-01,1.771855524082829980e+00
3.719327372451317615e-01,3.472523320791444235e+01,2.227447088615846127e+01,1.274481720926533690e+01,4.991700026327730910e+00,-4.387672739982945158e-01,-2.887894633252423127e+00,-2.684767303584364218e+00,-9.696256239858432879e-01,8.584972566944620853e-01,1.780037721816566609e+00
3.724227672019764235e-01,3.485914618709963975e+01,2.233015355750309183e+01,1.275103709862515622e+01,4.969420775469407303e+00,-4.667224100855570379e-01,-2.901718182544618330e+00,-2.676500106630796960e+00,-9.459878070846499121e-01,8.816201794028665217e-01,1.787901524207302195e+00
3.729127971588211410e-01,3.499354255403051894e+01,2.238589569902920573e+01,1.275713564882036088e+01,4.947013044613758126e+00,-4.946751274373714091e-01,-2.915373273571195689e+00,-2.667999630364321639e+00,-9.222285909189182895e-01,9.046280751119056829e-01,1.795444851132023345e+00
3.734028271156658585e-01,3.512842385152870861e+01,2.244169692101256075e+01,1.276311227148553407e+01,4.924477022209955202e+00,-5.226242541591644697e-01,-2.928858671931989122e+00,-2.659266108558294928e+00,-8.983504630364222976e-01,9.275173093963364757e-01,1.802665676181149035e+00
3.738928570725105205e-01,3.526379162608915152e+01,2.249755683059617439e+01,1.276896637829928949e+01,4.901812902059363708e+00,-5.505686135425287286e-01,-2.942173149968569490e+00,-2.650299797394910950e+00,-8.743559342945507185e-01,9.502842532945854348e-01,1.809562027228235781e+00
3.743828870293552380e-01,3.539964742788318830e+01,2.255347503178025192e+01,1.277469738100292140e+01,4.879020883336525394e+00,-5.785070241085645826e-01,-2.955315486887136078e+00,-2.641100975518476002e+00,-8.502475385828713872e-01,9.729252839750606174e-01,1.816131986992435277e+00
3.748729169862000110e-01,3.553599281076129301e+01,2.260945112541210378e+01,1.278030469141916470e+01,4.856101170610062745e+00,-6.064382996516883839e-01,-2.968284468881679405e+00,-2.631669944087939417e+00,-8.260278325448011660e-01,9.954367854001765492e-01,1.822373693593697386e+00
3.753629469430446730e-01,3.567282933225573061e+01,2.266548470917609492e+01,1.278578772147107756e+01,4.833053973863447261e+00,-6.343612492839543204e-01,-2.981078889257449571e+00,-2.622007026828666820e+00,-8.016993952983320071e-01,1.017815148988127749e+00,1.828285341100727157e+00
3.758529768998893905e-01,3.581015855358334932e+01,2.272157537758373280e+01,1.279114588320108759e+01,4.809879508515642499e+00,-6.622746774799128655e-01,-2.993697548554729249e+00,-2.612112570083448659e+00,-7.772648281558016681e-01,1.040056774272433149e+00,1.833865180071708068e+00
3.763430068567340525e-01,3.594798203964784733e+01,2.277772272196364867e+01,1.279637858879012491e+01,4.786577995441675171e+00,-6.901773841219027705e-01,-3.006139254672871353e+00,-2.601986942862771546e+00,-7.527267543427922369e-01,1.062158069559159479e+00,1.839111518087753749e+00
3.768330368135787700e-01,3.608630135904228098e+01,2.283392633045176012e+01,1.280148525057692055e+01,4.763149660993046375e+00,-7.180681645459132678e-01,-3.018402822994657786e+00,-2.591630536894316439e+00,-7.280878187160413351e-01,1.084115452581940975e+00,1.844022720279132610e+00
3.773230667704234875e-01,3.622511808405121059e+01,2.289018578798135195e+01,1.280646528107740245e+01,4.739594737018075321e+00,-7.459458095878916950e-01,-3.030487076510928635e+00,-2.581043766671718753e+00,-7.033506874804734688e-01,1.105925351154697145e+00,1.848597209844232037e+00
3.778130967272681495e-01,3.636443379065282500e+01,2.294650067627327061e+01,1.281131809300424962e+01,4.715913460882096508e+00,-7.738091056305871351e-01,-3.042390845945516453e+00,-2.570227069502561079e+00,-6.785180479052727032e-01,1.127584203822109776e+00,1.852833468561280839e+00
3.783031266841129225e-01,3.650425005852098082e+01,2.300287057382614719e+01,1.281604309928655638e+01,4.692106075487560091e+00,-8.016568346508901044e-01,-3.054112969880478978e+00,-2.559180905555618946e+00,-6.535926080390314086e-01,1.149088460507841969e+00,1.856730037292827262e+00
3.787931566409576400e-01,3.664456847102702142e+01,2.305929505590662743e+01,1.282063971308962635e+01,4.668172829294017667e+00,-8.294877742676527443e-01,-3.065652294881600959e+00,-2.547905757907344970e+00,-6.285770964239858483e-01,1.170434583160473663e+00,1.860285516482952151e+00
3.792831865978023020e-01,3.678539061524152487e+01,2.311577369453965503e+01,1.282510734783491202e+01,4.644113976338002381e+00,-8.573006977900310410e-01,-3.077007675624219285e+00,-2.536402132587613600e+00,-6.034742618093127398e-01,1.191619046397203174e+00,1.863498566647267207e+00
3.797732165546470195e-01,3.692671808193605187e+01,2.317230605849886160e+01,1.282944541722006804e+01,4.619929776252764242e+00,-8.850943742663399671e-01,-3.088177975019318566e+00,-2.524670558624677597e+00,-5.782868728634775746e-01,1.212638338145272554e+00,1.866367908855622648e+00
3.802632465114917371e-01,3.706855246558448869e+01,2.322889171329684643e+01,1.283365333523913421e+01,4.595620494287949498e+00,-9.128675685333633716e-01,-3.099162064339929579e+00,-2.512711588089416193e+00,-5.530177178856992004e-01,1.233488960281132751e+00,1.868892325207609284e+00
3.807532764683363991e-01,3.721089536436451795e+01,2.328553022117562676e+01,1.283773051620285344e+01,4.571186401329124571e+00,-9.406190412662041034e-01,-3.109958823347810597e+00,-2.500525796138793666e+00,-5.276696045164572801e-01,1.254167429267342149e+00,1.871070659300779315e+00
3.812433064251811721e-01,3.735374838015898291e+01,2.334222114109712010e+01,1.284167637475912471e+01,4.546627773917176540e+00,-9.683475490286508336e-01,-3.120567140420448471e+00,-2.488113781058565621e+00,-5.022453594470484006e-01,1.274670276787237988e+00,1.872901816691647348e+00
3.817333363820258896e-01,3.749711311855681117e+01,2.339896402873354475e+01,1.284549032591356266e+01,4.521944894267666548e+00,-9.960518443239685382e-01,-3.130985912678305283e+00,-2.475476164305257853e+00,-4.767478281282868657e-01,1.294994050377276107e+00,1.874384765349413451e+00
3.822233663388705516e-01,3.764099118885424389e+01,2.345575843645800163e+01,1.284917178505021873e+01,4.497138050289995803e+00,-1.023730675646287169e+00,-3.141214046112409619e+00,-2.462613590547356957e+00,-4.511798744781931880e-01,1.315135314057193971e+00,1.875518536102472655e+00
3.827133962957152691e-01,3.778538420405574527e+01,2.351260391333505595e+01,1.285272016795240013e+01,4.472207535606487205e+00,-1.051382787532438856e+00,-3.151250455712205856e+00,-2.449526727705756191e+00,-4.255443805887937359e-01,1.335090648957857562e+00,1.876302223077643383e+00
3.832034262525599311e-01,3.793029378087454262e+01,2.356950000511123733e+01,1.285613489082363969e+01,4.447153649571400358e+00,-1.079006920614266951e+00,-3.161094065593701430e+00,-2.436216266993476154e+00,-3.998442464320286494e-01,1.354856653946842515e+00,1.876734984132176765e+00
3.836934562094046486e-01,3.807572153973369211e+01,2.362644625420582400e+01,1.285941537030878834e+01,4.421976697289731639e+00,-1.106601811671535929e+00,-3.170743809127932522e+00,-2.422682922954570994e+00,-3.740823895646316899e-01,1.374429946251816137e+00,1.876816041278499991e+00
3.841834861662493661e-01,3.822166910476627066e+01,2.368344219970139264e+01,1.286256102351522657e+01,4.396676989636016053e+00,-1.134166193685221202e+00,-3.180198629069680649e+00,-2.408927433502344062e+00,-3.482617448321982945e-01,1.393807162081571738e+00,1.876544681101716128e+00
3.846735161230940836e-01,3.836813810381597278e+01,2.374048737733460968e+01,1.286557126803423046e+01,4.371254843272936341e+00,-1.161698795891391134e+00,-3.189457477686516995e+00,-2.394950559956764202e+00,-3.223852640722393303e-01,1.412984957244870721e+00,1.875920255169863049e+00
3.851635460799388011e-01,3.851513016843741610e+01,2.379758131948696231e+01,1.286844552196243363e+01,4.345710580669845946e+00,-1.189198343835548011e+00,-3.198519316888120301e+00,-2.380753087081143526e+00,-2.964559158163435626e-01,1.431960007766990062e+00,1.874942180436911077e+00
3.856535760367835186e-01,3.866264693389626927e+01,2.385472355517555698e+01,1.287118320392344728e+01,4.320044530121195159e+00,-1.216663559427476393e+00,-3.207383118355899398e+00,-2.366335823118063342e+00,-2.704766849914093108e-01,1.450729010504016037e+00,1.873609939638528177e+00
3.861436059936281806e-01,3.881069003916930171e+01,2.391191361004393912e+01,1.287378373308959212e+01,4.294257025764824931e+00,-1.244093160996595504e+00,-3.216047863672897744e+00,-2.351699599824546461e+00,-2.444505726199470708e-01,1.469288683754879754e+00,1.871923081680593404e+00
3.866336359504728981e-01,3.895926112694455412e+01,2.396915100635303730e+01,1.287624652920377244e+01,4.268348407600122130e+00,-1.271485863347843637e+00,-3.224512544454006147e+00,-2.336845272506442583e+00,-2.183805955194155768e-01,1.487635767871140935e+00,1.869881222020446154e+00
3.871236659073176156e-01,3.910836184362079848e+01,2.402643526297196885e+01,1.287857101260146209e+01,4.242319021506146370e+00,-1.298840377817979785e+00,-3.232776162476441062e+00,-2.321773720052124457e+00,-1.922697860007187565e-01,1.505767025864471753e+00,1.867484043040913422e+00
3.876136958641623331e-01,3.925799383930754516e+01,2.408376589536906920e+01,1.288075660423283963e+01,4.216169219259553458e+00,-1.326155412332484129e+00,-3.240837729810554180e+00,-2.306485844965365573e+00,-1.661211915656766180e-01,1.523679244011937772e+00,1.864731294417079077e+00
3.881037258210070506e-01,3.940815876782441762e+01,2.414114241560283602e+01,1.288280272568503548e+01,4.189899358552465536e+00,-1.353429671462885731e+00,-3.248696268950892474e+00,-2.290982573397495337e+00,-1.399378746036354926e-01,1.541369232458956740e+00,1.861622793475789628e+00
3.885937557778517126e-01,3.955885828670075455e+01,2.419856433231298354e+01,1.288470879920451928e+01,4.163509803010192911e+00,-1.380661856484642902e+00,-3.256350812947589990e+00,-2.275264855178797951e+00,-1.137229120871130483e-01,1.558833825820053143e+00,1.858158425547945969e+00
3.890837857346964301e-01,3.971009405717499874e+01,2.425603115071154647e+01,1.288647424771961525e+01,4.137000922208851073e+00,-1.407850665435508519e+00,-3.263800405538029192e+00,-2.259333663849131923e+00,-8.747939526651071773e-02,1.576069883777318825e+00,1.854338144313507630e+00
3.895738156915411476e-01,3.986186774419367396e+01,2.431354237257387751e+01,1.288809849486314008e+01,4.110373091692903991e+00,-1.434994793174354744e+00,-3.271044101278792304e+00,-2.243189996687840804e+00,-6.121042936395570955e-02,1.593074291676598531e+00,1.850161972139283240e+00
3.900638456483858096e-01,4.001418101641072411e+01,2.437109749622990051e+01,1.288958096499517403e+01,4.083626692992538665e+00,-1.462092931440567734e+00,-3.278080965677923508e+00,-2.226834874742866344e+00,-3.491913326613960145e-02,1.609843961121457223e+00,1.845630000409456128e+00
3.905538756052305271e-01,4.016703554618642613e+01,2.442869601655525358e+01,1.289092108322596886e+01,4.056762113640950851e+00,-1.489143768913908206e+00,-3.284910075327475809e+00,-2.210269342859122688e+00,-8.608639216265201455e-03,1.626375830564857239e+00,1.840742389848863958e+00
3.910439055620753002e-01,4.032043300958631704e+01,2.448633742496254939e+01,1.289211827543897115e+01,4.029779747191511774e+00,-1.516145991274882254e+00,-3.291530518036343445e+00,-2.193494469706108951e+00,1.771790749494761563e-02,1.642666865898585904e+00,1.835499370839027478e+00
3.915339355189199622e-01,4.047437508637961656e+01,2.454402120939250764e+01,1.289317196831398427e+01,4.002679993234890432e+00,-1.543098281265554705e+00,-3.297941392963394058e+00,-2.176511347804817476e+00,4.405734883912115762e-02,1.658714061040393206e+00,1.829901243726962390e+00
3.920239654757646797e-01,4.062886346003833893e+01,2.460174685430544628e+01,1.289408158935045101e+01,3.975463257415908558e+00,-1.569999318750995521e+00,-3.304141810750889530e+00,-2.159321093553773885e+00,7.040651436114031547e-02,1.674514438518916348e+00,1.823948379126668629e+00
3.925139954326093972e-01,4.078389981773537443e+01,2.465951384067246721e+01,1.289484656689088382e+01,3.948129951450459085e+00,-1.596847780781085913e+00,-3.310130893658218554e+00,-2.141924847254461639e+00,9.676222149086433078e-02,1.690065050056317020e+00,1.817641218213482235e+00
3.930040253894540592e-01,4.093948585034323884e+01,2.471732164596696535e+01,1.289546633014439969e+01,3.920680493142162604e+00,-1.623642341652942633e+00,-3.315907775695887238e+00,-2.124323773135859739e+00,1.231212758558735132e-01,1.705362977148653369e+00,1.810980273011059349e+00
3.934940553462987767e-01,4.109562325243199865e+01,2.477516974415592443e+01,1.289594030921040257e+01,3.893115306399035802e+00,-1.650381672973730840e+00,-3.321471602759830333e+00,-2.106519059378338721e+00,1.494804715950497354e-01,1.720405331643990232e+00,1.803966126671210146e+00
3.939840853031434387e-01,4.125231372226743076e+01,2.483305760569140119e+01,1.289626793510238656e+01,3.865434821249990716e+00,-1.677064443724051834e+00,-3.326821532766003120e+00,-2.088511918136746637e+00,1.758365916731379208e-01,1.735189256318254269e+00,1.796599433746441710e+00
3.944741152599882117e-01,4.140955896180945217e+01,2.489098469750213027e+01,1.289644863977187228e+01,3.837639473861153228e+00,-1.703689320321867484e+00,-3.331956735785279733e+00,-2.070303585562700555e+00,2.021864081962863047e-01,1.749711925448855565e+00,1.788880920455237833e+00
3.949641452168329292e-01,4.156736067670938439e+01,2.494895048298487694e+01,1.289648185613246589e+01,3.809729706552238415e+00,-1.730254966686783469e+00,-3.336876394178615701e+00,-2.051895321826235463e+00,2.285266827283698454e-01,1.763970545385976196e+00,1.780811384940136577e+00
3.954541751736775912e-01,4.172572057630824816e+01,2.500695442199616636e+01,1.289636701808406372e+01,3.781705967812633684e+00,-1.756760044305007096e+00,-3.341579702732542234e+00,-2.033288411136580986e+00,2.548541666084078727e-01,1.777962355121683657e+00,1.772391697518522324e+00
3.959442051305223087e-01,4.188464037363441150e+01,2.506499597084389919e+01,1.289610356053715812e+01,3.753568712317446820e+00,-1.783203212294709239e+00,-3.346065868794920739e+00,-2.014484161762226222e+00,2.811656012688226181e-01,1.791684626856727691e+00,1.763622800926164302e+00
3.964342350873670262e-01,4.204412178540063394e+01,2.512307458227882861e+01,1.289569091943730150e+01,3.725318400943525177e+00,-1.809583127471843689e+00,-3.350334112411005094e+00,-1.995483906050301126e+00,3.074577185545799285e-01,1.805134666565077595e+00,1.754505710553573294e+00
3.969242650442116882e-01,4.220416653200187795e+01,2.518118970548639268e+01,1.289512853178968577e+01,3.696955500785219062e+00,-1.835898444416570907e+00,-3.354383666459788582e+00,-1.976289000445086819e+00,3.337272410433591574e-01,1.818309814556212878e+00,1.745041514675020000e+00
3.974142950010564612e-01,4.236477633751270133e+01,2.523934078607848974e+01,1.289441583568384964e+01,3.668480485170071859e+00,-1.862147815540172946e+00,-3.358213776790670568e+00,-1.956900825505821118e+00,3.599708823666381008e-01,1.831207446035193698e+00,1.735231374670369586e+00
3.979043249579011787e-01,4.252595292968407392e+01,2.529752726608508695e+01,1.289355227031851214e+01,3.639893833674486601e+00,-1.888329891152350282e+00,-3.361823702360357213e+00,-1.937320785923784427e+00,3.861853475315997208e-01,1.843824971660348755e+00,1.725076525239633618e+00
3.983943549147458407e-01,4.268769803994094048e+01,2.535574858394623732e+01,1.289253727602655175e+01,3.611196032139121215e+00,-1.914443319529213650e+00,-3.365212715370133889e+00,-1.917550310538545855e+00,4.123673332441444295e-01,1.856159838098872417e+00,1.714578274610291109e+00
3.988843848715905582e-01,4.285001340337819897e+01,2.541400417450358162e+01,1.289137029430009918e+01,3.582387572684438748e+00,-1.940486746981494370e+00,-3.368380101403348093e+00,-1.897590852353615798e+00,4.385135282325691719e-01,1.868209528579961809e+00,1.703738004737396228e+00
3.993744148284352757e-01,4.301290075875891716e+01,2.547229346899272429e+01,1.289005076781576342e+01,3.553468953725714030e+00,-1.966458817923668612e+00,-3.371325159563268059e+00,-1.877443888551072693e+00,4.646206135725576836e-01,1.879971563445925975e+00,1.692557171496329671e+00
3.998644447852799377e-01,4.317636184850970693e+01,2.553061589503468554e+01,1.288857814045999284e+01,3.524440679988426250e+00,-1.992358174943121618e+00,-3.374047202611157203e+00,-1.857110920505752549e+00,4.906852630126707915e-01,1.891443500700795255e+00,1.681037304868446158e+00
4.003544747421246552e-01,4.334039841871800292e+01,2.558897087662811742e+01,1.288695185735454274e+01,3.495303262523165255e+00,-2.018183458870143721e+00,-3.376545557104678963e+00,-1.836593473798435294e+00,5.167041433010761686e-01,1.902622936556827238e+00,1.669180009119342945e+00
4.008445046989693727e-01,4.350501221912852401e+01,2.564735783414134573e+01,1.288517136488213310e+01,3.466057218720562716e+00,-2.043933308848355335e+00,-3.378819563536652915e+00,-1.815893098228407831e+00,5.426739145131200814e-01,1.913507505978769174e+00,1.656986962970018462e+00
4.013345346558140903e-01,4.367020500313886799e+01,2.570577618430406019e+01,1.288323611071213293e+01,3.436703072326227737e+00,-2.069606362405413957e+00,-3.380868576473917475e+00,-1.795011367825251059e+00,5.685912303796722966e-01,1.924094883225627495e+00,1.644459919760605127e+00
4.018245646126588078e-01,4.383597852779749360e+01,2.576422534020013089e+01,1.288114554382648613e+01,3.407241353455144228e+00,-2.095201255524759443e+00,-3.382691964696768139e+00,-1.773949880859727157e+00,5.944527386168290128e-01,1.934382782390601907e+00,1.631600707607010481e+00
4.023145945695034698e-01,4.400233455379732561e+01,2.582270471125875133e+01,1.287889911454567127e+01,3.377672598606689114e+00,-2.120716622717046640e+00,-3.384289111338377509e+00,-1.752710259854260544e+00,6.202550812558533799e-01,1.944368957938209519e+00,1.618411229550258623e+00
4.028046245263481873e-01,4.416927484547382932e+01,2.588121370324740411e+01,1.287649627455486900e+01,3.347997350678741491e+00,-2.146151097092920512e+00,-3.385659414024776659e+00,-1.731294151592249531e+00,6.459948949747800206e-01,1.954051205239675015e+00,1.604893463698557898e+00
4.032946544831929048e-01,4.433680117079956062e+01,2.593975171826355819e+01,1.287393647693019894e+01,3.318216158982278063e+00,-2.171503310435675793e+00,-3.386802285014947067e+00,-1.709703227126941893e+00,6.716688114304028012e-01,1.963427361105686053e+00,1.591049463362164129e+00
4.037846844400376223e-01,4.450491530138054941e+01,2.599831815472717267e+01,1.287121917616512690e+01,3.288329579255507618e+00,-2.196771893274773291e+00,-3.387717151341315791e+00,-1.687939181789372967e+00,6.972734575914985022e-01,1.972495304317100073e+00,1.576881357180971666e+00
4.042747143968823398e-01,4.467361901245205047e+01,2.605691240737297676e+01,1.286834382819696820e+01,3.258338173677981509e+00,-2.221955474959746102e+00,-3.388403454950474458e+00,-1.666003735195575208e+00,7.228054560729066935e-01,1.981252956153300104e+00,1.562391349244817151e+00
4.047647443537270573e-01,4.484291408287330682e+01,2.611553386724256853e+01,1.286530989043354545e+01,3.228242510884751670e+00,-2.247052683734491296e+00,-3.388860652844225108e+00,-1.643898631253161824e+00,7.482614254703938705e-01,1.989698280918282380e+00,1.547581719206649886e+00
4.052547743105717193e-01,4.501280229512357067e+01,2.617418192167695423e+01,1.286211682177995819e+01,3.198043165980166691e+00,-2.272062146812262373e+00,-3.389088217220900923e+00,-1.621625638166966032e+00,7.736379806966664496e-01,1.997829286464515741e+00,1.532454822388307880e+00
4.057448042674164368e-01,4.518328543529709407e+01,2.623285595430889927e+01,1.285876408266550364e+01,3.167740720551721623e+00,-2.296982490451040526e+00,-3.389085635617010261e+00,-1.599186548444076150e+00,7.989317333181626957e-01,2.005644024714547946e+00,1.517013089879183152e+00
4.062348342242610988e-01,4.535436529309779985e+01,2.629155534505514424e+01,1.285525113507070039e+01,3.137335762683824747e+00,-2.321812340029356658e+00,-3.388852411049123603e+00,-1.576583178898084858e+00,8.241392918927599176e-01,2.013140592180284294e+00,1.501259028627565328e+00
4.067248641811058163e-01,4.552604366183611972e+01,2.635027947010956595e+01,1.285157744255445778e+01,3.106828886971057191e+00,-2.346550320122985589e+00,-3.388388062156136638e+00,-1.553817370652365693e+00,8.492572623087371042e-01,2.020317130480186130e+00,1.485195221524670206e+00
4.072148941379505893e-01,4.569832233842053171e+01,2.640902770193445548e+01,1.284774247028137140e+01,3.076220694532216804e+00,-2.371195054581313855e+00,-3.387692123341676353e+00,-1.530890989143149472e+00,8.742822481238960997e-01,2.027171826853828573e+00,1.468824327481656367e+00
4.077049240947952513e-01,4.587120312335641614e+01,2.646779940925456742e+01,1.284374568504915359e+01,3.045511793022961822e+00,-2.395745166605414589e+00,-3.386764144917034258e+00,-1.507805924121055074e+00,8.992108509067313626e-01,2.033702914674776707e+00,1.452149081499080063e+00
4.081949540516399688e-01,4.604468782073656996e+01,2.652659395704819190e+01,1.283958655531617410e+01,3.014702796649765926e+00,-2.420199278825270639e+00,-3.385603693244102264e+00,-1.484564089652713248e+00,9.240396705772861985e-01,2.039908673960515451e+00,1.435172294729393450e+00
4.086849840084846863e-01,4.621877823823986375e+01,2.658541070654125704e+01,1.283526455122913390e+01,2.983794326182326984e+00,-2.444556013378840653e+00,-3.384210350878871232e+00,-1.461167424120776381e+00,9.487653057501717058e-01,2.045787431880788709e+00,1.417896854531887518e+00
4.091750139653293483e-01,4.639347618712175603e+01,2.664424901519863198e+01,1.283077914465091496e+01,2.952787008967264093e+00,-2.468813991990373324e+00,-3.382583716715034328e+00,-1.437617890224058392e+00,9.733843540773361447e-01,2.051337563263107011e+00,1.400325724520786963e+00
4.096650439221740658e-01,4.656878348221156472e+01,2.670310823671788114e+01,1.282612980918849210e+01,2.921681478940492127e+00,-2.492971836050281276e+00,-3.380723406128016251e+00,-1.413917474976131405e+00,9.978934125927740872e-01,2.056557491096455692e+00,1.382461944605704041e+00
4.101550738790187833e-01,4.674470194190458017e+01,2.676198772102122092e+01,1.282131602022096928e+01,2.890478376640365443e+00,-2.517028166694677438e+00,-3.378629051119105497e+00,-1.390068189703696611e+00,1.022289078057386114e+00,2.061445687032286589e+00,1.364308631025016538e+00
4.106451038358635008e-01,4.692123338815744660e+01,2.682088681424890808e+01,1.281633725492789111e+01,2.859178349220142579e+00,-2.540981604886120682e+00,-3.376300300460227000e+00,-1.366072070043983677e+00,1.046567947305366175e+00,2.066000671883829298e+00,1.345868976372184278e+00
4.111351337927082183e-01,4.709837964648200881e+01,2.687980485875187497e+01,1.281119299231743014e+01,2.827782050460535768e+00,-2.564830771494373440e+00,-3.373736819838556222e+00,-1.341931175941284415e+00,1.070726617591156948e+00,2.070221016122512747e+00,1.327146249614311158e+00
4.116251637495528803e-01,4.727614254593814280e+01,2.693874119308432569e+01,1.280588271325492045e+01,2.796290140782351052e+00,-2.588574287377733096e+00,-3.370938292001758096e+00,-1.317647591643071214e+00,1.094761686937331557e+00,2.074105340372511819e+00,1.308143796104008327e+00
4.121151937063975979e-01,4.745452392741554348e+01,2.699769515449736090e+01,1.280040590007374313e+01,2.764703285503296470e+00,-2.612210774851835726e+00,-3.367904415285997377e+00,-1.293223417988950796e+00,1.118669767955448924e+00,2.077652325290972879e+00,1.288865022095991186e+00
4.126052236632423154e-01,4.763352577153216316e+01,2.705666611704997493e+01,1.279476202998983503e+01,2.733022126331152712e+00,-2.635738881202604578e+00,-3.364634871636191349e+00,-1.268660619728946504e+00,1.142447758344913078e+00,2.080860899426913768e+00,1.269313074359049720e+00
4.130952536200869774e-01,4.781314989136745197e+01,2.711565339836363719e+01,1.278895059043468940e+01,2.701247344673643802e+00,-2.659157229854464788e+00,-3.361129377757038572e+00,-1.243961269526248081e+00,1.166092417931344771e+00,2.083729942346042918e+00,1.249491312403965493e+00
4.135852835769317504e-01,4.799339804519627251e+01,2.717465629479250921e+01,1.278297107381616726e+01,2.669379641104373313e+00,-2.682464434526423247e+00,-3.357387679947627213e+00,-1.219127522468425706e+00,1.189600405007859463e+00,2.086258310677008065e+00,1.229403287264982048e+00
4.140753135337764679e-01,4.817427201704798989e+01,2.723367410584707926e+01,1.277682297352186147e+01,2.637419718771857990e+00,-2.705659112118297127e+00,-3.353409540768698349e+00,-1.194161551896537832e+00,1.212968387730323894e+00,2.088444916122997874e+00,1.209052616672088298e+00
4.145653434906211299e-01,4.835577361433706045e+01,2.729270613341542884e+01,1.277050578403819614e+01,2.605368283836550169e+00,-2.728739882489854107e+00,-3.349194739205616500e+00,-1.169065549608319765e+00,1.236193044276400865e+00,2.090288725756398680e+00,1.188442984648276246e+00
4.150553734474658474e-01,4.853790466554487182e+01,2.735175168100522569e+01,1.276401900107005538e+01,2.573226045896800596e+00,-2.751705368251362582e+00,-3.344743070832487675e+00,-1.143841726049751983e+00,1.259271063019455017e+00,2.091788762316915129e+00,1.167578141094088862e+00
4.155454034043105649e-01,4.872066701795303345e+01,2.741081005300650730e+01,1.275736212166092010e+01,2.540993718403744772e+00,-2.774554194565568288e+00,-3.340054347977426286e+00,-1.118492310494993536e+00,1.282199142717333817e+00,2.092944104513151604e+00,1.146461901359445701e+00
4.160354333611552269e-01,4.890406253542828097e+01,2.746988055397529749e+01,1.275053464431348083e+01,2.508672019065066205e+00,-2.797284988961130647e+00,-3.335128399888962480e+00,-1.093019551214645224e+00,1.304973992716057962e+00,2.093753887327657992e+00,1.125098145802722716e+00
4.165254633179999444e-01,4.908809309625893036e+01,2.752896248793805611e+01,1.274353606911078174e+01,2.476261670237667190e+00,-2.819896381157497522e+00,-3.329965072903596557e+00,-1.067425715632363659e+00,1.327592333168398309e+00,2.094217302325440233e+00,1.103490819337095363e+00
4.170154932748447174e-01,4.927276059104259787e+01,2.758805515771684114e+01,1.273636589783785666e+01,2.443763399309276885e+00,-2.842387002901193505e+00,-3.324564230614499127e+00,-1.041713090469850167e+00,1.350050895267317586e+00,2.094333597965927218e+00,1.081643930964174771e+00
4.175055232316893794e-01,4.945806692062558341e+01,2.764715786427533217e+01,1.272902363410386251e+01,2.411177939068951837e+00,-2.864755487813561263e+00,-3.318925754041358811e+00,-1.015883981880185027e+00,1.372346421494311297e+00,2.094102079918410020e+00,1.059561553294902314e+00
4.179955531885340969e-01,4.964401399409388205e+01,2.770626990608570850e+01,1.272150878346472425e+01,2.378506028066445399e+00,-2.887000471249961286e+00,-3.313049541801364573e+00,-9.899407155694778249e-01,1.394475665882660032e+00,2.093522111380936579e+00,1.037247822057686841e+00
4.184855831453787589e-01,4.983060372681530481e+01,2.776539057851618963e+01,1.271382085354628977e+01,2.345748410960561969e+00,-2.909120590170362508e+00,-3.306935510281349355e+00,-9.638856369069351837e-01,1.416435394295517680e+00,2.092593113402673843e+00,1.014706935593862047e+00
4.189756131022234764e-01,5.001783803853354016e+01,2.782451917323952983e+01,1.270595935416796252e+01,2.312905838856337493e+00,-2.931114483021418859e+00,-3.300583593811063920e+00,-9.377211110232172020e-01,1.438222384718937485e+00,2.091314565209728915e+00,9.919431543403627316e-01
4.194656430590681939e-01,5.020571885151329639e+01,2.788365497766219292e+01,1.269792379746687061e+01,2.279979069631197675e+00,-2.952980789629942038e+00,-3.293993744837607540e+00,-9.114495228971983831e-01,1.459833427569744435e+00,2.089686004534438091e+00,9.689608002997118774e-01
4.199556730159128559e-01,5.039424808873727812e+01,2.794279727437439220e+01,1.268971369802251736e+01,2.246968868249972218e+00,-2.974718151107841990e+00,-3.287165934100996001e+00,-8.850732774310444695e-01,1.481265326018321726e+00,2.087707027948114913e+00,9.457642564972469357e-01
4.204457029727576289e-01,5.058342767215451374e+01,2.800194534062096707e+01,1.268132857298193450e+01,2.213876007068827700e+00,-2.996325209768501363e+00,-3.280100150810875359e+00,-8.585947995136469224e-01,1.502514896326281324e+00,2.085377291197262561e+00,9.223579664256196242e-01
4.209357329296023464e-01,5.077325952098008344e+01,2.806109844779293638e+01,1.267276794218535763e+01,2.180701266128143523e+00,-3.017800609054559047e+00,-3.272796402824388995e+00,-8.320165340724419156e-01,1.523578968198993744e+00,2.082696509543249697e+00,8.987464334765923324e-01
4.214257628864470084e-01,5.096374555004652507e+01,2.812025586093998797e+01,1.266403132829238309e+01,2.147445433434242101e+00,-3.039142993477172094e+00,-3.265254716825179315e+00,-8.053409461135361269e-01,1.544454385153045672e+00,2.079664458105447977e+00,8.749342203600647405e-01
4.219157928432917259e-01,5.115488766820673305e+01,2.817941683830373378e+01,1.265511825690863823e+01,2.114109305230049696e+00,-3.060351008566695619e+00,-3.257475138503537426e+00,-7.785705207502049419e-01,1.565138004898562585e+00,2.076280972207834807e+00,8.509259485103850551e-01
4.224058228001364435e-01,5.134668777678809448e+01,2.823858063087168802e+01,1.264602825671295960e+01,2.080693686254683428e+00,-3.081423300834789547e+00,-3.249457732737705218e+00,-7.517077632197588510e-01,1.585626699736409240e+00,2.072545947729055982e+00,8.267262974799483022e-01
4.228958527569811054e-01,5.153914776809842380e+01,2.829774648195214581e+01,1.263676085958506867e+01,2.047199389991920970e+00,-3.102358517747979771e+00,-3.241202583776315649e+00,-7.247551988887414032e-01,1.605917356970293586e+00,2.068459341455956224e+00,8.023400043200403786e-01
4.233858827138258785e-01,5.173226952398332656e+01,2.835691362676986316e+01,1.262731560073374304e+01,2.013627238907566230e+00,-3.123155307712663031e+00,-3.232709795421973453e+00,-6.977153732464690394e-01,1.626006879333764310e+00,2.064021171440563407e+00,7.777718629489465130e-01
4.238759126706705405e-01,5.192605491443482180e+01,2.841608129208240996e+01,1.261769201882550995e+01,1.979978064675776084e+00,-3.143812320071515121e+00,-3.223979491215998028e+00,-6.705908518869713175e-01,1.645892185432057175e+00,2.059231517360548658e+00,7.530267235073675458e-01
4.243659426275152580e-01,5.212050579625186231e+01,2.847524869581752327e+01,1.260788965611382650e+01,1.946252708394221820e+00,-3.164328205111385017e+00,-3.215011814624290309e+00,-6.433842204792191710e-01,1.665570210198881851e+00,2.054090520883138371e+00,7.281094917010512146e-01
4.248559725843599755e-01,5.231562401175196442e+01,2.853441504673109108e+01,1.259790805856877505e+01,1.912452020788220963e+00,-3.184701614082583454e+00,-3.205806929224363166e+00,-6.160980847257608861e-01,1.685037905368049316e+00,2.048598386032495888e+00,7.030251281307411393e-01
4.253460025412046375e-01,5.251141138753461490e+01,2.859357954408602609e+01,1.258774677600725056e+01,1.878576862403738890e+00,-3.204931199229636540e+00,-3.196365018893504661e+00,-5.887350703096768667e-01,1.704292239960012445e+00,2.042755379560561746e+00,6.777786476093631274e-01
4.258360324980493550e-01,5.270786973329599334e+01,2.865274137735193349e+01,1.257740536222365613e+01,1.844628103789309304e+00,-3.225015613833464911e+00,-3.186686287998092837e+00,-5.612978228298997063e-01,1.723330200783284916e+00,2.036561831321360483e+00,6.523751184664943192e-01
4.263260624548940725e-01,5.290500084069537223e+01,2.871189972592556927e+01,1.256688337512110998e+01,1.810606625666855152e+00,-3.244953512265011497e+00,-3.176770961584048703e+00,-5.337890077248761411e-01,1.742148792950753311e+00,2.030018134648765571e+00,6.268196618400910802e-01
4.268160924117387900e-01,5.310280648227266909e+01,2.877105375887206051e+01,1.255618037684314459e+01,1.776513319091452603e+00,-3.264743550050276610e+00,-3.166619285568451403e+00,-5.062113101846154040e-01,1.760745040410852669e+00,2.023124746737737567e+00,6.011174509555177181e-01
4.273061223685835075e-01,5.330128841041803867e+01,2.883020263468702993e+01,1.254529593390591202e+01,1.742349085599929959e+00,-3.284384383946845176e+00,-3.156231526932272491e+00,-4.785674350510292774e-01,1.779115986493673196e+00,2.015882189029010618e+00,5.752737103917875405e-01
4.277961523254282250e-01,5.350044835639242535e+01,2.888934550107943267e+01,1.253422961733089025e+01,1.708114837348444714e+00,-3.303874672031798632e+00,-3.145607973914277711e+00,-4.508601067066791979e-01,1.797258694471911111e+00,2.008291047597254853e+00,5.492937153351241664e-01
4.282861822822728870e-01,5.370028802939981460e+01,2.894848149477518362e+01,1.252298100277811344e+01,1.673811497238955281e+00,-3.323213073801077222e+00,-3.134748936206069647e+00,-4.230920689518707922e-01,1.815170248136714681e+00,2.000351973542696893e+00,5.231827908197876909e-01
4.287762122391176045e-01,5.390080911571131850e+01,2.900760974134173864e+01,1.251154967067986057e+01,1.639439999034520756e+00,-3.342398250280328220e+00,-3.123654745148253031e+00,-3.952660848700317864e-01,1.832847752388460538e+00,1.992065683386192942e+00,4.969463109561058634e-01
4.292662421959622665e-01,5.410201327784000824e+01,2.906672935503324240e+01,1.249993520637490185e+01,1.605001287463653670e+00,-3.361428864147102846e+00,-3.112325753927790206e+00,-3.673849366815642448e-01,1.850288333842338595e+00,1.983432959467792189e+00,4.705896981458863593e-01
4.297562721528070395e-01,5.430390215376806395e+01,2.912583943865669767e+01,1.248813720024320162e+01,1.570496318313428397e+00,-3.380303579864581742e+00,-3.100762337776450384e+00,-3.394514255859221175e-01,1.867489141448904988e+00,1.974454650348729023e+00,4.441184222849817731e-01
4.302463021096517570e-01,5.450647735622462164e+01,2.918493908345874388e+01,1.247615524784116836e+01,1.535926058511637882e+00,-3.399021063826654920e+00,-3.088964894170454389e+00,-3.114683715921583440e-01,1.884447347129444061e+00,1.965131671216911347e+00,4.175379999532332631e-01
4.307363320664964190e-01,5.470974047201595880e+01,2.924402736903345357e+01,1.246398895003735596e+01,1.501291486197712244e+00,-3.417579984514521385e+00,-3.076933843031213200e+00,-2.834386133377071459e-01,1.901160146426297715e+00,1.955465004295837694e+00,3.908539935915704699e-01
4.312263620233411365e-01,5.491369306140656903e+01,2.930310336325077003e+01,1.245163791314871737e+01,1.466593590782651502e+00,-3.435979012664676979e+00,-3.064669626927255752e+00,-2.553650078956026803e-01,1.917624759168031101e+00,1.945455699257014004e+00,3.640720106664658839e-01
4.317163919801858540e-01,5.511833665755167289e+01,2.936216612220569644e+01,1.243910174907733968e+01,1.431833372997871612e+00,-3.454216821448309549e+00,-3.052172711277279848e+00,-2.272504305700548954e-01,1.933838430149457555e+00,1.935104873635797640e+00,3.371977028216517347e-01
4.322064219370305160e-01,5.532367276598208150e+01,2.942121469018860580e+01,1.242638007544765877e+01,1.397011844932813052e+00,-3.472292086662251087e+00,-3.039443584554337718e+00,-1.990977746802651271e-01,1.949798429826664625e+00,1.924413713250727520e+00,3.102367650170151370e-01
4.326964518938752335e-01,5.552970286413906109e+01,2.948024809967583693e+01,1.241347251574425670e+01,1.362130030061712738e+00,-3.490203486931190202e+00,-3.026482758491217062e+00,-1.709099513327936304e-01,1.965502055026759454e+00,1.913383472626326132e+00,2.831949346549362811e-01
4.331864818507200066e-01,5.573642840096245266e+01,2.953926537134166352e+01,1.240037869945004267e+01,1.327188963258986165e+00,-3.507949703921506401e+00,-3.013290768286886134e+00,-1.426898891820469473e-01,1.980946629672669435e+00,1.902015475419318369e+00,2.560779906936840877e-01
4.336765118075646686e-01,5.594385079652845860e+01,2.959826551409050310e+01,1.238709826218507182e+01,1.292189690803818181e+00,-3.525529422566371807e+00,-2.999868172814183165e+00,-1.144405341793546249e-01,1.996129505522681091e+00,1.890311114848388208e+00,2.288917527483036451e-01
4.341665417644093861e-01,5.615197144174127430e+01,2.965724752511064111e+01,1.237363084584571382e+01,1.257133270373270051e+00,-3.542941331302502661e+00,-2.986215554828518748e+00,-8.616484931008949744e-02,2.011048062925050672e+00,1.878271854127292917e+00,2.016420801784810646e-01
4.346565717212541036e-01,5.636079180802063604e+01,2.971621042167012305e+01,1.235997609202650871e+01,1.222020752384337827e+00,-3.560184132114446509e+00,-2.972333514492287332e+00,-5.786579910012130956e-02,2.025699720697670347e+00,1.865899221517748119e+00,1.743348553887103525e-01
4.351466016780987656e-01,5.657031490349916680e+01,2.977515365959905225e+01,1.234613355193700457e+01,1.186852933478891980e+00,-3.577256668390176753e+00,-2.958222578465985908e+00,-2.954614766903126966e-02,2.040082052010967040e+00,1.853194729246865569e+00,1.469757690578878673e-01
4.356366316349434831e-01,5.678054311704791957e+01,2.983407650834578817e+01,1.233210281621084548e+01,1.151630722747648328e+00,-3.594157729588446593e+00,-2.943883327397799565e+00,-1.208757000674950954e-03,2.054192598802408121e+00,1.840159966320056073e+00,1.195706224230762837e-01
4.361266615917881451e-01,5.699147842121922736e+01,2.989297811195538301e+01,1.231788350420206868e+01,1.116355106769963079e+00,-3.610886072461615637e+00,-2.929316387554998791e+00,2.714344110255062503e-02,2.068028898266620175e+00,1.826796606341644313e+00,9.212530562728230010e-02
4.366166915486329181e-01,5.720312279169399261e+01,2.995185761048041329e+01,1.230347523865400738e+01,1.081027078395193630e+00,-3.627440459006180173e+00,-2.914522405926329718e+00,5.550750335210115349e-02,2.081588519370014545e+00,1.813106389244145245e+00,6.464573735948794808e-02
4.371067215054776356e-01,5.741547820727387830e+01,3.001071413997813409e+01,1.228887764573031305e+01,1.045647636728139540e+00,-3.643819656561742448e+00,-2.899502050237888984e+00,8.388047527757788724e-02,2.094869063272447374e+00,1.799091121028799201e+00,3.713786345296618552e-02
4.375967514623222976e-01,5.762854664987378328e+01,3.006954683250787141e+01,1.227409035504601675e+01,1.010217787113999899e+00,-3.660022437910543491e+00,-2.884256008968330232e+00,1.122593915330240555e-01,2.107868163749581747e+00,1.784752673503662290e+00,9.607655481948945697e-03
4.380867814191670151e-01,5.784233010451386292e+01,3.012835481612849264e+01,1.225911299969868651e+01,9.747385411229667618e-01,-3.676047581377503093e+00,-2.868784991363451109e+00,1.406412762051279519e-01,2.120583487615905760e+00,1.770092984019292492e+00,-1.793889064325857041e-02
4.385768113760117326e-01,5.805683055931122283e+01,3.018713721489593027e+01,1.224394521629966626e+01,9.392109165344297850e-01,-3.691893870930778032e+00,-2.853089727450150548e+00,1.690231431233521486e-01,2.133012735148418049e+00,1.755114055202028123e+00,-4.549575608273628835e-02
4.390668413328563946e-01,5.827205000547166236e+01,3.024589314886090463e+01,1.222858664500538417e+01,9.036359373207456525e-01,-3.707560096282863871e+00,-2.837170968049737674e+00,1.974019961720281935e-01,2.145153640510994109e+00,1.739817954684838686e+00,-7.305690047501800510e-02
4.395568712897011676e-01,5.848799043728119074e+01,3.030462173406675319e+01,1.221303692954873732e+01,8.680146336305996080e-01,-3.723045052992221216e+00,-2.821029484790602559e+00,2.257748296043918801e-01,2.157003972179428519e+00,1.724206814835755663e+00,-1.006162633467472811e-01
4.400469012465458851e-01,5.870465385209701736e+01,3.036332208254729892e+01,1.219729571727056872e+01,8.323480417720175994e-01,-3.738347542565404247e+00,-2.804666070120274579e+00,2.541386283585156391e-01,2.168561533367129091e+00,1.708282832483911884e+00,-1.281677655238769309e-01
4.405369312033905471e-01,5.892204225033883347e+01,3.042199330232493537e+01,1.218136265915120120e+01,7.966372041949006944e-01,-3.753466372559751463e+00,-2.788081537316811520e+00,2.824903683752373884e-01,2.179824162451506009e+00,1.692048268643132847e+00,-1.557053105445098118e-01
4.410269611602352646e-01,5.914015763547956084e+01,3.048063449740879349e+01,1.216523740984206192e+01,7.608831694731936768e-01,-3.768400356686581798e+00,-2.771276720499573187e+00,3.108270169179981890e-01,2.190789733401022676e+00,1.675505448233127970e+00,-1.832227860732958957e-01
4.415169911170799266e-01,5.935900201403590870e+01,3.053924476779297237e+01,1.214891962769739031e+01,7.250869922866689521e-01,-3.783148314914909438e+00,-2.754252474639362180e+00,3.391455328946046399e-01,2.201456156202910019e+00,1.658656759798276648e+00,-2.107140653173992240e-01
4.420070210739246441e-01,5.957857739555893772e+01,3.059782320945497958e+01,1.213240897480600644e+01,6.892497334022530397e-01,-3.797709073575710192e+00,-2.737009675567909639e+00,3.674428671809717439e-01,2.211821377291570911e+00,1.641504655223970488e+00,-2.381730084440907835e-01
4.424970510307693616e-01,5.979888579262412662e+01,3.065636891435419287e+01,1.211570511702317532e+01,6.533724596550086750e-01,-3.812081465466684804e+00,-2.719549219986749922e+00,3.957159629467577600e-01,2.221883379977638739e+00,1.624051649450570789e+00,-2.655934639998819846e-01
4.429870809876140791e-01,6.001992922082152404e+01,3.071488097043051013e+01,1.209880772400253690e+01,6.174562439286651605e-01,-3.826264329957572929e+00,-2.701872025475436256e+00,4.239617559829766957e-01,2.231640184877717203e+00,1.606300320184924857e+00,-2.929692703312775648e-01
4.434771109444587966e-01,6.024170969874550252e+01,3.077335846160309174e+01,1.208171646922811604e+01,5.815021651357704657e-01,-3.840256513095979152e+00,-2.683979030499135110e+00,4.521771750315277671e-01,2.241089850344792023e+00,1.588253307609481135e+00,-3.202942570070961281e-01
4.439671409013035142e-01,6.046422924798441301e+01,3.083180046776921301e+01,1.206443103004641415e+01,5.455113081974274358e-01,-3.854056867713730128e+00,-2.665871194415576628e+00,4.803591421166751863e-01,2.250230472899310996e+00,1.569913314088978495e+00,-3.475622462423835213e-01
4.444571708581481762e-01,6.068748989310996222e+01,3.089020606480321973e+01,1.204695108769858614e+01,5.094847640226413121e-01,-3.867664253533755314e+00,-2.647549497481378911e+00,5.085045728784535202e-01,2.259060187660935970e+00,1.551283103874732561e+00,-3.747670543239002283e-01
4.449472008149928937e-01,6.091149366166649770e+01,3.094857432455565771e+01,1.202927632735266172e+01,4.734236294872332662e-01,-3.881077537277501044e+00,-2.629014940857718141e+00,5.366103769080378116e-01,2.267577168780972485e+00,1.532365502806486646e+00,-4.019024930372155913e-01
4.454372307718376112e-01,6.113624258415994461e+01,3.100690431485244503e+01,1.201140643813589826e+01,4.373290074123914462e-01,-3.894295592772857972e+00,-2.610268546615385876e+00,5.646734580850153451e-01,2.275779629875459342e+00,1.513163398011867722e+00,-4.289623710953577307e-01
4.459272607286822732e-01,6.136173869404661474e+01,3.106519509949419700e+01,1.199334111316716367e+01,4.012020065427895910e-01,-3.907317301062624093e+00,-2.591311357739196186e+00,5.926907149166267263e-01,2.283665824458941174e+00,1.493679737603416546e+00,-4.559404955690683492e-01
4.464172906855270462e-01,6.158798402772197278e+01,3.112344573825570393e+01,1.197508004958941363e+01,3.650437415242848704e-01,-3.920141550513500661e+00,-2.572144438131747979e+00,6.206590408789497415e-01,2.291234046378913813e+00,1.473917530373186846e+00,-4.828306733186550348e-01
4.469073206423717082e-01,6.181498062450874187e+01,3.118165528688541599e+01,1.195662294860226638e+01,3.288553328812818810e-01,-3.932767236925587717e+00,-2.552768872616585583e+00,6.485753247599754800e-01,2.298482630250923364e+00,1.453879845484969291e+00,-5.096267124273772264e-01
4.473973505992164257e-01,6.204273052664542831e+01,3.123982279710520160e+01,1.193796951549461660e+01,2.926379069935981514e-01,-3.945193263642442272e+00,-2.533185766940677652e+00,6.764364510046928514e-01,2.305409951894364706e+00,1.433569812164050106e+00,-5.363224236364875219e-01
4.478873805560611432e-01,6.227123577927412867e+01,3.129794731661006324e+01,1.191911945967736308e+01,2.563925960730006892e-01,-3.957418541661632538e+00,-2.513396247776296111e+00,7.042393000620540411e-01,2.312014428768925711e+00,1.412990619384587587e+00,-5.629116217818019852e-01
4.483774105129058052e-01,6.250049843042833686e+01,3.135602788906807703e+01,1.190007249471619666e+01,2.201205381393120941e-01,-3.969441989745830845e+00,-2.493401462722247608e+00,7.319807487339021757e-01,2.318294520411721571e+00,1.392145515554567670e+00,-5.893881272318750586e-01
4.488674404697505227e-01,6.273052053102072279e+01,3.141406355412043183e+01,1.188082833836445751e+01,1.838228769960821296e-01,-3.981262534534439901e+00,-2.473202580304450393e+00,7.596576705258570872e-01,2.324248728875092151e+00,1.371037808198317887e+00,-6.157457673277813015e-01
4.493574704265952957e-01,6.296130413483029287e+01,3.147205334738152871e+01,1.186138671259609545e+01,1.475007622059198997e-01,-3.992879110655727981e+00,-2.452800789975912998e+00,7.872669360000962291e-01,2.329875599165071698e+00,1.349670863636648122e+00,-6.419783778244372296e-01
4.498475003834399577e-01,6.319285129848967841e+01,3.152999630043924384e+01,1.184174734363869419e+01,1.111553490653776066e-01,-4.004290660839498806e+00,-2.432197302116051230e+00,8.148054131301025738e-01,2.335173719680531335e+00,1.328048106664544648e+00,-6.680798043335381964e-01
4.503375303402846752e-01,6.342516408147223217e+01,3.158789144085534417e+01,1.182190996200655952e+01,7.478779857941875164e-02,-4.015496136030299645e+00,-2.411393348029360784e+00,8.422699676573666139e-01,2.340141722652998801e+00,1.306173020226447434e+00,-6.940439037680912193e-01
4.508275602971293927e-01,6.365824454607864880e+01,3.164573779216590665e+01,1.180187430253391412e+01,3.839927743553039896e-02,-4.026494495501129478e+00,-2.390390179943484128e+00,8.696574634499839584e-01,2.344778284587136774e+00,1.284049145089133148e+00,-7.198645457884932375e-01
4.513175902539740547e-01,6.389209475742354272e+01,3.170353437388194706e+01,1.178164010440815801e+01,1.990957977407337154e-03,-4.037284706967692038e+00,-2.369189071006625014e+00,8.969647628632168024e-01,2.349082126701902862e+00,1.261680079512170760e+00,-7.455356142502190808e-01
4.518076202108187722e-01,6.412671678342226755e+01,3.176128020149023712e+01,1.176120711120316820e+01,-3.443598182184137713e-02,-4.047865746703192436e+00,-2.347791315284291525e+00,9.241887271020460259e-01,2.353052015372393946e+00,1.239069478915924227e+00,-7.710510086531412455e-01
4.522976501676634342e-01,6.436211269477627184e+01,3.181897428645392978e+01,1.174057507091277941e+01,-7.088035838668882427e-02,-4.058236599653594290e+00,-2.326198227755504444e+00,9.513262165855127517e-01,2.356686762572320237e+00,1.216221055547241248e+00,-7.964046455922944023e-01
4.527876801245082072e-01,6.459828456496009608e+01,3.187661563621377425e+01,1.171974373598419561e+01,-1.073409825668738549e-01,-4.068396259553495931e+00,-2.304411144308222692e+00,9.783740913132090711e-01,2.359985226317204532e+00,1.193138578142576733e+00,-8.215904602104233678e-01
4.532777100813529247e-01,6.483523447020610320e+01,3.193420325418891892e+01,1.169871286335164129e+01,-1.438166596651806461e-01,-4.078343729042439136e+00,-2.282431421734299803e+00,1.005329211233481290e+00,2.362946311108209407e+00,1.169825871588872968e+00,-8.466024076519029773e-01
4.537677400381975867e-01,6.507296448949104217e+01,3.199173613977835728e+01,1.167748221446993107e+01,-1.803061894659332420e-01,-4.088078019781837824e+00,-2.260260437723633498e+00,1.032188436613802995e+00,2.365568968376675407e+00,1.146286816581844059e+00,-8.714344645184592952e-01
4.542577699950423042e-01,6.531147670452051557e+01,3.204921328836198313e+01,1.165605155534826665e+01,-2.168083662635857944e-01,-4.097598152572323293e+00,-2.237899590857838739e+00,1.058948628412851978e+00,2.367852196929272512e+00,1.122525349282012419e+00,-8.960806303262529582e-01
4.547477999518870218e-01,6.555077319971506711e+01,3.210663369130225675e+01,1.163442065658396984e+01,-2.533219788920202387e-01,-4.106903157471745835e+00,-2.215350300603144973e+00,1.085606648654762196e+00,2.369795043393912337e+00,1.098545460968181953e+00,-9.205349289647783984e-01
4.552378299087316837e-01,6.579085606219422289e+01,3.216399633594550522e+01,1.161258929339643942e+01,-2.898458107539501061e-01,-4.115992073913569804e+00,-2.192614007302786217e+00,1.112159360805084818e+00,2.371396602666230979e+00,1.074351197688632187e+00,-9.447914101571170953e-01
4.557278598655764568e-01,6.603172738176218104e+01,3.222130020562379116e+01,1.159055724566102619e+01,-3.263786398510193365e-01,-4.124863950825907288e+00,-2.169692172168621092e+00,1.138603630148908419e+00,2.372656018356829044e+00,1.049946659909753777e+00,-9.688441509219969383e-01
4.562178898224211743e-01,6.627338925089172506e+01,3.227854427965652917e+01,1.156832429794313022e+01,-3.629192388140609626e-01,-4.133517846750998537e+00,-2.146586277272237275e+00,1.164936324170734672e+00,2.373572483239122732e+00,1.025336002162392735e+00,-9.926872570372538007e-01
4.567079197792658363e-01,6.651584376470833604e+01,3.233572753335232619e+01,1.154589023953234417e+01,-3.994663749338169811e-01,-4.141952829965242167e+00,-2.123297825535405803e+00,1.191154312936339998e+00,2.374145239697905474e+00,1.000523432685770597e+00,-1.016314864504931359e+00
4.571979497361105538e-01,6.675909302096843589e+01,3.239284893801284682e+01,1.152325486448387970e+01,-4.360188102040239988e-01,-4.150167978710078032e+00,-2.099828340806195737e+00,1.217254469998374500e+00,2.374373581501352692e+00,9.755132131942348961e-01,-1.039721145510361877e+00
4.576879796929552713e-01,6.700313912005756833e+01,3.244990746094165246e+01,1.150041797166310609e+01,-4.725753014762257287e-01,-4.158162381627835913e+00,-2.076179367216829164e+00,1.243233676412683009e+00,2.374256858242971724e+00,9.503096499963490373e-01,-1.062900341536967330e+00
4.581780096497999333e-01,6.724798416514275345e+01,3.250690206541953842e+01,1.147737936462766939e+01,-5.091346003515631047e-01,-4.165935135765831632e+00,-2.052352466706926393e+00,1.269088813071287625e+00,2.373794450622273899e+00,9.249170831878982257e-01,-1.085846695803708073e+00
4.586680396066446508e-01,6.749363026200791182e+01,3.256383171072350535e+01,1.145413885176975555e+01,-5.456954532139655090e-01,-4.173485348065685052e+00,-2.028349221518870316e+00,1.294816764056242464e+00,2.372985786973177191e+00,8.993399024550213783e-01,-1.108554479627653855e+00
4.591580695634893683e-01,6.774007951901145930e+01,3.262069535213346683e+01,1.143069624637335124e+01,-5.822566012852217199e-01,-4.180812135805637375e+00,-2.004171234549819047e+00,1.320414418264390211e+00,2.371830347520104354e+00,8.735825482219244931e-01,-1.131018004462615689e+00
4.596480995203340858e-01,6.798733404707313355e+01,3.267749194093469356e+01,1.140705136664649544e+01,-6.188167806603199761e-01,-4.187914626697767595e+00,-1.979820129269824092e+00,1.345878669794710270e+00,2.370327664527418055e+00,8.476495107600270362e-01,-1.153231623335866152e+00
4.601381294771788033e-01,6.823539595966052218e+01,3.273422042442032165e+01,1.138320403575357886e+01,-6.553747223432720981e-01,-4.194791958985484293e+00,-1.955297549638817634e+00,1.371206418337147070e+00,2.368477322447820832e+00,8.215453292949945752e-01,-1.175189732282015065e+00
4.606281594340234653e-01,6.848426737277533505e+01,3.279087974589405974e+01,1.135915408184766306e+01,-6.919291522834414288e-01,-4.201443281541306085e+00,-1.930605160022445643e+00,1.396394569562932952e+00,2.366278958069730987e+00,7.952745911116398947e-01,-1.196886771774054559e+00
4.611181893908681828e-01,6.873395040493949182e+01,3.284746884467307382e+01,1.133490133810278699e+01,-7.284787914123924679e-01,-4.207867753964918300e+00,-1.905744645106745239e+00,1.421440035516420730e+00,2.363732260663621965e+00,7.688419306566811606e-01,-1.218317228151584164e+00
4.616082193477129003e-01,6.898444717718088270e+01,3.290398665609097861e+01,1.131044564274634823e+01,-7.650223556812059122e-01,-4.214064546681514756e+00,-1.880717709811697391e+00,1.446339735008382643e+00,2.360836972127339006e+00,7.422520286393987643e-01,-1.239475635046182633e+00
4.620982493045575623e-01,6.923575981301891602e+01,3.296043211150099950e+01,1.128578683909145042e+01,-8.015585560983325975e-01,-4.220032841040422866e+00,-1.855526079203608569e+00,1.471090594010829200e+00,2.357592887130377957e+00,7.155096111301353368e-01,-1.260356574803968455e+00
4.625882792614023353e-01,6.948789043845005153e+01,3.301680413827934757e+01,1.126092477556928095e+01,-8.380860987679539242e-01,-4.225771829414011194e+00,-1.830171498406341302e+00,1.495689546053326158e+00,2.353999853257139119e+00,6.886194486566643569e-01,-1.280954679905332849e+00
4.630783092182470528e-01,6.974084118193258064e+01,3.307310165982863026e+01,1.123585930576155434e+01,-8.746036849287904813e-01,-4.231280715296874106e+00,-1.804655732511435851e+00,1.520133532620768113e+00,2.350057771149152597e+00,6.615863552984689866e-01,-1.301264634381807950e+00
4.635683391750917148e-01,6.999461417437184707e+01,3.312932359558156747e+01,1.121059028843290051e+01,-9.111100109934904268e-01,-4.236558713405308652e+00,-1.778980566487029957e+00,1.544419503552698192e+00,2.345766594646265357e+00,6.344151877788359872e-01,-1.321281175230149652e+00
4.640583691319364323e-01,7.024921154910470023e+01,3.318546886100476456e+01,1.118511758756331886e+01,-9.476037685884813877e-01,-4.241605049777064096e+00,-1.753147805085659261e+00,1.568544417444095895e+00,2.341126330926805998e+00,6.071108445548474286e-01,-1.340999093823564303e+00
4.645483990887810943e-01,7.050463544188393428e+01,3.324153636760262032e+01,1.115944107238065364e+01,-9.840836445943051958e-01,-4.246418961871382791e+00,-1.727159272750923513e+00,1.592505242047647540e+00,2.336137040646717900e+00,5.796782649052594216e-01,-1.360413237320094781e+00
4.650384290456258118e-01,7.076088799086247150e+01,3.329752502292154048e+01,1.113356061739306213e+01,-1.020548321186510732e+00,-4.250999698669312821e+00,-1.701016813522966409e+00,1.616298954677545474e+00,2.330798838077658530e+00,5.521224280162098097e-01,-1.379518510068205028e+00
4.655284590024705849e-01,7.101797133657733241e+01,3.335343373055409444e+01,1.110747610242151850e+01,-1.056996475876999408e+00,-4.255346520774315522e+00,-1.674722290942842973e+00,1.639922542614751233e+00,2.325111891244072915e+00,5.244483520648335340e-01,-1.398309875009505765e+00
4.660184889593152469e-01,7.127588762193312277e+01,3.340926139014349161e+01,1.108118741263235130e+01,-1.093426781555885352e+00,-4.259458700513140350e+00,-1.648277587955731871e+00,1.663373003513758830e+00,2.319076422059237697e+00,4.966610933007406525e-01,-1.416782355078655797e+00
4.665085189161599644e-01,7.153463899218594690e+01,3.346500689738820000e+01,1.105469443856974543e+01,-1.129837906533911029e+00,-4.263335522037001724e+00,-1.621684606812962226e+00,1.686647345810889487e+00,2.312692706460264702e+00,4.687657451253235408e-01,-1.434931034600459343e+00
4.669985488730046819e-01,7.179422759492615569e+01,3.352066914404661446e+01,1.102799707618834191e+01,-1.166228514585274656e+00,-4.266976281423019657e+00,-1.594945268972957297e+00,1.709742589134017887e+00,2.305961074542093758e+00,4.407674371690066817e-01,-1.452751060684083662e+00
4.674885788298493439e-01,7.205465558006160620e+01,3.357624701794197364e+01,1.100109522688578778e+01,-1.202597264991035253e+00,-4.270380286775951717e+00,-1.568061515000977124e+00,1.732655764713846303e+00,2.298881910690435681e+00,4.126713343663062084e-01,-1.470237644614485806e+00
4.679786087866940614e-01,7.231592509980043815e+01,3.363173940296744746e+01,1.097398879753533762e+01,-1.238942812582998654e+00,-4.273546858330209197e+00,-1.541035304467730072e+00,1.755383915796654204e+00,2.291455653713694751e+00,3.844826360287809663e-01,-1.487386063240994982e+00
4.684686387435387789e-01,7.257803830863349503e+01,3.368714517909129569e+01,1.094667770051847278e+01,-1.275263807788091786e+00,-4.276475328552148625e+00,-1.513868615846846399e+00,1.777924098058535574e+00,2.283682796973863116e+00,3.562065749158612737e-01,-1.504191660363056293e+00
4.689586687003834964e-01,7.284099736331663166e+01,3.374246322236224671e+01,1.091916185375754011e+01,-1.311558896673252983e+00,-4.279165042242652817e+00,-1.486563446411196532e+00,1.800273380021141900e+00,2.275563888516381361e+00,3.278484163035423338e-01,-1.520649848113154290e+00
4.694486986572282139e-01,7.310480442285282265e+01,3.379769240491504689e+01,1.089144118074839263e+01,-1.347826720990837890e+00,-4.281615356639989045e+00,-1.459121812128047369e+00,1.822428843468921311e+00,2.267099531198964790e+00,2.994134570509335846e-01,-1.536756108336900795e+00
4.699387286140728759e-01,7.336946164847394414e+01,3.385283159497608096e+01,1.086351561059307436e+01,-1.384065918224498759e+00,-4.283825641522953198e+00,-1.431545747553100378e+00,1.844387583867838742e+00,2.258290382819411413e+00,2.709070246647060642e-01,-1.552505993970290543e+00
4.704287585709175934e-01,7.363497120362242754e+01,3.390787965686926242e+01,1.083538507803249828e+01,-1.420275121635609317e+00,-4.285795279314297268e+00,-1.403837305723344198e+00,1.866146710785617557e+00,2.249137156242367652e+00,2.423344763613756170e-01,-1.567895130414136862e+00
4.709187885277623109e-01,7.390133525393252967e+01,3.396283545102200208e+01,1.080704952347916503e+01,-1.456452960310145928e+00,-4.287523665184433064e+00,-1.375998558048796561e+00,1.887703348313441332e+00,2.239640619525069543e+00,2.137011981274909989e-01,-1.582919216905653848e+00
4.714088184846069729e-01,7.416855596721140387e+01,3.401769783397131164e+01,1.077850889304990112e+01,-1.492598059206089456e+00,-4.289010207155421917e+00,-1.348031594203083827e+00,1.909054635489169316e+00,2.229801596042057632e+00,1.850126037776798071e-01,-1.597574027887222137e+00
4.718988484414516904e-01,7.443663551342021378e+01,3.407246565837021279e+01,1.074976313859858124e+01,-1.528709039201378017e+00,-4.290254326205252156e+00,-1.319938522012842119e+00,1.930197726722068241e+00,2.219620964608848723e+00,1.562741340105309185e-01,-1.611855414372338036e+00
4.723888783982964634e-01,7.470557606465463607e+01,3.412713777299409657e+01,1.072081221774891269e+01,-1.564784517142283837e+00,-4.291255456372389254e+00,-1.291721467346022223e+00,1.951129792218997405e+00,2.209099659604593313e+00,1.274912554624039185e-01,-1.625759305308702940e+00
4.728789083551411254e-01,7.497537979512500783e+01,3.418171302274733847e+01,1.069165609392724292e+01,-1.600823105892309917e+00,-4.292013044860615523e+00,-1.263382573999039193e+00,1.971848018412092785e+00,2.198238671093702301e+00,9.866945975909702238e-02,-1.639281708938482129e+00
4.733689383119858429e-01,7.524604888113708512e+01,3.423619024867018368e+01,1.066229473639530845e+01,-1.636823414381684882e+00,-4.292526552144149576e+00,-1.234924003582702268e+00,1.992349608388006565e+00,2.187039044946416322e+00,6.981426256531564345e-02,-1.652418714155777790e+00
4.738589682688305604e-01,7.551758550107155088e+01,3.429056828794555400e+01,1.063272812028311165e+01,-1.672784047657221995e+00,-4.292795452073046469e+00,-1.206347935407100280e+00,2.012631782318556883e+00,2.175501882958384758e+00,4.093120263211302845e-02,-1.665166491861208797e+00
4.743489982256752224e-01,7.578999183536363660e+01,3.434484597390616045e+01,1.060295622662175674e+01,-1.708703606932751251e+00,-4.292819231978887373e+00,-1.177656566365288038e+00,2.032691777892916996e+00,2.163628342969196705e+00,1.202584084215219118e-02,-1.677521296313696730e+00
4.748390281825199399e-01,7.606327006648319866e+01,3.439902213604182180e+01,1.057297904237626618e+01,-1.744580689640109261e+00,-4.292597392780738375e+00,-1.148852110815779426e+00,2.052526850751324794e+00,2.151419638979858551e+00,-1.689624074720841307e-02,-1.689479466479426595e+00
4.753290581393647130e-01,7.633742237891334526e+01,3.445309560000680449e+01,1.054279656047851077e+01,-1.780413889480517042e+00,-4.292129449091411253e+00,-1.119936800463987137e+00,2.072134274920227170e+00,2.138877041269286572e+00,-4.582943986286380778e-02,-1.701037427377950717e+00
4.758190880962093749e-01,7.661245095912954639e+01,3.450706518762731889e+01,1.051240877986011313e+01,-1.816201796476511365e+00,-4.291414929323983607e+00,-1.090912884242471126e+00,2.091511343248942723e+00,2.126001876509744370e+00,-7.476813497708834078e-02,-1.712191691425462903e+00
4.763091180530540925e-01,7.688835799557868711e+01,3.456092971690935656e+01,1.048181570548532804e+01,-1.851942997024436544e+00,-4.290453375798618296e+00,-1.061782628189994915e+00,2.110655367847853903e+00,2.112795527881235813e+00,-1.037066862708264647e-01,-1.722938859775272391e+00
4.767991480098987545e-01,7.716514567865726804e+01,3.461468800204646357e+01,1.045101734838401519e+01,-1.887636073947344117e+00,-4.289244344849665325e+00,-1.032548315329512967e+00,2.129563680528045566e+00,2.099259435184909428e+00,-1.326394365990459789e-01,-1.733275623655420095e+00
4.772891779667434720e-01,7.744281620069020278e+01,3.466833885342784782e+01,1.042001372568454975e+01,-1.923279606548499832e+00,-4.287787406933029288e+00,-1.003212245544920611e+00,2.148233633242482732e+00,2.085395094955373452e+00,-1.615607124582996157e-01,-1.743198765703474429e+00
4.777792079235881895e-01,7.772137175590818003e+01,3.472188107764646503e+01,1.038880486064686970e+01,-1.958872170665254764e+00,-4.286082146733843246e+00,-9.737767354567739009e-01,2.166662598528621864e+00,2.071204060572053418e+00,-1.904648249563061224e-01,-1.752705161298476977e+00
4.782692378804328515e-01,7.800081454042603468e+01,3.477531347750743151e+01,1.035739078269541302e+01,-1.994412338723562828e+00,-4.284128163274404599e+00,-9.442441182967438174e-01,2.184847969952586677e+00,2.056687942369455957e+00,-2.193460707837773249e-01,-1.761791779890090393e+00
4.787592678372776245e-01,7.828114675221999619e+01,3.482863485203645837e+01,1.032577152745217042e+01,-2.029898679792893290e+00,-4.281925070022396973e+00,-9.146167437810059919e-01,2.202787162554772138e+00,2.041848407746436056e+00,-2.481987331882844483e-01,-1.770455686324868383e+00
4.792492977941223420e-01,7.856237059110537757e+01,3.488184399648858403e+01,1.029394713676968465e+01,-2.065329759641749696e+00,-4.279472494999420285e+00,-8.848969779824134019e-01,2.220477613297032526e+00,2.026687181274433591e+00,-2.770170829503395549e-01,-1.778694042169777445e+00
4.797393277509670040e-01,7.884448825871359645e+01,3.493493970235692103e+01,1.026191765876410855e+01,-2.100704140793605568e+00,-4.276770080889754411e+00,-8.550872032015681690e-01,2.237916781511264830e+00,2.011206044804644932e+00,-3.057953793615364457e-01,-1.786504107032776734e+00
4.802293577078117215e-01,7.912750195846892609e+01,3.498792075738165153e+01,1.022968314784829502e+01,-2.136020382583372790e+00,-4.273817485149454143e+00,-8.251898178367453873e-01,2.255102149349552665e+00,1.995406837574225989e+00,-3.345278712048460612e-01,-1.793883239880663005e+00
4.807193876646564390e-01,7.941141389556514696e+01,3.504078594555909376e+01,1.019724366476489408e+01,-2.171277041214350945e+00,-4.270614380115691056e+00,-7.952072362526674265e-01,2.272031222235760151e+00,1.979291456311411679e+00,-3.632087977370217491e-01,-1.800828900354010553e+00
4.812094176215011010e-01,7.969622627694238304e+01,3.509353404715108837e+01,1.016459927661940021e+01,-2.206472669815777721e+00,-4.267160453116393803e+00,-7.651418886480612080e-01,2.288701529318687644e+00,1.962861855339608441e+00,-3.918323896732167633e-01,-1.807338650079346021e+00
4.816994475783458740e-01,7.998194131126236073e+01,3.514616383869426386e+01,1.013175005691340225e+01,-2.241605818500684855e+00,-4.263455406580186846e+00,-7.349962209222387077e-01,2.305110623926623248e+00,1.946120046680535953e+00,-4.203928701735633044e-01,-1.813410153978441297e+00
4.821894775351905360e-01,8.026856125904186001e+01,3.519867411450696437e+01,1.009869609136418411e+01,-2.276675036053139589e+00,-4.259498959721232048e+00,-7.047726927657077534e-01,2.321256084033652911e+00,1.929068090270914748e+00,-4.488844692784541013e-01,-1.819041170463157497e+00
4.826795074920352535e-01,8.055608836301964004e+01,3.525106365673335063e+01,1.006543746963684605e+01,-2.311678867841418850e+00,-4.255290844070511724e+00,-6.744737750588002401e-01,2.337135508913445570e+00,1.911708080819719990e+00,-4.773014377443728362e-01,-1.824229537186912165e+00
4.831695374488799710e-01,8.084452471618999425e+01,3.530333117889404093e+01,1.003197427029902045e+01,-2.346615851527686036e+00,-4.250830800409187482e+00,-6.441019564344521164e-01,2.352746520999700941e+00,1.894042184778335747e+00,-5.056379996056754589e-01,-1.828973213505941997e+00
4.836595674057246330e-01,8.113387248026749887e+01,3.535547541966835183e+01,9.998306586339847257e+00,-2.381484524098947730e+00,-4.246118588322192799e+00,-6.136597407672401694e-01,2.368086770427747290e+00,1.876072626594237569e+00,-5.338883773194837978e-01,-1.833270266517644798e+00
4.841495973625693505e-01,8.142413388365984872e+01,3.540749514200125958e+01,9.964434524920624980e+00,-2.416283421881925797e+00,-4.241153986081592997e+00,-5.831496467769976544e-01,2.383153935241171695e+00,1.857801687464810003e+00,-5.620467941842585136e-01,-1.837118870706380580e+00
4.846396273194140680e-01,8.171531120192196340e+01,3.545938912470715820e+01,9.930358205093444468e+00,-2.451011079996515019e+00,-4.235936789738770969e+00,-5.525742077434758759e-01,2.397945721216480752e+00,1.839231704755948105e+00,-5.901074753737259870e-01,-1.840517308338861513e+00
4.851296572762587855e-01,8.200740672815442167e+01,3.551115614977247503e+01,9.896077754355207645e+00,-2.485666031487455907e+00,-4.230466811712922492e+00,-5.219359711777560307e-01,2.412459861390708671e+00,1.820365071213013275e+00,-6.180646488851647691e-01,-1.843463969639436595e+00
4.856196872331035030e-01,8.230042273334581182e+01,3.556279498535710815e+01,9.861593304037080898e+00,-2.520246806134154305e+00,-4.224743878875861114e+00,-4.912374984504633835e-01,2.426694115291956777e+00,1.801204233964170287e+00,-6.459125464020043506e-01,-1.845957352745263957e+00
4.861097171899482206e-01,8.259436141665921127e+01,3.561430436449465020e+01,9.826904983529363591e+00,-2.554751928938685968e+00,-4.218767830133135277e+00,-4.604813643767530218e-01,2.440646267872874198e+00,1.781751693316093732e+00,-6.736454040707627877e-01,-1.847996063441377901e+00
4.865997471467928825e-01,8.288922484566248272e+01,3.566568295949138445e+01,9.792012913341778813e+00,-2.589179918291947935e+00,-4.212538513501457693e+00,-4.296701567580990533e-01,2.454314128147062402e+00,1.762010001342054544e+00,-7.012574631922967594e-01,-1.849578814675644001e+00
4.870897771036376001e-01,8.318501488650306896e+01,3.571692935202418795e+01,9.756917196999168596e+00,-2.623529283818022861e+00,-4.206055782682445177e+00,-3.988064758808326782e-01,2.467695527528437349e+00,1.741981760262362844e+00,-7.287429708274111295e-01,-1.850704425853608059e+00
4.875798070604822620e-01,8.348173312402637691e+01,3.576804199893712166e+01,9.721617911772632681e+00,-2.657798523896664378e+00,-4.199319493132668057e+00,-3.678929339715056868e-01,2.480788317873504401e+00,1.721669620617205076e+00,-7.560961803167594031e-01,-1.851371821913234905e+00
4.880698370173269796e-01,8.377938092674054360e+01,3.581901926092614730e+01,9.686115117035626554e+00,-2.691986127532279838e+00,-4.192329505654381450e+00,-3.369321556326613232e-01,2.493590373773733493e+00,1.701076282674427675e+00,-7.833113528568256267e-01,-1.851580035564104776e+00
4.885598669741717526e-01,8.407795976069949972e+01,3.586985953872499522e+01,9.650408892382094095e+00,-2.726090583877759599e+00,-4.185085702737074698e+00,-3.059267797186479010e-01,2.506099602131765192e+00,1.680204503119382187e+00,-8.103827609937990228e-01,-1.851328214575709952e+00
4.890498969310164146e-01,8.437747102376921760e+01,3.592056120089161197e+01,9.614499317229419972e+00,-2.760110377431970630e+00,-4.177587979969743515e+00,-2.748794578894592222e-01,2.518313937765983557e+00,1.659057091094161773e+00,-8.373046888091155715e-01,-1.850615619103999299e+00
4.895399268878611321e-01,8.467791610648058054e+01,3.597112261026642699e+01,9.578386478262359560e+00,-2.794043989940969475e+00,-4.169836249299477160e+00,-2.437928548204825741e-01,2.530231345636124285e+00,1.637636909372470084e+00,-8.640714336611432511e-01,-1.849441623904229282e+00
4.900299568447057941e-01,8.497929639346237707e+01,3.602154212464233751e+01,9.542070469655168807e+00,-2.827889900512229993e+00,-4.161830439196771536e+00,-2.126696480065824180e-01,2.541849821278093113e+00,1.615946874120159471e+00,-8.906773074412763780e-01,-1.847805718908840600e+00
4.905199868015505671e-01,8.528161326336898185e+01,3.607181809678150586e+01,9.505551393110373226e+00,-2.861646585684507471e+00,-4.153570494742651498e+00,-1.815125275536986493e-01,2.553167391196369262e+00,1.593989954618022065e+00,-9.171166378267500141e-01,-1.845707509771036925e+00
4.910100167583952291e-01,8.558486808880702768e+01,3.612194887443232716e+01,9.468829357897611487e+00,-2.895312519498334680e+00,-4.145056377715857110e+00,-1.503241959683564166e-01,2.564182113258357987e+00,1.571769172981043683e+00,-9.433837695412559121e-01,-1.843146718408716023e+00
4.915000467152399466e-01,8.588906223626247538e+01,3.617193280034688740e+01,9.431904480892320919e+00,-2.928886173567343043e+00,-4.136288066680053888e+00,-1.191073679449186629e-01,2.574892077090741527e+00,1.549287603874000219e+00,-9.694730656235034383e-01,-1.840123183548742603e+00
4.919900766720847196e-01,8.619419706602639053e+01,3.622176821229854937e+01,9.394776886614506495e+00,-2.962366017150204645e+00,-4.127265557071120305e+00,-8.786477015076055164e-02,2.585295404477770731e+00,1.526548374223524851e+00,-9.953789087035721517e-01,-1.836636861271573773e+00
4.924801066289293816e-01,8.650027393212076277e+01,3.627145344309995778e+01,9.357446707267428110e+00,-2.995750517223333187e+00,-4.117988861284471724e+00,-5.659914100924484659e-02,2.595390249761541757e+00,1.503554662926560370e+00,-1.021095702287161400e+00,-1.832687825556232664e+00
4.929701365857740436e-01,8.680729418222401250e+01,3.632098682062139972e+01,9.319914082776211472e+00,-3.029038138554336346e+00,-4.108458008762425173e+00,-2.531323048050138080e-02,2.605174800244248079e+00,1.480309700555197061e+00,-1.046617872047730602e+00,-1.828276268825622886e+00
4.934601665426188166e-01,8.711525915768243067e+01,3.637036666784511141e+01,9.282179160835301701e+00,-3.062227343779385436e+00,-4.098673046085620442e+00,5.990200160146224619e-03,2.614647276595154946e+00,1.456816769059346539e+00,-1.071939867127871926e+00,-1.823402502494471999e+00
4.939501964994634786e-01,8.742417103491006003e+01,3.641959165030405643e+01,9.244242182578288336e+00,-3.095316624998019961e+00,-4.088634075861056871e+00,3.730838079188650985e-02,2.623805960051189601e+00,1.433079214974448901e+00,-1.097056175028866543e+00,-1.818066979483784706e+00
4.944402264563081406e-01,8.773403117317339195e+01,3.646866009363762373e+01,9.206103314291882000e+00,-3.128304441900098265e+00,-4.078341180456738435e+00,6.863852827249383726e-02,2.632649139952945916e+00,1.409100422308239731e+00,-1.121961296046995349e+00,-1.812270250734952848e+00
4.949302564131529691e-01,8.804484004823633825e+01,3.651756995669242656e+01,9.167762640973357691e+00,-3.161189219420187158e+00,-4.067794419214107116e+00,9.997784647988067208e-02,2.641175112197670316e+00,1.384883811242696439e+00,-1.146649743562690338e+00,-1.806012964008517852e+00
4.954202863699976311e-01,8.835659848472836586e+01,3.656631934052903432e+01,9.129220291864557524e+00,-3.193969394013185692e+00,-4.056993885429287516e+00,1.313235298401353723e-01,2.649382218968967528e+00,1.360432857647087435e+00,-1.171116065302041820e+00,-1.799295896677501005e+00
4.959103163268422931e-01,8.866930758420332381e+01,3.661490645864866877e+01,9.090476433095634690e+00,-3.226643411033493614e+00,-4.045939703070171589e+00,1.626727633847185328e-01,2.657268846786887906e+00,1.335751091510321675e+00,-1.195354843458145577e+00,-1.792119954112543212e+00
4.964003462836869551e-01,8.898296865974896264e+01,3.666332960993872803e+01,9.051531261004031492e+00,-3.259209722361266159e+00,-4.034632023800115874e+00,1.940227228264511661e-01,2.664833424768204395e+00,1.310842095471531410e+00,-1.219360694918587340e+00,-1.784486168210596135e+00
4.968903762405317281e-01,8.929758317714875204e+01,3.671158715433724495e+01,9.012384996128465886e+00,-3.291666784275926627e+00,-4.023071024308189969e+00,2.253705746544597543e-01,2.672074423096928442e+00,1.285709503448753122e+00,-1.243128271599194479e+00,-1.776395696067132324e+00
4.973804061973763901e-01,8.961315270259487420e+01,3.675967749121637951e+01,8.973037877878052626e+00,-3.324013055576824804e+00,-4.011256903946014418e+00,2.567134762479734711e-01,2.678990351705031525e+00,1.260356999365794151e+00,-1.266652260883972314e+00,-1.767849818791897842e+00
4.978704361542211076e-01,8.992967885695388475e+01,3.680759904048484543e+01,8.933490159876429360e+00,-3.356246995951174483e+00,-3.999189882671145835e+00,2.880485760090936709e-01,2.685579759163407854e+00,1.234788315977186191e+00,-1.289927386171316970e+00,-1.758849940468175665e+00
4.983604661110658807e-01,9.024716327658308046e+01,3.685535022640925007e+01,8.893742105981063517e+00,-3.388367064589092870e+00,-3.986870199297061212e+00,3.193730135143776905e-01,2.691841231783039134e+00,1.209007233791352887e+00,-1.312948407526387751e+00,-1.749397587255601350e+00
4.988504960679105427e-01,9.056560758069906569e+01,3.690292946415443964e+01,8.853793986977599673e+00,-3.420371719045882664e+00,-3.974298110049704125e+00,3.506839196853590024e-01,2.697773392926383185e+00,1.183017580091894505e+00,-1.335710122439725644e+00,-1.739494406636501012e+00
4.993405260247552047e-01,9.088501334529829023e+01,3.695033514904278604e+01,8.813646077949265134e+00,-3.452259414351530165e+00,-3.961473887430595031e+00,3.819784169779885663e-01,2.703374902528996593e+00,1.156823228057000552e+00,-1.358207366692112616e+00,-1.729142166805751613e+00
4.998305559815999777e-01,9.120538208362880539e+01,3.699756564853242224e+01,8.773298656321404820e+00,-3.484028602367357230e+00,-3.948397819386527896e+00,4.132536195909326526e-01,2.708644456831360348e+00,1.130428095977041636e+00,-1.380435015325617520e+00,-1.718342756204183530e+00
5.003205859384446397e-01,9.152671523321380675e+01,3.704461929691441213e+01,8.732752000581125884e+00,-3.515677731389863947e+00,-3.935070208785843349e+00,4.445066336927620543e-01,2.713580788320931081e+00,1.103836146570318588e+00,-1.402387983720861708e+00,-1.707098183195519647e+00
5.008106158952893017e-01,9.184901414942738995e+01,3.709149439272894000e+01,8.692006389671938393e+00,-3.547205246001827739e+00,-3.921491373201251740e+00,4.757345576680985233e-01,2.718182665884423255e+00,1.077051386396904231e+00,-1.424061228780544308e+00,-1.695410575886821647e+00
5.013006458521340747e-01,9.217228010562163831e+01,3.713818919890042025e+01,8.651062103063551945e+00,-3.578609587170547446e+00,-3.907661644999246953e+00,5.069344823826094082e-01,2.722448895170299643e+00,1.050077865370677932e+00,-1.445449750219154339e+00,-1.683282182092486590e+00
5.017906758089787367e-01,9.249651429980507089e+01,3.718470194559147046e+01,8.609919421496778469e+00,-3.609889192593256801e+00,-3.893581371736106078e+00,5.381034914668751945e-01,2.726378319161481212e+00,1.022919676369525632e+00,-1.466548591958885428e+00,-1.670715369441781561e+00
5.022807057658233987e-01,9.282171786787380086e+01,3.723103083577606043e+01,8.568578628403422215e+00,-3.641042497289832092e+00,-3.879250916860418119e+00,5.692386616192480764e-01,2.729969818958292826e+00,9.955809549436107631e-01,-1.487352843631835064e+00,-1.657712625629876202e+00
5.027707357226682827e-01,9.314789190339372738e+01,3.727717405353143221e+01,8.527040012001343428e+00,-3.672067934442608816e+00,-3.864670660722226536e+00,6.003370629275270876e-01,2.733222314771614148e+00,9.680658791218581527e-01,-1.507857642188369596e+00,-1.644276558812435285e+00
5.032607656795129447e-01,9.347503748393387468e+01,3.732312977504894747e+01,8.485303868064640653e+00,-3.702963936483372187e+00,-3.849841001888750558e+00,6.313957592095058580e-01,2.736134767126252143e+00,9.403786693166132915e-01,-1.528058173611692050e+00,-1.630409898143755365e+00
5.037507956363576067e-01,9.380315570395329416e+01,3.736889618236411081e+01,8.443370503368750946e+00,-3.733728936427682221e+00,-3.834762358766618640e+00,6.624118083725557549e-01,2.738706178274546765e+00,9.125235883263209669e-01,-1.547949674738720471e+00,-1.616115494458369772e+00
5.042408255932023797e-01,9.413224771423764992e+01,3.741447147980532151e+01,8.401240239810825017e+00,-3.764361369456232786e+00,-3.819435171530746853e+00,6.933822627919491444e-01,2.740935593820181371e+00,8.845049414364961615e-01,-1.567527435187084706e+00,-1.601396321096256070e+00
5.047308555500470417e-01,9.446231476788869941e+01,3.745985391316169455e+01,8.358913419205103779e+00,-3.794859674743498612e+00,-3.803859904359756072e+00,7.243041697081651353e-01,2.742822104552227636e+00,8.563270766187659477e-01,-1.586786799388402835e+00,-1.586255474871541615e+00
5.052208855068917037e-01,9.479335827286561766e+01,3.750504179156985884e+01,8.316390408753310481e+00,-3.825222297533589000e+00,-3.788037047977938165e+00,7.551745716431149669e-01,2.744364848489399655e+00,8.279943848280368890e-01,-1.605723168727778205e+00,-1.570696177184715214e+00
5.057109154637364767e-01,9.512537985107677230e+01,3.755003351211956186e+01,8.273671607190335564e+00,-3.855447691463190996e+00,-3.771967122503867564e+00,7.859905068351447088e-01,2.745563013134532770e+00,7.995113003979176236e-01,-1.624332003789457524e+00,-1.554721775278439022e+00
5.062009454205811387e-01,9.545838140402489103e+01,3.759482758717842898e+01,8.230757451604759467e+00,-3.885534321131848046e+00,-3.755650680605500558e+00,8.167490096930901666e-01,2.746415837939284899e+00,7.708823015341530471e-01,-1.642608826708792602e+00,-1.538335743636811914e+00
5.066909753774258007e-01,9.579236509720689696e+01,3.763942263954287881e+01,8.187648416683773078e+00,-3.915480661998060441e+00,-3.739088307566632796e+00,8.474471111539394474e-01,2.746922615058043249e+00,7.421119099092639004e-01,-1.660549223118326978e+00,-1.521541684531932725e+00
5.071810053342705737e-01,9.612733100433686673e+01,3.768381647411165147e+01,8.144344797470022712e+00,-3.945285123929032078e+00,-3.722280533705490946e+00,8.780818363572605589e-01,2.747082641847159667e+00,7.132046647083214452e-01,-1.678148832056409079e+00,-1.504343302555937401e+00
5.076710352911152357e-01,9.646327910865957733e+01,3.772800688078355336e+01,8.100846901414161749e+00,-3.974946119440776027e+00,-3.705227914789409382e+00,9.086502080270656423e-01,2.746895267732683887e+00,6.841651452848589443e-01,-1.695403360026809247e+00,-1.486744425600613262e+00
5.081610652479598977e-01,9.680021000975449397e+01,3.777199189760599296e+01,8.057155105576685017e+00,-4.004462082971623538e+00,-3.687931051313105169e+00,9.391492466783550874e-01,2.746359901090705158e+00,6.549979748149981074e-01,-1.712308580752947229e+00,-1.468749007603549872e+00
5.086510952048045597e-01,9.713812429391192893e+01,3.781576955786629668e+01,8.013269796067987727e+00,-4.033831449370270050e+00,-3.670390562962920988e+00,9.695759699245879437e-01,2.745475994369998674e+00,6.257078119133753225e-01,-1.728860331763395486e+00,-1.450361119943943011e+00
5.091411251616493328e-01,9.747702253402019323e+01,3.785933789012344164e+01,7.969191368082819693e+00,-4.063052653986008345e+00,-3.652607088652196854e+00,9.999273927712112320e-01,2.744243044296201361e+00,5.962993499043580670e-01,-1.745054515420307650e+00,-1.431584950470401907e+00
5.096311551184941058e-01,9.781690528945173924e+01,3.790269491824025749e+01,7.924920225934585893e+00,-4.092124132759656696e+00,-3.634581286556184843e+00,1.030200527911244723e+00,2.742660592075980119e+00,5.667773160891118600e-01,-1.760887099950047663e+00,-1.412424802524231859e+00
5.101211850753387678e-01,9.815777310594937433e+01,3.794583866141613271e+01,7.880456783089441863e+00,-4.121044322315274400e+00,-3.616313834146478001e+00,1.060392386022990241e+00,2.740728223601190727e+00,5.371464710084506988e-01,-1.776354120476060894e+00,-1.392885093958149412e+00
5.106112150321835408e-01,9.849962651551203408e+01,3.798876713422016138e+01,7.835801462200197243e+00,-4.149811660052607820e+00,-3.597805428224959190e+00,1.090499976069838839e+00,2.738445569653028766e+00,5.074116077014958481e-01,-1.791451680053967266e+00,-1.372970356150448046e+00
5.111012449890282028e-01,9.884246603627943273e+01,3.803147834662468085e+01,7.790954695140142938e+00,-4.178424584240225670e+00,-3.579056784957320936e+00,1.120520305602098698e+00,2.735812306106176095e+00,4.775775509602200319e-01,-1.806175950708843514e+00,-1.352685233014661925e+00
5.115912749458728648e-01,9.918629217241725371e+01,3.807397030403933513e+01,7.745916923036568313e+00,-4.206881534109474963e+00,-3.560068639906055488e+00,1.150450381061010940e+00,2.732828154132933118e+00,4.476491565797116046e-01,-1.820523174474772521e+00,-1.332034480004619992e+00
5.120813049027176378e-01,9.953110541400111799e+01,3.811624100734560017e+01,7.700688596304199329e+00,-4.235180949949116425e+00,-3.540841748063017214e+00,1.180287208084784378e+00,2.729492880407346611e+00,4.176313106043269552e-01,-1.834489664436581347e+00,-1.311022963115003437e+00
5.125713348595622998e-01,9.987690623690028247e+01,3.815828845293168570e+01,7.655270174678467043e+00,-4.263321273200700645e+00,-3.521376883881509379e+00,1.210027791816725262e+00,2.725806297309334436e+00,3.875289285696533192e-01,-1.848071805773802367e+00,-1.289655657877352812e+00
5.130613648164069618e-01,1.002236951026613525e+02,3.820011063272798424e+01,7.609662127248501662e+00,-4.291300946554738260e+00,-3.501674841307865549e+00,1.239669137215513750e+00,2.721768263128788945e+00,3.573469547402325919e-01,-1.861266056806881064e+00,-1.267937648351491253e+00
5.135513947732517348e-01,1.005714724583910851e+02,3.824170553424295349e+01,7.563864932490053761e+00,-4.319118414047560250e+00,-3.481736433812592679e+00,1.269208249367515196e+00,2.717378682269684820e+00,3.270903613431582202e-01,-1.874068950045580717e+00,-1.245874126112440194e+00
5.140414247300963968e-01,1.009202387366384670e+02,3.828307114059936112e+01,7.517879078298240536e+00,-4.346772121158901214e+00,-3.461562494421053682e+00,1.298642133801170218e+00,2.712637505454178921e+00,2.967641477974981012e-01,-1.886477093239603553e+00,-1.223470389232799604e+00
5.145314546869410588e-01,1.012699943552774613e+02,3.832420543057116902e+01,7.471705062020004284e+00,-4.374260514910305986e+00,-3.441153875743621526e+00,1.327967796803556810e+00,2.707544729926687932e+00,2.663733399394535573e-01,-1.898487170431469195e+00,-1.200731841260519905e+00
5.150214846437858318e-01,1.016207397173881617e+02,3.836510637862070183e+01,7.425343390486522033e+00,-4.401582043964193502e+00,-3.420511450005418119e+00,1.357182245738959292e+00,2.702100399657973995e+00,2.359229892434179243e-01,-1.910095943011576036e+00,-1.177663990192194143e+00
5.155115146006304938e-01,1.019724752111377910e+02,3.840577195493632701e+01,7.378794580045417995e+00,-4.428735158723673848e+00,-3.399636109075575341e+00,1.386282489369539128e+00,2.696304605549218802e+00,2.054181720388416066e-01,-1.921300250775492380e+00,-1.154272447441790472e+00
5.160015445574752668e-01,1.023252012096620547e+02,3.844620012547066779e+01,7.332059156592693583e+00,-4.455718311433173540e+00,-3.378528764495972947e+00,1.415265538178171578e+00,2.690157485636078594e+00,1.748639887228353729e-01,-1.932097012983499118e+00,-1.130562926804788759e+00
5.164915745143200398e-01,1.026789180709446470e+02,3.848638885197915016e+01,7.285137655604660090e+00,-4.482529956279688754e+00,-3.357190347509585671e+00,1.444128404693250545e+00,2.683659225292747141e+00,1.442655629687146224e-01,-1.942483229422301116e+00,-1.106541243417855647e+00
5.169816044711647018e-01,1.030336261376974960e+02,3.852633609205905429e+01,7.238030622169552508e+00,-4.509168549494869893e+00,-3.335621809088295642e+00,1.472868103815683227e+00,2.676810057436003643e+00,1.136280409302601324e-01,-1.952455981469006563e+00,-1.082213312713908637e+00
5.174716344280093638e-01,1.033893257372405259e+02,3.856603979918912017e+01,7.190738611018966608e+00,-4.535632549457845109e+00,-3.313824119960229186e+00,1.501481653147973994e+00,2.669610262729239292e+00,8.295659044179537478e-02,-1.962012433157318103e+00,-1.057585149372624489e+00
5.179616643848541369e-01,1.037460171813796990e+02,3.860549792276940906e+01,7.143262186559289795e+00,-4.561920416798682432e+00,-3.291798270636700607e+00,1.529966073325288667e+00,2.662060169786506059e+00,5.225640021419208914e-02,-1.971149832245910005e+00,-1.032662866266492951e+00
5.184516943416987989e-01,1.041037007662860248e+02,3.864470840816176889e+01,7.095601922902778469e+00,-4.588030614502702775e+00,-3.269545271438602185e+00,1.558318388348728822e+00,2.654160155376533936e+00,2.153267902657240995e-02,-1.979865511289070179e+00,-1.007452673402233323e+00
5.189417242985434608e-01,1.044623767723741992e+02,3.868366919673079707e+01,7.047758403898439994e+00,-4.613961608015537230e+00,-3.247066152522316340e+00,1.586535625920701964e+00,2.645910644626733532e+00,-9.209345086181319751e-03,-1.988156888709566639e+00,-9.819608768576565394e-01
5.194317542553881228e-01,1.048220454641789132e+02,3.872237822588503064e+01,6.999732223162999034e+00,-4.639711865348777664e+00,-3.224361963905268524e+00,1.614614817782225042e+00,2.637312111227227973e+00,-3.996442564993607505e-02,-1.996021469873672016e+00,-9.561938777141073542e-01
5.199217842122328959e-01,1.051827070902995303e+02,3.876083342916782470e+01,6.951523984292959923e+00,-4.665279857767008487e+00,-3.201433777741706788e+00,1.642553001787216527e+00,2.628365090677009963e+00,-7.072729253111642578e-02,-2.003456887574216694e+00,-9.301582288962466638e-01
5.204118141690775579e-01,1.055443618835350179e+02,3.879903273646823436e+01,6.903134301581834720e+00,-4.690664062020299063e+00,-3.178282696535182694e+00,1.670347228802515627e+00,2.619070227847535293e+00,-1.014926324565592897e-01,-2.010461047501389764e+00,-9.038608391278349918e-01
5.209018441259222199e-01,1.059070100600312685e+02,3.883697407351592545e+01,6.854563798031490407e+00,-4.715862953982008499e+00,-3.154909828053964471e+00,1.697994543791245370e+00,2.609428131703102061e+00,-1.322551578115462867e-01,-2.017031690330528981e+00,-8.773083241262201737e-01
5.213918740827669929e-01,1.062706518194994061e+02,3.887465536220874185e+01,6.805813106324570150e+00,-4.740875011897302649e+00,-3.131316297614555655e+00,1.725491995197380390e+00,2.599439446719762792e+00,-1.630095717641009967e-01,-2.023166605906295601e+00,-8.505073306621686591e-01
5.218819040396116549e-01,1.066352873451724008e+02,3.891207452071790129e+01,6.756882869077267983e+00,-4.765698717211956925e+00,-3.107503250893214108e+00,1.752836637431270717e+00,2.589104869258291419e+00,-1.937505615205068477e-01,-2.028863683114085159e+00,-8.234646075872869009e-01
5.223719339964564279e-01,1.070009168036801555e+02,3.894922946353072746e+01,6.707773738866134039e+00,-4.790332554671283383e+00,-3.083471853896708303e+00,1.780025531200630340e+00,2.578425147467969580e+00,-2.244727994261124238e-01,-2.034120910160166051e+00,-7.961870030385524988e-01
5.228619639533012009e-01,1.073675403449232988e+02,3.898611810149375856e+01,6.658486378254671045e+00,-4.814775012419524991e+00,-3.059223292932265803e+00,1.807055743842172157e+00,2.567401081188945611e+00,-2.551709440640972382e-01,-2.038936374846209265e+00,-7.686814616564692226e-01
5.233519939101458629e-01,1.077351581019474764e+02,3.902273834185654522e+01,6.609021459819442335e+00,-4.839024582099877847e+00,-3.034758774576573614e+00,1.833924349654035613e+00,2.556033521853109391e+00,-2.858396413523662805e-01,-2.043308264838250121e+00,-7.409550218167025859e-01
5.238420238669905249e-01,1.081037701908171442e+02,3.905908808831588175e+01,6.559379666175822798e+00,-4.863079758955048959e+00,-3.010079525643897469e+00,1.860628430228943975e+00,2.544323372383502591e+00,-3.164735256384961781e-01,-2.047234867930058932e+00,-7.130148128752581416e-01
5.243320538238352979e-01,1.084733767104888784e+02,3.909516524106060587e+01,6.509561690003421219e+00,-4.886939041928361149e+00,-2.985186793153332907e+00,1.887165074788067276e+00,2.532271587092282061e+00,-3.470672207927114061e-01,-2.050714572300924576e+00,-6.848680524272270365e-01
5.248220837806799599e-01,1.088439777426841886e+02,3.913096769681691001e+01,6.459568234071146442e+00,-4.910600933765400633e+00,-2.960081844295175291e+00,1.913531380515614000e+00,2.519879171577221300e+00,-3.776153412989133873e-01,-2.053745866767854089e+00,-6.565220435790766196e-01
5.253121137375246219e-01,1.092155733517628420e+02,3.916649334889421397e+01,6.409400011261793928e+00,-4.934063941116274776e+00,-2.934765966396347459e+00,1.939724452894209250e+00,2.507147182616725534e+00,-4.081124933438297631e-01,-2.056327341032190059e+00,-6.279841722344230437e-01
5.258021436943693949e-01,1.095881635845950939e+02,3.920174008723156334e+01,6.359057744596368522e+00,-4.957326574638375227e+00,-2.909240466884989385e+00,1.965741406040951711e+00,2.494076728063410631e+00,-4.385532759041602113e-01,-2.058457685920639602e+00,-5.992619043934022116e-01
5.262921736512140569e-01,1.099617484704335766e+02,3.923670579844453954e+01,6.308542167258030631e+00,-4.980387349099703265e+00,-2.883506673254163211e+00,1.991579363044203133e+00,2.480668966736217840e+00,-4.689322818317808172e-01,-2.060135693620715802e+00,-5.703627834655802253e-01
5.267822036080587189e-01,1.103363280207858139e+02,3.927138836587271697e+01,6.257854022615576994e+00,-5.003244783482790226e+00,-2.857565933024611482e+00,2.017235456301165630e+00,2.466925108311043502e+00,-4.992440989370693361e-01,-2.061360257910602289e+00,-5.412944275963440521e-01
5.272722335649034919e-01,1.107119022292854282e+02,3.930578566962769571e+01,6.206994064246640797e+00,-5.025897401089133965e+00,-2.831419613706680938e+00,2.042706827856136442e+00,2.452846413209931242e+00,-5.294833110702266143e-01,-2.062130374383424058e+00,-5.120645270068918675e-01
5.277622635217481539e-01,1.110884710715632480e+02,3.933989558664154629e+01,6.155963055960532060e+00,-5.048343729644191313e+00,-2.805069102761360345e+00,2.067990629739498765e+00,2.438434192488801333e+00,-5.596444992006578412e-01,-2.062445140665936538e+00,-4.826808413477623461e-01
5.282522934785928159e-01,1.114660345051187420e+02,3.937371599071593664e+01,6.104761771820591321e+00,-5.070582301402974501e+00,-2.778515807560371087e+00,2.093084024307492630e+00,2.423689807723692802e+00,-5.897222424944728036e-01,-2.062303756631631124e+00,-4.531511970658452237e-01
5.287423234354377000e-01,1.118445924691905446e+02,3.940724475257173509e+01,6.053390996166279514e+00,-5.092611653256155613e+00,-2.751761155345421095e+00,2.117984184582678786e+00,2.408614670895564913e+00,-6.197111193899885739e-01,-2.061705524608250961e+00,-4.234834847849829886e-01
5.292323533922823620e-01,1.122241448846262415e+02,3.944047973989901834e+01,6.001851523634935681e+00,-5.114430326836713725e+00,-2.724806593186594128e+00,2.142688294595102683e+00,2.393210244273658027e+00,-6.496057086712633266e-01,-2.060649849579726745e+00,-3.936856567001468798e-01
5.297223833491270240e-01,1.126046916537534486e+02,3.947341881740786818e+01,5.950144159182960024e+00,-5.136036868627227747e+00,-2.697653587939742970e+00,2.167193549724300894e+00,2.377478040297324569e+00,-6.794005905398083911e-01,-2.059136239382524547e+00,-3.637657239850259350e-01
5.302124133059717970e-01,1.129862326602489588e+02,3.950605984687950212e+01,5.898269718106831760e+00,-5.157429830067630228e+00,-2.670303626203100578e+00,2.191497157041931931e+00,2.361419621456462892e+00,-7.090903476842379538e-01,-2.057164304896406115e+00,-3.337317542132809400e-01
5.307024432628164590e-01,1.133687677690080875e+02,3.953840068721796541e+01,5.846229026063712197e+00,-5.178607767663544692e+00,-2.642758214272978190e+00,2.215596335655169113e+00,2.345036600170475438e+00,-7.386695663480074003e-01,-2.054733760229610517e+00,-3.035918687933064630e-01
5.311924732196611210e-01,1.137522968260142449e+02,3.957043919450243408e+01,5.794022919091566415e+00,-5.199569243095222504e+00,-2.615018878098524624e+00,2.239488317050869703e+00,2.328330638665733421e+00,-7.681328373952642785e-01,-2.051844422898443820e+00,-2.733542404164794881e-01
5.316825031765057830e-01,1.141368196582075427e+02,3.960217322203997981e+01,5.741652243629047803e+00,-5.220312823326976215e+00,-2.587087163235652909e+00,2.263170345440423503e+00,2.311303448851614650e+00,-7.974747573746920892e-01,-2.048496214001286564e+00,-2.430270905190116126e-01
5.321725331333505560e-01,1.145223360733534861e+02,3.963360062041891752e+01,5.689117856534923412e+00,-5.240837080717215102e+00,-2.558964634800044546e+00,2.286639678105367057e+00,2.293956792195057659e+00,-8.266899295814538196e-01,-2.044689158387015926e+00,-2.126186867573031103e-01
5.326625630901952180e-01,1.149088458599108407e+02,3.966471923756260054e+01,5.636420625107212423e+00,-5.261140593128994070e+00,-2.530652877419306890e+00,2.309893585743695521e+00,2.276292479593682305e+00,-8.557729651171497309e-01,-2.040423384817846131e+00,-1.821373404968783527e-01
5.331525930470398800e-01,1.152963487869001113e+02,3.969552691878388373e+01,5.583561427101832564e+00,-5.281221944041171845e+00,-2.502153495184169518e+00,2.332929352816961455e+00,2.258312371247400030e+00,-8.847184839479025342e-01,-2.035699126126574665e+00,-1.515914043147920109e-01
5.336426230038846530e-01,1.156848446037709550e+02,3.972602150683999866e+01,5.530541150750964086e+00,-5.301079722660086979e+00,-2.473468111598851937e+00,2.355744277898065953e+00,2.240018376528601696e+00,-9.135211159604471609e-01,-2.030516719368248957e+00,-1.209892695156296050e-01
5.341326529607293150e-01,1.160743330402692379e+02,3.975620084198801152e+01,5.477360694781075345e+00,-5.320712524031788959e+00,-2.444598369530546655e+00,2.378335674019770085e+00,2.221412453850886592e+00,-9.421755020162695393e-01,-2.024876605966254406e+00,-9.033936366106132265e-02
5.346226829175739770e-01,1.164648138063044911e+02,3.978606276204081382e+01,5.424020968430449230e+00,-5.340118949154856409e+00,-2.415545931157956350e+00,2.400700869023993711e+00,2.202496610536292643e+00,-9.706762950038625437e-01,-2.018779331852804670e+00,-5.965014811286806218e-02
5.351127128744187500e-01,1.168562865918165983e+02,3.981560510242366746e+01,5.370522891466425364e+00,-5.359297605093753525e+00,-2.386312477918979269e+00,2.422837205911806624e+00,2.183272902681087313e+00,-9.990181608890025267e-01,-2.012225547603847531e+00,-2.893011558955316254e-02
5.356027428312635230e-01,1.172487510666418160e+02,3.984482569623120440e+01,5.316867394202311914e+00,-5.378247105092724745e+00,-2.356899710457535768e+00,2.444742043194141790e+00,2.163743435020116568e+00,-1.027195779763057981e+00,-2.005216008568404540e+00,1.812212263480939001e-03
5.360927727881081850e-01,1.176422068803792058e+02,3.987372237428505883e+01,5.263055417513823997e+00,-5.396966068690280061e+00,-2.327309348569446268e+00,2.466412755243277743e+00,2.143910360789654135e+00,-1.055203846889410713e+00,-1.997751574992301382e+00,3.256828729027594349e-02
5.365828027449529580e-01,1.180366536622566684e+02,3.990229296519196822e+01,5.209087912855179248e+00,-5.415453121834228334e+00,-2.297543131147436135e+00,2.487846732645046188e+00,2.123775881588797709e+00,-1.083037073747926016e+00,-1.989833212136320917e+00,6.332953722710299438e-02
5.370728327017976200e-01,1.184320910209958129e+02,3.993053529540242153e+01,5.154965842274911836e+00,-5.433706896997238189e+00,-2.267602816125300791e+00,2.509041382551734145e+00,2.103342247239436968e+00,-1.110690189077424339e+00,-1.981461990388785122e+00,9.408736809165851867e-02
5.375628626586422820e-01,1.188285185446779053e+02,3.995844718926986872e+01,5.100690178431158905e+00,-5.451726033293000206e+00,-2.237490180421096930e+00,2.529994129035777028e+00,2.082611755644699691e+00,-1.138157939916301320e+00,-1.972639085372521528e+00,1.248331665588069406e-01
5.380528926154870550e-01,1.192259358006083545e+02,3.998602646911039926e+01,5.046261904606713422e+00,-5.469509176592919353e+00,-2.207207019879523280e+00,2.550702413444145389e+00,2.061586752645993226e+00,-1.165435092641135650e+00,-1.963365778046282539e+00,1.555583023227122830e-01
5.385429225723317170e-01,1.196243423351812112e+02,4.001327095526301036e+01,4.991682014723661354e+00,-5.487054979643348318e+00,-2.176755149213377649e+00,2.571163694753458628e+00,2.040269631878555145e+00,-1.192516434003367820e+00,-1.953643454800544799e+00,1.862541304454428115e-01
5.390329525291763790e-01,1.200237376737437955e+02,4.004017846615042231e+01,4.936951513357595189e+00,-5.504362102183427474e+00,-2.146136401944112038e+00,2.591375449925875873e+00,2.018662834625539748e+00,-1.219396772164080156e+00,-1.943473607547749005e+00,2.169119936920798075e-01
5.395229824860211520e-01,1.204241213204606140e+02,4.006674681834034857e+01,4.882071415751521926e+00,-5.521429211063432874e+00,-2.115352630341520879e+00,2.611335174265674297e+00,1.996768849670651047e+00,-1.246070937726784900e+00,-1.932857833806933101e+00,2.475232248522376555e-01
5.400130124428658140e-01,1.208254927581767930e+02,4.009297382660736275e+01,4.827042747829395353e+00,-5.538254980363703339e+00,-2.084405705362545547e+00,2.631040381776575288e+00,1.974590213149319817e+00,-1.272533784768287601e+00,-1.921797836782803470e+00,2.780791490480543082e-01
5.405030423997104760e-01,1.212278514482816831e+02,4.011885730399529137e+01,4.771866546209238891e+00,-5.554838091514116449e+00,-2.053297516589167593e+00,2.650488605519811358e+00,1.952129508398404045e+00,-1.298780191867618949e+00,-1.910295425439199279e+00,3.085710860286567936e-01
5.409930723565552491e-01,1.216311968305722360e+02,4.014439506188013240e+01,4.716543858215876739e+00,-5.571177233414145391e+00,-2.022029972165399592e+00,2.669677397972936461e+00,1.929389365804417888e+00,-1.324805063133038585e+00,-1.898352514566977955e+00,3.389903524511057586e-01
5.414831023133999111e-01,1.220355283231150310e+02,4.016958491003346410e+01,4.661075741893437652e+00,-5.587271102553415858e+00,-1.990604998733469078e+00,2.688604331389311319e+00,1.906372462650353317e+00,-1.350603329227025418e+00,-1.885971124846333113e+00,3.693282641477142469e-01
5.419731322702446841e-01,1.224408453221094817e+02,4.019442465668649334e+01,4.605463266017272517e+00,-5.603118403132890890e+00,-1.959024541368995065e+00,2.707266998158406324e+00,1.883081522960959209e+00,-1.376169948389432296e+00,-1.873153382903493647e+00,3.995761383799469879e-01
5.424631622270894571e-01,1.228471472017497774e+02,4.021891210859453025e+01,4.549707510105667652e+00,-5.618717847186566416e+00,-1.927290563515364097e+00,2.725663011166779892e+00,1.859519317346621792e+00,-1.401499907458623850e+00,-1.859901521361872145e+00,4.297252960786941411e-01
5.429531921839341191e-01,1.232544333140862989e+02,4.024304507110201001e+01,4.493809564431158421e+00,-5.634068154703714804e+00,-1.895405046917208791e+00,2.743790004159780693e+00,1.835688662845772701e+00,-1.426588222890672109e+00,-1.846217878887609798e+00,4.597670640710056489e-01
5.434432221407787811e-01,1.236627029888879861e+02,4.026682134820813985e+01,4.437770530031364125e+00,-5.649168053751735918e+00,-1.863369991552928484e+00,2.761645632104045678e+00,1.811592422765790023e+00,-1.451429941776678501e+00,-1.832104900229529099e+00,4.896927772933656886e-01
5.439332520976234431e-01,1.240719555335032851e+02,4.029023874263297955e+01,4.381591518719558209e+00,-5.664016280599518893e+00,-1.831187415566388754e+00,2.779227571550670906e+00,1.787233506522480031e+00,-1.476020142858082806e+00,-1.817565136253507463e+00,5.194937809913440230e-01
5.444232820544682161e-01,1.244821902327208534e+02,4.031329505588409035e+01,4.325273653094876103e+00,-5.678611579841376766e+00,-1.798859355197732546e+00,2.796533520999138656e+00,1.762614869478110080e+00,-1.500353937540062299e+00,-1.802601243971293510e+00,5.491614329057317168e-01
5.449133120113128781e-01,1.248934063486301795e+02,4.033598808832367411e+01,4.268818066552125146e+00,-5.692952704521520246e+00,-1.766387864713288236e+00,2.813561201261957301e+00,1.737739512777952022e+00,-1.524426470902959130e+00,-1.787215986563701176e+00,5.786871054451265817e-01
5.454033419681575401e-01,1.253056031204824876e+02,4.035831563923637333e+01,4.212225903291132667e+00,-5.707038416259130109e+00,-1.733775016334538011e+00,2.830308355830077893e+00,1.712610483185336152e+00,-1.548232922711832993e+00,-1.771412233398212521e+00,6.080621878450371831e-01
5.458933719250023131e-01,1.257187797645505043e+02,4.038027550689746192e+01,4.155498318325836493e+00,-5.720867485373961614e+00,-1.701022900166264451e+00,2.846772751239023513e+00,1.687230872915299607e+00,-1.571768508424028044e+00,-1.755192960041042305e+00,6.372780883133937202e-01
5.463834018818469751e-01,1.261329354739879136e+02,4.040186548864161864e+01,4.098636477493023733e+00,-5.734438691012469391e+00,-1.668133624123812275e+00,2.862952177435702961e+00,1.661603819466755505e+00,-1.595028480194755849e+00,-1.738561248263574610e+00,6.663262361624904262e-01
5.468734318386916371e-01,1.265480694186892094e+02,4.042308338093226894e+01,4.041641557460573964e+00,-5.747750821274559385e+00,-1.635109313859396840e+00,2.878844448146035795e+00,1.635732505453171060e+00,-1.618008127880826263e+00,-1.721520286043224823e+00,6.951980839274709556e-01
5.473634617955364101e-01,1.269641807451487523e+02,4.044392697943141712e+01,3.984514745735418639e+00,-5.760802673340847946e+00,-1.601952112687571095e+00,2.894447401243267493e+00,1.609620158431810388e+00,-1.640702780042388120e+00,-1.704073367558724961e+00,7.238851094712250855e-01
5.478534917523810721e-01,1.273812685763193429e+02,4.046439407907000430e+01,3.927257240671159000e+00,-5.773593053600489355e+00,-1.568664181509822342e+00,2.909758899117011133e+00,1.583270050731534928e+00,-1.663107804942705714e+00,-1.686223893179835009e+00,7.523788180757187138e-01
5.483435217092258451e-01,1.277993320114714493e+02,4.048448247411889866e+01,3.869870251475141743e+00,-5.786120777779588664e+00,-1.535247698738183564e+00,2.924776829043071125e+00,1.556685499279060858e+00,-1.685218611546082990e+00,-1.667975369451419443e+00,7.806707445198881601e-01
5.488335516660706181e-01,1.282183701260501607e+02,4.050418995826021273e+01,3.812354998215494284e+00,-5.798384671070083485e+00,-1.501704860218132431e+00,2.939499103553892212e+00,1.529869865423891362e+00,-1.707030650513683634e+00,-1.649331409072010590e+00,8.087524551438114440e-01
5.493235816229152801e-01,1.286383819715340167e+02,4.052351432465934522e+01,3.754712711827433935e+00,-5.810383568259283926e+00,-1.468037879150418057e+00,2.953923660809860241e+00,1.502826554761649724e+00,-1.728539415197579032e+00,-1.630295730866721415e+00,8.366155498995273554e-01
5.498136115797599421e-01,1.290593665752932395e+02,4.054245336603758432e+01,3.696944634119279538e+00,-5.822116313859973857e+00,-1.434248986012033544e+00,2.968048464971333900e+00,1.475559016955986458e+00,-1.749740442632836679e+00,-1.610872159754606736e+00,8.642516643882871552e-01
5.503036415366047152e-01,1.294813229404458639e+02,4.056100487474498095e+01,3.639052017778325876e+00,-5.833581762240928725e+00,-1.400340428476418486e+00,2.981871506571261321e+00,1.448070745559080663e+00,-1.770629314527502052e+00,-1.591064626710409602e+00,8.916524718841107866e-01
5.507936714934493772e-01,1.299042500457148606e+02,4.057916664283403918e+01,3.581036126376168305e+00,-5.844778777758151023e+00,-1.366314471332703340e+00,2.995390802888705295e+00,1.420365277830679895e+00,-1.791201658250826334e+00,-1.570877168720825390e+00,9.188096853439571277e-01
5.512837014502940391e-01,1.303281468452856018e+02,4.059693646213378315e+01,3.522898234373577520e+00,-5.855706234886579153e+00,-1.332173396403979693e+00,3.008604398323003082e+00,1.392446194555561290e+00,-1.811453147819469534e+00,-1.550313928735005842e+00,9.457150594043297609e-01
5.517737314071388122e-01,1.307530122686625305e+02,4.061431212432447779e+01,3.464639627125051025e+00,-5.866363018352395819e+00,-1.297919502464744967e+00,3.021510364768722923e+00,1.364317119859611349e+00,-1.831379504881814446e+00,-1.529379155609598584e+00,9.723603923643513447e-01
5.522637613639834742e-01,1.311788452205227600e+02,4.063129142101257685e+01,3.406261600883390361e+00,-5.876748023265755627e+00,-1.263555105157656344e+00,3.034106801991176994e+00,1.335981721024567026e+00,-1.850976499700127675e+00,-1.508077204048217768e+00,9.987375281550894268e-01
5.527537913208281362e-01,1.316056445805758699e+02,4.064787214380680780e+01,3.347765462803018455e+00,-5.886860155254392879e+00,-1.229082536908922663e+00,3.046391838003048136e+00,1.307443708300997764e+00,-1.870239952131246275e+00,-1.486412534535261232e+00,1.024838358295820706e+00
5.532438212776729092e-01,1.320334092034160847e+02,4.066405208439405783e+01,3.289152530943898256e+00,-5.896698330597356374e+00,-1.194504146843313741e+00,3.058363629441265275e+00,1.278706834720103380e+00,-1.889165732604744630e+00,-1.464389713264128368e+00,1.050654823836197016e+00
5.537338512345175712e-01,1.324621379183786871e+02,4.067982903461629007e+01,3.230424134274493042e+00,-5.906261476359622620e+00,-1.159822300697993303e+00,3.070020361944958864e+00,1.249774895903928096e+00,-1.907749763099559903e+00,-1.442013412059942379e+00,1.076178917285221637e+00
5.542238811913622332e-01,1.328918295293946130e+02,4.069520078654791462e+01,3.171581612674552630e+00,-5.915548530527187765e+00,-1.125039380735558314e+00,3.081360250534078915e+00,1.220651729874171698e+00,-1.925988018118592215e+00,-1.419288408296704773e+00,1.101402684526619602e+00
5.547139111482070062e-01,1.333224828148464383e+02,4.071016513257355740e+01,3.112626316937279647e+00,-5.924558442142640047e+00,-1.090157785656027389e+00,3.092381539988652506e+00,1.191341216859336916e+00,-1.943876525661296428e+00,-1.396219584808598535e+00,1.126318226720671500e+00
5.552039411050517792e-01,1.337540971105939320e+02,4.072472003209348657e+01,3.053559614378364540e+00,-5.933290194863597655e+00,-1.055179923351827975e+00,3.103082514163777006e+00,1.161847237632803731e+00,-1.961411401396107479e+00,-1.372811810766025209e+00,1.150917901664474607e+00
5.556939710618964412e-01,1.341866716553661263e+02,4.073886342306674635e+01,2.994382880486995191e+00,-5.941742777642642359e+00,-1.020108206573500098e+00,3.113461477264376054e+00,1.132173654486947179e+00,-1.978588841167118417e+00,-1.349069887580150340e+00,1.175194372909061258e+00
5.561840010187411032e-01,1.346202043227579850e+02,4.075259286141898940e+01,2.935097488217630612e+00,-5.949915135353499807e+00,-9.849450741912962881e-01,3.123516738488426370e+00,1.102324430538907496e+00,-1.995405035513920788e+00,-1.324998890514596406e+00,1.199140053329661448e+00
5.566740309755858762e-01,1.350546932596570571e+02,4.076590599089479383e+01,2.875704825697459999e+00,-5.957806237476797939e+00,-9.496929817549289998e-01,3.133246645230135297e+00,1.072303569855018512e+00,-2.011856238237305750e+00,-1.300603996726333200e+00,1.222747430109611066e+00
5.571640609324305382e-01,1.354901368704014146e+02,4.077880053831939478e+01,2.816206295817481831e+00,-5.965415077420122891e+00,-9.143544008637093379e-01,3.142649582755074444e+00,1.042115114865031389e+00,-2.027938768026956495e+00,-1.275890478479524415e+00,1.246009075497098717e+00
5.576540908892752002e-01,1.359265337691925311e+02,4.079127429979437380e+01,2.756603315511962027e+00,-5.972740670542560970e+00,-8.789318188452001079e-01,3.151723973323570682e+00,1.011763145584894330e+00,-2.043649008462906647e+00,-1.250863701536818251e+00,1.268917648514684915e+00
5.581441208461199732e-01,1.363638827360377661e+02,4.080332512792762856e+01,2.696897315090807101e+00,-5.979782052335185227e+00,-8.434277384452837367e-01,3.160468275400496463e+00,9.812517788551085030e-01,-2.058983408078423949e+00,-1.225529123575001433e+00,1.291465896709551586e+00
5.586341508029646352e-01,1.368021826762236515e+02,4.081495092009779313e+01,2.637089737624725316e+00,-5.986538276757524812e+00,-8.078446775295742288e-01,3.168880982951471914e+00,9.505851675945969914e-01,-2.073938480484350144e+00,-1.199892292624970880e+00,1.313646657944526730e+00
5.591241807598092972e-01,1.372414325833202327e+02,4.082614960775301682e+01,2.577182038383058149e+00,-5.993008414730008226e+00,-7.721851687960976651e-01,3.176960624825508006e+00,9.197675000700239467e-01,-2.088510804554931877e+00,-1.173958845535962858e+00,1.335452862229930870e+00
5.596142107166540702e-01,1.376816315057152167e+02,4.083691914674406576e+01,2.517175684324530316e+00,-5.999191552782369818e+00,-7.364517594993915672e-01,3.184705764224045055e+00,8.888029991806929431e-01,-2.102697024675074911e+00,-1.147734506464153093e+00,1.356877533596154040e+00
5.601042406734987322e-01,1.381227785166786930e+02,4.084725750869180416e+01,2.457072153640783796e+00,-6.005086791858025741e+00,-7.006470111859445238e-01,3.192114998256408764e+00,8.576959217589563700e-01,-2.116493851049058961e+00,-1.121225085385568310e+00,1.377913792007009031e+00
5.605942706303433942e-01,1.385648726879591948e+02,4.085716267338911933e+01,2.396872935352593714e+00,-6.010693246274430912e+00,-6.647734994409089104e-01,3.199186957581702018e+00,8.264505578860781299e-01,-2.129898060070735344e+00,-1.094436476633261712e+00,1.398554855313902889e+00
5.610843005871881672e-01,1.390079130669094525e+02,4.086663262223710547e+01,2.336579528958976582e+00,-6.016010042839396554e+00,-6.288338136462239270e-01,3.205920306137095999e+00,7.950712302236681017e-01,-2.142906494755156821e+00,-1.067374657458848741e+00,1.418794041250744487e+00
5.615743305440329403e-01,1.394518986571427206e+02,4.087566533271567693e+01,2.276193444139107847e+00,-6.021036320123379859e+00,-5.928305567500838924e-01,3.212313740952538410e+00,7.635622933606319718e-01,-2.155516065231664946e+00,-1.040045686618363607e+00,1.438624769469627029e+00
5.620643605008776023e-01,1.398968284027200184e+02,4.088425877388854701e+01,2.215716200506943956e+00,-6.025771227887746662e+00,-5.567663450477040588e-01,3.218365992051889446e+00,7.319281331755964626e-01,-2.167723749298450464e+00,-1.012455702982393291e+00,1.458040563617311935e+00
5.625543904577223753e-01,1.403427011758681147e+02,4.089241090294256509e+01,2.155149327418650618e+00,-6.030213926669008906e+00,-5.206438079734341251e-01,3.224075822440471306e+00,7.001731662148501512e-01,-2.179526593038568993e+00,-9.846109241705285342e-01,1.477035053452486091e+00
5.630444204145670373e-01,1.407895157682268632e+02,4.090011966276143340e+01,2.094494363832941630e+00,-6.034363587519016470e+00,-4.844655879042892854e-01,3.229442028179023705e+00,6.683018390858644908e-01,-2.190921711497386681e+00,-9.565176452101851190e-01,1.495601977003754968e+00
5.635344503714116993e-01,1.412372708856287318e+02,4.090738298053374677e+01,2.033752858224014748e+00,-6.038219391901142430e+00,-4.482343399747031887e-01,3.234463438544096014e+00,6.363186278662227302e-01,-2.201906289421529994e+00,-9.281822372196510962e-01,1.513735182768474408e+00
5.640244803282564723e-01,1.416859651464074545e+02,4.091419876739550432e+01,1.972926368547452514e+00,-6.041780531742420912e+00,-4.119527319027334045e-01,3.239138916274837410e+00,6.042280375281570137e-01,-2.212477582059247716e+00,-8.996111461155260614e-01,1.531428631952302943e+00
5.645145102851011343e-01,1.421355970832376840e+02,4.092056491910683746e+01,1.912016462258851135e+00,-6.045046209641660617e+00,-3.756234438275656284e-01,3.243467357906212989e+00,5.720346013785613248e-01,-2.222632916022252658e+00,-8.708108913444450039e-01,1.548676400749552373e+00
5.650045402419457963e-01,1.425861651485057280e+02,4.092647931776326686e+01,1.851024716385176072e+00,-6.048015639233532248e+00,-3.392491681583283958e-01,3.247447694188640099e+00,5.397428805144898201e-01,-2.232369690209024871e+00,-8.417880646390883959e-01,1.565472682664329040e+00
5.654945701987905693e-01,1.430376677232099780e+02,4.093193983454121820e+01,1.789952717649018865e+00,-6.050688045708625395e+00,-3.028326094343105623e-01,3.251078890594035098e+00,5.073574632942203788e-01,-2.241685376789559481e+00,-8.125493287985554591e-01,1.581811790872424961e+00
5.659846001556352313e-01,1.434901031293920823e+02,4.093694433347792483e+01,1.728802062645603765e+00,-6.053062666489469557e+00,-2.663764841965003960e-01,3.254359947908277206e+00,4.748829648238134249e-01,-2.250577522251571594e+00,-7.831014164930312216e-01,1.597688160623989218e+00
5.664746301124798933e-01,1.439434696460992313e+02,4.094149067628574556e+01,1.667574358072533736e+00,-6.055138752062536156e+00,-2.298835208704358424e-01,3.257289902910095236e+00,4.423240264591563609e-01,-2.259043748508174243e+00,-7.534511290927468075e-01,1.613096351686997609e+00
5.669646600693245553e-01,1.443977655288759649e+02,4.094557672820081251e+01,1.606271221012425698e+00,-6.056915566966202036e+00,-1.933564596604548935e-01,3.259867829136364747e+00,4.096853153235712197e-01,-2.267081754066992083e+00,-7.236053355212950233e-01,1.628031050831466153e+00
5.674546900261693283e-01,1.448529890327877752e+02,4.094920036486604431e+01,1.544894279268223425e+00,-6.058392390934690397e+00,-1.567980524552216037e-01,3.262092837733828521e+00,3.769715238408797298e-01,-2.274689315260754352e+00,-6.935709711332100902e-01,1.642487074354473275e+00
5.679447199830141013e-01,1.453091384389736049e+02,4.095235948024852490e+01,1.483445171751454961e+00,-6.059568520197974095e+00,-1.202110627446870694e-01,3.263964078397225244e+00,3.441873692840567989e-01,-2.281864287539319580e+00,-6.633550366159309819e-01,1.656459370645916529e+00
5.684347499398587633e-01,1.457662120847307676e+02,4.095505199559131171e+01,1.421925548923071769e+00,-6.060443268937660832e+00,-8.359826554826765843e-02,3.265480740393847281e+00,3.113375933392940054e-01,-2.288604606823190224e+00,-6.329645969159829466e-01,1.669943022795100873e+00
5.689247798967035363e-01,1.462242083971285069e+02,4.095727586939950271e+01,1.360337073287336107e+00,-6.061015970898834482e+00,-4.696244735451715613e-02,3.266642053674501334e+00,2.784269616857045770e-01,-2.294908290918444393e+00,-6.024067801895893748e-01,1.682933251238035277e+00
5.694148098535481983e-01,1.466831259301538068e+02,4.095902910846078981e+01,1.298681419938230164e+00,-6.061285981157885416e+00,-1.030640607198596292e-02,3.267447290070900401e+00,2.454602635904058472e-01,-2.300773440993168162e+00,-5.716887767774757600e-01,1.695425416445577538e+00
5.699048398103928603e-01,1.471429634053863822e+02,4.096030977990028532e+01,1.236960277158891230e+00,-6.061252678046289866e+00,2.636704900844266675e-02,3.267895764579459517e+00,2.124423115192360934e-01,-2.306198243115307189e+00,-5.408178382040946808e-01,1.707415021652289422e+00
5.703948697672376333e-01,1.476037197562050380e+02,4.096111602426977782e+01,1.175175347073666332e+00,-6.060915465230379162e+00,6.305509723997171356e-02,3.267986836731521016e+00,1.793779407628941502e-01,-2.311180969852005163e+00,-5.098012762010849519e-01,1.718897715626119815e+00
5.708848997240822953e-01,1.480653939781955444e+02,4.096144601175905819e+01,1.113328343309554214e+00,-6.060273765283493042e+00,9.975490739904328830e-02,3.267719907577411487e+00,1.462720079853342681e-01,-2.315719979928355876e+00,-4.786464604727193040e-01,1.729869297309591492e+00
5.713749296809269573e-01,1.485279829607596298e+02,4.096129730616837605e+01,1.051420957647883014e+00,-6.059326924215654664e+00,1.364636463332989103e-01,3.267094368473063781e+00,1.131293775020527359e-01,-2.319813688169614085e+00,-4.473607960997386668e-01,1.740325714553140779e+00
5.718649596377717303e-01,1.489914843071942414e+02,4.096066769299761745e+01,9.894549036699737954e-01,-6.058074334989270504e+00,1.731784682666696606e-01,3.266109662731598640e+00,7.995493518443200220e-02,-2.323460585286817093e+00,-4.159517330561866011e-01,1.750263014435970099e+00
5.723549895946163923e-01,1.494558960703546688e+02,4.095955510165224922e+01,9.274319124739057729e-01,-6.056515426720003425e+00,2.098965159227571542e-01,3.264765283964127462e+00,4.675358818185028353e-02,-2.326659251345531310e+00,-3.844267752058455057e-01,1.759677388846122348e+00
5.728450195514610543e-01,1.499212162741101508e+02,4.095795746508675705e+01,8.653537252427517812e-01,-6.054649643855680274e+00,2.466149225809830259e-01,3.263060765888493364e+00,1.353026174785373903e-02,-2.329408353141692700e+00,-3.527934766973872538e-01,1.768565184983393657e+00
5.733350495083058274e-01,1.503874429131996919e+02,4.095587271989682421e+01,8.032220932152608350e-01,-6.052476446274657640e+00,2.833308122935129236e-01,3.260995682476363733e+00,-1.971010151398844279e-02,-2.331706644519587535e+00,-3.210594399522664899e-01,1.776922906325606233e+00
5.738250794651504894e-01,1.508545739530878222e+02,4.095329880641203601e+01,7.410387776558132744e-01,-6.049995309384323505e+00,3.200413001037938354e-01,3.258569648100015481e+00,-5.296254240679781899e-02,-2.333552966688416053e+00,-2.892323136526441241e-01,1.784747213588009140e+00
5.743151094219952624e-01,1.513226073298214374e+02,4.095023366878911730e+01,6.788055498235070484e-01,-6.047205724219715250e+00,3.567434922667864772e-01,3.255782317678798332e+00,-8.622208589974134085e-02,-2.334946248537445701e+00,-2.573197907292692488e-01,1.792034925675820123e+00
5.748051393788400354e-01,1.517915409498852739e+02,4.094667525510565298e+01,6.165241909407109810e-01,-6.044107197542267329e+00,3.934344864706951217e-01,3.252633386825292128e+00,-1.194837418898508363e-01,-2.335885506949739732e+00,-2.253296063494911738e-01,1.798783020629866503e+00
5.752951693356846974e-01,1.522613726900584652e+02,4.094262151745438416e+01,5.541964921607486216e-01,-6.040699251938685066e+00,4.301113720603934043e-01,3.249122591991146614e+00,-1.527425059664835882e-01,-2.336369847114471821e+00,-1.932695359052287731e-01,1.804988636565369564e+00
5.757851992925293594e-01,1.527321003972706990e+02,4.093807041203798036e+01,4.918242545348697758e-01,-6.036981425919936584e+00,4.667712302624530407e-01,3.245249710612605920e+00,-1.859933601783430035e-01,-2.336398462837824930e+00,-1.611473930009783007e-01,1.810649072603847998e+00
5.762752292493741324e-01,1.532037218884584604e+02,4.093301989926435169e+01,4.294092889785460221e-01,-6.032953274020376178e+00,5.034111344117542242e-01,3.241014561255722182e+00,-2.192312738030391395e-01,-2.335970636852466420e+00,-1.289710274418788272e-01,1.815761789798141290e+00
5.767652592062187944e-01,1.536762349504207634e+02,4.092746794384247266e+01,3.669534162370544639e-01,-6.028614366896996479e+00,5.400281501796997397e-01,3.236417003761260514e+00,-2.524512041192057965e-01,-2.335085741125614067e+00,-9.674832322181542432e-02,1.820324412050557505e+00
5.772552891630634564e-01,1.541496373396760475e+02,4.092141251487876019e+01,3.044584668502051672e-01,-6.023964291428789863e+00,5.766193358041152850e-01,3.231456939389274918e+00,-2.856480971812559444e-01,-2.333743237165678330e+00,-6.448719651148604459e-02,1.824334727024153446e+00
5.777453191199081184e-01,1.546239267823179944e+02,4.091485158597389926e+01,2.419262811164785143e-01,-6.019002650816254629e+00,6.131817423206833428e-01,3.226134310963387986e+00,-3.188168885966291000e-01,-2.331942676327490194e+00,-3.219559364657142986e-02,1.827790687047130991e+00
5.782353490767528914e-01,1.550991009738719413e+02,4.090778313532026544e+01,1.793587090563559805e-01,-6.013729064681010428e+00,6.497124137960339496e-01,3.220449103014744630e+00,-3.519525043056487279e-01,-2.329683700116108813e+00,1.185108841065818375e-04,1.830690410010358704e+00
5.787253790335975534e-01,1.555751575791508685e+02,4.090020514579984479e+01,1.167576103749947691e-01,-6.008143169165551356e+00,6.862083875624060969e-01,3.214401341925662514e+00,-3.850498613639088408e-01,-2.326966040489219623e+00,3.244711645035935899e-02,1.833032180258020061e+00
5.792154089904422154e-01,1.560520942321120685e+02,4.089211560508265109e+01,5.412485442404690872e-02,-6.002244617033111851e+00,7.226666944539970050e-01,3.207991096072955628e+00,-4.181038687272942145e-01,-2.323789520158101585e+00,6.478219829244158401e-02,1.834814449471386055e+00
5.797054389472869884e-01,1.565299085357133322e+02,4.088351250572566187e+01,-8.537679837132827743e-03,-5.996033077767663144e+00,7.590843590448536071e-01,3.201218475970954547e+00,-4.511094280395078204e-01,-2.320154052887188456e+00,9.711570953276893459e-02,1.836035837545708205e+00
5.801954689041316504e-01,1.570085980617687653e+02,4.087439384527233699e+01,-7.122810388099920509e-02,-5.989508237674046498e+00,7.954583998883753004e-01,3.194083634414216721e+00,-4.840614344221604304e-01,-2.316059643792213851e+00,1.294395831876048453e-01,1.836695133460241269e+00
5.806854988609764234e-01,1.574881603508060266e+02,4.086475762635259201e+01,-1.339445196522273118e-01,-5.982669799978202363e+00,8.317858297585238869e-01,3.186586766619902367e+00,-5.169547772675178177e-01,-2.311506389636921455e+00,1.617457341788012259e-01,1.836791296141384811e+00
5.811755288178211964e-01,1.579685929119216894e+02,4.085460185678329736e+01,-1.966850196085963010e-01,-5.975517484927559408e+00,8.680636558925020063e-01,3.178728110369864357e+00,-5.497843410336799019e-01,-2.306494479128383457e+00,1.940260613453809180e-01,1.836323455318950693e+00
5.816655587746658584e-01,1.584498932226380532e+02,4.084392454966934594e+01,-2.594476867627966143e-01,-5.968051029891524806e+00,9.042888802351557453e-01,3.170507946152408163e+00,-5.825450060424328669e-01,-2.301024193210884139e+00,2.262724494551889842e-01,1.835290912375560968e+00
5.821555887315105204e-01,1.589320587287598414e+02,4.083272372350519674e+01,-3.222305947249659575e-01,-5.960270189462098855e+00,9.404584996849867373e-01,3.161926597303728492e+00,-6.152316492796636727e-01,-2.295095905358382371e+00,2.584767712165114695e-01,1.833693141189155495e+00
5.826456186883552935e-01,1.594150868442298759e+02,4.082099740227695150e+01,-3.850318077457823840e-01,-5.952174735554635276e+00,9.765695063416853783e-01,3.152984430149060380e+00,-6.478391451982598026e-01,-2.288710081865577006e+00,2.906308892895844709e-01,1.831529788968640160e+00
5.831356486451999555e-01,1.598989749509857461e+02,4.080874361556495700e+01,-4.478493807604480015e-01,-5.943764457508706300e+00,1.012618887755363239e+00,3.143681854143496768e+00,-6.803623665236530060e-01,-2.281867282137536534e+00,3.227266582981447307e-01,1.828800677082648818e+00
5.836256786020446174e-01,1.603837203988165072e+02,4.079596039864691903e+01,-5.106813594333881046e-01,-5.935039162189100992e+00,1.048603627177393527e+00,3.134019322012487674e+00,-7.127961850619309869e-01,-2.274568158977916088e+00,3.547559268409530286e-01,1.825505801881432077e+00
5.841157085588893905e-01,1.608693205052185533e+02,4.078264579260155642e+01,-5.735257802035624852e-01,-5.925998674086947915e+00,1.084520703812798192e+00,3.123997329892046704e+00,-7.451354725104510912e-01,-2.266813458875761800e+00,3.867105395032248705e-01,1.821645335511870911e+00
5.846057385157340525e-01,1.613557725552522299e+02,4.076879784441275945e+01,-6.363806703306249535e-01,-5.916642835420967472e+00,1.120367093074315035e+00,3.113616417468626718e+00,-7.773751012710874431e-01,-2.258604022290896296e+00,4.185823388680904866e-01,1.817219626725616877e+00
5.850957684725787145e-01,1.618430738013987593e+02,4.075441460707425279e+01,-6.992440479418249311e-01,-5.906971506238829051e+00,1.156139766838087057e+00,3.102877168118678419e+00,-8.095099452660496908e-01,-2.249940783937873334e+00,4.503631675280354019e-01,1.812229201680346957e+00
5.855857984294234875e-01,1.623312214634160284e+02,4.073949413969482691e+01,-7.621139220794994618e-01,-5.896984564518665373e+00,1.191835693700879162e+00,3.091780209047914951e+00,-8.415348807561970901e-01,-2.240824773068538445e+00,4.820448700962349786e-01,1.806674764734154115e+00
5.860758283862681495e-01,1.628202127281948606e+02,4.072403450760404553e+01,-8.249882927493488172e-01,-5.886681906270697873e+00,1.227451839238952402e+00,3.080326211430258976e+00,-8.734447871619563930e-01,-2.231257113753164933e+00,5.136192952178977311e-01,1.800557199233064454e+00
5.865658583431128115e-01,1.633100447496167078e+02,4.070803378245849302e+01,-8.878651509696424693e-01,-5.876063445638958882e+00,1.262985166268651094e+00,3.068515890546440250e+00,-9.052345478869006090e-01,-2.221239025160147040e+00,5.450782975816679254e-01,1.793877568291655900e+00
5.870558882999575845e-01,1.638007146484089276e+02,4.069149004234852640e+01,-9.507424788208103106e-01,-5.865129115003187898e+00,1.298432635108415889e+00,3.056350005922332524e+00,-9.368990511437245150e-01,-2.210771821834313311e+00,5.764137399308317811e-01,1.786637115566826806e+00
5.875459182568023575e-01,1.642922195120018785e+02,4.067440137190559568e+01,-1.013618249496011314e+00,-5.853878865080820226e+00,1.333791203842550344e+00,3.043829361466943606e+00,-9.684331907829155650e-01,-2.199856913973800676e+00,6.076174950746220382e-01,1.778837266024675845e+00
5.880359482136470195e-01,1.647845563943845377e+02,4.065676586241001900e+01,-1.076490427352256196e+00,-5.842312665029125718e+00,1.369057828586498049e+00,3.030954805610114100e+00,-9.998318671239021516e-01,-2.188495807705528318e+00,6.386814478993951827e-01,1.770479626700516951e+00
5.885259781704917925e-01,1.652777223159630466e+02,4.063858161189931195e+01,-1.139356967962583900e+00,-5.830430502547415905e+00,1.404229463753919216e+00,3.017727231439849334e+00,-1.031089987788934792e+00,-2.176690105359206484e+00,6.695974973799543317e-01,1.761565987451986448e+00
5.890160081273364545e-01,1.657717142634147933e+02,4.061984672527707829e+01,-1.202215818168459238e+00,-5.818232383979473177e+00,1.439303062325094862e+00,3.004147576839435008e+00,-1.062202468539279687e+00,-2.164441505740018368e+00,7.003575585905765788e-01,1.752098321705340522e+00
5.895060380841811165e-01,1.662665291895471000e+02,4.060055931442228427e+01,-1.265064916133424644e+00,-5.805718334415987947e+00,1.474275576117232811e+00,2.990216824624118086e+00,-1.093164234114239797e+00,-2.151751804399766765e+00,7.309535647162788141e-01,1.742078787194780265e+00
5.899960680410257785e-01,1.667621640131516472e+02,4.058071749829927199e+01,-1.327902191396963749e+00,-5.792888397797245403e+00,1.509143956056104408e+00,2.975936002677600278e+00,-1.123970219072490062e+00,-2.138622893906727551e+00,7.613774690637964415e-01,1.731509726695003915e+00
5.904860979978705515e-01,1.672586156188640985e+02,4.056031940306804984e+01,-1.390725564929774505e+00,-5.779742637015803375e+00,1.543905152449674301e+00,2.961306184088086546e+00,-1.154615368636320749e+00,-2.125056764113967933e+00,7.916212470728702932e-01,1.720393668746805549e+00
5.909761279547152135e-01,1.677558808579076128e+02,4.053936316275255791e+01,-1.453532949128520269e+00,-5.766281139911472842e+00,1.578556117593787445e+00,2.946328519442833027e+00,-1.185094651858918713e+00,-2.111055630048578102e+00,8.216769214654021658e-01,1.708733714788521540e+00
5.914661579115598755e-01,1.682539565484742354e+02,4.051784691971378294e+01,-1.516322247843554294e+00,-5.752504022873763390e+00,1.613093808090116044e+00,2.931004255402286596e+00,-1.215403074312086273e+00,-2.096622004681945484e+00,8.515365977704666411e-01,1.696533761551291430e+00
5.919561878684046485e-01,1.687528394711490876e+02,4.049576882196588912e+01,-1.579091356750347286e+00,-5.738411401433467951e+00,1.647515173463558247e+00,2.915334573887224057e+00,-1.245535617314876609e+00,-2.081758060911698571e+00,8.811923508188199694e-01,1.683796570579561669e+00
5.924462178252493105e-01,1.692525263716881909e+02,4.047312702505463733e+01,-1.641838163214708324e+00,-5.724003409428078726e+00,1.681817163280031835e+00,2.899320697056109175e+00,-1.275487273787905496e+00,-2.066466048905637010e+00,9.106362803261466299e-01,1.670525030301680758e+00
5.929362477820939725e-01,1.697530139610840934e+02,4.044991969230102313e+01,-1.704560546338170557e+00,-5.709280200484909251e+00,1.715996727975963587e+00,2.882963894969360119e+00,-1.305253051998624736e+00,-2.050748326241782493e+00,9.398605183171813149e-01,1.656722247170097528e+00
5.934262777389387455e-01,1.702542989154140969e+02,4.042614499491136115e+01,-1.767256377018861846e+00,-5.694241948073443638e+00,1.750050819147365377e+00,2.866265485418667769e+00,-1.334827976483034417e+00,-2.034607356928727295e+00,9.688572316567272136e-01,1.642391542649022540e+00
5.939163076957835186e-01,1.707563778756891395e+02,4.040180111208770342e+01,-1.829923518013256700e+00,-5.678888845557227505e+00,1.783976389839656118e+00,2.849226833755066579e+00,-1.364207088964281001e+00,-2.018045710426491279e+00,9.976186245583230638e-01,1.627536450213322494e+00
5.944063376526281806e-01,1.712592474477035296e+02,4.037688623113860586e+01,-1.892559823998855251e+00,-5.663221106245294401e+00,1.817770394838249315e+00,2.831849352715751333e+00,-1.393385449268155440e+00,-2.001066060667866520e+00,1.026136941070576958e+00,1.612160712358639003e+00
5.948963676094729536e-01,1.717629042018855330e+02,4.035139854759025013e+01,-1.955163141637744184e+00,-5.647238963443118820e+00,1.851429790959886246e+00,2.814134502249645564e+00,-1.422358136235474690e+00,-1.983671185080265298e+00,1.054404467541146806e+00,1.596268277622734599e+00
5.953863975663176156e-01,1.722673446731468516e+02,4.032533626529802007e+01,-2.017731309640882209e+00,-5.630942670503157110e+00,1.884951537344627281e+00,2.796083789341769155e+00,-1.451120248631270870e+00,-1.965863963608112996e+00,1.082413535058297960e+00,1.579863297618112616e+00
5.958764275231622776e-01,1.727725653607347454e+02,4.029869759655835537e+01,-2.080262158833455999e+00,-5.614332500874874121e+00,1.918332595748688085e+00,2.777698767836311422e+00,-1.479666906050950859e+00,-1.947647377735693297e+00,1.110156521870190094e+00,1.562950124075820568e+00
5.963664574800070506e-01,1.732785627280829601e+02,4.027148076222102446e+01,-2.142753512220958889e+00,-5.597408748154354186e+00,1.951569930837935951e+00,2.758981038258497165e+00,-1.507993249823262882e+00,-1.929024509510537833e+00,1.137625855781743134e+00,1.545533305900525400e+00
5.968564874368517126e-01,1.737853332026635655e+02,4.024368399180175970e+01,-2.205203185056137993e+00,-5.580171726133446697e+00,1.984660510482122886e+00,2.739932247635217699e+00,-1.536094443910141827e+00,-1.909998540567323433e+00,1.164814016529142293e+00,1.527617586236825087e+00
5.973465173936963746e-01,1.742928731758400431e+02,4.021530552359526212e+01,-2.267608984906942737e+00,-5.562621768848430293e+00,2.017601306049922272e+00,2.720554089314381141e+00,-1.563965675803485444e+00,-1.890572751152238995e+00,1.191713538132040728e+00,1.509207899546759712e+00
5.978365473505411476e-01,1.748011790027200050e+02,4.018634360478854717e+01,-2.329968711725205921e+00,-5.544759230628243607e+00,2.050389292704634325e+00,2.700848302783055210e+00,-1.591602157418750441e+00,-1.870750519147893698e+00,1.218317011223348123e+00,1.490309368698593318e+00
5.983265773073858096e-01,1.753102470020081967e+02,4.015679649157473818e+01,-2.392280157916198302e+00,-5.526584486142263941e+00,2.083021449700630079e+00,2.680816673484376800e+00,-1.618999125985422394e+00,-1.850535319098735698e+00,1.244617085356658714e+00,1.470927302066831643e+00
5.988166072642304716e-01,1.758200734558612339e+02,4.012666244926713688e+01,-2.454541108409178385e+00,-5.508097930447595658e+00,2.115494760680596276e+00,2.660461032633173240e+00,-1.646151844934420572e+00,-1.829930721236934676e+00,1.270606471291376049e+00,1.451067190643437366e+00
5.993066372210752446e-01,1.763306546097417424e+02,4.009593975241372021e+01,-2.516749340728682061e+00,-5.489299979035926036e+00,2.147806213973452394e+00,2.639783257030384966e+00,-1.673055604782318406e+00,-1.808940390508810614e+00,1.296277943255422782e+00,1.430734705160318532e+00
5.997966671779199066e-01,1.768419866722728102e+02,4.006462668491201384e+01,-2.578902625066678667e+00,-5.470191067879937030e+00,2.179952802893001529e+00,2.618785268876249628e+00,-1.699705724012443131e+00,-1.787568085601771717e+00,1.321624341185593687e+00,1.409935693223053121e+00
6.002866971347646796e-01,1.773540658150942591e+02,4.003272154012426398e+01,-2.640998724355741789e+00,-5.450771653479209000e+00,2.211931526037393958e+00,2.597469035582195218e+00,-1.726097549952909205e+00,-1.765817657971710197e+00,1.346638572945605627e+00,1.388676176455803324e+00
6.007767270916094526e-01,1.778668881727178359e+02,4.000022262099309245e+01,-2.703035394342885311e+00,-5.431042212905724753e+00,2.243739387589224421e+00,2.575836569581557711e+00,-1.752226459651446078e+00,-1.743693050870970040e+00,1.371313616521710133e+00,1.366962347657529220e+00
6.012667570484541146e-01,1.783804498423837686e+02,3.996712824015744303e+01,-2.765010383664412430e+00,-5.411003243848882427e+00,2.275373397616435422e+00,2.553889928139011722e+00,-1.778087860747156856e+00,-1.721198298376774405e+00,1.395642522196000268e+00,1.344800567969391514e+00
6.017567870052987766e-01,1.788947468839180885e+02,3.993343672006889022e+01,-2.826921433921616877e+00,-5.390655264660045631e+00,2.306830572373954169e+00,2.531631213158763938e+00,-1.803677192339150803e+00,-1.698337524420163946e+00,1.419618414697355835e+00,1.322197364053393720e+00
6.022468169621434386e-01,1.794097753195894427e+02,3.989914639310836009e+01,-2.888766279757282618e+00,-5.369998814396661047e+00,2.338107934606028948e+00,2.509062570991527519e+00,-1.828989925852019027e+00,-1.675114941815465164e+00,1.443234495330000700e+00,1.299159425282283342e+00
6.027368469189882116e-01,1.799255311339672687e+02,3.986425560170322058e+01,-2.950542648933121015e+00,-5.349034452865897293e+00,2.369202513849334224e+00,2.486186192240233517e+00,-1.854021565898216872e+00,-1.651534851290240802e+00,1.466484044079726434e+00,1.275693600940664751e+00
6.032268768758328736e-01,1.804420102737796867e+02,3.982876269844471295e+01,-3.012248262407995369e+00,-5.327762760667852149e+00,2.400111346736775175e+00,2.463004311564529480e+00,-1.878767651137286165e+00,-1.627601640515777159e+00,1.489360421697728309e+00,1.251806897437376831e+00
6.037169068326775356e-01,1.809592086477729822e+02,3.979266604620578107e+01,-3.073880834417149099e+00,-5.306184339238256165e+00,2.430831477302096033e+00,2.439519207483987540e+00,-1.903223755132010364e+00,-1.603319783138026366e+00,1.511857071762131799e+00,1.227506475529055230e+00
6.042069367895223087e-01,1.814771221265705208e+02,3.975596401825921333e+01,-3.135438072552179989e+00,-5.284299810890761506e+00,2.461359957285158995e+00,2.415733202180113892e+00,-1.927385487201394021e+00,-1.578693837809101108e+00,1.533967522717112342e+00,1.202799647554974705e+00
6.046969667463669706e-01,1.819957465425323733e+02,3.971865499839628200e+01,-3.196917677841882632e+00,-5.262109818858770716e+00,2.491693846437970095e+00,2.391648661297117950e+00,-1.951248493270518969e+00,-1.553728447219274722e+00,1.555685389889661208e+00,1.177693874683130248e+00
6.051869967032116326e-01,1.825150776896160210e+02,3.968073738104559567e+01,-3.258317344834081641e+00,-5.239615027336768094e+00,2.521830212831491114e+00,2.367267993741398513e+00,-1.974808456717326299e+00,-1.528428337129444259e+00,1.577004377484031217e+00,1.152196764167501275e+00
6.056770266600564057e-01,1.830351113232370324e+02,3.964220957139239943e+01,-3.319634761678209145e+00,-5.216816121521232752e+00,2.551766133163131389e+00,2.342593651479828676e+00,-1.998061099216219771e+00,-1.502798315404141549e+00,1.597918280553781933e+00,1.126316066616602996e+00
6.061670566169010677e-01,1.835558431601298253e+02,3.960306998549832969e+01,-3.380867610208753149e+00,-5.193713807651099579e+00,2.581498693064980365e+00,2.317628129336802623e+00,-2.021002181578551493e+00,-1.476843271045055861e+00,1.618420986951465412e+00,1.100059673273271255e+00
6.066570865737458407e-01,1.840772688782102477e+02,3.956331705042131830e+01,-3.442013566029710425e+00,-5.170308813047705954e+00,2.611024987412839504e+00,2.292373964789987006e+00,-2.043627504590032729e+00,-1.450568173225004198e+00,1.638506479255999793e+00,1.073435613305626202e+00
6.071471165305906137e-01,1.845993841164369940e+02,3.952294920433611480e+01,-3.503070298599705978e+00,-5.146601886154360983e+00,2.640342120635893686e+00,2.266833737764910151e+00,-2.065932909844947041e+00,-1.423978070322493794e+00,1.658168836677619495e+00,1.046452051109356685e+00
6.076371464874352757e-01,1.851221844746747252e+02,3.948196489665502895e+01,-3.564035471318144133e+00,-5.122593796575391600e+00,2.669447207027196178e+00,2.241010070428247847e+00,-2.087914280577292558e+00,-1.397078088956719144e+00,1.677402236940511049e+00,1.019117283621170156e+00
6.081271764442799377e-01,1.856456655135575318e+02,3.944036258814902141e+01,-3.624906741612194949e+00,-5.098285335114747241e+00,2.698337371054879696e+00,2.214905626979874587e+00,-2.109567542488795411e+00,-1.369873433023080622e+00,1.696200958143086357e+00,9.914397376434892495e-01
6.086172064011247107e-01,1.861698227543520261e+02,3.939814075106931313e+01,-3.685681761024555136e+00,-5.073677313814181744e+00,2.727009747674054907e+00,2.188523113443718859e+00,-2.130888664573765467e+00,-1.342369382729253324e+00,1.714559380595873428e+00,9.634279671804296674e-01
6.091072363579693727e-01,1.866946516788219128e+02,3.935529786926922924e+01,-3.746358175302178850e+00,-5.048770565990928993e+00,2.755461482639490534e+00,2.161865277457327039e+00,-2.151873659940849670e+00,-1.314571293631707327e+00,1.732471988637055649e+00,9.350906507849621185e-01
6.095972663148140347e-01,1.872201477290924174e+02,3.931183243832646212e+01,-3.806933624485851375e+00,-5.023565946274953120e+00,2.783689732819026652e+00,2.134934908060209580e+00,-2.172518586631674964e+00,-1.286484595672763520e+00,1.749933372425675593e+00,9.064365889173288116e-01
6.100872962716588077e-01,1.877463063075159653e+02,3.926774296566567557e+01,-3.867405743000640328e+00,-4.998064330645711983e+00,2.811691666507723397e+00,2.107734835480925994e+00,-2.192819548436350630e+00,-1.258114792218131939e+00,1.766938229712457176e+00,8.774747013146824148e-01
6.105773262285034697e-01,1.882731227765368658e+02,3.922302797068157787e+01,-3.927772159747115133e+00,-4.972266616468517419e+00,2.839464463742697120e+00,2.080267930922978792e+00,-2.212772695705816695e+00,-1.229467459095012316e+00,1.783481367588250155e+00,8.482140243720095452e-01
6.110673561853481317e-01,1.888005924585583273e+02,3.917768598486221521e+01,-3.988030498193614548e+00,-4.946173722530363470e+00,2.867005316618784327e+00,2.052537106349397789e+00,-2.232374226161142339e+00,-1.200548243630620959e+00,1.799557704210172915e+00,8.186637085342115538e-01
6.115573861421929047e-01,1.893287106358089034e+02,3.913171555191274109e+01,-4.048178376469269146e+00,-4.919786589075343386e+00,2.894311429604882413e+00,2.024545314266113394e+00,-2.251620385699638405e+00,-1.171362863691270961e+00,1.815162270505349396e+00,7.888330156994654008e-01
6.120474160990375667e-01,1.898574725502087972e+02,3.908511522787955528e+01,-4.108213407457809829e+00,-4.893106177839636750e+00,2.921380019860991162e+00,1.996295547504137513e+00,-2.270507469197834638e+00,-1.141917106721992425e+00,1.830290211852271920e+00,7.587313166338596204e-01
6.125374460558822287e-01,1.903868734032386101e+02,3.903788358127474822e+01,-4.168133198892477687e+00,-4.866133472085948597e+00,2.948208317556100688e+00,1.967790839000399084e+00,-2.289031821311407366e+00,-1.112216828786564138e+00,1.844936789739873406e+00,7.283680883971607178e-01
6.130274760127270017e-01,1.909169083558068678e+02,3.899001919320093634e+01,-4.227935353451616862e+00,-4.838869476637568390e+00,2.974793566186725968e+00,1.939034261577417650e+00,-2.307189837271917732e+00,-1.082267953608125000e+00,1.859097383404180848e+00,6.977529117798997316e-01
6.135175059695717747e-01,1.914475725281183429e+02,3.894152065747653779e+01,-4.287617468855147607e+00,-4.811315217911958264e+00,3.001133022896188329e+00,1.910028927721729719e+00,-2.324977963680430637e+00,-1.052076471610292829e+00,1.872767491442618892e+00,6.668954687516850388e-01
6.140075359264164367e-01,1.919788609995431443e+02,3.889238658076135380e+01,-4.347177137961951487e+00,-4.783471743953880306e+00,3.027223958794652781e+00,1.880777989361057001e+00,-2.342392699298027736e+00,-1.021648438958767890e+00,1.885942733405966854e+00,6.358055399207334091e-01
6.144975658832610987e-01,1.925107688084869437e+02,3.884261558268248393e+01,-4.406611948868211392e+00,-4.755340124468011354e+00,3.053063659279933617e+00,1.851284637640194131e+00,-2.359430595833214905e+00,-9.909899766034009350e-01,1.898618851367969818e+00,6.044930020045975461e-01
6.149875958401058718e-01,1.930432909522601221e+02,3.879220629596069614e+01,-4.465919485006412337e+00,-4.726921450851203410e+00,3.078649424358958608e+00,1.821552102695745301e+00,-2.376088258726150482e+00,-9.601072693208643205e-01,1.910791711472554555e+00,5.729678253122167941e-01
6.154776257969505338e-01,1.935764223869484510e+02,3.874115736653715203e+01,-4.525097325245362789e+00,-4.698216836224206716e+00,3.103978568970013452e+00,1.791583653429551282e+00,-2.392362347929783084e+00,-9.290065647577581132e-01,1.922457305458696197e+00,5.412400712371436828e-01
6.159676557537951957e-01,1.941101580272849958e+02,3.868946745370040219e+01,-4.584143043991135258e+00,-4.669227415462934516e+00,3.129048423305779814e+00,1.761382597280860329e+00,-2.408249578687901682e+00,-8.976941724742086848e-01,1.933611752162979869e+00,5.093198897619770626e-01
6.164576857106399688e-01,1.946444927465202852e+02,3.863713523021389307e+01,-4.643054211288657029e+00,-4.639954345229337918e+00,3.153856333136974666e+00,1.730952279997343801e+00,-2.423746722309966017e+00,-8.661764629880532862e-01,1.944251298999705613e+00,4.772175169741270651e-01
6.169477156674846308e-01,1.951794213762946697e+02,3.858415938244382204e+01,-4.701828392924331190e+00,-4.610398804001779816e+00,3.178399660136830285e+00,1.700296085404805924e+00,-2.438850606942891464e+00,-8.344598668194798119e-01,1.954372323418708035e+00,4.449432725927500165e-01
6.174377456243292928e-01,1.957149387065115036e+02,3.853053861048718431e+01,-4.760463150529571585e+00,-4.580561992104899005e+00,3.202675782206307886e+00,1.669417435175622799e+00,-2.453558118339693728e+00,-8.025508735361293056e-01,1.963971334340795627e+00,4.125075575068823941e-01
6.179277755811740658e-01,1.962510394852093896e+02,3.847627162830043801e+01,-4.818956041685076741e+00,-4.550445131739111915e+00,3.226682093800009365e+00,1.638319788596014570e+00,-2.467866200625003614e+00,-7.704560307987875500e-01,1.973044973570843519e+00,3.799208513248899521e-01
6.184178055380187278e-01,1.967877184184351051e+02,3.842135716382845345e+01,-4.877304620025940451e+00,-4.520049467009636501e+00,3.250416006252792922e+00,1.607006642332074353e+00,-2.481771857057413655e+00,-7.381819434075791442e-01,1.981590017188470165e+00,3.471937099351505296e-01
6.189078354948633898e-01,1.973249701701190020e+02,3.836579395913367563e+01,-4.935506435347902787e+00,-4.489376263954964585e+00,3.273874948107263094e+00,1.575481530194441149e+00,-2.495272150788808929e+00,-7.057352723485539325e-01,1.989603376916459609e+00,3.143367630778566291e-01
6.193978654517081628e-01,1.978627893619483871e+02,3.830958077052589061e+01,-4.993559033714149109e+00,-4.458426810574994903e+00,3.297056365441846104e+00,1.543748022901870964e+00,-2.508364205620464915e+00,-6.731227338409153660e-01,1.997082101466727710e+00,2.813607119281875679e-01
6.198878954085529358e-01,1.984011705732418420e+02,3.825271636869229752e+01,-5.051459957563057657e+00,-4.427202416858684764e+00,3.319957722199630368e+00,1.511809727843534734e+00,-2.521045206756037160e+00,-6.403510983847289229e-01,2.004023377863942024e+00,2.482763266906931054e-01
6.203779253653975978e-01,1.989401083408260718e+02,3.819519953882777230e+01,-5.109206745817027162e+00,-4.395704414811151928e+00,3.342576500518057436e+00,1.479670288839975312e+00,-2.533312401551508941e+00,-6.074271898090346511e-01,2.010424532746855508e+00,2.150944442048117189e-01
6.208679553222423708e-01,1.994795971589111332e+02,3.813702908076573550e+01,-5.166796933991951946e+00,-4.363934158480422987e+00,3.364910201059231554e+00,1.447333385902934477e+00,-2.545163100261938816e+00,-5.743578843205765505e-01,2.016283033647217060e+00,1.818259655617260329e-01
6.213579852790870328e-01,2.000196314789662324e+02,3.807820380910933267e+01,-5.224228054307547886e+00,-4.331893023983706570e+00,3.386956343340973064e+00,1.414802734993925615e+00,-2.556594676785075571e+00,-5.411501095530242278e-01,2.021596490246313493e+00,1.484818537324517074e-01
6.218480152359316948e-01,2.005602057095967439e+02,3.801872255336289186e+01,-5.281497635798657164e+00,-4.299582409533183380e+00,3.408712466068640978e+00,1.382082087781529633e+00,-2.567604569401880088e+00,-5.078108436166719475e-01,2.026362655609175167e+00,1.150731312071222590e-01
6.223380451927764678e-01,2.011013142164222813e+02,3.795858415806382880e+01,-5.338603204427477600e+00,-4.267003735461319280e+00,3.430176127467741587e+00,1.349175231397434338e+00,-2.578190281513963011e+00,-4.743471141486186315e-01,2.030579427396475900e+00,8.161087764548979884e-02
6.228280751496211298e-01,2.016429513219534329e+02,3.789778748291491439e+01,-5.395542283196433253e+00,-4.234158444245779584e+00,3.451344905617141023e+00,1.316085988191298961e+00,-2.588349382377782781e+00,-4.407659973635316142e-01,2.034244849053942428e+00,4.810622753873450286e-02
6.233181051064657918e-01,2.021851113054716507e+02,3.783633140291679808e+01,-5.452312392262248508e+00,-4.201048000533788240e+00,3.472216398783188218e+00,1.282818215484262003e+00,-2.598079507835866053e+00,-4.070746171047918693e-01,2.037357110979554076e+00,1.457036788239118863e-02
6.238081350633105648e-01,2.027277884029059578e+02,3.777421480850122748e+01,-5.508911049050465358e+00,-4.167673891166203681e+00,3.492788225754388520e+00,1.249375805321399913e+00,-2.607378361044775161e+00,-3.732801438963408991e-01,2.039914551668284837e+00,-1.898546413930590759e-02
6.242981650201552268e-01,2.032709768067132643e+02,3.771143660566421119e+01,-5.565335768371139302e+00,-4.134037625200949861e+00,3.513058026176911319e+00,1.215762684222752910e+00,-2.616243713199975396e+00,-3.393897939948500309e-01,2.041915658834459801e+00,-5.254998345800943049e-02
6.247881949769998888e-01,2.038146706657586265e+02,3.764799571609983531e+01,-5.621584062535419868e+00,-4.100140733936068038e+00,3.533023460890901912e+00,1.181982812933176863e+00,-2.624673404257688247e+00,-3.054108284424481567e-01,2.043359070511904019e+00,-8.611185941457866200e-02
6.252782249338445508e-01,2.043588640851950231e+02,3.758389107733436418e+01,-5.677653441472834572e+00,-4.065984770932328018e+00,3.552682212267410655e+00,1.148040186170985466e+00,-2.632665343653500578e+00,-2.713505521200010318e-01,2.044243576131591134e+00,-1.196597180410967631e-01
6.257682548906893238e-01,2.049035511263431886e+02,3.751912164286077456e+01,-5.733541412849399777e+00,-4.031571312035397980e+00,3.572031984546059746e+00,1.113938832375360066e+00,-2.640217511017842078e+00,-2.372163128008997202e-01,2.044568117576941457e+00,-1.531821443316712106e-01
6.262582848475340969e-01,2.054487258065737478e+02,3.745368638227354552e+01,-5.789245482186816005e+00,-3.996901955397480055e+00,3.591070504173528910e+00,1.079682813452444989e+00,-2.647327956888426037e+00,-2.030155002052804747e-01,2.044331790216829425e+00,-1.866676845020587283e-01
6.267483148043787589e-01,2.059943820991904317e+02,3.738758428140372558e+01,-5.844763152982587862e+00,-3.961978321498455191e+00,3.609795520142816017e+00,1.045276224520158781e+00,-2.653994803419551296e+00,-1.687555450547184588e-01,2.043533843916216508e+00,-2.201048482380882909e-01
6.272383447612235319e-01,2.065405139333088869e+02,3.732081434245487372e+01,-5.900091926830480560e+00,-3.926802053166826401e+00,3.628204804333005740e+00,1.010723193652037111e+00,-2.660216245088183662e+00,-1.344439181276833040e-01,2.042173684024371383e+00,-2.534821109326070854e-01
6.277283747180681939e-01,2.070871151937406580e+02,3.725337558413882277e+01,-5.955229303542346031e+00,-3.891374815599933701e+00,3.646296151849961475e+00,9.760278816195511187e-01,-2.665990549396966003e+00,-1.000881293152331430e-01,2.040250872340732435e+00,-2.867879159114425924e-01
6.282184046749128559e-01,2.076341797208787057e+02,3.718526704181191889e+01,-6.010172781270969544e+00,-3.855698296383732959e+00,3.664067381367889453e+00,9.411944816332007413e-01,-2.671316057574279590e+00,-6.569572667722578529e-02,2.037765128058607100e+00,-3.200106766481272125e-01
6.287084346317576289e-01,2.081817013105780916e+02,3.711648776761176549e+01,-6.064919856633107287e+00,-3.819774205512231013e+00,3.681516335471209267e+00,9.062272190825093610e-01,-2.676191185270762496e+00,-3.127429549918270268e-02,2.034716328686073439e+00,-3.531387789672368882e-01
6.291984645886022909e-01,2.087296737140414109e+02,3.704703683059447883e+01,-6.119468024834017861e+00,-3.783604275406493134e+00,3.698640880997637659e+00,8.711303512747594624e-01,-2.680614423253218526e+00,3.168542650377581538e-03,2.031104510945109354e+00,-3.861605832365437863e-01
6.296884945454469529e-01,2.092780906377013821e+02,3.697691331687207139e+01,-6.173814779792320628e+00,-3.747190260933109140e+00,3.715438909381564514e+00,8.359081671724570839e-01,-2.684584338094901490e+00,3.762513086209340329e-02,2.026929871647775272e+00,-4.190644265479055441e-01
6.301785245022917259e-01,2.098269457431113665e+02,3.690611632974987799e+01,-6.227957614266679265e+00,-3.710533939421980065e+00,3.731908336998714049e+00,8.005649871292890296e-01,-2.688099572863170028e+00,7.208777782770781073e-02,2.022192768550543640e+00,-4.518386248872334754e-01
6.306685544591363879e-01,2.103762326475602435e+02,3.683464499034167972e+01,-6.281894022478910600e+00,-3.673637109580065729e+00,3.748047124774262162e+00,7.651051385151412809e-01,-2.691158952177796770e+00,1.065489000902986594e-01,2.016894133118562138e+00,-4.844719883668388016e-01
6.311585844159810499e-01,2.109259449230276857e+02,3.676249843669933171e+01,-6.335621499572063442e+00,-3.636501583768629864e+00,3.763853268726930157e+00,7.295329215021999492e-01,-2.693761430677385604e+00,1.410011337192486336e-01,2.011035300967752626e+00,-5.169540980627700399e-01
6.316486143728258229e-01,2.114760760941515230e+02,3.668967582270492045e+01,-6.389137534585684008e+00,-3.599129192546104861e+00,3.779324745895897841e+00,6.938526850689926695e-01,-2.695905799287074078e+00,1.754369033583894344e-01,2.004616846624549975e+00,-5.492737624672562324e-01
6.321386443296704849e-01,2.120266196403241565e+02,3.661617631990831967e+01,-6.442439615893111871e+00,-3.561521788759308915e+00,3.794459559302960638e+00,6.580688079798517887e-01,-2.697590927185263165e+00,2.098486036464541071e-01,1.997639508964397237e+00,-5.814197770727839165e-01
6.326286742865152579e-01,2.125775689956209078e+02,3.654199911769403997e+01,-6.495525231472693228e+00,-3.523681247493120505e+00,3.809255739376994576e+00,6.221856971345753884e-01,-2.698815768267949888e+00,2.442286081865412128e-01,1.990104214704472518e+00,-6.133809554976153988e-01
6.331187042433600309e-01,2.131289175486774354e+02,3.646714342341032022e+01,-6.548391869032298196e+00,-3.485609465994695899e+00,3.823711344188652106e+00,5.862077868896332644e-01,-2.699579361172342207e+00,2.785692718226215892e-01,1.982012076877770701e+00,-6.451461348710298971e-01
6.336087342002046929e-01,2.136806586425693126e+02,3.639160846249802006e+01,-6.601037016134835511e+00,-3.447308363596546243e+00,3.837824459684787026e+00,5.501395383793199478e-01,-2.699880829297404805e+00,3.128629329023693284e-01,1.973364393306897613e+00,-6.767041811549662222e-01
6.340987641570493549e-01,2.142327855746930823e+02,3.631539347861944123e+01,-6.653458160324603909e+00,-3.408779881638562159e+00,3.851593199922559663e+00,5.139854388369378135e-01,-2.699719380821323789e+00,3.471019155262295430e-01,1.964162645077591973e+00,-7.080439944019840670e-01
6.345887941138941279e-01,2.147852915966478804e+02,3.623849773378722006e+01,-6.705652789254465063e+00,-3.370025983389015156e+00,3.865015707303220527e+00,4.777500009160419170e-01,-2.699094308715898283e+00,3.812785317827014908e-01,1.954408495011984215e+00,-7.391545139495238059e-01
6.350788240707387899e-01,2.153381699141182821e+02,3.616092050849314177e+01,-6.757618390813862952e+00,-3.331048653964514106e+00,3.878090152805580892e+00,4.414377620117154177e-01,-2.698004990757857158e+00,4.153850839698592923e-01,1.944103786141587742e+00,-7.700247235504869003e-01
6.355688540275834519e-01,2.158914136867598188e+02,3.608266110183677711e+01,-6.809352453257811355e+00,-3.291849900248819960e+00,3.890814736219197378e+00,4.050532835817994837e-01,-2.696450889537095552e+00,4.494138668031866235e-01,1.933250540179996202e+00,-8.006436564402068523e-01
6.360588839844281139e-01,2.164450160280841260e+02,3.600371883165419717e+01,-6.860852465336625627e+00,-3.252431750810695021e+00,3.903187686377219023e+00,3.686011504682288331e-01,-2.694431552461842738e+00,4.833571696095820269e-01,1.921850955995334509e+00,-8.310004003396762595e-01
6.365489139412728870e-01,2.169989700053464219e+02,3.592409303464660297e+01,-6.912115916426588846e+00,-3.212796255820636215e+00,3.915207261388935933e+00,3.320859702183444617e-01,-2.691946611760745789e+00,5.172072785076540224e-01,1.909907408082420543e+00,-8.610841023951436579e-01
6.370389438981175489e-01,2.175532686394335542e+02,3.584378306650895496e+01,-6.963140296661403994e+00,-3.172945486966611384e+00,3.926871748872007739e+00,2.955123724062812540e-01,-2.688995784481887252e+00,5.509564785742157023e-01,1.897422445034674832e+00,-8.908839740539962193e-01
6.375289738549622109e-01,2.181079049047543492e+02,3.576278830205836812e+01,-7.013923097064629353e+00,-3.132881537368642277e+00,3.938179466184398958e+00,2.588850079542988070e-01,-2.685578872488717295e+00,5.845970559971033209e-01,1.884398788015728687e+00,-9.203892958770364396e-01
6.380190038118069840e-01,2.186628717291305009e+02,3.568110813536267045e+01,-7.064461809682867077e+00,-3.092606521492411442e+00,3.949128760655988390e+00,2.222085484542104528e-01,-2.681695762452914522e+00,6.181213002141694446e-01,1.870839329230785886e+00,-9.495894222870275847e-01
6.385090337686516460e-01,2.192181619936883124e+02,3.559874197986887623e+01,-7.114753927719817739e+00,-3.052122575061813947e+00,3.959718009819860107e+00,1.854876854888407589e-01,-2.677346425844177702e+00,6.515215060385228796e-01,1.856747130397714773e+00,-9.784737862535621833e-01
6.389990637254964190e-01,2.197737685327533939e+02,3.551568926853138919e+01,-7.164796945671306538e+00,-3.011431854970360256e+00,3.969945621643315548e+00,1.487271299534236313e-01,-2.672530918916925291e+00,6.847899757700897094e-01,1.842125421217837067e+00,-1.007031903914329174e+00
6.394890936823411920e-01,2.203296841337447347e+02,3.543194945394051132e+01,-7.214588359461012068e+00,-2.970536539191646064e+00,3.979810034758533899e+00,1.119316113771420262e-01,-2.667249382693937854e+00,7.179190212933136417e-01,1.826977597846488166e+00,-1.035253379132611062e+00
6.399791236391858540e-01,2.208859015370711916e+02,3.534752200845059633e+01,-7.264125666577177398e+00,-2.929438826688674613e+00,3.989309718692949591e+00,7.510587724461215142e-02,-2.661502042946912727e+00,7.509009661611784070e-01,1.811307221363276376e+00,-1.063127907991177512e+00
6.404691535960305160e-01,2.214424134360295113e+02,3.526240642430828132e+01,-7.313406366210160492e+00,-2.888140937322131840e+00,3.998443174099316710e+00,3.825469231739797582e-02,-2.655289210173943371e+00,7.837281476654668344e-01,1.795118016242069903e+00,-1.090645283222496209e+00
6.409591835528752890e-01,2.219992124767026667e+02,3.517660221378065444e+01,-7.362427959390803522e+00,-2.846645111757639679e+00,4.007208932985449223e+00,1.382837955588800405e-03,-2.648611279573929167e+00,8.163929188932356196e-01,1.778413868820729382e+00,-1.117795398575248011e+00
6.414492135097199510e-01,2.225562912578598400e+02,3.509010890928343684e+01,-7.411187949129664609e+00,-2.804953611371957756e+00,4.015605558943651232e+00,-3.550488856059286213e-02,-2.641468731017908134e+00,8.488876507695291007e-01,1.761198825770569520e+00,-1.144568253117159262e+00
6.419392434665646130e-01,2.231136423308585393e+02,3.500292606350893720e+01,-7.459683840557191914e+00,-2.763068718158051773e+00,4.023631647379859011e+00,-7.240367470923003701e-02,-2.633862129017308096e+00,8.812047340864049838e-01,1.743477092565519859e+00,-1.170953955474223207e+00
6.424292734234093860e-01,2.236712581995469691e+02,3.491505324955412704e+01,-7.507913141064678442e+00,-2.720992734629174237e+00,4.031285825742442874e+00,-1.093086934050541137e-01,-2.625792122689122987e+00,9.133365815181397895e-01,1.725253031951041516e+00,-1.196942728006186840e+00
6.429193033802540480e-01,2.242291313201676815e+02,3.482649006104865919e+01,-7.555873360446061504e+00,-2.678727983721907790e+00,4.038566753750711058e+00,-1.462151036777518121e-01,-2.617259445718029820e+00,9.452756296226748622e-01,1.706531162412782798e+00,-1.222524910918367125e+00
6.434093333370987100e-01,2.247872541012636702e+02,3.473723611228264474e+01,-7.603562011040696511e+00,-2.636276808698042817e+00,4.045473123623110290e+00,-1.831180513503384288e-01,-2.608264916315400583e+00,9.770143408293838760e-01,1.687316156644914411e+00,-1.247690966309852101e+00
6.438993632939434830e-01,2.253456189035847217e+02,3.464729103833458623e+01,-7.650976607876886604e+00,-2.593641573045499804e+00,4.052003660305102173e+00,-2.200126697174129564e-01,-2.598809437175259252e+00,1.008545205413011292e+00,1.667612840018238618e+00,-1.272431482157968308e+00
6.443893932507881450e-01,2.259042180399948450e+02,3.455665449519926824e+01,-7.698114668816272044e+00,-2.550824660378189002e+00,4.058157121696728709e+00,-2.568940802233996568e-01,-2.588893995427169692e+00,1.039860743453857594e+00,1.647426189048027290e+00,-1.296737176239082689e+00
6.448794232076328070e-01,2.264630437753823458e+02,3.446532615991534243e+01,-7.744973714699187717e+00,-2.507828474334723445e+00,4.063932298879884719e+00,-2.937573931408317129e-01,-2.578519662586017613e+00,1.070953506784280584e+00,1.626761329861542205e+00,-1.320598899985778285e+00
6.453694531644775800e-01,2.270220883265699285e+02,3.437330573069315420e+01,-7.791551269490776477e+00,-2.464655438476158977e+00,4.069328016345256316e+00,-3.305977082485431762e-01,-2.567687594498744730e+00,1.101816080921371510e+00,1.605623536665330642e+00,-1.344007642280307335e+00
6.458594831213223530e-01,2.275813438622263902e+02,3.428059292704240590e+01,-7.837844860427973792e+00,-2.421307996182679112e+00,4.074343132218962715e+00,-3.674101155098301597e-01,-2.556399031288003609e+00,1.132441086985886081e+00,1.584018230212242528e+00,-1.366954533184379539e+00
6.463495130781670150e-01,2.281408025027798487e+02,3.418718748989972056e+01,-7.883852018167408104e+00,-2.377788610549167458e+00,4.078976538488880088e+00,-4.041896957506352361e-01,-2.544655297292724327e+00,1.162821183607451569e+00,1.561950976268155600e+00,-1.389430847605297448e+00
6.468395430350117881e-01,2.287004563203326768e+02,3.409308918175615588e+01,-7.929570276934160944e+00,-2.334099764279722322e+00,4.083227161230663427e+00,-4.409315213377029696e-01,-2.532457801005604914e+00,1.192949068816020031e+00,1.539427484078427666e+00,-1.411428008898420572e+00
6.473295729918564501e-01,2.292602973385763221e+02,3.399829778678481773e+01,-7.974997174671287326e+00,-2.290243959581209410e+00,4.087093960833443340e+00,-4.776306568566326405e-01,-2.519808035007551794e+00,1.222817481919507454e+00,1.516453604834119950e+00,-1.432937592405911786e+00
6.478196029487011121e-01,2.298203175327090833e+02,3.390281311096822492e+01,-8.020130253190345115e+00,-2.246223718055621266e+00,4.090575932225228861e+00,-5.142821597900166797e-01,-2.506707575899008500e+00,1.252419205367761634e+00,1.493035330137889805e+00,-1.453951328931874398e+00
6.483096329055457741e-01,2.303805088293542269e+02,3.380663498222572372e+01,-8.064967058322682902e+00,-2.202041580591475700e+00,4.093672105097986957e+00,-5.508810811954740760e-01,-2.493158084228235705e+00,1.281747066602720198e+00,1.469178790469654050e+00,-1.474461108153774402e+00
6.487996628623905471e-01,2.309408631064795543e+02,3.370976325054084555e+01,-8.109505140071611606e+00,-2.157700107254119537e+00,4.096381544132407626e+00,-5.874224663836864480e-01,-2.479161304416498623e+00,1.310793939894826066e+00,1.444890253651959000e+00,-1.494458981970193223e+00
6.492896928192352091e-01,2.315013721933180761e+02,3.361219778808867176e+01,-8.153742052765446502e+00,-2.113201877175005627e+00,4.098703349222376779e+00,-6.239013555963899282e-01,-2.464719064680199523e+00,1.339552748165682816e+00,1.420176123315108452e+00,-1.513937167784916937e+00
6.497797227760798711e-01,2.320620278702907342e+02,3.351393848936297815e+01,-8.197675355211424986e+00,-2.068549488439849426e+00,4.100636655699119615e+00,-6.603127846843845905e-01,-2.449833276949906491e+00,1.368016464796986131e+00,1.395042937361969937e+00,-1.532888051727359313e+00
6.502697527329246441e-01,2.326228218689296909e+02,3.341498527130347185e+01,-8.241302610850466337e+00,-2.023745557975779263e+00,4.102180634555038452e+00,-6.966517857854779283e-01,-2.434505936786324654e+00,1.396178115425668942e+00,1.369497366432548713e+00,-1.551304191809297128e+00
6.507597826897693061e-01,2.331837458718030121e+02,3.331533807342296427e+01,-8.284621387912785906e+00,-1.978792721437429458e+00,4.103334492667248590e+00,-7.329133880024083503e-01,-2.418739123293193849e+00,1.424030779725295126e+00,1.343546212368288639e+00,-1.569178321017938194e+00
6.512498126466139681e-01,2.337447915124408269e+02,3.321499685793447298e+01,-8.327629259574376164e+00,-1.933693633091966513e+00,4.104097473020786424e+00,-7.690926180807464707e-01,-2.402534999027105211e+00,1.451567593173706205e+00,1.317196406676088838e+00,-1.586503350345310759e+00
6.517398426034587411e-01,2.343059503752633645e+02,3.311396160987813886e+01,-8.370323804114413235e+00,-1.888450965702988427e+00,4.104468854931520916e+00,-8.051845010868192709e-01,-2.385895809904218012e+00,1.478781748806942575e+00,1.290455008992021035e+00,-1.603272371754007164e+00
6.522298725603035141e-01,2.348672139955085072e+02,3.301223233724844164e+01,-8.412702605073372197e+00,-1.843067410413536722e+00,4.104447954268747978e+00,-8.411840610854892653e-01,-2.368823885103962024e+00,1.505666498959328026e+00,1.263329205544862610e+00,-1.619478661079205128e+00
6.527199025171481761e-01,2.354285738591625261e+02,3.290980907112098919e+01,-8.454763251412160230e+00,-1.797545676627878564e+00,4.104034123677476664e+00,-8.770863218180309229e-01,-2.351321636969609052e+00,1.532215156989887195e+00,1.235826307619268150e+00,-1.635115680867060384e+00
6.532099324739929491e-01,2.359900214028917560e+02,3.280669186577938490e+01,-8.496503337672066891e+00,-1.751888491892277466e+00,4.103226752800401833e+00,-9.128863073799473593e-01,-2.333391560905768269e+00,1.558421098994986487e+00,1.207953750018686989e+00,-1.650177083149420243e+00
6.536999624308376111e-01,2.365515480139741555e+02,3.270288079884221588e+01,-8.537920464135492438e+00,-1.706098601774796775e+00,4.102025268499562394e+00,-9.485790428986939915e-01,-2.315036235272854626e+00,1.584277765507160929e+00,1.179719089528067144e+00,-1.664656712154824358e+00
6.541899923876822731e-01,2.371131450302344206e+02,3.259837597138964327e+01,-8.579012236987683337e+00,-1.660178769743894556e+00,4.100429135077695797e+00,-9.841595552114930090e-01,-2.296258321278419334e+00,1.609778663180287728e+00,1.151130003376197308e+00,-1.678548606955895028e+00
6.546800223445270461e-01,2.376748037399780458e+02,3.249317750809034777e+01,-8.619776268479171222e+00,-1.614131777046118543e+00,4.098437854499286104e+00,-1.019622873543001740e+00,-2.277060562865471205e+00,1.634917366460907795e+00,1.122194287697876547e+00,-1.691847004053003589e+00
6.551700523013717081e-01,2.382365153819287684e+02,3.238728555732807024e+01,-8.660210177089215478e+00,-1.567960422582602931e+00,4.096050966611278987e+00,-1.054964030183054735e+00,-2.257445786597652493e+00,1.659687519245860887e+00,1.092919855995717837e+00,-1.704546339894288165e+00
6.556600822582163701e-01,2.387982711451656428e+02,3.228070029132833696e+01,-8.700311587690004345e+00,-1.521667522784615922e+00,4.093268049363511629e+00,-1.090178061164310597e+00,-2.237416901541397163e+00,1.684082836526124671e+00,1.063314737601751769e+00,-1.716641253331985251e+00
6.561501122150611431e-01,2.393600621690629282e+02,3.217342190628492915e+01,-8.740078131711797482e+00,-1.475255911487959093e+00,4.090088719028818431e+00,-1.125260006939937885e+00,-2.216976899144972535e+00,1.708097106016945865e+00,1.033387076138704508e+00,-1.728126588015118870e+00
6.566401421719058051e-01,2.399218795432296076e+02,3.206545062248657274e+01,-8.779507447308834145e+00,-1.428728439806399297e+00,4.086512630422818759e+00,-1.160204913061188003e+00,-2.196128853114473589e+00,1.731724189774139111e+00,1.003145127981057261e+00,-1.738997394718453604e+00
6.571301721287504671e-01,2.404837143074516064e+02,3.195678668444333326e+01,-8.818597179526202368e+00,-1.382087976003981922e+00,4.082539477123420468e+00,-1.195007830855031150e+00,-2.174875919286734849e+00,1.754958025796721222e+00,9.725972607157973293e-01,-1.749248933607856715e+00
6.576202020855952401e-01,2.410455574516349486e+02,3.184743036101303204e+01,-8.857344980467527051e+00,-1.335337405366272989e+00,4.078168991689983258e+00,-1.229663818101729866e+00,-2.153221335499145184e+00,1.777792629615742470e+00,9.417519516028913795e-01,-1.758876676441933240e+00
6.581102320424399021e-01,2.416073999157496246e+02,3.173738194552767666e+01,-8.895748509463496490e+00,-1.288479630070613613e+00,4.073400945882180935e+00,-1.264167939712365740e+00,-2.131168421456416606e+00,1.800222095869351557e+00,9.106177860355235687e-01,-1.767876308709984690e+00
6.586002619992846752e-01,2.421692325897759019e+02,3.162664175591965687e+01,-8.933805433241309046e+00,-1.241517569055208714e+00,4.068235150878548367e+00,-1.298515268406401635e+00,-2.108720578594232009e+00,1.822240599864150878e+00,8.792034559999968302e-01,-1.776243731706323103e+00
6.590902919561294482e-01,2.427310463136493013e+02,3.151521013484843436e+01,-8.971513426094828603e+00,-1.194454157887395063e+00,4.062671457494752225e+00,-1.332700885389064727e+00,-2.085881289939942373e+00,1.843842399122711306e+00,8.475177585355242460e-01,-1.783975064540891831e+00
6.595803219129741102e-01,2.432928318772119667e+02,3.140308744982612055e+01,-9.008870170055937265e+00,-1.147292348630409187e+00,4.056709756401486011e+00,-1.366719881029009542e+00,-2.062654119969957733e+00,1.865021834917501398e+00,8.155695941934559823e-01,-1.791066646086248992e+00
6.600703518698187722e-01,2.438545800201588634e+02,3.129027409334431553e+01,-9.045873355066284205e+00,-1.100035109709651238e+00,4.050349978342120849e+00,-1.400567355535561109e+00,-2.039042714464333717e+00,1.885773333790832895e+00,7.833679654965799433e-01,-1.797515036860814375e+00
6.605603818266634342e-01,2.444162814319911661e+02,3.117677048299968945e+01,-9.082520679150338339e+00,-1.052685425777379002e+00,4.043592094349981458e+00,-1.434238419636288064e+00,-2.015050800358033189e+00,1.906091409061256625e+00,7.509219753978406686e-01,-1.803317020848489438e+00
6.610504117835082072e-01,2.449779267519672317e+02,3.106257706162035603e+01,-9.118809848589028988e+00,-1.005246297576688264e+00,4.036436115965378768e+00,-1.467728195254342172e+00,-1.990682185589304876e+00,1.925970662316106807e+00,7.182408257390089368e-01,-1.808469607254631573e+00
6.615404417403528692e-01,2.455395065690547654e+02,3.094769429739204369e+01,-9.154738578094235635e+00,-9.577207418044024756e-01,4.028882095452281931e+00,-1.501031816185741441e+00,-1.965940758944916045e+00,1.945405784890225309e+00,6.853338157090282934e-01,-1.812970032198245152e+00
6.620304716971975312e-01,2.461010114218880176e+02,3.083212268398363420e+01,-9.190304590984398558e+00,-9.101117909726275101e-01,4.020930126014683914e+00,-1.534144428776867741e+00,-1.940830489902227729e+00,1.964391559331120751e+00,6.522103403019483547e-01,-1.816815760340639185e+00
6.625205016540423042e-01,2.466624317987227641e+02,3.071586274067327338e+01,-9.225505619360770737e+00,-8.624224932695252477e-01,4.012580342012681101e+00,-1.567061192601727715e+00,-1.915355428468310306e+00,1.982922860850225844e+00,6.188798887747508637e-01,-1.820004486450332415e+00
6.630105316108869662e-01,2.472237581373925650e+02,3.059891501247443912e+01,-9.260339404284479770e+00,-8.146559124190355661e-01,4.003832919178219818e+00,-1.599777281139174168e+00,-1.889519705015963780e+00,2.000994658760380851e+00,5.853520431048888639e-01,-1.822534136904263136e+00
6.635005615677316282e-01,2.477849808252679509e+02,3.048128007026164354e+01,-9.294803695954628964e+00,-7.668151275394055055e-01,3.994688074830557323e+00,-1.632287882450218053e+00,-1.863327530116638986e+00,2.018602017899661316e+00,5.516364764475061300e-01,-1.824402871125395897e+00
6.639905915245764012e-01,2.483460901992170307e+02,3.036295851089608533e+01,-9.328896253887231538e+00,-7.189032330006459581e-01,3.985146068091381721e+00,-1.664588199855314699e+00,-1.836783194370252392e+00,2.035740100041437017e+00,5.177429515923470671e-01,-1.825609082956637153e+00
6.644806214814210632e-01,2.489070765455659284e+02,3.024395095735143357e+01,-9.362614847094864245e+00,-6.709233382810460000e-01,3.975207200099602378e+00,-1.696673452611519028e+00,-1.809891068231945344e+00,2.052404165290578231e+00,4.836813194204521160e-01,-1.826151401970984578e+00
6.649706514382658362e-01,2.494679301000622900e+02,3.012425805883939489e+01,-9.395957254267402803e+00,-6.228785678225179367e-01,3.964871814225909841e+00,-1.728538876589750029e+00,-1.782655601835803738e+00,2.068589573466063314e+00,4.494615173605756020e-01,-1.826028694718183409e+00
6.654606813951106092e-01,2.500286410478365156e+02,3.000388049093577436e+01,-9.428921263953299103e+00,-5.747720608851270008e-01,3.954140296286960954e+00,-1.760179724951805635e+00,-1.755081324815531918e+00,2.084291785469631897e+00,4.150935678454139577e-01,-1.825240065907521858e+00
6.659507113519552712e-01,2.505891995233690182e+02,2.988281895570564473e+01,-9.461504674742066356e+00,-5.266069714002226121e-01,3.943013074759268655e+00,-1.791591268827626315e+00,-1.727172846121937777e+00,2.099506364640884026e+00,3.805875767673929655e-01,-1.823784859527098678e+00
6.664407413087999332e-01,2.511495956104582490e+02,2.976107418182852982e+01,-9.493705295447599113e+00,-4.783864678225246969e-01,3.931490620992770246e+00,-1.822768797992510681e+00,-1.698934853837344106e+00,2.114228978098604550e+00,3.459537319341823292e-01,-1.821662659899382364e+00
6.669307712656447062e-01,2.517098193421832093e+02,2.963864692472476747e+01,-9.525520945291807706e+00,-4.301137329817010801e-01,3.919573449424055056e+00,-1.853707621543871920e+00,-1.670372114987084933e+00,2.128455398068004545e+00,3.112023015242195711e-01,-1.818873292672887443e+00
6.674208012224893682e-01,2.522698607008784677e+02,2.951553796667996821e+01,-9.556949454090068130e+00,-3.817919639320295211e-01,3.907262117789412681e+00,-1.884403068578702545e+00,-1.641489475347750915e+00,2.142181503194818593e+00,2.763436325415793426e-01,-1.815416825750654217e+00
6.679108311793340302e-01,2.528297096180974677e+02,2.939174811697154865e+01,-9.587988662436435661e+00,-3.334243718019940239e-01,3.894557227337426486e+00,-1.914850488870165179e+00,-1.612291859252570347e+00,2.155403279844947839e+00,2.413881492710121535e-01,-1.811293570154508759e+00
6.684008611361788033e-01,2.533893559745926041e+02,2.926727821199244417e+01,-9.618636421890910171e+00,-2.850141816415958651e-01,3.881459423041282442e+00,-1.945045253545127029e+00,-1.582784269393308074e+00,2.168116823391052161e+00,2.063463517320727192e-01,-1.806504080826093706e+00
6.688908910930234653e-01,2.539487896002792695e+02,2.914212911537808992e+01,-9.648890595166289330e+00,-2.365646322700234450e-01,3.867969393810827938e+00,-1.974982755760594344e+00,-1.552971786619646188e+00,2.180318339484671242e+00,1.712288141337763303e-01,-1.801049157363860065e+00
6.693809210498681272e-01,2.545080002742195404e+02,2.901630171812978176e+01,-9.678749056317254684e+00,-1.880789761207530830e-01,3.854087872704261564e+00,-2.004658411381275762e+00,-1.522859569734898999e+00,2.192004145315364916e+00,1.360461833281325639e-01,-1.794929844696778076e+00
6.698709510067129003e-01,2.550669777245861951e+02,2.888979693874204813e+01,-9.708209690928759628e+00,-1.395604790873177237e-01,3.839815637139582183e+00,-2.034067659655807603e+00,-1.492452855289331026e+00,2.203170670855222557e+00,1.008091772643813222e-01,-1.788147433693939137e+00
6.703609809635575623e-01,2.556257109714530316e+02,2.876261587045735979e+01,-9.737270365087683288e+00,-9.101246703152277018e-02,3.825153540309027989e+00,-2.063206023594056582e+00,-1.461756982363163315e+00,2.213814892946760704e+00,6.552829730157730403e-02,-1.780704836542445157e+00
6.708510109204022243e-01,2.561841887383894800e+02,2.863475969117749642e+01,-9.765928943395678630e+00,-4.243829047341782235e-02,3.810102463725391964e+00,-2.092069067316315589e+00,-1.430777260345438506e+00,2.223933946961360597e+00,3.021373690964226921e-02,-1.772605233194870067e+00
6.713410408772469973e-01,2.567424004921462029e+02,2.850622942999034848e+01,-9.794183339387487308e+00,6.158747445732831727e-03,3.794663279942862566e+00,-2.120652308305983169e+00,-1.399518976474294130e+00,2.233524509614309039e+00,-5.124067533051460122e-03,-1.763850159706668030e+00
6.718310708340917703e-01,2.573003356598024993e+02,2.837702614136545165e+01,-9.822031479590728864e+00,5.477533224066852280e-02,3.778836906621904745e+00,-2.148951294117264599e+00,-1.367987493708981095e+00,2.242583392528865627e+00,-4.047462510171986882e-02,-1.754441460141834552e+00
6.723211007909364323e-01,2.578579836255926807e+02,2.824715090596072997e+01,-9.849471303533977817e+00,1.034081380823873297e-01,3.762624306610693470e+00,-2.176961603313720239e+00,-1.336188249478331702e+00,2.251107544464069576e+00,-7.582739606018540357e-02,-1.744381288763855231e+00
6.728111307477810943e-01,2.584153337304998104e+02,2.811660483081157835e+01,-9.876500763884875411e+00,1.520538280018063348e-01,3.746026487865732335e+00,-2.204678846147212212e+00,-1.304126754210558570e+00,2.259094051590615937e+00,-1.111717966212331654e-01,-1.733672105952075437e+00
6.733011607046258673e-01,2.589723752718594483e+02,2.798538904951730899e+01,-9.903117826589122430e+00,2.007090540953051505e-01,3.729044503371114150e+00,-2.232098665234952151e+00,-1.271808589866924244e+00,2.266540137756730910e+00,-1.464972036635610042e-01,-1.722316674131774139e+00
6.737911906614705293e-01,2.595290975029751053e+02,2.785350472242490127e+01,-9.929320471010367299e+00,2.493704577321879112e-01,3.711679451056412837e+00,-2.259216736234673562e+00,-1.239239408479267279e+00,2.273443164744059608e+00,-1.817929594053501186e-01,-1.710318053717931219e+00
6.742812206183151913e-01,2.600854896327450092e+02,2.772095303680972833e+01,-9.955106690071065856e+00,2.980346697641728104e-01,3.693932473713160469e+00,-2.286028768517982535e+00,-1.206424930691301300e+00,2.279800632513579561e+00,-2.170483760345334190e-01,-1.697679599072664303e+00
6.747712505751599643e-01,2.606415408252994439e+02,2.758773520705381443e+01,-9.980474490394190212e+00,3.466983107367103134e-01,3.675804758909988035e+00,-2.312530505841778883e+00,-1.173370944303829377e+00,2.285610179441507128e+00,-2.522527402956198372e-01,-1.684404954476379279e+00
6.752612805320046263e-01,2.611972401996491158e+02,2.745385247482135327e+01,-1.000542189244585956e+01,3.953579911022320204e-01,3.657297538906392642e+00,-2.338717727017807668e+00,-1.140083302823799105e+00,2.290869582545221661e+00,-2.873953180331456636e-01,-1.670498050112614763e+00
6.757513104888492883e-01,2.617525768293453439e+02,2.731930610923120994e+01,-1.002994693067890886e+01,4.440103114354251312e-01,3.638412090565089407e+00,-2.364586246580388629e+00,-1.106567924017137550e+00,2.295576757699206105e+00,-3.224653586918245218e-01,-1.655963098066552508e+00
6.762413404456940613e-01,2.623075397421505386e+02,2.718409740702694322e+01,-1.005404765367734221e+01,4.926518626503367804e-01,3.619149735263027079e+00,-2.390131915452215594e+00,-1.072830788465495955e+00,2.299729759840988486e+00,-3.574520997732526517e-01,-1.640804588337243075e+00
6.767313704025387233e-01,2.628621179197197080e+02,2.704822769274411343e+01,-1.007772212430167080e+01,5.412792262194088266e-01,3.599511838801031427e+00,-2.415350621608288506e+00,-1.038877938126840261e+00,2.303326783167099379e+00,-3.923447712492415529e-01,-1.625027284863528765e+00
6.772214003593833853e-01,2.634163002972940717e+02,2.691169831887453867e+01,-1.010096841983522786e+01,5.898889743945388009e-01,3.579499811312030211e+00,-2.440238290738019344e+00,-1.004715474899818384e+00,2.306366161319041375e+00,-4.271325999318495992e-01,-1.608636221563623847e+00
6.777114303162281583e-01,2.639700757634047363e+02,2.677451066602811025e+01,-1.012378463213133628e+01,6.384776704299693906e-01,3.559115107167945435e+00,-2.464790886905413814e+00,-9.703495591920353602e-01,2.308846367559266977e+00,-4.618048137999685165e-01,-1.591636698388419369e+00
6.782014602730729314e-01,2.645234331595873982e+02,2.663666614309182634e+01,-1.014616886776138394e+01,6.870418688071195934e-01,3.538359224885208931e+00,-2.489004413207385191e+00,-9.357864084921748704e-01,2.310766014937167601e+00,-4.963506462825444387e-01,-1.574034277388477898e+00
6.786914902299175933e-01,2.650763612801089266e+02,2.649816618738594798e+01,-1.016811924816384760e+01,7.355781154613885153e-01,3.517233707028877721e+00,-2.512874912430217655e+00,-9.010322959459226011e-01,2.312123856445071901e+00,-5.307593404984604080e-01,-1.555834778794702888e+00
6.791815201867623664e-01,2.656288488717046334e+02,2.635901226481740522e+01,-1.018963390979421035e+01,7.840829480108979510e-01,3.495740140115375816e+00,-2.536398467704162663e+00,-8.660935489357355355e-01,2.312918785164261859e+00,-5.650201534530505665e-01,-1.537044277112695090e+00
6.796715501436070284e-01,2.661808846333261727e+02,2.621920587003075553e+01,-1.021071100427574585e+01,8.325528959870515111e-01,3.473880154513905083e+00,-2.559571203156100427e+00,-8.309765476645291082e-01,2.313149834400987981e+00,-5.991223601911647156e-01,-1.517669097230843755e+00
6.801615801004516904e-01,2.667324572159012064e+02,2.607874852655596953e+01,-1.023134869855129025e+01,8.809844810671807469e-01,3.451655424346418144e+00,-2.582389284560412168e+00,-7.956877237431002614e-01,2.312816177812507590e+00,-6.330552579069680386e-01,-1.497715810542050274e+00
6.806516100572964634e-01,2.672835552221040984e+02,2.593764178695377964e+01,-1.025154517503585971e+01,9.293742173090073777e-01,3.429067667386257234e+00,-2.604848919987920119e+00,-7.602335587814708084e-01,2.311917129523124004e+00,-6.668081700102926890e-01,-1.477191231079183709e+00
6.811416400141411254e-01,2.678341672061366125e+02,2.579588723295830022e+01,-1.027129863177018088e+01,9.777186113870330875e-01,3.406118644955427932e+00,-2.626946360452954377e+00,-7.246205829840817181e-01,2.310452144230243476e+00,-7.003704501496131885e-01,-1.456102411664233820e+00
6.816316699709857874e-01,2.683842816735212864e+02,2.565348647561659590e+01,-1.029060728257518420e+01,1.026014162830960696e+00,3.382810161820444250e+00,-2.648677900558594089e+00,-6.888553737487517203e-01,2.308420817300438799e+00,-7.337314861917217934e-01,-1.434456640071109845e+00
6.821216999278305604e-01,2.689338870809051514e+02,2.551044115542583768e+01,-1.030946935720734281e+01,1.074257364265940984e+00,3.359144066086848568e+00,-2.670039879139988415e+00,-6.529445542695579974e-01,2.305822884855524890e+00,-7.668807041579589479e-01,-1.412261435202173843e+00
6.826117298846752224e-01,2.694829718358735704e+02,2.536675294246767010e+01,-1.032788310151494393e+01,1.122444701654748300e+00,3.335122249092359326e+00,-2.691028679905802967e+00,-6.168947921435616877e-01,2.302658223848646823e+00,-7.998075721170709862e-01,-1.389524543278470192e+00
6.831017598415198844e-01,2.700315242967772633e+02,2.522242353653955504e+01,-1.034584677759529647e+01,1.170572654541989888e+00,3.310746645298587865e+00,-2.711640732077839289e+00,-5.807127979812973795e-01,2.298926852130375398e+00,-8.325016040347665847e-01,-1.366253934043595297e+00
6.835917897983645464e-01,2.705795327725683705e+02,2.507745466728375661e+01,-1.036335866395280014e+01,1.218637696300121531e+00,3.286019232181447425e+00,-2.731872511028728301e+00,-5.444053240212024525e-01,2.294628928504817367e+00,-8.649523635798196386e-01,-1.342457796981318729e+00
6.840818197552093194e-01,2.711269855226489653e+02,2.493184809431327054e+01,-1.038041705565795780e+01,1.266636294377474936e+00,3.260942030120134838e+00,-2.751720538917783010e+00,-5.079791627478222882e-01,2.289764752775730106e+00,-8.971494678868493500e-01,-1.318144537546851680e+00
6.845718497120540924e-01,2.716738707567296274e+02,2.478560560733529172e+01,-1.039702026450727601e+01,1.314564910548143617e+00,3.235517102284786617e+00,-2.771181385324951840e+00,-4.714411455139184692e-01,2.284334765782658039e+00,-9.290825912756879301e-01,-1.293322773411848869e+00
6.850618796688987544e-01,2.722201766346997829e+02,2.463872902627171868e+01,-1.041316661918409636e+01,1.362420001163856753e+00,3.209746554522717954e+00,-2.790251667882920117e+00,-4.347981411663734974e-01,2.278339549427070843e+00,-9.607414689274111907e-01,-1.268001330723067532e+00
6.855519096257435274e-01,2.727658912665093567e+02,2.449122020137689759e+01,-1.042885446542031858e+01,1.410198017407797044e+00,3.183632535243286821e+00,-2.808928052907347706e+00,-3.980570546759276684e-01,2.271779826688509196e+00,-9.921159005170026024e-01,-1.242189240374710790e+00
6.860419395825881894e-01,2.733110027120601444e+02,2.434308101335291852e+01,-1.044408216615903484e+01,1.457895405550235113e+00,3.157177235301434237e+00,-2.827207256025178861e+00,-3.612248257708483568e-01,2.264656461630756734e+00,-1.023195753802580210e+00,-1.215895734294520913e+00
6.865319695394328514e-01,2.738554989811102587e+02,2.419431337346176036e+01,-1.045884810171807722e+01,1.505508607206243354e+00,3.130382887879777254e+00,-2.845086042801150850e+00,-3.243084275743257638e-01,2.256970459398003559e+00,-1.053970968171338507e+00,-1.189130241743487026e+00
6.870219994962776244e-01,2.743993680331878977e+02,2.404491922363500223e+01,-1.047315066995448340e+01,1.553034059595227001e+00,3.103251768369382102e+00,-2.862561229362377002e+00,-2.873148652457970798e-01,2.248722966201035067e+00,-1.084431558142054497e+00,-1.161902385629300483e+00
6.875120294531222864e-01,2.749425977775165961e+02,2.389490053658078850e+01,-1.048698828642983827e+01,1.600468195802396743e+00,3.075786194249157113e+00,-2.879629683021061926e+00,-2.502511746261111281e-01,2.239915269293431432e+00,-1.114567616824222229e+00,-1.134221978833500621e+00
6.880020594099669484e-01,2.754851760729528110e+02,2.374425931588772798e+01,-1.050035938457657103e+01,1.647807445042254182e+00,3.047988524963823220e+00,-2.896288322895378187e+00,-2.131244208864677692e-01,2.230548796937762202e+00,-1.144369319333870649e+00,-1.106099020552259393e+00
6.884920893668117214e-01,2.760270907279328299e+02,2.359299759612641623e+01,-1.051326241586512644e+01,1.695048232923909381e+00,3.019861161800563742e+00,-2.912534120528428527e+00,-1.759416971812732822e-01,2.220625118361807093e+00,-1.173826926165949747e+00,-1.077543692650914764e+00
6.889821193236563834e-01,2.765683295004314459e+02,2.344111744294815836e+01,-1.052569584997205077e+01,1.742186981718334637e+00,2.991406547764296153e+00,-2.928364100505342904e+00,-1.387101233048426696e-01,2.210145943704791449e+00,-1.202930786523344731e+00,-1.048566356032193170e+00
6.894721492805010454e-01,2.771088800979323992e+02,2.328862095318065428e+01,-1.053765817494900503e+01,1.789220110627643523e+00,2.962627167451513444e+00,-2.943775341068533002e+00,-1.014368443518645080e-01,2.199113123953608806e+00,-1.231671341602580849e+00,-1.019177547018066843e+00
6.899621792373458184e-01,2.776487301774090497e+02,2.313551025492126456e+01,-1.054914789739266823e+01,1.836144036056190698e+00,2.933525546922806981e+00,-2.958764974731034059e+00,-6.412902938179354528e-02,2.187528650869077662e+00,-1.260039127836084738e+00,-9.893879737453613599e-01
6.904522091941904804e-01,2.781878673453157376e+02,2.298178750762755485e+01,-1.056016354261554646e+01,1.882955171883608614e+00,2.904104253574023353e+00,-2.973330188887979286e+00,-2.679387008708955520e-02,2.175394656902209345e+00,-1.288024780091080901e+00,-9.592085125750607899e-01
6.909422391510352535e-01,2.787262791575918754e+02,2.282745490220470685e+01,-1.057070365481772178e+01,1.929649929739877479e+00,2.874365896005970367e+00,-2.987468226426235329e+00,1.056142053479436349e-02,2.162713415100462555e+00,-1.315619034825183498e+00,-9.286502045152302820e-01
6.914322691078800265e-01,2.792639531196754774e+02,2.267251466109061298e+01,-1.058076679725946967e+01,1.976224719282201114e+00,2.844313123892824091e+00,-3.001176386332117918e+00,4.792960950546798493e-02,2.149487339004029440e+00,-1.342812733198524455e+00,-8.977242516577113030e-01
6.919222990647246885e-01,2.798008766865282269e+02,2.251696903833808605e+01,-1.059035155243481086e+01,2.022675948473856788e+00,2.813948627849144568e+00,-3.014452024297258337e+00,8.530344518586607805e-02,2.135718982532139876e+00,-1.369596824142558678e+00,-8.664420136284822771e-01
6.924123290215693505e-01,2.803370372626720837e+02,2.236082031969420569e+01,-1.059945652224596024e+01,2.069000023864998372e+00,2.783275139295483758e+00,-3.027292553322594060e+00,1.226756585926760401e-01,2.121411039859344871e+00,-1.395962367385494174e+00,-8.348150040516838510e-01
6.929023589784141235e-01,2.808724222022371464e+02,2.220407082267697163e+01,-1.060808032817871727e+01,2.115193350875399059e+00,2.752295430322630132e+00,-3.039695444320499984e+00,1.600389647109319302e-01,2.106566345281836838e+00,-1.421900536434361761e+00,-8.028548870273508609e-01
6.933923889352587855e-01,2.814070188090186093e+02,2.204672289664956253e+01,-1.061622161147869114e+01,2.161252334078986426e+00,2.721012313554551199e+00,-3.051658226714992317e+00,1.973860638026574410e-01,2.091187873073793391e+00,-1.447402621513633969e+00,-7.705734736229019610e-01
6.938824188921034475e-01,2.819408143365477599e+02,2.188877892289116289e+01,-1.062387903332852446e+01,2.207173377490530886e+00,2.689428642009818127e+00,-3.063178489040130792e+00,2.347096427118424700e-01,2.075278737333676737e+00,-1.472460032460592538e+00,-7.379827183781828559e-01
6.943724488489481095e-01,2.824737959881722418e+02,2.173024131466561926e+01,-1.063105127502596048e+01,2.252952884854089621e+00,2.657547308961773602e+00,-3.074253879536502421e+00,2.720023761654386529e-01,2.058842191820597911e+00,-1.497064301577234469e+00,-7.050947158243190405e-01
6.948624788057928825e-01,2.830059509171471177e+02,2.157111251728726131e+01,-1.063773703816286265e+01,2.298587259933415172e+00,2.625371247797304797e+00,-3.084882106745840957e+00,3.092569280705386170e-01,2.041881629780688545e+00,-1.521207086438828959e+00,-6.719216970162358304e-01
6.953525087626375445e-01,2.835372662267378132e+02,2.141139500818384533e+01,-1.064393504480508845e+01,2.344072906804308687e+00,2.592903431874212128e+00,-3.095060940103757652e+00,3.464659528077205231e-01,2.024400583763448225e+00,-1.544880172659084838e+00,-6.384760260788462372e-01
6.958425387194822065e-01,2.840677289703348265e+02,2.125109129695658794e+01,-1.064964403767335455e+01,2.389406230148976018e+00,2.560146874377181359e+00,-3.104788210530658343e+00,3.836220965206098565e-01,2.006402725428126033e+00,-1.568075476612023067e+00,-6.047701967669099066e-01
6.963325686763269795e-01,2.845973261515772492e+02,2.109020392543800426e+01,-1.065486278032491363e+01,2.434583635552133973e+00,2.527104628172463840e+00,-3.114061811020684356e+00,4.207179984014630669e-01,1.987891865340108088e+00,-1.590785048110341160e+00,-5.708168290386559374e-01
6.968225986331716415e-01,2.851260447244900433e+02,2.092873546774639593e+01,-1.065959005733623144e+01,2.479601529799240645e+00,2.493779785661089932e+00,-3.122879697228889473e+00,4.577462919730430624e-01,1.968871952757324628e+00,-1.613001073040541744e+00,-5.366286656430299118e-01
6.973126285900164145e-01,2.856538715936301287e+02,2.076668853033806528e+01,-1.066382467448650928e+01,2.524456321176500762e+00,2.460175478630787449e+00,-3.131239888056463361e+00,4.946996063665496379e-01,1.949347075406660412e+00,-1.634715875954594555e+00,-5.022185687206708327e-01
6.978026585468611875e-01,2.861807936142449762e+02,2.060406575205649915e+01,-1.066756545894214625e+01,2.569144419772899202e+00,2.426294878106467490e+00,-3.139140466234127125e+00,5.315705675957655973e-01,1.929321459250383120e+00,-1.655921922618273534e+00,-4.675995164185757780e-01
6.982926885037058495e-01,2.867067975924415464e+02,2.044086980417898047e+01,-1.067081125944208608e+01,2.613662237784091680e+00,2.392141194199359333e+00,-3.146579578903607732e+00,5.683517998273182048e-01,1.908799468242550201e+00,-1.676611822516071770e+00,-4.327845995184294026e-01
6.987827184605505115e-01,2.872318702853673358e+02,2.027710339046011967e+01,-1.067356094648411258e+01,2.658006189818340914e+00,2.357717675954730474e+00,-3.153555438197312988e+00,6.050359266471814212e-01,1.887785604075461476e+00,-1.696778331312842614e+00,-3.977870180786264864e-01
6.992727484173952845e-01,2.877559984014009160e+02,2.011276924717326153e+01,-1.067581341251202076e+01,2.702172693204211384e+00,2.323027611198330344e+00,-3.160066321816063173e+00,6.416155723231897756e-01,1.866284505916138148e+00,-1.716414353271947357e+00,-3.626200780900536991e-01
6.997627783742399465e-01,2.882791686003538416e+02,1.994787014314882256e+01,-1.067756757210368868e+01,2.746158168300252722e+00,2.288074326381396517e+00,-3.166110573604956180e+00,6.780833630637828069e-01,1.844300950132773398e+00,-1.735512943630068028e+00,-3.272971881455126741e-01
7.002528083310846085e-01,2.888013674936863708e+02,1.978240887980929585e+01,-1.067882236216012615e+01,2.789959038806823610e+00,2.252861186424190532e+00,-3.171686604127446962e+00,7.144319282730309251e-01,1.821839850011192974e+00,-1.754067310928772550e+00,-2.918318561227557506e-01
7.007428382879293816e-01,2.893225816447296666e+02,1.961638829120266081e+01,-1.067957674209530161e+01,2.833571732079453120e+00,2.217391594558343115e+00,-3.176792891237378846e+00,7.506539018015583320e-01,1.798906255461327541e+00,-1.772070819302447697e+00,-2.562376858813650848e-01
7.012328682447740436e-01,2.898427975689227196e+02,1.944981124403231831e+01,-1.067982969402704185e+01,2.876992679444437151e+00,2.181668992167736132e+00,-3.181427980649346843e+00,7.867419231938168611e-01,1.775505352713782514e+00,-1.789516990723127643e+00,-2.205283739732619708e-01
7.017228982016187055e-01,2.903620017340590493e+02,1.928268063768421570e+01,-1.067958022296871334e+01,2.920218316516286716e+00,2.145696858627944792e+00,-3.185590486507035468e+00,8.226886389314806980e-01,1.751642464006263111e+00,-1.806399507201790433e+00,-1.847177063668312691e-01
7.022129281584634786e-01,2.908801805605438062e+02,1.911499940425180810e+01,-1.067882735702185393e+01,2.963245083516985900e+00,2.109478711144448404e+00,-3.189279091949726030e+00,8.584867036729064704e-01,1.727323047260148403e+00,-1.822712212946297372e+00,-1.488195551848781051e-01
7.027029581153081406e-01,2.913973204216631530e+02,1.894677050855767675e+01,-1.067757014756974776e+01,3.006069425597361455e+00,2.073018104589343658e+00,-3.192492549676978264e+00,8.941287814888674301e-01,1.702552695747011846e+00,-1.838449116476031930e+00,-1.128478754561668129e-01
7.031929880721528026e-01,2.919134076438654688e+02,1.877799694817230147e+01,-1.067580766947183335e+01,3.048687793160353543e+00,2.036318631336642149e+00,-3.195229682511359748e+00,9.296075470944578090e-01,1.677337137745081641e+00,-1.853604392693111391e+00,-7.681670188060629734e-02
7.036830180289975756e-01,2.924284285070494889e+02,1.860868175343141928e+01,-1.067353902125912590e+01,3.091096642185936716e+00,1.999383921096500982e+00,-3.197489383959373654e+00,9.649156870768937910e-01,1.651682236185968655e+00,-1.868172384910195660e+00,-4.074014560841421329e-02
7.041730479858423486e-01,2.929423692448689280e+02,1.843882798744866136e+01,-1.067076332533040528e+01,3.133292434558399453e+00,1.962217640747621505e+00,-3.199270618770430286e+00,1.000045901119847924e+00,1.625593988291034409e+00,-1.882147606834978060e+00,-4.632391032555416288e-03
7.046630779426870106e-01,2.934552160450450060e+02,1.826843874612690399e+01,-1.066747972814948575e+01,3.175271638395268603e+00,1.924823494168632632e+00,-3.200572423494058683e+00,1.034990903223685477e+00,1.599078525198094347e+00,-1.895524744511326576e+00,3.149230740480857271e-02
7.051531078995317836e-01,2.939669550496917054e+02,1.809751715816598150e+01,-1.066368740044327446e+01,3.217030728378340587e+00,1.887205222067870114e+00,-3.201393907035172237e+00,1.069743422922005527e+00,1.572142111577925494e+00,-1.908298658217024268e+00,6.761962839236579370e-02
7.056431378563764456e-01,2.944775723556474532e+02,1.792606638506910954e+01,-1.065938553740067007e+01,3.258566186086205185e+00,1.849366601812065580e+00,-3.201734251207343007e+00,1.104296206494016941e+00,1.544791145240905994e+00,-1.920464384317926765e+00,1.037351869157747686e-01
7.061331678132211076e-01,2.949870540148254463e+02,1.775408962114467215e+01,-1.065457335887267121e+01,3.299874500329381455e+00,1.811311447253360019e+00,-3.201592711284541259e+00,1.138642018173559256e+00,1.517032156733677528e+00,-1.932017137079238278e+00,1.398245374103563865e-01
7.066231977700657696e-01,2.954953860345707426e+02,1.758159009350594459e+01,-1.064925010957301232e+01,3.340952167486963997e+00,1.773043608554965456e+00,-3.200968616550621704e+00,1.172773641354001972e+00,1.488871808925588347e+00,-1.942952310432936702e+00,1.758731769000567713e-01
7.071132277269105426e-01,2.960025543780270709e+02,1.740857106206891558e+01,-1.064341505927994902e+01,3.381795691845141505e+00,1.734566972015696429e+00,-3.199861370847144393e+00,1.206683879789228309e+00,1.460316896585446944e+00,-1.953265479702030127e+00,2.118665481225303626e-01
7.076032576837552046e-01,2.965085449645184212e+02,1.723503581954624053e+01,-1.063706750303893678e+01,3.422401585937919766e+00,1.695885459892892744e+00,-3.198270453119337997e+00,1.240365558790983203e+00,1.431374345948142501e+00,-1.962952403281509550e+00,2.477900426407182444e-01
7.080932876405998666e-01,2.970133436699368303e+02,1.706098769143971694e+01,-1.063020676136610021e+01,3.462766370889362122e+00,1.657003030224192042e+00,-3.196195417960030483e+00,1.273811526422078844e+00,1.402051214271331059e+00,-1.972009024275670708e+00,2.836290039405207075e-01
7.085833175974446396e-01,2.975169363271485281e+02,1.688643003602798842e+01,-1.062283218045277877e+01,3.502886576758403869e+00,1.617923676647561759e+00,-3.193635896151942433e+00,1.307014654686240673e+00,1.372354689382016657e+00,-1.980431472092470280e+00,3.193687305151522438e-01
7.090733475542893016e-01,2.980193087264016754e+02,1.671136624435414930e+01,-1.061494313237070486e+01,3.542758742884730250e+00,1.578651428220403385e+00,-3.190591595207748821e+00,1.339967840713459646e+00,1.342292089213237061e+00,-1.988216063993930582e+00,3.549944789353536301e-01
7.095633775111339636e-01,2.985204466155770433e+02,1.653579974017441145e+01,-1.060653901519945919e+01,3.582379418262299442e+00,1.539190348928349827e+00,-3.187062299686593381e+00,1.372664008968390581e+00,1.311870859679229673e+00,-1.995359308623299022e+00,3.904914729360851045e-01
7.100534074679787366e-01,2.990203356442574432e+02,1.635973397631890691e+01,-1.059761923323321220e+01,3.621745167024867040e+00,1.499544457924386620e+00,-3.183047810637694930e+00,1.405096375023022537e+00,1.281098136006541655e+00,-2.001858407754493641e+00,4.258464717394299659e-01
7.105434374248235097e-01,2.995189613859892006e+02,1.618317245427808615e+01,-1.058818321785288497e+01,3.660852559638977599e+00,1.459717806882731450e+00,-3.178547992713791626e+00,1.437258182710263954e+00,1.249981129131688462e+00,-2.007710697873160921e+00,4.610462751043100660e-01
7.110334673816681716e-01,3.000163094017845538e+02,1.600611871397109454e+01,-1.057823043977876587e+01,3.699698172720609080e+00,1.419714532194673362e+00,-3.173562822984760334e+00,1.469142535061158439e+00,1.218527442438719133e+00,-2.012913362239630466e+00,4.960766621592738179e-01
7.115234973385129447e-01,3.005123652160462484e+02,1.582857632440923012e+01,-1.056776039508758736e+01,3.738278594575338065e+00,1.379538800558590683e+00,-3.168092355015083683e+00,1.500742577207284212e+00,1.186744789481083640e+00,-2.017463801258892797e+00,5.309234467756344111e-01
7.120135272953576067e-01,3.010071143151288311e+02,1.565054888444790215e+01,-1.055677260545884977e+01,3.776590425392979622e+00,1.339194808744501586e+00,-3.162136719005919971e+00,1.532051497743471158e+00,1.154640991811560768e+00,-2.021359632849363486e+00,5.655724837530915483e-01
7.125035572522022687e-01,3.015005421459805461e+02,1.547204002350376051e+01,-1.054526661841671142e+01,3.814630277450000939e+00,1.298686783346800322e+00,-3.155696121931564235e+00,1.563062530095034930e+00,1.122223976804297196e+00,-2.024598692798016852e+00,6.000096749677703567e-01
7.129935872090470417e-01,3.019926341148622555e+02,1.529305340223800691e+01,-1.053324200756754614e+01,3.852394775319503584e+00,1.258018980525401176e+00,-3.148770847670307127e+00,1.593768953889359574e+00,1.089501775469136957e+00,-2.027179035101867033e+00,6.342209754824877921e-01
7.134836171658917037e-01,3.024833755861453710e+02,1.511359271320544551e+01,-1.052069837283313269e+01,3.889880556088853414e+00,1.217195685735197985e+00,-3.141361257129704043e+00,1.624164096331897289e+00,1.056482520258164470e+00,-2.029098932295811064e+00,6.681923996193250836e-01
7.139736471227363657e-01,3.029727518811893674e+02,1.493366168146893180e+01,-1.050763534067943006e+01,3.927084269585047416e+00,1.176221213443753522e+00,-3.133467788366220752e+00,1.654241333586650597e+00,1.023174442864396294e+00,-2.030356875766825997e+00,7.019100269945780513e-01
7.144636770795811387e-01,3.034607482772968865e+02,1.475326406517993227e+01,-1.049405256434101830e+01,3.964002578607651817e+00,1.135099906837387707e+00,-3.125090956699291933e+00,1.683994092161010592e+00,9.895858720127557184e-01,-2.030951576054526253e+00,7.353600085159430755e-01
7.149537070364258007e-01,3.039473500067474561e+02,1.457240365612485711e+01,-1.047994972404116076e+01,4.000632159169394519e+00,1.093836137515583617e+00,-3.116231354819781973e+00,1.713415850295010312e+00,9.557252312432628072e-01,-2.030881963138072788e+00,7.685285723420093307e-01
7.154437369932704627e-01,3.044325422559110166e+02,1.439108428023677000e+01,-1.046532652720746626e+01,4.036969700744486467e+00,1.052434305173619578e+00,-3.106889652892821818e+00,1.742500139355063649e+00,9.216010366863696124e-01,-2.030147186709443385e+00,8.014020298041281132e-01
7.159337669501152357e-01,3.049163101644390963e+02,1.420930979807321748e+01,-1.045018270868320798e+01,4.073011906524520498e+00,1.010898837273603634e+00,-3.097066598655063618e+00,1.771240545232055430e+00,8.872218948305810038e-01,-2.028746616433058314e+00,8.339667812905178224e-01
7.164237969069598977e-01,3.053986388245342027e+02,1.402708410525982785e+01,-1.043451803093426555e+01,4.108755493682022752e+00,9.692341887038231629e-01,-3.086763017506334084e+00,1.799630709743853973e+00,8.525965002822901706e-01,-2.026679842191761782e+00,8.662093220926770920e-01
7.169138268638046707e-01,3.058795132802998182e+02,1.384441113289922676e+01,-1.041833228425166524e+01,4.144197193641740107e+00,9.274448414263113394e-01,-3.075979812595660778e+00,1.827664332042308049e+00,8.177336335177505244e-01,-2.023946674319161421e+00,8.981162482141790138e-01
7.174038568206494437e-01,3.063589185271666793e+02,1.366129484794633520e+01,-1.040162528694978938e+01,4.179333752359465137e+00,8.855353041128675162e-01,-3.064717964901731317e+00,1.855335170024566604e+00,7.826421586273752951e-01,-2.020547143818325342e+00,9.296742621416669294e-01
7.178938867774941057e-01,3.068368395113991483e+02,1.347773925354896107e+01,-1.038439688556018936e+01,4.214161930608595341e+00,8.435101117692916928e-01,-3.052978533307725506e+00,1.882637041748886686e+00,7.473310210521700858e-01,-2.016481502566834116e+00,9.608701785782313154e-01
7.183839167343387677e-01,3.073132611296802565e+02,1.329374838935420122e+01,-1.036664695502100564e+01,4.248678504274339573e+00,8.013738253479457674e-01,-3.040762654670546183e+00,1.909563826854850044e+00,7.118092453123898711e-01,-2.011750223508189883e+00,9.916909301390860465e-01
7.188739466911834297e-01,3.077881682287747367e+02,1.310932633178081552e+01,-1.034837539886206237e+01,4.282880264655531732e+00,7.591310313486745454e-01,-3.028071543884462091e+00,1.936109467987967347e+00,6.760859327284493014e-01,-2.006354000829582596e+00,1.022123573009514619e+00
7.193639766480282027e-01,3.082615456052710101e+02,1.292447719425714858e+01,-1.032958214938554420e+01,4.316764018774143175e+00,7.167863414080014595e-01,-3.014906493939134347e+00,1.962267972228731061e+00,6.401702591340132642e-01,-2.000293750126013403e+00,1.052155292565157163e+00
7.198540066048728647e-01,3.087333780054016756e+02,1.273920512742505728e+01,-1.031026716784234232e+01,4.350326589692397050e+00,6.743443918766885981e-01,-3.001268875972060712e+00,1.988033412526052146e+00,6.040714725813455255e-01,-1.993570608550778722e+00,1.081773408954563198e+00
7.203440365617175267e-01,3.092036501249431808e+02,1.255351431930915496e+01,-1.029043044460397383e+01,4.383564816837614231e+00,6.318098433855193763e-01,-2.987160139315383045e+00,2.013399929135171629e+00,5.677988910387928856e-01,-1.986185934952300114e+00,1.110965382644121258e+00
7.208340665185622997e-01,3.096723466091937098e+02,1.236740899545223193e+01,-1.027007199933017390e+01,4.416475556334644281e+00,5.891873803994832626e-01,-2.972581811537124530e+00,2.038361731059940229e+00,5.313619000805602788e-01,-1.978141309997321517e+00,1.139718819925229720e+00
7.213240964754069617e-01,3.101394520530292880e+02,1.218089341901634981e+01,-1.024919188113210744e+01,4.449055681345948088e+00,5.464817107602675250e-01,-2.957535498476818958e+00,2.062913097499517345e+00,4.947699505686932175e-01,-1.969438536280462504e+00,1.168021478383781897e+00
7.218141264322516237e-01,3.106049510010398080e+02,1.199397189084942994e+01,-1.022779016873117186e+01,4.481302082419402311e+00,5.036975652169914941e-01,-2.942022884275518280e+00,2.087048379299536904e+00,4.580325563272139577e-01,-1.960079638420121340e+00,1.195861272332007674e+00
7.223041563890963968e-01,3.110688279477424203e+02,1.180664874951788690e+01,-1.020586697061347614e+01,4.513211667843681774e+00,4.608396969453358860e-01,-2.926045731400216621e+00,2.110762000407636840e+00,4.211592918085393933e-01,-1.950066863140736295e+00,1.223226278202563133e+00
7.227941863459410587e-01,3.115310673378739921e+02,1.161892837130506351e+01,-1.018342242517992524e+01,4.544781364011307723e+00,4.179128810549830320e-01,-2.909605880662683219e+00,2.134048459333416581e+00,3.841597897521156213e-01,-1.939402679341422298e+00,1.250104739904936979e+00
7.232842163027858318e-01,3.119916535667629773e+02,1.143081517017485638e+01,-1.016045670089189734e+01,4.576008115789429453e+00,3.749219140852555476e-01,-2.892705251232639441e+00,2.156902330612873619e+00,3.470437388351629293e-01,-1.928089778150920752e+00,1.276485074144230847e+00
7.237742462596306048e-01,3.124505709807784228e+02,1.124231359770209693e+01,-1.013696999641263474e+01,4.606888886898098612e+00,3.318716134892905067e-01,-2.875345840645419315e+00,2.179318266277137095e+00,3.098208813158243036e-01,-1.916131072968965565e+00,1.302355875702110088e+00
7.242642762164752668e-01,3.129078038778591235e+02,1.105342814296760956e+01,-1.011296254074415835e+01,4.637420660296380781e+00,2.887668171062858224e-01,-2.857529724803943072e+00,2.201290997325759058e+00,2.725010106683289912e-01,-1.903529699493955230e+00,1.327705922680217920e+00
7.247543061733199288e-01,3.133633365081204829e+02,1.086416333241978016e+01,-1.008843459335988157e+01,4.667600438575977506e+00,2.456123826222313955e-01,-2.839259057975138667e+00,2.222815335204315623e+00,2.350939692105062928e-01,-1.890289015737001810e+00,1.352524181705774708e+00
7.252443361301647018e-01,3.138171530745408404e+02,1.067452372970140928e+01,-1.006338644433280471e+01,4.697425244362599450e+00,2.024131870188496940e-01,-2.820536072780734482e+00,2.243886173286503194e+00,1.976096457234317594e-01,-1.876412602022334397e+00,1.376799813099568226e+00
7.257343660870093638e-01,3.142692377337247649e+02,1.048451393544298504e+01,-1.003781841445941936e+01,4.726892120724873081e+00,1.591741260110031142e-01,-2.801363080182505350e+00,2.264498488360561890e+00,1.600579730634139608e-01,-1.861904260974089009e+00,1.400522176006150588e+00
7.262243960438540258e-01,3.147195745967475773e+02,1.029413858702069540e+01,-1.001173085537909380e+01,4.755998131591059774e+00,1.159001134721813209e-01,-2.781742469461812473e+00,2.284647342120229130e+00,1.224489257659999719e-01,-1.846768017489376579e+00,1.423680833486465014e+00
7.267144260006987988e-01,3.151681477300767256e+02,1.010340235828098798e+01,-9.985124149689218243e+00,4.784740362173319106e+00,7.259608084848823140e-02,-2.761676708193637975e+00,2.304327882660051952e+00,8.479251764234918554e-02,-1.831008118697799558e+00,1.446265557572711691e+00
7.272044559575434608e-01,3.156149411565710921e+02,9.912309959230958256e+00,-9.957998711055946472e+00,4.813115919399587384e+00,2.926697656095744726e-02,-2.741168342214993281e+00,2.323535345975058952e+00,4.709879936783645249e-02,-1.814629033907273925e+00,1.468266334285459829e+00
7.276944859143881228e-01,3.160599388565617005e+02,9.720866135693754018e+00,-9.930354984320514333e+00,4.841121932353253499e+00,-1.408223460398394522e-02,-2.720219995587687567e+00,2.342265057464985922e+00,9.377856062727563113e-03,-1.797635454536214317e+00,1.489673368613209092e+00
7.281845158712328958e-01,3.165031247690087071e+02,9.529075668930275356e+00,-9.902193445601199073e+00,4.868755552720375412e+00,-5.744657211561610133e-02,-2.698834370555514006e+00,2.360512433442817137e+00,-2.836019513482668231e-02,-1.780032294032062978e+00,1.510477089454149047e+00
7.286745458280775578e-01,3.169444827927374604e+02,9.336943375226837816e+00,-9.873514602390999428e+00,4.896013955244544746e+00,-1.008210403316613935e-01,-2.677014247495886234e+00,2.378272982647756884e+00,-6.610520750353798825e-02,-1.761824687776240017e+00,1.530668154520237412e+00
7.291645757849222198e-01,3.173839967877545405e+02,9.144474105447720547e+00,-9.844318993650761129e+00,4.922894338189518493e+00,-1.442006291429067666e-01,-2.654762484865756278e+00,2.395542307762685397e+00,-1.038470071816874896e-01,-1.743017992975339325e+00,1.550237455203656189e+00
7.296546057417668818e-01,3.178216505766399678e+02,8.951672744554763028e+00,-9.814607189898167050e+00,4.949393923809320306e+00,-1.875803146292127632e-01,-2.632082019142093721e+00,2.412316106935923798e+00,-1.415753956173582129e-01,-1.723617788538827522e+00,1.569176121405456037e+00
7.301446356986117658e-01,3.182574279460214939e+02,8.758544211091095377e+00,-9.784379793292053762e+00,4.975509958826206613e+00,-2.309550597275777939e-01,-2.608975864756539753e+00,2.428590175307532739e+00,-1.792801520267783832e-01,-1.703629874942898415e+00,1.587475526326633135e+00
7.306346656554564278e-01,3.186913126481231870e+02,8.565093456632592250e+00,-9.753637437712715297e+00,5.001239714916051682e+00,-2.743198149114463025e-01,-2.585447114024744142e+00,2.444360406539913377e+00,-2.169510358600539313e-01,-1.683060274080944385e+00,1.605127291221377650e+00
7.311246956123010898e-01,3.191232884023976339e+02,8.371325465202895444e+00,-9.722380788837469368e+00,5.026580489201657009e+00,-3.176695188821865301e-01,-2.561498937069801585e+00,2.459622794352969599e+00,-2.545777892751246441e-01,-1.661915229100122904e+00,1.622123290112806204e+00
7.316147255691458628e-01,3.195533388972320950e+02,8.177245252656280883e+00,-9.690610544212164612e+00,5.051529604753427272e+00,-3.609990992717921898e-01,-2.537134581740344341e+00,2.474373434063522836e+00,-2.921501396190870903e-01,-1.640201204224493337e+00,1.638455654470792888e+00
7.321047555259905248e-01,3.199814479318552003e+02,7.982857805938829543e+00,-9.658327424408248874e+00,5.076084419493273714e+00,-4.043034871256657725e-01,-2.512357366481545728e+00,2.488608533446823756e+00,-3.296578236770700832e-01,-1.617924879173372688e+00,1.654116823410438863e+00
7.325947854828351868e-01,3.204075999641362955e+02,7.788167845809484291e+00,-9.625532135725094918e+00,5.100242356594034909e+00,-4.475776721712531048e-01,-2.487170641313285024e+00,2.502324433351776900e+00,-3.670906850157568679e-01,-1.595093061726892136e+00,1.669099660176652566e+00
7.330848154396799599e-01,3.208317788714120979e+02,7.593180356416278087e+00,-9.592225447377066061e+00,5.124000828919250239e+00,-4.908165821468561951e-01,-2.461577843996921811e+00,2.515517518806628772e+00,-4.044384911862983767e-01,-1.571712702799116235e+00,1.683397031315080117e+00
7.335748453965246219e-01,3.212539683883662747e+02,7.397900400433311319e+00,-9.558408166997740096e+00,5.147357269193335583e+00,-5.340151252478464450e-01,-2.435582493120001413e+00,2.528184273302306107e+00,-4.416909926858370028e-01,-1.547790968590231797e+00,1.697002050751392321e+00
7.340648753533692839e-01,3.216741522151809818e+02,7.202333072957605609e+00,-9.524081134083671074e+00,5.170309137014531764e+00,-5.771682012581865751e-01,-2.409188183192053412e+00,2.540321288353071694e+00,-4.788379418845599700e-01,-1.523335239310604550e+00,1.709908123378445222e+00
7.345549053102140569e-01,3.220923140178350081e+02,7.006483501439596751e+00,-9.489245220056837127e+00,5.192853919143683328e+00,-6.202707021695007539e-01,-2.382398584059313151e+00,2.551925264191073683e+00,-5.158690960860712327e-01,-1.498353105634492755e+00,1.722108946821176101e+00
7.350449352670587189e-01,3.225084374284058981e+02,6.810356845611641674e+00,-9.453901328326452358e+00,5.214989129793775824e+00,-6.633175128021044920e-01,-2.355217440317576294e+00,2.562993010457921272e+00,-5.527742205776743356e-01,-1.472852365164606603e+00,1.733598513170417688e+00
7.355349652239033809e-01,3.229225060453761103e+02,6.613958297414137988e+00,-9.418050394350059307e+00,5.236712310920267122e+00,-7.063035114280847848e-01,-2.327648570723117594e+00,2.573521446893299647e+00,-5.895430916706448921e-01,-1.446841018907448762e+00,1.744371110685650317e+00
7.360249951807481539e-01,3.233345034339423023e+02,6.417293080920067894e+00,-9.381693385694054754e+00,5.258021032512127491e+00,-7.492235703962497606e-01,-2.299695867601796895e+00,2.583507604020581105e+00,-6.261654997303385262e-01,-1.420327267759545764e+00,1.754421325466643422e+00
7.365150251375929269e-01,3.237444131263280838e+02,6.220366452257498402e+00,-9.344831302093568937e+00,5.278912892883633745e+00,-7.920725567590503058e-01,-2.271363296256284414e+00,2.592948623829459454e+00,-6.626312521962189894e-01,-1.393319509004510737e+00,1.763744043094016778e+00
7.370050550944375889e-01,3.241522186221009747e+02,6.023183699529927715e+00,-9.307465175511676847e+00,5.299385518966943209e+00,-8.348453329015013136e-01,-2.242654894371386654e+00,2.601841760455611663e+00,-6.989301765918354281e-01,-1.365826332820921918e+00,1.772334450238724157e+00
7.374950850512823619e-01,3.245579033884927753e+02,5.825750142734605674e+00,-9.269596070197952287e+00,5.319436566605415528e+00,-8.775367571720700255e-01,-2.213574771417494702e+00,2.610184380857381914e+00,-7.350521235247147178e-01,-1.337856518801028960e+00,1.780188036240454519e+00
7.379851150081270239e-01,3.249614508607227776e+02,5.628071133679306115e+00,-9.231225082746469468e+00,5.339063720847644134e+00,-9.201416845154306579e-01,-2.184127108052221100e+00,2.617973965489461374e+00,-7.709869696760880409e-01,-1.309419032480361622e+00,1.787300594654924524e+00
7.384751449649716859e-01,3.253628444423259793e+02,5.430152055896488861e+00,-9.192353342153053219e+00,5.358264696242309277e+00,-9.626549671073137970e-01,-2.154316155520073384e+00,2.625208108973619225e+00,-8.067246207806433311e-01,-1.280523021878086087e+00,1.793668224770118336e+00
7.389651749218164589e-01,3.257620675054838557e+02,5.231998324555934055e+00,-9.152982009871957203e+00,5.377037237133728276e+00,-1.005071454991218749e+00,-2.124146235050320630e+00,2.631884520766428093e+00,-8.422550145961066326e-01,-1.251177814048261450e+00,1.799287333091414309e+00
7.394552048786611209e-01,3.261591033913585420e+02,5.033615386375380751e+00,-9.113112279871927512e+00,5.395379117958165160e+00,-1.047385996717086432e+00,-2.093621737252987725e+00,2.638001025824016743e+00,-8.775681238627387470e-01,-1.221392911641939083e+00,1.804154634795638756e+00
7.399452348355057829e-01,3.265539354104320182e+02,4.835008719528790522e+00,-9.072745378691521978e+00,5.413288143540932573e+00,-1.089593439982017742e+00,-2.062747121512912507e+00,2.643555565263848717e+00,-9.126539592528138956e-01,-1.191177989480035171e+00,1.808267155154037464e+00
7.404352647923505559e-01,3.269465468428474537e+02,4.636183833553000788e+00,-9.031882565493885906e+00,5.430762149394205096e+00,-1.131688632272872530e+00,-2.031526915381993259e+00,2.648546197023509574e+00,-9.475025723099422814e-01,-1.160542891137099630e+00,1.811622230924152754e+00
7.409252947491952179e-01,3.273369209387544174e+02,4.437146269252428610e+00,-8.990525132120879448e+00,5.447799002015583092e+00,-1.173666421510818569e+00,-1.999965713969561687e+00,2.652971096516516969e+00,-9.821040583783009481e-01,-1.129497625535928140e+00,1.814217511710619180e+00
7.414153247060398799e-01,3.277250409186587490e+02,4.237901598601377273e+00,-8.948674403146496203e+00,5.464396599187447912e+00,-1.215521656697930331e+00,-1.968068179330825895e+00,2.656828557285155323e+00,-1.016448559521847317e+00,-1.098052363552948218e+00,1.816050961294876531e+00
7.419053546628845419e-01,3.281108899737747606e+02,4.038455424644764591e+00,-8.906331735929708060e+00,5.480552870277036526e+00,-1.257249188565663367e+00,-1.935839039853495702e+00,2.660116991650321339e+00,-1.050526267433376404e+00,-1.066217434634504579e+00,1.817120858933792604e+00
7.423953846197293149e-01,3.284944512663815885e+02,3.838813381396690261e+00,-8.863498520666647451e+00,5.496265776537271996e+00,-1.298843870225320440e+00,-1.903283089642513692e+00,2.662834931358393664e+00,-1.084327426333517419e+00,-1.034003323423956733e+00,1.817425800627203047e+00
7.428854145765740880e-01,3.288757079301831254e+02,3.638981133737114959e+00,-8.820176180442166114e+00,5.511533311408356894e+00,-1.340300557820466087e+00,-1.870405187902924871e+00,2.664981028225120063e+00,-1.117842335859629888e+00,-1.001420666399626125e+00,1.816964700354365192e+00
7.433754445334187499e-01,3.292546430706715910e+02,3.438964377306440667e+00,-8.776366171280727713e+00,5.526353500820107456e+00,-1.381614111181314941e+00,-1.837210258320856493e+00,2.666554054776522964e+00,-1.151061353944627719e+00,-9.684802485235677327e-01,1.815736791279326745e+00
7.438654744902635230e-01,3.296312397654949677e+02,3.238768838398023320e+00,-8.732069982196643210e+00,5.540724403495068451e+00,-1.422779394481108906e+00,-1.803703288442608965e+00,2.667552904886831389e+00,-1.183974899685734661e+00,-9.351929999011595607e-01,1.813741626925209793e+00
7.443555044471081850e-01,3.300054810648271086e+02,3.038400273849102717e+00,-8.687289135243755567e+00,5.554644111252326155e+00,-1.463791276894359727e+00,-1.769889329051942184e+00,2.667976594413416169e+00,-1.216573456203076331e+00,-9.015699924515994113e-01,1.810979082317405675e+00
7.448455344039528470e-01,3.303773499917425625e+02,2.837864470929259753e+00,-8.642025185564378376e+00,5.568110749312134011e+00,-1.504644633257162800e+00,-1.735773493545406332e+00,2.667824261828764421e+00,-1.248847573488275131e+00,-8.676224365891591628e-01,1.807449355095691601e+00
7.453355643607976200e-01,3.307468295425946394e+02,2.637167247227066191e+00,-8.596279721437625199e+00,5.581122476601256821e+00,-1.545334344729423881e+00,-1.701360957305827704e+00,2.667095168849455966e+00,-1.280787871242921261e+00,-8.333616779153018017e-01,1.803152966595250817e+00
7.458255943176422820e-01,3.311139026873962621e+02,2.436314450535127740e+00,-8.550054364327195344e+00,5.593677486059053017e+00,-1.585855299458981627e+00,-1.666656957073986867e+00,2.665788701062164812e+00,-1.312385041706895406e+00,-7.987991939217021775e-01,1.798090762896616956e+00
7.463156242744869440e-01,3.314785523702061596e+02,2.235311958732332016e+00,-8.503350768928337189e+00,5.605774004944367839e+00,-1.626202393247843103e+00,-1.631666790318289983e+00,2.663904368546692769e+00,-1.343629852476742270e+00,-7.639465907039736381e-01,1.792263915844536148e+00
7.468056542313317170e-01,3.318407615095167671e+02,2.034165679664944548e+00,-8.456170623214342541e+00,5.617410295143105969e+00,-1.666370530220217416e+00,-1.596395814602697971e+00,2.661441806495994378e+00,-1.374513149313805860e+00,-7.288155996863615593e-01,1.785673924035723781e+00
7.472956841881763790e-01,3.322005129986471275e+02,1.832881551025226763e+00,-8.408515648482318028e+00,5.628584653476614186e+00,-1.706354623492608358e+00,-1.560849446952712327e+00,2.658400775833251739e+00,-1.405025858942378081e+00,-6.934180743572030403e-01,1.778322613775566552e+00
7.477857141450210410e-01,3.325577897061385215e+02,1.631465540228192346e+00,-8.360387599398309888e+00,5.639295412010778108e+00,-1.746149595845837954e+00,-1.525033163219491561e+00,2.654781163825937540e+00,-1.435158991837716780e+00,-6.577659870152315902e-01,1.770212140003699197e+00
7.482757441018658140e-01,3.329125744761548162e+02,1.429923644286160034e+00,-8.311788264041767960e+00,5.649540938365916531e+00,-1.785750380399084625e+00,-1.488952497442076028e+00,2.650582984696927547e+00,-1.464903645004030031e+00,-6.218714255266994950e-01,1.761344987188533606e+00
7.487657740587104760e-01,3.332648501288844045e+02,1.228261889682273456e+00,-8.262719463949586896e+00,5.659319636027346334e+00,-1.825151921285677492e+00,-1.452613041207890587e+00,2.645806380232618604e+00,-1.494251004742213285e+00,-5.857465900934832881e-01,1.751723970190698809e+00
7.492558040155552490e-01,3.336145994609483978e+02,1.026486332240278188e+00,-8.213183054159070906e+00,5.668629944656816022e+00,-1.864349174331211278e+00,-1.416020443011071217e+00,2.640451620388050369e+00,-1.523192349407772594e+00,-5.494037900317367829e-01,1.741352235095348755e+00
7.497458339724000220e-01,3.339618052458100124e+02,8.246030569942393029e-01,-8.163180923250742183e+00,5.677470340404578764e+00,-1.903337107733236833e+00,-1.379180407609259307e+00,2.634519103889080505e+00,-1.551719052158368584e+00,-5.128554405617067324e-01,1.730233260013458008e+00
7.502358639292446840e-01,3.343064502341889010e+02,6.226181780550126277e-01,-8.112714993390204299e+00,5.685839336222282547e+00,-1.942110702743155670e+00,-1.342098695378294515e+00,2.628009358831547182e+00,-1.579822583691456339e+00,-4.761140596081707699e-01,1.718370855851973467e+00
7.507258938860893460e-01,3.346485171544792365e+02,4.205378384749662857e-01,-8.061787220369398099e+00,5.693735482176607299e+00,-1.980664954350038753e+00,-1.304781121665080645e+00,2.620923043277463282e+00,-1.607494514971811173e+00,-4.391922646117514262e-01,1.705769167052893831e+00
7.512159238429341190e-01,3.349879887131710348e+02,2.183682101107358164e-01,-8.010399593647262506e+00,5.701157365763660501e+00,-2.018994871966394378e+00,-1.267233556138586348e+00,2.613260945848239647e+00,-1.634726519948963563e+00,-4.021027693510823564e-01,1.692432672301288576e+00
7.517059537997787810e-01,3.353248475952736385e+02,1.611549348486995825e-02,-7.958554136389925482e+00,5.708103612224052270e+00,-2.057095480115723962e+00,-1.229461922139109209e+00,2.605023986314911166e+00,-1.661510378264403842e+00,-3.648583807759386843e-01,1.678366185202210259e+00
7.521959837566234430e-01,3.356590764647456240e+02,-1.862140823560771707e-01,-7.906252905509894902e+00,5.714572884858822199e+00,-2.094961819122346469e+00,-1.191472196025406882e+00,2.596213216185377259e+00,-1.687837977948940305e+00,-3.274719958509537676e-01,1.663574854926502145e+00
7.526860137134681050e-01,3.359906579649260152e+02,-3.886142599840773926e-01,-7.853497991704954551e+00,5.720563885346070521e+00,-2.132588945802926794e+00,-1.153270406520195301e+00,2.586829819288704702e+00,-1.713701318109782656e+00,-2.899565984104135463e-01,1.648064166825590204e+00
7.531760436703128780e-01,3.363195747189712961e+02,-5.910787537355179921e-01,-7.800291519496060033e+00,5.726075354058362876e+00,-2.169971934160210836e+00,-1.114862634053516821e+00,2.576875112356375119e+00,-1.739092511607705394e+00,-2.523252560236268760e-01,1.631839943015074512e+00
7.536660736271575400e-01,3.366458093302928773e+02,-7.936012498572999618e-01,-7.746635647265042834e+00,5.731106070380844741e+00,-2.207105876078397255e+00,-1.076255010104566257e+00,2.566350545600634803e+00,-1.764003787723900096e+00,-2.145911168714689232e-01,1.614908342927372509e+00
7.541561035840022020e-01,3.369693443830009301e+02,-9.961754066561780974e-01,-7.692532567291362255e+00,5.735654853030140998e+00,-2.243985882020705702e+00,-1.037453716541409277e+00,2.555257703289812277e+00,-1.788427494816907437e+00,-1.767674066335200855e-01,1.597275863833184761e+00
7.546461335408469751e-01,3.372901624438388808e+02,-1.198794854264288334e+00,-7.637984513860971880e+00,5.739720580065550415e+00,-2.280607101308699924e+00,-9.984650231175897783e-01,2.543598475650251878e+00,-1.812356324611062774e+00,-1.388675540646052142e-01,1.578950230781457575e+00
7.551361634976916370e-01,3.376082460604885682e+02,-1.401453195669062346e+00,-7.582993750818554091e+00,5.743302160511380094e+00,-2.316964699144357986e+00,-9.592952185382647157e-01,2.531374806435231939e+00,-1.835783041821676731e+00,-1.009048949245676535e-01,1.559939086704706490e+00
7.556261934545362990e-01,3.379235777607669888e+02,-1.604144007097186186e+00,-7.527562564966959968e+00,5.746398517746986734e+00,-2.353053838227131767e+00,-9.199505831304263248e-01,2.518588548759013612e+00,-1.858700274120889118e+00,-6.289261007781825341e-02,1.540249246181094156e+00
7.561162234113811831e-01,3.382361400550985309e+02,-1.806860837507288764e+00,-7.471693277371440622e+00,5.749008616459536647e+00,-2.388869703493864627e+00,-8.804374462406772128e-01,2.505241699346776318e+00,-1.881100789628049386e+00,-2.484395048396820238e-02,1.519887909304104667e+00
7.566062533682258451e-01,3.385459154369638668e+02,-2.009597208759002385e+00,-7.415388243310289340e+00,5.751131462804783823e+00,-2.424407502780539847e+00,-8.407621849399355973e-01,2.491336397556454418e+00,-1.902977498802291612e+00,1.322776950622422953e-02,1.498862653835850489e+00
7.570962833250705071e-01,3.388528863833537912e+02,-2.212346615785699022e+00,-7.358649852220985998e+00,5.752766104560407712e+00,-2.459662467477242043e+00,-8.009312227156567543e-01,2.476874924339670603e+00,-1.924323456238111296e+00,5.130917884401992035e-02,1.477181427103057887e+00
7.575863132819152801e-01,3.391570353552263555e+02,-2.415102526768798441e+00,-7.301480527645267671e+00,5.753911631278834982e+00,-2.494629853182501300e+00,-7.609510281663856013e-01,2.461859701202611994e+00,-1.945131862438116199e+00,8.938685641106197677e-02,1.454852537951131453e+00
7.580763432387599421e-01,3.394583447979675270e+02,-2.617858383314742188e+00,-7.243882727172829661e+00,5.754567174439547905e+00,-2.529304940357227860e+00,-7.208281136984264759e-01,2.446293289166769025e+00,-1.965396065563073780e+00,1.274473375831441380e-01,1.431884648756189815e+00
7.585663731956046041e-01,3.397567971418569641e+02,-2.820607600634779999e+00,-7.185858942383598347e+00,5.754731907600893592e+00,-2.563683034978255559e+00,-6.805690342246004665e-01,2.430178387729530876e+00,-1.985109563159265234e+00,1.654771207294095658e-01,1.408286767495049441e+00
7.590564031524493771e-01,3.400523748025369741e+02,-3.023343567726776371e+00,-7.127411698788818306e+00,5.754405046551372749e+00,-2.597759469191353698e+00,-6.401803858652439505e-01,2.413517833824689429e+00,-2.004266003863066636e+00,2.034626736468329034e-01,1.384068239873247119e+00
7.595464331092940391e-01,3.403450601814855645e+02,-3.226059647559464505e+00,-7.068543555770822273e+00,5.753585849460420398e+00,-2.631529601963789933e+00,-5.996688046513702908e-01,2.396314600782828652e+00,-2.022859189082802267e+00,2.413904399300649262e-01,1.359238741511053838e+00
7.600364630661387011e-01,3.406348356664938706e+02,-3.428749177259541980e+00,-7.009257106521371128e+00,5.752273617028677677e+00,-2.664988819736502812e+00,-5.590409652299086485e-01,2.378571797291559875e+00,-2.040883074657903862e+00,2.792468452767141729e-01,1.333808270187433198e+00
7.605264930229834741e-01,3.409216836321472783e+02,-3.631405468300811901e+00,-6.949554977978796622e+00,5.750467692637752926e+00,-2.698132537075753401e+00,-5.183035795711856686e-01,2.360292666355668700e+00,-2.058331772495304524e+00,3.170183037279152849e-01,1.307787138142034955e+00
7.610165229798281361e-01,3.412055864403102419e+02,-3.834021806695744328e+00,-6.889439830763834927e+00,5.748167462499472080e+00,-2.730956197324318602e+00,-4.774633956785677702e-01,2.341480584257148223e+00,-2.075199552183100149e+00,3.546912238442567755e-01,1.281185964435187952e+00
7.615065529366727981e-01,3.414865264406159895e+02,-4.036591453189902978e+00,-6.828914359114024890e+00,5.745372355804614806e+00,-2.763455273252299893e+00,-4.365271963001836619e-01,2.322139059515075488e+00,-2.091480842581519006e+00,3.922520148171475540e-01,1.254015667365826703e+00
7.619965828935175711e-01,3.417644859709592424e+02,-4.239107643458392971e+00,-6.767981290816916129e+00,5.742081844871145258e+00,-2.795625267707407158e+00,-3.955017976428867321e-01,2.302271731845401792e+00,-2.107170233391121084e+00,4.296870925154694376e-01,1.226287456947463994e+00
7.624866128503623441e-01,3.420394473579935379e+02,-4.441563588304795474e+00,-6.706643387141948409e+00,5.738295445291933028e+00,-2.827461714264795756e+00,-3.543940480883728261e-01,2.281882371120626640e+00,-2.122262476698277833e+00,4.669828854675980301e-01,1.198012827442148653e+00
7.629766428072070061e-01,3.423113929176323609e+02,-4.643952473862739794e+00,-6.644903442770965896e+00,5.734012716081957173e+00,-2.858960177876478603e+00,-3.132108269114186605e-01,2.260974876329330918e+00,-2.136752488497931424e+00,5.041258407788188345e-01,1.169203549952392285e+00
7.634666727640517792e-01,3.425803049555542543e+02,-4.846267461799927290e+00,-6.582764285727398246e+00,5.729233259825003088e+00,-2.890116255520287503e+00,-2.719590430002735149e-01,2.239553274535587057e+00,-2.150635350193629503e+00,5.411024299841169505e-01,1.139871665071076956e+00
7.639567027208964411e-01,3.428461657677118524e+02,-5.048501689524173663e+00,-6.520228777304281742e+00,5.723956722819854903e+00,-2.920925576848310445e+00,-2.306456335793035661e-01,2.217621719838295036e+00,-2.163906310074792838e+00,5.778991548362375497e-01,1.110029475589421555e+00
7.644467326777411031e-01,3.431089576408452331e+02,-5.250648270392511030e+00,-6.457299811990754534e+00,5.718182795225963844e+00,-2.951383804834970093e+00,-1.892775629336683751e-01,2.195184492330336745e+00,-2.176560784771302437e+00,6.145025530292302918e-01,1.079689539262846720e+00
7.649367626345857651e-01,3.433686628529989093e+02,-5.452700293922247532e+00,-6.393980317397401691e+00,5.711911211208620109e+00,-2.981486636424573788e+00,-1.478618211362555668e-01,2.172245997057659750e+00,-2.188594360685319096e+00,6.508992038572645189e-01,1.048864661634902440e+00
7.654267925914305382e-01,3.436252636740427988e+02,-5.654650826004699482e+00,-6.330273254180205811e+00,5.705141749083602498e+00,-3.011229803178445685e+00,-1.064054227767291527e-01,2.148810762978218492e+00,-2.200002795400391786e+00,6.870757338088484545e-01,1.017567888919151287e+00
7.659168225482752002e-01,3.438787423661975140e+02,-5.856492909121127965e+00,-6.266181615963271057e+00,5.697874231461333316e+00,-3.040609071921561046e+00,-6.491540569278730910e-02,2.124883441920820903e+00,-2.210782019067817572e+00,7.230188220963665868e-01,9.858125009390817928e-01
7.664068525051198622e-01,3.441290811845633471e+02,-6.058219562561566462e+00,-6.201708429260076372e+00,5.690108525390499494e+00,-3.069620245388802182e+00,-2.339882970348927671e-02,2.100468807543805827e+00,-2.220928135770301459e+00,7.587152061210605813e-01,9.536120041259404934e-01
7.668968824619646352e-01,3.443762623776535747e+02,-6.259823782645691281e+00,-6.136856753393552744e+00,5.681844542501180761e+00,-3.098259162870692585e+00,1.813722465517786375e-02,2.075571754293648929e+00,-2.230437424862858009e+00,7.941516868732980683e-01,9.209801245746185305e-01
7.673869124188092972e-01,3.446202681879311172e+02,-6.461298542946039447e+00,-6.071629680414876162e+00,5.673082239147474226e+00,-3.126521700858667874e+00,5.968565739255105029e-02,2.050197296363456712e+00,-2.239306342290986684e+00,8.293151342681941429e-01,8.879308011575437476e-01
7.678769423756539592e-01,3.448610808523500850e+02,-6.662636794514256167e+00,-6.006030335020748012e+00,5.663821616549577165e+00,-3.154403773689969270e+00,1.012393503235031744e-01,2.024350566651273997e+00,-2.247531521886136918e+00,8.641924924166846100e-01,8.544781786964716908e-01
7.683669723324987322e-01,3.450986826029006238e+02,-6.863831466109153290e+00,-5.940061874469587444e+00,5.654062720935391084e+00,-3.181901334192002384e+00,1.427911683263665132e-01,1.998036815718348791e+00,-2.255109776638422048e+00,8.987707848318673420e-01,8.206366011923671433e-01
7.688570022893435052e-01,3.453330556671578506e+02,-7.064875464427472274e+00,-5.873727488496293780e+00,5.643805643681603534e+00,-3.209010374326267012e+00,1.843339605987477370e-01,1.971261410747240372e+00,-2.262038099946601655e+00,9.330371195707334309e-01,7.864206051132335284e-01
7.693470322461881672e-01,3.455641822688352249e+02,-7.265761674337081644e+00,-5.807030399225729056e+00,5.633050521454259219e+00,-3.235726925831841960e+00,2.258605619111833107e-01,1.944029834499819476e+00,-2.268313666845355403e+00,9.669786943112748112e-01,7.518449127399398080e-01
7.698370622030329402e-01,3.457920446283413867e+02,-7.466482959112783035e+00,-5.739973861084807893e+00,5.621797536348808855e+00,-3.262047060868428439e+00,2.673637938586699292e-01,1.916347684275115260e+00,-2.273933835209809740e+00,1.000582801364975127e+00,7.169244255700015778e-01
7.703270921598776022e-01,3.460166249633411439e+02,-7.667032160674022379e+00,-5.672561160713473605e+00,5.610046916029681974e+00,-3.287966892658867657e+00,3.088364661099154418e-01,1.888220670867123197e+00,-2.278896146937326339e+00,1.033836832624564606e+00,6.816742177794533619e-01
7.708171221167222642e-01,3.462379054893208945e+02,-7.867402099825798523e+00,-5.604795616874078235e+00,5.597798933869297500e+00,-3.313482576131309365e+00,3.502713776545995916e-01,1.859654617522385145e+00,-2.283198329106587821e+00,1.066728284447277630e+00,6.461095297425749617e-01
7.713071520735670372e-01,3.464558684201572873e+02,-8.067585576501372202e+00,-5.536680580359707449e+00,5.585053909086617807e+00,-3.338590308560836828e+00,3.916613180483272671e-01,1.830655458897548549e+00,-2.286838295113930108e+00,1.099244762473354786e+00,6.102457616097261006e-01
7.717971820304116992e-01,3.466704959686902612e+02,-8.267575370007572033e+00,-5.468219433901088777e+00,5.571812206885158325e+00,-3.363286330210658370e+00,4.329990686554685553e-01,1.801229240016765765e+00,-2.289814145786945421e+00,1.131373986379939023e+00,5.740984669431374865e-01
7.722872119872563612e-01,3.468817703473002894e+02,-8.467364239272892945e+00,-5.399415592072111636e+00,5.558074238590489102e+00,-3.387566924972881921e+00,4.742774038898920352e-01,1.771382115228945953e+00,-2.292124170475368761e+00,1.163103794570378824e+00,5.376833464106400839e-01
7.727772419441011342e-01,3.470896737684892628e+02,-8.666944923097618769e+00,-5.330272501194150081e+00,5.543840461787235441e+00,-3.411428421008793954e+00,5.154890924534716312e-01,1.741120347164934579e+00,-2.293766848119224377e+00,1.194422148798844674e+00,5.010162415374523892e-01
7.732672719009457962e-01,3.472941884454654655e+02,-8.866310140406350015e+00,-5.260793639239098596e+00,5.529111380455582037e+00,-3.434867191388675245e+00,5.566268985724116547e-01,1.710450305694581896e+00,-2.294740848294243740e+00,1.225317138730286581e+00,4.641131285159685316e-01
7.737573018577904582e-01,3.474952965927328137e+02,-9.065452590503596753e+00,-5.190982515730861557e+00,5.513887545107214017e+00,-3.457879654731226715e+00,5.976835832315434693e-01,1.679378466883600485e+00,-2.295045032234554583e+00,1.255776986435854559e+00,4.269901120734271860e-01
7.742473318146352312e-01,3.476929804266836186e+02,-9.264364953330948893e+00,-5.120842671645853272e+00,5.498169552920813885e+00,-3.480462275842449937e+00,6.386519054062880230e-01,1.647911411950430782e+00,-2.294678453832633025e+00,1.285790050823548691e+00,3.896634193977179805e-01
7.747373617714798932e-01,3.478872221661953859e+02,-9.463039889727177467e+00,-5.050377679311988999e+00,5.481958047877008688e+00,-3.502611566354122630e+00,6.795246232925518104e-01,1.616055826222916991e+00,-2.293640360616535645e+00,1.315344832004305742e+00,3.521493941211031320e-01
7.752273917283246663e-01,3.480780040332326166e+02,-9.661470041691101684e+00,-4.979591142306274421e+00,5.465253720892794931e+00,-3.524324085361865144e+00,7.202944955345349509e-01,1.583818498094815785e+00,-2.291930194704403512e+00,1.344429975593497639e+00,3.144644903618689646e-01
7.757174216851694393e-01,3.482653082534507121e+02,-9.859648032645743854e+00,-4.908486695351463425e+00,5.448057309955519401e+00,-3.545596440062607435e+00,7.609542824501402958e-01,1.551206317982352756e+00,-2.289547593736215969e+00,1.373034276947615151e+00,2.766252668241648838e-01
7.762074516420141013e-01,3.484491170568057896e+02,-1.005756646770643137e+01,-4.837068004210877348e+00,5.430369600256244489e+00,-3.566425286391777583e+00,8.014967472545269089e-01,1.518226277280433356e+00,-2.286492391782830147e+00,1.401146685336537079e+00,2.386483809555761670e-01
7.766974815988587633e-01,3.486294126781672276e+02,-1.025521793395008707e+01,-4.765338765582376901e+00,5.412191424322709388e+00,-3.586807329659901455e+00,8.419146572812523655e-01,1.484885467318938002e+00,-2.282764620232295982e+00,1.428756308050981083e+00,2.005505831629075253e-01
7.771875115557034253e-01,3.488061773579348142e+02,-1.045259500068775083e+01,-4.693302706990704287e+00,5.393523662151705977e+00,-3.606739325188826228e+00,8.822007852014137619e-01,1.451191078318760486e+00,-2.278364508653429876e+00,1.455852414445434340e+00,1.623487110858159443e-01
7.776775415125481983e-01,3.489793933426595913e+02,-1.064969021973907992e+01,-4.620963586678693780e+00,5.374367241340973322e+00,-3.626218078947429646e+00,9.223479102405316432e-01,1.417150398347799101e+00,-2.273292485636645210e+00,1.482424439916355530e+00,1.240596839285150743e-01
7.781675714693928603e-01,3.491490428856690187e+02,-1.084649612570952293e+01,-4.548325193497104735e+00,5.354723137220594786e+00,-3.645240448186928273e+00,9.623488193933240620e-01,1.382770812276813199e+00,-2.267549179612094346e+00,1.508461989815810034e+00,8.570049684944147650e-02
7.786576014262375223e-01,3.493151082476954343e+02,-1.104300523626973174e+01,-4.475391346793172076e+00,5.334592372983859576e+00,-3.663803342075672376e+00,1.002196308636278843e+00,1.348059800735160518e+00,-2.261135419645028399e+00,1.533954843300403104e+00,4.728821540892336195e-02
7.791476313830822953e-01,3.494775716975098021e+02,-1.123921005243796145e+01,-4.402165896297686842e+00,5.313976019817607366e+00,-3.681903722333579765e+00,1.041883184138170382e+00,1.313024939066362418e+00,-2.254052236208476501e+00,1.558892957115679323e+00,8.839970074774994302e-03
7.796376613399269573e-01,3.496364155125576758e+02,-1.143510305886375455e+01,-4.328652722011145926e+00,5.292875197032119061e+00,-3.699538603865952346e+00,1.081402263468194125e+00,1.277673896283693544e+00,-2.246300861933141046e+00,1.583266469315687930e+00,-2.962704921394654356e-02
7.801276912967716193e-01,3.497916219796009045e+02,-1.163067672411559705e+01,-4.254855734088080155e+00,5.271291072190410709e+00,-3.716705055397040436e+00,1.120746376802232991e+00,1.242014434025458192e+00,-2.237882732334620872e+00,1.607065702918164307e+00,-6.809559842542922681e-02
7.806177212536163923e-01,3.499431733953624644e+02,-1.182592350096993528e+01,-4.180778872720411599e+00,5.249224861237087758e+00,-3.733400200103016431e+00,1.159908368126762124e+00,1.206054405510283756e+00,-2.228799486517871742e+00,1.630281169494899984e+00,-1.065483847554373753e-01
7.811077512104610543e-01,3.500910520671747577e+02,-1.202083582670264228e+01,-4.106426108019508803e+00,5.226677828626652200e+00,-3.749621216244472421e+00,1.198881096440581828e+00,1.169801754492282964e+00,-2.219052967858903713e+00,1.652903572697450363e+00,-1.449680718896511067e-01
7.815977811673058273e-01,3.502352403136332555e+02,-1.221540612338345611e+01,-4.031801439896780082e+00,5.203651287451355856e+00,-3.765365337798590062e+00,1.237657436954508139e+00,1.133264514216077323e+00,-2.208645224663864592e+00,1.674923811718363353e+00,-1.833372852080916715e-01
7.820878111241506003e-01,3.503757204652529254e+02,-1.240962679817278236e+01,-3.956908897942887915e+00,5.180146599568391963e+00,-3.780629855090730906e+00,1.276230282288872253e+00,1.096450806371604969e+00,-2.197578510805193286e+00,1.696332984687612511e+00,-2.216386169315653909e-01
7.825778410809952623e-01,3.505124748651294908e+02,-1.260349024362033354e+01,-3.881752541305988569e+00,5.156165175726818539e+00,-3.795412115425653710e+00,1.314592543668758218e+00,1.059368840049038862e+00,-2.185855286335301795e+00,1.717122392004499565e+00,-2.598546312099838662e-01
7.830678710378399243e-01,3.506454858696038173e+02,-1.279698883796677400e+01,-3.806336458568332581e+00,5.131708475693737448e+00,-3.809709523718191271e+00,1.352737152117173380e+00,1.022026910693368151e+00,-2.173478218077272039e+00,1.737283539604801863e+00,-2.979678691528195866e-01
7.835579009946846973e-01,3.507747358489319254e+02,-1.299011494544843792e+01,-3.730664767621439726e+00,5.106778008380065792e+00,-3.823519543123665709e+00,1.390657059646202676e+00,9.844333990588653993e-01,-2.160450180193022707e+00,1.756808142163533759e+00,-3.359608538016534141e-01
7.840479309515293593e-01,3.509002071879561981e+02,-1.318286091660237247e+01,-3.654741615540597621e+00,5.081375331965829467e+00,-3.836839695667498162e+00,1.428345240445554776e+00,9.465967701636717191e-01,-2.146774254728578413e+00,1.775688126232625619e+00,-3.738160950443891739e-01
7.845379609083740213e-01,3.510218822867836366e+02,-1.337521908857604203e+01,-3.578571178457391255e+00,5.055502054024922032e+00,-3.849667562874742543e+00,1.465794692069427363e+00,9.085255722440219728e-01,-2.132453732136796454e+00,1.793915633314438374e+00,-4.115160944718343483e-01
7.850279908652187943e-01,3.511397435614656501e+02,-1.356718178543805564e+01,-3.502157661431268387e+00,5.029159831649280932e+00,-3.862000786398854135e+00,1.502998436620896605e+00,8.702284357084377753e-01,-2.117492111777133701e+00,1.811483022870266968e+00,-4.490433501760955348e-01
7.855180208220634563e-01,3.512537734446844979e+02,-1.375874131849311510e+01,-3.425505298319332148e+00,5.002350371572621412e+00,-3.873837068650359150e+00,1.539949521934513843e+00,8.317140720916891272e-01,-2.101893102392934587e+00,1.828382875264617624e+00,-4.863803614911998974e-01
7.860080507789081183e-01,3.513639543864401844e+02,-1.394988998659607660e+01,-3.348618351645845870e+00,4.975075430293737000e+00,-3.885174173424570832e+00,1.576641022756077870e+00,7.929912730090025175e-01,-2.085660622565783662e+00,1.844607994644251736e+00,-5.235096336752380619e-01
7.864980807357528914e-01,3.514702688547449725e+02,-1.414062007647278740e+01,-3.271501112468965466e+00,4.947336814199038812e+00,-3.896009926529383272e+00,1.613066041921112248e+00,7.540689091095433838e-01,-2.068798801147203381e+00,1.860151411753264927e+00,-5.604136825352477036e-01
7.869881106925975534e-01,3.515726993363193742e+02,-1.433092386303947663e+01,-3.194157900247581061e+00,4.919136379684940330e+00,-3.906342216412232560e+00,1.649217711530404973e+00,7.149559290304432491e-01,-2.051311977667720665e+00,1.875006386683006010e+00,-5.970750389933547897e-01
7.874781406494422153e-01,3.516712283372922343e+02,-1.452079360972622624e+01,-3.116593062706076722e+00,4.890476033279397505e+00,-3.916168994786618285e+00,1.685089194123709166e+00,6.756613583502568687e-01,-2.033204702722923862e+00,1.889166411557455127e+00,-6.334762535953688545e-01
7.879681706062868773e-01,3.517658383840773126e+02,-1.471022156922534307e+01,-3.038810975276282633e+00,4.861357732091557970e+00,-3.925488280985890199e+00,1.720673693889833045e+00,6.361942897327946822e-01,-2.014481761360304990e+00,1.902625299264258718e+00,-6.696000043329195517e-01
7.884582005631317614e-01,3.518565120256423597e+02,-1.489919998942802160e+01,-2.960816031879955457e+00,4.831783479460309394e+00,-3.934298202155568358e+00,1.755964602666250096e+00,5.965637010556876785e-01,-1.995148386455595224e+00,1.915378338831262184e+00,-7.054307248356898041e-01
7.889482305199764234e-01,3.519432318289231603e+02,-1.508772110281739565e+01,-2.882612651311251550e+00,4.801755305204901347e+00,-3.942596883910211236e+00,1.790955253718708562e+00,5.567786035273916134e-01,-1.975209541876737251e+00,1.927420064718483594e+00,-7.409522279992837301e-01
7.894382604768210854e-01,3.520259803819712943e+02,-1.527577712952544964e+01,-2.804205281117105208e+00,4.771275285123015131e+00,-3.950382494819796531e+00,1.825638966239342853e+00,5.168481081936984189e-01,-1.954670257357900898e+00,1.938744809475766440e+00,-7.761478956608761637e-01
7.899282904336658584e-01,3.521047402958325279e+02,-1.546336028009251073e+01,-2.725598395934698992e+00,4.740345545316795750e+00,-3.957653271155071373e+00,1.860009101456431280e+00,4.767813907306288623e-01,-1.933535785966105536e+00,1.949347200819336212e+00,-8.110012138306474938e-01
7.904183203905105204e-01,3.521794942052485453e+02,-1.565046275579817170e+01,-2.646796497248241398e+00,4.708968262027045881e+00,-3.964407517113512913e+00,1.894059063927926889e+00,4.365876885530913798e-01,-1.911811600737556960e+00,1.959222161932060002e+00,-8.454957823208599788e-01
7.909083503473551824e-01,3.522502247693633990e+02,-1.583707674899521223e+01,-2.567804113143765665e+00,4.677145661465997861e+00,-3.970643605043735480e+00,1.927782302829547767e+00,3.962762979380599071e-01,-1.889503391328265502e+00,1.968364911731386613e+00,-8.796153242275446260e-01
7.913983803041999554e-01,3.523169146724331426e+02,-1.602319444344576027e+01,-2.488625798062250816e+00,4.644880019648795155e+00,-3.976359975668328328e+00,1.961172313237296239e+00,3.558565711624241401e-01,-1.866617060679029994e+00,1.976770965104918565e+00,-9.133436952646618590e-01
7.918884102610446174e-01,3.523795466245392731e+02,-1.620880801466008947e+01,-2.409266132550907269e+00,4.612173662223608694e+00,-3.981555138305128416e+00,1.994222637404480469e+00,3.153379136554313455e-01,-1.843158721694743818e+00,1.984436133113645306e+00,-9.466648929508083565e-01
7.923784402178892794e-01,3.524381033623062649e+02,-1.639390963023844350e+01,-2.329729723012457843e+00,4.579028964300337456e+00,-3.986227671086946422e+00,2.026926866033300634e+00,2.747297811656381206e-01,-1.819134693937975555e+00,1.991356523162850722e+00,-9.795630656485403431e-01
7.928684701747340524e-01,3.524925676496225719e+02,-1.657849145021511106e+01,-2.250021201452748532e+00,4.545448350278007865e+00,-3.990376221179720240e+00,2.059278639540865985e+00,2.340416769425348043e-01,-1.794551500336919014e+00,1.997528539140660753e+00,-1.012022521456171775e+00
7.933585001315787144e-01,3.525429222783653813e+02,-1.676254562740513521e+01,-2.170145225226516761e+00,4.511434293670817830e+00,-3.993999504999108385e+00,2.091271649319714765e+00,1.932831489327622165e-01,-1.769415863907665587e+00,2.002948881524249103e+00,-1.044027736952119589e+00
7.938485300884233764e-01,3.525891500691294027e+02,-1.694606430775404959e+01,-2.090106476781161238e+00,4.476989316932754370e+00,-3.997096308425529099e+00,2.122899638992896243e+00,1.524637869908356258e-01,-1.743734704490746523e+00,2.007614547453715481e+00,-1.075563365791863957e+00
7.943385600452681494e-01,3.526312338719591821e+02,-1.712903963068984226e+01,-2.009909663398840252e+00,4.442115991280920717e+00,-3.999665487017634025e+00,2.154156405663484541e+00,1.115932201045459760e-01,-1.717515135502050150e+00,2.011522830773607495e+00,-1.106614247157382547e+00
7.948285900021129224e-01,3.526691565670851674e+02,-1.731146372947765499e+01,-1.929559516936702801e+00,4.406816936517492067e+00,-4.001705966224219146e+00,2.185035801158607072e+00,7.068111363493878585e-02,-1.690764460698051197e+00,2.014671322042099089e+00,-1.137165414059144286e+00
7.953186199589575844e-01,3.527029010656638093e+02,-1.749332873157722545e+01,-1.849060793565224792e+00,4.371094820850291107e+00,-4.003216741594580519e+00,2.215531733267989800e+00,2.973716657085234694e-02,-1.663490170955344460e+00,2.017057908507838171e+00,-1.167202101490674604e+00
7.958086499158023575e-01,3.527324503105210738e+02,-1.767462675900304703e+01,-1.768418273504674954e+00,4.334952360711983310e+00,-4.004196878987301922e+00,2.245638166977015793e+00,-1.122889120196679524e-02,-1.635699941064485907e+00,2.018680774054443905e+00,-1.196709754435671513e+00
7.962986798726470195e-01,3.527577872768999896e+02,-1.785534992868673143e+01,-1.687636760759934074e+00,4.298392320578004799e+00,-4.004645514777491755e+00,2.275349125694212216e+00,-5.220730161705966488e-02,-1.607401626538224493e+00,2.019538399112658311e+00,-1.225674035727602806e+00
7.967887098294916814e-01,3.527788949732118908e+02,-1.803549035284259716e+01,-1.606721082853216132e+00,4.261417512783011396e+00,-4.004561856062445635e+00,2.304658692473330994e+00,-9.318828112899313343e-02,-1.578603260433961042e+00,2.019629560540165958e+00,-1.254080833761941127e+00
7.972787397863364545e-01,3.527957564417912977e+02,-1.821504013933548194e+01,-1.525676090555140307e+00,4.224030797336050469e+00,-4.003945180865763120e+00,2.333561011229860149e+00,-1.341620234004099466e-01,-1.549313050190598728e+00,2.018953331469059087e+00,-1.281916270060876606e+00
7.977687697431811165e-01,3.528083547596547760e+02,-1.839399139205117351e+01,-1.444506657613951806e+00,4.186235081734377417e+00,-4.002794838339887917e+00,2.362050287952037753e+00,-1.751187019744933071e-01,-1.519539374479709659e+00,2.017509081120969494e+00,-1.309166706690581883e+00
7.982587997000257785e-01,3.528166730392633212e+02,-1.857233621126988155e+01,-1.363217680482760263e+00,4.148033320775835975e+00,-4.001110248967101768e+00,2.390120791906420905e+00,-2.160484729329150699e-01,-1.489290780070969600e+00,2.015296474589854281e+00,-1.335818753531072822e+00
7.987488296568705515e-01,3.528206944292887215e+02,-1.875006669404194781e+01,-1.281814078045079963e+00,4.109428516369950657e+00,-3.998890904758946707e+00,2.417766856837898715e+00,-2.569414775391211103e-01,-1.458575978711964982e+00,2.012315472592435928e+00,-1.361859275398564995e+00
7.992388596137152135e-01,3.528204021153837289e+02,-1.892717493456619238e+01,-1.200300791338562822e+00,4.070423717347670944e+00,-3.996136369454094339e+00,2.444982882164199456e+00,-2.977878448670087108e-01,-1.427403844022335999e+00,2.008566331186309561e+00,-1.387275399020370781e+00
7.997288895705598755e-01,3.528157793209555848e+02,-1.910365302457129744e+01,-1.118682783276696346e+00,4.031022019269668633e+00,-3.992846278714645702e+00,2.471763334164957637e+00,-3.385776944151138723e-01,-1.395783408402165193e+00,2.004049601455694773e+00,-1.412054519862400603e+00
8.002189195274045375e-01,3.528068093079438654e+02,-1.927949305369937605e+01,-1.036965038368871106e+00,3.991226564233365970e+00,-3.989020340320878599e+00,2.498102747165218407e+00,-3.793011387061018258e-01,-1.363723859954763640e+00,1.998766129164855299e+00,-1.436184308809148380e+00
8.007089494842493105e-01,3.527934753776016805e+02,-1.945468710989244698e+01,-9.551525624384864521e-01,3.951040540678555590e+00,-3.984658334364429955e+00,2.523995724713474775e+00,-4.199482858717280553e-01,-1.331234539423739038e+00,1.992717054379170794e+00,-1.459652718696258233e+00
8.011989794410940835e-01,3.527757608712807951e+02,-1.962922727978135029e+01,-8.732503823393229503e-01,3.910467183191701501e+00,-3.979760113439917202e+00,2.549436940754173708e+00,-4.605092422231553684e-01,-1.298324937144414992e+00,1.985903811053870038e+00,-1.482447990695609175e+00
8.016890093979387455e-01,3.527536491712206157e+02,-1.980310564907749438e+01,-7.912635456699597114e-01,3.869509772308834528e+00,-3.974325602835000026e+00,2.574421140794759033e+00,-5.009741148067403671e-01,-1.265004690009537081e+00,1.978328126590418012e+00,-1.504558660552975269e+00
8.021790393547835185e-01,3.527271237013407017e+02,-1.997631430296723565e+01,-7.091971204863796174e-01,3.828171634317091954e+00,-3.968354800718878916e+00,2.598943143067204087e+00,-5.413330139452123824e-01,-1.231283578449302585e+00,1.969992021360558399e+00,-1.525973564678229533e+00
8.026690693116281805e-01,3.526961679280372550e+02,-2.014884532650858873e+01,-6.270561950128659134e-01,3.786456141054970637e+00,-3.961847778329238956e+00,2.622997839684003019e+00,-5.815760557641997952e-01,-1.197171523425769379e+00,1.960897808198027281e+00,-1.546681846088054701e+00
8.031590992684728425e-01,3.526607653609832482e+02,-2.032069080503104885e+01,-5.448458773508497721e-01,3.744366709711103525e+00,-3.954804680157622432e+00,2.646580197788727329e+00,-6.216933647042675037e-01,-1.162678583441493219e+00,1.951048091857900291e+00,-1.566672960201253684e+00
8.036491292253176155e-01,3.526208995539324746e+02,-2.049184282453764538e+01,-4.625712951860916355e-01,3.701906802621779846e+00,-3.947225724133249791e+00,2.669685260701028184e+00,-6.616750760182776858e-01,-1.127814951562566836e+00,1.940445768443620711e+00,-1.585936680486569994e+00
8.041391591821622775e-01,3.525765541055270091e+02,-2.066229347210980904e+01,-3.802375954939667402e-01,3.659079927067060201e+00,-3.939111201805276075e+00,2.692308149056153344e+00,-7.015113382541906528e-01,-1.092590952455949171e+00,1.929094024801671692e+00,-1.604463103963053028e+00
8.046291891390069395e-01,3.525277126601089890e+02,-2.083203483631487174e+01,-2.978499442428925725e-01,3.615889635065536734e+00,-3.930461478523489927e+00,2.714444061938980024e+00,-7.411923157232835901e-01,-1.057017039441109585e+00,1.916996337883915213e+00,-1.622242656553001039e+00
8.051192190958517125e-01,3.524743589085356348e+02,-2.100105900761627353e+01,-2.154135260958924825e-01,3.572339523167708641e+00,-3.921276993617436979e+00,2.736088278012531738e+00,-7.807081909537836317e-01,-1.021103791555986184e+00,1.904156474077567385e+00,-1.639266098287418094e+00
8.056092490526963745e-01,3.524164765889984210e+02,-2.116935807878607534e+01,-1.329335441104886328e-01,3.528433232248096019e+00,-3.911558260574016010e+00,2.757236156640978209e+00,-8.200491671298435481e-01,-9.848619106373306398e-01,1.890578488502876242e+00,-1.655524528364022085e+00
8.060992790095410365e-01,3.523540494878456570e+02,-2.133692414532066906e+01,-5.041521943647087056e-02,3.484174447295836252e+00,-3.901305867213464396e+00,2.777883139007180091e+00,-8.592054705160456773e-01,-9.483022184152569700e-01,1.876266724278391029e+00,-1.671009390057818234e+00
8.065893089663858095e-01,3.522870614404091043e+02,-2.150374930585857314e+01,3.213620898789848468e-02,3.439566897204068052e+00,-3.890520475863831429e+00,2.798024749224684804e+00,-8.981673528671965112e-01,-9.114356536222285587e-01,1.861225811753952186e+00,-1.685712475484195005e+00
8.070793389232304715e-01,3.522154963318345153e+02,-2.166982566260112009e+01,1.147154847416249623e-01,3.394614354557906832e+00,-3.879202823533868916e+00,2.817656595444240519e+00,-9.369250938235786919e-01,-8.742732691163199732e-01,1.845460667711312563e+00,-1.699625930214573977e+00
8.075693688800752446e-01,3.521393380979152425e+02,-2.183514532173593636e+01,1.973173342286753673e-01,3.349320635420987458e+00,-3.867353722084345247e+00,2.836774370954833202e+00,-9.754690032916597531e-01,-8.368262290187509223e-01,1.828976494532393859e+00,-1.712742257744620522e+00
8.080593988369200176e-01,3.520585707259304513e+02,-2.199970039386270315e+01,2.799364669872952405e-01,3.303689599120770204e+00,-3.854974058397827363e+00,2.855373855279172979e+00,-1.013789423810113499e+00,-7.991058058658315755e-01,1.811778779335237788e+00,-1.725054323814966262e+00
8.085494287937646796e-01,3.519731782554866300e+02,-2.216348299442169534e+01,3.625675760012478932e-01,3.257725148032441176e+00,-3.842064794546902196e+00,2.873450915263715100e+00,-1.051876732901297462e+00,-7.611233777752004492e-01,1.793873293077616671e+00,-1.736555360584515428e+00
8.090394587506093416e-01,3.518831447793628513e+02,-2.232648524412523017e+01,4.452053380130385207e-01,3.211431227361376095e+00,-3.828626967960796268e+00,2.891001506163186185e+00,-1.089721345408186215e+00,-7.228904256263128936e-01,1.775266089628247945e+00,-1.747238970656274537e+00
8.095294887074541146e-01,3.517884544443599566e+02,-2.248869926939137187e+01,5.278444138387818896e-01,3.164811824924340655e+00,-3.814661691590471193e+00,2.908021672719578898e+00,-1.127313715816640860e+00,-6.844185302553345007e-01,1.755963504805711395e+00,-1.757099130955726896e+00
8.100195186642987766e-01,3.516890914521535478e+02,-2.265011720278022977e+01,6.104794486848597046e-01,3.117870970929375929e+00,-3.800170154072181283e+00,2.924507550235653230e+00,-1.164644340563067759e+00,-6.457193696643888092e-01,1.735972155385058446e+00,-1.766130196461760615e+00
8.105095486211434386e-01,3.515850400601505612e+02,-2.281073118343350359e+01,6.931050724667615626e-01,3.070612737754117028e+00,-3.785153619889388477e+00,2.940455365642978602e+00,-1.201703760327625714e+00,-6.068047162449596854e-01,1.715298938071969426e+00,-1.774326903790153676e+00
8.109995785779882116e-01,3.514762845823498196e+02,-2.297053335751593295e+01,7.757159001293656431e-01,3.023041239722985551e+00,-3.769613429533207771e+00,2.955861438564417742e+00,-1.238482562312678725e+00,-5.676864340158058742e-01,1.693951028444685925e+00,-1.781684374629584511e+00
8.114896085348328736e-01,3.513628093902059391e+02,-2.312951587865963887e+01,8.583065319692209094e-01,2.975160632882915657e+00,-3.753550999661225962e+00,2.970722182371112297e+00,-1.274971382506714379e+00,-5.283764758751037238e-01,1.671935879863519769e+00,-1.788198119030164346e+00
8.119796384916775356e-01,3.512445989134976685e+02,-2.328767090841148502e+01,9.408715539588010657e-01,2.926975114777677245e+00,-3.736967823254803811e+00,2.985034105234053214e+00,-1.311160907933759390e+00,-4.888868808668824784e-01,1.649261222348072264e+00,-1.793864038544619843e+00
8.124696684485221976e-01,3.511216376411992997e+02,-2.344499061668249595e+01,1.023405538072378107e+00,2.878488924220915735e+00,-3.719865469774763511e+00,2.998793811170018309e+00,-1.347041878888059596e+00,-4.492297714618445070e-01,1.625935061422044248e+00,-1.798678429221861608e+00
8.129596984053669706e-01,3.509939101223565103e+02,-2.360146718220016027e+01,1.105903042613787690e+00,2.829706341067860897e+00,-3.702245585315609766e+00,3.011998001082126564e+00,-1.382605091154252452e+00,-4.094173508525171812e-01,1.601965676925823923e+00,-1.802637984453268949e+00
8.134497283622116326e-01,3.508614009669652205e+02,-2.375709279296345500e+01,1.188358612546126736e+00,2.780631685985564872e+00,-3.684109892758072213e+00,3.024643473794805359e+00,-1.417841398212932535e+00,-3.694619002626495785e-01,1.577361621796582680e+00,-1.805739797671369828e+00
8.139397583190562946e-01,3.507240948468549959e+02,-2.391185964670042452e+01,1.270766779823238046e+00,2.731269320221846097e+00,-3.665460191920168143e+00,3.036727127083314937e+00,-1.452741713431636938e+00,-3.293757762709796921e-01,1.552131720816126936e+00,-1.807981364901168453e+00
8.144297882759011786e-01,3.505819764965754075e+02,-2.406575995132843815e+01,1.353122063723028567e+00,2.681623645372867237e+00,-3.646298359706668712e+00,3.048245958697748392e+00,-1.487297012241233674e+00,-2.891714081493128585e-01,1.526285069326371646e+00,-1.809360587163972411e+00
8.149198182327458406e-01,3.504350307142872794e+02,-2.421878592541680675e+01,1.435418971182492953e+00,2.631699103149435448e+00,-3.626626350257058373e+00,3.059197067381519197e+00,-1.521498334297647137e+00,-2.488612952149935609e-01,1.499831031912533641e+00,-1.809875772733790411e+00
8.154098481895905026e-01,3.502832423626562104e+02,-2.437092979865253284e+01,1.517651997134871422e+00,2.581500175141757225e+00,-3.606446195091834728e+00,3.069577653884370871e+00,-1.555336785629141350e+00,-2.084580041975405695e-01,1.472779241053854493e+00,-1.809525639246242656e+00
8.158998781464352756e-01,3.501265963697511552e+02,-2.452218381230858668e+01,1.599815624848523576e+00,2.531031382582924039e+00,-3.585760003257315809e+00,3.079385021969901270e+00,-1.588803540768933154e+00,-1.679741666196903349e-01,1.445139595742073180e+00,-1.808309315660062477e+00
8.163899081032799376e-01,3.499650777299464153e+02,-2.467254021971405109e+01,1.681904326267271266e+00,2.480297286111242006e+00,-3.564569961468942338e+00,3.088616579417515773e+00,-1.621889844873094511e+00,-1.274224761929063643e-01,1.416922260067627004e+00,-1.806226344071115930e+00
8.168799380601245996e-01,3.497986715048268138e+02,-2.482199128672800725e+01,1.763912562353194602e+00,2.429302485530829614e+00,-3.542878334252849371e+00,3.097269839018920834e+00,-1.654587015824062313e+00,-8.681568622692847903e-02,1.388137661773291009e+00,-1.803276681378908064e+00
8.173699680169693726e-01,3.496273628240973039e+02,-2.497052929221569428e+01,1.845834783430985837e+00,2.378051619571070141e+00,-3.520687464086048823e+00,3.105342419569201873e+00,-1.686886446319523891e+00,-4.616660705380182250e-02,1.358796490775692423e+00,-1.799460700805816771e+00
8.178599979738140346e-01,3.494511368864959877e+02,-2.511814652852668317e+01,1.927665429533921504e+00,2.326549365644753120e+00,-3.497999771534937796e+00,3.112832046852195944e+00,-1.718779605946522793e+00,-5.488103466277927112e-03,1.328909697654348632e+00,-1.794779193268603468e+00
8.183500279306586966e-01,3.492699789607113416e+02,-2.526483530197686989e+01,2.009398930752183787e+00,2.274800439604655722e+00,-3.474817755392317853e+00,3.119736554620625046e+00,-1.750258043241284422e+00,3.520690782963464827e-02,1.298488492108434977e+00,-1.789233368602774377e+00
8.188400578875034697e-01,3.490838743863031368e+02,-2.541058793333135668e+01,2.091029707582184649e+00,2.222809595499170676e+00,-3.451143992812883532e+00,3.126053885570455826e+00,-1.781313387734033693e+00,7.590546074747450689e-02,1.267544341381269479e+00,-1.782824856639230182e+00
8.193300878443481317e-01,3.488928085746257466e+02,-2.555539675829232138e+01,2.172552171278942623e+00,2.170581625325893604e+00,-3.426981139446944713e+00,3.131782092309991050e+00,-1.811937351979728383e+00,1.165945423393321967e-01,1.236088968652179432e+00,-1.775555708133577104e+00
8.198201178011927936e-01,3.486967670097576502e+02,-2.569925412798708209e+01,2.253960724209011168e+00,2.118121358784605945e+00,-3.402331929572865121e+00,3.136919338323278961e+00,-1.842121733573710340e+00,1.572610952999657918e-01,1.204134351396382918e+00,-1.767428395547964382e+00
8.203101477580375667e-01,3.484957352494326983e+02,-2.584215240946102554e+01,2.335249760206357550e+00,2.065433663028276801e+00,-3.377199176227748012e+00,3.141463898928220644e+00,-1.871858417153204446e+00,1.978920204570595587e-01,1.171692719712284836e+00,-1.758445813685550529e+00
8.208001777148823397e-01,3.482896989259759266e+02,-2.598408398617126025e+01,2.416413664929204508e+00,2.012523442413148622e+00,-3.351585771336634156e+00,3.145414162228941990e+00,-1.901139376383838897e+00,2.384741792468307864e-01,1.138776554616518499e+00,-1.748611280177325034e+00
8.212902076717270017e-01,3.480786437472435182e+02,-2.612504125848398218e+01,2.497446816219142107e+00,1.959395638247275695e+00,-3.325494685840158837e+00,3.148768630062837914e+00,-1.929956675931796539e+00,2.789943961754484114e-01,1.105398586306680642e+00,-1.737928535821666287e+00
8.217802376285717747e-01,3.478625555035367825e+02,-2.626501664642340117e+01,2.578343588247443030e+00,1.906055223541234245e+00,-3.298928973296392453e+00,3.151525961280821519e+00,-1.958302591910976220e+00,3.194396150220479291e-01,1.071571837276899197e+00,-1.726402365948391582e+00
8.222702675854164367e-01,3.476414200733588586e+02,-2.640400259164916363e+01,2.659098361474496741e+00,1.852507179187970143e+00,-3.271891741815939447e+00,3.153685006463962548e+00,-1.986169839799207582e+00,3.597973444422276623e-01,1.037309364328275141e+00,-1.714039421877401548e+00
8.227602975422610987e-01,3.474152233850766152e+02,-2.654199154282366635e+01,2.739705499399355926e+00,1.798756522103962530e+00,-3.244386123322571258e+00,3.155244527039636537e+00,-2.013550820213697357e+00,4.000547150648935957e-01,1.002623891218681562e+00,-1.700844178809435725e+00
8.232503274991057607e-01,3.471839514450679758e+02,-2.667897596660320758e+01,2.820159358241152159e+00,1.744808305479474964e+00,-3.216415325830449312e+00,3.156203387396734339e+00,-2.040438000926214634e+00,4.401987974970904549e-01,9.675283575402370273e-01,-1.686821364589684569e+00
8.237403574559505337e-01,3.469475903412784419e+02,-2.681494834916222203e+01,2.900454288743686604e+00,1.690667617033910775e+00,-3.187982636251769808e+00,3.156560574533066710e+00,-2.066823966289182302e+00,4.802166608607326692e-01,9.320359472758250607e-01,-1.671976221301548104e+00
8.242303874127951957e-01,3.467061262439954703e+02,-2.694990119665397899e+01,2.980584636597648274e+00,1.636339578467911782e+00,-3.159091419794358480e+00,3.156315197960046337e+00,-2.092701419001424590e+00,5.200953781544184196e-01,8.961600795033743960e-01,-1.656314495878264070e+00
8.247204173696398577e-01,3.464595454066306957e+02,-2.708382703567328065e+01,3.060544742864242274e+00,1.581829344914459368e+00,-3.129745119358775973e+00,3.155466489604320746e+00,-2.118063181856630006e+00,5.598220315648601009e-01,8.599143991857983726e-01,-1.639842430773716275e+00
8.252104473264846307e-01,3.462078341665109065e+02,-2.721671841372060285e+01,3.140328944399874089e+00,1.527142104389215715e+00,-3.099947254935041752e+00,3.154013803706342323e+00,-2.142902199474403968e+00,5.993837177277572259e-01,8.233127680467422493e-01,-1.622566754692486901e+00
8.257004772833292927e-01,3.459509789456777753e+02,-2.734856789966792689e+01,3.219931574282059561e+00,1.472283077239988636e+00,-3.069701422998931228e+00,3.151956616715887893e+00,-2.167211540013980198e+00,6.387675529381974249e-01,7.863692555320724864e-01,-1.604494673379129877e+00
8.261905072401739547e-01,3.456889662516955468e+02,-2.747936808422655730e+01,3.299346962236716863e+00,1.417257515595215178e+00,-3.039011295907777743e+00,3.149294527184521630e+00,-2.190984396870627293e+00,6.779606783106617574e-01,7.490981298570273950e-01,-1.585633860466620471e+00
8.266805371970187277e-01,3.454217826784677072e+02,-2.760911158041638558e+01,3.378569435066522963e+00,1.362070702811679856e+00,-3.007880621295902390e+00,3.146027255654999966e+00,-2.214214090354660325e+00,7.169502648884743534e-01,7.115138491391810316e-01,-1.565992448384056157e+00
8.271705671538635007e-01,3.451494149070618960e+02,-2.773779102403687347e+01,3.457593317080507767e+00,1.306727952921352465e+00,-2.976313221469605530e+00,3.142154644547624720e+00,-2.236894069353106751e+00,7.557235187027890877e-01,6.736310526171378488e-01,-1.545579019323571224e+00
8.276605971107081627e-01,3.448718497065435145e+02,-2.786539907413988360e+01,3.536412930524943210e+00,1.251234610077295972e+00,-2.944312992801700446e+00,3.137676658043539568e+00,-2.259017912974046638e+00,7.942676857811350466e-01,6.354645519549312338e-01,-1.524402596266448029e+00
8.281506270675529358e-01,3.445890739348174634e+02,-2.799192841350420835e+01,3.615022596015475376e+00,1.195596047998696676e+00,-2.911883905125601579e+00,3.132593381964965840e+00,-2.280579332173603202e+00,8.325700571054958088e-01,5.970293226321509161e-01,-1.502472634068438895e+00
8.286406570243975978e-01,3.443010745394789183e+02,-2.811737174911155535e+01,3.693416632970297542e+00,1.139817669415137402e+00,-2.879030001129057048e+00,3.126905023652394977e+00,-2.301572171365541042e+00,8.706179735198285030e-01,5.583404954198954995e-01,-1.479799010604347931e+00
8.291306869812422597e-01,3.440078385586720060e+02,-2.824172181262461834e+01,3.771589360044799832e+00,1.083904905509831096e+00,-2.845755395747344263e+00,3.120611911838709673e+00,-2.321990410013578199e+00,9.083988305872288116e-01,5.194133479423406197e-01,-1.456392017971764874e+00
8.296207169380870328e-01,3.437093531219574061e+02,-2.836497136086657278e+01,3.849535095567254928e+00,1.027863215362099458e+00,-2.812064275556109383e+00,3.113714496520259889e+00,-2.341828164206301910e+00,9.459000833965343080e-01,4.802632963241348918e-01,-1.432262353754058415e+00
8.301107468949316948e-01,3.434056054511885350e+02,-2.848711317630229445e+01,3.927248157975740561e+00,9.716980853889825021e-01,-2.777960898163769787e+00,3.106213348824887976e+00,-2.361079688214739125e+00,9.831092513184561676e-01,4.409058869235299438e-01,-1.407421112342590375e+00
8.306007768517763568e-01,3.430965828613955750e+02,-2.860814006752150007e+01,4.004722866256432923e+00,9.154150287858586754e-01,-2.743449591603420945e+00,3.098109160876878931e+00,-2.379739376032613762e+00,1.020013922711309196e+00,4.013567881511729274e-01,-1.381879776318094111e+00
8.310908068086211298e-01,3.427822727616788256e+02,-2.872804486972339433e+01,4.081953540382962764e+00,8.590195849663109229e-01,-2.708534753724377797e+00,3.089402745658876182e+00,-2.397801762899216094e+00,1.056601759576192290e+00,3.616317823747161597e-01,-1.355650207891317294e+00
8.315808367654657918e-01,3.424626626561101261e+02,-2.884682044520297595e+01,4.158934501757010516e+00,8.025173190011076763e-01,-2.673220851583278712e+00,3.080095036870733161e+00,-2.415261526804926451e+00,1.092860502161699721e+00,3.217467579091611851e-01,-1.328744640402879096e+00
8.320708667223104538e-01,3.421377401446426347e+02,-2.896445968383932268e+01,4.235660073650253210e+00,7.459138210562172855e-01,-2.637512420834701388e+00,3.070187088785304663e+00,-2.432113489979422116e+00,1.128777973518219291e+00,2.817177010928704206e-01,-1.301175669882299379e+00
8.325608966791552268e-01,3.418074929240292477e+02,-2.908095550358533643e+01,4.312124581647415411e+00,6.892147058300339690e-01,-2.601414065121393282e+00,3.059680076101186419e+00,-2.448352620362500787e+00,1.164342084001701139e+00,2.415606884493808337e-01,-1.272956246666276492e+00
8.330509266359998888e-01,3.414719087887501132e+02,-2.919630085095919014e+01,4.388322354090500532e+00,6.324256119897651018e-01,-2.564930455464096148e+00,3.048575293792410879e+00,-2.463974033057554358e+00,1.199540835726930599e+00,2.012918789349755766e-01,-1.244099667076205895e+00
8.335409565928446618e-01,3.411309756319472513e+02,-2.931048870153774999e+01,4.464247722524456563e+00,5.755522016067815549e-01,-2.528066329650836330e+00,3.036874156955060133e+00,-2.478972991767736112e+00,1.234362326970428692e+00,1.609275062718853455e-01,-1.214619565154829273e+00
8.340309865496894348e-01,3.407846814463693477e+02,-2.942351206045132272e+01,4.539895022143793035e+00,5.186001595913105611e-01,-2.490826491625909966e+00,3.024578200650853699e+00,-2.493344910214715160e+00,1.268794756522744649e+00,1.204838713673699324e-01,-1.184529904462203298e+00
8.345210165065340968e-01,3.404330143253237111e+02,-2.953536396288039256e+01,4.615258592240611968e+00,4.615751931260962948e-01,-2.453215810878346836e+00,3.011689079747663644e+00,-2.507085353540131401e+00,1.302826427990370295e+00,7.997733481843782855e-02,-1.153844969930811981e+00
8.350110464633787588e-01,3.400759624636372678e+02,-2.964603747455404203e+01,4.690332776653844959e+00,4.044830310992115763e-01,-2.415239221829947880e+00,2.998208568756968617e+00,-2.520190039689690575e+00,1.336445754047169476e+00,3.942430950230835229e-02,-1.122579359779896979e+00
8.355010764202234208e-01,3.397135141586260829e+02,-2.975552569224989341e+01,4.765111924219598727e+00,3.473294235360755433e-01,-2.376901723222946128e+00,2.984138561668271183e+00,-2.532654840779889227e+00,1.369641260635275470e+00,-1.158746747321526271e-03,-1.090747977489049170e+00
8.359911063770681938e-01,3.393456578110735222e+02,-2.986382174429596148e+01,4.839590389222847122e+00,2.901201410305094264e-01,-2.338208377507175584e+00,2.969481071780443404e+00,-2.544475784447415290e+00,1.402401591115581381e+00,-4.175533837834088935e-02,-1.058366023830970670e+00
8.364811363339128558e-01,3.389723819262163147e+02,-2.997091879107404111e+01,4.913762531850244031e+00,2.328609741749936290e-01,-2.299164310226855967e+00,2.954238231530028624e+00,-2.555649055181175910e+00,1.434715510367692515e+00,-8.234893927249498091e-02,-1.025448988963485686e+00
8.369711662907575178e-01,3.385936751147399946e+02,-3.007681002552498484e+01,4.987622718644262321e+00,1.755577329899731254e-01,-2.259774709406895177e+00,2.938412292316479490e+00,-2.566170995637008900e+00,1.466571908839474192e+00,-1.229229998119769629e-01,-9.920126445807312399e-01
8.374611962476022908e-01,3.382095260937817329e+02,-3.018148867365555432e+01,5.061165322958506074e+00,1.182162463523293017e-01,-2.220044824938786299e+00,2.922005624324334860e+00,-2.576038107935011645e+00,1.497959806546078854e+00,-1.634609538602453949e-01,-9.580730361235800796e-01
8.379512262044469528e-01,3.378199236879430032e+02,-3.028494799504694512e+01,5.134384725414161466e+00,6.084236142303955930e-02,-2.179979967966106269e+00,2.905020716342370246e+00,-2.585247054939532774e+00,1.528868357018480229e+00,-2.039462256570703236e-01,-9.236464750493127429e-01
8.384412561612916148e-01,3.374248568303094089e+02,-3.038718128336520863e+01,5.207275314357864282e+00,3.441943073819730969e-03,-2.139585510269495394e+00,2.887460175579645849e+00,-2.593794661521824807e+00,1.559286851201600932e+00,-2.443622366279325497e-01,-8.887495311604276527e-01
8.389312861181363878e-01,3.370243145634798339e+02,-3.048818186687319809e+01,5.279831486320619049e+00,-5.397912668697935068e-02,-2.098866883651282045e+00,2.869326727478539230e+00,-2.601677915805335140e+00,1.589204721301911150e+00,-2.846924121076084280e-01,-8.533990249927327909e-01
8.394213160749810498e-01,3.366182860406043460e+02,-3.058794310894421642e+01,5.352047646477962495e+00,-1.114149492893643512e-01,-2.057829579319669477e+00,2.850623215524717757e+00,-2.608893970393645123e+00,1.618611544584542594e+00,-3.249201879780108104e-01,-8.176120202626517841e-01
8.399113460318257118e-01,3.362067605264292638e+02,-3.068645840857756824e+01,5.423918209111480593e+00,-1.688596101776633773e-01,-2.016479147272416839e+00,2.831352601054019757e+00,-2.615440143581077237e+00,1.647497047119995894e+00,-3.650290172203753958e-01,-7.814058163736784524e-01
8.404013759886705959e-01,3.357897273983521700e+02,-3.078372120091561825e+01,5.495437598071406526e+00,-2.263071793872546422e-01,-1.974821195680171781e+00,2.811517963056323843e+00,-2.621313920545935261e+00,1.675851107480307078e+00,-4.050023763816261724e-01,-7.447979409821183783e-01
8.408914059455152579e-01,3.353671761474852246e+02,-3.087972495776251947e+01,5.566600247240410582e+00,-2.837517121221480032e-01,-1.932861390269374757e+00,2.791122497976361139e+00,-2.626512954526398325e+00,1.703663760384734216e+00,-4.448237719549894553e-01,-7.078061426220536578e-01
8.413814359023599199e-01,3.349390963797255836e+02,-3.097446318810499832e+01,5.637400600998871525e+00,-3.411872493336347567e-01,-1.890605453704604644e+00,2.770169519511416656e+00,-2.631035067979083486e+00,1.730925200295068800e+00,-4.844767466750039553e-01,-6.704483833894119282e-01
8.418714658592046929e-01,3.345054778168360485e+02,-3.106792943863437273e+01,5.707833114691034382e+00,-3.986078182995553831e-01,-1.848059164970655255e+00,2.748662458406037956e+00,-2.634878253720221775e+00,1.757625784960332282e+00,-5.239448857266206794e-01,-6.327428316853851431e-01
8.423614958160493549e-01,3.340663102975336187e+02,-3.116011729427059507e+01,5.777892255092604401e+00,-4.560074332045949141e-01,-1.805228358754096041e+00,2.726604862243677374e+00,-2.638040676049532518e+00,1.783756038911100017e+00,-5.632118228686673334e-01,-5.947078550190039170e-01
8.428515257728940169e-01,3.336215837785858298e+02,-3.125102037868794724e+01,5.847572500879540058e+00,-5.133800957214549321e-01,-1.762118924824367161e+00,2.704000395235230947e+00,-2.640520671856707580e+00,1.809306656903323152e+00,-6.022612464715750846e-01,-5.563620128688906430e-01
8.433415557297387899e-01,3.331712883359166426e+02,-3.134063235484233445e+01,5.916868343097975824e+00,-5.707197955928000610e-01,-1.718736807414539047e+00,2.680852838004590399e+00,-2.642316751710566791e+00,1.834268507311651364e+00,-6.410769054693075120e-01,-5.177240496043098439e-01
8.438315856865834519e-01,3.327154141657204036e+02,-3.142894692550035884e+01,5.985774285635453218e+00,-6.280205112141601376e-01,-1.675088004601563263e+00,2.657166087371092278e+00,-2.643427600930858823e+00,1.858632635472302175e+00,-6.796426152255934383e-01,-4.788128874653754252e-01
8.443216156434281139e-01,3.322539515855838204e+02,-3.151595783377016602e+01,6.054284845693366890e+00,-6.852762102177032411e-01,-1.631178567686098813e+00,2.632944156128918856e+00,-2.643852080642715485e+00,1.882390266975472404e+00,-7.179422633144421084e-01,-4.396476196024714511e-01
8.448116456002728869e-01,3.317868910356175434e+02,-3.160165886363387955e+01,6.122394554260602639e+00,-7.424808500568418346e-01,-1.587014600571942546e+00,2.608191172823466353e+00,-2.643589228813760794e+00,1.905532810907244690e+00,-7.559598152148681027e-01,-4.002475031749272993e-01
8.453016755571175489e-01,3.313142230795951377e+02,-3.168604384048177636e+01,6.190097956588395789e+00,-7.996283785917217557e-01,-1.542602259144999932e+00,2.582911381524628069e+00,-2.642638261273849487e+00,1.928051863041021718e+00,-7.936793199199045912e-01,-3.606319525088785838e-01
8.457917055139622109e-01,3.308359384061009223e+02,-3.176910663164825976e+01,6.257389612666475642e+00,-8.567127346756340245e-01,-1.497947750651809518e+00,2.557109141597037283e+00,-2.640998572717489612e+00,1.949939208978521243e+00,-8.310849154598960453e-01,-3.208205323143387133e-01
8.462817354708068729e-01,3.303520278296870742e+02,-3.185084114694928914e+01,6.324264097700280196e+00,-9.137278487421811590e-01,-1.453057333077701463e+00,2.530788927467261917e+00,-2.638669737688873251e+00,1.971186827240219097e+00,-8.681608343399902505e-01,-2.808329509615288266e-01
8.467717654276517569e-01,3.298624822920373276e+02,-3.193124133922203711e+01,6.390716002589718059e+00,-9.706676433935514936e-01,-1.407937314524380090e+00,2.503955328387910129e+00,-2.635651511549627291e+00,1.991786892305469570e+00,-9.048914088920330112e-01,-2.406890538163206639e-01
8.472617953844964189e-01,3.293672928631423815e+02,-3.201030120486539232e+01,6.456739934408582293e+00,-1.027526033989252685e+00,-1.362594052587340565e+00,2.476613048198769818e+00,-2.631943831429120806e+00,2.011731777601908799e+00,-9.412610765404600954e-01,-2.004088166351045697e-01
8.477518253413410809e-01,3.288664507424792873e+02,-3.208801478438318355e+01,6.522330516885913809e+00,-1.084296929236271634e+00,-1.317033953732466678e+00,2.448766905084713841e+00,-2.627546817157487613e+00,2.031014058444649439e+00,-9.772543849828072560e-01,-1.600123390185459460e-01
8.482418552981858539e-01,3.283599472602038531e+02,-3.216437616292837731e+01,6.587482390888012240e+00,-1.140974231779638526e+00,-1.271263472672558681e+00,2.420421831330767048e+00,-2.622460772181315125e+00,2.049626514924837828e+00,-1.012855997284187293e+00,-1.195198379248827436e-01
8.487318852550305159e-01,3.278477738783492441e+02,-3.223937947084910149e+01,6.652190214901810172e+00,-1.197551838793999845e+00,-1.225289111743291581e+00,2.391582873073993198e+00,-2.616686184461915587e+00,2.067562134747729541e+00,-1.048050696886107414e+00,-7.895164124229259173e-02
8.492219152118751779e-01,3.273299221920320292e+02,-3.231301888423678292e+01,6.716448665519750172e+00,-1.254023642576290509e+00,-1.179117420278595230e+00,2.362255190052279907e+00,-2.610223727356294265e+00,2.084814116020412555e+00,-1.082823392529689066e+00,-3.832818142037974773e-02
8.497119451687199509e-01,3.268063839306702221e+02,-3.238528862547540399e+01,6.780252437925419429e+00,-1.310383531138877178e+00,-1.132754993985905401e+00,2.332444055350231693e+00,-2.603074260480771951e+00,2.101375869988911571e+00,-1.117159123092912765e+00,2.330010838888396663e-03
8.502019751255646129e-01,3.262771509592056418e+02,-3.245618296379297618e+01,6.843596246380859505e+00,-1.366625388803966334e+00,-1.086208474320673023e+00,2.302154855141829604e+00,-2.595238830557236032e+00,2.117241023724942384e+00,-1.151043062342353984e+00,4.300231283127464721e-02
8.506920050824092749e-01,3.257422152793388364e+02,-3.252569621581437076e+01,6.906474824714726068e+00,-1.422743096798565698e+00,-1.039484547860708208e+00,2.271393088430200269e+00,-2.586718672242077410e+00,2.132403422762100487e+00,-1.184460523598988235e+00,8.366801604092755085e-02
8.511820350392540480e-01,3.252015690307677573e+02,-3.259382274611610342e+01,6.968882926812034029e+00,-1.478730533850650009e+00,-9.925899456797804277e-01,2.240164366784098249e+00,-2.577515208937673830e+00,2.146857133681620233e+00,-1.217396964318446795e+00,1.243063322720963093e-01
8.516720649960987100e-01,3.246552044924420102e+02,-3.266055696778243345e+01,7.030815327104566137e+00,-1.534581576785663426e+00,-9.455314427213084016e-01,2.208474414071741165e+00,-2.567630053586743344e+00,2.160596446647628177e+00,-1.249837990585257241e+00,1.648963997211796428e-01
8.521620949529433720e-01,3.241031140838159672e+02,-3.272589334296391428e+01,7.092266821063368809e+00,-1.590290101124712585e+00,-8.983158571708478313e-01,2.176329066191012629e+00,-2.557065009449059900e+00,2.173615877892000725e+00,-1.281769361521766459e+00,2.054172889902030619e-01
8.526521249097881450e-01,3.235452903661198434e+02,-3.278982638343675404e+01,7.153232225691548152e+00,-1.645849981682781848e+00,-8.509500498289268577e-01,2.143734270797169383e+00,-2.545822070861070152e+00,2.185910172148626707e+00,-1.313176993610870813e+00,2.458480090404355778e-01
8.531421548666329180e-01,3.229817260436326478e+02,-3.285235065116458486e+01,7.213706380018975572e+00,-1.701255093168438925e+00,-8.034409234828872037e-01,2.110696087027101875e+00,-2.533903423978004277e+00,2.197474305037303566e+00,-1.344046964933357291e+00,2.861675130872625150e-01
8.536321848234775800e-01,3.224124139649675840e+02,-3.291346075886149691e+01,7.273684145597788309e+00,-1.756499310784033430e+00,-7.557954222786471554e-01,2.077220685220782848e+00,-2.521311447498728597e+00,2.208303485397087762e+00,-1.374365519319273865e+00,3.263547044355321614e-01
8.541222147803223530e-01,3.218373471243651238e+02,-3.297315137055667122e+01,7.333160406999080116e+00,-1.811576510826776509e+00,-7.080205310919631678e-01,2.043314346639576229e+00,-2.508048713373164151e+00,2.218393157569102936e+00,-1.404119070413576420e+00,3.663884422557728282e-01
8.546122447371670150e-01,3.212565186629895493e+02,-3.303141720216214594e+01,7.392130072311843492e+00,-1.866480571291476043e+00,-6.601232748987513332e-01,2.008983463181294837e+00,-2.494117987492503907e+00,2.227739003629296555e+00,-1.433294205656525655e+00,4.062475473015723093e-01
8.551022746940116770e-01,3.206699218702447070e+02,-3.308825302203938179e+01,7.450588073641075226e+00,-1.921205372472554629e+00,-6.121107181460563318e-01,1.974234537092647512e+00,-2.479522230361822732e+00,2.236336945569901147e+00,-1.461877690177314726e+00,4.459108075669069304e-01
8.555923046508564500e-01,3.200775501510586878e+02,-3.314365366752476660e+01,7.508529388000131810e+00,-1.975744832368290016e+00,-5.639899127057012018e-01,1.939074158152940042e+00,-2.464264762629148731e+00,2.244183761872769356e+00,-1.489857658857373091e+00,4.853582409416279386e-01
8.560823346077011120e-01,3.194793970021931955e+02,-3.319761402862877020e+01,7.565949022294848447e+00,-2.030092894031218620e+00,-5.157678858212225714e-01,1.903508903157328458e+00,-2.448348967499151652e+00,2.251276517482118766e+00,-1.517222922919892580e+00,5.245708835405926695e-01
8.565723645645457740e-01,3.188754560837897429e+02,-3.325012902540978388e+01,7.622841982082016798e+00,-2.084243466948674683e+00,-4.674517390328771782e-01,1.867545416488222143e+00,-2.431778103275661351e+00,2.257611653408471142e+00,-1.543961046485561761e+00,5.635285441847176502e-01
8.570623945213905470e-01,3.182657212040148238e+02,-3.330119363311346348e+01,7.679203299944286520e+00,-2.138190467318708876e+00,-4.190486075568278235e-01,1.831190449610762050e+00,-2.414555633843290305e+00,2.263185893267503079e+00,-1.570059852193533168e+00,6.022110825121997912e-01
8.575524244782352090e-01,3.176501863199216018e+02,-3.335080288273212545e+01,7.735028036062751688e+00,-2.191927818968995023e+00,-3.705656587698357152e-01,1.794450859128206677e+00,-2.396685227708613475e+00,2.267996246565866070e+00,-1.595507432758086930e+00,6.405984300758087446e-01
8.580424544350798710e-01,3.170288455384489339e+02,-3.339895186145985662e+01,7.790311278664515449e+00,-2.245449454079707863e+00,-3.220100909424076230e-01,1.757333604817138850e+00,-2.378170755784534407e+00,2.272040008024729385e+00,-1.620292155382856869e+00,6.786706044854167175e-01
8.585324843919245330e-01,3.164016931174193132e+02,-3.344563571314803596e+01,7.845048144470913698e+00,-2.298749313906593095e+00,-2.733891319738784853e-01,1.719845747668472535e+00,-2.359016289180242865e+00,2.275314756886607004e+00,-1.644402666085661657e+00,7.164077233199053207e-01
8.590225143487693060e-01,3.157687234665340839e+02,-3.349084963876155285e+01,7.899233779146616286e+00,-2.351821349504430447e+00,-2.247100381292513327e-01,1.681994447934132442e+00,-2.339226096996704030e+00,2.277818356205485451e+00,-1.667827893934036076e+00,7.537900178085906733e-01
8.595125443056140790e-01,3.151299311483674614e+02,-3.353458889683547284e+01,7.952863357749459183e+00,-2.404659522450751208e+00,-1.759800927779179847e-01,1.643786963179496352e+00,-2.318804644127730796e+00,2.279548952120242777e+00,-1.690557055191397984e+00,7.907978462820727250e-01
8.600025742624587410e-01,3.144853108793577690e+02,-3.357684880393239268e+01,8.005932085181131086e+00,-2.457257805569928344e+00,-1.272066051341491644e-01,1.605230646341518241e+00,-2.297756589066584532e+00,2.280504973111370237e+00,-1.712579657373910269e+00,8.274117073925931765e-01
8.604926042193035141e-01,3.138348575307962847e+02,-3.361762473510034965e+01,8.058435196638663811e+00,-2.509610183657599691e+00,-7.839690899939655289e-02,1.566332943792558163e+00,-2.276086781718127838e+00,2.280685129240980213e+00,-1.733885503218007829e+00,8.636122531038656902e-01
8.609826341761481761e-01,3.131785661298159198e+02,-3.365691212433119972e+01,8.110367958066600380e+00,-2.561710654205286986e+00,-2.955836150653201599e-02,1.527101393410025709e+00,-2.253800261216583056e+00,2.280088411376114621e+00,-1.754464694558542925e+00,8.993803014502915749e-01
8.614726641329928380e-01,3.125164318603753486e+02,-3.369470646501972055e+01,8.161725666610129437e+00,-2.613553228125492733e+00,1.930165813424411514e-02,1.487543622651619213e+00,-2.230902253748777042e+00,2.278714090395347114e+00,-1.774307636117662401e+00,9.346968490657547868e-01
8.619626940898376111e-01,3.118484500642428543e+02,-3.373100331042317634e+01,8.212503651068876920e+00,-2.665131930477000921e+00,6.817574988756047727e-02,1.447667346636372976e+00,-2.207398170382992131e+00,2.276561716378681322e+00,-1.793405039204300389e+00,9.695430834818018484e-01
8.624527240466822731e-01,3.111746162419782991e+02,-3.376579827412147949e+01,8.262697272351520184e+00,-2.716440801190489474e+00,1.170564941432066242e-01,1.407480366231429247e+00,-2.183293604903373986e+00,2.273631117780742450e+00,-1.811747925324339370e+00,1.003900395195289175e+00
8.629427540035269351e-01,3.104949260539112856e+02,-3.379908703047799179e+01,8.312301923931276093e+00,-2.767473895794570815e+00,1.659364529647403552e-01,1.366990566144445474e+00,-2.158594331649847486e+00,2.269922400587264466e+00,-1.829327629701474223e+00,1.037750389505567528e+00
8.634327839603717081e-01,3.098093753211192620e+02,-3.383086531510080874e+01,8.361313032302088999e+00,-2.818225286142030050e+00,2.148081713361695844e-01,1.326205913021809790e+00,-2.133306303363637468e+00,2.265435947454874643e+00,-1.846135804708700645e+00,1.071074898121058938e+00
8.639228139172163701e-01,3.091179600264026703e+02,-3.386112892530463370e+01,8.409726057435623403e+00,-2.868689061136396212e+00,2.636641784068118888e-01,1.285134453552572609e+00,-2.107435649038345460e+00,2.260172416834172360e+00,-1.862164423210473263e+00,1.103855990535304255e+00
8.644128438740610321e-01,3.084206763152579356e+02,-3.388987372057329850e+01,8.457536493239130593e+00,-2.918859327458922071e+00,3.124969887344284381e-01,1.243784312578017026e+00,-2.080988671776530907e+00,2.254132742076098594e+00,-1.877405781815557395e+00,1.136075985172543046e+00
8.649028738309058051e-01,3.077175204968485218e+02,-3.391709562302278158e+01,8.504739868014031146e+00,-2.968730210295779326e+00,3.612991035264319084e-01,1.202163691207037477e+00,-2.053971846651902577e+00,2.247318130521606339e+00,-1.891852504040518301e+00,1.167717460302691412e+00
8.653929037877504671e-01,3.070084890449750219e+02,-3.394279061786480867e+01,8.551331744915277255e+00,-3.018295854065569550e+00,4.100630118792696344e-01,1.160280864937237588e+00,-2.026391818577066850e+00,2.239730062574631031e+00,-1.905497543383871228e+00,1.198763264725785760e+00
8.658829337445951291e-01,3.062935785990410409e+02,-3.396695475387105745e+01,8.597307722411612119e+00,-3.067550423147259675e+00,4.587811920160893564e-01,1.118144181781656865e+00,-1.998255400176769170e+00,2.231370290758334818e+00,-1.918334186310926226e+00,1.229196528225960261e+00
8.663729637014400131e-01,3.055727859650189089e+02,-3.398958414383793070e+01,8.642663434746539863e+00,-3.116488102608331978e+00,5.074461125224793978e-01,1.075762060401307174e+00,-1.969569569666752118e+00,2.222240838754669490e+00,-1.930356055149275107e+00,1.259000671794830550e+00
8.668629936582846751e-01,3.048461081164138591e+02,-3.401067496505184806e+01,8.687394552400036218e+00,-3.165103098933202297e+00,5.560502335803374496e-01,1.033142988243471727e+00,-1.940341468738198571e+00,2.212344000427235446e+00,-1.941557110894927662e+00,1.288159417624310743e+00
8.673530236151293371e-01,3.041135421952228626e+02,-3.403022345975519869e+01,8.731496782551246838e+00,-3.213389640752164489e+00,6.045860082001239810e-01,9.902955196855385278e-01,-1.910578400447601854e+00,2.201682338827405161e+00,-1.951931655929164622e+00,1.316656798869025646e+00
8.678430535719741101e-01,3.033750855128951684e+02,-3.404822593561281252e+01,8.774965869541791363e+00,-3.261341979570439698e+00,6.530458834510801669e-01,9.472282741847442011e-01,-1.880287827112323562e+00,2.190258685183772869e+00,-1.961474336646004346e+00,1.344477169178059484e+00
8.683330835288187721e-01,3.026307355512896038e+02,-3.406467876617899293e+01,8.817797595339904149e+00,-3.308954390497593767e+00,7.014223016896710128e-01,9.039499344335895081e-01,-1.849477368211672301e+00,2.178076137874897622e+00,-1.970180145990349185e+00,1.371605211996206775e+00
8.688231134856634341e-01,3.018804899636282926e+02,-3.407957839136516753e+01,8.859987780005464941e+00,-3.356221172977372547e+00,7.497077017863083004e-01,8.604692445208916851e-01,-1.818154798293480479e+00,2.165138061385316171e+00,-1.978044425906814396e+00,1.398025949634740694e+00
8.693131434425082071e-01,3.011243465754504314e+02,-3.409292131790808611e+01,8.901532282155711684e+00,-3.403136651517725930e+00,7.978945203501250916e-01,8.167950080986594585e-01,-1.786328044886308586e+00,2.151448085244877628e+00,-1.985062869699202537e+00,1.423724752111585889e+00
8.698031733993528691e-01,3.003623033855636777e+02,-3.410470411983858696e+01,8.942426999431773993e+00,-3.449695176421183174e+00,8.459751929519494507e-01,7.729360865546728299e-01,-1.754005186417195716e+00,2.137010102951375057e+00,-1.991231524300644429e+00,1.448687345760967471e+00
8.702932033561975311e-01,2.995943585669917866e+02,-3.411492343895093171e+01,8.982667868966064617e+00,-3.495891124515619897e+00,8.939421553455420000e-01,7.289013971907012390e-01,-1.721194450134900356e+00,2.121828270876430000e+00,-1.996546792454410024e+00,1.472899821612563276e+00
8.707832333130421931e-01,2.988205104679225315e+02,-3.412357598527276537e+01,9.022250867850386769e+00,-3.541718899885233807e+00,9.417878446868950260e-01,6.846999114065503989e-01,-1.687904210038786657e+00,2.105907007154731669e+00,-2.001005434805388283e+00,1.496348643540085011e+00
8.712732632698869661e-01,2.980407576126521008e+02,-3.413065853753558088e+01,9.061172013604869235e+00,-3.587172934601899676e+00,9.895047007517687732e-01,6.403406528897694905e-01,-1.654142984813211648e+00,2.089250990556532628e+00,-2.004604571902225185e+00,1.519020656179338680e+00
8.717632932267316281e-01,2.972550987025284144e+02,-3.413616794364578766e+01,9.099427364647684868e+00,-3.632247689456805873e+00,1.037085167151373888e+00,5.958326958111053173e-01,-1.619919435767491311e+00,2.071865159343448948e+00,-2.007341686110115653e+00,1.540903092615734327e+00
8.722533231835762901e-01,2.964635326168911433e+02,-3.414010112115635565e+01,9.137013020765603954e+00,-3.676937654692468360e+00,1.084521692546283722e+00,5.511851630256343615e-01,-1.585242364781396240e+00,2.053754710107555503e+00,-2.009214623434290914e+00,1.561983581841310142e+00
8.727433531404211742e-01,2.956660584140106494e+02,-3.414245505773904199e+01,9.173925123585300767e+00,-3.721237350735005389e+00,1.131806731858477244e+00,5.064072242796475720e-01,-1.550120712256215949e+00,2.034925096593767524e+00,-2.010221595254141125e+00,1.582250155981172579e+00
8.732333830972658362e-01,2.948626753320261287e+02,-3.414322681165715068e+01,9.210159857045395526e+00,-3.765141328926659980e+00,1.178932747481474586e+00,4.615080944233420635e-01,-1.514563555071456236e+00,2.015382028505565692e+00,-2.010361179968009449e+00,1.601691257289385328e+00
8.737234130541104982e-01,2.940533827898782420e+02,-3.414241351223893162e+01,9.245713447869471580e+00,-3.808644172258856653e+00,1.225892210488877199e+00,4.164970316290124153e-01,-1.478580104546917351e+00,1.995131470293928677e+00,-2.009632324548671356e+00,1.620295744914427072e+00
8.742134430109552712e-01,2.932381803882428244e+02,-3.414001236035147002e+01,9.280582166039701875e+00,-3.851740496105348299e+00,1.272677601840860317e+00,3.713833356151778897e-01,-1.442179704410487595e+00,1.974179639929627861e+00,-2.008034346009441418e+00,1.638052901433993291e+00
8.747034729677999332e-01,2.924170679104619808e+02,-3.413602062887522237e+01,9.314762325271345844e+00,-3.894424948955777843e+00,1.319281413588921925e+00,3.261763458763515811e-01,-1.405371828771449394e+00,1.952533007658816766e+00,-2.005566932780984857e+00,1.654952439159334876e+00
8.751935029246445952e-01,2.915900453234719407e+02,-3.413043566317909239e+01,9.348250283488059864e+00,-3.936692213149564523e+00,1.365696150078835380e+00,2.808854399185045647e-01,-1.368166080099304294e+00,1.930198294741880316e+00,-2.002230145998767252e+00,1.670984506209048925e+00
8.756835328814893682e-01,2.907571127787295495e+02,-3.412325488159607545e+01,9.381042443297978650e+00,-3.978537005610099264e+00,1.411914329151768399e+00,2.355200315002556888e-01,-1.330572187208157287e+00,1.907182472175578791e+00,-1.998024420701163262e+00,1.686139692352325525e+00
8.761735628383340302e-01,2.899182706131381906e+02,-3.411447577589950697e+01,9.413135252470567593e+00,-4.019954078579202061e+00,1.457928483343492676e+00,1.900895688798751593e-01,-1.292600003246755058e+00,1.883492759398562422e+00,-1.992950566938279877e+00,1.700409034621674254e+00
8.766635927951786922e-01,2.890735193499691036e+02,-3.410409591177981525e+01,9.444525204414288666e+00,-4.060938220351953731e+00,1.503731161081882206e+00,1.446035330678800968e-01,-1.254259503693938571e+00,1.859136622980068765e+00,-1.987009770791364538e+00,1.713784022695088449e+00
8.771536227520234652e-01,2.882228596997816226e+02,-3.409211292932197068e+01,9.475208838655138521e+00,-4.101484256011890039e+00,1.549314927882585291e+00,9.907143608537838375e-02,-1.215560784359712709e+00,1.834121775291982503e+00,-1.980203595302955977e+00,1.726256604047742060e+00
8.776436527088681272e-01,2.873662925613433003e+02,-3.407852454348333282e+01,9.505182741315785222e+00,-4.141587048166333496e+00,1.594672367542714575e+00,5.350281922825961267e-02,-1.176514059391939648e+00,1.808456173164201042e+00,-1.972533981317638130e+00,1.737819188873039877e+00
8.781336826657127892e-01,2.865038190225449171e+02,-3.406332854457227910e+01,9.534443545595735259e+00,-4.181241497682263386e+00,1.639796083332929477e+00,7.907251336920495532e-03,-1.137129659288468098e+00,1.782148016523255052e+00,-1.964003248233517684e+00,1.748464654773269400e+00
8.786237126225575622e-01,2.856354403613153181e+02,-3.404652279872719589e+01,9.562987932252125844e+00,-4.220442544422347453e+00,1.684678699187549533e+00,-3.770567292816950911e-02,-1.097418028914889376e+00,1.755205747014234596e+00,-1.954614094664303359e+00,1.758186351219606980e+00
8.791137425794023352e-01,2.847611580465342627e+02,-3.402810524839622275e+01,9.590812630081362755e+00,-4.259185167981339504e+00,1.729312860892874060e+00,-8.332633480519380242e-02,-1.057389725527857927e+00,1.727638046606036815e+00,-1.944369599012101713e+00,1.766978103781642995e+00
8.796037725362469972e-01,2.838809737389422594e+02,-3.400807391281744430e+01,9.617914416401584177e+00,-4.297464388422806536e+00,1.773691237273708587e+00,-1.289450931440372372e-01,-1.017055416803917200e+00,1.699453836179872557e+00,-1.933273219950847999e+00,1.774834218126368546e+00
8.800938024930917702e-01,2.829948892920496633e+02,-3.398642688849975002e+01,9.644290117535870621e+00,-4.335275267016140965e+00,1.817806521378021678e+00,-1.745522861135615500e-01,-9.764258788739470507e-01,1.670662274101110789e+00,-1.921328796820429119e+00,1.781749483786627009e+00
8.805838324499364322e-01,2.821029067530417933e+02,-3.396316234970414172e+01,9.669936609296284402e+00,-4.372612906973934344e+00,1.861651431659842704e+00,-2.201382329032268714e-01,-9.355119943630749724e-01,1.641272754774342424e+00,-1.908540549931415864e+00,1.787719177699006678e+00
8.810738624067810942e-01,2.812050283636842209e+02,-3.393827854892575147e+01,9.694850817468685378e+00,-4.409472454189618418e+00,1.905218713160262034e+00,-2.656932354189249779e-01,-8.943247504362392686e-01,1.611294907181830327e+00,-1.894913080780531001e+00,1.792739067511244011e+00
8.815638923636257562e-01,2.803012565612255003e+02,-3.391177381737641383e+01,9.719029718298340725e+00,-4.445849097975431263e+00,1.948501138686619782e+00,-3.112075799730882331e-01,-8.528752368492937830e-01,1.580738593405232928e+00,-1.880451372176761282e+00,1.796805414659069733e+00
8.820539223204705293e-01,2.793915939792960330e+02,-3.388364656546765019e+01,9.742470338976319866e+00,-4.481738071800727141e+00,1.991491509989924857e+00,-3.566715389691603733e-01,-8.111746440055778162e-01,1.549613907130536372e+00,-1.865160788278061643e+00,1.799914977212479616e+00
8.825439522773151912e-01,2.784760434488078999e+02,-3.385389528329449860e+01,9.765169758126726052e+00,-4.517134654030575014e+00,2.034182658940382638e+00,-4.020753725802421741e-01,-7.692342610181794882e-01,1.517931172136429474e+00,-1.849047074538864965e+00,1.802065012491575580e+00
8.830339822341598532e-01,2.775546079988487804e+02,-3.382251854111957812e+01,9.787125106294693566e+00,-4.552034168664736313e+00,2.076567448701197360e+00,-4.474093304221584688e-01,-7.270654737775794629e-01,1.485700940765792177e+00,-1.832116357568088105e+00,1.803253279451753954e+00
8.835240121910046263e-01,2.766272908575789415e+02,-3.378951498985810531e+01,9.808333566435136319e+00,-4.586431986076807910e+00,2.118638774900366339e+00,-4.926636532205863617e-01,-6.846797630250773814e-01,1.452933992380684103e+00,-1.814375144897963699e+00,1.803478040838442542e+00
8.840140421478492883e-01,2.756940954531218608e+02,-3.375488336156319491e+01,9.828792374402372189e+00,-4.620323523753847361e+00,2.160389566800831940e+00,-5.378285744726514217e-01,-6.420887024315986569e-01,1.419641331800486572e+00,-1.795830324663441058e+00,1.802738065111272769e+00
8.845040721046939503e-01,2.747550254144542805e+02,-3.371862246991185685e+01,9.848498819440511198e+00,-4.653704247036255737e+00,2.201812788468763049e+00,-5.828943221027680366e-01,-5.993039566820843600e-01,1.385834187723356870e+00,-1.776489165192268960e+00,1.801032628137734015e+00
8.849941020615387233e-01,2.738100845722940448e+02,-3.368073121069148357e+01,9.867450244674612847e+00,-4.686569669857954423e+00,2.242901439939969155e+00,-6.278511201127181529e-01,-5.563372795654650815e-01,1.351524011130993408e+00,-1.756359314505730573e+00,1.798361514656251714e+00
8.854841320183834963e-01,2.728592769599865164e+02,-3.364120856228704071e+01,9.885644047602662354e+00,-4.718915355486889673e+00,2.283648558384510086e+00,-6.726891902260114797e-01,-5.132005120702103351e-01,1.316722473676723348e+00,-1.735448799730085367e+00,1.794725019508782271e+00
8.859741619752281583e-01,2.719026068143920725e+02,-3.360005358616875526e+01,9.903077680588214804e+00,-4.750736917265706794e+00,2.324047219269316678e+00,-7.173987535263739446e-01,-4.699055804855394314e-01,1.281441466056941536e+00,-1.713766026418666488e+00,1.790123948642807328e+00
8.864641919320729313e-01,2.709400785767604702e+02,-3.355726542738035079e+01,9.919748651354241886e+00,-4.782030019353245009e+00,2.364090537519541346e+00,-7.619700320910562930e-01,-4.264644945077575855e-01,1.245693096365584118e+00,-1.691319777784597633e+00,1.784559619882955417e+00
8.869542218889175933e-01,2.699716968936177750e+02,-3.351284331502790081e+01,9.935654523477204236e+00,-4.812790377465654856e+00,2.403771668677328499e+00,-8.063932506176874071e-01,-3.828893453527308921e-01,1.209489688432241916e+00,-1.668119213844225790e+00,1.778033863471857989e+00
8.874442518457622553e-01,2.689974666176420328e+02,-3.346678656276916541e+01,9.950792916882246431e+00,-4.843013759618238545e+00,2.443083810059220706e+00,-8.506586380458669439e-01,-3.391923038735433771e-01,1.172843780143325576e+00,-1.644173870471144383e+00,1.770549022380573101e+00
8.879342818026070283e-01,2.680173928085362149e+02,-3.341909456930380173e+01,9.965161508339409835e+00,-4.872695986867819684e+00,2.482020201911896873e+00,-8.947564291731260333e-01,-2.953856186837011677e-01,1.135768121746626003e+00,-1.619493658361072175e+00,1.762107952388700438e+00
8.884243117594516903e-01,2.670314807339071876e+02,-3.336976681886356033e+01,9.978758031959923613e+00,-4.901832934054690227e+00,2.520574128565424843e+00,-9.386768662646471917e-01,-2.514816142861686643e-01,1.098275674139128855e+00,-1.594088861907051458e+00,1.752714021933418076e+00
8.889143417162963523e-01,2.660397358705611737e+02,-3.331880288148012426e+01,9.991580279820638566e+00,-4.930420531852966803e+00,2.558738924175247842e+00,-9.824102116557765774e-01,-2.074926711034288385e-01,1.060379591958821699e+00,-1.567970155344514449e+00,1.742371210334689779e+00
8.894043716731411253e-01,2.650421639136708905e+02,-3.326620240321890520e+01,1.000362609935366187e+01,-4.958454789587425360e+00,2.596508071621847602e+00,-1.025947004947925345e+00,-1.634307696690576184e-01,1.022092761729078925e+00,-1.541148776381619623e+00,1.731086023639779814e+00
8.898944016299857873e-01,2.640387707625308735e+02,-3.321196510628934107e+01,1.001489338065643153e+01,-4.985931741449025623e+00,2.633875042752748641e+00,-1.069277711151065624e+00,-1.193080211213882608e-01,9.834281286399370048e-01,-1.513635629360735591e+00,1.718863772789617661e+00
8.903844315868304493e-01,2.630295625256562175e+02,-3.315609080041402734e+01,1.002538006986677210e+01,-5.012847464774705664e+00,2.670833317963109188e+00,-1.112392720778248023e+00,-7.513673915389582070e-02,9.443989282906736227e-01,-1.485441775876574555e+00,1.705709373632417591e+00
8.908744615436752223e-01,2.620145455260872041e+02,-3.309857938299292357e+01,1.003508417283064169e+01,-5.039198095403451205e+00,2.707376431883291357e+00,-1.155282451025728463e+00,-3.092928529690455730e-02,9.050185832472873448e-01,-1.456578666635091945e+00,1.691628363662057044e+00
8.913644915005198843e-01,2.609937263022151228e+02,-3.303943083938384007e+01,1.004400375537352730e+01,-5.064979828177962773e+00,2.743497974469576217e+00,-1.197937348076797415e+00,1.330193546945365735e-02,8.653006958006692617e-01,-1.427058131374114192e+00,1.676626890992489516e+00
8.918545214573645463e-01,2.599671116086024085e+02,-3.297864524318177359e+01,1.005213694357155418e+01,-5.090188917445830796e+00,2.779191592092121521e+00,-1.240347889395262193e+00,5.754447907461374134e-02,8.252590407800071137e-01,-1.396892368864713907e+00,1.660711703400515438e+00
8.923445514142094304e-01,2.589347084168001061e+02,-3.291622275649724827e+01,1.005948192402225416e+01,-5.114821677560112967e+00,2.814450988620028404e+00,-1.282504586008421654e+00,1.017858666891133801e-01,7.849075584215741141e-01,-1.366093936993445945e+00,1.643890137436965659e+00
8.928345813710540924e-01,2.578965239161622662e+02,-3.285216363023371855e+01,1.006603694411502836e+01,-5.138874483379344937e+00,2.849269926503540606e+00,-1.324397984779559501e+00,1.460135890283193461e-01,7.442603472928763786e-01,-1.334675742925432118e+00,1.626170107606295767e+00
8.933246113278987544e-01,2.568525655146519284e+02,-3.278646820436362930e+01,1.007180031230133288e+01,-5.162343770767109596e+00,2.883642227853569828e+00,-1.366018670670190227e+00,1.902151106285890347e-01,7.033316572719403581e-01,-1.302651033348119380e+00,1.607560095614493756e+00
8.938146412847434163e-01,2.558028408396477005e+02,-3.271913690820369425e+01,1.007677039836450561e+01,-5.185226037090947315e+00,2.917561775518230593e+00,-1.407357268991678456e+00,2.343778740954693407e-01,6.621358825820962135e-01,-1.270033384795988818e+00,1.588069139685452935e+00
8.943046712415881894e-01,2.547473577387431192e+02,-3.265017026068898076e+01,1.008094563368932484e+01,-5.207517841720782137e+00,2.951022514156637744e+00,-1.448404447646533644e+00,2.784893043242511745e-01,6.206875548819723587e-01,-1.236836694055994501e+00,1.567706823945688832e+00
8.947947011984328514e-01,2.536861242805441634e+02,-3.257956887064601403e+01,1.008432451153122322e+01,-5.229215806526766208e+00,2.984018451309821351e+00,-1.489150919359206515e+00,3.225368126926930756e-01,5.790013364108697047e-01,-1.203075168653865656e+00,1.546483267877476253e+00
8.952847311552775134e-01,2.526191487554596051e+02,-3.250733343706474443e+01,1.008690558728522291e+01,-5.250316616376627721e+00,3.016543658468891387e+00,-1.529587443896546439e+00,3.665078012260885032e-01,5.370920131893537341e-01,-1.168763317421142478e+00,1.524409115840326567e+00
8.957747611121222864e-01,2.515464396764896549e+02,-3.243346474936948454e+01,1.008868747875453842e+01,-5.270817019632433542e+00,3.048592272140306036e+00,-1.569704830277742769e+00,4.103896667344834048e-01,4.949744882752448172e-01,-1.133915941143085693e+00,1.501495526660894697e+00
8.962647910689669484e-01,2.504680057800104578e+02,-3.235796368768887987e+01,1.008966886641887761e+01,-5.290713828646794070e+00,3.080158494908311173e+00,-1.609493938973835858e+00,4.541698049221372102e-01,4.526637750749208378e-01,-1.098548123287400813e+00,1.477754163291276068e+00
8.967548210258116104e-01,2.493838560265520528e+02,-3.228083122312469300e+01,1.008984849370243353e+01,-5.310003920258584031e+00,3.111236596494623363e+00,-1.648945684096877917e+00,4.978356144693131258e-01,4.101749907098497516e-01,-1.062675220813698918e+00,1.453197182535645782e+00
8.972448509826563834e-01,2.482939996015745976e+02,-3.220206841801957154e+01,1.008922516724155827e+01,-5.328684236288051324e+00,3.141820914815212973e+00,-1.688051035578578052e+00,5.413745010862222040e-01,3.675233494385184985e-01,-1.026312855063837404e+00,1.427837224845329933e+00
8.977348809395010454e-01,2.471984459162400753e+02,-3.212167642622387831e+01,1.008779775715214555e+01,-5.346751784031408938e+00,3.171905857034269083e+00,-1.726801021338519870e+00,5.847738815392121703e-01,3.247241561336730031e-01,-9.894769027330686528e-01,1.401687404182267116e+00
8.982249108963457074e-01,2.460972046081780604e+02,-3.203965649336126376e+01,1.008556519729667755e+01,-5.364203636754893090e+00,3.201485900615391511e+00,-1.765186729442021818e+00,6.280211876492772793e-01,2.817927998147931046e-01,-9.521834869219327757e-01,1.374761297950809258e+00
8.987149408531905914e-01,2.449902855422488415e+02,-3.195600995709328629e+01,1.008252648555098041e+01,-5.381036934188259124e+00,3.230555594369903805e+00,-1.803199310247500353e+00,6.711038702627444286e-01,2.387447472359462974e-01,-9.144489682690124521e-01,1.347072936997951054e+00
8.992049708100352534e-01,2.438776988113040431e+02,-3.187073824738315864e+01,1.007868068407066708e+01,-5.397248883017707222e+00,3.259109559502306297e+00,-1.840829978543352841e+00,7.140094031941383035e-01,1.955955365290132919e-01,-8.762899361645521967e-01,1.318636795681983553e+00
8.996950007668799154e-01,2.427594547369378404e+02,-3.178384288675798786e+01,1.007402691955725516e+01,-5.412836757378334696e+00,3.287142490653029547e+00,-1.878070015674579984e+00,7.567252871414917870e-01,1.523607709020308176e-01,-8.377232000447126792e-01,1.289467782009412922e+00
9.001850307237246884e-01,2.416355638702393094e+02,-3.169532549057039361e+01,1.006856438352400041e+01,-5.427797899345973676e+00,3.314649156938227037e+00,-1.914910771658800748e+00,7.992390535736897395e-01,1.090561123930459120e-01,-7.987657807668125942e-01,1.259581227840392392e+00
9.006750606805693504e-01,2.405060369925390944e+02,-3.160518776725893630e+01,1.006229233256139821e+01,-5.442129719428495882e+00,3.341624402986783871e+00,-1.951343667291890238e+00,8.415382685901207083e-01,6.569727567922689637e-02,-7.594349020653244908e-01,1.228992879162506879e+00
9.011650906374140124e-01,2.393708851161493953e+02,-3.151343151860734082e+01,1.005521008860238119e+01,-5.455829697056609362e+00,3.368063149974543258e+00,-1.987360196243251442e+00,8.836105367526490006e-01,2.230002194119995451e-02,-7.197479820886077961e-01,1.197718886432888041e+00
9.016551205942587854e-01,2.382301194851033301e+02,-3.142005864000287119e+01,1.004731703918720953e+01,-5.468895381074068140e+00,3.393960396655647305e+00,-2.022951927140567818e+00,9.254435048897220462e-01,-2.111984721718607183e-02,-6.797226250165511185e-01,1.165775794988793912e+00
9.021451505511034474e-01,2.370837515758885843e+02,-3.132507112069357191e+01,1.003861263772805934e+01,-5.481324390227347187e+00,3.419311220391059170e+00,-2.058110505644143551e+00,9.670248658727482738e-01,-6.454649579381932512e-02,-6.393766127589892712e-01,1.133180535526549182e+00
9.026351805079481094e-01,2.359317930981757456e+02,-3.122847104404439023e+01,1.002909640377327349e+01,-5.493114413654787143e+00,3.444110778174299003e+00,-2.092827656510868550e+00,1.008342362364776035e+00,-1.079640593580231123e-01,-5.987278967348861336e-01,1.099950414648841690e+00
9.031252104647928824e-01,2.347742559955443653e+02,-3.113026058779230354e+01,1.001876792327133181e+01,-5.504263211375179488e+00,3.468354307654308855e+00,-2.127095185647682740e+00,1.049383790541343453e+00,-1.513566509648773817e-01,-5.577945897323819402e-01,1.066103105480445734e+00
9.036152404216375444e-01,2.336111524462046418e+02,-3.103044202430049836e+01,1.000762684883450326e+01,-5.514768614775796607e+00,3.492037128155492276e+00,-2.160904982154620235e+00,1.090137003783570480e+00,-1.947083670142197853e-01,-5.165949578496586980e-01,1.031656638352347777e+00
9.041052703784822064e-01,2.324424948637131649e+02,-3.092901772081123113e+01,9.995672900002173122e+00,-5.524628527099904929e+00,3.515154641694964610e+00,-2.194249020357471824e+00,1.130589916343565760e+00,-2.380032930544138114e-01,-4.751474125165384699e-01,9.966293915541903914e-01
9.045953003353268684e-01,2.312682958976862437e+02,-3.082599013969786839e+01,9.982905863503875210e+00,-5.533840923933708744e+00,3.537702333996937121e+00,-2.227119361829959843e+00,1.170730506982001540e+00,-2.812255095307274466e-01,-4.334705025969658454e-01,9.610400821551696726e-01
9.050853302921717525e-01,2.300885684345082041e+02,-3.072136183871572968e+01,9.969325593522011530e+00,-5.542403853692752236e+00,3.559675775504296702e+00,-2.259508157405514694e+00,1.210546822577971415e+00,-3.243590974784396064e-01,-3.915829065722553626e-01,9.249077568932817517e-01
9.055753602490164145e-01,2.289033255980376111e+02,-3.061513547125213108e+01,9.954932011954269910e+00,-5.550315438107772614e+00,3.581070622387307445e+00,-2.291407649178547778e+00,1.250026981711007235e+00,-3.673881441605457709e-01,-3.495034248052391046e-01,8.882517831330367652e-01
9.060653902058610765e-01,2.277125807503048236e+02,-3.050731378657489756e+01,9.939725108675707688e+00,-5.557573872710034557e+00,3.601882617549594823e+00,-2.322810172495445968e+00,1.289159178215510515e+00,-4.102967486503357186e-01,-3.072509718850418015e-01,8.510918398914065763e-01
9.065554201627058495e-01,2.265163474922090643e+02,-3.039789963008020379e+01,9.923704941800528090e+00,-5.564177427316079338e+00,3.622107591631187340e+00,-2.353708157934980782e+00,1.327931684707266413e+00,-4.530690273584936367e-01,-2.648445690528231644e-01,8.134479089322828038e-01
9.070454501195505115e-01,2.253146396642116542e+02,-3.028689594353939185e+01,9.906871637943595488e+00,-5.570124446511948157e+00,3.641741464008776852e+00,-2.384094133278331640e+00,1.366332856082224101e+00,-4.956891195048975796e-01,-2.223033367083193657e-01,7.753402659293376908e-01
9.075354800763951735e-01,2.241074713470222264e+02,-3.017430576534441755e+01,9.889225392481574062e+00,-5.575413350136872559e+00,3.660780243793174016e+00,-2.413960725468728530e+00,1.404351132987600614e+00,-5.381411925352055370e-01,-1.796464869970972877e-01,7.367894716971694624e-01
9.080255100332399465e-01,2.228948568622827224e+02,-3.006013223075249741e+01,9.870766469813784028e+00,-5.580042633766383986e+00,3.679220030823894927e+00,-2.443300662560596415e+00,1.441975045265143196e+00,-5.804094474820415961e-01,-1.368933164787025092e-01,6.978163634909118063e-01
9.085155399900846085e-01,2.216768107732472117e+02,-2.994437857212964360e+01,9.851495203622771868e+00,-5.584010869194923288e+00,3.697057016660950879e+00,-2.472106775658304834e+00,1.479193215366672032e+00,-6.224781242708912199e-01,-9.406319887559377868e-02,6.584420463742259866e-01
9.090055699469292705e-01,2.204533478854563100e+02,-2.982704811919305143e+01,9.831411997134521741e+00,-5.587316704917856924e+00,3.714287485573796843e+00,-2.500372000844479636e+00,1.515994361741866525e+00,-6.643315069707134146e-01,-5.117557790285842678e-02,6.186878846556338463e-01
9.094955999037740435e-01,2.192244832474091254e+02,-2.970814429925258082e+01,9.810517323378395105e+00,-5.589958866612984245e+00,3.730907815527447102e+00,-2.528089381097860855e+00,1.552367302198261578e+00,-7.059539289891816338e-01,-8.249960178791093668e-03,5.785754933933022759e-01
9.099856298606187055e-01,2.179902321512299750e+02,-2.958767063745110093e+01,9.788811725446755929e+00,-5.591936157621481662e+00,3.746914479165776690e+00,-2.555252068200757343e+00,1.588300957233515165e+00,-7.473297782126542277e-01,3.469409178375060243e-02,5.381267299681848915e-01
9.104756598174633675e-01,2.167506101333308663e+02,-2.946563075700374057e+01,9.766295816754254844e+00,-5.593247459428297041e+00,3.762304044791982882e+00,-2.581853324636050662e+00,1.623784353339909670e+00,-7.884435020908282521e-01,7.763696650519169573e-02,4.973636857255305799e-01
9.109656897743081405e-01,2.155056329750688633e+02,-2.934202837943605147e+01,9.742970281296836177e+00,-5.593891732142029838e+00,3.777073177346263577e+00,-2.607886525473820605e+00,1.658806626281144281e+00,-8.292796126661154954e-01,1.205590103862983486e-01,4.563086776847822268e-01
9.114557197311529135e-01,2.142553167034037926e+02,-2.921686732482147519e+01,9.718835873910459000e+00,-5.593868014974218816e+00,3.791218639380573130e+00,-2.633345160247406724e+00,1.693357024341216155e+00,-8.698226915475599785e-01,1.634405344742850819e-01,4.149842403179688777e-01
9.119457496879975755e-01,2.129996775915444402e+02,-2.909015151201710125e+01,9.693893420529398952e+00,-5.593175426718111964e+00,3.804737292030649698e+00,-2.658222834819204294e+00,1.727424911545750730e+00,-9.100573948296597493e-01,2.062618211483420172e-01,3.734131173962844663e-01
9.124357796448423485e-01,2.117387321595977596e+02,-2.896188495889902725e+01,9.668143818444383086e+00,-5.591813166226885734e+00,3.817626095985151125e+00,-2.682513273235892282e+00,1.760999770855397495e+00,-9.499684579556797459e-01,2.490031307241402647e-01,3.316182539052572320e-01
9.129258096016870105e-01,2.104724971752102647e+02,-2.883207178259636549e+01,9.641588036560335695e+00,-5.589780512891322495e+00,3.829882112451985066e+00,-2.706210319573290057e+00,1.794071207331546347e+00,-9.895407005257381705e-01,2.916447079776209872e-01,2.896227880282118416e-01
9.134158395585316725e-01,2.092009896542016918e+02,-2.870071619972380716e+01,9.614227115653765310e+00,-5.587076827116955968e+00,3.841502504121883099e+00,-2.729307939770879265e+00,1.826628951274404944e+00,-1.028759031049717443e+00,3.341667885881094424e-01,2.474500431980084514e-01
9.139058695153764456e-01,2.079242268612038345e+02,-2.856782252661399468e+01,9.586062168629956304e+00,-5.583701550800606483e+00,3.852484536128966575e+00,-2.751800223455640904e+00,1.858662861333017613e+00,-1.067608451644533218e+00,3.765496055003092479e-01,2.051235202174259697e-01
9.143958994722211076e-01,2.066422263102897148e+02,-2.843339517954843387e+01,9.557094380779840748e+00,-5.579654207806467703e+00,3.862825577008647038e+00,-2.773681385755656592e+00,1.890162927587736963e+00,-1.106074062676299707e+00,4.187733952056607034e-01,1.626668894478182636e-01
9.148859294290657695e-01,2.053550057655941146e+02,-2.829743867498675769e+01,9.527325010036381769e+00,-5.574934404441554747e+00,3.872523099652664946e+00,-2.794945769103297728e+00,1.921119274605000982e+00,-1.144141067347297813e+00,4.608184039430491818e-01,1.201039830659649255e-01
9.153759593859105426e-01,2.040625832419379719e+02,-2.815995762979589756e+01,9.496755387230900070e+00,-5.569541829930702903e+00,3.881574682261287990e+00,-2.815587845027882175e+00,1.951522164464196685e+00,-1.181794776227399257e+00,5.026648938184254956e-01,7.745878738961264887e-02
9.158659893427552046e-01,2.027649770054447913e+02,-2.802095676147760983e+01,9.465386916348890622e+00,-5.563476256890898419e+00,3.889978009292625938e+00,-2.835602215937895743e+00,1.981361999756785508e+00,-1.219020611730259773e+00,5.442931488437545706e-01,3.475543527122715304e-02
9.163560192995998666e-01,2.014622055741538134e+02,-2.788044088839523837e+01,9.433221074785672400e+00,-5.556737541805190084e+00,3.897730872409214786e+00,-2.854983616892856624e+00,2.010629326557735297e+00,-1.255804112534225414e+00,5.856834808951256743e-01,-7.981801439791214037e-03
9.168460492564445286e-01,2.001542877186270744e+02,-2.773841492999915559e+01,9.400259413601638414e+00,-5.549325625495990622e+00,3.904831171421742742e+00,-2.873726917364732181e+00,2.039314837369197608e+00,-1.292130937947945757e+00,6.268162355901003568e-01,-5.072851936656852523e-02
9.173360792132893016e-01,1.988412424625535095e+02,-2.759488390705116245e+01,9.366503557777145161e+00,-5.541240533597778573e+00,3.911276915229871420e+00,-2.891827122988853915e+00,2.067409374036352165e+00,-1.327986872220618064e+00,6.676717980842219458e-01,-9.346019100583879968e-02
9.178261091701339636e-01,1.975230890833534545e+02,-2.744985294184849423e+01,9.331955206467332786e+00,-5.532482377029386278e+00,3.917066222760325012e+00,-2.909279377304431868e+00,2.094903930635476641e+00,-1.363357828796842419e+00,7.082305987865737951e-01,-1.361521720604295105e-01
9.183161391269787366e-01,1.961998471127691346e+02,-2.730332725844564834e+01,9.296616133256346615e+00,-5.523051352465664365e+00,3.922197323902164356e+00,-2.926078963484752826e+00,2.121789656334458485e+00,-1.398229854516430670e+00,7.484731189948463648e-01,-1.787797087037068522e-01
9.188061690838235096e-01,1.948715363350460450e+02,-2.715531218029826022e+01,9.260488186235560804e+00,-5.512947750945652814e+00,3.926668597575555975e+00,-2.942221422211087845e+00,2.148058143073480419e+00,-1.432589694078020059e+00,7.883807778927279797e-01,-2.213189834668296829e-01
9.192961990406681716e-01,1.935381767797777002e+02,-2.700581311714575961e+01,9.223573268910094214e+00,-5.502171919876965411e+00,3.930478490327947938e+00,-2.957702385683997903e+00,2.173701125030228276e+00,-1.466424335513381694e+00,8.279354116761000748e-01,-2.637468393255582022e-01
9.197862289975128336e-01,1.921997887295656540e+02,-2.685483557539521016e+01,9.185873349942932364e+00,-5.490724269739913233e+00,3.933625501149669024e+00,-2.972517485858081621e+00,2.198710200162917516e+00,-1.499720393740286317e+00,8.671182061850736256e-01,-3.060393522963811286e-01
9.202762589543576066e-01,1.908563927230096056e+02,-2.670238516350636004e+01,9.147390473011565604e+00,-5.478605298635937260e+00,3.936108245490406610e+00,-2.986662508333709276e+00,2.223077151899729209e+00,-1.532464672216381274e+00,9.059104805230624446e-01,-3.481725835640525624e-01
9.207662889112022686e-01,1.895080095551140857e+02,-2.654846759193991801e+01,9.108126756726228734e+00,-5.465815592224904762e+00,3.937925455353943338e+00,-3.000133392994974724e+00,2.246793951174851589e+00,-1.564644167926674934e+00,9.442936974408155937e-01,-3.901225986404696089e-01
9.212563188680469306e-01,1.881546602776838881e+02,-2.639308867310218787e+01,9.068084394545792293e+00,-5.452355823658760592e+00,3.939075979383670933e+00,-3.012926234622142818e+00,2.269852758400499937e+00,-1.596246076232700872e+00,9.822494734636639802e-01,-4.318654861131014933e-01
9.217463488248917036e-01,1.867963661997132760e+02,-2.623625432128694968e+01,9.027265654692071095e+00,-5.438226753513704104e+00,3.939558782945463022e+00,-3.025037283496157858e+00,2.292245925414420959e+00,-1.627257795656510186e+00,1.019759588870558842e+00,-4.733773760995658164e-01
9.222363787817363656e-01,1.854331488877663787e+02,-2.607797055261425001e+01,8.985672880062516299e+00,-5.423429229720872158e+00,3.939372948207915837e+00,-3.036462945995240581e+00,2.313965997402940733e+00,-1.657666932599562770e+00,1.056805997524982610e+00,-5.146344584084376894e-01
9.227264087385810276e-01,1.840650301663465029e+02,-2.591824348496577102e+01,8.943308488141170187e+00,-5.407964187495498010e+00,3.938517674219952802e+00,-3.047199785183600795e+00,2.335005714799585519e+00,-1.687461305996580840e+00,1.093370836557808312e+00,-5.556130004063755123e-01
9.232164386954258006e-01,1.826920321182589078e+02,-2.575707933791743898e+01,8.900174970908070193e+00,-5.391832649264602040e+00,3.936992276985796568e+00,-3.057244521392211478e+00,2.355358015159201290e+00,-1.716628951904229927e+00,1.129436435901951308e+00,-5.962893645913955876e-01
9.237064686522704626e-01,1.813141770849652517e+02,-2.559448443266893847e+01,8.856274894747006243e+00,-5.375035724593193009e+00,3.934796189537304922e+00,-3.066594032791675417e+00,2.375016035007605719e+00,-1.745158128024706379e+00,1.164985327678896398e+00,-6.366400258723792227e-01
9.241964986091151246e-01,1.799314876669263583e+02,-2.543046519196980526e+01,8.811610900351551479e+00,-5.357574610108931878e+00,3.931928962003671479e+00,-3.075245355957198612e+00,2.393973111666818809e+00,-1.773037318164275788e+00,1.200000255437168928e+00,-6.766415885548949793e-01
9.246865285659600087e-01,1.785439867239387013e+02,-2.526502814004273745e+01,8.766185702629536891e+00,-5.339450589425335458e+00,3.928390261678489370e+00,-3.083195686425635351e+00,2.412222785055790908e+00,-1.800255236626654654e+00,1.234464183242607538e+00,-7.162708030331798037e-01
9.251765585228046707e-01,1.771516973754637831e+02,-2.509817990250396491e+01,8.720002090605930789e+00,-5.320665033063504801e+00,3.924179873084192582e+00,-3.090442379244615179e+00,2.429758799466652075e+00,-1.826800832541263020e+00,1.268360304620477885e+00,-7.555045821883098478e-01
9.256665884796493327e-01,1.757546430009427638e+02,-2.492992720627986714e+01,8.673062927323883287e+00,-5.301219398372277958e+00,3.919297698033839872e+00,-3.096982949513789052e+00,2.446575105316570298e+00,-1.852663294126490445e+00,1.301672051349598735e+00,-7.943200174927712576e-01
9.261566184364941057e-01,1.743528472401083036e+02,-2.476027687952117518e+01,8.625371149744321286e+00,-5.281115229446967874e+00,3.913743755690284321e+00,-3.102815072918134742e+00,2.462665860875068891e+00,-1.877832052887736580e+00,1.334383102108194219e+00,-8.326943948210959734e-01
9.266466483933387677e-01,1.729463339932861459e+02,-2.458923585151390157e+01,8.576929768643863028e+00,-5.260354157046578827e+00,3.907518182622701453e+00,-3.107936586253357891e+00,2.478025433966905666e+00,-1.902296787750389351e+00,1.366477390971658101e+00,-8.706052099667745958e-01
9.271366783501834297e-01,1.715351274216853881e+02,-2.441681115258689871e+01,8.527741868510997136e+00,-5.238937898509502311e+00,3.900621232860478571e+00,-3.112345487943394051e+00,2.492648403650511213e+00,-1.926047429127738964e+00,1.397939115762247830e+00,-9.080301838654710744e-01
9.276267083070282027e-01,1.701192519476828693e+02,-2.424300991401662841e+01,8.477810607440716240e+00,-5.216868257667742093e+00,3.893053277944471979e+00,-3.116039938549984178e+00,2.506529561871934320e+00,-1.949074162923738029e+00,1.428752746250579797e+00,-9.449472775243900058e-01
9.281167382638728647e-01,1.686987322550988040e+02,-2.406783936792888312e+01,8.427139217027516338e+00,-5.194147124759658674e+00,3.884814806975636081e+00,-3.119018261274346226e+00,2.519663915094321638e+00,-1.971367434470664648e+00,1.458903032209003747e+00,-9.813347066578819167e-01
9.286067682207175267e-01,1.672735932894609050e+02,-2.389130684719704334e+01,8.375731002256655344e+00,-5.170776476341168326e+00,3.875906426661004822e+00,-3.121278942450937066e+00,2.532046685902966665e+00,-1.992917952401723092e+00,1.488375011316905194e+00,-1.017170956029351148e+00
9.290967981775621887e-01,1.658438602582627368e+02,-2.371341978533763140e+01,8.323589341393878627e+00,-5.146758375195492619e+00,3.866328861357048119e+00,-3.122820632033297628e+00,2.543673314585858769e+00,-2.013716692458495938e+00,1.517154016917813042e+00,-1.052434793499317234e+00
9.295868281344069617e-01,1.644095586312115529e+02,-2.353418571640254342e+01,8.270717685873426817e+00,-5.122094970241382939e+00,3.856082953110387290e+00,-3.123642144071989257e+00,2.554539460689786434e+00,-2.033754901233314705e+00,1.545225685628417445e+00,-1.087105283779753684e+00
9.300768580912516237e-01,1.629707141404694255e+02,-2.335361227486844982e+01,8.217119560184496407e+00,-5.096788496439889293e+00,3.845169661695890362e+00,-3.123742457184621291e+00,2.564641004551963643e+00,-2.053024099846511685e+00,1.572575964799421744e+00,-1.121161801894615895e+00
9.305668880480962857e-01,1.615273527808822394e+02,-2.317170719552267144e+01,8.162798561755925775e+00,-5.070841274699570356e+00,3.833590064652105944e+00,-3.123120715017964066e+00,2.573974048807216697e+00,-2.071516087558602504e+00,1.599191119828329288e+00,-1.154584046346678328e+00
9.310569180049411697e-01,1.600795008102024326e+02,-2.298847831334629532e+01,8.107758360839323331e+00,-5.044255711780246898e+00,3.821345357314081426e+00,-3.121776226702150048e+00,2.582534919870682621e+00,-2.089222945317333213e+00,1.625057741324046567e+00,-1.187352051990540058e+00
9.315469479617858317e-01,1.586271847493047744e+02,-2.280393356339439492e+01,8.052002700390641365e+00,-5.017034300195302166e+00,3.808436852843560594e+00,-3.119708467296967491e+00,2.590320169396041372e+00,-2.106137039239611930e+00,1.650162752123338628e+00,-1.219446202611832231e+00
9.320369779186304937e-01,1.571704313823876191e+02,-2.261808098067246675e+01,7.995535395949876722e+00,-4.989179618112373760e+00,3.794865982256502512e+00,-3.116917078230241334e+00,2.597326575709318242e+00,-2.122251024028401378e+00,1.674493414159254900e+00,-1.250847243212786619e+00
9.325270078754752667e-01,1.557092677571706076e+02,-2.243092870001037653e+01,7.938360335519316635e+00,-4.960694329252642198e+00,3.780634294447996702e+00,-3.113401867728292416e+00,2.603551145218176988e+00,-2.137557846324437349e+00,1.698037335181319385e+00,-1.281536292003906841e+00
9.330170378323199287e-01,1.542437211850829897e+02,-2.224248495593323582e+01,7.880481479440163639e+00,-4.931581182788630002e+00,3.765743456214567519e+00,-3.109162811238516788e+00,2.608991113796788053e+00,-2.152050747992881874e+00,1.720782475327640837e+00,-1.311494852101919628e+00
9.335070677891645907e-01,1.527738192414397531e+02,-2.205275808252859093e+01,7.821902860267321955e+00,-4.901843013240407387e+00,3.750195252273766489e+00,-3.104200051844002495e+00,2.613643948146198159e+00,-2.165723269344864033e+00,1.742717153548899001e+00,-1.340704822933981966e+00
9.339970977460093637e-01,1.512995897656130637e+02,-2.186175651331121372e+01,7.762628582642761010e+00,-4.871482740370413289e+00,3.733991585281215997e+00,-3.098513900670287313e+00,2.617507347130268780e+00,-2.178569252293924396e+00,1.763830053884187565e+00,-1.369148511348089903e+00
9.344871277028540257e-01,1.498210608611935584e+02,-2.166948878108447829e+01,7.702662823167147010e+00,-4.840503369076736284e+00,3.717134475844974695e+00,-3.092104837284177954e+00,2.620579243087127086e+00,-2.190582843447338668e+00,1.784110231588722728e+00,-1.396808642429714586e+00
9.349771576596986877e-01,1.483382608961412075e+02,-2.147596351779851886e+01,7.642009830269775428e+00,-4.808907989284865181e+00,3.699626062537255233e+00,-3.084973510084651149e+00,2.622857803116159126e+00,-2.201758497132359160e+00,1.803547119113443564e+00,-1.423668370024704144e+00
9.354671876165434607e-01,1.468512185029293846e+02,-2.128118945440552068e+01,7.580673924076944736e+00,-4.776699775837989215e+00,3.681468601903539195e+00,-3.077120736685866387e+00,2.624341430340548786e+00,-2.212090978357350579e+00,1.822130531936480891e+00,-1.449711286968406343e+00
9.359572175733881227e-01,1.453599625786811487e+02,-2.108517542071201234e+01,7.518659496278724319e+00,-4.743881988385818538e+00,3.662664468469054135e+00,-3.068547504292253425e+00,2.625028765145334564e+00,-2.221575365707791683e+00,1.839850674246455542e+00,-1.474921435020970728e+00
9.364472475302327847e-01,1.438645222852927077e+02,-2.088793034522758774e+01,7.455971009993915821e+00,-4.710457971271828193e+00,3.643216154742580315e+00,-3.059254970065686585e+00,2.624918686391022771e+00,-2.230207054177232529e+00,1.856698144477728185e+00,-1.499283314508994325e+00
9.369372774870775578e-01,1.423649270495521648e+02,-2.068946325501103445e+01,7.392612999633535686e+00,-4.676431153419080999e+00,3.623126271217658623e+00,-3.049244461484747148e+00,2.624010312602714556e+00,-2.237981757933087845e+00,1.872663940697439466e+00,-1.522781893673290199e+00
9.374273074439223308e-01,1.408612065632490840e+02,-2.048978327551332157e+01,7.328590070762650122e+00,-4.641805048214560969e+00,3.602397546371171266e+00,-3.038517476696096509e+00,2.622303003134791144e+00,-2.244895513017360233e+00,1.887739465844459508e+00,-1.545402617722930749e+00
9.379173374007669928e-01,1.393533907832728573e+02,-2.028889963041716626e+01,7.263906899960453245e+00,-4.606583253391947963e+00,3.581032826659253931e+00,-3.027075684857912119e+00,2.619796359311125311e+00,-2.250944679982268770e+00,1.901916532820224548e+00,-1.567131417595552412e+00
9.384073673576117658e-01,1.378415099317030865e+02,-2.008682164147362670e+01,7.198568234678743849e+00,-4.570769450912907317e+00,3.559035076510569162e+00,-3.014920926475404883e+00,2.616490225540816894e+00,-2.256125946460743936e+00,1.915187369431412989e+00,-1.587954718423860934e+00
9.388973973144564278e-01,1.363255944958941086e+02,-1.988355872833594162e+01,7.132578893098875383e+00,-4.534367406846960158e+00,3.536407378316999139e+00,-3.002055213728461069e+00,2.612384690409482069e+00,-2.260436329671835054e+00,1.927544623184493267e+00,-1.607859447708347878e+00
9.393874272713010898e-01,1.348056752285472726e+02,-1.967912040838989185e+01,7.065943763986929582e+00,-4.497380971249777204e+00,3.513152932421653940e+00,-2.988480730791350570e+00,2.607480087746078201e+00,-2.263873178861030233e+00,1.938981365932178624e+00,-1.626833043196295847e+00
9.398774572281457518e-01,1.332817831477763946e+02,-1.947351629658124850e+01,6.998667806547320680e+00,-4.459814078040011509e+00,3.489275057104265887e+00,-2.974199834144521493e+00,2.601776997665252278e+00,-2.266434177675443085e+00,1.949491098371708864e+00,-1.644863460466970073e+00
9.403674871849905248e-01,1.317539495371614180e+02,-1.926675610523974669e+01,6.930756050274625935e+00,-4.421670744874571568e+00,3.464777188563904708e+00,-2.959215052878470864e+00,2.595276247585224905e+00,-2.268117346473922158e+00,1.959067754395049210e+00,-1.661939180223087398e+00
9.408575171418351868e-01,1.302222059458007379e+02,-1.905884964390099157e+01,6.862213594804103423e+00,-4.382955073022568371e+00,3.439662880899172936e+00,-2.943529088989760734e+00,2.587978913221230748e+00,-2.268921044572032475e+00,1.967705705290891727e+00,-1.678049215288427209e+00
9.413475470986798488e-01,1.286865841883460462e+02,-1.884980681912406197e+01,6.793045609760184789e+00,-4.343671247237570476e+00,3.413935806085634184e+00,-2.927144817669056653e+00,2.579886319554477225e+00,-2.268843972421964228e+00,1.975399763798612707e+00,-1.693183117311797048e+00
9.418375770555246218e-01,1.271471163450308666e+02,-1.863963763430638920e+01,6.723257334603438551e+00,-4.303823535628406916e+00,3.387599753950643500e+00,-2.910065287581265814e+00,2.571000041776630773e+00,-2.267885173727315795e+00,1.982145188014055925e+00,-1.707330983177169026e+00
9.423276070123692838e-01,1.256038347616968451e+02,-1.842835218949634424e+01,6.652854078476165611e+00,-4.263416289528641379e+00,3.360658632145637537e+00,-2.892293721137826346e+00,2.561321906209874211e+00,-2.266044037492779495e+00,1.987937685147163513e+00,-1.720483461120004387e+00
9.428176369692139458e-01,1.240567720498025892e+02,-1.821596068120167189e+01,6.581841220045983931e+00,-4.222453943364333995e+00,3.333116466115664700e+00,-2.873833514761011898e+00,2.550853991202468585e+00,-2.263320300008729635e+00,1.992773415131533721e+00,-1.732631756549895208e+00
9.433076669260587188e-01,1.225059610864257280e+02,-1.800247340219497971e+01,6.510224207347844683e+00,-4.180941014520350052e+00,3.304977399066297394e+00,-2.854688239140323436e+00,2.539598627999838598e+00,-2.259714046770692430e+00,1.996648994085815643e+00,-1.743767637579404228e+00
9.437976968829033808e-01,1.209514350142621879e+02,-1.778790074131703847e+01,6.438008557624685935e+00,-4.138882103205330232e+00,3.276245691928011183e+00,-2.834861639481042861e+00,2.527558401591238013e+00,-2.255225714333723541e+00,1.999561497626958673e+00,-1.753883440259091708e+00
9.442877268397481538e-01,1.193932272416116120e+02,-1.757225318327625274e+01,6.365199857166214059e+00,-4.096281892315040807e+00,3.246925723317862555e+00,-2.814357635744840547e+00,2.514736151531944852e+00,-2.249856092101703897e+00,2.001508464035387291e+00,-1.762972073518849880e+00
9.447777567965929268e-01,1.178313714423504450e+02,-1.735554130844454335e+01,6.291803761145873253e+00,-4.053145147294122452e+00,3.217021989498443535e+00,-2.793180322882393263e+00,2.501134972740925111e+00,-2.243606324051476975e+00,2.002487897271997497e+00,-1.771027023815431756e+00
9.452677867534375888e-01,1.162659015559032696e+02,-1.713777579265114781e+01,6.217825993456508549e+00,-4.009476715996536100e+00,3.186539104334344952e+00,-2.771333971058209222e+00,2.486758216274127076e+00,-2.236477910391952761e+00,2.002498269847071022e+00,-1.778042359486242674e+00
9.457578167102822508e-01,1.146968517872055457e+02,-1.691896740697325185e+01,6.143272346544379481e+00,-3.965281528544506884e+00,3.155481799245969832e+00,-2.748823025867510594e+00,2.471609490073266802e+00,-2.228472709158055842e+00,2.001538525540997870e+00,-1.784012734809280465e+00
9.462478466671270239e-01,1.131242566066507749e+02,-1.669912701752272000e+01,6.068148681241217091e+00,-3.920564597185797862e+00,3.123854923160599650e+00,-2.725652108545142394e+00,2.455692659690132285e+00,-2.219592937739585992e+00,1.999608081976927076e+00,-1.788933393769418734e+00
9.467378766239716859e-01,1.115481507500355178e+02,-1.647826558523045293e+01,5.992460926594926462e+00,-3.875331016149629271e+00,3.091663442460906630e+00,-2.701826016166601008e+00,2.439011848986406772e+00,-2.209841174344928216e+00,1.996706833045202245e+00,-1.792800173530782359e+00
9.472279065808163478e-01,1.099685692184916093e+02,-1.625639416562739115e+01,5.916215079698558199e+00,-3.829585961501105196e+00,3.058912440930880106e+00,-2.677349721841247643e+00,2.421571440809172859e+00,-2.199220359399834290e+00,1.992835151179868758e+00,-1.795609507615595124e+00
9.477179365376611209e-01,1.083855472784113942e+02,-1.603352390862234245e+01,5.839417205517568377e+00,-3.783334690994028193e+00,3.025607119698974223e+00,-2.652228374897423357e+00,2.403376077641719899e+00,-2.187733796880840131e+00,1.987993889486779464e+00,-1.797358428788962570e+00
9.482079664945057829e-01,1.067991207108106835e+02,-1.580966609187073324e+01,5.762073446106739993e+00,-3.736582547488071171e+00,2.991752801223976910e+00,-2.626467321349926998e+00,2.384430741127807174e+00,-2.175385383637209458e+00,1.982184921616471973e+00,-1.798045662868041905e+00
9.486979964513504449e-01,1.052093258088591057e+02,-1.558483210738176439e+01,5.684190002461395608e+00,-3.689334927425957478e+00,2.957354872714321736e+00,-2.600072010907861664e+00,2.364740624467828400e+00,-2.162179485774168963e+00,1.975411124154258014e+00,-1.797671905427958405e+00
9.491880264081952179e-01,1.036161984004405099e+02,-1.535903332999798288e+01,5.605773098039395386e+00,-3.641597267608875921e+00,2.922418771866526210e+00,-2.573047920392507404e+00,2.344310827658355301e+00,-2.148120049819550292e+00,1.967674270702442607e+00,-1.796235537993569720e+00
9.496780563650398799e-01,1.020197745771599642e+02,-1.513228122731450931e+01,5.526829022702055561e+00,-3.593375084692546295e+00,2.886950051302595632e+00,-2.545400699892745866e+00,2.323146707408046741e+00,-2.133211384285654599e+00,1.958976617579880175e+00,-1.793735550237952614e+00
9.501680863218845419e-01,1.004200907275131698e+02,-1.490458736394224282e+01,5.447364133808791031e+00,-3.544673975541255295e+00,2.850954379079872147e+00,-2.517136175627792571e+00,2.301253888047695373e+00,-2.117458190513616945e+00,1.949320975397906830e+00,-1.790171683567119310e+00
9.506581162787294259e-01,9.881718353374979813e+01,-1.467596340057749771e+01,5.367384855523130938e+00,-3.495499616324903691e+00,2.814437537281964108e+00,-2.488260347663257654e+00,2.278638257934131328e+00,-2.100865557367544323e+00,1.938710701833507022e+00,-1.785544422206644333e+00
9.511481462355740879e-01,9.721108996883174314e+01,-1.444642109308289157e+01,5.286897678122155497e+00,-3.445857761618596360e+00,2.777405420613670461e+00,-2.458779387635396052e+00,2.255305965869707663e+00,-2.083438955952941374e+00,1.927149694430005722e+00,-1.779854984298240073e+00
9.516381761924187499e-01,9.560184729347741950e+01,-1.421597229157828934e+01,5.205909157308918012e+00,-3.395754243504502945e+00,2.739864034999682563e+00,-2.428699636483389490e+00,2.231263417537232563e+00,-2.065184234359311866e+00,1.914642383425218863e+00,-1.773105313006251738e+00
9.521282061492634119e-01,9.398949305330650361e+01,-1.398462893954375375e+01,5.124425913528562582e+00,-3.345194970676416801e+00,2.701819496187402692e+00,-2.398027602189913399e+00,2.206517271950555248e+00,-2.046107612427103817e+00,1.901193724607161517e+00,-1.765298067634111234e+00
9.526182361061081849e-01,9.237406507607360595e+01,-1.375240307293296382e+01,5.042454631287570876e+00,-3.294185927546678272e+00,2.663278028353611049e+00,-2.366769957529788027e+00,2.181074437920634601e+00,-2.026215676538861032e+00,1.886809192197234752e+00,-1.756436614750718661e+00
9.531082660629528469e-01,9.075560146899771041e+01,-1.351930681929799682e+01,4.960002058476471909e+00,-3.242733173355656362e+00,2.624245962715135772e+00,-2.334933537826834549e+00,2.154942070537205545e+00,-2.005515374434669873e+00,1.871494771760944476e+00,-1.746525019326776285e+00
9.535982960197975089e-01,8.913414061618074413e+01,-1.328535239692457637e+01,4.877075005695694188e+00,-3.190842841283596520e+00,2.584729736143383860e+00,-2.302525338718812709e+00,2.128127567665926811e+00,-1.984014010051815102e+00,1.855256953146090515e+00,-1.735568035881039917e+00
9.540883259766422819e-01,8.750972117612285217e+01,-1.305055211397882786e+01,4.793680345584916402e+00,-3.138521137565055685e+00,2.544735889782888005e+00,-2.269552513930580329e+00,2.100638566461129120e+00,-1.961719238388735631e+00,1.838102723448497011e+00,-1.723571099636528547e+00
9.545783559334869439e-01,8.588238207933036961e+01,-1.281491836766503312e+01,4.709825012155754109e+00,-3.085774340605815347e+00,2.504271067673805806e+00,-2.236022373055408963e+00,2.072482939894118914e+00,-1.938639060393239077e+00,1.820039560005250356e+00,-1.710540317686675582e+00
9.550683858903316059e-01,8.425216252601376254e+01,-1.257846364339389389e+01,4.625516000127599447e+00,-3.032608800102173596e+00,2.463342015378272354e+00,-2.201942379344387746e+00,2.043668793296963937e+00,-1.914781817874929626e+00,1.801075423415409826e+00,-1.696482460171396145e+00
9.555584158471763789e-01,8.261910198388193294e+01,-1.234120051396233109e+01,4.540760364266973603e+00,-2.979030936162824439e+00,2.421955578610788695e+00,-2.167320147504049999e+00,2.014204460921891204e+00,-1.890156188441939999e+00,1.781218750588261956e+00,-1.681404951463115971e+00
9.560484458040210409e-01,8.098324018602943397e+01,-1.210314163874424231e+01,4.455565218730198396e+00,-2.925047238433217789e+00,2.380118701872542708e+00,-2.132163441502157752e+00,1.984098502516228990e+00,-1.864771180461921585e+00,1.760478447819083359e+00,-1.665315861362743011e+00
9.565384757608657029e-01,7.934461712891339857e+01,-1.186429976289179145e+01,4.369937736409231555e+00,-2.870664265222290457e+00,2.337838427089600657e+00,-2.096480172381565144e+00,1.953359699912835978e+00,-1.838636128047240970e+00,1.738863883892370232e+00,-1.648223896305546665e+00
9.570285057177105870e-01,7.770327307042686016e+01,-1.162468771654818944e+01,4.283885148280996980e+00,-2.815888642631781291e+00,2.295121892255111096e+00,-2.060278396082313002e+00,1.921997053636135933e+00,-1.811760686064485260e+00,1.716384883212613843e+00,-1.630138390577007712e+00
9.575185356745552490e-01,7.605924852806640502e+01,-1.138431841407167155e+01,4.197414742760121165e+00,-2.760727063688083405e+00,2.251976330075501131e+00,-2.023566311271903118e+00,1.890019779523730792e+00,-1.784154825168247971e+00,1.693051718962606866e+00,-1.611069297538620937e+00
9.580085656313999110e-01,7.441258427718631197e+01,-1.114320485326952692e+01,4.110533865054653013e+00,-2.705186287476345264e+00,2.208409066620438121e+00,-1.986352257183590764e+00,1.857437305363430990e+00,-1.755828826859065606e+00,1.668875106289164911e+00,-1.591027180863569646e+00
9.584985955882446840e-01,7.276332134935243801e+01,-1.090136011464410437e+01,4.023249916525470482e+00,-2.649273138277290052e+00,2.164427519976912073e+00,-1.948644711462971912e+00,1.824259267545963903e+00,-1.726793278565721623e+00,1.643866195516447082e+00,-1.570023205782408393e+00
9.589886255450893460e-01,7.111150103078747975e+01,-1.065879736064960603e+01,3.935570354048925079e+00,-2.592994504706450876e+00,2.120039198907215372e+00,-1.910452288022696177e+00,1.790495507733198544e+00,-1.697059068751781030e+00,1.618036565386764769e+00,-1.548069130338671329e+00
9.594786555019340080e-01,6.945716486090658748e+01,-1.041552983495944318e+01,3.847502689382676255e+00,-2.536357338855793842e+00,2.075251701510799407e+00,-1.871783734905269503e+00,1.756156069541863207e+00,-1.666637382046337823e+00,1.591398216328854920e+00,-1.525177296654385728e+00
9.599686854587787810e-01,6.780035463094860404e+01,-1.017157086174503355e+01,3.759054488534990579e+00,-2.479368655437925284e+00,2.030072713890136882e+00,-1.832647932154073400e+00,1.721251195242860410e+00,-1.635539694399062771e+00,1.563963563753701047e+00,-1.501360622205553774e+00
9.604587154156234430e-01,6.614111238270129434e+01,-9.926933844965716958e+00,3.670233371137434641e+00,-2.422035530932795222e+00,1.984510008820563609e+00,-1.793053889692562297e+00,1.685791322476155374e+00,-1.603777768259530667e+00,1.535745431377877779e+00,-1.476632591107592818e+00
9.609487453724681050e-01,6.447948040731543529e+01,-9.681632267669055381e+00,3.581047009820654825e+00,-2.364365102736744717e+00,1.938571444423937029e+00,-1.753010745211515786e+00,1.649787080981116372e+00,-1.571363647780722905e+00,1.506757044574334348e+00,-1.451007245410651070e+00
9.614387753293128780e-01,6.281550124421581671e+01,-9.435679691302730987e+00,3.491503129593711119e+00,-2.306364568314174246e+00,1.892264962846354370e+00,-1.712527762064538273e+00,1.613249289342489234e+00,-1.538309654046863928e+00,1.477012023750747360e+00,-1.424499176404919298e+00
9.619288052861575400e-01,6.114921768010557912e+01,-9.189089755037461060e+00,3.401609507226750484e+00,-2.248041184351688315e+00,1.845598588939818097e+00,-1.671614327171722536e+00,1.576188951751925416e+00,-1.504628380325520709e+00,1.446524377755391111e+00,-1.397123515935889904e+00
9.624188352430022020e-01,5.948067274805912774e+01,-8.941876175100304636e+00,3.311373970636771968e+00,-2.189402265914583978e+00,1.798580428947721410e+00,-1.630279948931361300e+00,1.538617254784959698e+00,-1.470332687343874234e+00,1.415308497310434621e+00,-1.368895927729483208e+00
9.629088651998468640e-01,5.780990972671322226e+01,-8.694052744119705523e+00,3.220804398277002711e+00,-2.130455185605986124e+00,1.751218669194424482e+00,-1.588534255139937068e+00,1.500545564193649151e+00,-1.435435698589349052e+00,1.383379148472840603e+00,-1.339832598727197732e+00
9.633988951566917480e-01,5.613697213954699805e+01,-8.445633330480919909e+00,3.129908718529365252e+00,-2.071207372728320451e+00,1.703521574778646297e+00,-1.546386990920163962e+00,1.461985421714662614e+00,-1.399950795634412826e+00,1.350751466122686484e+00,-1.309950230431120355e+00
9.638889251135364100e-01,5.446190375426093055e+01,-8.196631877693363322e+00,3.038694909100625896e+00,-2.011666312447485616e+00,1.655497488270984086e+00,-1.503848016657336473e+00,1.422948541893058749e+00,-1.363891613485764598e+00,1.317440947479117330e+00,-1.279266030258993325e+00
9.643789550703810720e-01,5.278474858223959387e+01,-7.947062403767564120e+00,2.947170996421342615e+00,-1.951839544959167227e+00,1.607154828415101822e+00,-1.460927305943602539e+00,1.383446808921397153e+00,-1.327272035957584695e+00,1.283463445643625356e+00,-1.247797702909052120e+00
9.648689850272258450e-01,5.110555087811655994e+01,-7.696939000604475112e+00,2.855345055048650327e+00,-1.891734664657964027e+00,1.558502088833124466e+00,-1.417634943530614589e+00,1.343492273494605538e+00,-1.290106191069229302e+00,1.248835163171008178e+00,-1.215563441734959449e+00
9.653590149840705070e-01,4.942435513942741920e+01,-7.446275833395089805e+00,2.763225207072111278e+00,-1.831359319308816236e+00,1.509547836734834281e+00,-1.373981123290216377e+00,1.303097149680277900e+00,-1.252408446467081937e+00,1.213572645667739369e+00,-1.182581920130591602e+00
9.658490449409151690e-01,4.774120610635647211e+01,-7.195087140031100503e+00,2.670819621522927623e+00,-1.770721209220937453e+00,1.460300711630832637e+00,-1.329976146183301955e+00,1.262273811804540902e+00,-1.214193404870680393e+00,1.177692775417868543e+00,-1.148872282924785271e+00
9.663390748977599420e-01,4.605614876157796544e+01,-6.943387230526855802e+00,2.578136513786561945e+00,-1.709828086424281857e+00,1.410769424049682419e+00,-1.285630418236861416e+00,1.221034791353498239e+00,-1.175475899543123370e+00,1.141212765036442756e+00,-1.114454137786033971e+00
9.668291048546046040e-01,4.436922833018910239e+01,-6.691190486452079256e+00,2.485184145018622726e+00,-1.648687753848449677e+00,1.360962754258961960e+00,-1.240954448529159260e+00,1.179392773890191481e+00,-1.136270989785717500e+00,1.104150151150422587e+00,-1.079347546637114519e+00
9.673191348114492660e-01,4.268049027973624732e+01,-6.438511360375644088e+00,2.391970821564089800e+00,-1.587308064504067140e+00,1.310889550990262054e+00,-1.195958847183060225e+00,1.137360595987115142e+00,-1.096593956456876073e+00,1.066522788107101327e+00,-1.043573017079645338e+00
9.678091647682940390e-01,4.098998032033321692e+01,-6.185364375320219210e+00,2.298504894379823860e+00,-1.525696920666640644e+00,1.260558730168109598e+00,-1.150654323367506171e+00,1.094951242174264205e+00,-1.056460297515276148e+00,1.028348841710029271e+00,-1.007151493828588151e+00
9.682991947251387010e-01,3.929774440487747711e+01,-5.931764124228626756e+00,2.204794758460656645e+00,-1.463862273063028852e+00,1.209979273642962205e+00,-1.105051683307244570e+00,1.052177841902821154e+00,-1.015885723587344636e+00,9.896467829825135176e-01,-9.701043501567420124e-01
9.687892246819833630e-01,3.760382872935105070e+01,-5.677725269439955369e+00,2.110848852268361053e+00,-1.401812120060127231e+00,1.159160227927903408e+00,-1.059161828300514863e+00,1.009053666524208026e+00,-9.748861535588380089e-01,9.504353819584689944e-01,-9.324533793490388245e-01
9.692792546388281361e-01,3.590827973322213040e+01,-5.423262542177864631e+00,2.016675657164393787e+00,-1.339554506856298843e+00,1.108110702939530956e+00,-1.012995752745100786e+00,9.655921262848889963e-01,-9.334777101908779962e-01,9.107337015009708825e-01,-8.942207861669612123e-01
9.697692845956729091e-01,3.421114409993509753e+01,-5.168390742049158604e+00,1.922283696845669798e+00,-1.277097524675106843e+00,1.056839870742608545e+00,-9.665645421723814135e-01,9.218067673365546444e-01,-8.916767157600720139e-01,8.705610911481367342e-01,-8.554291783227222501e-01
9.702593145525175711e-01,3.251246875749772869e+01,-4.913124736554012273e+00,1.827681536783943628e+00,-1.214449309961703971e+00,1.005356964298828704e+00,-9.198793712896813357e-01,8.777112687620112208e-01,-8.494996877230569510e-01,8.299371809866917804e-01,-8.161015579635583217e-01
9.707493445093623441e-01,3.081230087915525928e+01,-4.657479460606289479e+00,1.732877783668149263e+00,-1.151618043581459361e+00,9.536712762193046977e-01,-8.729515020306020112e-01,8.333194396164382844e-01,-8.069633344051216906e-01,7.888818755528557158e-01,-7.762613131657867260e-01
9.712393744662070061e-01,2.911068788416400821e+01,-4.401469916065789079e+00,1.637881084850436153e+00,-1.088611950021300512e+00,9.017921575212124452e-01,-8.257922816136660238e-01,7.886452159843486687e-01,-7.640845507132378867e-01,7.474153477608869167e-01,-7.359322094389375568e-01
9.717294044230516681e-01,2.740767743865403361e+01,-4.145111171280946749e+00,1.542700127795312959e+00,-1.025439296593404048e+00,8.497290163882480485e-01,-7.784131406090271099e-01,7.437026580520089691e-01,-7.208804138732629596e-01,7.055580328590527195e-01,-6.951383812397522455e-01
9.722194343798964411e-01,2.570331745658582179e+01,-3.888418360642706517e+00,1.447343639532197024e+00,-9.621083926414009113e-01,7.974913169350776876e-01,-7.308255910133629740e-01,6.985059471954335741e-01,-6.773681791914309969e-01,6.633306224131338968e-01,-6.539043234961452455e-01
9.727094643367411031e-01,2.399765610080316947e+01,-3.631406684149792952e+00,1.351820386111433514e+00,-8.986275887491679271e-01,7.450885779757996374e-01,-6.830412243329970767e-01,6.530693830840004210e-01,-6.335652758401666418e-01,6.207540583175035209e-01,-6.122548831411707138e-01
9.731994942935857651e-01,2.229074178416951213e+01,-3.374091406983627195e+00,1.256139172063141629e+00,-8.350052759517541112e-01,6.925303717960744621e-01,-6.350717096749147750e-01,6.074073807993580765e-01,-5.894893026679159931e-01,5.778495268334715718e-01,-5.702152506566919854e-01
9.736895242504305381e-01,2.058262317081128856e+01,-3.116487859096345403e+00,1.160308839860166863e+00,-7.712498849493161224e-01,6.398263229296361487e-01,-5.869287918463452769e-01,5.615344679702771735e-01,-5.451580240336171279e-01,5.346384526555230110e-01,-5.278109516273710167e-01
9.741795542072752001e-01,1.887334917744338725e+01,-2.858611434808086216e+00,1.064338269383713786e+00,-7.073698853230898642e-01,5.869861069383643937e-01,-5.386242894621311450e-01,5.154652819226928084e-01,-5.005893656650708401e-01,4.911424930046912607e-01,-4.850678383042179576e-01
9.746695841641198621e-01,1.716296897479401196e+01,-2.600477592416376993e+00,9.682363773927322725e-01,-6.433737847541385335e-01,5.340194491965641888e-01,-4.901700930605219497e-01,4.692145668455629526e-01,-4.558014105418581874e-01,4.473835317497489861e-01,-4.420120811784105097e-01
9.751596141209645241e-01,1.545153198911276604e+01,-2.342101853814957835e+00,8.720121169960410867e-01,-5.792701282441719002e-01,4.809361236788429750e-01,-4.415781632267825607e-01,4.227971709719355875e-01,-4.108123948021604743e-01,4.033836735555436093e-01,-3.986701605646749691e-01
9.756496440778092971e-01,1.373908790378638400e+01,-2.083499804125832355e+00,7.756744771285930540e-01,-5.150674973393973843e-01,4.277459517523736210e-01,-3.928605287253721379e-01,3.762280437759661922e-01,-3.656407036742368444e-01,3.591652380592265104e-01,-3.550688581949874578e-01
9.761396740346539591e-01,1.202568666104254191e+01,-1.824687091341566259e+00,6.792324820308159872e-01,-4.507745093566759564e-01,3.744588009729730160e-01,-3.440292846401544757e-01,3.295222331853566722e-01,-3.203048674320396749e-01,3.147507540738812004e-01,-3.112352488221148406e-01
9.766297039914987321e-01,1.031137846372827482e+01,-1.565679425975870842e+00,5.826951907302539979e-01,-3.863998166114828159e-01,3.210845838845650668e-01,-2.950965905222679986e-01,2.826948828088924337e-01,-2.748235573746560245e-01,2.701629538192440450e-01,-2.671966918326926788e-01
9.771197339483435051e-01,8.596213777218338237e+00,-1.306492580730672870e+00,4.860716965285813984e-01,-3.219521056496907896e-01,2.676332568236770015e-01,-2.460746685471262296e-01,2.357612291804205285e-01,-2.292155818308585502e-01,2.254247671807434461e-01,-2.229808228710161710e-01
9.776097639051881671e-01,6.880243379559901840e+00,-1.047142393772296121e+00,3.893711236776250528e-01,-2.574400876087107881e-01,2.141147980192250888e-01,-1.969757579238996248e-01,1.887365144327259325e-01,-1.834997334025823545e-01,1.805590764947366256e-01,-1.786151912803116970e-01
9.780997938620328291e-01,5.163518458220103469e+00,-7.876447626966626148e-01,2.926026020578551545e-01,-1.928724426892485799e-01,1.605390880335924586e-01,-1.478118691407276364e-01,1.416355165899540192e-01,-1.376939670389157322e-01,1.355873967174701100e-01,-1.341253101897056932e-01
9.785898238188776022e-01,3.446089989466041281e+00,-5.280155872135294803e-01,1.957752873268667482e-01,-1.282579037025561031e-01,1.069161130723186581e-01,-9.859521929311637622e-02,9.447339568000003018e-02,-9.181689203981345526e-02,9.053227995863825928e-02,-8.953821427331648541e-02
9.790798537757222642e-01,1.728009100178333313e+00,-2.682708123247049548e-01,9.889836442470711919e-02,-6.360523749387697601e-02,5.325590998087512129e-02,-4.933810855037881749e-02,4.726544984715480568e-02,-4.588733950252651961e-02,4.541661663657373116e-02,-4.488142403036141093e-02
9.795698837325670372e-01,9.327137433650989351e-03,-8.426434177858821428e-03,1.981044822802591199e-03,1.076764956088771541e-03,-4.314570836670972298e-04,-5.287101993198262129e-05,2.702079550992442236e-05,7.580342203108991761e-05,2.633691778876068312e-04,-1.825519418576226904e-04


==> data/bases/plot_bases_7.csv <==
t,y0,y1,y2,y3,y4,y5,y6,y7,y8,y9
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.472363453947222076e-04,1.053705830971913594e-02,1.053705578171170755e-02,1.053705188534831937e-02,1.053704652303075369e-02,1.053703962228226022e-02,1.053703116106940833e-02,1.053702113442466122e-02,1.053700956139171779e-02,1.053699643381351969e-02,1.053698176080930179e-02
8.944726907894444152e-04,2.108605207309869126e-02,2.108603180128914081e-02,2.108600055759461342e-02,2.108595756060325024e-02,2.108590223112886269e-02,2.108583439548603056e-02,2.108575401813130371e-02,2.108566125763990107e-02,2.108555605660026450e-02,2.108543849861239938e-02
1.341709036184166514e-03,3.164694776134865939e-02,3.164687920330868515e-02,3.164677354000347553e-02,3.164662813021804078e-02,3.164644101756833999e-02,3.164621161820395379e-02,3.164593981693092362e-02,3.164562615681976165e-02,3.164527045287311019e-02,3.164487299972904011e-02
1.788945381578888830e-03,4.221971478620468315e-02,4.221955195675437117e-02,4.221930100145956238e-02,4.221895564929978306e-02,4.221851125696772511e-02,4.221796644246731539e-02,4.221732093870058516e-02,4.221657604411206688e-02,4.221573133079781909e-02,4.221478751323822637e-02
2.236181726973611363e-03,5.280432526872574917e-02,5.280400662360234393e-02,5.280351552481183514e-02,5.280283970338631866e-02,5.280197007732290865e-02,5.280090394869091375e-02,5.279964080363351575e-02,5.279818319454668979e-02,5.279653029896273081e-02,5.279468353377353429e-02
2.683418072368333029e-03,6.340075381711872404e-02,6.340020213642599822e-02,6.339935188423050094e-02,6.339818182332349061e-02,6.339667623655247108e-02,6.339483046235029617e-02,6.339264362351877680e-02,6.339012015481591822e-02,6.338725865228396483e-02,6.338406159355189362e-02
3.130654417763055562e-03,7.400897731359021292e-02,7.400809958502199692e-02,7.400674683157698608e-02,7.400488527146623086e-02,7.400248990879471078e-02,7.399955334088120784e-02,7.399607419005102549e-02,7.399205953415788350e-02,7.398750716704709240e-02,7.398242106363669968e-02
3.577890763157777661e-03,8.462897471022505502e-02,8.462766201205663974e-02,8.462563889178673082e-02,8.462285483688505860e-02,8.461927247970779664e-02,8.461488076958878501e-02,8.460967767216982793e-02,8.460367380430974804e-02,8.459686590508436188e-02,8.458925996443450446e-02
4.025127108552500194e-03,9.526072683389219531e-02,9.525885421773332140e-02,9.525596816726489280e-02,9.525199663957902019e-02,9.524688635077341314e-02,9.524062156656588896e-02,9.523319942242881864e-02,9.522463510853107493e-02,9.521492402708825464e-02,9.520407478542580737e-02
4.472363453947222726e-03,1.059042162001776199e-01,1.059016425734806421e-01,1.058976761512949866e-01,1.058922179436943001e-01,1.058851947526038145e-01,1.058765849966214617e-01,1.058663847923948104e-01,1.058546150796969287e-01,1.058412696150608096e-01,1.058263603141297859e-01
4.919599799341944392e-03,1.165594268363439323e-01,1.165559948446607125e-01,1.165507055504601958e-01,1.165434269797485656e-01,1.165340615672517677e-01,1.165225805942176202e-01,1.165089789570766254e-01,1.164932846674611028e-01,1.164754895038990490e-01,1.164556094743027653e-01
5.366836144736666057e-03,1.272263441133174300e-01,1.272218800222990887e-01,1.272150001160780308e-01,1.272055327758619125e-01,1.271933511595240984e-01,1.271784179954170146e-01,1.271607267483837733e-01,1.271403139744891886e-01,1.271171691221162914e-01,1.270913131733707735e-01
5.814072490131388590e-03,1.379049545867019055e-01,1.378992681638345208e-01,1.378905044846473193e-01,1.378784449979928439e-01,1.378629282172984249e-01,1.378439067788392869e-01,1.378213724976145305e-01,1.377953721017615429e-01,1.377658923416995862e-01,1.377329601590958630e-01
6.261308835526111123e-03,1.485952458468193793e-01,1.485881302428895823e-01,1.485771640273083338e-01,1.485620737991804885e-01,1.485426576008430366e-01,1.485188563156264185e-01,1.484906598869744354e-01,1.484581270029462219e-01,1.484212413371026884e-01,1.483800368854761298e-01
6.708545180920833656e-03,1.592972063777787772e-01,1.592884380080629714e-01,1.592749247083160014e-01,1.592563296777936566e-01,1.592324042011405705e-01,1.592030756284192883e-01,1.591683318101244637e-01,1.591282453478422565e-01,1.590827964533759464e-01,1.590320273878806923e-01
7.155781526315555321e-03,1.700108254255699169e-01,1.700001638507406543e-01,1.699837329525255292e-01,1.699611233447838876e-01,1.699320328072140562e-01,1.698963732593417042e-01,1.698541302417581611e-01,1.698053923948919242e-01,1.697501360834309803e-01,1.696884131674165908e-01
7.603017871710276987e-03,1.807360928751868268e-01,1.807232806819301374e-01,1.807035355218920003e-01,1.806763655999469864e-01,1.806414079824577856e-01,1.805985571469955475e-01,1.805477961162106348e-01,1.804892318727646661e-01,1.804228365544428281e-01,1.803486730845323960e-01
8.050254217105000387e-03,1.914729991367757345e-01,1.914577618181128871e-01,1.914342794009811499e-01,1.914019672171876629e-01,1.913603939499694262e-01,1.913094345124642104e-01,1.912490692150944083e-01,1.911794258710085848e-01,1.911004720233862308e-01,1.910122832618525723e-01
8.497490562499722053e-03,2.022215350408111401e-01,2.022035808761185605e-01,2.021759116914935150e-01,2.021378388387917169e-01,2.020888544868862935e-01,2.020288117543254103e-01,2.019576880639670780e-01,2.018756347397734630e-01,2.017826143817087747e-01,2.016787169962476478e-01
8.944726907894445453e-03,2.129816917423007216e-01,2.129607116770221853e-01,2.129283795158042891e-01,2.128838908787054618e-01,2.128266528277273084e-01,2.127564943526764618e-01,2.126733898380298027e-01,2.125775169986049429e-01,2.124688331691420018e-01,2.123474446801395799e-01
9.391963253289167118e-03,2.237534606340126075e-01,2.237291281590564063e-01,2.236916299295101107e-01,2.236400334348168095e-01,2.235736515767324795e-01,2.234922867821631520e-01,2.233959102768512672e-01,2.232847292543042872e-01,2.231586954966434388e-01,2.230179337320364608e-01
9.839199598683888784e-03,2.345368332687359780e-01,2.345088042995516764e-01,2.344656098429960533e-01,2.344061762102481461e-01,2.343297126292132049e-01,2.342359924340255140e-01,2.341249836081277236e-01,2.339969261278643797e-01,2.338517659784815073e-01,2.336896485363071096e-01
1.028643594407861045e-02,2.453318012905626455e-01,2.452997140458907099e-01,2.452502659520091055e-01,2.451822284436494803e-01,2.450946971018986009e-01,2.449874135471458436e-01,2.448603424804666195e-01,2.447137601904694482e-01,2.445476066734496023e-01,2.443620503921846432e-01
1.073367228947333211e-02,2.561383563751994386e-01,2.561018312554871335e-01,2.560455446772478272e-01,2.559680988485009689e-01,2.558684652722900132e-01,2.557463511481114504e-01,2.556017179052040289e-01,2.554348819085686673e-01,2.552457770352206112e-01,2.550345974720059639e-01
1.118090863486805552e-02,2.669564901793066158e-01,2.669151296447844768e-01,2.668513921129647692e-01,2.667636955614202665e-01,2.666508765270168002e-01,2.665126050002843416e-01,2.663488392072506095e-01,2.661599395980185356e-01,2.659458338718359016e-01,2.657067447886859446e-01
1.162814498026277718e-02,2.777861942988626431e-01,2.777395827472746714e-01,2.776677539845803788e-01,2.775689260994761431e-01,2.774417893191957751e-01,2.772859735618809496e-01,2.771014339849671160e-01,2.768885793872950529e-01,2.766473313143300028e-01,2.763779441724233399e-01
1.207538132565750058e-02,2.886274602365593300e-01,2.885751638805404418e-01,2.884945756153136087e-01,2.883836973265094805e-01,2.882410611347958063e-01,2.880662539530639554e-01,2.878592280790722713e-01,2.876204451897778624e-01,2.873498207944944483e-01,2.870476442566448627e-01
1.252261767105222225e-02,2.994802793782157524e-01,2.994218461223110417e-01,2.993318019018165743e-01,2.992079154284535969e-01,2.990485484679993866e-01,2.988532419320351630e-01,2.986219455505728093e-01,2.983551786850979770e-01,2.980528510317689284e-01,2.977152904731749095e-01
1.296985401644694565e-02,3.103446429782291682e-01,3.102796022955479627e-01,3.101793772988332698e-01,3.100414858976704435e-01,3.098641068055758563e-01,3.096467318801499058e-01,3.093893086677340643e-01,3.090924193095641592e-01,3.087559680292797371e-01,3.083803250566488630e-01
1.341709036184166731e-02,3.212205421540503258e-01,3.211484049625479842e-01,3.210372458128663009e-01,3.208843135262879342e-01,3.206875906202552584e-01,3.204465167960339200e-01,3.201610379020750630e-01,3.198318042556559937e-01,3.194587150790091923e-01,3.190421870581569008e-01
1.386432670723638898e-02,3.321079678896768916e-01,3.320282264280597917e-01,3.319053510048505795e-01,3.317363024085374645e-01,3.315188533730985543e-01,3.312523882987057355e-01,3.309368519333875103e-01,3.305729684805803759e-01,3.301606327760947535e-01,3.297003123681146453e-01
1.431156305263111064e-02,3.430069110481899219e-01,3.429190387514357008e-01,3.427836360018526318e-01,3.425973559521105494e-01,3.423577475248835711e-01,3.420641366397210725e-01,3.417164676637987064e-01,3.413155447239105689e-01,3.408612590422780975e-01,3.403541337483818596e-01
1.475879939802583231e-02,3.539173623932964641e-01,3.538208137677846254e-01,3.536720435177653776e-01,3.534673768985027165e-01,3.532041245564783161e-01,3.528815507243083238e-01,3.524996002408448681e-01,3.520591635342782966e-01,3.515601291584711796e-01,3.510030808735957741e-01
1.520603574342055397e-02,3.648393126199283576e-01,3.647335231181729198e-01,3.645705158830413462e-01,3.643462673523905071e-01,3.640578349982408479e-01,3.637044181415395316e-01,3.632859630896008718e-01,3.628034533051609500e-01,3.622567758064844101e-01,3.616465803817657809e-01
1.565327208881527737e-02,3.757727523938345637e-01,3.756571382888145849e-01,3.754789950834086509e-01,3.752339288199824652e-01,3.749187284683940247e-01,3.745325252034811259e-01,3.740752679538095204e-01,3.735480403197081745e-01,3.729507291198616015e-01,3.722840559340701572e-01
1.610050843421000077e-02,3.867176724002275856e-01,3.865916306593078500e-01,3.863974228076240691e-01,3.861302622564022347e-01,3.857866537204275303e-01,3.853656569933782139e-01,3.848672249460648453e-01,3.842925488046639582e-01,3.836415167438734786e-01,3.829149282839122703e-01
1.654774477960472071e-02,3.976740634014381270e-01,3.975369715598739417e-01,3.973257405042220913e-01,3.970351681220589679e-01,3.966614586994862135e-01,3.962035974228307333e-01,3.956615426070085317e-01,3.950366009933405365e-01,3.943286639046318931e-01,3.935386153551932997e-01
1.699498112499944411e-02,4.086419163036122404e-01,4.084931323376323475e-01,4.082638894472917501e-01,4.079485464480393508e-01,4.075429906077753239e-01,4.070461292979948853e-01,4.064579279735701656e-01,4.057798171976771395e-01,4.050116934873534968e-01,4.041545323298333936e-01
1.744221747039416751e-02,4.196212222324246510e-01,4.194600844318858712e-01,4.192118108112552477e-01,4.188702969104943219e-01,4.184310959789598883e-01,4.178930343947829251e-01,4.172560866562270987e-01,4.165218158893587153e-01,4.156901261237489487e-01,4.147620917445162259e-01
1.788945381578889091e-02,4.306119726178209151e-01,4.304377994584276390e-01,4.301694457546612615e-01,4.298003189140339741e-01,4.293256207615684938e-01,4.287440935430731903e-01,4.280557229252958673e-01,4.272622137900053962e-01,4.263634802885507558e-01,4.253607035966689431e-01
1.833669016118361084e-02,4.416141592877987909e-01,4.414262493028811019e-01,4.411367355130036971e-01,4.407385116841394668e-01,4.402264104114118060e-01,4.395990867199434660e-01,4.388565398062648781e-01,4.380006259704437577e-01,4.370312724051872433e-01,4.359497754596880492e-01
1.878392650657833424e-02,4.526277745711849709e-01,4.524254062230303464e-01,4.521136215005212566e-01,4.516847743685514782e-01,4.511333099929740742e-01,4.504577931518811140e-01,4.496582391841269510e-01,4.487366659590193430e-01,4.476930169605637944e-01,4.465287126073693713e-01
1.923116285197305417e-02,4.636528114094878306e-01,4.634352429602182633e-01,4.631000454210597583e-01,4.626390061477104743e-01,4.620461642898563426e-01,4.613199914260525114e-01,4.604605219167883789e-01,4.594699458590233432e-01,4.583482266290265228e-01,4.570969181476177701e-01
1.967839919736777757e-02,4.746892634777175046e-01,4.744557328597065471e-01,4.740959493878856845e-01,4.736011063541460953e-01,4.729648179241625616e-01,4.721854596105207746e-01,4.712630879574499221e-01,4.702000764751339545e-01,4.689964124054027406e-01,4.676537931653335645e-01
2.012563554276250097e-02,4.857371253142995782e-01,4.854868500001232046e-01,4.851012760525814649e-01,4.845709746009366214e-01,4.838891154849562781e-01,4.830539753835408900e-01,4.820656364860829157e-01,4.809266674489910409e-01,4.796370837472452853e-01,4.781987368745981293e-01
2.057287188815722090e-02,4.967963924599564374e-01,4.965285693318713389e-01,4.961159687428930987e-01,4.955485109191173354e-01,4.948189016656619477e-01,4.939253161718052398e-01,4.928678660498773678e-01,4.916493274037838646e-01,4.902697487261519771e-01,4.887311467800353748e-01
2.102010823355194430e-02,5.078670616056385478e-01,5.075808668245805899e-01,5.071399716096131050e-01,5.065336159041151642e-01,5.057540214104898624e-01,5.047992592977194048e-01,5.036694747127404836e-01,5.023676640979293229e-01,5.008939141882446933e-01,4.992504188474279903e-01
2.146734457894666423e-02,5.189491306669991033e-01,5.186437195411434109e-01,5.181732297001153675e-01,5.175261907889420199e-01,5.166943199877815918e-01,5.156755820538414525e-01,5.144701601323241613e-01,5.130812845068266626e-01,5.115090858435321630e-01,5.097559476044054572e-01
2.191458092434139110e-02,5.300425913606658934e-01,5.297170982194079336e-01,5.292156815488798793e-01,5.285261300479036084e-01,5.276396356126484832e-01,5.265540543521455286e-01,5.252696122464118877e-01,5.237897875607230302e-01,5.221147610750400681e-01,5.202471190477852003e-01
2.236181726973611103e-02,5.411474310251154218e-01,5.408009690950853487e-01,5.402672610035471612e-01,5.395333232268672008e-01,5.385898012821095371e-01,5.374344405636067856e-01,5.360675151144139727e-01,5.344927659819915799e-01,5.327104307601475686e-01,5.307233124290459125e-01
2.280905361513083443e-02,5.522636397533650099e-01,5.518953010259732839e-01,5.513279043360598264e-01,5.505476620363364271e-01,5.495446518448068307e-01,5.483165065590930309e-01,5.468635539238205778e-01,5.451898132514280126e-01,5.432955861907583506e-01,5.411839071221564712e-01
2.325628996052555436e-02,5.633912086702531630e-01,5.630000637687236908e-01,5.623975485189289802e-01,5.615690386276585011e-01,5.605040222783490567e-01,5.592000179902381074e-01,5.576574132787819327e-01,5.558805219112303853e-01,5.538697174008899715e-01,5.516282809906891682e-01
2.370352630592027776e-02,5.745301298229070763e-01,5.741152278688509414e-01,5.734761311147252849e-01,5.725973454821821074e-01,5.714677475786782423e-01,5.700847401800273051e-01,5.684487770934866235e-01,5.665644834633818405e-01,5.644323130729798077e-01,5.620558103057216037e-01
2.415076265131500116e-02,5.856803960729209946e-01,5.852407645524920765e-01,5.845635901673910118e-01,5.836324753023338641e-01,5.824356626514860524e-01,5.809704380156066605e-01,5.792373284879832607e-01,5.772412882707447235e-01,5.749828604472257965e-01,5.724658696671556246e-01
2.459799899670972109e-02,5.968420009902480894e-01,5.963766456199244281e-01,5.956598640953747470e-01,5.946743209046145839e-01,5.934076022056837818e-01,5.918568758433158106e-01,5.900227496864445254e-01,5.879105254608664177e-01,5.855208452339644154e-01,5.828578319284563047e-01
2.504523534210444449e-02,6.080149387488055224e-01,6.075228433408365047e-01,6.067648915865891945e-01,6.057227751145148886e-01,6.043834006489225974e-01,6.027438173659466214e-01,6.008047219178744847e-01,5.985717828324971235e-01,5.960457515290834563e-01,5.932310681248096351e-01
2.549247168749916442e-02,6.191992040237912498e-01,6.186793303513541398e-01,6.178786114951890784e-01,6.167777306633495105e-01,6.153628919851652501e-01,6.136310255422242621e-01,6.115829253192578419e-01,6.092246467648183561e-01,6.065570617324711478e-01,6.035849474046974805e-01
2.593970803289389129e-02,6.303947918907144565e-01,6.298460795528225686e-01,6.290009627401734749e-01,6.278390800870121691e-01,6.263459097143111443e-01,6.245182624885147193e-01,6.223570388411527876e-01,6.198687021293856070e-01,6.170542564695019605e-01,6.139188369648940213e-01
2.638694437828861122e-02,6.416016977261382870e-01,6.410230640123413259e-01,6.401318842058092429e-01,6.389067156266481362e-01,6.373322867338701014e-01,6.354052893827543125e-01,6.331267401557255647e-01,6.305035322047790602e-01,6.275368145155569843e-01,6.242321019888774636e-01
2.683418072368333462e-02,6.528199171101349840e-01,6.522102568650562926e-01,6.512713146438762202e-01,6.499805291312474864e-01,6.483218552426904813e-01,6.462918663706050948e-01,6.438917055672294110e-01,6.411287185939699151e-01,6.380042127235817651e-01,6.345241055886640114e-01
2.728141706907805455e-02,6.640494457304552123e-01,6.634076312182051183e-01,6.624191925777366263e-01,6.610604119621573682e-01,6.593144466467374398e-01,6.571777524738342535e-01,6.546516099249242160e-01,6.517438411443952084e-01,6.484559259546787136e-01,6.447942087500578845e-01
2.772865341447277795e-02,6.752902792884085681e-01,6.746151600569186835e-01,6.735754562082240104e-01,6.721462548995134068e-01,6.703098914669235464e-01,6.680627055009175086e-01,6.654061265384413337e-01,6.623484778707472431e-01,6.588914270117376404e-01,6.550417702813220444e-01
2.817588975986750136e-02,6.865424134064576078e-01,6.858328161517763810e-01,6.847400433213564064e-01,6.832379480505901270e-01,6.813080192489895381e-01,6.789464819598667322e-01,6.761549270955884428e-01,6.729422048804719614e-01,6.693101865760989755e-01,6.652661467652661864e-01
2.862312610526222129e-02,6.978058435375233959e-01,6.970605719681159940e-01,6.959128911978703647e-01,6.943353807600707306e-01,6.923086584754380990e-01,6.898288369732812342e-01,6.868976815825986737e-01,6.835245963019804805e-01,6.797116731472555573e-01,6.754666925147536638e-01
2.907036245065694469e-02,7.090805648760077906e-01,7.082983995771023888e-01,7.070939365245799690e-01,7.054384415222386684e-01,7.033116364795207742e-01,7.007095241956270426e-01,6.976340582068245588e-01,6.940952242155743468e-01,6.900953529855912150e-01,6.856427595316296753e-01
2.951759879605166462e-02,7.203665722705212549e-01,7.195462705685430338e-01,7.182831153075519559e-01,7.165470178950827940e-01,7.143167793612705818e-01,7.115882957327330782e-01,7.083637233218683660e-01,7.046536585870766256e-01,7.004606900581504814e-01,6.957936974690631660e-01
2.996483514144638802e-02,7.316638601383314011e-01,7.308041559654677721e-01,7.294803627871111473e-01,7.276609964163281985e-01,7.253239119055934214e-01,7.224649020635193208e-01,7.190863413551631389e-01,7.151994672041815937e-01,7.108071459874504283e-01,7.059188535973124345e-01
3.041207148684110795e-02,7.429724223815201700e-01,7.420720261404586404e-01,7.406856133546633192e-01,7.387802625213848451e-01,7.363328575024082889e-01,7.333390919639470873e-01,7.298015747379924534e-01,7.257322156155134874e-01,7.211341800033260752e-01,7.160175727729090056e-01
3.085930783223583482e-02,7.542922523048516403e-01,7.533498507337319516e-01,7.518988004713376139e-01,7.499047004632095614e-01,7.473434380688348533e-01,7.442106124331877570e-01,7.405090838379497775e-01,7.362514670723930843e-01,7.314412488978074833e-01,7.260891974112542169e-01
3.130654417763055475e-02,7.656233425353571320e-01,7.646375985729811919e-01,7.631198565884582674e-01,7.610341932340961568e-01,7.583554739734399419e-01,7.550792086220247112e-01,7.512085268938469840e-01,7.467567824733226667e-01,7.417278069830403053e-01,7.361330674626433979e-01
3.175378052302527815e-02,7.769656849436342716e-01,7.759352375949744030e-01,7.743487130698363252e-01,7.721686224893828943e-01,7.693687839625337199e-01,7.659446237634770505e-01,7.618995599530651308e-01,7.572477203111813715e-01,7.519933060522401291e-01,7.461485203917048725e-01
3.220101686842000155e-02,7.883192705668446987e-01,7.872427347688942811e-01,7.855853001158721316e-01,7.833078684730663266e-01,7.803831850885061261e-01,7.768065991056358754e-01,7.725818368113351875e-01,7.677238366231213806e-01,7.622371953436722913e-01,7.561348911602499001e-01
3.264825321381472495e-02,7.996840895334504928e-01,7.985600560214567434e-01,7.968295466895047863e-01,7.944518099453613535e-01,7.913984926402386488e-01,7.876648738467495470e-01,7.832550089549858985e-01,7.781846849431972579e-01,7.724589215076896886e-01,7.660915122135607547e-01
3.309548955920944141e-02,8.110601309896388056e-01,8.098871661637621067e-01,8.080813804439588299e-01,8.056003241121534320e-01,8.024145200755450347e-01,7.985191850725092966e-01,7.939187255056114889e-01,7.886298162576877990e-01,7.826579285767851779e-01,7.760177134700776413e-01
3.354272590460416481e-02,8.224473830274687813e-01,8.212240288199097460e-01,8.193407276523253513e-01,8.167532865563836841e-01,8.134310789556721266e-01,8.093692676955686061e-01,8.045726331671911868e-01,7.990587789631357074e-01,7.928336579386894289e-01,7.859128223145133152e-01
3.398996224999888821e-02,8.338458326147351052e-01,8.325706063573715676e-01,8.306075131389643040e-01,8.279105711713523608e-01,8.244479788818559474e-01,8.202148543972905825e-01,8.152163761756543447e-01,8.094711188271028757e-01,8.029855483125053484e-01,7.957761635943871870e-01
3.443719859539361161e-02,8.452554655265369643e-01,8.439268598191123072e-01,8.418816602127270343e-01,8.390720500959392147e-01,8.354650274339221472e-01,8.310556755717120048e-01,8.258495962508827226e-01,8.198663789516319467e-01,8.131130357278754106e-01,8.056070596199753631e-01
3.488443494078833501e-02,8.566762662785649685e-01,8.552927488574717518e-01,8.531630906020023497e-01,8.502375936517436728e-01,8.464820301109445833e-01,8.418914592717372525e-01,8.364719325511589254e-01,8.302440997394229250e-01,8.232155535071863373e-01,8.154048301676807275e-01
3.533167128618305841e-02,8.681082180621029210e-01,8.666682316698024469e-01,8.644517243915894600e-01,8.614070702821511327e-01,8.574987902739557022e-01,8.527219311575591210e-01,8.470830216300613280e-01,8.406038188627251717e-01,8.332925322508153432e-01,8.251687924868265078e-01
3.577890763157778181e-02,8.795513026807298962e-01,8.780532649358498976e-01,8.757474799613786942e-01,8.725803464933019615e-01,8.685151090906968463e-01,8.635468144472902008e-01,8.576824973957877241e-01,8.509450712349277968e-01,8.433433998253974107e-01,8.348982613098550054e-01
3.622614397697249827e-02,8.910055004887490471e-01,8.894478037569026885e-01,8.870502739268690817e-01,8.837572867969960555e-01,8.795307854824342408e-01,8.743658298698335773e-01,8.682699910729376747e-01,8.612673889848747599e-01,8.533675813551430123e-01,8.445925488659589142e-01
3.667338032236722167e-02,9.024707903313233803e-01,9.008518015966915371e-01,8.983600210815039233e-01,8.949377536555115364e-01,8.905456160728218995e-01,8.851786956199718670e-01,8.788451311667295762e-01,8.715703014338895827e-01,8.633644992161870757e-01,8.542509648981264636e-01
3.712061666776194507e-02,9.139471494863223855e-01,9.122652102240395022e-01,9.096766343408237976e-01,9.061216074283386934e-01,9.015593951388112259e-01,8.959851273156779206e-01,8.894075434296606630e-01,8.818533350755048961e-01,8.733335730339712999e-01,8.638728166836030509e-01
3.756785301315666847e-02,9.254345536078991685e-01,9.236879796572874390e-01,9.210000246884616493e-01,9.173087063208522629e-01,9.125719145636321805e-01,9.067848379576679552e-01,8.999568508306243775e-01,8.921160135579238037e-01,8.832742196836780302e-01,8.734574090577863492e-01
3.801508935855138493e-02,9.369329766717277019e-01,9.351200581104207599e-01,9.323301011239077951e-01,9.284989063348516591e-01,9.235829637917751800e-01,9.175775378911283919e-01,9.104926735264244897e-01,9.023578576691444475e-01,8.931858532936542971e-01,8.830040444414972711e-01
3.846232570394610834e-02,9.484423909220360827e-01,9.465613919410331700e-01,9.436667706121775190e-01,9.396920612211001611e-01,9.345923297861020718e-01,9.283629347697446299e-01,9.210146288358050937e-01,9.125783853248699007e-01,9.030678852519450350e-01,8.925120228717371429e-01
3.890956204934083867e-02,9.599627668202639352e-01,9.580119255999581807e-01,9.550099380352163880e-01,9.508880224336997422e-01,9.455997969869274211e-01,9.391407335218742158e-01,9.315223312158457114e-01,9.227771115590521767e-01,9.129197242157836012e-01,9.019806420357926457e-01
3.935679839473555514e-02,9.714940827698935744e-01,9.694716113036371263e-01,9.663595157839045546e-01,9.620866486125041472e-01,9.566051566551437846e-01,9.499106455256272064e-01,9.420154012419218459e-01,9.329535572842038160e-01,9.227407846301900474e-01,9.114092055293103734e-01
3.980403474013027854e-02,9.830363782259370353e-01,9.809404618422375988e-01,9.777154761032722519e-01,9.732878572944267948e-01,9.676082577731675016e-01,9.606724385245570819e-01,9.524935143678280314e-01,9.431072967339615420e-01,9.325305326971192743e-01,9.207970672051984939e-01
4.025127108552500194e-02,9.945896601283857885e-01,9.924184575122663166e-01,9.890777587926963266e-01,9.844915336662325434e-01,9.786089171452116986e-01,9.714258483679610867e-01,9.629563145900522647e-01,9.532378733184752040e-01,9.422884046731074825e-01,9.301435521401694162e-01
4.069850743091972534e-02,1.006153926351939010e+00,1.003905569448959589e+00,1.000446294358213750e+00,9.956975534707472875e-01,9.896069419901636355e-01,9.821706012256108398e-01,9.734034362244675664e-01,9.633448209113563143e-01,9.520138276245776465e-01,9.394479768304409006e-01
4.114574377631444180e-02,1.017729174906165879e+00,1.015401768776802660e+00,1.011821013087030208e+00,1.006905791977774189e+00,1.000602138780966710e+00,9.929064222686687646e-01,9.838345124036180778e-01,9.734276721408327004e-01,9.617062274930290311e-01,9.487096570146553720e-01
4.159298012170916520e-02,1.029315403936110318e+00,1.026907026609741536e+00,1.023201845047430059e+00,1.018116123984171173e+00,1.011594313245872234e+00,1.003633035673791030e+00,9.942491750861012223e-01,9.834859584076089956e-01,9.713650291253500546e-01,9.579279077213108673e-01
4.204021646710388860e-02,1.040912611722893288e+00,1.038421314051394484e+00,1.034588720088686298e+00,1.029328423813935744e+00,1.022583270369723518e+00,1.014350164627308093e+00,1.004647055066097971e+00,9.935192099029801494e-01,9.809896563045228390e-01,9.671020433167584196e-01
4.248745281249861200e-02,1.052520796684318194e+00,1.049944602195262977e+00,1.045981567840973847e+00,1.040542565318307133e+00,1.033568814395279034e+00,1.025057531329485627e+00,1.015027781983056654e+00,1.003526955627200845e+00,9.905795317807237765e-01,9.762313775537694305e-01
4.293468915789332846e-02,1.064139957375475287e+00,1.061476862124940634e+00,1.057380317715283624e+00,1.051758421875873983e+00,1.044550748824567332e+00,1.035754856998865714e+00,1.025390984331526090e+00,1.013508723408109269e+00,1.000134077302816449e+00,9.853152236206697001e-01
4.338192550328805880e-02,1.075770092489347629e+00,1.073018064914325720e+00,1.068784898903338609e+00,1.062975866392698920e+00,1.055528876420281481e+00,1.046441861876688639e+00,1.035736289471142380e+00,1.023464039920007673e+00,1.009652713650239786e+00,9.943528941910428909e-01
4.382916184868278220e-02,1.087411200857415050e+00,1.084568181627827199e+00,1.080195240377511023e+00,1.074194771302450446e+00,1.066502999207203262e+00,1.057118265231390630e+00,1.046063323636762910e+00,1.033392430702792630e+00,1.019134860665288356e+00,1.003343701473999428e+00
4.427639819407749866e-02,1.099063281450262775e+00,1.096127183320575016e+00,1.091611270890741725e+00,1.085415008566549266e+00,1.077472918473668662e+00,1.067783785363185967e+00,1.056371711948755898e+00,1.043293420181347075e+00,1.028579937285787338e+00,1.012286957265017273e+00
4.472363453947222206e-02,1.110726333378186714e+00,1.107695041038629036e+00,1.103032918976460719e+00,1.096636449674324387e+00,1.088438434773063790e+00,1.078438139608725699e+00,1.066661078423437825e+00,1.053166531685181262e+00,1.037987361578162071e+00,1.021181972997346588e+00
4.517087088486694546e-02,1.122400355891800761e+00,1.119271725819184660e+00,1.114460112948510107e+00,1.107858965643182314e+00,1.099399347925360093e+00,1.089081044345836968e+00,1.076931045983664292e+00,1.063011287468332178e+00,1.047356550770900396e+00,1.030028059793986150e+00
4.561810723026166886e-02,1.134085348382645186e+00,1.130857208690781990e+00,1.125892780901067480e+00,1.119082427018786463e+00,1.110355457018680880e+00,1.099712214998342485e+00,1.087181236469569656e+00,1.072827208729515425e+00,1.056686921288408243e+00,1.038824528520224888e+00
4.606534357565638532e-02,1.145781310383793716e+00,1.142451460673510333e+00,1.137330850708571539e+00,1.130306703875248120e+00,1.121306560410906927e+00,1.110331366040958612e+00,1.097411270649459869e+00,1.082613815632534671e+00,1.065977888785260896e+00,1.047570689836752722e+00
4.651257992105110872e-02,1.157488241570463039e+00,1.154054452779216255e+00,1.148774250025650367e+00,1.141531665815330721e+00,1.132252455731315166e+00,1.120938211004274487e+00,1.107620768230856090e+00,1.092370627326941790e+00,1.075228868180846842e+00,1.056265854253340297e+00
4.695981626644583212e-02,1.169206141760622542e+00,1.165666156011707866e+00,1.160222906287049049e+00,1.152757181970663680e+00,1.143192939882254011e+00,1.131532462479809764e+00,1.117809347871689063e+00,1.102097161968957018e+00,1.084439273694405736e+00,1.064909332183084922e+00
4.740705261184055552e-02,1.180935010915601824e+00,1.177286541366960204e+00,1.171676746707561279e+00,1.163983121001968879e+00,1.154127809040852215e+00,1.142113832125152717e+00,1.127976627191643377e+00,1.111792936742639348e+00,1.093608518880460068e+00,1.073500433997226056e+00
4.785428895723527892e-02,1.192674849140702875e+00,1.188915579833319525e+00,1.183135698281960302e+00,1.175209351099297805e+00,1.165056858660764361e+00,1.152682030669177182e+00,1.138122222783656046e+00,1.121457467881313841e+00,1.102736016664640051e+00,1.082038470080526782e+00
4.830152530263000232e-02,1.204425656685809143e+00,1.200553242391707132e+00,1.194599687784933861e+00,1.186435739982281135e+00,1.175979883473952325e+00,1.163236767917340098e+00,1.148245750225563411e+00,1.131090270689254051e+00,1.111821179379904434e+00,1.090522750887227055e+00
4.874876164802472572e-02,1.216187433945997709e+00,1.212199500015824105e+00,1.206068641771019800e+00,1.197662154900390519e+00,1.186896677492500940e+00,1.173777752757058757e+00,1.158346824091900151e+00,1.140690859563618931e+00,1.120863418803152767e+00,1.098952586997560932e+00
4.919599799341944218e-02,1.227960181462150802e+00,1.223854323672352251e+00,1.217542486574542115e+00,1.208888462633209482e+00,1.197807034010468952e+00,1.184304693163167777e+00,1.168425057965850389e+00,1.150258748016644184e+00,1.129862146192232686e+00,1.107327289174844021e+00
4.964323433881416558e-02,1.239743899921565973e+00,1.235517684321156828e+00,1.229021148309549227e+00,1.220114529490718080e+00,1.208710745605775294e+00,1.194817296203452894e+00,1.178480064451347342e+00,1.159793448698086760e+00,1.138816772323340443e+00,1.115646168423127804e+00
5.009047068420888899e-02,1.251538590158571829e+00,1.247189552915491051e+00,1.240504552869757138e+00,1.231340221313589112e+00,1.219607604142123325e+00,1.205315268044271360e+00,1.188511455185328414e+00,1.169294473417930469e+00,1.147726707528816892e+00,1.123908536045425066e+00
5.053770702960361239e-02,1.263344253155139096e+00,1.258869900402194819e+00,1.251992625928489034e+00,1.242565403473495200e+00,1.230497400770955929e+00,1.215798313956244492e+00,1.198518840850137490e+00,1.178761333169338510e+00,1.156591361735335388e+00,1.132113703702499086e+00
5.098494337499832885e-02,1.275160890041490358e+00,1.270558697721892560e+00,1.263485292938616222e+00,1.253789940873422770e+00,1.241379925933445705e+00,1.226266138320030619e+00,1.208501831186076680e+00,1.188193538151862239e+00,1.165410144502480705e+00,1.140260983472220380e+00
5.143217972039305919e-02,1.286988502096724662e+00,1.282255915809203728e+00,1.274982479132512170e+00,1.265013697948012883e+00,1.252254969362531556e+00,1.236718444632189495e+00,1.218460035004120812e+00,1.197590597794915279e+00,1.174182465061733627e+00,1.148349687909500982e+00
5.187941606578778259e-02,1.298827090749417046e+00,1.293961525592927764e+00,1.286484109521986774e+00,1.276236538663889419e+00,1.263122320084969941e+00,1.247154935511103346e+00,1.228393060198762932e+00,1.206952020781482560e+00,1.182907732355830133e+00,1.156379130106779840e+00
5.232665241118249905e-02,1.310676657578246029e+00,1.305675497996256373e+00,1.297990108898245509e+00,1.287458326520023011e+00,1.273981766423443407e+00,1.257575312703004045e+00,1.238300513761032784e+00,1.216277315072104459e+00,1.191585355078534247e+00,1.164348623755095069e+00
5.277388875657722245e-02,1.322537204312605796e+00,1.317397803936968259e+00,1.309500401831836802e+00,1.298678924548093194e+00,1.284833095998692443e+00,1.267979277088062240e+00,1.248182001791652951e+00,1.225565987929105649e+00,1.200214741714793032e+00,1.172257483205711326e+00
5.322112510197194585e-02,1.334408732833217925e+00,1.329128414327624075e+00,1.321014912672601627e+00,1.309898195312862779e+00,1.295676095731681743e+00,1.278366528686560200e+00,1.258037129514347541e+00,1.234817545941076844e+00,1.208795300581285925e+00,1.180105023532318498e+00
5.366836144736666925e-02,1.346291245172750894e+00,1.340867300075766266e+00,1.332533565549626209e+00,1.321116000912566868e+00,1.306510551845806223e+00,1.288736766665145472e+00,1.267865501289305641e+00,1.244031495047616342e+00,1.217326439867371324e+00,1.187890560593799716e+00
5.411559779276138571e-02,1.358184743516437365e+00,1.352614432084117801e+00,1.344056284371201393e+00,1.332332202979312985e+00,1.317336249869131892e+00,1.299089689343166931e+00,1.277666720626794428e+00,1.253207340564325145e+00,1.225807567676427290e+00,1.195613411097566914e+00
5.456283413815610911e-02,1.370089230202682584e+00,1.364369781250769353e+00,1.355582992824768018e+00,1.343546662679484971e+00,1.328152974636664041e+00,1.309424994199078318e+00,1.287440390200916607e+00,1.262344587208049651e+00,1.234238092067576620e+00,1.203272892663459048e+00
5.501007048355083251e-02,1.382004707723700321e+00,1.376133318469392464e+00,1.367113614376893826e+00,1.354759240714182189e+00,1.338960510292673600e+00,1.319742377876948147e+00,1.297186111863541269e+00,1.271442739122400800e+00,1.242617421097829133e+00,1.210868323888226294e+00
5.545730682894555591e-02,1.393931178726127929e+00,1.387905014629434053e+00,1.378648072273230163e+00,1.365969797319649626e+00,1.349758640293039491e+00,1.330041536193027785e+00,1.306903486658365310e+00,1.280501299903509249e+00,1.250944962864596999e+00,1.218399024410564913e+00
5.590454317434027237e-02,1.405868646011605438e+00,1.399684840616270298e+00,1.390186289538435149e+00,1.377178192267689338e+00,1.360547147407595636e+00,1.340322164142371042e+00,1.316592114835101412e+00,1.289519772626009919e+00,1.259220125548582647e+00,1.225864314976700786e+00
5.635177951973500271e-02,1.417817112537474333e+00,1.411472767311480636e+00,1.401728188976213429e+00,1.388384284866188700e+00,1.371325813722618303e+00,1.350583955905632960e+00,1.326251595863909616e+00,1.298497659869371601e+00,1.267442317457144529e+00,1.233263517506617557e+00
5.679901586512971917e-02,1.429776581417310233e+00,1.423268765592956564e+00,1.413273693169197820e+00,1.399587933959511643e+00,1.382094420643200428e+00,1.360826604855807087e+00,1.335881528449848199e+00,1.307434463744353348e+00,1.275610947067935319e+00,1.240595955160739949e+00
5.724625221052444257e-02,1.441747055921602572e+00,1.435072806335151885e+00,1.424822724478971736e+00,1.410788997929031563e+00,1.392852748895791137e+00,1.371049803565167702e+00,1.345481510547590798e+00,1.316329685919828574e+00,1.283725423073040828e+00,1.247860952407287449e+00
5.769348855591917291e-02,1.453728533149433844e+00,1.446884854118196007e+00,1.436375198843265588e+00,1.421987328672958739e+00,1.403600572859945439e+00,1.381253238795359328e+00,1.355051135583838606e+00,1.325182826160907323e+00,1.291785157244227156e+00,1.255057845790000348e+00
5.814072490131388937e-02,1.465720998604456815e+00,1.458704861829009714e+00,1.447931020437472682e+00,1.433182766400737940e+00,1.414337655641397573e+00,1.391436587139273540e+00,1.364589989237938950e+00,1.333993381330908834e+00,1.299789567633047538e+00,1.262185994754097429e+00
5.858796124670861277e-02,1.477724457737498609e+00,1.470532802015346974e+00,1.459490112589543864e+00,1.444375169642818646e+00,1.425063777342235438e+00,1.401599540037582248e+00,1.374097668360140911e+00,1.342760852829185003e+00,1.307738064520904908e+00,1.269244728305643166e+00
5.903519759210332923e-02,1.489738917452640976e+00,1.482368648510004494e+00,1.471052399679396938e+00,1.455564397710154889e+00,1.435778718571961488e+00,1.411741789201377939e+00,1.383573769888349458e+00,1.351484741984756432e+00,1.315630057870304181e+00,1.276233374544893939e+00
5.948243393749805957e-02,1.501764384660523088e+00,1.494212374992512471e+00,1.482617805720952475e+00,1.466750309319030610e+00,1.446482259155015937e+00,1.421863025473673270e+00,1.393017889995514791e+00,1.360164549736717188e+00,1.323464957995641234e+00,1.283151263139977294e+00
5.992967028289277603e-02,1.513800866284358060e+00,1.506063954994584897e+00,1.494186254367084077e+00,1.477932762596105176e+00,1.457174178137334852e+00,1.431962938840028787e+00,1.402429624108231465e+00,1.368799776666091317e+00,1.331242175614763656e+00,1.289997725405062523e+00
6.037690662828749943e-02,1.525848369265875970e+00,1.517923361905495039e+00,1.505757668914503800e+00,1.489111615083415607e+00,1.467854253792908903e+00,1.442041218439229944e+00,1.411808566925442543e+00,1.377389923027827701e+00,1.338961121900638762e+00,1.296772094378502826e+00
6.082414297368221590e-02,1.537906900571180291e+00,1.529790568977369425e+00,1.517331972308575416e+00,1.500286723743327277e+00,1.478522263630329681e+00,1.452097552574008965e+00,1.421154312437244327e+00,1.385934488782925911e+00,1.346621208533126168e+00,1.303473704900948826e+00
6.127137931907694623e-02,1.549976467196531926e+00,1.541665549330408336e+00,1.528909087148062174e+00,1.511457944963444211e+00,1.489177984399331800e+00,1.462131628721816901e+00,1.430466453943796123e+00,1.394432973630699735e+00,1.354221847750858521e+00,1.310101893693435882e+00
6.171861566447166964e-02,1.562057076174049097e+00,1.553548275958023694e+00,1.540488935689801497e+00,1.522625134561467419e+00,1.499821192097326783e+00,1.472143133545638749e+00,1.439744584074332145e+00,1.402884877041173928e+00,1.361762452403225909e+00,1.316655999435440982e+00
6.216585200986638610e-02,1.574148734577330844e+00,1.565438721731905014e+00,1.552071439853316415e+00,1.533788147790011491e+00,1.510451661975932725e+00,1.482131752904862099e+00,1.448988294806276222e+00,1.411289698287617522e+00,1.369242436002468422e+00,1.323135362842913665e+00
6.261308835526110950e-02,1.586251449527000368e+00,1.577336859407002745e+00,1.563656521225353702e+00,1.544946839341372335e+00,1.521069168547495298e+00,1.492097171866188843e+00,1.458197177484461315e+00,1.419646936479210808e+00,1.376661212775874610e+00,1.329539326746277839e+00
6.306032470065582596e-02,1.598365228196168442e+00,1.589242661626436126e+00,1.575244101064354973e+00,1.556101063352248515e+00,1.531673485591601436e+00,1.502039074714593969e+00,1.467370822840449396e+00,1.427956090593847094e+00,1.384018197718084320e+00,1.335867236168404748e+00
6.350756104605055630e-02,1.610490077815819543e+00,1.601156100926324433e+00,1.586834100304860495e+00,1.567250673408418393e+00,1.542264386161589673e+00,1.511957144964335420e+00,1.476508821011956574e+00,1.436216659511070581e+00,1.391312806643501210e+00,1.342118438402560399e+00
6.395479739144527276e-02,1.622626005680115391e+00,1.613077149740536287e+00,1.598426439561839940e+00,1.578395522549367103e+00,1.552841642591047844e+00,1.521851065370007694e+00,1.485610761562380144e+00,1.444428142045147911e+00,1.398544456238806744e+00,1.348292283090321675e+00
6.440203373684000310e-02,1.634773019151624096e+00,1.625005780405367473e+00,1.610021039134960974e+00,1.589535463272872429e+00,1.563405026500312545e+00,1.531720517937645853e+00,1.494676233500429552e+00,1.452590036978275378e+00,1.405712564115584762e+00,1.354388122299467367e+00
6.484927008223471956e-02,1.646931125666464046e+00,1.636941965164135038e+00,1.621617819012781680e+00,1.600670347539538074e+00,1.573954308802952173e+00,1.541565183935872829e+00,1.503704825299859493e+00,1.460701843093920926e+00,1.412816548863048860e+00,1.360405310601839224e+00
6.529650642762944990e-02,1.659100332739375849e+00,1.648885676171699011e+00,1.633216698876881257e+00,1.611800026777287620e+00,1.584489259712252185e+00,1.551384743907100683e+00,1.512696124919306939e+00,1.468763059210301369e+00,1.419855830100879235e+00,1.366343205151175910e+00
6.574374277302416636e-02,1.671280647968706790e+00,1.660836885498900184e+00,1.644817598105915879e+00,1.622924351885804750e+00,1.595009648747686581e+00,1.561178877678771393e+00,1.521649719822229851e+00,1.476773184213992618e+00,1.426829828532161004e+00,1.372201165760917663e+00
6.619097911841888282e-02,1.683472079041322900e+00,1.672795565136927953e+00,1.656420435779610401e+00,1.634043173240933733e+00,1.605515244741387848e+00,1.570947264374652041e+00,1.530565196996951816e+00,1.484731717093678016e+00,1.433737965996434660e+00,1.377978554981985182e+00
6.663821546381361316e-02,1.695674633737439319e+00,1.684761687001604002e+00,1.668025130682679436e+00,1.645156340699029940e+00,1.616005815844607563e+00,1.580689582426173745e+00,1.539442142976806593e+00,1.492638156974029906e+00,1.440579665522847108e+00,1.383674738180528330e+00
6.708545180920832962e-02,1.707888319935369159e+00,1.696735222937589826e+00,1.679631601308678279e+00,1.656263703601262627e+00,1.626481129534169456e+00,1.590405509583817434e+00,1.548280143860385927e+00,1.500492003149724418e+00,1.447354351383411730e+00,1.389289083615647069e+00
6.753268815460305996e-02,1.720113145616198214e+00,1.708716144722520314e+00,1.691239765863788991e+00,1.667365110777877080e+00,1.636940952618919365e+00,1.600094722928550484e+00,1.557078785331894144e+00,1.508292755119594819e+00,1.454061449146375029e+00,1.394820962517085539e+00
6.797992449999777642e-02,1.732349118868373727e+00,1.720704424071052951e+00,1.702849542270532313e+00,1.678460410552403470e+00,1.647385051246164078e+00,1.609756898883306420e+00,1.565837652681600911e+00,1.516039912620916308e+00,1.460700385729686968e+00,1.400269749162897037e+00
6.842716084539250676e-02,1.744596247892221896e+00,1.732700032638847532e+00,1.714460848171417418e+00,1.689549450745825521e+00,1.657813190908107748e+00,1.619391713224516582e+00,1.574556330826401229e+00,1.523732975663829148e+00,1.467270589454581220e+00,1.405634820957081255e+00
6.887439719078722322e-02,1.756854541004378545e+00,1.744702942026458814e+00,1.726073600932516161e+00,1.700632078680697878e+00,1.668225136448277413e+00,1.628998841093684646e+00,1.583234404330473799e+00,1.531371444565892359e+00,1.473771490099256010e+00,1.410915558507193301e+00
6.932163353618193968e-02,1.769124006642145197e+00,1.756713123783160579e+00,1.737687717646973384e+00,1.711708141185220633e+00,1.678620652067945196e+00,1.638577957009013097e+00,1.591871457426048853e+00,1.538954819986777078e+00,1.480202518952668189e+00,1.416111345701925206e+00
6.976886988157667002e-02,1.781404653367765878e+00,1.768730549410685526e+00,1.749303115138448383e+00,1.722777484597265651e+00,1.688999501332543174e+00,1.648128734877073676e+00,1.600467074034272574e+00,1.546482602963091812e+00,1.486563108868427463e+00,1.421221569788658545e+00
7.021610622697138648e-02,1.793696489872620425e+00,1.780755190366889895e+00,1.760919709964481994e+00,1.733839954768356728e+00,1.699361447178067808e+00,1.657650848004525557e+00,1.609020837786177882e+00,1.553954294943341585e+00,1.492852694318798301e+00,1.426245621450989098e+00
7.066334257236611682e-02,1.805999524981345195e+00,1.792787018069341709e+00,1.772537418419803723e+00,1.744895397067605103e+00,1.709706251917485265e+00,1.667143969109884383e+00,1.617532332043760013e+00,1.561369397823027638e+00,1.499070711448811544e+00,1.431182894886224855e+00
7.111057891776083328e-02,1.818313767655866942e+00,1.804826003898827080e+00,1.784156156539562055e+00,1.755943656385595020e+00,1.720033677247120529e+00,1.676607770335333036e+00,1.626001139921149807e+00,1.568727413979874141e+00,1.505216598130476591e+00,1.436032787882854045e+00
7.155781526315556362e-02,1.830639226999366320e+00,1.816872119202785907e+00,1.795775840102492138e+00,1.766984577138227985e+00,1.730343484253049624e+00,1.686041923258586372e+00,1.634426844305896465e+00,1.576027846309196567e+00,1.511289794017103949e+00,1.440794701897986307e+00
7.200505160855028008e-02,1.842975912260151672e+00,1.828925335298660304e+00,1.807396384634009534e+00,1.778018003270515290e+00,1.740635433417476285e+00,1.695446098904796806e+00,1.642809027880346218e+00,1.583270198259400852e+00,1.517289740597731695e+00,1.445468042134764319e+00
7.245228795394499655e-02,1.855323832835464426e+00,1.840985623477174871e+00,1.819017705409239793e+00,1.789043778260328565e+00,1.750909284625108420e+00,1.704819967758513188e+00,1.651147273143132921e+00,1.590453973867619997e+00,1.523215881251660075e+00,1.450052217619751005e+00
7.289952429933971301e-02,1.867682998275197015e+00,1.853052955005533908e+00,1.830639717455977200e+00,1.800061745122101708e+00,1.761164797169524121e+00,1.714163199775682767e+00,1.659441162430762340e+00,1.597578677795483237e+00,1.529067661303088910e+00,1.454546641280283659e+00
7.334676064473444335e-02,1.880053418285535072e+00,1.865127301130541149e+00,1.842262335557573127e+00,1.811071746410487071e+00,1.771401729759533694e+00,1.723475464395702872e+00,1.667690277939307242e+00,1.604643815365022874e+00,1.534844528075866021e+00,1.458950730021803421e+00
7.379399699012917369e-02,1.892435102732519692e+00,1.877208633081642430e+00,1.853885474255759114e+00,1.822073624223964572e+00,1.781619840525530796e+00,1.732756430553519245e+00,1.675894201746199519e+00,1.611648892594713001e+00,1.540545930948336473e+00,1.463263904805156335e+00
7.424123333552389015e-02,1.904828061645531534e+00,1.889296922073892881e+00,1.865509047853397995e+00,1.833067220208405956e+00,1.791818887025842244e+00,1.742005766691771651e+00,1.684052515832130226e+00,1.618593416235645455e+00,1.546171321408302379e+00,1.467485590723865085e+00
7.468846968091862049e-02,1.917232305220694322e+00,1.901392139310842833e+00,1.877132970417170199e+00,1.844052375560591983e+00,1.801998626253067837e+00,1.751223140772988796e+00,1.692164802103049759e+00,1.625476893807840550e+00,1.551720153108085976e+00,1.471615217081373661e+00
7.513570602631333695e-02,1.929647843824199516e+00,1.913494255987347792e+00,1.888757155780185659e+00,1.855028931031682093e+00,1.812158814640413063e+00,1.760408220291826531e+00,1.700230642412271731e+00,1.632298833636690816e+00,1.557191881919700815e+00,1.475652217468263805e+00
7.558294237170805341e-02,1.942074687995551496e+00,1.925603243292301370e+00,1.900381517544532439e+00,1.865996726930639671e+00,1.822299208068016263e+00,1.769560672287357805e+00,1.708249618582680762e+00,1.639058744889541286e+00,1.562585965990127113e+00,1.479596029839443050e+00
7.603017871710276987e-02,1.954512848450735252e+00,1.937719072411289600e+00,1.912005969083754309e+00,1.876955603127610672e+00,1.832419561869271574e+00,1.778680163355408794e+00,1.716221312429042634e+00,1.645756137612405690e+00,1.567901865796695660e+00,1.483446096591305441e+00
7.647741506249750021e-02,1.966962336085301910e+00,1.949841714529167991e+00,1.923630423545259482e+00,1.887905399057254296e+00,1.842519630837139211e+00,1.787766359660940996e+00,1.724145305780416582e+00,1.652390522766814085e+00,1.573139044202575665e+00,1.487201864638862947e+00
7.692465140789221667e-02,1.979423161977376111e+00,1.961971140832557747e+00,1.935254793852657862e+00,1.898845953722028135e+00,1.852599169230452647e+00,1.796818926950479733e+00,1.732021180502672397e+00,1.658961412266798829e+00,1.578296966512369615e+00,1.490862785492850673e+00
7.737188775328694701e-02,1.991895337390587439e+00,1.974107322512273388e+00,1.946878992708038325e+00,1.909777105695428467e+00,1.862657930780222237e+00,1.805837530564597060e+00,1.739848518521110110e+00,1.665468319016013998e+00,1.583375100527814494e+00,1.494428315336801427e+00
7.781912409868167735e-02,2.004378873776916148e+00,1.986250230765657987e+00,1.958502932594166079e+00,1.920698693125181489e+00,1.872695668695924409e+00,1.814821835450431964e+00,1.747626901843181590e+00,1.671910756944989807e+00,1.588372916603590035e+00,1.497897915104094979e+00
7.826636044407639381e-02,2.016873782779466051e+00,1.998399836798857354e+00,1.970126525776618731e+00,1.931610553736391456e+00,1.882712135671791742e+00,1.823771506174266310e+00,1.755355912581317179e+00,1.678288241048522256e+00,1.593289887703229990e+00,1.501271050554977782e+00
7.871359678947111027e-02,2.029380076235153485e+00,2.010556111829003179e+00,1.981749684305852188e+00,1.942512524834638432e+00,1.892707083893089948e+00,1.832686206934143858e+00,1.763035132975852903e+00,1.684600287423196674e+00,1.598125489455143322e+00,1.504547192353554275e+00
7.916083313486582673e-02,2.041897766177319884e+00,2.022719027086325561e+00,1.993372320019195731e+00,1.953404443309034288e+00,1.902680265042395291e+00,1.841565601572537458e+00,1.770664145418063606e+00,1.690846413305048479e+00,1.602879200208739752e+00,1.507725816144751541e+00
7.960806948026055707e-02,2.054426864838267086e+00,2.034888553816187606e+00,2.004994344542782247e+00,1.964286145635230296e+00,1.912631430305859803e+00,1.850409353589067107e+00,1.778242532473297555e+00,1.697026137107355837e+00,1.607550501090660999e+00,1.510806402631254652e+00
8.005530582565527353e-02,2.066967384651702044e+00,2.047064663281033425e+00,2.016615669293401858e+00,1.975157467878372319e+00,1.922560330379466276e+00,1.859217126153256183e+00,1.785769876904212072e+00,1.703138978458569541e+00,1.612138876061118387e+00,1.513788437650414043e+00
8.050254217105000387e-02,2.079519338255121141e+00,2.059247326762277730e+00,2.028236205480299592e+00,1.986018245696024920e+00,1.932466715475290142e+00,1.867988582117348306e+00,1.793245761694117313e+00,1.709184458240377236e+00,1.616643811970338129e+00,1.516671412251125561e+00
8.094977851644472033e-02,2.092082738492096361e+00,2.071436515562093295e+00,2.039855864106889349e+00,1.996868314341031514e+00,1.942350335327739819e+00,1.876723384029159725e+00,1.800669770070418174e+00,1.715162098625901299e+00,1.621064798615110325e+00,1.519454822770681890e+00
8.139701486183945067e-02,2.104657598414497954e+00,2.083632201005142459e+00,2.051474555972413683e+00,2.007707508664340779e+00,1.952210939199799933e+00,1.885421194144987211e+00,1.808041485528163017e+00,1.721071423118034849e+00,1.625401328795447187e+00,1.522138170911597310e+00
8.184425120723416713e-02,2.117243931284622960e+00,2.095834354440215375e+00,2.063092191673521203e+00,2.018535663117780654e+00,1.962048275889261006e+00,1.894081674442557262e+00,1.815360491853691416e+00,1.726911956587906749e+00,1.629652898371343195e+00,1.524720963818400277e+00
8.229148755262888359e-02,2.129841750577260218e+00,2.108042947241800302e+00,2.074708681605787586e+00,2.029352611756787717e+00,1.971862093734949362e+00,1.902704486634028802e+00,1.822626373148389822e+00,1.732683225313490505e+00,1.633819006319646716e+00,1.527202714154404894e+00
8.273872389802361393e-02,2.142451069981662570e+00,2.120257950811573089e+00,2.086323935965159748e+00,2.040158188243091697e+00,1.981652140622946590e+00,1.911289292179037869e+00,1.829838713852545817e+00,1.738384757018337501e+00,1.637899154791031098e+00,1.529582940178445760e+00
8.318596024341833040e-02,2.155071903403446232e+00,2.132479336579803597e+00,2.097937864749332082e+00,2.050952225847348487e+00,1.991418163992799695e+00,1.919835752297792908e+00,1.836997098769308501e+00,1.744016080910455013e+00,1.641892849167080337e+00,1.531861165821593707e+00
8.363319658881306073e-02,2.167704264966412886e+00,2.144707076006697299e+00,2.109550377759057405e+00,2.061734557451734506e+00,2.001159910843731016e+00,1.928343527984217154e+00,1.844101113088750354e+00,1.749576727721310787e+00,1.645799598117472007e+00,1.534036920763835354e+00
8.408043293420777720e-02,2.180348169014284743e+00,2.156941140583641836e+00,2.121161384599388189e+00,2.072505015552487340e+00,2.010877127740833714e+00,1.936812280019136523e+00,1.851150342412032135e+00,1.755066229744979944e+00,1.649618913657273200e+00,1.536109740510730903e+00
8.452766927960250753e-02,2.193003630112372981e+00,2.169181501834396286e+00,2.132770794680846294e+00,2.083263432262406845e+00,2.020569560821271704e+00,1.945241668983519023e+00,1.858144372775673236e+00,1.760484120877420677e+00,1.653350311204339507e+00,1.538079166470039505e+00
8.497490562499722400e-02,2.205670663049149827e+00,2.181428131316180963e+00,2.144378517220525193e+00,2.094009639313302085e+00,2.030236955800456489e+00,1.953631355271754799e+00,1.865082790675920643e+00,1.765829936655888943e+00,1.656993309636819678e+00,1.539944746028320433e+00
8.542214197039194046e-02,2.218349282837758452e+00,2.193681000620706367e+00,2.155984461243126482e+00,2.104743468058398292e+00,2.039879057978234655e+00,1.961980999104990797e+00,1.871965183093224239e+00,1.771103214298484385e+00,1.660547431350768210e+00,1.541706032627500722e+00
8.586937831578665692e-02,2.231039504717433175e+00,2.205940081375119544e+00,2.167588535581924880e+00,2.115464749474697648e+00,2.049495612245057163e+00,1.970290260544510508e+00,1.878791137516817589e+00,1.776303492743838142e+00,1.664012202317864952e+00,1.543362585841423051e+00
8.631661466118138726e-02,2.243741344154845940e+00,2.218205345242869164e+00,2.179190648879665737e+00,2.126173314165289430e+00,2.059086363088147298e+00,1.978558799505158561e+00,1.885560241969393758e+00,1.781430312690924778e+00,1.667387152143234630e+00,1.544913971452354318e+00
8.676385100657611760e-02,2.256454816845362199e+00,2.230476763924491124e+00,2.190790709589385266e+00,2.136868992361611319e+00,2.068651054597655303e+00,1.986786275768811949e+00,1.892272085031891926e+00,1.786483216639018767e+00,1.670671814123382060e+00,1.546359761527479559e+00
8.721108735197083406e-02,2.269179938714239952e+00,2.242754309158330628e+00,2.202388625975181924e+00,2.147551613925679170e+00,2.078189430472819232e+00,1.994972348997908540e+00,1.898926255868384150e+00,1.791461748927781983e+00,1.673865725304225949e+00,1.547699534495354801e+00
8.765832369736556440e-02,2.281916725917723987e+00,2.255037952721168359e+00,2.213984306112897649e+00,2.158221008352250614e+00,2.087701234028101815e+00,2.003116678749008894e+00,1.905522344251064037e+00,1.796365455777485520e+00,1.676968426539241497e+00,1.548932875222341021e+00
8.810556004276028086e-02,2.294665194844081046e+00,2.267327666428781363e+00,2.225577657890745353e+00,2.168877004770958017e+00,2.097186208199339319e+00,2.011218924486416260e+00,1.912059940585342455e+00,1.801193885329368527e+00,1.679979462547710245e+00,1.550059375089006153e+00
8.855279638815499732e-02,2.307425362114537304e+00,2.279623422136416444e+00,2.237168589009852049e+00,2.179519431948382380e+00,2.106644095549862872e+00,2.019278745595836089e+00,1.918538635935037595e+00,1.805946587686127147e+00,1.682898381973073398e+00,1.551078632066499097e+00
8.900003273354971378e-02,2.320197244584163432e+00,2.291925191739204060e+00,2.248757006984761553e+00,2.190148118290098367e+00,2.116074638276637998e+00,2.027295801398095509e+00,1.924958022047683848e+00,1.810623114952548685e+00,1.685724737441395060e+00,1.551990250792897763e+00
8.944726907894444412e-02,2.332980859342650426e+00,2.304232947172469625e+00,2.260342819143830617e+00,2.200762891842652280e+00,2.125477578216373065e+00,2.035269751162892771e+00,1.931317691379924373e+00,1.815223021276267890e+00,1.688458085619926496e+00,1.552793842649524247e+00
8.989450542433916058e-02,2.345776223715016595e+00,2.316546660411979985e+00,2.271925932629583755e+00,2.211363580295504061e+00,2.134852656851633057e+00,2.043200254122604864e+00,1.937617237123020697e+00,1.819745862888666244e+00,1.691097987275782533e+00,1.553489025837241355e+00
9.034174176973389092e-02,2.358583355262251935e+00,2.328866303474119714e+00,2.283506254398992574e+00,2.221950010982927992e+00,2.144199615316949803e+00,2.051086969486144884e+00,1.943856253228461339e+00,1.824191198145904469e+00,1.693644007334717871e+00,1.554075425452708048e+00
9.078897811512862126e-02,2.371402271781866578e+00,2.341191848415982157e+00,2.295083691223688938e+00,2.232522010885863217e+00,2.153518194404923314e+00,2.058929556452862020e+00,1.950034334433674577e+00,1.828558587570090932e+00,1.696095714940015986e+00,1.554552673564617793e+00
9.123621446052333772e-02,2.384232991308343763e+00,2.353523267335364100e+00,2.306658149690086645e+00,2.243079406633698092e+00,2.162808134572298702e+00,2.066727674226480627e+00,1.956151076287834245e+00,1.832847593890578164e+00,1.698452683511477046e+00,1.554920409289904271e+00
9.168345080591805418e-02,2.397075532113564833e+00,2.365860532370728020e+00,2.318229536199480467e+00,2.253622024506054533e+00,2.172069175946074182e+00,2.074480982029112131e+00,1.962206075177792552e+00,1.837057782085409929e+00,1.700714490804521528e+00,1.555178278869921327e+00
9.213068715131277064e-02,2.409929912707096111e+00,2.378203615701037776e+00,2.329797756968026601e+00,2.264149690434473339e+00,2.181301058329561560e+00,2.082189139115282472e+00,1.968198928354084831e+00,1.841188719422881981e+00,1.702880718969387086e+00,1.555325935746587618e+00
9.257792349670750098e-02,2.422796151836439371e+00,2.390552489545551662e+00,2.341362718026690271e+00,2.274662230004092400e+00,2.190503521208468918e+00,2.089851804786031497e+00,1.974129233957063523e+00,1.845239975503256025e+00,1.704950954610444880e+00,1.555363040638514827e+00
9.302515984210221744e-02,2.435674268487180161e+00,2.402907126163518647e+00,2.352924325221105839e+00,2.285159468455257414e+00,2.199676303756963769e+00,2.097468638403049201e+00,1.979996591043121423e+00,1.849211122300598698e+00,1.706924788845612273e+00,1.555289261617097685e+00
9.347239618749694778e-02,2.448564281883066407e+00,2.415267497853803569e+00,2.364482484211374747e+00,2.295641230685093515e+00,2.208819144843729099e+00,2.105039299402858610e+00,1.985800599611021067e+00,1.853101734204759321e+00,1.708801817365876996e+00,1.555104274182581570e+00
9.391963253289166424e-02,2.461466211486000866e+00,2.427633576954431938e+00,2.376037100471790176e+00,2.306107341249028941e+00,2.217931783038018079e+00,2.112563447311049281e+00,1.991540860628328247e+00,1.856911388063480661e+00,1.710581640494926781e+00,1.554807761340102346e+00
9.436686887828639458e-02,2.474380076995965627e+00,2.440005335842065026e+00,2.387588079290504872e+00,2.316557624362276524e+00,2.227013956615699009e+00,2.120040741756560987e+00,1.997216976057949234e+00,1.860639663224646689e+00,1.712263863248881801e+00,1.554399413675693120e+00
9.481410522368111105e-02,2.487305898350856914e+00,2.452382746931384805e+00,2.399135325769111482e+00,2.326991903901260983e+00,2.236065403565294485e+00,2.127470842486004710e+00,2.002828548884765691e+00,1.864286141578659795e+00,1.713848095396136140e+00,1.553878929432265021e+00
9.526134156907582751e-02,2.500243695726244830e+00,2.464765782674413153e+00,2.410678744822173591e+00,2.337410003405008041e+00,2.245085861594014354e+00,2.134853409378044464e+00,2.008375183142382614e+00,1.867850407600964990e+00,1.715333951517307831e+00,1.553246014585567325e+00
9.570857791447055785e-02,2.513193489535044289e+00,2.477154415559733813e+00,2.422218241176664844e+00,2.347811746076474471e+00,2.254075068133771342e+00,2.142188102457809329e+00,2.013856483939962860e+00,1.871332048394688918e+00,1.716721051065285275e+00,1.552500382920103394e+00
9.615581425986527431e-02,2.526155300427145978e+00,2.489548618111685485e+00,2.433753719371383628e+00,2.358196954783865706e+00,2.263032760347226002e+00,2.149474581911385407e+00,2.019272057489196914e+00,1.874730653733443830e+00,1.718009018425399104e+00,1.551641756105041070e+00
9.660305060526000465e-02,2.539129149288890552e+00,2.501948362889392374e+00,2.445285083756225220e+00,2.368565452061843324e+00,2.271958675133760597e+00,2.156712508100300685e+00,2.024621511131324603e+00,1.878045816104229049e+00,1.719197482975672653e+00,1.550669863770069323e+00
9.705028695065472111e-02,2.552115057242556162e+00,2.514353622485812068e+00,2.456812238491466793e+00,2.378917060112762272e+00,2.280852549135519602e+00,2.163901541576118692e+00,2.029904453364314243e+00,1.881277130750500293e+00,1.720286079147203884e+00,1.549584443581246251e+00
9.749752329604945145e-02,2.565113045645690537e+00,2.526764369526631526e+00,2.468335087546922324e+00,2.389251600807797526e+00,2.289714118743382265e+00,2.171041343095032605e+00,2.035120493870104408e+00,1.884424195715352690e+00,1.721274446484639009e+00,1.548385241316812433e+00
9.794475964144416791e-02,2.578123136090412437e+00,2.539180576669131106e+00,2.479853534701065954e+00,2.399568895688071635e+00,2.298543120102975124e+00,2.178131573632537510e+00,2.040269243541978028e+00,1.887486611884859222e+00,1.722162229706765135e+00,1.547072010942982301e+00
9.839199598683888437e-02,2.591145350402608294e+00,2.551602216600947770e+00,2.491367483540063432e+00,2.409868765965700099e+00,2.307339289120640125e+00,2.185171894398123538e+00,2.045350314512009327e+00,1.890463983031509532e+00,1.722949078767180175e+00,1.545644514689680227e+00
9.883923233223361471e-02,2.604179710641065348e+00,2.564029262038772572e+00,2.502876837456755155e+00,2.420151032524821666e+00,2.316102361469429383e+00,2.192161966850048493e+00,2.050363320178650195e+00,1.893355915857831473e+00,1.723634648915116419e+00,1.544102523126299698e+00
9.928646867762833117e-02,2.617226239096485330e+00,2.576461685726937123e+00,2.514381499649528173e+00,2.430415515922533132e+00,2.324832072595046650e+00,2.199101452710110038e+00,2.055307875234373416e+00,1.896162020040095708e+00,1.724218600756318054e+00,1.542445815237381668e+00
9.973370502302306151e-02,2.630284958290515895e+00,2.588899460436007161e+00,2.525881373121205087e+00,2.440662036389867673e+00,2.333528157721860286e+00,2.205990013978535558e+00,2.060183595693476200e+00,1.898881908272204821e+00,1.724700600314067467e+00,1.540674178498296243e+00
1.001809413684177780e-01,2.643355890974572020e+00,2.601342558961186491e+00,2.537376360677760179e+00,2.450890413832616854e+00,2.342190351858818520e+00,2.212827312948843606e+00,2.064990098919933903e+00,1.901515196309679467e+00,1.725080319090292358e+00,1.538787408950890612e+00
1.006281777138125083e-01,2.656439060128685803e+00,2.613790954120728482e+00,2.548866364927040884e+00,2.461100467832189054e+00,2.350818389805420683e+00,2.219613012222803494e+00,2.069727003655383868e+00,1.904061503013792844e+00,1.725357434126782330e+00,1.536785311279094790e+00
1.010754140592072248e-01,2.669534488960218610e+00,2.626244618754230764e+00,2.560351288277392001e+00,2.471292017646386174e+00,2.359412006157662667e+00,2.226346774725430411e+00,2.074393930047214951e+00,1.906520450395852606e+00,1.725531628066529377e+00,1.534667698884527365e+00
1.015226504046019412e-01,2.682642200902506602e+00,2.638703525720853538e+00,2.571831032936203520e+00,2.481464882210128842e+00,2.367970935313961967e+00,2.233028263720009399e+00,2.078990499676738768e+00,1.908891663661592464e+00,1.725602589215148308e+00,1.532434393962043062e+00
1.019698867499966577e-01,2.695762219613452970e+00,2.651167647897488600e+00,2.583305500908425145e+00,2.491618880136169611e+00,2.376494911481109362e+00,2.239657142823199276e+00,2.083516335587493717e+00,1.911174771255722327e+00,1.725570011602422182e+00,1.530085227575270101e+00
1.024171230953913880e-01,2.708894568973994055e+00,2.663636958176806679e+00,2.594774593994964462e+00,2.501753829715714250e+00,2.384983668680173530e+00,2.246233076020152541e+00,2.087971062313621395e+00,1.913369404906596349e+00,1.725433595043946111e+00,1.527620039732116020e+00
1.028643594407861184e-01,2.722039273086519273e+00,2.676111429465259040e+00,2.606238213791046476e+00,2.511869548919024808e+00,2.393436940752426523e+00,2.252755727679699227e+00,2.092354305908366463e+00,1.915475199671025308e+00,1.725193045202878750e+00,1.525038679460242186e+00
1.033115957861808348e-01,2.735196356273233320e+00,2.688591034681016012e+00,2.617696261684525183e+00,2.521965855395997380e+00,2.401854461365276805e+00,2.259224762569596034e+00,2.096665693972687983e+00,1.917491793979231307e+00,1.724848073651808811e+00,1.522341004882519222e+00
1.037588321315755652e-01,2.748365843074358494e+00,2.701075746751761208e+00,2.629148638854052145e+00,2.532042566476621737e+00,2.410235964018131227e+00,2.265639845871765257e+00,2.100904855683929817e+00,1.919418829679905958e+00,1.724398397934700178e+00,1.519526883292433794e+00
1.042060684769702816e-01,2.761547758246346795e+00,2.713565538612482175e+00,2.640595246267257501e+00,2.542099499171469823e+00,2.418581182048325395e+00,2.272000643197644276e+00,2.105071421824646904e+00,1.921255952085438867e+00,1.723843741628975801e+00,1.516596191229491186e+00
1.046533048223649981e-01,2.774742126759949024e+00,2.726060383203132709e+00,2.652035984678810632e+00,2.552136470172097660e+00,2.426889848637000746e+00,2.278306820603552385e+00,2.109165024811510136e+00,1.923002810017276687e+00,1.723183834407703507e+00,1.513548814554592337e+00
1.051005411677597146e-01,2.787948973798271890e+00,2.738560253466271632e+00,2.663470754628453285e+00,2.562153295851423707e+00,2.435161696815003385e+00,2.284558044606106009e+00,2.113185298724301830e+00,1.924659055851380085e+00,1.722418412101845986e+00,1.510384648525331830e+00
1.055477775131544449e-01,2.801168324754654826e+00,2.751065122344532821e+00,2.674899456438901701e+00,2.572149792264021961e+00,2.443396459468736737e+00,2.290753982197678784e+00,2.117131879335042655e+00,1.926224345563871454e+00,1.721547216762688182e+00,1.507103597871355172e+00
1.059950138585491614e-01,2.814400205230598750e+00,2.763574962778147182e+00,2.686321990213772271e+00,2.582125775146438151e+00,2.451593869346070598e+00,2.296894300861938465e+00,2.121004404137210031e+00,1.927698338776776765e+00,1.720569996724306661e+00,1.503705576869600602e+00
1.064422502039438917e-01,2.827644641033470574e+00,2.776089747702238153e+00,2.697738255835322008e+00,2.592081059917359376e+00,2.459753659062156039e+00,2.302978668589366062e+00,2.124802512375027597e+00,1.929080698803902205e+00,1.719486506666169534e+00,1.500190509419563556e+00
1.068894865493386220e-01,2.840901658174256994e+00,2.788609450044169158e+00,2.709148152962233880e+00,2.602015461677846808e+00,2.467875561105331350e+00,2.309006753892908659e+00,2.128525845072931411e+00,1.930371092696890889e+00,1.718296507675871387e+00,1.496558329118540476e+00
1.073367228947333385e-01,2.854171282865168635e+00,2.801134042720746287e+00,2.720551581027268462e+00,2.611928795211446719e+00,2.475959307842946266e+00,2.314978225823606461e+00,2.132174045065058809e+00,1.931569191291347298e+00,1.716999767311907732e+00,1.492808979336786468e+00
1.077839592401280550e-01,2.867453541517170912e+00,2.813663498635345039e+00,2.731948439234847648e+00,2.621820874984276184e+00,2.484004631527211071e+00,2.320892753986306900e+00,2.135746757024896691e+00,1.932674669253157340e+00,1.715596059666628648e+00,1.488942413292723144e+00
1.082311955855227714e-01,2.880748460737449612e+00,2.826197790674974897e+00,2.743338626558590398e+00,2.631691515145063498e+00,2.492011264301028817e+00,2.326750008555399152e+00,2.139243627494987088e+00,1.933687205124886344e+00,1.714085165429226176e+00,1.484958594128034770e+00
1.086784319309175018e-01,2.894056067326793880e+00,2.838736891707265286e+00,2.754722041738776994e+00,2.641540529525154390e+00,2.499978938203842205e+00,2.332549660290642812e+00,2.142664304916805484e+00,1.934606481372392883e+00,1.712466871948924663e+00,1.480857494982844580e+00
1.091256682763122182e-01,2.907376388276906809e+00,2.851280774577376942e+00,2.766098583279739564e+00,2.651367731638453407e+00,2.507907385177443604e+00,2.338291380552982357e+00,2.146008439660653799e+00,1.935432184431474578e+00,1.710740973298154888e+00,1.476639099070728323e+00
1.095729046217069486e-01,2.920709450767631665e+00,2.863829412104831995e+00,2.777468149447191781e+00,2.661172934681338198e+00,2.515796337071804611e+00,2.343974841320461078e+00,2.149275684055723890e+00,1.936164004754732826e+00,1.708907270335934259e+00,1.472303399753809527e+00
1.100201409671016650e-01,2.934055282164073297e+00,2.876382777080237929e+00,2.788830638265456852e+00,2.670955951532489436e+00,2.523645525650869637e+00,2.349599715204144346e+00,2.152465692420231669e+00,1.936801636858529019e+00,1.706965570771308727e+00,1.467850400617781714e+00
1.104673773124963954e-01,2.947413910013675142e+00,2.888940842261979114e+00,2.800185947514668872e+00,2.680716594752716730e+00,2.531454682598368144e+00,2.355165675464113484e+00,2.155578121091665356e+00,1.937344779370091974e+00,1.704915689226906839e+00,1.463280115546903737e+00
1.109146136578911118e-01,2.960785362043218072e+00,2.901503580372816415e+00,2.811533974727897345e+00,2.690454676584732141e+00,2.539223539523625561e+00,2.360672396025512487e+00,2.158612628457146076e+00,1.937793135074765916e+00,1.702757447302616800e+00,1.458592568798984690e+00
1.113618500032858283e-01,2.974169666155707326e+00,2.914070964096387772e+00,2.822874617188174007e+00,2.700170008952845979e+00,2.546951827967328441e+00,2.366119551494607620e+00,2.161568874983858635e+00,1.938146410963362376e+00,1.700490673639328820e+00,1.453787795080303979e+00
1.118090863486805447e-01,2.987566850427230136e+00,2.926642966073675467e+00,2.834207771925503216e+00,2.709862403462665270e+00,2.554639279407340702e+00,2.371506817174944715e+00,2.164446523249629273e+00,1.938404318279689065e+00,1.698115203982830668e+00,1.448865839620543383e+00
1.122563226940752890e-01,3.000976943103646377e+00,2.939219558899314855e+00,2.845533335713717804e+00,2.719531671400673201e+00,2.562285625264437705e+00,2.376833869083491813e+00,2.167245237973562499e+00,1.938566572568177548e+00,1.695630881247782051e+00,1.443826758247676922e+00
1.127035590394700054e-01,3.014399972597338273e+00,2.951800715117950169e+00,2.856851205067392208e+00,2.729177623733867186e+00,2.569890596908129154e+00,2.382100383966905710e+00,2.169964686046829350e+00,1.938632893721679018e+00,1.693037555581804687e+00,1.438670617462821655e+00
1.131507953848647219e-01,3.027835967483717639e+00,2.964386407220366060e+00,2.868161276238540225e+00,2.738800071109229961e+00,2.577453925662368306e+00,2.387306039317756756e+00,2.172604536563495614e+00,1.938603006029346876e+00,1.690335084429659407e+00,1.433397494515062265e+00
1.135980317302594383e-01,3.041284956497819270e+00,2.976976607639691075e+00,2.879463445213392703e+00,2.748398823853274386e+00,2.584975342811364207e+00,2.392450513390897093e+00,2.175164460851531256e+00,1.938476638224721382e+00,1.687523332597567816e+00,1.428007477476269216e+00
1.140452680756541687e-01,3.054746968530650975e+00,2.989571288747375100e+00,2.890757607708961174e+00,2.757973691971424834e+00,2.592454579605286025e+00,2.397533485219788929e+00,2.177644132503849139e+00,1.938253523533889133e+00,1.684602172317610780e+00,1.422500665315876711e+00
1.144925044210488851e-01,3.068222032625562701e+00,3.002170422849178344e+00,2.902043659169623702e+00,2.767524485147425217e+00,2.599891367266010000e+00,2.402554634632924291e+00,2.180043227409486306e+00,1.937933399723806627e+00,1.681571483312240156e+00,1.416877167975627350e+00
1.149397407664436016e-01,3.081710177974594789e+00,3.014773982181131018e+00,2.913321494763676966e+00,2.777051012742733693e+00,2.607285436992904160e+00,2.407513642270318055e+00,2.182361423784899834e+00,1.937516009150757945e+00,1.678431152858890663e+00,1.411137106444274147e+00
1.153869771118383458e-01,3.095211433914598409e+00,3.027381938905289616e+00,2.924591009379710282e+00,2.786553083795771713e+00,2.614636519968515316e+00,2.412410189599986765e+00,2.184598402205322198e+00,1.937001098808931232e+00,1.675181075854702106e+00,1.405280612832281451e+00
1.158342134572330623e-01,3.108725829923351114e+00,3.039994265105475879e+00,2.935852097622962731e+00,2.796030507021179279e+00,2.621944347364292938e+00,2.417243958934503834e+00,2.186753845636252080e+00,1.936388420379147934e+00,1.671821154881361293e+00,1.399307830446499201e+00
1.162814498026277787e-01,3.122253395615634197e+00,3.052610932782972242e+00,2.947104653811649655e+00,2.805483090809053337e+00,2.629208650346329446e+00,2.422014633447624021e+00,2.188827439465045988e+00,1.935677730277717279e+00,1.668351300270022763e+00,1.393218913864775255e+00
1.167286861480224952e-01,3.135794160739124870e+00,3.065231913852058288e+00,2.958348571973136387e+00,2.814910643224063591e+00,2.636429160081041889e+00,2.426721897190915911e+00,2.190818871532604017e+00,1.934868789705442182e+00,1.664771430166380517e+00,1.387014029010605443e+00
1.171759224934172255e-01,3.149348155170342167e+00,3.077857180135572968e+00,2.969583745840146172e+00,2.824312972004616729e+00,2.643605607740906471e+00,2.431365435110475204e+00,2.192727832165166646e+00,1.933961364696731744e+00,1.661081470595787479e+00,1.380693353227667064e+00
1.176231588388119420e-01,3.162915408910407677e+00,3.090486703360310727e+00,2.980810068846811767e+00,2.833689884561893635e+00,2.650737724510134008e+00,2.435944933063661111e+00,2.194554014206195447e+00,1.932955226168857177e+00,1.657281355528509081e+00,1.374257075354376578e+00
1.180703951842066585e-01,3.176495952080752083e+00,3.103120455152363899e+00,2.992027434124682639e+00,2.843041187978862183e+00,2.657825241590350274e+00,2.440460077835876262e+00,2.196297113048372385e+00,1.931850149971351183e+00,1.653371026945089195e+00,1.367705395798420875e+00
1.185176315296013749e-01,3.190089814918861233e+00,3.115758407032498400e+00,3.003235734498773013e+00,2.852366689009349532e+00,2.664867890206366496e+00,2.444910557157492281e+00,2.197956826665765195e+00,1.930645916935593398e+00,1.649350434901857509e+00,1.361038526611275445e+00
1.189648678749961191e-01,3.203697027773566575e+00,3.128400530411092006e+00,3.014434862483199140e+00,2.861666194076748937e+00,2.671865401611664748e+00,2.449296059720570629e+00,2.199532855645902174e+00,1.929342312924381631e+00,1.645219537596446235e+00,1.354256691562654380e+00
1.194121042203908356e-01,3.217317621100875158e+00,3.141046796583584655e+00,3.025624710277289520e+00,2.870939509273170209e+00,2.678817507094289674e+00,2.453616275195973806e+00,2.201024903222201345e+00,1.927939128881802411e+00,1.640978301433478448e+00,1.347360126214903531e+00
1.198593405657855521e-01,3.230951625459100640e+00,3.153697176725262175e+00,3.036805169761096046e+00,2.880186440358075473e+00,2.685723937982347209e+00,2.457870894250227867e+00,2.202432675306305487e+00,1.926436160883133297e+00,1.636626701090369895e+00,1.340349077997470939e+00
1.203065769111802824e-01,3.244599071504380206e+00,3.166351641886408608e+00,3.047976132491246215e+00,2.889406792757231113e+00,2.692584425649801716e+00,2.462059608562669144e+00,2.203755880520684496e+00,1.924833210184983656e+00,1.632164719583257595e+00,1.333223806281300217e+00
1.207538132565749989e-01,3.258259989985699434e+00,3.179010162986974919e+00,3.059137489696330370e+00,2.898600371561246725e+00,2.699398701521937838e+00,2.466182110842347619e+00,2.204994230231096530e+00,1.923130083275358171e+00,1.627592348332881356e+00,1.325984582453090477e+00
1.212010496019697153e-01,3.271934411740304860e+00,3.191672710811634506e+00,3.070289132272683741e+00,2.907766981524511074e+00,2.706166497081227806e+00,2.470238094845364607e+00,2.206147438579502573e+00,1.921326591924177984e+00,1.622909587230839890e+00,1.318631689989750999e+00
1.216482859473644318e-01,3.285622367688535661e+00,3.204339256004265835e+00,3.081430950779615596e+00,2.916906427063620022e+00,2.712887543872759988e+00,2.474227255391859615e+00,2.207215222516725639e+00,1.919422553233617990e+00,1.618116444705693713e+00,1.311165424532621859e+00
1.220955222927591760e-01,3.299323888829112761e+00,3.217009769062870284e+00,3.092562835435049173e+00,2.926018512256192139e+00,2.719561573510048014e+00,2.478149288383367121e+00,2.208197301835470139e+00,1.917417789688764751e+00,1.613212937789280321e+00,1.303586093961699444e+00
1.225427586381538925e-01,3.313039006233700512e+00,3.229684220333814526e+00,3.103684676110550988e+00,2.935103040839177169e+00,2.726188317680457551e+00,2.482003890819952652e+00,2.209093399203285291e+00,1.915312129208369019e+00,1.608199092183211221e+00,1.295894018470015396e+00
1.229899949835486089e-01,3.326767751042184251e+00,3.242362580006724393e+00,3.114796362326956114e+00,2.944159816207682745e+00,2.732767508151076719e+00,2.485790760817715217e+00,2.209903240195814078e+00,1.913105405195764330e+00,1.603074942325362962e+00,1.288089530637742897e+00
1.234372313289433393e-01,3.340510154457041914e+00,3.255044818108530968e+00,3.125897783249209638e+00,2.953188641413127868e+00,2.739298876774058478e+00,2.489509597625930049e+00,2.210626553329859245e+00,1.910797456589775845e+00,1.597840531456464097e+00,1.280172975506394195e+00
1.238844676743380557e-01,3.354266247738290296e+00,3.267730904498058031e+00,3.136988827681723713e+00,2.962189319161874224e+00,2.745782155492416443e+00,2.493160101644630533e+00,2.211263070096869399e+00,1.908388127915986221e+00,1.592495911686917731e+00,1.272144710653026367e+00
1.243317040197327722e-01,3.368036062197999669e+00,3.280420808860196935e+00,3.148069384063341580e+00,2.971161651813517768e+00,2.752217076345535141e+00,2.496741974441977874e+00,2.211812524996291884e+00,1.905877269337938440e+00,1.587041144063573217e+00,1.264005106264303846e+00
1.247789403651274887e-01,3.381819629194839028e+00,3.293114500700106362e+00,3.159139340462344236e+00,2.980105441379238940e+00,2.758603371474793065e+00,2.500254918771815049e+00,2.212274655569175241e+00,1.903264736708621063e+00,1.581476298636747879e+00,1.255754545210670869e+00
1.252261767105222190e-01,3.395616980128465467e+00,3.305811949337261524e+00,3.170198584571307876e+00,2.989020489520026302e+00,2.764940773129095142e+00,2.503698638591161263e+00,2.212649202431764106e+00,1.900550391621978141e+00,1.575801454527245626e+00,1.247393423120394473e+00
1.256734130559169493e-01,3.409428146433947759e+00,3.318513123899536232e+00,3.181247003701995535e+00,2.997906597544951257e+00,2.771229013670473584e+00,2.507072839077836512e+00,2.212935909309261540e+00,1.897734101464597423e+00,1.570016699993512788e+00,1.238922148453588612e+00
1.261206494013116519e-01,3.423253159576153948e+00,3.331217993317247661e+00,3.192284484780230081e+00,3.006763566409444088e+00,2.777467825579750915e+00,2.510377226648194959e+00,2.213134523069765436e+00,1.894815739467618831e+00,1.564122132498981799e+00,1.230341142576296898e+00
1.265678857467063823e-01,3.437092051043846741e+00,3.343926526316914227e+00,3.203310914340480764e+00,3.015591196713308886e+00,2.783656941461967627e+00,2.513611508974680220e+00,2.213244793758083695e+00,1.891795184758547244e+00,1.558117858779306975e+00,1.221650839834344859e+00
1.270151220921011126e-01,3.450944852343752256e+00,3.356638691414995712e+00,3.214326178520468869e+00,3.024389288698808187e+00,2.789796094051955055e+00,2.516775395003618243e+00,2.213266474629876246e+00,1.888672322413463833e+00,1.552003994909989526e+00,1.212851687627467312e+00
1.274623584374958429e-01,3.464811594994707811e+00,3.369354456911708873e+00,3.225330163055823096e+00,3.033157642248780483e+00,2.795885016219940233e+00,2.519868594973044384e+00,2.213199322185835261e+00,1.885447043509256737e+00,1.545780666373951284e+00,1.203944146483206357e+00
1.279095947828905455e-01,3.478692310521791509e+00,3.382073790884799536e+00,3.236322753274692765e+00,3.041896056884723087e+00,2.801923440977136082e+00,2.522890820430546910e+00,2.213043096205918214e+00,1.882119245175909894e+00,1.539448008129116641e+00,1.194928690130672599e+00
1.283568311282852759e-01,3.492587030449870955e+00,3.394796661182792441e+00,3.247303834091908037e+00,3.050604331764525945e+00,2.807911101481109561e+00,2.525841784251056765e+00,2.212797559783695522e+00,1.878688830649057007e+00,1.533006164676338656e+00,1.185805805574607019e+00
1.288040674736800062e-01,3.506495794902162011e+00,3.407523043982337185e+00,3.258273298502164739e+00,3.059282274047882222e+00,2.813847739084951005e+00,2.528721207910320956e+00,2.212462484881760894e+00,1.875155711417805904e+00,1.526455286047095239e+00,1.176575978783948928e+00
1.292513038190747088e-01,3.520418631496109452e+00,3.420252906136906468e+00,3.269231035064370516e+00,3.067929692977327871e+00,2.819733104880857155e+00,2.531528830198222835e+00,2.212037666089134547e+00,1.871519821284119311e+00,1.519795533971163737e+00,1.167239680476578334e+00
1.296985401644694391e-01,3.534355485353292359e+00,3.432986136146651379e+00,3.280176860328954724e+00,3.076546334539879357e+00,2.825566898230482238e+00,2.534264353125949221e+00,2.211522880788797885e+00,1.867781102934855886e+00,1.513027114536917184e+00,1.157797474435339424e+00
1.301457765098641695e-01,3.548306306681407563e+00,3.445722626735522987e+00,3.291110593942675688e+00,3.085131946649127155e+00,2.831348819528320515e+00,2.536927479509957450e+00,2.210917908026226897e+00,1.863939503073467785e+00,1.506150242093897695e+00,1.148249939201993586e+00
1.305930128552588998e-01,3.562271057524586393e+00,3.458462281382344017e+00,3.302032064852975068e+00,3.093686284902152916e+00,2.837078575342155684e+00,2.539517917212566811e+00,2.210222531348265740e+00,1.859994973003832319e+00,1.499165136212476268e+00,1.138597659359211756e+00
1.310402492006536024e-01,3.576249710775104340e+00,3.471205013400525896e+00,3.312941110491246288e+00,3.102209111902217487e+00,2.842755877908661688e+00,2.542035378837481652e+00,2.209436538715368936e+00,1.855947468761919739e+00,1.492072022021230238e+00,1.128841226041480184e+00
1.314874855460483327e-01,3.590242249225286564e+00,3.483950745055306886e+00,3.323837575989621929e+00,3.110700196609655244e+00,2.848380444650707055e+00,2.544479581439533344e+00,2.208559722419848548e+00,1.851796951244808476e+00,1.484871130532889660e+00,1.118981237426044162e+00
1.319347218914430631e-01,3.604248664659599477e+00,3.496699406718512648e+00,3.334721313431265877e+00,3.119159313720972104e+00,2.853951997716360101e+00,2.546850246248638427e+00,2.207591879010111668e+00,1.847543386337043625e+00,1.477562698958857501e+00,1.109018299203896385e+00
1.323819582368377656e-01,3.618268956986949281e+00,3.509450936060844572e+00,3.345592181134194654e+00,3.127586243076147632e+00,2.859470263539602986e+00,2.549147098407974710e+00,2.206532809220902447e+00,1.843186745034340879e+00,1.470146971012297632e+00,1.098953025030797503e+00
1.328291945822324960e-01,3.632303133413170126e+00,3.522205277281691416e+00,3.356450042968605718e+00,3.135980769094146137e+00,2.864934972422747972e+00,2.551369866726377111e+00,2.205382317909537093e+00,1.838727003564634810e+00,1.462624197199792864e+00,1.088786036958340198e+00
1.332764309276272263e-01,3.646351207653701021e+00,3.534962380376461599e+00,3.367294767707722514e+00,3.144342680236626553e+00,2.870345858140557649e+00,2.553518283444948356e+00,2.204140213998137643e+00,1.834164143506473499e+00,1.454994635101575673e+00,1.078517965845054327e+00
1.337236672730219567e-01,3.660413199186467015e+00,3.547722200441442375e+00,3.378126228412157150e+00,3.152671768499862193e+00,2.875702657566069576e+00,2.555592084017888510e+00,2.202806310421865366e+00,1.829498151904756176e+00,1.447258549640328074e+00,1.068149451747547163e+00
1.341709036184166592e-01,3.674489132544948689e+00,3.560484697016181421e+00,3.388944301847785834e+00,3.160967828934862389e+00,2.881005110318124895e+00,2.557591006907542042e+00,2.201380424083148934e+00,1.824729021383817429e+00,1.439416213338552186e+00,1.057681144291687136e+00
1.346181399638113896e-01,3.688579036651452814e+00,3.573249833463395309e+00,3.399748867937143704e+00,3.169230659195702682e+00,2.886252958430604032e+00,2.559514793393663723e+00,2.199862375811913573e+00,1.819856750257855094e+00,1.431467906564509285e+00,1.047113703023822451e+00
1.350653763092061199e-01,3.702682944190566872e+00,3.586017576386395955e+00,3.410539809244329312e+00,3.177460059116053781e+00,2.891445946043361914e+00,2.561363187396900276e+00,2.198251990331805406e+00,1.814881342638704487e+00,1.423413917766733539e+00,1.036447797742045873e+00
1.355126126546008225e-01,3.716800891022818742e+00,3.598787895084045729e+00,3.421317010493430288e+00,3.185655830313919967e+00,2.896583819114868508e+00,2.563135935316490865e+00,2.196549096232414566e+00,1.809802808540955876e+00,1.415254543697113565e+00,1.025684108807493500e+00
1.359598489999955528e-01,3.730932915638529135e+00,3.611560761043237200e+00,3.432080358120462193e+00,3.193817775824585148e+00,2.901666325156559978e+00,2.564832785882184218e+00,2.194753525947495287e+00,1.804621163984418075e+00,1.406990089622541573e+00,1.014823327435681932e+00
1.364070853453902832e-01,3.745079058651850978e+00,3.624336147468891323e+00,3.442829739858821014e+00,3.201945699761752806e+00,2.906693212988882724e+00,2.566453490020375039e+00,2.192865115739186521e+00,1.799336431093927047e+00,1.398620869525140975e+00,1.003866155967892970e+00
1.368543216907850135e-01,3.759239362335014878e+00,3.637114028851485159e+00,3.453565044358255065e+00,3.210039407006905154e+00,2.911664232519052042e+00,2.567997800734456160e+00,2.190883705688224659e+00,1.793948638196498191e+00,1.390147206291054927e+00,9.928133081225877232e-01
1.373015580361797161e-01,3.773413870192759756e+00,3.649894380572099806e+00,3.464286160837346085e+00,3.218098702926853960e+00,2.916579134540509877e+00,2.569465472999390432e+00,2.188809139690162109e+00,1.788457819915825198e+00,1.381569431887814003e+00,9.816655092268689042e-01
1.377487943815744464e-01,3.787602626576966447e+00,3.662677178544995193e+00,3.474992978769517737e+00,3.226123393119507465e+00,2.921437670554086097e+00,2.570856263670497910e+00,2.186641265457573535e+00,1.782864017264122358e+00,1.372887887530265916e+00,9.704234964279740971e-01
1.381960307269691768e-01,3.801805676341478257e+00,3.675462398897707317e+00,3.485685387602544427e+00,3.234113283187834309e+00,2.926239592610869522e+00,2.572169931406462773e+00,2.184379934528269285e+00,1.777167277731312112e+00,1.364102923835082803e+00,9.590880188848162069e-01
1.386432670723638794e-01,3.816023064537118703e+00,3.688250017688664784e+00,3.496363276511583962e+00,3.242068178542032442e+00,2.930984653176774035e+00,2.573406236606557318e+00,2.182025002279502690e+00,1.771367655371560268e+00,1.355214900963836788e+00,9.476598379395615446e-01
1.390905034177586097e-01,3.830254836146911313e+00,3.701040010662342006e+00,3.507026534185729627e+00,3.249987884229911472e+00,2.935672605018819326e+00,2.574564941362082582e+00,2.179576327948171244e+00,1.765465210887149805e+00,1.346224188754642004e+00,9.361397272692407734e-01
1.395377397631533400e-01,3.844501035861479288e+00,3.713832353041917500e+00,3.517675048648067460e+00,3.257872204795468907e+00,2.940303201113106724e+00,2.575645809422027366e+00,2.177033774657023191e+00,1.759460011709707672e+00,1.337131166842374652e+00,9.245284730174112564e-01
1.399849761085480704e-01,3.858761707894654336e+00,3.726627019359476378e+00,3.528308707109256481e+00,3.265720944165677153e+00,2.944876194574506556e+00,2.576648606172945666e+00,2.174397209446856216e+00,1.753352132078768610e+00,1.327936224767455542e+00,9.128268739058462700e-01
1.404322124539427730e-01,3.873036895839273352e+00,3.739423983323720169e+00,3.538927395854623015e+00,3.273533905565475965e+00,2.949391338608044588e+00,2.577573098633049842e+00,2.171666503314715335e+00,1.747141653117691318e+00,1.318639762073209321e+00,9.010357413262739534e-01
1.408794487993375033e-01,3.887326642563169621e+00,3.752223217725211502e+00,3.549531000164768635e+00,3.281310891460967660e+00,2.953848386481995103e+00,2.578419055460524412e+00,2.168841531258088651e+00,1.740828662906912294e+00,1.309242188391789741e+00,8.891558994121484538e-01
1.413266851447322336e-01,3.901630990145359412e+00,3.765024694379134118e+00,3.560119404269695309e+00,3.289051703530816440e+00,2.958247091522677952e+00,2.579186246976053809e+00,2.165922172325103201e+00,1.734413256554550919e+00,1.299743923518678734e+00,8.771881850904652556e-01
1.417739214901269362e-01,3.915949979852423546e+00,3.777828384105583748e+00,3.570692491336443730e+00,3.296756142665853595e+00,2.962587207130959133e+00,2.579874445199571653e+00,2.162908309670712459e+00,1.727895536264356879e+00,1.290145397475755296e+00,8.651334481136156995e-01
1.422211578355216666e-01,3.930283652155086127e+00,3.790634256747380082e+00,3.581250143490251503e+00,3.304424008996891260e+00,2.966868486820456674e+00,2.580483423901223095e+00,2.159799830618889249e+00,1.721275611400999717e+00,1.280447050562931066e+00,8.529925510712758063e-01
1.426683941809163692e-01,3.944632046784985135e+00,3.803442281225402954e+00,3.591792241869224078e+00,3.312055101950734048e+00,2.971090684277450045e+00,2.581012958666550450e+00,2.156596626730808985e+00,1.714553598552708058e+00,1.270649333398360170e+00,8.407663693823397288e-01
1.431156305263111272e-01,3.958995202831636639e+00,3.816252425631450951e+00,3.602318666712517992e+00,3.319649220334401463e+00,2.975253553442493981e+00,2.581462826975891023e+00,2.153298593879037437e+00,1.707729621591251856e+00,1.260752706947221080e+00,8.284557912668928381e-01
1.435628668717058298e-01,3.973373158879592637e+00,3.829064657358622892e+00,3.612829297482044399e+00,3.327206162447549076e+00,2.979356848613734954e+00,2.581832808297996440e+00,2.149905632327711924e+00,1.700803811729269199e+00,1.250757642539065850e+00,8.160617176982241094e-01
1.440101032171005602e-01,3.987765953185807177e+00,3.841878943269233293e+00,3.623324013017691581e+00,3.334725726223105369e+00,2.983400324571937823e+00,2.582122684197868168e+00,2.146417646818719049e+00,1.693776307574936357e+00,1.240664621873735163e+00,8.035850623348683719e-01
1.444573395624952905e-01,4.002173623897170351e+00,3.854695249900232046e+00,3.633802691726046419e+00,3.342207709396097570e+00,2.987383736727204919e+00,2.582332238458809215e+00,2.142834546663876960e+00,1.686647255183988614e+00,1.230474137015858060e+00,7.910267514327089522e-01
1.449045759078899931e-01,4.016596209308268328e+00,3.867513543706172285e+00,3.644265211802655280e+00,3.349651909700698482e+00,2.991306841287415530e+00,2.582461257218697348e+00,2.139156245843106596e+00,1.679416808109077230e+00,1.220186690377904837e+00,7.783877237370944169e-01
1.453518122532847234e-01,4.031033748159311259e+00,3.880333791339677152e+00,3.654711451487779428e+00,3.357058125095466306e+00,2.995169395448353811e+00,2.582509529120472713e+00,2.135382663108608359e+00,1.672085127446481412e+00,1.209802794691825278e+00,7.656689303550183734e-01
1.457990485986794260e-01,4.045486279974278787e+00,3.893155959969458735e+00,3.665141289355681842e+00,3.364426154016799675e+00,2.998971157605552662e+00,2.582476845476842531e+00,2.131513722095028651e+00,1.664652381880152854e+00,1.199322972969242729e+00,7.528713346073154788e-01
1.462462849440741841e-01,4.059953845439228104e+00,3.905980017635817703e+00,3.675554604637405021e+00,3.371755795660579036e+00,3.002711887587830475e+00,2.582363000449207302e+00,2.127549351435636282e+00,1.657118747723125063e+00,1.188747758450241943e+00,7.399959118609309439e-01
1.466935212894688867e-01,4.074436486820852465e+00,3.918805933643736861e+00,3.685951277577114382e+00,3.379046850292047210e+00,3.006391346912551832e+00,2.582167791240801868e+00,2.123489484884477640e+00,1.649484408956234605e+00,1.178077694540685671e+00,7.270436493411724932e-01
1.471407576348636170e-01,4.088934248425162288e+00,3.931633678993410097e+00,3.696331189821885133e+00,3.386299119583849659e+00,3.010009299062563315e+00,2.581891018304052210e+00,2.119334061444552830e+00,1.641749557264228443e+00,1.167313334738157904e+00,7.140155459240753455e-01
1.475879939802583474e-01,4.103447177096414045e+00,3.944463226848366144e+00,3.706694224845067165e+00,3.393512406982315266e+00,3.013565509784859486e+00,2.581532485562155532e+00,2.115083025501971026e+00,1.633914392069186317e+00,1.156455242546432949e+00,7.009126119087497608e-01
1.480352303256530500e-01,4.117975322756228351e+00,3.957294553041093899e+00,3.717040268403141834e+00,3.400686518101935008e+00,3.017059747410943071e+00,2.581092000644872098e+00,2.110736326966108134e+00,1.625979120561290792e+00,1.145503991378522102e+00,6.877358687697787687e-01
1.484824666710477803e-01,4.132518738982873252e+00,3.970127636616173739e+00,3.727369209026082597e+00,3.407821261148027414e+00,3.020491783198886893e+00,2.580569375138541233e+00,2.106293921415773429e+00,1.617943957726962534e+00,1.134460164448318098e+00,6.744863488896840620e-01
1.489297030164424829e-01,4.147077483630781991e+00,3.982962460410965022e+00,3.737680938541257269e+00,3.414916447367635222e+00,3.023861391697103329e+00,2.579964424850304194e+00,2.101755770251348743e+00,1.609809126374307064e+00,1.123324354650765189e+00,6.611650952713852281e-01
1.493769393618372410e-01,4.161651619490213783e+00,3.995799011673775158e+00,3.747975352630810608e+00,3.421971891528597709e+00,3.027168351129816415e+00,2.579276970086560095e+00,2.097121840852964603e+00,1.601574857155954046e+00,1.112097164430658758e+00,6.477731612307596754e-01
1.498241757072319436e-01,4.176241214987173045e+00,4.008637282719604400e+00,3.758252351422604054e+00,3.428987412426859116e+00,3.030412443804240574e+00,2.578506835945623354e+00,2.092392106744626723e+00,1.593241388589183183e+00,1.100779205639947689e+00,6.343116100691696957e-01
1.502714120526266739e-01,4.190846344923477851e+00,4.021477271623377980e+00,3.768511840114643352e+00,3.435962833421960738e+00,3.033593456539464217e+00,2.577653852624611996e+00,2.087566547764378999e+00,1.584808967073442654e+00,1.089371099383656727e+00,6.207815147260817845e-01
1.507186483980213765e-01,4.205467091257012235e+00,4.034318982950688692e+00,3.778753729633008263e+00,3.442897983000732687e+00,3.036711181117027092e+00,2.576717855740546348e+00,2.082645150240452381e+00,1.576277846905202118e+00,1.077873475854378871e+00,6.071839574117290361e-01
1.511658847434161068e-01,4.220103541407935310e+00,4.047162426150523018e+00,3.788977935158801102e+00,3.449792693489243778e+00,3.039765413228406210e+00,2.575698685557643586e+00,2.077627906530244317e+00,1.567648290141631096e+00,1.066286974511085450e+00,5.935200300665692819e-01
1.516131210888108372e-01,4.234755699034674414e+00,4.060007531270596104e+00,3.799184299359041450e+00,3.456646734415097288e+00,3.042755898475650422e+00,2.574596147806169633e+00,2.072514792344738677e+00,1.558920561457919129e+00,1.054612256775634638e+00,5.797908643975974163e-01
1.520603574342055397e-01,4.249423583087521550e+00,4.072854242598761942e+00,3.809372677787675965e+00,3.463459886786524500e+00,3.045682392748930045e+00,2.573410057712554266e+00,2.067305792497593053e+00,1.550094934384841805e+00,1.042849992318295227e+00,5.659975986905425582e-01
1.525075937796002978e-01,4.264107247967312553e+00,4.085702537672518453e+00,3.819542956152503166e+00,3.470231958021786411e+00,3.048544674258600207e+00,2.572140248659522843e+00,2.062000905837232168e+00,1.541171692302441665e+00,1.031000856044465896e+00,5.521413708580379387e-01
1.529548301249950004e-01,4.278806748238301871e+00,4.098552393928984294e+00,3.829695019915813514e+00,3.476962755533463234e+00,3.051342522098044352e+00,2.570786556598023243e+00,2.056600136186360839e+00,1.532151126322666590e+00,1.019065533041730420e+00,5.382233302356940197e-01
1.534020664703897308e-01,4.293522138658678600e+00,4.111403788733149156e+00,3.839828754321201298e+00,3.483652086756189981e+00,3.054075716275140184e+00,2.569348820083320550e+00,2.051103492378572035e+00,1.523033535314518794e+00,1.007044718572430719e+00,5.242446375131134539e-01
1.538493028157844333e-01,4.308253474208705747e+00,4.124256699403868964e+00,3.849944044418310174e+00,3.490299759172582394e+00,3.056744037742227249e+00,2.567826880309913573e+00,2.045510988294010346e+00,1.513819225928367818e+00,9.949391180652897848e-01,5.102064646636236267e-01
1.542965391611791637e-01,4.323000810116519155e+00,4.137111103237630871e+00,3.860040775085541220e+00,3.496905580337372310e+00,3.059347268424585042e+00,2.566220581145261637e+00,2.039822642894092208e+00,1.504508512619400218e+00,9.827494471060549408e-01,4.961099948726868103e-01
1.547437755065738940e-01,4.337764201881558535e+00,4.149966977530072931e+00,3.870118831050690655e+00,3.503469357899740011e+00,3.061885191247414095e+00,2.564529769162326112e+00,2.034038480255278447e+00,1.495101717670225705e+00,9.704764314271868697e-01,4.819564224650193518e-01
1.551910118519685966e-01,4.352543705295643051e+00,4.162824299595270006e+00,3.880178096909549623e+00,3.509990899623852911e+00,3.064357590161328471e+00,2.562754293670928440e+00,2.028158529601905347e+00,1.485599171212629299e+00,9.581208068965739733e-01,4.677469528303982993e-01
1.556382481973633547e-01,4.367339376461701228e+00,4.175683046782780572e+00,3.890218457142443853e+00,3.516470013407604345e+00,3.066764250166351680e+00,2.560894006747919338e+00,2.022182825338064482e+00,1.476001211248468170e+00,9.456833195052808394e-01,4.534828023481622949e-01
1.560854845427580573e-01,4.382151271810117876e+00,4.188543196492442000e+00,3.900239796128717629e+00,3.522906507299552015e+00,3.069104957334418238e+00,2.558948763266168047e+00,2.016111407078546858e+00,1.466308183669729370e+00,9.331647253543415843e-01,4.391651983104210011e-01
1.565327208881527876e-01,4.396979448112754874e+00,4.201404726186947158e+00,3.910241998159174948e+00,3.529300189514065877e+00,3.071379498830387522e+00,2.556918420922356994e+00,2.009944319678831359e+00,1.456520442277717819e+00,9.205657906405675384e-01,4.247953788439386424e-01
1.569799572335474902e-01,4.411823962494588081e+00,4.214267613402161494e+00,3.920224947446454333e+00,3.535650868444667250e+00,3.073587662931556164e+00,2.554802840263601826e+00,2.003681613264136185e+00,1.446638348801412510e+00,9.078872916414104655e-01,4.103745928307357405e-01
1.574271935789422205e-01,4.426684872443005681e+00,4.227131835755212563e+00,3.930188528133364834e+00,3.541958352675581789e+00,3.075729239045686292e+00,2.552601884712877300e+00,1.997323343257521255e+00,1.436662272914955185e+00,8.951300146988407924e-01,3.959040998273671841e-01
1.578744299243369509e-01,4.441562235814736859e+00,4.239997370950337796e+00,3.940132624299154784e+00,3.548222450991485477e+00,3.077804017727531427e+00,2.550315420593261440e+00,1.990869570407047817e+00,1.426592592254301017e+00,8.822947562022747103e-01,3.813851699829117203e-01
1.583216662697316535e-01,4.456456110840427698e+00,4.252864196782486950e+00,3.950057119963739094e+00,3.554442972385456034e+00,3.079811790693877338e+00,2.547943317150992648e+00,1.984320360811990369e+00,1.416429692433007315e+00,8.693823225705257229e-01,3.668190839556454419e-01
1.587689026151263838e-01,4.471366556126866953e+00,4.265732291138695231e+00,3.959961899089869064e+00,3.560619726065128443e+00,3.081752350837083654e+00,2.545485446577345101e+00,1.977675785948105558e+00,1.406173967057177565e+00,8.563935302327917443e-01,3.522071328284148706e-01
1.592161389605211141e-01,4.486293630656838616e+00,4.278601631997211996e+00,3.969846845583247852e+00,3.566752521457048797e+00,3.083625492237133781e+00,2.542941684029311311e+00,1.970935922691954501e+00,1.395825817739550612e+00,8.433292056086785227e-01,3.375506180227062503e-01
1.596633753059158445e-01,4.501237393786628793e+00,4.291472197424380575e+00,3.979711843290592910e+00,3.572841168209230922e+00,3.085431010172194899e+00,2.540311907649106971e+00,1.964100853344283859e+00,1.385385654112744502e+00,8.301901850872598354e-01,3.228508512114149909e-01
1.601106116513105471e-01,4.516197905241177146e+00,4.304343965569300323e+00,3.989556775995651172e+00,3.578885476191920212e+00,3.087168701127678716e+00,2.537595998582484746e+00,1.957170665652454788e+00,1.374853893841638586e+00,8.169773150051593547e-01,3.081091542302962227e-01
1.605578479967052774e-01,4.531175225106863103e+00,4.317216914656230031e+00,3.999381527413155446e+00,3.584885255496551792e+00,3.088838362803814519e+00,2.534793840995865466e+00,1.950145452831932413e+00,1.364230962634913391e+00,8.036914516236797201e-01,2.933268589881256050e-01
1.610050843421000077e-01,4.546169413821935734e+00,4.330091022974757564e+00,4.009185981180726444e+00,3.590840316432914570e+00,3.090439794121725203e+00,2.531905322092282251e+00,1.943025313586830061e+00,1.353517294255737635e+00,7.903334611049603886e-01,2.785053073755514585e-01
1.614523206874947103e-01,4.561180532164589962e+00,4.342966268867729518e+00,4.018970020848727565e+00,3.596750469524518490e+00,3.091972795228012050e+00,2.528930332126141156e+00,1.935810352129507805e+00,1.342713330531603244e+00,7.769042194871716989e-01,2.636458511726425535e-01
1.618995570328894407e-01,4.576208641238694419e+00,4.355842630716955988e+00,4.028733529868068430e+00,3.602615525502165461e+00,3.093437167497846030e+00,2.525868764416791201e+00,1.928500678199218221e+00,1.331819521363300174e+00,7.634046126587277215e-01,2.487498519551169518e-01
1.623467933782841710e-01,4.591253802457132771e+00,4.368720086926644264e+00,4.038476391575938962e+00,3.608435295295711942e+00,3.094832713536562974e+00,2.522720515360917126e+00,1.921096407079824209e+00,1.320836324733061673e+00,7.498355363315643007e-01,2.338186809993000326e-01
1.627940297236789013e-01,4.606316077522817132e+00,4.381598615904619187e+00,4.048198489179513970e+00,3.614209590024046737e+00,3.096159237179770596e+00,2.519485484443738876e+00,1.913597659616556035e+00,1.309764206711836687e+00,7.361978960134218930e-01,2.188537191857463093e-01
1.632412660690736039e-01,4.621395528407338915e+00,4.394478196041301743e+00,4.057899705737588292e+00,3.619938220983265786e+00,3.097416543491958940e+00,2.516163574249029367e+00,1.906004562231828237e+00,1.298603641465719605e+00,7.224926069791719474e-01,2.038563569015661714e-01
1.636885024144683343e-01,4.636492217327252696e+00,4.407358805686442338e+00,4.067579924140169112e+00,3.625620999633047958e+00,3.098604438763617352e+00,2.512754690467946084e+00,1.898317246940111058e+00,1.287355111261526242e+00,7.087205942411762827e-01,1.888279939414492237e-01
1.641357387598630646e-01,4.651606206717996628e+00,4.420240423123600770e+00,4.077239027085996170e+00,3.631257737581228273e+00,3.099722730506857982e+00,2.509258741906677415e+00,1.890535851361866193e+00,1.276019106471532716e+00,6.948827925186977783e-01,1.737700394074006005e-01
1.645829751052577672e-01,4.666737559205485830e+00,4.433123026542421741e+00,4.086876897058043134e+00,3.636848246566586784e+00,3.100771227449550249e+00,2.505675640492901923e+00,1.882660518736516853e+00,1.264596125577333474e+00,6.809801462063058697e-01,1.586839116071317446e-01
1.650302114506524975e-01,4.681886337575316581e+00,4.446006594008636625e+00,4.096493416296930867e+00,3.642392338439826904e+00,3.101749739527955629e+00,2.502005301281064575e+00,1.874691397934493908e+00,1.253086675172879305e+00,6.670136093413567835e-01,1.435710379511877521e-01
1.654774477960472279e-01,4.697052604739623938e+00,4.458891103431843916e+00,4.106088466772308543e+00,3.647889825142758724e+00,3.102658077877872955e+00,2.498247642456464135e+00,1.866628643468324356e+00,1.241491269966644939e+00,6.529841455704838982e-01,1.284328548487512767e-01
1.659246841414419582e-01,4.712236423701606114e+00,4.471776532531057669e+00,4.115661930152183068e+00,3.653340518685694871e+00,3.103496054824292916e+00,2.494402585338157063e+00,1.858472415502773423e+00,1.229810432782941776e+00,6.388927281151162152e-01,1.132708076021262111e-01
1.663719204868366608e-01,4.727437857517601039e+00,4.484662858797953788e+00,4.125213687770152404e+00,3.658744231123014501e+00,3.104263483869548423e+00,2.490470054380685916e+00,1.850222879864074743e+00,1.218044694562431696e+00,6.247403397360974386e-01,9.808635029999779320e-02
1.668191568322313911e-01,4.742656953737224512e+00,4.497550045862416468e+00,4.134743609736137415e+00,3.664100767026912564e+00,3.104960175845127512e+00,2.486449976942717743e+00,1.841880210988052768e+00,1.206194599725938454e+00,6.105279795231928208e-01,8.288095293010060149e-02
1.672663931776261215e-01,4.757893741797562193e+00,4.510438039637119978e+00,4.144251549362536480e+00,3.669409915927732246e+00,3.105585929373169130e+00,2.482342272086586643e+00,1.833444579658139117e+00,1.194260693670221363e+00,5.962566511017158843e-01,6.765609130115118885e-02
1.677136295230208241e-01,4.773148272852093754e+00,4.523326803763390913e+00,4.153737372349265655e+00,3.674671473802897381e+00,3.106140543886400263e+00,2.478146855176858399e+00,1.824916150043903951e+00,1.182243513808899360e+00,5.819273497183448107e-01,5.241323245681484694e-02
1.681608658684155544e-01,4.788420593971025596e+00,4.536216298314701412e+00,4.163200941855498272e+00,3.679885235851185765e+00,3.106623820665722402e+00,2.473863646805998684e+00,1.816295095225532119e+00,1.170143609636375981e+00,5.675410842687165225e-01,3.715385585198769519e-02
1.686081022138102847e-01,4.803710748391226915e+00,4.549106479979084128e+00,4.172642118588890447e+00,3.685050996472557294e+00,3.107035562705843912e+00,2.469492572551611254e+00,1.807581596854985317e+00,1.157961542306928049e+00,5.530988768064059036e-01,2.187945280167881423e-02
1.690553385592050151e-01,4.819018776372819168e+00,4.561997302761335860e+00,4.182060761291341855e+00,3.690168549494642569e+00,3.107375574665336870e+00,2.465033562660849054e+00,1.798775844609031171e+00,1.145697883906685366e+00,5.386017616918845619e-01,6.591525567772080207e-03
1.695025749045997177e-01,4.834344715985777974e+00,4.574888718627677875e+00,4.191456727184883491e+00,3.695237688380836438e+00,3.107643662821466091e+00,2.460486551761833063e+00,1.789878035688018176e+00,1.133353216784393158e+00,5.240507848061951579e-01,-8.708413491184660571e-03
1.699498112499944480e-01,4.849688603826545652e+00,4.587780678092880038e+00,4.200829872377715546e+00,3.700258206420006690e+00,3.107839635029781888e+00,2.455851478602081084e+00,1.780888374360381166e+00,1.120928132940944844e+00,5.094470028293327513e-01,-2.401884270717347114e-02
1.703970475953891783e-01,4.865050475664647323e+00,4.600673130749851403e+00,4.210180052230363401e+00,3.705229896897803687e+00,3.107963300688489472e+00,2.451128285813943375e+00,1.771807071552893964e+00,1.108423233477701331e+00,4.947914825833453767e-01,-3.933823182686943531e-02
1.708442839407838809e-01,4.880430367019330085e+00,4.613566025741690169e+00,4.219507121681985495e+00,3.710152553249585150e+00,3.108014470707582522e+00,2.446316919707047788e+00,1.762634344486654792e+00,1.095839128103578863e+00,4.800853004401383628e-01,-5.466504267278951557e-02
1.712915202861786113e-01,4.895828313666211073e+00,4.626459312176202765e+00,4.228810935536801985e+00,3.715025969194948097e+00,3.107992957482749397e+00,2.441417330087748638e+00,1.753370416358809081e+00,1.083176434700914070e+00,4.653295417939900536e-01,-6.999772974142010051e-02
1.717387566315733138e-01,4.911244352073925512e+00,4.639352939482879634e+00,4.238091348710670836e+00,3.719849938853867499e+00,3.107898574874048414e+00,2.436429470105593076e+00,1.744015516070017924e+00,1.070435778950114436e+00,4.505253005987867043e-01,-8.533474073831268103e-02
1.721859929769680719e-01,4.926678519770802289e+00,4.652246857712346362e+00,4.247348216437792701e+00,3.724624256844448311e+00,3.107731138189352205e+00,2.431353296126784080e+00,1.734569877997653942e+00,1.057617794013071766e+00,4.356736789699562906e-01,-1.006745170501723297e-01
1.726332293223627745e-01,4.942130855641535980e+00,4.665141017778255517e+00,4.256581394437551680e+00,3.729348718362280657e+00,3.107490464172561584e+00,2.426188767634661847e+00,1.725033741814750110e+00,1.044723120275370176e+00,4.207757868511303734e-01,-1.160154941539052187e-01
1.730804656677575049e-01,4.957601400153886395e+00,4.678035371641675155e+00,4.265790739041497304e+00,3.734023119241411059e+00,3.107176370996590276e+00,2.420935847157186238e+00,1.715407352354670012e+00,1.031752405147249085e+00,4.058327417454946073e-01,-1.313561019626681148e-01
1.735277020131522352e-01,4.973090195515371903e+00,4.690929872437910042e+00,4.274976107280450854e+00,3.738647255996914609e+00,3.106788678261120040e+00,2.415594500221430518e+00,1.705690959521532379e+00,1.018706302923365170e+00,3.908456685118745222e-01,-1.466947651088710558e-01
1.739749383585469378e-01,4.988597285759984068e+00,4.703824474545801770e+00,4.284137356931760898e+00,3.743220925849083169e+00,3.106327206995120882e+00,2.410164695335085483e+00,1.695884818246363057e+00,1.005585474701315762e+00,3.758156992255151652e-01,-1.620299031641759813e-01
1.744221747039416681e-01,5.004122716764919154e+00,4.716719133599494462e+00,4.293274346526684049e+00,3.747743926729219410e+00,3.105791779664146102e+00,2.404646403994965098e+00,1.685989188488990820e+00,9.923905883589442256e-01,3.607439731035784747e-01,-1.773599307964664473e-01
1.748694110493363707e-01,5.019666536197304296e+00,4.729613806442655388e+00,4.302386935317904282e+00,3.752216057267036664e+00,3.105182220182395980e+00,2.399039600722527865e+00,1.676004335285680602e+00,9.791223185904243120e-01,3.456316364953540554e-01,-1.926832578637931448e-01
1.753166473947311288e-01,5.035228793390949420e+00,4.742508451025162941e+00,4.311474983207189915e+00,3.756637116759675710e+00,3.104498353929548315e+00,2.393344263126401472e+00,1.665930528842503922e+00,9.657813470011185064e-01,3.304798429371772484e-01,-2.079982894453025755e-01
1.757638837401258314e-01,5.050809539153106265e+00,4.755403026242261078e+00,4.320538350633182034e+00,3.761006905122322053e+00,3.103740007772360698e+00,2.387560371991916952e+00,1.655768044674449602e+00,9.523683622612126864e-01,3.152897532720590479e-01,-2.233034258091406432e-01
1.762111200855205617e-01,5.066408825501232727e+00,4.768297491716170455e+00,4.329576898419321473e+00,3.765325222820436579e+00,3.102907010091044082e+00,2.381687911397653679e+00,1.645517163790273019e+00,9.388840603181332067e-01,3.000625358340322513e-01,-2.385970623173317429e-01
1.766583564309152921e-01,5.082026705329781180e+00,4.781191807520176695e+00,4.338590487581913457e+00,3.769591870783595589e+00,3.101999190810402318e+00,2.375726868858986318e+00,1.635178172923079210e+00,9.253291446677288645e-01,2.847993666971971871e-01,-2.538775892676465862e-01
1.771055927763099946e-01,5.097663232006985901e+00,4.794085933845162906e+00,4.347578979098318364e+00,3.773806650300937537e+00,3.101016381435743430e+00,2.369677235498645729e+00,1.624751364806651610e+00,9.117043266842450588e-01,2.695014299894937237e-01,-2.691433916724319531e-01
1.775528291217047250e-01,5.113318458901665586e+00,4.806979830608616666e+00,4.356542233635290806e+00,3.777969362898219163e+00,3.099958415093561737e+00,2.363539006244288476e+00,1.614237038497516874e+00,8.980103260090654960e-01,2.541699182711766314e-01,-2.843928489744286248e-01
1.780000654670994276e-01,5.128992438840042745e+00,4.819873457006109696e+00,4.365480111237443950e+00,3.782079810196482761e+00,3.098825126576987277e+00,2.357312180053066974e+00,1.603635499742741111e+00,8.842478709982271035e-01,2.388060329779958524e-01,-2.996243346995712820e-01
1.784473018124941857e-01,5.144685223492570181e+00,4.832766771005223561e+00,4.374392470975855929e+00,3.786137793752330616e+00,3.097616352396005635e+00,2.350996760163217569e+00,1.592947061393474639e+00,8.704176992287213643e-01,2.234109849290994432e-01,-3.148362160467566562e-01
1.788945381578888882e-01,5.160396862690759257e+00,4.845659728781944509e+00,4.383279170556805049e+00,3.790143114879806152e+00,3.096331930832449064e+00,2.344592754372651022e+00,1.582172043864233490e+00,8.565205580635717464e-01,2.079859948996484742e-01,-3.300268534145883170e-01
1.793417745032836186e-01,5.176127403674036564e+00,4.858552284099527441e+00,4.392140065890647094e+00,3.794095574453887565e+00,3.094971701999754909e+00,2.338100175344551612e+00,1.571310775637912327e+00,8.425572052756790109e-01,1.925322942581302876e-01,-3.451945998651118619e-01
1.797890108486783212e-01,5.191876890266604150e+00,4.871444387629822792e+00,4.400975010620825856e+00,3.797994972695590832e+00,3.093535507907493987e+00,2.331519040939987075e+00,1.560363593816542327e+00,8.285284097304494999e-01,1.770511256683929280e-01,-3.603378005245190252e-01
1.802362471940730515e-01,5.207645361984316601e+00,4.884335986217064551e+00,4.409783855613020442e+00,3.801841108938678993e+00,3.092023192530671150e+00,2.324849374577519168e+00,1.549330844717780931e+00,8.144349521271956327e-01,1.615437438563837591e-01,-3.754547919208368056e-01
1.806834835394677818e-01,5.223432853071539483e+00,4.897227022084108761e+00,4.418566448404418701e+00,3.805633781377979474e+00,3.090434601883793153e+00,2.318091205619841499e+00,1.538212884517159207e+00,8.002776257993347020e-01,1.460114164416221327e-01,-3.905439012585713021e-01
1.811307198848624844e-01,5.239239391468068163e+00,4.910117431981163350e+00,4.427322632613140740e+00,3.809372786799312127e+00,3.088769584099706478e+00,2.311244569787398007e+00,1.527010079936037990e+00,7.860572375733279049e-01,1.304554248333474886e-01,-4.056034456303647673e-01
1.815779562302572425e-01,5.255064997706039520e+00,4.923007146276971113e+00,4.436052247307795682e+00,3.813057920291035074e+00,3.087027989513205117e+00,2.304309509599026917e+00,1.515722808975316083e+00,7.717746086864119004e-01,1.148770651913891827e-01,-4.206317311656230240e-01
1.820251925756519451e-01,5.270909683736815232e+00,4.935896087992432513e+00,4.444755126337159190e+00,3.816688974937177736e+00,3.085209670749407884e+00,2.297286074839617331e+00,1.504351461694893199e+00,7.574305757631323299e-01,9.927764945178141343e-02,-4.356270521160827691e-01
1.824724289210466754e-01,5.286773451687926340e+00,4.948784171776711815e+00,4.453431097619991341e+00,3.820265741492199663e+00,3.083314482816907454e+00,2.290174323054765093e+00,1.492896441038855659e+00,7.430259918506285644e-01,8.365850641705807611e-02,-4.505876898783910400e-01
1.829196652664413780e-01,5.302656351750430375e+00,4.961671351802192653e+00,4.462080016828408269e+00,3.823788024724746215e+00,3.081342280608343920e+00,2.282974298708644767e+00,1.481358126139235232e+00,7.285616780614997401e-01,6.802092709461013409e-02,-4.655119680351785250e-01
1.833669016118361084e-01,5.318558496937763280e+00,4.974557633940294821e+00,4.470701775896182895e+00,3.827255647458068122e+00,3.079292918088788689e+00,2.275686027646154130e+00,1.469736862689559054e+00,7.140384109589292816e-01,5.236615055910640026e-02,-4.803982662856475794e-01
1.838141379572308387e-01,5.334479930702919148e+00,4.987442966235022368e+00,4.479296226007345005e+00,3.830668413241040682e+00,3.077166254097766895e+00,2.268309564873356443e+00,1.458033046969106961e+00,6.994570331425736809e-01,3.669548870489854758e-02,-4.952448952610741806e-01
1.842613743026255413e-01,5.350420695543057548e+00,5.000327295677480244e+00,4.487863217543706540e+00,3.834026125764181891e+00,3.074962149456113014e+00,2.260844969954854733e+00,1.446247082482942536e+00,6.848183960828555517e-01,2.101026155631616210e-02,-5.100501618628062728e-01
1.847086106480202994e-01,5.366380834082762341e+00,5.013210569101869574e+00,4.496402600717063436e+00,3.837328589173050197e+00,3.072680466934187393e+00,2.253292306641820453e+00,1.434379379281968792e+00,6.701233591866251338e-01,5.311796148474656754e-03,-5.248123704810101486e-01
1.851558469934150020e-01,5.382360389074328566e+00,5.026092733185385519e+00,4.504914225571175379e+00,3.840575608075881497e+00,3.070321071266902901e+00,2.245651642889812116e+00,1.422430353968756167e+00,6.553727897655939882e-01,-1.039857357267288951e-02,-5.395298231881545670e-01
1.856030833388097323e-01,5.398359403398067968e+00,5.038973734448145336e+00,4.513397941983783745e+00,3.843766987551268777e+00,3.067883829168782217e+00,2.237923050876536202e+00,1.410400429703078329e+00,6.405675630040574831e-01,-2.611950685154007523e-02,-5.542008199342570718e-01
1.860503196842044349e-01,5.414377920062596772e+00,5.051853519253093339e+00,4.521853599668620660e+00,3.846902533155874604e+00,3.065368609349055085e+00,2.230106607019576526e+00,1.398290036207189502e+00,6.257085619259505904e-01,-4.184965622531884588e-02,-5.688236587438445513e-01
1.864975560295991652e-01,5.430415982205138548e+00,5.064732033805928957e+00,4.530281048177457137e+00,3.849982050932184929e+00,3.062775282526794207e+00,2.222202391994069881e+00,1.386099609770810037e+00,6.107966773611956945e-01,-5.758766762764316871e-02,-5.833966359146707248e-01
1.869447923749938956e-01,5.446473633091819089e+00,5.077609224155018808e+00,4.538680136902149442e+00,3.853005347416299742e+00,3.060103721446089331e+00,2.214210490750345262e+00,1.373829593255848636e+00,5.958328079113746067e-01,-7.333218049347037248e-02,-5.979180462181594713e-01
1.873920287203885982e-01,5.462550916117966615e+00,5.090485036191321200e+00,4.547050715076704108e+00,3.855972229645760585e+00,3.057353800891259077e+00,2.206130992531513346e+00,1.361480436100839686e+00,5.808178599147021393e-01,-8.908182786520324470e-02,-6.123861831015935397e-01
1.878392650657833285e-01,5.478647874808416418e+00,5.103359415648312414e+00,4.555392631779369594e+00,3.858882505167417598e+00,3.054525397702097855e+00,2.197963990891012465e+00,1.349052594325105714e+00,5.657527474103113407e-01,-1.048352365000450037e-01,-6.267993388920428677e-01
1.882865014111780588e-01,5.494764552817808401e+00,5.116232308101907655e+00,4.563705735934727947e+00,3.861735982045332083e+00,3.051618390789166746e+00,2.189709583710115037e+00,1.336546530532648713e+00,5.506383921018546124e-01,-1.205910269785781808e-01,-6.411558050020237376e-01
1.887337377565727892e-01,5.510900993930891723e+00,5.129103658970388224e+00,4.571989876315809553e+00,3.864532468868718595e+00,3.048632661149116352e+00,2.181367873215384723e+00,1.323962713915760148e+00,5.354757233204097133e-01,-1.363478138145838847e-01,-6.554538721369032039e-01
1.891809741019674918e-01,5.527057242062832998e+00,5.141973413514335789e+00,4.580244901546222991e+00,3.867271774759923453e+00,3.045568091880050510e+00,2.172938965996090488e+00,1.311301620258354728e+00,5.202656779866972059e-01,-1.521042055660900005e-01,-6.696918305040411301e-01
1.896282104473622221e-01,5.543233341259514724e+00,5.154841516836557780e+00,4.588470660102302645e+00,3.869953709382444096e+00,3.042424568196929968e+00,2.164422973021578933e+00,1.298563731939031740e+00,5.050092005726101174e-01,-1.678588049476524291e-01,-6.838679700236676151e-01
1.900754467927569524e-01,5.559429335697850583e+00,5.167707913882024329e+00,4.596667000315263429e+00,3.872578082948980871e+00,3.039201977447008485e+00,2.155820009658600878e+00,1.285749537933855491e+00,4.897072430620513783e-01,-1.836102089438682583e-01,-6.979805805415032482e-01
1.905226831381516550e-01,5.575645269686083871e+00,5.180572549437796326e+00,4.604833770373376822e+00,3.875144706229531444e+00,3.035900209125311999e+00,2.147130195688593091e+00,1.272859533818866407e+00,4.743607649110884728e-01,-1.993570089241168963e-01,-7.120279520431098685e-01
1.909699194835463854e-01,5.591881187664107244e+00,5.193435368132970353e+00,4.612970818324168221e+00,3.877653390559520741e+00,3.032519154890154223e+00,2.138353655324915614e+00,1.259894221772304812e+00,4.589707330074052072e-01,-2.150977907585446824e-01,-7.260083748699929229e-01
1.914171558289411157e-01,5.608137134203763807e+00,5.206296314438611184e+00,4.621077992076614294e+00,3.880103947847969081e+00,3.029058708578688197e+00,2.129490517230049562e+00,1.246854110576571140e+00,4.435381216290788520e-01,-2.308311349352688557e-01,-7.399201399374292221e-01
1.918643921743358460e-01,5.624413154009165972e+00,5.219155332667693159e+00,4.629155139403370534e+00,3.882496190585698059e+00,3.025518766222499156e+00,2.120540914532741184e+00,1.233739715619899702e+00,4.280639124026568432e-01,-2.465556166788220316e-01,-7.537615389540409661e-01
1.923116285197305486e-01,5.640709291916998325e+00,5.232012366975038908e+00,4.637202107943000584e+00,3.884829931853572393e+00,3.021899226063234245e+00,2.111504984845117949e+00,1.220551558897767563e+00,4.125490942605560818e-01,-2.622698060698196443e-01,-7.675308646430998305e-01
1.927588648651252790e-01,5.657025592896848920e+00,5.244867361357274937e+00,4.645218745202241983e+00,3.887104985330786633e+00,3.018199988568266434e+00,2.102382870279734028e+00,1.207290169014003434e+00,3.969946633977449735e-01,-2.779722681658847727e-01,-7.812264109655920885e-01
1.932061012105200093e-01,5.673362102051502376e+00,5.257720259652757022e+00,4.653204898558258584e+00,3.889321165303176731e+00,3.014420956446404176e+00,2.093174717466607326e+00,1.193956081181661633e+00,3.814016232277842589e-01,-2.936615631237585733e-01,-7.948464733449818187e-01
1.936533375559147119e-01,5.689718864617274718e+00,5.270571005541538234e+00,4.661160415260933831e+00,3.891478286671583575e+00,3.010562034663630371e+00,2.083880677570177031e+00,1.180549837223572096e+00,3.657709843381229953e-01,-3.093362463226964065e-01,-8.083893488937572425e-01
1.941005739013094422e-01,5.706095925964318027e+00,5.283419542545304104e+00,4.669085142435164038e+00,3.893576164960244501e+00,3.006623130458888404e+00,2.074500906306242953e+00,1.167071985572652570e+00,3.501037644447490549e-01,-3.249948684890546224e-01,-8.218533366416820307e-01
1.945478102467041726e-01,5.722493331596950839e+00,5.296265814027331764e+00,4.676978927083176529e+00,3.895614616325225654e+00,3.002604153359894390e+00,2.065035563958842690e+00,1.153523081271917938e+00,3.344009883461194210e-01,-3.406359758221372269e-01,-8.352367377658078684e-01
1.949950465920989029e-01,5.738911127153960123e+00,5.309109763192431330e+00,4.684841616086851346e+00,3.897593457562892549e+00,2.998505015199002699e+00,2.055484815397105258e+00,1.139903685974240632e+00,3.186636878764328440e-01,-3.562581101212458634e-01,-8.485378558221987610e-01
1.954422829374936055e-01,5.755349358408945015e+00,5.321951333086918368e+00,4.692673056210073135e+00,3.899512506118420152e+00,2.994325630129093252e+00,2.045848830092031001e+00,1.126214367941798189e+00,3.028929018581702493e-01,-3.718598089140016105e-01,-8.617549969794320308e-01
1.958895192828883358e-01,5.771808071270623230e+00,5.334790466598557934e+00,4.700473094101089266e+00,3.901371580094335378e+00,2.990065914639509437e+00,2.036127782133257735e+00,1.112455702045279438e+00,2.870896760539851655e-01,-3.874396055858623233e-01,-8.748864702538027283e-01
1.963367556282830662e-01,5.788287311783167688e+00,5.347627106456529944e+00,4.708241576294888375e+00,3.903170498259103116e+00,2.985725787572024004e+00,2.026321850245758505e+00,1.098628269762788934e+00,2.712550631178768379e-01,-4.029960295108971358e-01,-8.879305877462881913e-01
1.967839919736777687e-01,5.804787126126482733e+00,5.360461195231359000e+00,4.715978349215565579e+00,3.904909080055742887e+00,2.981305170136863136e+00,2.016431217806535781e+00,1.084732659178526237e+00,2.553901225457310131e-01,-4.185276061837387429e-01,-9.008856648812075818e-01
1.972312283190724991e-01,5.821307560616635790e+00,5.373292675334949919e+00,4.723683259178784510e+00,3.906587145610498801e+00,2.976803985928724305e+00,2.006456072861179774e+00,1.070769464981061958e+00,2.394959206250254491e-01,-4.340328573529111944e-01,-9.137500206467377151e-01
1.976784646644672294e-01,5.837848661706061648e+00,5.386121489020464281e+00,4.731356152394136316e+00,3.908204515741522833e+00,2.972222160942892710e+00,1.996396608140515783e+00,1.056739288461526094e+00,2.235735303840620247e-01,-4.495103011551747629e-01,-9.265219778369890857e-01
1.981257010098619598e-01,5.854410475983963913e+00,5.398947578382339074e+00,4.738996874967611461e+00,3.909761011967617161e+00,2.967559623591346618e+00,1.986253021077093228e+00,1.042642737511357387e+00,2.076240315403252712e-01,-4.649584522512881790e-01,-9.391998632959718263e-01
1.985729373552566623e-01,5.870993050176622319e+00,5.411770885356236960e+00,4.746605272904043993e+00,3.911256456517004931e+00,2.962816304718923099e+00,1.976025513821687785e+00,1.028480426619857280e+00,1.916485104482398283e-01,-4.803758219629117310e-01,-9.517820081632288876e-01
1.990201737006513927e-01,5.887596459115362890e+00,5.424591372444663939e+00,4.754181202867128420e+00,3.912690671653230368e+00,2.957992125801739203e+00,1.965714272556606579e+00,1.014252950926438857e+00,1.756480326327328478e-01,-4.957609451620424434e-01,-9.642667754501869082e-01
1.994674100460461230e-01,5.904220776201200671e+00,5.437409000828971273e+00,4.761724520815073802e+00,3.914063480388799032e+00,2.953087011418823682e+00,1.955319489344201411e+00,9.999609135520860503e-01,1.596236714857608152e-01,-5.111123527098441199e-01,-9.766525326393568074e-01
1.999146463914408256e-01,5.920866032092471087e+00,5.450223699758309337e+00,4.769235066124108080e+00,3.915374707521158015e+00,2.948100906740116045e+00,1.944841392722275408e+00,9.856049639059751843e-01,1.435765487473644186e-01,-5.264285318095150989e-01,-9.889376107765166513e-01
2.003618827368355559e-01,5.937532259527004364e+00,5.463035399766260625e+00,4.776712678837314208e+00,3.916624178559790170e+00,2.943033758618114781e+00,1.934280214551815424e+00,9.711857561231570513e-01,1.275077906230863145e-01,-5.417079686611463440e-01,-1.001120347649630649e+00
2.008091190822302863e-01,5.954219493414236730e+00,5.475844032737877676e+00,4.784157199700350915e+00,3.917811719729794806e+00,2.937885515561751149e+00,1.923636189961568599e+00,9.567039489715888356e-01,1.114185276325930368e-01,-5.569491487026485554e-01,-1.013199088148990512e+00
2.012563554276250166e-01,5.970927770709038462e+00,5.488649531815004146e+00,4.791568470113291234e+00,3.918937157980877384e+00,2.932656127802494517e+00,1.912909557453936538e+00,9.421602059609136548e-01,9.530989467088570033e-02,-5.721505566437601331e-01,-1.025172184415864995e+00
2.017035917730197192e-01,5.987657130288903673e+00,5.501451831304104978e+00,4.798946332083826150e+00,3.920000320996374299e+00,2.927345547359086808e+00,1.902100559008167213e+00,9.275551954474683392e-01,7.918303106517184109e-02,-5.873106765041595789e-01,-1.037037995993973727e+00
2.021508281184144495e-01,6.004407612834495644e+00,5.514250866586633215e+00,4.806290628181854707e+00,3.921001037202310080e+00,2.921953728100891823e+00,1.891209440180834589e+00,9.128895907355082384e-01,6.303908062738669549e-02,-6.024279916556959380e-01,-1.048794889983791556e+00
2.025980644638091799e-01,6.021179260713553916e+00,5.527046574031905912e+00,4.813601201495438353e+00,3.921939135776486118e+00,2.916480625809874994e+00,1.880236450203619514e+00,8.981640701746627098e-01,4.687919170237966893e-02,-6.175009848687212921e-01,-1.060441241199677087e+00
2.030453008092038825e-01,6.037972117868154243e+00,5.539838890912508695e+00,4.820877895588140838e+00,3.922814446657603593e+00,2.910926198241205576e+00,1.869181842078377898e+00,8.833793172536049676e-01,3.070451721174685678e-02,-6.325281383625438458e-01,-1.071975432329834055e+00
2.034925371545986128e-01,6.054786229705343636e+00,5.552627755322228964e+00,4.828120554457744795e+00,3.923626800554422367e+00,2.905290405182476388e+00,1.858045872669500387e+00,8.685360206899442881e-01,1.451621469331890180e-02,-6.475079338599916134e-01,-1.083395854099101996e+00
2.039397734999933154e-01,6.071621642991112289e+00,5.565413106096494644e+00,4.835329022496338780e+00,3.924376028954946527e+00,2.899573208511553979e+00,1.846828802793574420e+00,8.536348745163495622e-01,-1.684553663685528502e-03,-6.624388526460796012e-01,-1.094700905434567773e+00
2.043870098453880735e-01,6.088478405747748567e+00,5.578194882735360238e+00,4.842503144451782759e+00,3.925061964135649895e+00,2.893774572253046795e+00,1.835530897306326237e+00,8.386765781628799932e-01,-1.789662098786815037e-02,-6.773193756308024671e-01,-1.105888993634017492e+00
2.048342461907827761e-01,6.105356567154526459e+00,5.590973025328983326e+00,4.849642765390551169e+00,3.925684439170730844e+00,2.887894462633402437e+00,1.824152425186872373e+00,8.236618365355580229e-01,-3.411881569918179258e-02,-6.921479834160203515e-01,-1.116958534537201508e+00
2.052814825361775064e-01,6.122256177451785852e+00,5.603747474485663460e+00,4.856747730661954421e+00,3.926243287941400872e+00,2.881932848134618919e+00,1.812693659619245334e+00,8.085913600911406318e-01,-5.034996148683254513e-02,-7.069231563664788442e-01,-1.127907952699946481e+00
2.057287188815722367e-01,6.139177287848339049e+00,5.616518171262364412e+00,4.863817885863731760e+00,3.926738345145206033e+00,2.875889699546589906e+00,1.801154878071229870e+00,7.934658649081345327e-01,-6.658887729150253509e-02,-7.216433746849204578e-01,-1.138735681571077407e+00
2.061759552269669393e-01,6.156119950432254129e+00,5.629285057097782818e+00,4.870853076809020799e+00,3.927169446305384337e+00,2.869764990018065287e+00,1.789536362370483413e+00,7.782860727540217294e-01,-8.283437729193082744e-02,-7.363071184913170253e-01,-1.149440163672181381e+00
2.066231915723616697e-01,6.173084218085002739e+00,5.642048073747938375e+00,4.877853149494709939e+00,3.927536427780251138e+00,2.863558695106237728e+00,1.777838398777946916e+00,7.630527111487070968e-01,-9.908527089583929470e-02,-7.509128679062182510e-01,-1.160019850780194206e+00
2.070704279177563722e-01,6.190070144398946539e+00,5.654807163224273125e+00,4.884817950071158599e+00,3.927839126772621814e+00,2.857270792824954775e+00,1.766061278058560946e+00,7.477665134241968659e-01,-1.153403627351926031e-01,-7.654591031381975386e-01,-1.170473204112814081e+00
2.075176642631511303e-01,6.207077783598207610e+00,5.667562267734287396e+00,4.891747324813299436e+00,3.928077381339267315e+00,2.850901263691548504e+00,1.754205295549259080e+00,7.324282187804864730e-01,-1.315984526658199316e-01,-7.799443045754281822e-01,-1.180798694516750125e+00
2.079649006085458329e-01,6.224107190462872197e+00,5.680313329624687491e+00,4.898641120093113699e+00,3.928251030400399468e+00,2.844450090772297823e+00,1.742270751224272773e+00,7.170385723376890841e-01,-1.478583357713588176e-01,-7.943669528813492864e-01,-1.190994802658788654e+00
2.084121369539405633e-01,6.241158420256583739e+00,5.693060291327069145e+00,4.905499182353485921e+00,3.928359913749194465e+00,2.837917259726500330e+00,1.730257949757707747e+00,7.015983251843606050e-01,-1.641188023715714484e-01,-8.087255290944688202e-01,-1.201060019219702069e+00
2.088593732993352936e-01,6.258231528657466569e+00,5.705803095306107409e+00,4.912321358083433509e+00,3.928403872061345226e+00,2.831302758849181256e+00,1.718167200583434528e+00,6.861082344220730267e-01,-1.803786380349798324e-01,-8.230185147322542916e-01,-1.210992845090971937e+00
2.093066096447299962e-01,6.275326571692423805e+00,5.718541684010279624e+00,4.919107493794709463e+00,3.928382746904647949e+00,2.824606579112418192e+00,1.705998817952259827e+00,6.705690632061944711e-01,-1.966366235958607045e-01,-8.372443918991496759e-01,-1.220791791574350249e+00
2.097538459901247265e-01,6.292443605674798768e+00,5.731275999825113487e+00,4.925857435999786205e+00,3.928296380748624195e+00,2.817828714205288243e+00,1.693753120986392080e+00,6.549815807828930359e-01,-2.128915351755844010e-01,-8.514016433987019461e-01,-1.230455380584246416e+00
2.102010823355194291e-01,6.309582687145378621e+00,5.744005985028944217e+00,4.932571031191216093e+00,3.928144616974173164e+00,2.810969160572445613e+00,1.681430433731206930e+00,6.393465625223707649e-01,-2.291421442082887672e-01,-8.654887528497914317e-01,-1.239982144852939339e+00
2.106483186809141872e-01,6.326743872816780190e+00,5.756731581751213689e+00,4.939248125822361501e+00,3.927927299883258616e+00,2.804027917451311414e+00,1.669031085204294884e+00,6.236647899483067636e-01,-2.453872174709139653e-01,-8.795042048069885432e-01,-1.249370628138624983e+00
2.110955550263088898e-01,6.343927219521163785e+00,5.769452731933268019e+00,4.945888566289506905e+00,3.927644274708627758e+00,2.797004986907899671e+00,1.656555409441818227e+00,6.079370507635423193e-01,-2.616255171175585481e-01,-8.934464848849996699e-01,-1.258619385436281712e+00
2.115427913717036201e-01,6.361132784161349640e+00,5.782169377291705104e+00,4.952492198915351196e+00,3.927295387623565226e+00,2.789900373871253780e+00,1.644003745542140127e+00,5.921641388719602883e-01,-2.778558007182124756e-01,-9.073140798872548762e-01,-1.267726983191379109e+00
2.119900277170983227e-01,6.378360623665246365e+00,5.794881459284217939e+00,4.959058869933862468e+00,3.926880485751678140e+00,2.782714086166517831e+00,1.631376437706768545e+00,5.763468543966183688e-01,-2.940768213017995181e-01,-9.211054779385752234e-01,-1.276691999516397891e+00
2.124372640624930531e-01,6.395610794943677568e+00,5.807588919077985246e+00,4.965588425476525458e+00,3.926399417176715367e+00,2.775446134546618815e+00,1.618673835278574780e+00,5.604860036940751966e-01,-3.102873274035961026e-01,-9.348191686219795571e-01,-1.285513024410194882e+00
2.128845004078877834e-01,6.412883354851542705e+00,5.820291697520564078e+00,4.972080711559954125e+00,3.925852030952420524e+00,2.768096532722587710e+00,1.605896292777320378e+00,5.445823993649634431e-01,-3.264860631169687055e-01,-9.484536431195808026e-01,-1.294188659980182399e+00
2.133317367532824860e-01,6.430178360152346784e+00,5.832989735113315533e+00,4.978535574074883563e+00,3.925238177112416071e+00,2.760665297392487894e+00,1.593044169932467558e+00,5.286368602607680600e-01,-3.426717681494751977e-01,-9.620073943576090691e-01,-1.302717520667345141e+00
2.137789730986772441e-01,6.447495867486097154e+00,5.845682971987356424e+00,4.984952858776541262e+00,3.924557706680123825e+00,2.753152448268975760e+00,1.580117831713282239e+00,5.126502114868310978e-01,-3.588431778833044428e-01,-9.754789171555419136e-01,-1.311098233474083941e+00
2.142262094440719467e-01,6.464835933340536300e+00,5.858371347882019187e+00,4.991332411276387937e+00,3.923810471678713885e+00,2.745558008105487335e+00,1.567117648356243231e+00,4.966232844015896486e-01,-3.749990234400505384e-01,-9.888667083793379886e-01,-1.319329438194881909e+00
2.146734457894666770e-01,6.482198614025763916e+00,5.871054802125852845e+00,4.997674077035243911e+00,3.922996325141092200e+00,2.737882002721037544e+00,1.554043995389724486e+00,4.805569166120154945e-01,-3.911380317498533987e-01,-1.002169267098798944e+00,-1.327409787649809658e+00
2.151206821348613796e-01,6.499583965652193207e+00,5.883733273620131321e+00,5.003977701357785079e+00,3.922115121119916559e+00,2.730124461023651694e+00,1.540897253655987731e+00,4.644519519652954287e-01,-4.072589256248634326e-01,-1.015385094749027273e+00,-1.335337947920848034e+00
2.155679184802561099e-01,6.516992044111884930e+00,5.896406700824893043e+00,5.010243129388415539e+00,3.921166714697648104e+00,2.722285415032416722e+00,1.527677809330458825e+00,4.483092405367222755e-01,-4.233604238370648476e-01,-1.028512695296006196e+00,-1.343112598591049256e+00
2.160151548256508403e-01,6.534422905063221876e+00,5.909075021747498546e+00,5.016470206108516905e+00,3.920150961996636152e+00,2.714364899898157546e+00,1.514386053938302723e+00,4.321296386138188117e-01,-4.394412412004324864e-01,-1.041550575406283485e+00,-1.350732432986515574e+00
2.164623911710455428e-01,6.551876603918953990e+00,5.921738173933711380e+00,5.022658776335078734e+00,3.919067720189236770e+00,2.706362953922738068e+00,1.501022384368291940e+00,4.159140086766763833e-01,-4.555000886574395169e-01,-1.054497244620769436e+00,-1.358196158421216104e+00
2.169096275164403009e-01,6.569353195837620341e+00,5.934396094461311222e+00,5.028808684720700306e+00,3.917916847507959321e+00,2.698279618576973515e+00,1.487587202883953630e+00,3.996632193745059958e-01,-4.715356733699211933e-01,-1.067351215532657882e+00,-1.365502496444631397e+00
2.173568638618350035e-01,6.586852735718285778e+00,5.947048719936207206e+00,5.034919775754965521e+00,3.916698203255654320e+00,2.690114938517186083e+00,1.474080917132035928e+00,3.833781454984397374e-01,-4.875466988142544977e-01,-1.080111003969434158e+00,-1.372650183092213538e+00
2.178041002072297339e-01,6.604375278198676646e+00,5.959695986491096775e+00,5.040991893767204246e+00,3.915411647815728369e+00,2.681868961600369250e+00,1.460503940148246027e+00,3.670596679505279125e-01,-5.035318648809108399e-01,-1.092775129179019533e+00,-1.379637969138696185e+00
2.182513365526244364e-01,6.621920877656664040e+00,5.972337829786640739e+00,5.047024882930622347e+00,3.914057042662394181e+00,2.673541738897977194e+00,1.446856690360290187e+00,3.507086737089682993e-01,-5.194898679783410689e-01,-1.105342114020013033e+00,-1.386464620354214583e+00
2.186985728980191668e-01,6.639489588215103488e+00,5.984974185015151882e+00,5.053018587267808392e+00,3.912634250370953026e+00,2.665133324708338858e+00,1.433139591588199480e+00,3.343260557895547658e-01,-5.354194011412086729e-01,-1.117810485156052636e+00,-1.393128917763261532e+00
2.191458092434138971e-01,6.657081463750021300e+00,5.997604986906809543e+00,5.058972850657617926e+00,3.911143134628113138e+00,2.656643776567705117e+00,1.419353073041971225e+00,3.179127132033643388e-01,-5.513191541429534048e-01,-1.130178773254273850e+00,-1.399629657906470426e+00
2.195930455888085997e-01,6.674696557902191074e+00,6.010230169738408179e+00,5.064887516843436188e+00,3.909583560242337441e+00,2.648073155259900169e+00,1.405497569316471296e+00,3.014695509106389837e-01,-5.671878136127264103e-01,-1.142445513187901440e+00,-1.405965653105230917e+00
2.200402819342033300e-01,6.692334924092052439e+00,6.022849667344623015e+00,5.070762429442817520e+00,3.907955393154225021e+00,2.639421524824606458e+00,1.391573520383645013e+00,2.849974797708999530e-01,-5.830240631566575571e-01,-1.154609244242943866e+00,-1.412135731729129651e+00
2.204875182795980604e-01,6.709996615537970222e+00,6.035463413131775923e+00,5.076597431958489004e+00,3.906258500446929904e+00,2.630688952564280481e+00,1.377581371582037972e+00,2.684974164893095816e-01,-5.988265834834458623e-01,-1.166668510328979114e+00,-1.418138738466210302e+00
2.209347546249927907e-01,6.727681685277890011e+00,6.048071340094165471e+00,5.082392367790752985e+00,3.904492750356606923e+00,2.621875509049677699e+00,1.363521573603577508e+00,2.519702835592115830e-01,-6.145940525343353000e-01,-1.178621860194091653e+00,-1.423973534596084445e+00
2.213819909703874933e-01,6.745390186194330617e+00,6.060673380832888313e+00,5.088147080251243182e+00,3.902658012282894884e+00,2.612981268124006551e+00,1.349394582477668081e+00,2.354170092009241211e-01,-6.303251456174082668e-01,-1.190467847643887467e+00,-1.429638998265847505e+00
2.218292273157822236e-01,6.763122171042732944e+00,6.073269467577188330e+00,5.093861412578073455e+00,3.900754156799432604e+00,2.604006306905709334e+00,1.335200859552580388e+00,2.188385272967503514e-01,-6.460185355462249035e-01,-1.202205031764636667e+00,-1.435134024768837779e+00
2.222764636611769540e-01,6.780877692483177732e+00,6.085859532208337086e+00,5.099535207952350824e+00,3.898781055664405581e+00,2.594950705789863754e+00,1.320940871474125977e+00,2.022357773222039912e-01,-6.616728927828158247e-01,-1.213831977150520602e+00,-1.440457526826217416e+00
2.227237000065716566e-01,6.798656803115471270e+00,6.098443506286034044e+00,5.105168309516076697e+00,3.896738581831126425e+00,2.585814548448200245e+00,1.306615090161621584e+00,1.856097042734567992e-01,-6.772868855850220360e-01,-1.225347254134999675e+00,-1.445608434871382464e+00
2.231709363519663869e-01,6.816459555517557334e+00,6.111021321077321211e+00,5.110760560391411467e+00,3.894626609458653466e+00,2.576597921827759485e+00,1.292223992781166064e+00,1.689612585910217346e-01,-6.928591801581633902e-01,-1.236749439026282982e+00,-1.450585697337208657e+00
2.236181726973610895e-01,6.834286002287334405e+00,6.123592907588035317e+00,5.116311803701329985e+00,3.892445013922434249e+00,2.567300916148152812e+00,1.277768061716181069e+00,1.522913960796364874e-01,-7.083884408110742159e-01,-1.248037114346916887e+00,-1.455388280946112278e+00
2.240654090427558476e-01,6.852136196087773357e+00,6.136158196596752212e+00,5.121821882591631514e+00,3.890193671824988986e+00,2.557923624897471715e+00,1.263247784535287410e+00,1.356010778244085557e-01,-7.238733301164460565e-01,-1.259208869077466542e+00,-1.460015171002943424e+00
2.245126453881505779e-01,6.870010189695489267e+00,6.148717118691322092e+00,5.127290640254364540e+00,3.887872461006621538e+00,2.548466144826776691e+00,1.248663653957401198e+00,1.188912701030979679e-01,-7.393125090755963136e-01,-1.270263298904366955e+00,-1.464465371690732765e+00
2.249598817335452805e-01,6.887908036052532879e+00,6.161269604307817893e+00,5.132717919952572316e+00,3.885481260556169492e+00,2.538928575943274257e+00,1.234016167814232290e+00,1.021629442947594724e-01,-7.547046372874497422e-01,-1.281199006471781754e+00,-1.468737906369210311e+00
2.254071180789400108e-01,6.905829788321691254e+00,6.173815583772124249e+00,5.138103565046473697e+00,3.883019950821783972e+00,2.529311021502052004e+00,1.219305829009961206e+00,8.541707678445720209e-02,-7.700483731220107986e-01,-1.292014601637692550e+00,-1.472831817876223859e+00
2.258543544243347412e-01,6.923775499945033829e+00,6.186354987343960943e+00,5.143447419020972688e+00,3.880488413421742777e+00,2.519613587996480053e+00,1.204533145478293044e+00,6.865464886431404956e-02,-7.853423738980671587e-01,-1.302708701734007102e+00,-1.476746168831922557e+00
2.263015907697294438e-01,6.941745224705862860e+00,6.198887745263461646e+00,5.148749325514568653e+00,3.877886531255295477e+00,2.509836385147222515e+00,1.189698630136772683e+00,5.187664663073798810e-02,-8.005852960652865002e-01,-1.313279931830814373e+00,-1.480480041945797964e+00
2.267488271151241741e-01,6.959739016794070920e+00,6.211413787800314168e+00,5.154009128349652080e+00,3.875214188513541824e+00,2.499979525889850507e+00,1.174802800838358419e+00,3.508406087783100258e-02,-8.157757953906944470e-01,-1.323726925004789612e+00,-1.484032540326573724e+00
2.271960634605188767e-01,6.977756930874750907e+00,6.223933045305342304e+00,5.159226671564146827e+00,3.872471270690350131e+00,2.490043126361122905e+00,1.159846180320364128e+00,1.827788698711052540e-02,-8.309125271494129938e-01,-1.334048322611635751e+00,-1.487402787794882109e+00
2.276432998059136070e-01,6.995799022160217540e+00,6.236445448264647418e+00,5.164401799444537033e+00,3.869657664593298296e+00,2.480027305883868660e+00,1.144829296150664977e+00,1.459124813416812216e-03,-8.459941463197709899e-01,-1.344242774562658838e+00,-1.490589929198772534e+00
2.280905361513083374e-01,7.013865346485461671e+00,6.248950927356330176e+00,5.169534356560308019e+00,3.866773258354656573e+00,2.469932186950463571e+00,1.129752680671131326e+00,-1.537122143303637500e-02,-8.610193077828501851e-01,-1.354308939605536777e+00,-1.493593130732115970e+00
2.285377724967030399e-01,7.031955960386808258e+00,6.261449413509613926e+00,5.174624187799699015e+00,3.863817941442396098e+00,2.459757895204989886e+00,1.114616870938475390e+00,-3.221214330823918282e-02,-8.759866665262102670e-01,-1.364245485609049346e+00,-1.496411580255721407e+00
2.289850088420977703e-01,7.050070921184121708e+00,6.273940837966638817e+00,5.179671138406897413e+00,3.860791604671230282e+00,2.449504559423939298e+00,1.099422408662248607e+00,-4.906262825991758447e-02,-8.908948778521460499e-01,-1.374051089852085461e+00,-1.499044487621396637e+00
2.294322451874925284e-01,7.068210287066173159e+00,6.286425132346626476e+00,5.184675054020558171e+00,3.857694140213707712e+00,2.439172311495641843e+00,1.084169840140293051e+00,-6.592165975665498223e-02,-9.057425975901117754e-01,-1.383724439316619925e+00,-1.501491084998766379e+00
2.298794815328872032e-01,7.086374117179466303e+00,6.298902228712639939e+00,5.189635780713707014e+00,3.854525441611315273e+00,2.428761286398252395e+00,1.068859716191393083e+00,-8.278821742089137459e-02,-9.205284823135669869e-01,-1.393264230984853524e+00,-1.503750627204917922e+00
2.303267178782819613e-01,7.104562471720539563e+00,6.311372059640952159e+00,5.194553165035079800e+00,3.851285403785614125e+00,2.418271622176312974e+00,1.053492592085140345e+00,-9.966127716580186480e-02,-9.352511895612779513e-01,-1.402669172140554199e+00,-1.505822392036944901e+00
2.307739542236766916e-01,7.122775412031360887e+00,6.323834558292748653e+00,5.199427054051738217e+00,3.847973923049430756e+00,2.407703459916065825e+00,1.038069027469292305e+00,-1.165398113357114518e-01,-9.499093780627293482e-01,-1.411937980674329740e+00,-1.507705680607211773e+00
2.312211905690713942e-01,7.141013000698348101e+00,6.336289658488541754e+00,5.204257295393165172e+00,3.844590897118066675e+00,2.397056943719273914e+00,1.022589586294231356e+00,-1.334227888505294946e-01,-9.645017079681242889e-01,-1.421069385393212148e+00,-1.509399817681582157e+00
2.316684269144661246e-01,7.159275301654489887e+00,6.348737294784909224e+00,5.209043737296621401e+00,3.841136225120533432e+00,2.386332220675755345e+00,1.007054836734891712e+00,-1.503091753537251218e-01,-9.790268410824679579e-01,-1.430062126334115558e+00,-1.510904152020285940e+00
2.321156632598607994e-01,7.177562380285135823e+00,6.361177402554006655e+00,5.213786228654013755e+00,3.837609807610836921e+00,2.375529440834434958e+00,9.914653511097691885e-01,-1.671979333643671684e-01,-9.934834411043155233e-01,-1.438914955081700420e+00,-1.512218056721848392e+00
2.325628996052555575e-01,7.195874303536854200e+00,6.373609918065361590e+00,5.218484619060028251e+00,3.834011546579291885e+00,2.364648757173131166e+00,9.758217057974318820e-01,-1.840880224326681969e-01,-1.007870173868574248e+00,-1.447626635090093927e+00,-1.513340929569662929e+00
2.330101359506502878e-01,7.214211140029759939e+00,6.386034778570291337e+00,5.223138758861668229e+00,3.830341345463858183e+00,2.353690325566915931e+00,9.601244811502376297e-01,-2.009783992994162993e-01,-1.022185707593757265e+00,-1.456195942008805755e+00,-1.514272193381439591e+00
2.334573722960449904e-01,7.232572960173317078e+00,6.398451922388914248e+00,5.227748499209220689e+00,3.826599109161517021e+00,2.342654304755051431e+00,9.443742614052657025e-01,-2.178680180592831306e-01,-1.036428713133684454e+00,-1.464621664012846880e+00,-1.515011296361548521e+00
2.339046086414397208e-01,7.250959836285348459e+00,6.410861288999585739e+00,5.232313692108551351e+00,3.822784744039688487e+00,2.331540856306623333e+00,9.285716345926553483e-01,-2.347558303277752501e-01,-1.050597864233404621e+00,-1.472902602136866079e+00,-1.515557712456141903e+00
2.343518449868344511e-01,7.269371825436312662e+00,6.423262806008007253e+00,5.236834183151004574e+00,3.818898157405882454e+00,2.320350150817140022e+00,9.127172043210926011e-01,-2.516407698113076186e-01,-1.064691820419016111e+00,-1.481037552365226162e+00,-1.515910921426688596e+00
2.347990813322291537e-01,7.287808944281659151e+00,6.435656370158963746e+00,5.241309801145006553e+00,3.814939257206997336e+00,2.309082377636482164e+00,8.968116078253123291e-01,-2.685217288213717635e-01,-1.078709200941244895e+00,-1.489025278234051175e+00,-1.516070378261081597e+00
2.352463176776238840e-01,7.306271250137365669e+00,6.448041908852886195e+00,5.245740392336328384e+00,3.810907954325255975e+00,2.297737715270967040e+00,8.808554597646099937e-01,-2.853976320285929180e-01,-1.092648666918575540e+00,-1.496864597184877965e+00,-1.516035609216883184e+00
2.356935540230186421e-01,7.324758802886664810e+00,6.460419351060088466e+00,5.250125803903933353e+00,3.806804160804200698e+00,2.286316344338666706e+00,8.648493774616133889e-01,-3.022674031594033695e-01,-1.106508884283371685e+00,-1.504554341790490968e+00,-1.515806168846331348e+00
2.361407903684133169e-01,7.343271661956705110e+00,6.472788625050989175e+00,5.254465882746325534e+00,3.802627789872229158e+00,2.274818448821328332e+00,8.487939831544661917e-01,-3.191299621278361198e-01,-1.120288520674913579e+00,-1.512093356548632750e+00,-1.515381636380904506e+00
2.365880267138080750e-01,7.361809886571088590e+00,6.485149658615589452e+00,5.258760475659071787e+00,3.798378756072611218e+00,2.263244216138944775e+00,8.326899040008903796e-01,-3.359842251206319741e-01,-1.133986245619381217e+00,-1.519480498124621048e+00,-1.514761615945269924e+00
2.370352630592027499e-01,7.380373535963757448e+00,6.497502379249313620e+00,5.263009429485658863e+00,3.794056975375015739e+00,2.251593837214151517e+00,8.165377720793999261e-01,-3.528291046797251695e-01,-1.147600730703963956e+00,-1.526714635586819302e+00,-1.513945736764125582e+00
2.374824994045975080e-01,7.398962669554308036e+00,6.509846714305285609e+00,5.267212591241719366e+00,3.789662365268526401e+00,2.239867506526385554e+00,8.003382243875852842e-01,-3.696635097821930893e-01,-1.161130649745163446e+00,-1.533794650634992651e+00,-1.512933653361923536e+00
2.379297357499922383e-01,7.417577347084646888e+00,6.522182591112959393e+00,5.271369808212599040e+00,3.785194844836171857e+00,2.228065422155884434e+00,7.840919028375592514e-01,-3.864863459175738036e-01,-1.174574678951213036e+00,-1.540719437821510773e+00,-1.511725045755485386e+00
2.383769720953869131e-01,7.436217628717063377e+00,6.534509937063174512e+00,5.275480928024281368e+00,3.780654334810946260e+00,2.216187785817451683e+00,7.677994542484839480e-01,-4.032965151626358158e-01,-1.187931497078684284e+00,-1.547487904765432409e+00,-1.510319619639502120e+00
2.388242084407816712e-01,7.454883575093675496e+00,6.546828679659598471e+00,5.279545798687662383e+00,3.776040757613336130e+00,2.204234802884032174e+00,7.514615303362230936e-01,-4.200929162535546046e-01,-1.201199785583239921e+00,-1.554098972359452269e+00,-1.508717106564922306e+00
2.392714447861764016e-01,7.473575247357244322e+00,6.559138746536546272e+00,5.283564268616174786e+00,3.771354037370350465e+00,2.192206682400103190e+00,7.350787877001301318e-01,-4.368744446554839733e-01,-1.214378228764525725e+00,-1.560551574969706312e+00,-1.506917264110229304e+00
2.397186811315711041e-01,7.492292707133401564e+00,6.571440065443223233e+00,5.287536186616771161e+00,3.766594099916047877e+00,2.180103637084835899e+00,7.186518878069202421e-01,-4.536399926295763829e-01,-1.227465513905246386e+00,-1.566844660628456287e+00,-1.504919876045602400e+00
2.401659174769658345e-01,7.511036016474239574e+00,6.583732564194344050e+00,5.291461401854254731e+00,3.761760872773565190e+00,2.167925883325076519e+00,7.021814969716790866e-01,-4.703884492973987586e-01,-1.240460331404378280e+00,-1.572977191219634641e+00,-1.502724752489968507e+00
2.406131538223605648e-01,7.529805237763290471e+00,6.596016170587147620e+00,5.295339763788958543e+00,3.756854285118652825e+00,2.155673641158123655e+00,6.856682863359865321e-01,-4.871187007027638627e-01,-1.253361374904539138e+00,-1.578948142657251807e+00,-1.500331730060940227e+00
2.410603901677552674e-01,7.548600433581895253e+00,6.608290812284815630e+00,5.299171122087787289e+00,3.751874267724703671e+00,2.143347134244296015e+00,6.691129318431439099e-01,-5.038296298709912246e-01,-1.266167341413524605e+00,-1.584756505056680753e+00,-1.497740672017640717e+00
2.415076265131499977e-01,7.567421666536953140e+00,6.620556416666279809e+00,5.302955326508599576e+00,3.746820752889288286e+00,2.130946589829310067e+00,6.525161142105297962e-01,-5.205201168655715360e-01,-1.278876931419989482e+00,-1.590401282898797675e+00,-1.494951468396416239e+00
2.419548628585447558e-01,7.586268999050050255e+00,6.632812910642417847e+00,5.306692226757951047e+00,3.741693674342192466e+00,2.118472238696452958e+00,6.358785188990689896e-01,-5.371890388422482232e-01,-1.291488849003285866e+00,-1.595881495186994403e+00,-1.491964036139437288e+00
2.424020992039394307e-01,7.605142493107975632e+00,6.645060220438655740e+00,5.310381672322181501e+00,3.736492967134951826e+00,2.105924315108555600e+00,6.192008360798159083e-01,-5.538352701005176959e-01,-1.304001801937461069e+00,-1.601196175597055404e+00,-1.488778319216185420e+00
2.428493355493341888e-01,7.624042209974635220e+00,6.657298271343967677e+00,5.314023512271866423e+00,3.731218567511887851e+00,2.093303056739756141e+00,6.024837605976436361e-01,-5.704576821325570979e-01,-1.316414501789417546e+00,-1.606344372619908034e+00,-1.485394288737827972e+00
2.432965718947288636e-01,7.642968209864324791e+00,6.669526987426249498e+00,5.317617595039606293e+00,3.725870412762650297e+00,2.080608704597078695e+00,5.857279919320703687e-01,-5.870551436695440328e-01,-1.328725664011210617e+00,-1.611325149697226067e+00,-1.481811943064480497e+00
2.437438082401236217e-01,7.661920551576403504e+00,6.681746291214106570e+00,5.321163768171178532e+00,3.720448441056256605e+00,2.067841502931802466e+00,5.689342341551864024e-01,-6.036265207254079002e-01,-1.340934008026517299e+00,-1.616137585349912698e+00,-1.478031307905358638e+00
2.441910445855183520e-01,7.680899292091347696e+00,6.693956103345031217e+00,5.324661878050032549e+00,3.714952591256634129e+00,2.055001699140628357e+00,5.521031958867006484e-01,-6.201706766379964098e-01,-1.353038257311254267e+00,-1.620780773299443034e+00,-1.474052436411812161e+00
2.446382809309130268e-01,7.699904486128187564e+00,6.706156342179972363e+00,5.328111769595149205e+00,3.709382802719661587e+00,2.042089543656650186e+00,5.352355902461038983e-01,-6.366864721076538336e-01,-1.365037139468354699e+00,-1.625253822582074736e+00,-1.469875409263252219e+00
2.450855172763077849e-01,7.718936185640600023e+00,6.718346923367029433e+00,5.331513285922158119e+00,3.703739015069373863e+00,2.029105289834654435e+00,5.183321348111677995e-01,-6.531727652223239255e-01,-1.376929386287264023e+00,-1.629555857650485828e+00,-1.465500334745881927e+00
2.455327536217025153e-01,7.737994378366668258e+00,6.730527713647606269e+00,5.334866242163450956e+00,3.698021163422544166e+00,2.016049207949201616e+00,5.013935780589048319e-01,-6.696283811407851561e-01,-1.388713708288181969e+00,-1.633686004614143705e+00,-1.460927350065739372e+00
2.459799899670972179e-01,7.757079010975169275e+00,6.742698549681837683e+00,5.338170438408861962e+00,3.692229184625758887e+00,2.002921584885441586e+00,4.844206937125308254e-01,-6.860521210209575838e-01,-1.400388804345106708e+00,-1.637643398944513384e+00,-1.456156625021561180e+00
2.464272263124919482e-01,7.776190072418837751e+00,6.754859299384594173e+00,5.341425692335975306e+00,3.686363019504296012e+00,1.989722700232251951e+00,4.674142402143027231e-01,-7.024428065761900708e-01,-1.411953397699129642e+00,-1.641427203367100462e+00,-1.451188357328252243e+00
2.468744626578866785e-01,7.795327559842458953e+00,6.767009835630539705e+00,5.344631823249216929e+00,3.680422608146545205e+00,1.976452831732691040e+00,4.503749733574087810e-01,-7.187992645039734674e-01,-1.423406221971420083e+00,-1.645036599220994322e+00,-1.446022771466985768e+00
2.473216990032813811e-01,7.814491477165583788e+00,6.779150035347869974e+00,5.347788651833489837e+00,3.674407890336993887e+00,1.963112256258372712e+00,4.333036475212650451e-01,-7.351203253427305295e-01,-1.434746020431704183e+00,-1.648470786318147141e+00,-1.440660119103166714e+00
2.477689353486761115e-01,7.833681833785052007e+00,6.791279778688722679e+00,5.350895999929078606e+00,3.668318805953512118e+00,1.949701250701887156e+00,4.162010168000783161e-01,-7.514048224328679915e-01,-1.445971545342103592e+00,-1.651728982829790970e+00,-1.435100679475754815e+00
2.482161716940708140e-01,7.852898643397343115e+00,6.803398948276258018e+00,5.353953690327837300e+00,3.662155295328939797e+00,1.936220092787277913e+00,3.990678360246853185e-01,-7.676515909820820216e-01,-1.457081557376323389e+00,-1.654810425199990442e+00,-1.429344759757949390e+00
2.486634080394655444e-01,7.872141922940767422e+00,6.815507428528420064e+00,5.356961546590643941e+00,3.655917299576970869e+00,1.922669061798554013e+00,3.819048616776434812e-01,-7.838594672349392667e-01,-1.468074825114211501e+00,-1.657714368086336210e+00,-1.423392695389226859e+00
2.491106443848603025e-01,7.891411691657469696e+00,6.827605105058364821e+00,5.359919392886141054e+00,3.649604760882338539e+00,1.909048439226260774e+00,3.647128527016003652e-01,-8.000272877467097254e-01,-1.478950124611664085e+00,-1.660440084327772459e+00,-1.417244850378740928e+00
2.495578807302549773e-01,7.910707970275256962e+00,6.839691864151558498e+00,5.362827053850748094e+00,3.643217622755301477e+00,1.895358509332094821e+00,3.474925712009278023e-01,-8.161538887614623317e-01,-1.489706239045894387e+00,-1.662986864939563381e+00,-1.410901617580080369e+00
2.500051170756497076e-01,7.930030780309282434e+00,6.851767592319567335e+00,5.365684354469951955e+00,3.636755830250423038e+00,1.881599559631554008e+00,3.302447830366038728e-01,-8.322381056944408995e-01,-1.500341958436068657e+00,-1.665354019135399710e+00,-1.404363418937379704e+00
2.504523534210444380e-01,7.949380143483511851e+00,6.863832175930491886e+00,5.368491119980871140e+00,3.630219330149660362e+00,1.867771881294657987e+00,3.129702583143927352e-01,-8.482787727186731352e-01,-1.510856079439281352e+00,-1.667540874376637783e+00,-1.397630705702798348e+00
2.508995897664391683e-01,7.968756081272053038e+00,6.875885500916101734e+00,5.371247175796100670e+00,3.623608071109745588e+00,1.853875769464697676e+00,2.956697717662652991e-01,-8.642747224558652297e-01,-1.521247405221906046e+00,-1.669546776448680436e+00,-1.390703958625348680e+00
2.513468261118338987e-01,7.988158614560294524e+00,6.887927452555627106e+00,5.373952347448827993e+00,3.616922003773867633e+00,1.839911523495037615e+00,2.783441030250940473e-01,-8.802247857715519430e-01,-1.531514745406296729e+00,-1.671371089564493095e+00,-1.383583688111086341e+00
2.517940624572286290e-01,8.007587763425876304e+00,6.899957915336230485e+00,5.376606460559233192e+00,3.610161080847658077e+00,1.825879447103968767e+00,2.609940367926184557e-01,-8.961277916745045147e-01,-1.541656916092848162e+00,-1.673013196495258370e+00,-1.376270434354660122e+00
2.522412988026233038e-01,8.027043547039484750e+00,6.911976772890147558e+00,5.379209340822156626e+00,3.603325257139470938e+00,1.811779848447605312e+00,2.436203629006699622e-01,-9.119825673204087213e-01,-1.551672739957415503e+00,-1.674472498728168945e+00,-1.368764767442216979e+00
2.526885351480180897e-01,8.046525983685489436e+00,6.923983908008513488e+00,5.381760814016050887e+00,3.596414489564961681e+00,1.797613040110819682e+00,2.262238762656553770e-01,-9.277879381198104181e-01,-1.561561046424099430e+00,-1.675748416651355654e+00,-1.361067287425662631e+00
2.531357714934127645e-01,8.066035090902364146e+00,6.935979202731833659e+00,5.384260706033203725e+00,3.589428737115979651e+00,1.783379339016258225e+00,2.088053767363441393e-01,-9.435427279502905940e-01,-1.571320671913365663e+00,-1.676840389765955397e+00,-1.353178624368296168e+00
2.535830078388074948e-01,8.085570885742995983e+00,6.947962538517166386e+00,5.386708842931239083e+00,3.582367960793735762e+00,1.769079066251355581e+00,1.913656688348637225e-01,-9.592457594729556503e-01,-1.580950460165558180e+00,-1.677747876925315573e+00,-1.345099438361779365e+00
2.540302441842022252e-01,8.105133385154770664e+00,6.959933796481950985e+00,5.389105051005898872e+00,3.575232123506292492e+00,1.754712546813435026e+00,1.739055613910071019e-01,-9.748958545531480890e-01,-1.590449262639741956e+00,-1.678470356601336144e+00,-1.336830419514480450e+00
2.544774805295969000e-01,8.124722606479508613e+00,6.971892857724514947e+00,5.391449156885090410e+00,3.568021189930341119e+00,1.740280109272841713e+00,1.564258670697919462e-01,-9.904918347854325678e-01,-1.599815938987916741e+00,-1.679007327177949316e+00,-1.328372287911174121e+00
2.549247168749916859e-01,8.144338568073226980e+00,6.983839603721264666e+00,5.393740987644227047e+00,3.560735126337280843e+00,1.725782085354118367e+00,1.389274017922753068e-01,-1.006032522122855877e+00,-1.609049357604588781e+00,-1.679358307271737072e+00,-1.319725793544093584e+00
2.553719532203864162e-01,8.163981290045715156e+00,6.995773916800533065e+00,5.395980370942825566e+00,3.553373900383602901e+00,1.711218809435244292e+00,1.214109840496567783e-01,-1.021516739610446312e+00,-1.618148396251694932e+00,-1.679522836079685222e+00,-1.310891716215348168e+00
2.558191895657810910e-01,8.183650795119945087e+00,7.007695680693112550e+00,5.398167135182395882e+00,3.545937480865567704e+00,1.696590617964907288e+00,1.038774341106306065e-01,-1.036943312222994074e+00,-1.627111942758891372e+00,-1.679500473754077072e+00,-1.301870865410697853e+00
2.562664259111758214e-01,8.203347119255912645e+00,7.019604789040086779e+00,5.400301115261239460e+00,3.538425840549195289e+00,1.681897849711657011e+00,8.632757245895887610e-02,-1.052311069265102761e+00,-1.635938897329126451e+00,-1.679290802911895142e+00,-1.292664080626553691e+00
2.567136622565705517e-01,8.223070367814083070e+00,7.031501192851445481e+00,5.402382188559253784e+00,3.530838979665448019e+00,1.667140857697528622e+00,6.876222268462835185e-02,-1.067618847272137295e+00,-1.644628178177458322e+00,-1.678893434799939799e+00,-1.283272236829890112e+00
2.571608986019652821e-01,8.242820506051494078e+00,7.043384730840238639e+00,5.404410157278733529e+00,3.523176863721841912e+00,1.652319996149791637e+00,5.118223309556466094e-02,-1.082865452011163798e+00,-1.653178684097120987e+00,-1.678307984027160860e+00,-1.273696235971194524e+00
2.576081349473600124e-01,8.262597480753587575e+00,7.055255225580387979e+00,5.406384811562992887e+00,3.515439451801943171e+00,1.637435618674264237e+00,3.358845479256532263e-02,-1.098049688065118490e+00,-1.661589320288149541e+00,-1.677534082982161223e+00,-1.263937007295734549e+00
2.580553712927547427e-01,8.282401257120854510e+00,7.067112513507152194e+00,5.408305950497854120e+00,3.507626707940964650e+00,1.622488081043047536e+00,1.598173829190006889e-02,-1.113170365292951214e+00,-1.669859004991987916e+00,-1.676571386555788301e+00,-1.253995509155144461e+00
2.585026076381494176e-01,8.302231815341137633e+00,7.078956442369339186e+00,5.410173380685480815e+00,3.499738600837244196e+00,1.607477741806088600e+00,-1.637065401998649694e-03,-1.128226297799775679e+00,-1.677986668903072909e+00,-1.675419572148942216e+00,-1.243872729472782490e+00
2.589498439835442034e-01,8.322089147426074973e+00,7.090786868874600302e+00,5.411986914921359748e+00,3.491775103576157058e+00,1.592404962843329885e+00,-1.926710382099849905e-02,-1.143216303002364764e+00,-1.685971254640185046e+00,-1.674078339685487249e+00,-1.233569686159470269e+00
2.593970803289388782e-01,8.341973254311604080e+00,7.102603656527787912e+00,5.413746370974414468e+00,3.483736193366481437e+00,1.577270109857494162e+00,-3.690752215483439347e-02,-1.158139200789951140e+00,-1.693811716277539237e+00,-1.672547411630266989e+00,-1.223087427479639056e+00
2.598443166743336086e-01,8.361884143222642507e+00,7.114406673662429625e+00,5.415451570470278142e+00,3.475621851289175890e+00,1.562073552807421439e+00,-5.455746246987180914e-02,-1.172993812780409151e+00,-1.701507018935661142e+00,-1.670826533012220061e+00,-1.212427032367833890e+00
2.602915530197283389e-01,8.381821825301821960e+00,7.126195791665248080e+00,5.417102337877691021e+00,3.467432062058624975e+00,1.546815666282058244e+00,-7.221606302495425789e-02,-1.187778961671724698e+00,-1.709056138431997773e+00,-1.668915471452601107e+00,-1.201589610695636079e+00
2.607387893651230137e-01,8.401786313502354275e+00,7.137970883393786714e+00,5.418698499598058937e+00,3.459166813796301643e+00,1.531496829815016447e+00,-8.988245768442404415e-02,-1.202493470688826616e+00,-1.716458060991299162e+00,-1.666814017198303910e+00,-1.190576303488954713e+00
2.611860257105177996e-01,8.421777620745022119e+00,7.149731821787111308e+00,5.420239883158139982e+00,3.450826097816872107e+00,1.516117428139737600e+00,-1.075557754282834566e-01,-1.217136163125756232e+00,-1.723711783015760890e+00,-1.664521983160285101e+00,-1.179388283095705425e+00
2.616332620559125299e-01,8.441795758339244671e+00,7.161478478669584646e+00,5.421726316505884213e+00,3.442409908426752541e+00,1.500677851385284090e+00,-1.252351399594648917e-01,-1.231705861983140249e+00,-1.730816310914911282e+00,-1.662039204957095784e+00,-1.168026753303897936e+00
2.620804984013072048e-01,8.461840734668285791e+00,7.173210723747738271e+00,5.423157627409412207e+00,3.433918242735085169e+00,1.485178495212695404e+00,-1.429196694082834340e-01,-1.246201389701039552e+00,-1.737770660995275440e+00,-1.659365540963510632e+00,-1.156492949410082627e+00
2.625277347467019351e-01,8.481912554138572702e+00,7.184928423800220010e+00,5.424533642959137758e+00,3.425351100477159072e+00,1.469619760891967442e+00,-1.606084761340066391e-01,-1.260621567987108227e+00,-1.744573859409787264e+00,-1.656500872364261578e+00,-1.144788138238200581e+00
2.629749710920966654e-01,8.502011216393082549e+00,7.196631442060813733e+00,5.425854189173031195e+00,3.416708483850280587e+00,1.454002055319639775e+00,-1.783006666235554261e-01,-1.274965217740084089e+00,-1.751224942166958121e+00,-1.653445103212878076e+00,-1.132913618108828624e+00
2.634222074374913958e-01,8.522136715788898087e+00,7.208319637794557977e+00,5.427119090705032178e+00,3.407990397362065327e+00,1.438325790976967333e+00,-1.959953414873677469e-01,-1.289231159068630728e+00,-1.757722955199812143e+00,-1.650198160495623734e+00,-1.120870718758794515e+00
2.638694437828861261e-01,8.542289041138827699e+00,7.219992866066933246e+00,5.428328170656596896e+00,3.399196847691179357e+00,1.422591385828705812e+00,-2.136915955523866484e-01,-1.303418211405499960e+00,-1.764066954494574624e+00,-1.646759994200541533e+00,-1.108660801211192926e+00
2.643166801282808009e-01,8.562468175717153684e+00,7.231650977706139294e+00,5.429481250491395627e+00,3.390327843560513532e+00,1.406799263162496594e+00,-2.313885180521914608e-01,-1.317525193717035359e+00,-1.770256006279120609e+00,-1.643130577391598290e+00,-1.096285257595787099e+00
2.647639164736755313e-01,8.582674097529510604e+00,7.243293819458453520e+00,5.430578150053150921e+00,3.381383395622795884e+00,1.390949851368844525e+00,-2.490851929142813281e-01,-1.331550924808016179e+00,-1.776289187271185011e+00,-1.639309906287932384e+00,-1.083745510919787769e+00
2.652111528190703171e-01,8.602906779846826169e+00,7.254921234336666025e+00,5.431618687686617264e+00,3.372363516358648727e+00,1.375043583661714086e+00,-2.667806991444764964e-01,-1.345494223721819926e+00,-1.782165584986325158e+00,-1.635298000348206493e+00,-1.071043014789038406e+00
2.656583891644649920e-01,8.623166192003399289e+00,7.266533062161592227e+00,5.432602680461703137e+00,3.363268219987082475e+00,1.359080897739728400e+00,-2.844741113084632289e-01,-1.359353910235923557e+00,-1.787884298105643310e+00,-1.631094902360064491e+00,-1.058179253079584381e+00
2.661056255098597223e-01,8.643452300459124160e+00,7.278129140296699440e+00,5.433529944500743447e+00,3.354097522388409747e+00,1.343062235387929571e+00,-3.021645001105214834e-01,-1.373128805452771495e+00,-1.793444436903281147e+00,-1.626700678534681366e+00,-1.045155739559599617e+00
2.665528618552544526e-01,8.663765070125744927e+00,7.289709304575763049e+00,5.434400295408906345e+00,3.344851441039632611e+00,1.326988042020209146e+00,-3.198509330693149466e-01,-1.386817732485916332e+00,-1.798845123733646689e+00,-1.622115418606430381e+00,-1.031974017461757098e+00
2.670000982006491275e-01,8.684104465957290131e+00,7.301273390423654419e+00,5.435213548807747763e+00,3.335529994962233236e+00,1.310858766162276146e+00,-3.375324752908978598e-01,-1.400419517241556555e+00,-1.804085493578427180e+00,-1.617339235937641284e+00,-1.018635659005931782e+00
2.674473345460439133e-01,8.704470454804592805e+00,7.312821234170183260e+00,5.435969520971905666e+00,3.326133204682422573e+00,1.294674858875262347e+00,-3.552081903388182860e-01,-1.413932989295375364e+00,-1.809164694653345951e+00,-1.612372267628467526e+00,-1.005142264872324276e+00
2.678945708914386437e-01,8.724863007533885551e+00,7.324352674557012222e+00,5.436668029568942906e+00,3.316661092203835537e+00,1.278436773119943970e+00,-3.728771412013462960e-01,-1.427356982864696811e+00,-1.814081889074670162e+00,-1.607214674631858964e+00,-9.914954636249809772e-01
2.683418072368333185e-01,8.745282101409596720e+00,7.335867554437700555e+00,5.437308894502328016e+00,3.307113680992625593e+00,1.262144963061496927e+00,-3.905383913559194453e-01,-1.440690337876045390e+00,-1.818836253585505824e+00,-1.601866641873623154e+00,-9.776969110856479350e-01
2.687890435822280488e-01,8.765727722741152306e+00,7.347365722670773813e+00,5.437891938857561058e+00,3.297490995975047134e+00,1.245799883314941514e+00,-4.081910059306306238e-01,-1.453931901127956561e+00,-1.823426980341819270e+00,-1.596328378377610324e+00,-9.637482896580842340e-01
2.692362799276227792e-01,8.786199869793961170e+00,7.358847036205915515e+00,5.438416989951443625e+00,3.287793063547439054e+00,1.229401988131122891e+00,-4.258340529629287552e-01,-1.467080527549182944e+00,-1.827853277758237915e+00,-1.590600117395982505e+00,-9.496513076027075506e-01
2.696835162730175095e-01,8.806698555964466379e+00,7.370311362363209717e+00,5.438883880484489453e+00,3.278019911598672564e+00,1.212951730523336602e+00,-4.434666047554113311e-01,-1.480135081552195420e+00,-1.832114371413598120e+00,-1.584682116544600117e+00,-9.354076982616645886e-01
2.701307526184122398e-01,8.827223813219333692e+00,7.381758581305496669e+00,5.439292449796479190e+00,3.268171569545015753e+00,1.196449561334527401e+00,-4.610877393287922121e-01,-1.493094438482047259e+00,-1.836209505016259014e+00,-1.578574657943499604e+00,-9.210192192342647743e-01
2.705779889638069147e-01,8.847775695798745232e+00,7.393188588703787367e+00,5.439642545225161996e+00,3.258248068377449957e+00,1.179895928245100478e+00,-4.786965419719926285e-01,-1.505957486160563130e+00,-1.840137941429176749e+00,-1.572278048362484970e+00,-9.064876515028140735e-01
2.710252253092016450e-01,8.868354284183826763e+00,7.404601298595785863e+00,5.439934023568092414e+00,3.248249440721406867e+00,1.163291274721314217e+00,-4.962921068893981769e-01,-1.518723126525872047e+00,-1.843898963754732279e+00,-1.565792619371802363e+00,-8.918147985088118457e-01
2.714724616545964309e-01,8.888959660678752428e+00,7.415996626510417578e+00,5.440166743692932627e+00,3.238175722865094031e+00,1.146636049210863817e+00,-5.138735247675755291e-01,-1.531390264433578174e+00,-1.847491869053444535e+00,-1.559118727816310113e+00,-8.770024929044624162e-01
2.719196979999911057e-01,8.909591662376460164e+00,7.427374317312953167e+00,5.440340488572295463e+00,3.228026970443218069e+00,1.129930792494448166e+00,-5.314397621462145782e-01,-1.543957697466582069e+00,-1.850915904859608219e+00,-1.552256757886163907e+00,-8.620526612153229795e-01
2.723669343453858360e-01,8.930250230174962667e+00,7.438734187290413580e+00,5.440455072884416765e+00,3.217803232364314869e+00,1.113176009419188484e+00,-5.489898368166169496e-01,-1.556424275521419931e+00,-1.854170360371272031e+00,-1.545207116227169664e+00,-8.469672270490191668e-01
2.728141706907805664e-01,8.950935354415717526e+00,7.450076086728329550e+00,5.440510326936359498e+00,3.207504556011545382e+00,1.096372190406426750e+00,-5.665227888498425290e-01,-1.568788874661336985e+00,-1.857254551902196349e+00,-1.537970233678570553e+00,-8.317481281931057291e-01
2.732614070361752412e-01,8.971647025661349417e+00,7.461399865753594263e+00,5.440506081458880594e+00,3.197130990874256895e+00,1.079519829467528336e+00,-5.840376559856731431e-01,-1.581050374796508562e+00,-1.860167810222941087e+00,-1.530546566048767598e+00,-8.163973300453717385e-01
2.737086433815700270e-01,8.992385234585228204e+00,7.472705374280902646e+00,5.440442167622832947e+00,3.186682588622208101e+00,1.062619424290832670e+00,-6.015334735985835568e-01,-1.593207659749612315e+00,-1.862909480702479748e+00,-1.522936594212445760e+00,-8.009168254834908574e-01
2.741558797269647574e-01,9.013149971871303734e+00,7.483992461964275478e+00,5.440318417054678335e+00,3.176159403173745677e+00,1.045671476319788074e+00,-6.190092746720511352e-01,-1.605259617326140198e+00,-1.865478923448891324e+00,-1.515140824200769565e+00,-7.853086347234825570e-01
2.746031160723594322e-01,9.033941228124247047e+00,7.495260978153732268e+00,5.440134661851099729e+00,3.165561490757895946e+00,1.028676490822203249e+00,-6.364640897812765541e-01,-1.617205139389504165e+00,-1.867875513449135383e+00,-1.507159787284615637e+00,-7.695748051669218937e-01
2.750503524177541625e-01,9.054758993789880250e+00,7.506510771857057840e+00,5.439890734592714772e+00,3.154888909970398281e+00,1.011634976950676723e+00,-6.538969470842533882e-01,-1.629043121940886962e+00,-1.870098640707903881e+00,-1.498994040050868337e+00,-7.537174112369525725e-01
2.754975887631488929e-01,9.075603259085838204e+00,7.517741691706676832e+00,5.439586468356891302e+00,3.144141721823680680e+00,9.945474477941907976e-01,-6.713068723211964572e-01,-1.640772465203850894e+00,-1.872147710385551278e+00,-1.490644164471775612e+00,-7.377385542030937549e-01
2.759448251085436232e-01,9.096474013942559722e+00,7.528953585931657422e+00,5.439221696729664934e+00,3.133319989790761095e+00,9.774144204208424780e-01,-6.886928888223620149e-01,-1.652392073713722542e+00,-1.874022142935105606e+00,-1.482110767967349529e+00,-7.216403619948120740e-01
2.763920614539383536e-01,9.117371247954540792e+00,7.540146302334814088e+00,5.438796253816761350e+00,3.122423779843086500e+00,9.602364159117418030e-01,-7.060540175242245864e-01,-1.663900856411730800e+00,-1.875721374238357830e+00,-1.473394483460827242e+00,-7.054249890038901682e-01
2.768392977993330284e-01,9.138294950341858680e+00,7.551319688274928943e+00,5.438309974253717982e+00,3.111453160482308355e+00,9.430139593860666913e-01,-7.233892769940242218e-01,-1.675297726743911086e+00,-1.877244855741030394e+00,-1.464495969427187738e+00,-6.890946158755784090e-01
2.772865341447277587e-01,9.159245109921993588e+00,7.562473590654094302e+00,5.437762693215105969e+00,3.100408202765983834e+00,9.257475800172625391e-01,-7.406976834626946005e-01,-1.686581602764775312e+00,-1.878592054587025828e+00,-1.455415909934715701e+00,-6.726514492885218299e-01
2.777337704901225446e-01,9.180221715091914092e+00,7.573607855910151621e+00,5.437154246422858606e+00,3.089288980327228984e+00,9.084378110404184303e-01,-7.579782508661404572e-01,-1.697751407245733146e+00,-1.879762453751751883e+00,-1.446155014679631590e+00,-6.560977217234900127e-01
2.781810068355172194e-01,9.201224753820445912e+00,7.584722330014245451e+00,5.436484470153700954e+00,3.078095569388296759e+00,8.910851897507916508e-01,-7.752299908948934171e-01,-1.708806067788282812e+00,-1.880755552174528500e+00,-1.436714019013773047e+00,-6.394356912208840615e-01
2.786282431809119498e-01,9.222254213650941779e+00,7.595816858473517286e+00,5.435753201245675292e+00,3.066828048768077242e+00,8.736902574934652943e-01,-7.924519130521596733e-01,-1.719744516941976054e+00,-1.881570864890073747e+00,-1.427093683965317661e+00,-6.226676411270062328e-01
2.790754795263066801e-01,9.243310081714195547e+00,7.606891286338874458e+00,5.434960277103780157e+00,3.055486499883557361e+00,8.562535596442024666e-01,-8.096430247201963359e-01,-1.730565692327121763e+00,-1.882207923159066487e+00,-1.417294796252582589e+00,-6.057958798291540603e-01
2.795227158717014104e-01,9.264392344751662733e+00,7.617945458217893595e+00,5.434105535704699008e+00,3.044071006745200147e+00,8.387756455814288081e-01,-8.268023312350889498e-01,-1.741268536762269781e+00,-1.882666274597790901e+00,-1.407318168290863314e+00,-5.888227404794683650e-01
2.799699522170961408e-01,9.285500989148951945e+00,7.628979218292837317e+00,5.433188815600641597e+00,3.032581655946259502e+00,8.212570686493796401e-01,-8.439288359698863262e-01,-1.751851998396452226e+00,-1.882945483306858847e+00,-1.397164638192333275e+00,-5.717505807075787816e-01
2.804171885624908156e-01,9.306636000979594314e+00,7.639992410343770857e+00,5.432209955922279399e+00,3.021018536646037589e+00,8.036983861124102901e-01,-8.610215404261000183e-01,-1.762315030846182129e+00,-1.883045129999010969e+00,-1.386835069758999284e+00,-5.545817823220373644e-01
2.808644249078855459e-01,9.327797366059105144e+00,7.650984877776814130e+00,5.431168796380785757e+00,3.009381740547059536e+00,7.861001591004372901e-01,-8.780794443335990795e-01,-1.772656593337231579e+00,-1.882964812125998089e+00,-1.376330352468701168e+00,-5.373187510005128509e-01
2.813116612532802763e-01,9.348985070009305787e+00,7.661956463657478622e+00,5.430065177268981635e+00,2.997671361866208972e+00,7.684629525455756172e-01,-8.951015457588338275e-01,-1.782875650851146965e+00,-1.882704144004541336e+00,-1.365651401454184732e+00,-5.199639159688091983e-01
2.817588975986750066e-01,9.370199098332939514e+00,7.672907010749141499e+00,5.428898939461578976e+00,2.985887497299774651e+00,7.507873351098992565e-01,-9.120868412214642174e-01,-1.792971174276547286e+00,-1.882262756941370352e+00,-1.354799157475213844e+00,-5.025197296686342296e-01
2.822061339440697370e-01,9.391439436498560056e+00,7.683836361556614314e+00,5.427669924414527003e+00,2.974030245982448584e+00,7.330738791043776015e-01,-9.290343258193345388e-01,-1.802942140565173545e+00,-1.881640299357341339e+00,-1.343774586883746736e+00,-4.849886674141752341e-01
2.826533702894644673e-01,9.412706070035715911e+00,7.694744358374845383e+00,5.426377974163460571e+00,2.962099709440241924e+00,7.153231603989470555e-01,-9.459429933618432873e-01,-1.812787532892713216e+00,-1.880836436910636511e+00,-1.332578681582156532e+00,-4.673732270374364450e-01
2.831006066348591421e-01,9.433998984640385999e+00,7.705630843342710534e+00,5.425022931321252351e+00,2.950095991537355911e+00,6.975357583237704606e-01,-9.628118365116491439e-01,-1.822506340824367799e+00,-1.879850852619038060e+00,-1.321212458974521775e+00,-4.496759285223910774e-01
2.835478429802538725e-01,9.455318166290728854e+00,7.716495658501940191e+00,5.423604639074666167e+00,2.938019198416965683e+00,6.797122555616152972e-01,-9.796398469347824545e-01,-1.832097560485206111e+00,-1.878683246981284638e+00,-1.309676961910953397e+00,-4.318993136278839184e-01
2.839950793256486583e-01,9.476663601373090273e+00,7.727338645861144606e+00,5.422122941180108846e+00,2.925869438435957814e+00,6.618532380314192665e-01,-9.964260154590987018e-01,-1.841560194735261335e+00,-1.877333338097505910e+00,-1.297973258624992798e+00,-4.140459454993479782e-01
2.844423156710433331e-01,9.498035276818269423e+00,7.738159647464947000e+00,5.420577681958493876e+00,2.913646822093600708e+00,6.439592947630122799e-01,-1.013169332241099951e+00,-1.850893253349391143e+00,-1.875800861788738505e+00,-1.286102442664065926e+00,-3.961184082693040009e-01
2.848895520164380635e-01,9.519433180248128679e+00,7.748958505468252156e+00,5.418968706289192916e+00,2.901351461954132738e+00,6.260310177629635486e-01,-1.029868786941156245e+00,-1.860095753201917335e+00,-1.874085571715515597e+00,-1.274065632812971360e+00,-3.781193066466166375e-01
2.853367883618327383e-01,9.540857300132437047e+00,7.759735062215614043e+00,5.417295859603100006e+00,2.888983472563293908e+00,6.080690018716025103e-01,-1.046523368907079199e+00,-1.869166718456017673e+00,-1.872187239495539668e+00,-1.261863973010434181e+00,-3.600512654945510205e-01
2.857840247072275242e-01,9.562307625955975610e+00,7.770489160325706912e+00,5.415558987874796948e+00,2.876542970358811235e+00,5.900738446112232527e-01,-1.063132067366041600e+00,-1.878105180757868808e+00,-1.870105654820437113e+00,-1.249498632258735809e+00,-3.419169293976404012e-01
2.862312610526222545e-01,9.583784148395977809e+00,7.781220642780927399e+00,5.413757937613816296e+00,2.864030073574789004e+00,5.720461460253988273e-01,-1.079693871624907375e+00,-1.886910179435570933e+00,-1.867840625571583812e+00,-1.236970804526362766e+00,-3.237189622172947923e-01
2.866784973980169293e-01,9.605286859078965733e+00,7.791929352770267769e+00,5.411892555829643570e+00,2.851444902345795729e+00,5.539865088747333299e-01,-1.096207770964379602e+00,-1.895580761813363990e+00,-1.865391978858118804e+00,-1.224281710359974573e+00,-3.054600481538043977e-01
2.871257337434116597e-01,9.626815742573501922e+00,7.802615129510431125e+00,5.409962690406119101e+00,2.838787583138936199e+00,5.358955453370720656e-01,-1.112672748506422726e+00,-1.904115980841569522e+00,-1.862759564675547042e+00,-1.211432606054730465e+00,-2.871429013503579153e-01
2.875729700888063900e-01,9.648370776635355028e+00,7.813277808785738188e+00,5.407968190786188067e+00,2.826058249123158728e+00,5.177738767303629031e-01,-1.129087781221500997e+00,-1.912514891757910895e+00,-1.859943245220432306e+00,-1.198424765474719988e+00,-2.687702509049585409e-01
2.880202064342011203e-01,9.669951938958769588e+00,7.823917226175272965e+00,5.405908907167630062e+00,2.813257036090898833e+00,4.996221278862525983e-01,-1.145451845459816598e+00,-1.920776557170669419e+00,-1.856942900505687888e+00,-1.185259486375591864e+00,-2.503448435144271511e-01
2.884674427795958507e-01,9.691559207355544103e+00,7.834533217097576774e+00,5.403784690417461789e+00,2.800384082306447642e+00,4.814409269934518676e-01,-1.161763917190978379e+00,-1.928900047689003250e+00,-1.853758429746027003e+00,-1.171938092403893794e+00,-2.318694446842233803e-01
2.889146791249905810e-01,9.713192559722983788e+00,7.845125616796247314e+00,5.401595392081774527e+00,2.787439528532114519e+00,4.632309056099966349e-01,-1.178022972043448968e+00,-1.936884442016523655e+00,-1.850389751428111573e+00,-1.158461932990730858e+00,-2.133468383081662534e-01
2.893619154703852558e-01,9.734851974012924458e+00,7.855694260326072431e+00,5.399340864395501427e+00,2.774423518053705351e+00,4.449926986743233392e-01,-1.194227985345334586e+00,-1.944728827045697050e+00,-1.846836803380182968e+00,-1.144832383243228113e+00,-1.947798262451838902e-01
2.898091518157799862e-01,9.756537428201808027e+00,7.866238982539719871e+00,5.397020960292119973e+00,2.761336196705304946e+00,4.267269445151429808e-01,-1.210377932166533332e+00,-1.952432297953077489e+00,-1.843099542841175387e+00,-1.131050843833791397e+00,-1.761712278930793463e-01
2.902563881611747165e-01,9.778248900261809595e+00,7.876759618074958169e+00,5.394635533413276285e+00,2.748177712893386637e+00,4.084342848601489884e-01,-1.226471787362208854e+00,-1.959993958295355831e+00,-1.839177946529313656e+00,-1.117118740887186767e+00,-1.575238797593469520e-01
2.907036245065694469e-01,9.799986368133019710e+00,7.887256001342434431e+00,5.392184438118342804e+00,2.734948217620219779e+00,3.901153648435134458e-01,-1.242508525617630699e+00,-1.967412920106245799e+00,-1.835072010710192103e+00,-1.103037525865408153e+00,-1.388406350289923263e-01
2.911508608519641772e-01,9.821749809696708411e+00,7.897727966513990339e+00,5.389667529493906706e+00,2.721647864506597791e+00,3.717708330122051485e-01,-1.258487121494350935e+00,-1.974688303994189820e+00,-1.830781751264335178e+00,-1.088808675450358088e+00,-1.201243631293928138e-01
2.915980971973588520e-01,9.843539202749610695e+00,7.908175347511521736e+00,5.387084663363182813e+00,2.708276809813876085e+00,3.534013413311182239e-01,-1.274406549477727246e+00,-1.981819239240893094e+00,-1.826307203754244490e+00,-1.074433691424331316e+00,-1.013779492921831893e-01
2.920453335427536379e-01,9.865354524979309758e+00,7.918597977996388870e+00,5.384435696295360785e+00,2.694835212465318097e+00,3.350075451869993226e-01,-1.290265784025804496e+00,-1.988804863900687003e+00,-1.821648423490922042e+00,-1.059914100548292826e+00,-8.260429411215683415e-02
2.924925698881483682e-01,9.887195753940620335e+00,7.928995691359360443e+00,5.381720485614881255e+00,2.681323234066772088e+00,3.165901033912176255e-01,-1.306063799619512578e+00,-1.995644324900708311e+00,-1.816805485599885861e+00,-1.045251454437986727e+00,-6.380631310322792960e-02
2.929398062335430430e-01,9.909062867033103572e+00,7.939368320711114535e+00,5.378938889410640023e+00,2.667741038926633834e+00,2.981496781813042229e-01,-1.321799570814249813e+00,-2.002336778141919016e+00,-1.811778485086658064e+00,-1.030447329437814252e+00,-4.498693625137706320e-02
2.933870425789377734e-01,9.930955841479581991e+00,7.949715698873276892e+00,5.376090766545116750e+00,2.654088794075136093e+00,2.796869352213247617e-01,-1.337472072292789971e+00,-2.008881388600944007e+00,-1.806567536901740434e+00,-1.015503326492535940e+00,-2.614910756464805530e-02
2.938342789243325037e-01,9.952874654305725599e+00,7.960037658370002767e+00,5.373175976663443265e+00,2.640366669282958600e+00,2.612025436010705914e-01,-1.353080278919531754e+00,-2.015277330432732938e+00,-1.801172776005075304e+00,-1.000421071016782015e+00,-7.295784620180656432e-03
2.942815152697272341e-01,9.974819282320709135e+00,7.970334031420106768e+00,5.370194380202396367e+00,2.626574837079132863e+00,2.426971758340433771e-01,-1.368623165796108321e+00,-2.021523787074055445e+00,-1.795594357429983967e+00,-9.852022127623540904e-01,1.157006189174941690e-02
2.947287516151219644e-01,9.996789702098917374e+00,7.980604649929735395e+00,5.367145838399316915e+00,2.612713472768272815e+00,2.241715078542574346e-01,-1.384099708318337063e+00,-2.027619951347817473e+00,-1.789832456346590606e+00,-9.698484256833367345e-01,3.044544862665277130e-02
2.951759879605166947e-01,1.001878588996270203e+01,7.990849345485587563e+00,5.364030213300961414e+00,2.598782754447109600e+00,2.056262190118552935e-01,-1.399508882234515195e+00,-2.033565025568205176e+00,-1.783887268124727754e+00,-9.543614077990136835e-01,4.932738004772191376e-02
2.956232243059113696e-01,1.004080782196621158e+01,8.001067949348669828e+00,5.360847367772285210e+00,2.584782863020347321e+00,1.870619920675333225e-01,-1.414849663705061822e+00,-2.039358221646655256e+00,-1.777759008396327722e+00,-9.387428810545898061e-01,6.821284889069806345e-02
2.960704606513060999e-01,1.006285547388026202e+01,8.011260292448612930e+00,5.357597165505150194e+00,2.570713982215816706e+00,1.684795131857665385e-01,-1.430121029363514484e+00,-2.044998761198654869e+00,-1.771447913117287776e+00,-9.229945911797048375e-01,8.709883663172324209e-02
2.965176969967008302e-01,1.008492882117827527e+01,8.021426205378508811e+00,5.354279471026965886e+00,2.556576298598965735e+00,1.498794719268725095e-01,-1.445321956378851080e+00,-2.050485875651358647e+00,-1.764954238628832384e+00,-9.071183075447779576e-01,1.059823139581366758e-01
2.969649333420955606e-01,1.010702783902326907e+01,8.031565518390323177e+00,5.350894149709259473e+00,2.542370001586633954e+00,1.312625612378511830e-01,-1.460451422519186471e+00,-2.055818806352042394e+00,-1.758278261718343227e+00,-8.911158230151228210e-01,1.248602412422788466e-01
2.974121696874902909e-01,1.012915250225591279e+01,8.041678061390818755e+00,5.347441067776170343e+00,2.528095283460164211e+00,1.126294774420640854e-01,-1.475508406216790691e+00,-2.060996804677377003e+00,-1.751420279679683611e+00,-8.749889538028964298e-01,1.437295690182376906e-01
2.978594060328849658e-01,1.015130278538362774e+01,8.051763663938052318e+00,5.343920092312884229e+00,2.513752339377808731e+00,9.398092022770659915e-02,-1.490491886634469187e+00,-2.066019132143529724e+00,-1.744380610372996854e+00,-8.587395393168313351e-01,1.625872384615892896e-01
2.983066423782797516e-01,1.017347866257076738e+01,8.061822155238401066e+00,5.340331091273982977e+00,2.499341367386452628e+00,7.531759263509185676e-02,-1.505400843733290195e+00,-2.070885060517095866e+00,-1.737159592283990195e+00,-8.423694420097762592e-01,1.814301818721062998e-01
2.987538787236744819e-01,1.019568010762981203e+01,8.071853364144123688e+00,5.336673933491738353e+00,2.484862568432667285e+00,5.664020104277078804e-02,-1.520234258341633948e+00,-2.075593871926844525e+00,-1.729757584582710006e+00,-8.258805472240628998e-01,2.002553231594147443e-01
2.992011150690691568e-01,1.021790709401367714e+01,8.081857119151495183e+00,5.332948488684325916e+00,2.470316146373046529e+00,3.794945515242309497e-02,-1.534991112225625898e+00,-2.080144858976308964e+00,-1.722174967181784311e+00,-8.092747630346390775e-01,2.190595783316662271e-01
2.996483514144638871e-01,1.024015959480903959e+01,8.091833248399465717e+00,5.329154627463966065e+00,2.455702307983870014e+00,1.924606797258221480e-02,-1.549670388160892864e+00,-2.084537324857187457e+00,-1.714412140794155492e+00,-7.925540200900281773e-01,2.378398559871548468e-01
3.000955877598586174e-01,1.026243758273073503e+01,8.101781579668861255e+00,5.325292221345005572e+00,2.441021262970085370e+00,5.307558011716784208e-04,-1.564271070005668562e+00,-2.088770583463579467e+00,-1.706469526990299412e+00,-7.757202714510949004e-01,2.565930578089095082e-01
3.005428241052533478e-01,1.028474103011719620e+01,8.111701940382136655e+00,5.321361142751920958e+00,2.426273223973602011e+00,-1.819576179314230657e-02,-1.578792142775239604e+00,-2.092843959507041163e+00,-1.698347568254926054e+00,-7.587754924276166602e-01,2.753160790622529719e-01
3.009900604506480781e-01,1.030706990892697839e+01,8.121594157603668762e+00,5.317361265027249040e+00,2.411458406580880176e+00,-3.693276199081130251e-02,-1.593232592717756635e+00,-2.096756788632472723e+00,-1.690046728043154145e+00,-7.417216804126386398e-01,2.940058090953554526e-01
3.014372967960427530e-01,1.032942419073633111e+01,8.131458058040612613e+00,5.313292462439451747e+00,2.396577029329843622e+00,-5.567951874244070343e-02,-1.607591407391383065e+00,-2.100508417534834305e+00,-1.681567490836175072e+00,-7.245608547146478173e-01,3.126591318427508481e-01
3.018845331414374833e-01,1.035180384673780551e+01,8.141293468044267456e+00,5.309154610190709001e+00,2.381629313716116414e+00,-7.443530279100152303e-02,-1.621867575742776513e+00,-2.104098204076677803e+00,-1.672910362196404099e+00,-7.072950563875597396e-01,3.312729263318080486e-01
3.023317694868322136e-01,1.037420884773995056e+01,8.151100213612016532e+00,5.304947584424642315e+00,2.366615484198552721e+00,-9.319938169525210370e-02,-1.636060088186937156e+00,-2.107525517406516169e+00,-1.664075868822106230e+00,-6.899263480584920671e-01,3.498440671921988487e-01
3.027790058322269440e-01,1.039663916416802714e+01,8.160878120389787327e+00,5.300671262233966452e+00,2.351535768204102261e+00,-1.119710198543235613e-01,-1.650167936688379022e+00,-2.110789738078007183e+00,-1.655064558601514024e+00,-6.724568137533655232e-01,3.683694251683117260e-01
3.032262421776216743e-01,1.041909476606585372e+01,8.170627013675096251e+00,5.296325521668066472e+00,2.336390396131941216e+00,-1.307494785335527876e-01,-1.664190114843693280e+00,-2.113890258169982328e+00,-1.645877000666404300e+00,-6.548885587202556424e-01,3.868458676346957503e-01
3.036734785230164047e-01,1.044157562309861120e+01,8.180346718420590690e+00,5.291910241740510834e+00,2.321179601356982758e+00,-1.495340158914180151e-01,-1.678125617965394945e+00,-2.116826481407277694e+00,-1.636513785445194991e+00,-6.372237092506274347e-01,4.052702591143925170e-01
3.041207148684110795e-01,1.046408170455676689e+01,8.190037059238148842e+00,5.287425302436496111e+00,2.305903620232658380e+00,-1.683238870077188309e-01,-1.691973443167153590e+00,-2.119597823282409088e+00,-1.626975524715502885e+00,-6.194644124983240685e-01,4.236394618002949919e-01
3.045679512138058653e-01,1.048661297936108028e+01,8.199697860403565741e+00,5.282870584720203766e+00,2.290562692092987795e+00,-1.871183439129729953e-01,-1.705732589450392744e+00,-2.122203711178070495e+00,-1.617262851656162681e+00,-6.016128362963327758e-01,4.419503360795042912e-01
3.050151875592005957e-01,1.050916941606857336e+01,8.209328945861710025e+00,5.278245970542111642e+00,2.275157059254039549e+00,-2.059166356189068292e-01,-1.719402057792166261e+00,-2.124643584490448323e+00,-1.607376420898784186e+00,-5.836711689714447759e-01,4.601997410605694894e-01
3.054624239045952705e-01,1.053175098287964673e+01,8.218930139232291765e+00,5.273551342846218404e+00,2.259686967014626457e+00,-2.247180081502296867e-01,-1.732980851234451114e+00,-2.126916894753377196e+00,-1.597316908578743311e+00,-5.656416191566322471e-01,4.783845351037885330e-01
3.059096602499900008e-01,1.055435764764621531e+01,8.228501263816133005e+00,5.268786585577196924e+00,2.244152663656353131e+00,-2.435217045775504019e-01,-1.746467974974747150e+00,-2.129023105763309776e+00,-1.587085012385672123e+00,-5.475264156012698002e-01,4.965015763544370353e-01
3.063568965953846757e-01,1.057698937788092763e+01,8.238042142602015616e+00,5.263951583687480174e+00,2.228554400442947170e+00,-2.623269650515135387e-01,-1.759862436458051960e+00,-2.130961693705121895e+00,-1.576681451613423990e+00,-5.293278069791327312e-01,5.145477232790021116e-01
3.068041329407794615e-01,1.059964614076737455e+01,8.247552598274031865e+00,5.259046223144289378e+00,2.212892431618965983e+00,-2.811330268380581865e-01,-1.773163245470133376e+00,-2.132732147278736612e+00,-1.566106967209559331e+00,-5.110480616942676413e-01,5.325198352043206684e-01
3.072513692861741919e-01,1.062232790317141706e+01,8.257032453219503410e+00,5.254070390936570689e+00,2.197167014407748198e+00,-2.999391243549323072e-01,-1.786369414232184649e+00,-2.134333967826570255e+00,-1.555362321824257821e+00,-4.926894676845914312e-01,5.504147728597541533e-01
3.076986056315688667e-01,1.064503463165364217e+01,8.266481529537497153e+00,5.249023975081860804e+00,2.181378409008654984e+00,-3.187444892094434268e-01,-1.799479957496883831e+00,-2.135766669461834688e+00,-1.544448299858724116e+00,-4.742543322232669611e-01,5.682293989223872188e-01
3.081458419769635970e-01,1.066776629248261798e+01,8.275899649047740780e+00,5.243906864633121501e+00,2.165526878593786453e+00,-3.375483502371826594e-01,-1.812493892645618221e+00,-2.137029779197613166e+00,-1.533365707513154153e+00,-4.557449817180714291e-01,5.859605785649848464e-01
3.085930783223583274e-01,1.069052285164957183e+01,8.285286633300266601e+00,5.238718949685434723e+00,2.149612689303761037e+00,-3.563499335422518621e-01,-1.825410239787297773e+00,-2.138122837076817717e+00,-1.522115372834040414e+00,-4.371637615082806239e-01,6.036051800072247397e-01
3.090403146677530577e-01,1.071330427488376102e+01,8.294642303585433751e+00,5.233460121382704777e+00,2.133636110243061434e+00,-3.751484625383695315e-01,-1.838228021858284489e+00,-2.139045396302928115e+00,-1.510698145761117273e+00,-4.185130356596498125e-01,6.211600750696077977e-01
3.094875510131477880e-01,1.073611052766922924e+01,8.303966480944639628e+00,5.228130271924218420e+00,2.117597413474466617e+00,-3.939431579914401960e-01,-1.850946264723874579e+00,-2.139797023371599050e+00,-1.499114898173649069e+00,-3.997951867569384810e-01,6.386221397306047765e-01
3.099347873585425184e-01,1.075894157526235873e+01,8.313258986181446986e+00,5.222729294571184511e+00,2.101496874012974914e+00,-4.127332380630924780e-01,-1.863563997280950790e+00,-2.140377298203047118e+00,-1.487366523936301421e+00,-3.810126156944436682e-01,6.559882546865546393e-01
3.103820237039371932e-01,1.078179738271057886e+01,8.322519639873327435e+00,5.217257083653192851e+00,2.085334769818972145e+00,-4.315179183554939124e-01,-1.876080251562061152e+00,-2.140785814275296239e+00,-1.475453938944467636e+00,-3.621677414642610060e-01,6.732553059146330066e-01
3.108292600493319791e-01,1.080467791487225426e+01,8.331748262383976922e+00,5.211713534574569096e+00,2.069111381790625703e+00,-4.502964119574587309e-01,-1.888494062840915255e+00,-2.141022178758256178e+00,-1.463378081169019795e+00,-3.432630009422518169e-01,6.904201852388829330e-01
3.112764963947267094e-01,1.082758313639437553e+01,8.340944673854702174e+00,5.206098543829140723e+00,2.052826993797680633e+00,-4.690679294501038932e-01,-1.900804469825351450e+00,-2.141086013068723481e+00,-1.451139911522156378e+00,-3.243008494121826790e-01,7.074797915617228039e-01
3.117237327401213842e-01,1.085051300918581241e+01,8.350108692947008748e+00,5.200412009448254658e+00,2.036481894955913141e+00,-4.878316765738590077e-01,-1.913010518440666496e+00,-2.140976972429915914e+00,-1.438740451852106750e+00,-3.052837934061967129e-01,7.244310657101027395e-01
3.121709690855161146e-01,1.087346749497910281e+01,8.359240138110683560e+00,5.194653830386473992e+00,2.020076376712537591e+00,-5.065868568781312087e-01,-1.925111253747880058e+00,-2.140694709472432233e+00,-1.426180713607775763e+00,-2.862143240501894836e-01,7.412709404387761714e-01
3.126182054309107894e-01,1.089644655629507142e+01,8.368338828074865177e+00,5.188823906468250868e+00,2.003610732354648594e+00,-5.253326725154384702e-01,-1.937105721300113714e+00,-2.140238877174785781e+00,-1.413461703594327101e+00,-2.670949248800543185e-01,7.579963365111255236e-01
3.130654417763055752e-01,1.091945015527787355e+01,8.377404581273406592e+00,5.182922138653363042e+00,1.987085258249662756e+00,-5.440683231136986819e-01,-1.948992970304612715e+00,-2.139609143152608972e+00,-1.400584451716897938e+00,-2.479280971454669302e-01,7.746041838055215401e-01
3.135126781217003056e-01,1.094247825369375704e+01,8.386437215846640925e+00,5.176948429044614386e+00,1.970500253847490502e+00,-5.627930058080455877e-01,-1.960772053700789774e+00,-2.138805189720423883e+00,-1.387550010872135475e+00,-2.287163593882307611e-01,7.910914219648413903e-01
3.139599144670949804e-01,1.096553081292987208e+01,8.395436549643193302e+00,5.170902680895538950e+00,1.953856021682556232e+00,-5.815059152729874503e-01,-1.972442028238549527e+00,-2.137826713953095314e+00,-1.374359456838751825e+00,-2.094622470202270881e-01,8.074550010437471226e-01
3.144071508124897107e-01,1.098860779399307042e+01,8.404402400221806957e+00,5.164784798618119233e+00,1.937152867375731891e+00,-6.002062437548392193e-01,-1.984001954556839920e+00,-2.136673427746963672e+00,-1.361013888167144303e+00,-1.901683119010426637e-01,8.236918821536642898e-01
3.148543871578844411e-01,1.101170915750866541e+01,8.413334584853174647e+00,5.158594687790515998e+00,1.920391099636168608e+00,-6.188931811044395825e-01,-1.995450897262447398e+00,-2.135345057880670083e+00,-1.347514426068072257e+00,-1.708371219152588771e-01,8.397990381054708520e-01
3.153016235032791714e-01,1.103483486371925082e+01,8.422232920521796729e+00,5.152332255164798980e+00,1.903571030263002672e+00,-6.375659148101865403e-01,-2.006787925009049900e+00,-2.133841346075654233e+00,-1.333862214300368887e+00,-1.514712605493739317e-01,8.557734540499246645e-01
3.157488598486739018e-01,1.105798487248347683e+01,8.431097223927855211e+00,5.145997408674694462e+00,1.886692974146961133e+00,-6.562236300313563087e-01,-2.018012110576511198e+00,-2.132162049056345321e+00,-1.320058419057710486e+00,-1.320733264683874586e-01,8.716121281158004663e-01
3.161960961940686321e-01,1.108115914327484930e+01,8.439927311489112682e+00,5.139590057443336413e+00,1.869757249271858601e+00,-6.748655096317206503e-01,-2.029122530950419723e+00,-2.130306938610030176e+00,-1.306104228854433114e+00,-1.126459330920385749e-01,8.873120720457485788e-01
3.166433325394633069e-01,1.110435763518051111e+01,8.448722999342809459e+00,5.133110111791031827e+00,1.852764176715985034e+00,-6.934907342134577490e-01,-2.040118267401875407e+00,-2.128275801646407839e+00,-1.292000854410403132e+00,-9.319170817069688528e-02,9.028703118298700980e-01
3.170905688848580928e-01,1.112758030690005207e+01,8.457484103347605142e+00,5.126557483243027846e+00,1.835714080653374491e+00,-7.120984821513731688e-01,-2.050998405567530547e+00,-2.126068440256824843e+00,-1.277749528534922963e+00,-7.371329336089321727e-02,9.182838883370257888e-01
3.175378052302527676e-01,1.115082711674426541e+01,8.466210439085509520e+00,5.119932084537301087e+00,1.818607288354997076e+00,-7.306879296273791624e-01,-2.061762035529854487e+00,-2.123684671773199639e+00,-1.263351506009719127e+00,-5.421334380054165791e-02,9.335498579438308298e-01
3.179850415756474979e-01,1.117409802263398078e+01,8.474901821863859652e+00,5.113233829632337191e+00,1.801444130189790549e+00,-7.492582506653285845e-01,-2.072408251897678078e+00,-2.121124328826623717e+00,-1.248808063470930874e+00,-3.469452768375402840e-02,9.486652931614194539e-01
3.184322779210422283e-01,1.119739298209882250e+01,8.483558066717291624e+00,5.106462633714935251e+00,1.784224939625634887e+00,-7.678086171660856163e-01,-2.082936153886954411e+00,-2.118387259405650092e+00,-1.234120499290197071e+00,-1.515952583536767095e-02,9.636272832598802296e-01
3.188795142664369031e-01,1.122071195227601770e+01,8.492178988409740725e+00,5.099618413208019341e+00,1.766950053230187168e+00,-7.863381989429283347e-01,-2.093344845401781118e+00,-2.115473326914266039e+00,-1.219290133454763891e+00,4.388968714909902147e-03,9.784329348904399204e-01
3.193267506118316890e-01,1.124405488990918478e+01,8.500764401436464723e+00,5.092701085778444714e+00,1.749619810671607656e+00,-8.048461637572462690e-01,-2.103633435115672690e+00,-2.112382410229544316e+00,-1.204318307446642367e+00,2.394825115870324872e-02,9.930793727053662812e-01
3.197739869572264193e-01,1.126742175134711310e+01,8.509314120026061801e+00,5.085710570344838644e+00,1.732234554719206621e+00,-8.233316773545026335e-01,-2.113801036553060175e+00,-2.109114403758987066e+00,-1.189206384120840010e+00,4.351560533548531895e-02,1.007563739975566364e+00
3.202212233026210941e-01,1.129081249254256925e+01,8.517827958142541789e+00,5.078646787085423497e+00,1.714794631243941492e+00,-8.417939035005341797e-01,-2.123846768171059551e+00,-2.105669217497541545e+00,-1.173955747582610787e+00,6.308830415948507575e-02,1.021883199205936066e+00
3.206684596480158245e-01,1.131422706905108733e+01,8.526305729487386742e+00,5.071509657445864683e+00,1.697300389218827421e+00,-8.602320040181264948e-01,-2.133769753441478123e+00,-2.102046777084308538e+00,-1.158567803063768276e+00,8.266361004692085457e-02,1.036034932748414850e+00
3.211156959934105548e-01,1.133766543602974686e+01,8.534747247501631051e+00,5.064299104147130137e+00,1.679752180719246812e+00,-8.786451388238742943e-01,-2.143569120933059402e+00,-2.098247023858931914e+00,-1.143043976798060024e+00,1.022387753435668456e-01,1.050016143412749070e+00
3.215629323388052851e-01,1.136112754823597903e+01,8.543152325367980637e+00,5.057015051193342714e+00,1.662150360923131398e+00,-8.970324659653596822e-01,-2.153244004393983335e+00,-2.094269914917667119e+00,-1.127385715895570684e+00,1.218110427526937767e-01,1.063824055074995334e+00
3.220101686842000155e-01,1.138461336002634816e+01,8.551520776012926817e+00,5.049657423879660989e+00,1.644495288111047060e+00,-9.153931416586118530e-01,-2.162793542834614335e+00,-2.090115423169141451e+00,-1.111594488216190557e+00,1.413776457633389994e-01,1.077455913283729805e+00
3.224574050295946903e-01,1.140812282535534372e+01,8.559852412108888586e+00,5.042226148800156516e+00,1.626787323666167406e+00,-9.337263203258674427e-01,-2.172216880610486900e+00,-2.085783537389791498e+00,-1.095671782242125580e+00,1.609358090789282381e-01,1.090908985863981995e+00
3.229046413749894207e-01,1.143165589777418312e+01,8.568147046076372675e+00,5.034721153855698184e+00,1.609026832074129221e+00,-9.520311546336339692e-01,-2.181513167505550577e+00,-2.081274262278983045e+00,-1.079619106949453844e+00,1.804827490462539430e-01,1.104180563518891933e+00
3.233518777203842065e-01,1.145521253042959309e+01,8.576404490086147803e+00,5.027142368261862337e+00,1.591214180922801535e+00,-9.703067955310293868e-01,-2.190681558815645857e+00,-2.076587618513821010e+00,-1.063437991678746419e+00,2.000156740847786052e-01,1.117267960429075835e+00
3.237991140657788813e-01,1.147879267606258757e+01,8.584624556061438483e+00,5.019489722556834010e+00,1.573349740901930138e+00,-9.885523922884301706e-01,-2.199721215432235422e+00,-2.071723642803639631e+00,-1.047129986004729840e+00,2.195317851162975620e-01,1.130168514849715589e+00
3.242463504111736117e-01,1.150239628700729533e+01,8.592807055680140138e+00,5.011763148609322371e+00,1.555433885802658844e+00,-1.006767092536433150e+00,-2.208631303926389844e+00,-2.066682387944171584e+00,-1.030696659604980470e+00,2.390282759949696745e-01,1.142879589705385612e+00
3.246935867565683420e-01,1.152602331518972001e+01,8.600951800377043099e+00,5.003962579626492158e+00,1.537466992516979492e+00,-1.024950042305073694e+00,-2.217410996632998454e+00,-2.061463922871408005e+00,-1.014139602127702933e+00,2.585023339376517626e-01,1.155398573182567334e+00
3.251408231019630168e-01,1.154967371212654115e+01,8.609058601346083250e+00,4.996087950161895108e+00,1.519449441037044046e+00,-1.043100386063369189e+00,-2.226059471735247541e+00,-2.056068332715139668e+00,-9.974604230585333298e-01,2.779511399546128469e-01,1.167722879319907037e+00
3.255880594473578027e-01,1.157334742892391510e+01,8.617127269542606882e+00,4.988139196123415608e+00,1.501381614454366131e+00,-1.061217266759158839e+00,-2.234575913349336140e+00,-2.050495718852174409e+00,-9.806607515863916547e-01,2.973718692805934483e-01,1.179849948596192188e+00
3.260352957927525330e-01,1.159704441627624938e+01,8.625157615685651535e+00,4.980116254781225216e+00,1.483263898958946836e+00,-1.079299825859210582e+00,-2.242959511609428969e+00,-2.044746198959253913e+00,-9.637422364684093967e-01,3.167616918061839648e-01,1.191777248516024956e+00
3.264825321381472079e-01,1.162076462446500180e+01,8.633149450260248159e+00,4.972019064775746955e+00,1.465096683838248870e+00,-1.097347203389662740e+00,-2.251209462752877588e+00,-2.038819907065637427e+00,-9.467065458938717093e-01,3.361177725095877422e-01,1.203502274193247512e+00
3.269297684835419382e-01,1.164450800335749037e+01,8.641102583519735703e+00,4.963847566125616950e+00,1.446880361476081678e+00,-1.115358537976742337e+00,-2.259324969205672939e+00,-2.032716993605375499e+00,-9.295553673472249923e-01,3.554372718887173210e-01,1.215022548932069846e+00
3.273770048289366685e-01,1.166827450240565511e+01,8.649016825488105908e+00,4.955601700235679807e+00,1.428615327351393738e+00,-1.133332966887765636e+00,-2.267305239668140793e+00,-2.026437625469273307e+00,-9.122904074701519983e-01,3.747173463936152027e-01,1.226335624805908742e+00
3.278242411743313989e-01,1.169206407064486264e+01,8.656891985962344549e+00,4.947281409904968896e+00,1.410301980036927638e+00,-1.151269626072460639e+00,-2.275149489200895658e+00,-2.019981986056528456e+00,-8.949133919226649470e-01,3.939551488592553108e-01,1.237439083233964787e+00
3.282714775197261292e-01,1.171587665669270528e+01,8.664727874514809969e+00,4.938886639334708839e+00,1.391940721197781006e+00,-1.169167650204572917e+00,-2.282856939311034949e+00,-2.013350275326053929e+00,-8.774260652432668284e-01,4.131478289386748548e-01,1.248330535555508103e+00
3.287187138651208040e-01,1.173971220874777721e+01,8.672524300495622285e+00,4.930417334136321550e+00,1.373531955589863518e+00,-1.187026172723759654e+00,-2.290426818038577839e+00,-2.006542709847491945e+00,-8.598301907081636886e-01,4.322925335364476984e-01,1.259007623601883008e+00
3.291659502105155344e-01,1.176357067458849492e+01,8.680281073035072126e+00,4.921873441339442934e+00,1.355076091058220022e+00,-1.204844325877807210e+00,-2.297858360043158577e+00,-1.999559522851896087e+00,-8.421275501895062465e-01,4.513864072425307628e-01,1.269468020266244945e+00
3.296131865559103202e-01,1.178745200157185380e+01,8.687998001046040031e+00,4.913254909399952020e+00,1.336573538535283046e+00,-1.222621240765105810e+00,-2.305150806690953846e+00,-1.992400964282116771e+00,-8.243199440127132460e-01,4.704265927664205149e-01,1.279709430070997911e+00
3.300604229013049951e-01,1.181135613663222905e+01,8.695674893226435387e+00,4.904561688208008086e+00,1.318024712039000068e+00,-1.240356047377437765e+00,-2.312303406141862361e+00,-1.985067300842858540e+00,-8.064091908128305786e-01,4.894102313716716113e-01,1.289729589732957482e+00
3.305076592466997254e-01,1.183528302628019979e+01,8.703311558061672670e+00,4.895793729096086011e+00,1.299430028670816917e+00,-1.258047874643092756e+00,-2.319315413436943363e+00,-1.977558816050411394e+00,-7.883971273899073040e-01,5.083344633107974575e-01,1.299526268726254763e+00
3.309548955920944557e-01,1.185923261660129491e+01,8.710907803827131701e+00,4.886950984847039159e+00,1.280789908613619410e+00,-1.275695850470215609e+00,-2.326186090586075839e+00,-1.969875810282091022e+00,-7.702856085634861572e-01,5.271964282604486574e-01,1.309097269842922850e+00
3.314021319374891306e-01,1.188320485325481890e+01,8.718463438590662307e+00,4.878033409702157819e+00,1.262104775129510692e+00,-1.293299101790505778e+00,-2.332914706655888626e+00,-1.962018600825339298e+00,-7.520765070260873042e-01,5.459932657570030212e-01,1.318440429751235321e+00
3.318493682828839164e-01,1.190719968147262442e+01,8.725978270215099641e+00,4.869040959369240085e+00,1.243375054557506854e+00,-1.310856754603183294e+00,-2.339500537857921447e+00,-1.953987521926518589e+00,-7.337717131957682826e-01,5.647221156324633284e-01,1.327553619551744557e+00
3.322966046282786468e-01,1.193121704605791855e+01,8.733452106360784839e+00,4.859973591030676054e+00,1.224601176311114870e+00,-1.328367934019260233e+00,-2.345942867637038187e+00,-1.945782924839389416e+00,-7.153731350677301482e-01,5.833801184507180215e-01,1.336434745331047891e+00
3.327438409736733216e-01,1.195525689138403536e+01,8.740884754488124742e+00,4.850831263351537359e+00,1.205783572875810172e+00,-1.345831764306101297e+00,-2.352240986760088415e+00,-1.937405177873271489e+00,-6.968826980649737157e-01,6.019644159441435161e-01,1.345081748713272685e+00
3.331910773190680519e-01,1.197931916139325281e+01,8.748276021860153406e+00,4.841613936487668468e+00,1.186922679806385883e+00,-1.363247368932297476e+00,-2.358394193404809158e+00,-1.928854666440879218e+00,-6.783023448879915707e-01,6.204721514505613378e-01,1.353492607409277459e+00
3.336383136644627823e-01,1.200340379959558312e+01,8.755625715545123811e+00,4.832321572093803752e+00,1.168018935724210117e+00,-1.380613870612821037e+00,-2.364401793248986916e+00,-1.920131793105858131e+00,-6.596340353635263831e-01,6.389004703505436478e-01,1.361665335763589724e+00
3.340855500098575126e-01,1.202751074906752393e+01,8.762933642419088898e+00,4.822954133331685433e+00,1.149072782314393804e+00,-1.397930391354454738e+00,-2.370263099559836384e+00,-1.911236977629991785e+00,-6.408797462923919719e-01,6.572465205050247450e-01,1.369597985299016774e+00
3.345327863552522429e-01,1.205163995245091790e+01,8.770199609168553678e+00,4.813511584878178873e+00,1.130084664322783983e+00,-1.415196052501587198e+00,-2.375977433283670059e+00,-1.902170657020089140e+00,-6.220414712962870629e-01,6.755074526933472212e-01,1.377288645259049371e+00
3.349800227006469178e-01,1.207579135195168440e+01,8.777423422293084698e+00,4.803993892933419829e+00,1.111055029552931117e+00,-1.432409974782212769e+00,-2.381544123135771240e+00,-1.892933285574573743e+00,-6.031212206637365236e-01,6.936804210515542524e-01,1.384735443147912859e+00
3.354272590460416481e-01,1.209996488933864356e+01,8.784604888107978127e+00,4.794401025228953728e+00,1.091984328862887654e+00,-1.449571278354297554e+00,-2.386962505690536140e+00,-1.883525334929733397e+00,-5.841210211950195186e-01,7.117625835110995558e-01,1.391936545268378733e+00
3.358744953914364340e-01,1.212416050594231010e+01,8.791743812746933173e+00,4.784732951035885584e+00,1.072873016161913551e+00,-1.466679082852417437e+00,-2.392231925471866028e+00,-1.873947294105667849e+00,-5.650429160461721834e-01,7.297511022378858625e-01,1.398890157257295153e+00
3.363217317368311088e-01,1.214837814265364635e+01,8.798840002164730834e+00,4.774989641173060129e+00,1.053721548407115405e+00,-1.483732507434659009e+00,-2.397351735043783627e+00,-1.864199669551932059e+00,-5.458889645720708117e-01,7.476431440716121424e-01,1.405594524618809738e+00
3.367689680822258391e-01,1.217261773992294493e+01,8.805893262139974809e+00,4.765171068015193079e+00,1.034530385599855329e+00,-1.500730670829921287e+00,-2.402321295101331522e+00,-1.854282985192803990e+00,-5.266612421684532253e-01,7.654358809655720242e-01,1.412047933255356380e+00
3.372162044276205695e-01,1.219687923775851068e+01,8.812903398277775580e+00,4.755277205501105442e+00,1.015299990782235096e+00,-1.517672691385350436e+00,-2.407139974561672613e+00,-1.844197782472337011e+00,-5.073618401131676503e-01,7.831264904266467264e-01,1.418248709996311474e+00
3.376634407730152443e-01,1.222116257572552200e+01,8.819870216012519748e+00,4.745308029141873440e+00,9.960308300333056142e-01,-1.534557687114218361e+00,-2.411807150655471688e+00,-1.833944620398991754e+00,-4.879928654063061533e-01,8.007121559557749402e-01,1.424195223124397280e+00
3.381106771184100301e-01,1.224546769294482118e+01,8.826793520610632271e+00,4.735263516029037945e+00,9.767233724652411020e-01,-1.551384775744034439e+00,-2.416322209018516354e+00,-1.823524075590017945e+00,-4.685564406094662182e-01,8.181900674887255809e-01,1.429885882899821326e+00
3.385579134638047050e-01,1.226979452809164961e+01,8.833673117173336919e+00,4.725143644842830781e+00,9.573780902194395370e-01,-1.568153074764916166e+00,-2.420684543783564013e+00,-1.812936742315509830e+00,-4.490547036840868422e-01,8.355574218371680795e-01,1.435319142082084554e+00
3.390051498091994353e-01,1.229414301939455001e+01,8.840508810639489568e+00,4.714948395860354857e+00,9.379954584623868552e-01,-1.584861701478379459e+00,-2.424893557672481492e+00,-1.802183232542101887e+00,-4.294898078287212595e-01,8.528114231302205139e-01,1.440493496449584576e+00
3.394523861545941656e-01,1.231851310463401816e+01,8.847300405788345756e+00,4.704677750963853100e+00,9.185759553816026379e-01,-1.601509773046234208e+00,-2.428948662088554755e+00,-1.791264175976419182e+00,-4.098639213155301775e-01,8.699492832561487310e-01,1.445407485316831497e+00
3.398996224999888960e-01,1.234290472114143355e+01,8.854047707242440168e+00,4.694331693648904569e+00,8.991200621812689420e-01,-1.618096406539992316e+00,-2.432849277209141459e+00,-1.780180220108141587e+00,-3.901792273256401433e-01,8.869682223046336800e-01,1.450059692049513238e+00
3.403468588453836263e-01,1.236731780579775908e+01,8.860750519470403930e+00,4.683910209032695171e+00,8.796282630779210798e-01,-1.634620718990391186e+00,-2.436594832078482487e+00,-1.768932030252800658e+00,-3.704379237836994410e-01,9.038654690092023936e-01,1.454448744577164998e+00
3.407940951907783567e-01,1.239175229503235975e+01,8.867408646789849413e+00,4.673413283862263512e+00,8.601010452959392261e-01,-1.651081827437308025e+00,-2.440184764700813247e+00,-1.757520289594241225e+00,-3.506422231914094745e-01,9.206382611901026136e-01,1.458573315903626710e+00
3.412413315361730315e-01,1.241620812482181258e+01,8.874021893370249714e+00,4.662840906522760065e+00,8.405388990629492074e-01,-1.667478848979956130e+00,-2.443618522133706783e+00,-1.745945699226763903e+00,-3.307943524601169027e-01,9.372838461975100399e-01,1.462432124615201001e+00
3.416885678815677618e-01,1.244068523068869681e+01,8.880590063235853648e+00,4.652193067045717001e+00,8.209423176051071636e-01,-1.683810900827367174e+00,-2.446895560581655804e+00,-1.734208978196944750e+00,-3.108965527424463193e-01,9.537994813550730866e-01,1.466023935386523647e+00
3.421358042269625477e-01,1.246518354770032389e+01,8.887112960268579442e+00,4.641469757117353545e+00,8.013117971423442398e-01,-1.700077100349133286e+00,-2.450015345489901186e+00,-1.722310863545183368e+00,-2.909510792630554121e-01,9.701824344037656145e-01,1.469347559484154075e+00
3.425830405723572225e-01,1.248970301046765918e+01,8.893590388210997233e+00,4.630670970086816496e+00,7.816478368833437163e-01,-1.716276565126562570e+00,-2.452977351638537584e+00,-1.710252110346845766e+00,-2.709602011482830086e-01,9.864299839462101760e-01,1.472401855267916559e+00
3.430302769177519528e-01,1.251424355314396664e+01,8.900022150669240517e+00,4.619796700974532655e+00,7.619509390206211652e-01,-1.732408413003953651e+00,-2.455781063236804229e+00,-1.698033491753196955e+00,-2.509262012550483867e-01,1.002539419891166350e+00,1.475185728689893949e+00
3.434775132631466277e-01,1.253880510942373228e+01,8.906408051116020630e+00,4.608846946480479545e+00,7.422216087252944128e-01,-1.748471762140351604e+00,-2.458425974017697690e+00,-1.685655799031930524e+00,-2.308513759986119407e-01,1.018508043898554316e+00,1.477698133791233825e+00
3.439247496085413580e-01,1.256338761254137459e+01,8.912747892893593260e+00,4.597821704992515635e+00,7.224603541418852526e-01,-1.764465731061455323e+00,-2.460911587332762718e+00,-1.673119841607423552e+00,-2.107380351795145046e-01,1.034333169824677601e+00,1.479938073196578108e+00
3.443719859539361439e-01,1.258799099527006149e+01,8.919041479216778257e+00,4.586720976594708787e+00,7.026676863829515174e-01,-1.780389438711893035e+00,-2.463237416247169076e+00,-1.660426447100675995e+00,-1.905885018095154759e-01,1.050012124167869043e+00,1.481904598606277990e+00
3.448192222993308187e-01,1.261261518992052544e+01,8.925288613175991870e+00,4.575544763075667376e+00,6.828441195236112371e-01,-1.796242004507789147e+00,-2.465402983635035294e+00,-1.647576461368917000e+00,-1.704051119365714850e-01,1.065542246514482372e+00,1.483596811286318928e+00
3.452664586447255490e-01,1.263726012833976320e+01,8.931489097740266558e+00,4.564293067936908699e+00,6.629901705960286051e-01,-1.812022548389554455e+00,-2.467407822274955365e+00,-1.634570748544923458e+00,-1.501902144689410967e-01,1.080920889985142352e+00,1.485013862555909281e+00
3.457136949901202794e-01,1.266192574190997888e+01,8.937642735760363166e+00,4.552965896401163448e+00,6.431063595836199465e-01,-1.827730190875141769e+00,-2.469251474945855840e+00,-1.621410191075966178e+00,-1.299461709981737378e-01,1.096145421681537613e+00,1.486154954272905782e+00
3.461609313355150097e-01,1.268661196154731208e+01,8.943749329971819151e+00,4.541563255420759226e+00,6.231932094153158630e-01,-1.843364053113426326e+00,-2.470933494523008811e+00,-1.608095689762473413e+00,-1.096753556212965997e-01,1.111213223133362238e+00,1.487019339316824063e+00
3.466081676809097400e-01,1.271131871770056954e+01,8.949808682998042997e+00,4.530085153686012944e+00,6.032512459596979237e-01,-1.858923256937918378e+00,-2.472453444074331763e+00,-1.594628163796413922e+00,-8.938015476204985710e-02,1.126121690745656601e+00,1.487606322069642495e+00
3.470554040263044704e-01,1.273604594035009185e+01,8.955820597353454815e+00,4.518531601633598349e+00,5.832809980189477272e-01,-1.874406924920847928e+00,-2.473810896956966765e+00,-1.581008550799322787e+00,-6.906296699108915860e-02,1.140868236246575407e+00,1.487915258894356718e+00
3.475026403716991452e-01,1.276079355900643186e+01,8.961784875446570098e+00,4.506902611454961516e+00,5.632829973228035136e-01,-1.889814180427406232e+00,-2.475005436914012868e+00,-1.567237806860020788e+00,-4.872620284534390223e-02,1.155450287135344478e+00,1.487945558611129870e+00
3.479498767170938756e-01,1.278556150270944869e+01,8.967701319583259334e+00,4.495198197104612881e+00,5.432577785221079925e-01,-1.905144147670581489e+00,-2.476036658171645310e+00,-1.553316906571922784e+00,-2.837228464614582890e-02,1.169865287130882336e+00,1.487696682971348494e+00
3.483971130624886614e-01,1.281034970002666817e+01,8.973569731969780250e+00,4.483418374308706156e+00,5.232058791828064770e-01,-1.920395951765794695e+00,-2.476904165536319979e+00,-1.539246843070287696e+00,-8.003646316941726013e-03,1.184110696620264136e+00,1.487168147129195983e+00
3.488443494078833362e-01,1.283515807905239825e+01,8.979389914716060517e+00,4.471563160573317042e+00,5.031278397792484647e-01,-1.935568718786319753e+00,-2.477607574492341591e+00,-1.525028628068834990e+00,1.237726680051576267e-02,1.198183993108020484e+00,1.486359520111082189e+00
3.492915857532780666e-01,1.285998656740651924e+01,8.985161669838911180e+00,4.459632575192891579e+00,4.830242036876488676e-01,-1.950661575818817273e+00,-2.478146511299684551e+00,-1.510663291896241933e+00,3.276799813065411904e-02,1.212082671665607236e+00,1.485270425282819495e+00
3.497388220986727414e-01,1.288483516399273476e+01,8.990884846852972956e+00,4.447626659672192950e+00,4.628955152247497540e-01,-1.965673664615261496e+00,-2.478520625258035182e+00,-1.496151882048561754e+00,5.316610342655721244e-02,1.225804288146649101e+00,1.483900577550723909e+00
3.501860584440674717e-01,1.290970397263097347e+01,8.996559365102633876e+00,4.435545487222760208e+00,4.427423183202309209e-01,-1.980604148174813339e+00,-2.478729591534774457e+00,-1.481495451578206168e+00,7.356918236921902721e-02,1.239346498333964597e+00,1.482249788005289393e+00
3.506332947894622576e-01,1.293459286725374113e+01,9.002184991732324448e+00,4.423389067513491035e+00,4.225651656053305838e-01,-1.995452147354261463e+00,-2.478773054332924275e+00,-1.466695065612245941e+00,9.397477026157791125e-02,1.252706858990683347e+00,1.480317791825388474e+00
3.510805311348569324e-01,1.295950171457793232e+01,9.007761489326552962e+00,4.411157410095908560e+00,4.023646127488782476e-01,-2.010216782947217062e+00,-2.478650667758866444e+00,-1.451751808011112921e+00,1.143803896272101023e-01,1.265882941484899105e+00,1.478104375657989689e+00
3.515277674802516628e-01,1.298443038861111098e+01,9.013288625534450205e+00,4.398850528542554095e+00,3.821412180636110656e-01,-2.024897178486577687e+00,-2.478362098434750305e+00,-1.436666781302278206e+00,1.347835547490540686e-01,1.278872340522074547e+00,1.475609385675110241e+00
3.519750038256463931e-01,1.300937877009782007e+01,9.018766172708089002e+00,4.386468440298783023e+00,3.618955425094766420e-01,-2.039492460198883528e+00,-2.477907025460718504e+00,-1.421441106566937229e+00,1.551817719717593635e-01,1.291672674512164720e+00,1.472832727491725668e+00
3.524222401710411234e-01,1.303434674598383225e+01,9.024193907552625404e+00,4.374011166539508721e+00,3.416281496962348951e-01,-2.054001756962181791e+00,-2.477285140380045103e+00,-1.406075923326830068e+00,1.755725400059852115e-01,1.304281585937905996e+00,1.469774366082871486e+00
3.528694765164358538e-01,1.305933420889829755e+01,9.029571610788254432e+00,4.361478732030928285e+00,3.213396058854126602e-01,-2.068424200267360291e+00,-2.476496147147174920e+00,-1.390572389431239397e+00,1.959533502345953415e-01,1.316696741724237008e+00,1.466434325699941921e+00
3.533167128618305841e-01,1.308434105665376990e+01,9.034899066823985692e+00,4.348871164997226479e+00,3.010304799915924923e-01,-2.082758924182962268e+00,-2.475539762098672103e+00,-1.374931680944154522e+00,2.163216870207667619e-01,1.328915833608859787e+00,1.462812689786188391e+00
3.537639492072252589e-01,1.310936719176415188e+01,9.040176063443214005e+00,4.336188496992254393e+00,2.807013435830421066e-01,-2.097005065323477524e+00,-2.474415713927073934e+00,-1.359154992031600395e+00,2.366750280180077992e-01,1.340936578513941324e+00,1.458909600891411529e+00
3.542111855526199893e-01,1.313441252098053980e+01,9.045402391501138339e+00,4.323430762776174774e+00,2.603527708816668618e-01,-2.111161762821127663e+00,-2.473123743657651197e+00,-1.343243534849123622e+00,2.570108444821003202e-01,1.352756718918963097e+00,1.454725260585850055e+00
3.546584218980147196e-01,1.315947695484494950e+01,9.050577844633965086e+00,4.310598000197094493e+00,2.399853387623261392e-01,-2.125228158301105452e+00,-2.471663604628075994e+00,-1.327198539429465640e+00,2.773266015849280564e-01,1.364374023234695477e+00,1.450259929373270307e+00
3.551056582434094500e-01,1.318456040726196399e+01,9.055702218979945428e+00,4.297690250077666363e+00,2.195996267514614408e-01,-2.139203395860318935e+00,-2.470035062470995690e+00,-1.311021253570379130e+00,2.976197587302417125e-01,1.375786286178329210e+00,1.445513926603247956e+00
3.555528945888041803e-01,1.320966279508826879e+01,9.060775312912218382e+00,4.284707556106662985e+00,1.991962170250731190e-01,-2.153086622049601218e+00,-2.468237895099510304e+00,-1.294712942722623605e+00,3.178877698713233890e-01,1.386991329149738217e+00,1.440487630382648376e+00
3.560001309341988551e-01,1.323478403774009671e+01,9.065796926783473708e+00,4.271649964735531491e+00,1.787756944060358011e-01,-2.166876985859404581e+00,-2.466271892695561796e+00,-1.278274889878123100e+00,3.381280838305624203e-01,1.397987000608885255e+00,1.435181477486304757e+00
3.564473672795935855e-01,1.325992405681856212e+01,9.070766862682432929e+00,4.258517525079913213e+00,1.583386463607376893e-01,-2.180573638708979356e+00,-2.464136857701224148e+00,-1.261708395458283283e+00,3.583381446209547572e-01,1.408771176454371998e+00,1.429595963266889536e+00
3.568946036249883713e-01,1.328508277575290109e+01,9.075684924202132464e+00,4.245310288826155798e+00,1.378856629950799273e-01,-2.194175734439018477e+00,-2.461832604812904890e+00,-1.245014777202489986e+00,3.785153917694920045e-01,1.419341760403120656e+00,1.423731641563986905e+00
3.573418399703830461e-01,1.331026011946159748e+01,9.080550916220039070e+00,4.232028310142789351e+00,1.174173370498029501e-01,-2.207682429307789462e+00,-2.459358960978450082e+00,-1.228195370056766933e+00,3.986572606424717002e-01,1.429696684371200455e+00,1.417589124612362639e+00
3.577890763157777765e-01,1.333545601403145398e+01,9.085364644689969182e+00,4.218671645596961284e+00,9.693426389512471708e-02,-2.221092881990761825e+00,-2.456715765397154527e+00,-1.211251526062578687e+00,4.187611827727447111e-01,1.439833908855806310e+00,1.411169082949421227e+00
3.582363126611725068e-01,1.336067038641449578e+01,9.090125916445824572e+00,4.205240354075886700e+00,7.643704152476410441e-02,-2.234406253583683721e+00,-2.453902869522682995e+00,-1.194184614245837439e+00,4.388245861888262489e-01,1.449751423318356602e+00,1.404472245321872981e+00
3.586835490065672372e-01,1.338590316414282633e+01,9.094834539017149666e+00,4.191734496713234392e+00,5.592627054926430086e-02,-2.247621707609162023e+00,-2.450920137068893112e+00,-1.176996020506046126e+00,4.588448957459551059e-01,1.459447246568747580e+00,1.397499398591588893e+00
3.591307853519619675e-01,1.341115427506136726e+01,9.099490320456498083e+00,4.178154136820509734e+00,3.540255418866800063e-02,-2.260738410026712053e+00,-2.447767444018566607e+00,-1.159687147505620297e+00,4.788195334590509278e-01,1.468919427150742640e+00,1.390251387640656366e+00
3.595780216973566423e-01,1.343642364707848813e+01,9.104093069178613717e+00,4.164499339823406920e+00,1.486649826452890455e-02,-2.273755529246290319e+00,-2.444444678635050217e+00,-1.142259414559372299e+00,4.987459188375823471e-01,1.478166043728502466e+00,1.382729115275629805e+00
3.600252580427513727e-01,1.346171120793455600e+01,9.108642593811429933e+00,4.150770173203126134e+00,-5.681288808750184494e-03,-2.286672236145310233e+00,-2.440951741476793391e+00,-1.124714257524156213e+00,5.186214692223597433e-01,1.487185205474260252e+00,1.374933542130975406e+00
3.604724943881461030e-01,1.348701688498836404e+01,9.113138703058888623e+00,4.136966706442692931e+00,-2.624019603321836591e-02,-2.299487704089125728e+00,-2.437288545414806329e+00,-1.107053128688694432e+00,5.384436001242122183e-01,1.495975052457126475e+00,1.366865686571721916e+00
3.609197307335408333e-01,1.351234060502147294e+01,9.117581205575561398e+00,4.123089010978218560e+00,-4.680960983736481840e-02,-2.312201108955008522e+00,-2.433455015653012143e+00,-1.089277496663554334e+00,5.582097255646049083e-01,1.504533756033046954e+00,1.358526624595298049e+00
3.613669670789355637e-01,1.353768229406045265e+01,9.121969909853099523e+00,4.109137160155159840e+00,-6.738891408675984351e-02,-2.324811629159597270e+00,-2.429451089751511805e+00,-1.071388846271295048e+00,5.779172584181534456e-01,1.512859519235894457e+00,1.349917489732570086e+00
3.618142034243302940e-01,1.356304187721701915e+01,9.126304624118489528e+00,4.095111229189545732e+00,-8.797749009535527076e-02,-2.337318445689830160e+00,-2.425276717652753433e+00,-1.053388678436783632e+00,5.975636107570502231e-01,1.520950577169702722e+00,1.341039472948079680e+00
3.622614397697249689e-01,1.358841927854606091e+01,9.130585156244132250e+00,4.081011295134179484e+00,-1.085747166374496642e-01,-2.349720742137350271e+00,-2.420931861710611255e+00,-1.035278510077680458e+00,6.171461941974026866e-01,1.528805197402038907e+00,1.331893822539475636e+00
3.627086761151197547e-01,1.361381442092161187e+01,9.134811313669725763e+00,4.066837436849803034e+00,-1.291799699603352058e-01,-2.362017704736410373e+00,-2.416416496722361362e+00,-1.017059873995064034e+00,6.366624202475005267e-01,1.536421680358524444e+00,1.322481844036133669e+00
3.631559124605144850e-01,1.363922722593064130e+01,9.138982903335980623e+00,4.052589734981272507e+00,-1.497926237975603092e-01,-2.374208522405221622e+00,-2.411730609963580463e+00,-9.987343187642743203e-01,6.561097006579506008e-01,1.543798359718480562e+00,1.312804900096996352e+00
3.636031488059091599e-01,1.366465761378482391e+01,9.143099731630128346e+00,4.038268271938667553e+00,-1.704120493829039962e-01,-2.386292386790819453e+00,-2.406874201225935650e+00,-9.803034086258713975e-01,6.754854477737705087e-01,1.550933602811733092e+00,1.302864410407587492e+00
3.640503851513038902e-01,1.369010550325018372e+01,9.147161604343267527e+00,4.023873131883389576e+00,-1.910376154650039737e-01,-2.398268492317395584e+00,-2.401847282857884291e+00,-9.617687233767684418e-01,6.947870748883830938e-01,1.557825811016549267e+00,1.292661851576223375e+00
3.644976214966986205e-01,1.371557081159460090e+01,9.151168326639506745e+00,4.009404400719255968e+00,-2.116686883226112093e-01,-2.410136036238094803e+00,-2.396649879808288919e+00,-9.431318582615670909e-01,7.140119965994896623e-01,1.564473420158708494e+00,1.282198757029442193e+00
3.649448578420933509e-01,1.374105345455328298e+01,9.155119703036936230e+00,3.994862166088535727e+00,-2.323046317805541605e-01,-2.421894218690314737e+00,-2.391282029672926246e+00,-9.243944238640124933e-01,7.331576291668995271e-01,1.570874900911726657e+00,1.271476716906607241e+00
3.653920941874880812e-01,1.376655334631207772e+01,9.159015537400405194e+00,3.980246517372985515e+00,-2.529448072263351666e-01,-2.433542242754471729e+00,-2.385743782743912966e+00,-9.055580459986442010e-01,7.522213908722409359e-01,1.577028759198211949e+00,1.260497377953719633e+00
3.658393305328827561e-01,1.379207039950872016e+01,9.162855632946119044e+00,3.965557545699851083e+00,-2.735885736273981905e-01,-2.445079314516246161e+00,-2.380035202062031896e+00,-8.866243656026041586e-01,7.712007023805904637e-01,1.582933536592362689e+00,1.249262443416425006e+00
3.662865668782774864e-01,1.381760452525198701e+01,9.166639792258051145e+00,3.950795343952831384e+00,-2.942352875490804598e-01,-2.456504643132325416e+00,-2.374156363471961129e+00,-8.675950386275921300e-01,7.900929871040380803e-01,1.588587810723614435e+00,1.237773672932207303e+00
3.667338032236722167e-01,1.384315563315870534e+01,9.170367817316172676e+00,3.935960006788048027e+00,-3.148843031731791697e-01,-2.467817440899594761e+00,-2.368107355680422632e+00,-8.484717359320287366e-01,8.088956715671141717e-01,1.593990195681410205e+00,1.226032882421799641e+00
3.671810395690669471e-01,1.386872363140870235e+01,9.174039509536486392e+00,3.921051630654965425e+00,-3.355349723172227350e-01,-2.479016923327834743e+00,-2.361888280317227640e+00,-8.292561431733502797e-01,8.276061857741704442e-01,1.599139342421128873e+00,1.214041943979778493e+00
3.676282759144616774e-01,1.389430842681766087e+01,9.177654669822896238e+00,3.906070313822282536e+00,-3.561866444544022903e-01,-2.490102309215894483e+00,-2.355499251999222388e+00,-8.099499607004656543e-01,8.462219635786675243e-01,1.604033939171145340e+00,1.201802785764344739e+00
3.680755122598564077e-01,1.391990992492782553e+01,9.181213098630864877e+00,3.891016156408827698e+00,-3.768386667341294682e-01,-2.501072820731327528e+00,-2.348940398397158180e+00,-7.905549034464183222e-01,8.647404430543440546e-01,1.608672711841030001e+00,1.189317391886330455e+00
3.685227486052510826e-01,1.394552803011665887e+01,9.184714596042915957e+00,3.875889260419398852e+00,-3.974903840033016111e-01,-2.511927683493529351e+00,-2.342211860305454252e+00,-7.710727008211714084e-01,8.831590668683333423e-01,1.613054424430896416e+00,1.176587802297376362e+00
3.689699849506458684e-01,1.397116264572339972e+01,9.188158961855926066e+00,3.860689729785578006e+00,-4.181411388282230135e-01,-2.522666126660349395e+00,-2.335313791714859644e+00,-7.515050966045618841e-01,9.014752826561880372e-01,1.617177879441882959e+00,1.163616112677301473e+00
3.694172212960405988e-01,1.399681367419344014e+01,9.191545995680248993e+00,3.845417670411571898e+00,-4.387902715171271284e-01,-2.533287383018157257e+00,-2.328246359888056283e+00,-7.318538488394816799e-01,9.196865433987633232e-01,1.621041918287771999e+00,1.150404474320718906e+00
3.698644576414352736e-01,1.402248101724072882e+01,9.194875497050645663e+00,3.830073190224944746e+00,-4.594371201434686025e-01,-2.543790689075436706e+00,-2.321009745438119332e+00,-7.121207297251243018e-01,9.377903078011006199e-01,1.624645421707763493e+00,1.136955094022773727e+00
3.703116939868300039e-01,1.404816457602796476e+01,9.198147265549033946e+00,3.814656399232398076e+00,-4.800810205697831901e-01,-2.554175285159814734e+00,-2.313604142409925846e+00,-6.923075255104857995e-01,9.557840406731463734e-01,1.627987310180375236e+00,1.123270233964142495e+00
3.707589303322246788e-01,1.407386425136476404e+01,9.201361100939053017e+00,3.799167409580485710e+00,-5.007213064722666473e-01,-2.564440415518598915e+00,-2.306029758364446014e+00,-6.724160363879773117e-01,9.736652133124262809e-01,1.631066544338491076e+00,1.109352211595189486e+00
3.712061666776194646e-01,1.409957994392368619e+01,9.204516803312445816e+00,3.783606335621310102e+00,-5.213573093659958912e-01,-2.574585328422778652e+00,-2.298286814465943628e+00,-6.524480763872234634e-01,9.914313038886124474e-01,1.633882125385542228e+00,1.095203399519331100e+00
3.716534030230141950e-01,1.412531155447414122e+01,9.207614173247238298e+00,3.767973293983227556e+00,-5.419883586307874257e-01,-2.584609276274506318e+00,-2.290375545572105320e+00,-6.324054732690537195e-01,1.009079797829987468e+00,1.636433095512840552e+00,1.080826225375625338e+00
3.721006393684088698e-01,1.415105898413428775e+01,9.210653011977768756e+00,3.752268403646461525e+00,-5.626137815377907359e-01,-2.594511515718079142e+00,-2.282296200327036839e+00,-6.122900684195888843e-01,1.026608188211874051e+00,1.638718538318047147e+00,1.066223171720498630e+00
3.725478757138036001e-01,1.417682213464071772e+01,9.213633121576499718e+00,3.736491786023753647e+00,-5.832329032766674359e-01,-2.604291307754370344e+00,-2.274049041257196535e+00,-5.921037167445626359e-01,1.044013976146911826e+00,1.640737579224771370e+00,1.051396775908719272e+00
3.729951120591983305e-01,1.420260090863612668e+01,9.216554305147662163e+00,3.720643565045957502e+00,-6.038450469834784062e-01,-2.613947917858766345e+00,-2.265634344870229189e+00,-5.718482865637757318e-01,1.061294671177290372e+00,1.642489385903332932e+00,1.036349629973553066e+00
3.734423484045930608e-01,1.422839520997484541e+01,9.219416367032710724e+00,3.704723867252609271e+00,-6.244495337692257397e-01,-2.623480616102569218e+00,-2.257052401756692639e+00,-5.515256595057134170e-01,1.078447791668878608e+00,1.643973168692643760e+00,1.021084380506102063e+00
3.738895847499877911e-01,1.425420494404622396e+01,9.222219113027586346e+00,3.688732821887517055e+00,-6.450456827490078648e-01,-2.632888677277865241e+00,-2.248303516694726500e+00,-5.311377304023855439e-01,1.095470865207229583e+00,1.645188181023238272e+00,1.005603728533889019e+00
3.743368210953825215e-01,1.428003001811607753e+01,9.224962350611813022e+00,3.672670560999216960e+00,-6.656328110719664792e-01,-2.642171381025925303e+00,-2.239388008757558612e+00,-5.106864071841964448e-01,1.112361428995599644e+00,1.646133719841445409e+00,9.899104293985336867e-01
3.747840574407771963e-01,1.430587034168580196e+01,9.227645889189393102e+00,3.656537219546549977e+00,-6.862102339517177629e-01,-2.651328011969011023e+00,-2.230306211424005536e+00,-4.901736107751657467e-01,1.129117030254739751e+00,1.646809126034698201e+00,9.740072926327675296e-01
3.752312937861719822e-01,1.433172582686963992e+01,9.230269540341526024e+00,3.640332935509068335e+00,-7.067772646976406836e-01,-2.660357859845747797e+00,-2.221058472691802343e+00,-4.696012749881255388e-01,1.145735226624751135e+00,1.647213784858002406e+00,9.578971818365085156e-01
3.756785301315666570e-01,1.435759638878958100e+01,9.232833118091129165e+00,3.624057850002555092e+00,-7.273332147466211595e-01,-2.669260219649867594e+00,-2.211645155193890488e+00,-4.489713464202671478e-01,1.162213586568673795e+00,1.647347126361490277e+00,9.415830145522425809e-01
3.761257664769613873e-01,1.438348194598839669e+01,9.235336439179199886e+00,3.607712107399405621e+00,-7.478773936956411017e-01,-2.678034391772548872e+00,-2.202066636317595805e+00,-4.282857843487031246e-01,1.178549689778170428e+00,1.647208625819204686e+00,9.250677621395407835e-01
3.765730028223561177e-01,1.440938242086044951e+01,9.237779323352961924e+00,3.591295855454037955e+00,-7.684091093349350032e-01,-2.686679682148150672e+00,-2.192323308326688203e+00,-4.075465606262671514e-01,1.194741127580992046e+00,1.646797804158928180e+00,9.083544496487664377e-01
3.770202391677507925e-01,1.443529774010039723e+01,9.240161593665851214e+00,3.574809245433292038e+00,-7.889276676818024470e-01,-2.695195402403461671e+00,-2.182415578486402108e+00,-3.867556595774968020e-01,1.210785503350398251e+00,1.646114228393226853e+00,8.914461556940415088e-01
3.774674755131455783e-01,1.446122783516990218e+01,9.242483076789309138e+00,3.558252432251735708e+00,-8.094323730151671281e-01,-2.703580870010435344e+00,-2.172343869191293297e+00,-3.659150778946942406e-01,1.226680432916523733e+00,1.645157512051587334e+00,8.743460123253120608e-01
3.779147118585403087e-01,1.448717264278213257e+01,9.244743603336386784e+00,3.541625574612016436e+00,-8.299225279107145248e-01,-2.711835408442395678e+00,-2.162108618096064028e+00,-3.450268245342436035e-01,1.242423544979609717e+00,1.643927315613730400e+00,8.570572048997021630e-01
3.783619482039349835e-01,1.451313210540407894e+01,9.246943008197151315e+00,3.524928835150233919e+00,-8.503974332766213173e-01,-2.719958347333664150e+00,-2.151710278249300501e+00,-3.240929206131530904e-01,1.258012481525072168e+00,1.642423346944023699e+00,8.395829719520832013e-01
3.788091845493297138e-01,1.453910617177717235e+01,9.249081130885963731e+00,3.508162380586046236e+00,-8.708563883902757929e-01,-2.727949022642841559e+00,-2.141149318230007204e+00,-3.031153993054556128e-01,1.273444898240767120e+00,1.640645361727098850e+00,8.219266050646438782e-01
3.792564208947244442e-01,1.456509479745524160e+01,9.251157815900485915e+00,3.491326381878084639e+00,-8.912986909352023090e-01,-2.735806776819321939e+00,-2.130426222287191251e+00,-2.820963057391994155e-01,1.288718464935763475e+00,1.638593163904504824e+00,8.040914487359190899e-01
3.797036572401191745e-01,1.459109794536080429e+01,9.253172913092583940e+00,3.474421014384105888e+00,-9.117236370389996125e-01,-2.743530958973507072e+00,-2.119541490482284463e+00,-2.610376968933023623e-01,1.303830865961361773e+00,1.636266606112645405e+00,7.860809002488721164e-01
3.801508935855139049e-01,1.461711558635897568e+01,9.255126278050978428e+00,3.457446458026243619e+00,-9.321305213117265787e-01,-2.751120925050329014e+00,-2.108495638834464447e+00,-2.399416414947286302e-01,1.318779800633789856e+00,1.633665590121696543e+00,7.678984095381919950e-01
3.805981299309086352e-01,1.464314769984967768e+01,9.257017772495785835e+00,3.440402897461045661e+00,-9.525186368852485153e-01,-2.758576038006458120e+00,-2.097289199468853393e+00,-2.188102199155950167e-01,1.333562983659108969e+00,1.630790067275820654e+00,7.495474790567056012e-01
3.810453662763033100e-01,1.466919427437707668e+01,9.258847264684783696e+00,3.423290522254847090e+00,-9.728872754527375655e-01,-2.765895667990702300e+00,-2.085922720767758864e+00,-1.976455240708974159e-01,1.348178145559572938e+00,1.627640038934383249e+00,7.310316636412504954e-01
3.814926026216980959e-01,1.469525525452669967e+01,9.260614595046229525e+00,3.406109513046229775e+00,-9.932357252327108643e-01,-2.773079183335763531e+00,-2.074396759460122919e+00,-1.764496526544212240e-01,1.362623038067374726e+00,1.624215562892298514e+00,7.123545629587771932e-01
3.819398389670927707e-01,1.472133034730518730e+01,9.262319450168353896e+00,3.388859989926614080e+00,-1.013563264292010269e+00,-2.780125916390213447e+00,-2.062711847509600016e+00,-1.552246907251048080e-01,1.376895444127853585e+00,1.620516745327826635e+00,6.935197568080680997e-01
3.823870753124875010e-01,1.474741943573200587e+01,9.263961630213902509e+00,3.371542119771560930e+00,-1.033869176957310954e+00,-2.787035233868761175e+00,-2.050868552450419102e+00,-1.339727439921708507e-01,1.390993136467621349e+00,1.616543682606609300e+00,6.745308469212000224e-01
3.828343116578822314e-01,1.477352243424250844e+01,9.265540956135605910e+00,3.354156079904596410e+00,-1.054152747278203073e+00,-2.793806513629254251e+00,-2.038867461011004245e+00,-1.126959305988147753e-01,1.404913902155532801e+00,1.612296516831223103e+00,6.553914862229089922e-01
3.832815480032769062e-01,1.479963925682948656e+01,9.267057249108736627e+00,3.336702049879092691e+00,-1.074413257757114604e+00,-2.800439139367969510e+00,-2.026709174650739964e+00,-9.139637841263310858e-02,1.418655546571776283e+00,1.607775441782723691e+00,6.361053765181661213e-01
3.837287843486716921e-01,1.482576981704227137e+01,9.268510330535148611e+00,3.319180211482259946e+00,-1.094649989373249088e+00,-2.806932500673581465e+00,-2.014394309541839956e+00,-7.007622479411326766e-02,1.432215893749433366e+00,1.602980702840835825e+00,6.166762674507035857e-01
3.841760206940664224e-01,1.485191402798580285e+01,9.269900022047339760e+00,3.301590748739127168e+00,-1.114862221606687465e+00,-2.813285993081239500e+00,-2.001923496550749526e+00,-4.873761636434761901e-02,1.445592786715649947e+00,1.597912596902513638e+00,5.971079554631898434e-01
3.846232570394610972e-01,1.487807180231974691e+01,9.271226145512525108e+00,3.283933847916439497e+00,-1.135049232462736368e+00,-2.819499018126770284e+00,-1.989297381219036875e+00,-2.738270877188397900e-02,1.458784087832474263e+00,1.592571472298848434e+00,5.774042827589729310e-01
3.850704933848558276e-01,1.490424305225760193e+01,9.272488523036736652e+00,3.266209697526531563e+00,-1.155210298496450738e+00,-2.825570983400996994e+00,-1.976516623743807655e+00,-6.013666458789784786e-03,1.471787679137312344e+00,1.586957728710345794e+00,5.575691362654632277e-01
3.855177297302505579e-01,1.493042768956576616e+01,9.273686976968933848e+00,3.248418488331169307e+00,-1.175344694837344939e+00,-2.831501302604161996e+00,-1.963581898957646121e+00,1.536733757408578760e-02,1.484601462683010187e+00,1.581071817080563546e+00,5.376064465991399199e-01
3.859649660756452882e-01,1.495662562556267083e+01,9.274821329905124756e+00,3.230560413345326953e+00,-1.195451695214325483e+00,-2.837289395600484543e+00,-1.950493896308052033e+00,3.675812200268654961e-02,1.497223360877588227e+00,1.574914239528107496e+00,5.175201870321518571e-01
3.864122024210400186e-01,1.498283677111787604e+01,9.275891404692519160e+00,3.212635667840931575e+00,-1.215530571980811825e+00,-2.842934688472819715e+00,-1.937253319836402810e+00,5.815649741612421986e-02,1.509651316823598766e+00,1.568485549256989575e+00,4.973143724605428306e-01
3.868594387664346934e-01,1.500906103665117008e+01,9.276897024433690575e+00,3.194644449350567683e+00,-1.235580596140052556e+00,-2.848436613577442600e+00,-1.923860888156426974e+00,7.956026655386555513e-02,1.521883294657121022e+00,1.561786350465347750e+00,4.769930583740942254e-01
3.873066751118294238e-01,1.503529833213169908e+01,9.277838012490750685e+00,3.176586957671123201e+00,-1.255601037370656980e+00,-2.853794609598947929e+00,-1.910317334432184877e+00,1.009672245437457372e-01,1.533917279886395812e+00,1.554817298252523017e+00,4.565603398277679470e-01
3.877539114572242096e-01,1.506154856707706458e+01,9.278714192489548651e+00,3.158463394867417229e+00,-1.275591164052300330e+00,-2.859008121605260744e+00,-1.896623406355579133e+00,1.223751591407710171e-01,1.545751279730082972e+00,1.547579098524503483e+00,4.360203504147880937e-01
3.882011478026188844e-01,1.508781165055242646e+01,9.279525388323882851e+00,3.140273965275769186e+00,-1.295550243291641035e+00,-2.864076601102768294e+00,-1.882779866123371226e+00,1.437818509667457278e-01,1.557383323455159063e+00,1.540072507897727316e+00,4.153772612413252352e-01
3.886483841480136148e-01,1.511408749116965389e+01,9.280271424159732163e+00,3.122018875507509783e+00,-1.315477540948457369e+00,-2.868999506091571838e+00,-1.868787490413696517e+00,1.651850737507361000e-01,1.568811462714463145e+00,1.532298333601238793e+00,3.946352799027731950e-01
3.890956204934083451e-01,1.514037599708641935e+01,9.280952124439503237e+00,3.103698334452487106e+00,-1.335372321661940864e+00,-2.873776301120846366e+00,-1.854647070362124284e+00,1.865825945703004085e-01,1.580033771883850857e+00,1.524257433377218751e+00,3.737986494616858391e-01
3.895428568388030199e-01,1.516667707600531578e+01,9.281567313886295523e+00,3.085312553282498538e+00,-1.355233848877219760e+00,-2.878406457344320657e+00,-1.840359411537209722e+00,2.079721740935651098e-01,1.591048348399002110e+00,1.515950715379866809e+00,3.528716474272945436e-01
3.899900931841978058e-01,1.519299063517300930e+01,9.282116817508180517e+00,3.066861745454679600e+00,-1.375061384872083625e+00,-2.882889452575879918e+00,-1.825925333915558113e+00,2.293515668221178805e-01,1.601853313091864850e+00,1.507379138072642455e+00,3.318585847366388175e-01
3.904373295295925361e-01,1.521931658137932786e+01,9.282600460602496995e+00,3.048346126714882587e+00,-1.394854190783871184e+00,-2.887224771345271446e+00,-1.811345671856428918e+00,2.507185213346724839e-01,1.612446810526710905e+00,1.498543710123881212e+00,3.107638047373503798e-01
3.908845658749872110e-01,1.524565482095641222e+01,9.283018068760176433e+00,3.029765915100969043e+00,-1.414611526636603722e+00,-2.891411904953940848e+00,-1.796621274075821395e+00,2.720707805316000538e-01,1.622827009335856774e+00,1.489445490300753683e+00,2.895916821720009304e-01
3.913318022203819413e-01,1.527200525977785261e+01,9.283369467870064895e+00,3.011121330946080032e+00,-1.434332651368294576e+00,-2.895450351530978406e+00,-1.781753003620089260e+00,2.934060818802450288e-01,1.632992102555000491e+00,1.480085587361593236e+00,2.683466221640899430e-01
3.917790385657766716e-01,1.529836780325780410e+01,9.283654484123276873e+00,2.992412596881871334e+00,-1.454016822858447577e+00,-2.899339616089177785e+00,-1.766741737839078175e+00,3.147221576610458316e-01,1.642940307958192125e+00,1.470465159946590772e+00,2.470330592056578789e-01
3.922262749111714020e-01,1.532474235635012327e+01,9.283872944017558027e+00,2.973639937841691339e+00,-1.473663297955772666e+00,-2.903079210581219982e+00,-1.751588368358763415e+00,3.360167352144867170e-01,1.652669868392448116e+00,1.460585416466842368e+00,2.256554561464945152e-01
3.926735112565661323e-01,1.535112882354751918e+01,9.284024674361672780e+00,2.954803581063720319e+00,-1.493271332506094229e+00,-2.906668653955966963e+00,-1.736293801053406805e+00,3.572875371888560858e-01,1.662179052111993682e+00,1.450447614991758893e+00,2.042183031849684749e-01
3.931207476019608071e-01,1.537752710888067753e+01,9.284109502279804360e+00,2.935903756094067951e+00,-1.512840181380454840e+00,-2.910107472214875202e+00,-1.720858956017229602e+00,3.785322817888145952e-01,1.671466153112141528e+00,1.440053063134839606e+00,1.827261168604752406e-01
3.935679839473555375e-01,1.540393711591742409e+01,9.284127255215967267e+00,2.916940694789819766e+00,-1.532369098503431282e+00,-2.913395198468526459e+00,-1.705284767535590218e+00,3.997486830247884981e-01,1.680529491462809499e+00,1.429403117937800616e+00,1.611834390474871093e-01
3.940152202927503233e-01,1.543035874776184180e+01,9.284077760938444612e+00,2.897914631322059620e+00,-1.551857336881624638e+00,-2.916531372993270921e+00,-1.689572184055695869e+00,4.209344509631509634e-01,1.689367413641662097e+00,1.418499185753076208e+00,1.395948359512424464e-01
3.944624566381449982e-01,1.545679190705342876e+01,9.283960847544236117e+00,2.878825802178835325e+00,-1.571304148632366893e+00,-2.919515543287988013e+00,-1.673722168156811962e+00,4.420872919772347309e-01,1.697978292866892058e+00,1.407342722124669487e+00,1.179648971050327733e-01
3.949096929835397285e-01,1.548323649596626339e+01,9.283776343463536307e+00,2.859674446168064321e+00,-1.590708785012640902e+00,-2.922347264130971123e+00,-1.657735696519978763e+00,4.632049089991725488e-01,1.706360529429650219e+00,1.395935231667364329e+00,9.629823436908735435e-02
3.953569293289344588e-01,1.550969241620812866e+01,9.283524077464203828e+00,2.840460804420438912e+00,-1.610070496448159583e+00,-2.925026097636916678e+00,-1.641613759897268432e+00,4.842850017725091050e-01,1.714512551026080134e+00,1.384278267944306862e+00,7.459948093111601342e-02
3.958041656743291337e-01,1.553615956901967543e+01,9.283203878656275165e+00,2.821185120392253776e+00,-1.629388532562675795e+00,-2.927551613314038015e+00,-1.625357363080537576e+00,5.053252671056565060e-01,1.722432813089014525e+00,1.372373433342946036e+00,5.287329030843390676e-02
3.962514020197239195e-01,1.556263785517360176e+01,9.282815576496480148e+00,2.801847639868185080e+00,-1.648662142207498515e+00,-2.929923388121295158e+00,-1.608967524869679533e+00,5.263233991261752065e-01,1.730119799119297141e+00,1.360222378949314859e+00,3.112433535169090160e-02
3.966986383651186499e-01,1.558912717497376121e+01,9.282359000792778758e+00,2.782448610964078028e+00,-1.667890573491156214e+00,-2.932141006525736948e+00,-1.592445278040441226e+00,5.472770895358097798e-01,1.737572021016728696e+00,1.347826804420716451e+00,9.357307250273061427e-03
3.971458747105133247e-01,1.561562742825436345e+01,9.281833981708913939e+00,2.762988284129624272e+00,-1.687073073809322254e+00,-2.934204060559962635e+00,-1.575791669311696896e+00,5.681840278664043176e-01,1.744788019410662416e+00,1.335188457856723687e+00,-1.242308546074988307e-02
3.975931110559080550e-01,1.564213851437913405e+01,9.281240349768978604e+00,2.743466912151030890e+00,-1.706208889874913925e+00,-2.936112149879701594e+00,-1.559007759312259767e+00,5.890419017366044230e-01,1.751766363990233888e+00,1.322309135668561897e+00,-3.421211789203504328e-02
3.980403474013027854e-01,1.566866033224046006e+01,9.280577935862007521e+00,2.723884750153653833e+00,-1.725297267748371333e+00,-2.937864881821506291e+00,-1.542094622547222738e+00,6.098483971093532352e-01,1.758505653834208982e+00,1.309190682446859544e+00,-5.600504978973952497e-02
3.984875837466975157e-01,1.569519278025856579e+01,9.279846571246578080e+00,2.704242055604578088e+00,-1.744337452868155669e+00,-2.939461871460561149e+00,-1.525053347363795497e+00,6.306011985502197881e-01,1.765004517740483614e+00,1.295834990827750000e+00,-7.779712652370562864e-02
3.989348200920922460e-01,1.572173575638069210e+01,9.279046087555432365e+00,2.684539088315134769e+00,-1.763328690081457095e+00,-2.940902741668613540e+00,-1.507885035916648464e+00,6.512979894865533748e-01,1.771261614555210917e+00,1.282244001357325525e+00,-9.958358007403644852e-02
3.993820564374869209e-01,1.574828915808025265e+01,9.278176316800117007e+00,2.664776110443413337e+00,-1.782270223675075371e+00,-2.942187123172015362e+00,-1.490590804132793323e+00,6.719364524674192873e-01,1.777275633501564700e+00,1.268419702354472989e+00,-1.213596300160331154e-01
3.998292927828816512e-01,1.577485288235601324e+01,9.277237091375633682e+00,2.644953386496704084e+00,-1.801161297406509210e+00,-2.943314654609880954e+00,-1.473171781675965075e+00,6.925142694243658914e-01,1.783045294508130763e+00,1.254364129772054914e+00,-1.431204845035273232e-01
4.002765291282764371e-01,1.580142682573127111e+01,9.276228244065116257e+00,2.625071183333904656e+00,-1.820001154535256571e+00,-2.944284982592369371e+00,-1.455629111910514695e+00,7.130291219330054941e-01,1.788569348536945602e+00,1.240079367056456716e+00,-1.648613412506096942e-01
4.007237654736711119e-01,1.582801088425303604e+01,9.275149608044513272e+00,2.605129770167879499e+00,-1.838789037854303032e+00,-2.945097761759072785e+00,-1.437963951864819290e+00,7.334786914754080067e-01,1.793846577911159645e+00,1.225567545005491699e+00,-1.865773885117332220e-01
4.011710018190658422e-01,1.585460495349120968e+01,9.274001016887304161e+00,2.585129418567780668e+00,-1.857524189721810437e+00,-2.945752654837529683e+00,-1.420177472194211088e+00,7.538606597033019607e-01,1.798875796642340763e+00,1.210830841624671583e+00,-2.082638060602034491e-01
4.016182381644605726e-01,1.588120892853775423e+01,9.272782304569210154e+00,2.565070402461340215e+00,-1.876205852092992732e+00,-2.946249332701846857e+00,-1.402270857143423255e+00,7.741727087020766618e-01,1.803655850757398760e+00,1.195871481981839901e+00,-2.299157661650408357e-01
4.020654745098552474e-01,1.590782270400588594e+01,9.271493305472942481e+00,2.544952998137089750e+00,-1.894833266552214734e+00,-2.946587474431446640e+00,-1.384245304508538998e+00,7.944125212556254478e-01,1.808185618625167024e+00,1.180691738060160478e+00,-2.515284345662540666e-01
4.025127108552500332e-01,1.593444617402930064e+01,9.270133854392957673e+00,2.524777484246531589e+00,-1.913405674345297847e+00,-2.946766767369926932e+00,-1.366102025598438408e+00,8.145777811120094025e-01,1.812464011282610921e+00,1.165293928609451912e+00,-2.730969714485089739e-01
4.029599472006447081e-01,1.596107923226127312e+01,9.268703786540227085e+00,2.504544141806347213e+00,-1.931922316411943896e+00,-2.946786907184026028e+00,-1.347842245195830735e+00,8.346661732498439346e-01,1.816489972760638727e+00,1.149680418995935538e+00,-2.946165324130911589e-01
4.034071835460394384e-01,1.598772177187396437e+01,9.267202937547036612e+00,2.484253254200424088e+00,-1.950382433418499595e+00,-2.946647597922732231e+00,-1.329467201517689823e+00,8.546753841456546930e-01,1.820262480409614136e+00,1.133853621050266547e+00,-3.160822694484122231e-01
4.038544198914341687e-01,1.601437368555750496e+01,9.265631143471788178e+00,2.463905107181989518e+00,-1.968785265790766736e+00,-2.946348552076480942e+00,-1.310978146175322490e+00,8.746031020418814084e-01,1.823780545224436223e+00,1.117815992914010792e+00,-3.374893318987310931e-01
4.043016562368288991e-01,1.604103486551928626e+01,9.263988240803820773e+00,2.443499988875568185e+00,-1.987130053747139469e+00,-2.945889490636480090e+00,-1.292376344133840949e+00,8.944470172158283106e-01,1.827043212169289887e+00,1.101570038884394753e+00,-3.588328674314025246e-01
4.047488925822236294e-01,1.606770520348310072e+01,9.262274066468261680e+00,2.423038189778998319e+00,-2.005416037331851697e+00,-2.945270143154156806e+00,-1.273663073671236878e+00,9.142048222493361909e-01,1.830049560502025496e+00,1.085118309257495417e+00,-3.801080230024131978e-01
4.051961289276183598e-01,1.609438459068833893e+01,9.260488457830884812e+00,2.402520002765357710e+00,-2.023642456448458304e+00,-2.944490247800714666e+00,-1.254839626336932801e+00,9.338742122993040073e-01,1.832798704098167253e+00,1.068463400169754163e+00,-4.013099458203406300e-01
4.056433652730130346e-01,1.612107291788923291e+01,9.258631252702977932e+00,2.381945723084842204e+00,-2.041808550893527752e+00,-2.943549551426802857e+00,-1.235907306909832304e+00,9.534528853690318329e-01,1.835289791774555201e+00,1.051607953437837084e+00,-4.224337843087098143e-01
4.060906016184077649e-01,1.614777007535407449e+01,9.256702289346238288e+00,2.361315648366583808e+00,-2.059913560390545406e+00,-2.942447809622318555e+00,-1.216867433355884653e+00,9.729385425803975807e-01,1.837522007612647279e+00,1.034554656396867722e+00,-4.434746890667498054e-01
4.065378379638025508e-01,1.617447595286434137e+01,9.254701406477691350e+00,2.340630078620527854e+00,-2.077956724623916340e+00,-2.941184786776301685e+00,-1.197721336785239732e+00,9.923288884467340587e-01,1.839494571281398372e+00,1.017306241737064187e+00,-4.644278138284301249e-01
4.069850743091972256e-01,1.620119043971396877e+01,9.252628443274607761e+00,2.319889316239138743e+00,-2.095937283273298313e+00,-2.939760256136969563e+00,-1.178470361408812783e+00,1.011621631146663036e+00,1.841206738359838502e+00,9.998654873386756403e-01,-4.852883164200163524e-01
4.074323106545919559e-01,1.622791342470856435e+01,9.250483239379450495e+00,2.299093665999115466e+00,-2.113854476048072861e+00,-2.938173999871853681e+00,-1.159115864494406845e+00,1.030814482798670273e+00,1.842657800659250444e+00,9.822352161052942954e-01,-5.060513597159541632e-01
4.078795469999866308e-01,1.625464479616461233e+01,9.248265634904836219e+00,2.278243435063077804e+00,-2.131707542722011350e+00,-2.936425809128057729e+00,-1.139659216322362667e+00,1.049905159736497673e+00,1.843847086544986746e+00,9.644182957955510505e-01,-5.267121125931260028e-01
4.083267833453813611e-01,1.628138444190869194e+01,9.245975470438512644e+00,2.257338932981191704e+00,-2.149495723168145744e+00,-2.934515484092629301e+00,-1.120101800140702153e+00,1.068891382785352118e+00,1.844773961257920147e+00,9.464176388531491124e-01,-5.472657508835105933e-01
4.087740196907761470e-01,1.630813224927666027e+01,9.243612587048353646e+00,2.236380471692789307e+00,-2.167218257393818792e+00,-2.932442834053050174e+00,-1.100445012119825483e+00,1.087770877538898784e+00,1.845437827235527406e+00,9.282362022352945718e-01,-5.677074583251917606e-01
4.092212560361708218e-01,1.633488810511295242e+01,9.241176826287372137e+00,2.215368365527846883e+00,-2.184874385576011768e+00,-2.930207677457853155e+00,-1.080690261306638478e+00,1.106541374637164621e+00,1.845838124432636285e+00,9.098769872394247837e-01,-5.880324275118484767e-01
4.096684923815655521e-01,1.636165189576975720e+01,9.238668030198740055e+00,2.194302931208520491e+00,-2.202463348096774354e+00,-2.927809841977323302e+00,-1.060838969578264290e+00,1.125200610045140603e+00,1.845974330641743766e+00,8.913430393283319209e-01,-6.082358608405269429e-01
4.101157287269602825e-01,1.638842350710620011e+01,9.236086041320854534e+00,2.173184487850656321e+00,-2.219984385578867681e+00,-2.925249164564368787e+00,-1.040892571595315230e+00,1.143746325332212654e+00,1.845845961813046499e+00,8.726374479537273299e-01,-6.283129714577961877e-01
4.105629650723550128e-01,1.641520282448767176e+01,9.233430702692379199e+00,2.152013356965100321e+00,-2.237436738921703139e+00,-2.922525491515449936e+00,-1.020852514754508444e+00,1.162176267952518716e+00,1.845452572374041145e+00,8.537633463779765730e-01,-6.482589842044210737e-01
4.110102014177497431e-01,1.644198973278496112e+01,9.230701857857333437e+00,2.130789862459168571e+00,-2.254819649337331811e+00,-2.919638678531660148e+00,-1.000720259140992718e+00,1.180488191525946418e+00,1.844793755548782110e+00,8.347239114943930671e-01,-6.680691365582334118e-01
4.114574377631444735e-01,1.646878411637360173e+01,9.227899350870192308e+00,2.109514330637873414e+00,-2.272132358386810047e+00,-2.916588590779931600e+00,-9.804972774800195801e-01,1.198679856120142162e+00,1.843869143676820421e+00,8.155223636457514802e-01,-6.877386795755959792e-01
4.119046741085391483e-01,1.649558585913296938e+01,9.225023026300991802e+00,2.088187090205324559e+00,-2.289374108016539289e+00,-2.913375102954312457e+00,-9.601850550882951030e-01,1.216749028533093080e+00,1.842678408531665646e+00,7.961619664412709074e-01,-7.072628788310044712e-01
4.123519104539338787e-01,1.652239484444564965e+01,9.222072729240462508e+00,2.066808472265866836e+00,-2.306544140595041981e+00,-2.909998099337405275e+00,-9.397850898246729034e-01,1.234693482576766588e+00,1.841221261638994466e+00,7.766460265718407863e-01,-7.266370153553329825e-01
4.127991467993286090e-01,1.654921095519656404e+01,9.219048305305184599e+00,2.045378810325362728e+00,-2.323641698949739265e+00,-2.906457473861905783e+00,-9.192988920405238407e-01,1.252510999361364785e+00,1.839497454594435810e+00,7.569778936237471223e-01,-7.458563865722440678e-01
4.132463831447233393e-01,1.657603407167728804e+01,9.215949601128009760e+00,2.023898442100382056e+00,-2.340666025412377227e+00,-2.902753130984584207e+00,-8.987279855197214395e-01,1.270199369170092130e+00,1.837506782491624024e+00,7.371609559546112855e-01,-7.649163276651729237e-01
4.136936194901180697e-01,1.660286406041033658e+01,9.212776466947925513e+00,2.002367719075885955e+00,-2.357616356576043071e+00,-2.898884988888666747e+00,-8.780739090180493811e-01,1.287756403563282470e+00,1.835249093038716639e+00,7.171985894845149812e-01,-7.838123625087510815e-01
4.141408558355127445e-01,1.662970080610042700e+01,9.209528749205887266e+00,1.980786978858009473e+00,-2.374491938444571737e+00,-2.894852966152466234e+00,-8.573381981854982792e-01,1.305179913737393171e+00,1.832724232585475788e+00,6.970941937151995393e-01,-8.025399232468970467e-01
4.145880921809074748e-01,1.665654419640516437e+01,9.206206294079722241e+00,1.959156558463694076e+00,-2.391292019227815757e+00,-2.890656989670718602e+00,-8.365223989346214362e-01,1.322467716425498763e+00,1.829932081537821054e+00,6.768512134916973011e-01,-8.210944284841006358e-01
4.150353285263022607e-01,1.668339411724763011e+01,9.202808948577073878e+00,1.937476798379706544e+00,-2.408015847162016776e+00,-2.886296996711055662e+00,-8.156280701427468527e-01,1.339617637256271365e+00,1.826872562769892516e+00,6.564731343870136016e-01,-8.394713239083756440e-01
4.154825648716969355e-01,1.671025045291842304e+01,9.199336560518494466e+00,1.915748042472803281e+00,-2.424662670600067127e+00,-2.881772934906928540e+00,-7.946567834415189102e-01,1.356627511082719728e+00,1.823545641590178956e+00,6.359634818138142354e-01,-8.576660835162400742e-01
4.159298012170916659e-01,1.673711308617478366e+01,9.195788978521058255e+00,1.893970637902286036e+00,-2.441231738100264614e+00,-2.877084762251302497e+00,-7.736101230083598512e-01,1.373495182309590223e+00,1.819951325707726664e+00,6.153258201392463045e-01,-8.756742108303781080e-01
4.163770375624863962e-01,1.676398189833679453e+01,9.192166051982500363e+00,1.872144935035031210e+00,-2.457722298513491221e+00,-2.872232447091136009e+00,-7.524896853599245539e-01,1.390218505219365630e+00,1.816089665198442393e+00,5.945637518029641688e-01,-8.934912401099179835e-01
4.168242739078811265e-01,1.679085676938071359e+01,9.188467631065881491e+00,1.850271287362901251e+00,-2.474133601068889465e+00,-2.867215968122633019e+00,-7.312970791474607823e-01,1.406795344296935868e+00,1.811960752471474256e+00,5.736809164382744575e-01,-9.111127375534041617e-01
4.172715102532758569e-01,1.681773757802936942e+01,9.184693566684765997e+00,1.828350051422592992e+00,-2.490464895457998207e+00,-2.862035314387274099e+00,-7.100339249541306463e-01,1.423223574552895609e+00,1.807564722235682320e+00,5.526809899964544304e-01,-9.285343024944151535e-01
4.177187465986705872e-01,1.684462420183968945e+01,9.180843710488932885e+00,1.806381586717906274e+00,-2.506715431917352799e+00,-2.856690485268621238e+00,-6.887018550942728412e-01,1.439501081845483643e+00,1.802901751466194691e+00,5.315676838742247057e-01,-9.457515685898426616e-01
4.181659829440652620e-01,1.687151651728727941e+01,9.176917914850598379e+00,1.784366255644434629e+00,-2.522884461309553572e+00,-2.851181490489905102e+00,-6.673025134146137738e-01,1.455625763201159328e+00,1.797972059371047759e+00,5.103447440443819039e-01,-9.627602050008291501e-01
4.186132192894599924e-01,1.689841439984815352e+01,9.172916032851167856e+00,1.762304423416666266e+00,-2.538971235202811094e+00,-2.845508350112383233e+00,-6.458375550974075896e-01,1.471595527133828574e+00,1.792775907357911258e+00,4.890159501895763872e-01,-9.795559175663743900e-01
4.190604556348547227e-01,1.692531772407749457e+01,9.168837918268510023e+00,1.740196457997532864e+00,-2.554975005948937561e+00,-2.839671094534482076e+00,-6.243086464655500656e-01,1.487408293962689587e+00,1.787313599000904141e+00,4.675851148392726198e-01,-9.961344499695814481e-01
4.195076919802494531e-01,1.695222636368558611e+01,9.164683425564742691e+00,1.718042730030352461e+00,-2.570895026759826951e+00,-2.833669764491710819e+00,-6.027174647896094140e-01,1.503061996128737476e+00,1.781585480007489730e+00,4.460560825098415783e-01,-1.012491584896582086e+00
4.199549283256441834e-01,1.697914019161076737e+01,9.160452409874563884e+00,1.695843612773209941e+00,-2.586730551782390641e+00,-2.827504411057355505e+00,-5.810656980968142982e-01,1.518554578509900166e+00,1.775591938185460350e+00,4.244327288478230709e-01,-1.028623145188113153e+00
4.204021646710388582e-01,1.700605908008954614e+01,9.156144726994076777e+00,1.673599482035754704e+00,-2.602480836171964018e+00,-2.821175095643948527e+00,-5.593550449819879589e-01,1.533883998734811183e+00,1.769333403410007000e+00,4.027189597763460860e-01,-1.044524994983749622e+00
4.208494010164335886e-01,1.703298290072376986e+01,9.151760233370152875e+00,1.651310716118412181e+00,-2.618145136164183651e+00,-2.814681890005513054e+00,-5.375872144204122405e-01,1.549048227495233743e+00,1.762810347590871851e+00,3.809187106446926818e-01,-1.060193040858810054e+00
4.212966373618283744e-01,1.705991152454491200e+01,9.147298786090322764e+00,1.628977695754035393e+00,-2.633722709145322138e+00,-2.808024876240592604e+00,-5.157639255826614866e-01,1.564045248857105719e+00,1.756023284639591786e+00,3.590359453810437196e-01,-1.075623232953902386e+00
4.217438737072230492e-01,1.708684482207541322e+01,9.142760242873176679e+00,1.606600804051973252e+00,-2.649212813721091742e+00,-2.801204146796049788e+00,-4.938869076513696110e-01,1.578873060570233910e+00,1.748972770436825863e+00,3.370746556483710799e-01,-1.090811566097136476e+00
4.221911100526177796e-01,1.711378266338721588e+01,9.138144462059290873e+00,1.584180426444527612e+00,-2.664614709783938107e+00,-2.794219804471642643e+00,-4.719578996399154680e-01,1.593529674376641836e+00,1.741659402799760503e+00,3.150388600034609299e-01,-1.105754080919017612e+00
4.226383463980125099e-01,1.714072491815728227e+01,9.133451302602672683e+00,1.561716950635889223e+00,-2.679927658578763250e+00,-2.787071962425383465e+00,-4.499786502131027932e-01,1.608013116317528857e+00,1.734083821449614149e+00,2.929326030591441477e-01,-1.120446864959961042e+00
4.230855827434072403e-01,1.716767145572026365e+01,9.128680624062747384e+00,1.539210766553449794e+00,-2.695150922767142632e+00,-2.779760744179670340e+00,-4.279509175097470641e-01,1.622321427038889263e+00,1.726246707979217421e+00,2.707599546496464171e-01,-1.134886053770495007e+00
4.235328190888019706e-01,1.719462214511829146e+01,9.123832286596837093e+00,1.516662266301552986e+00,-2.710283766490006574e+00,-2.772286283628197179e+00,-4.058764689672179626e-01,1.636452662095764676e+00,1.718148785820681201e+00,2.485250089991076217e-01,-1.149067832004113443e+00
4.239800554341966454e-01,1.722157685514779502e+01,9.118906150953183243e+00,1.494071844117673686e+00,-2.725325455428774024e+00,-2.764648725043641786e+00,-3.837570811479354971e-01,1.650404892255133538e+00,1.709790820213155094e+00,2.262318838932654286e-01,-1.162988434502785218e+00
4.244272917795913758e-01,1.724853545440349833e+01,9.113902078464485967e+00,1.471439896330993591e+00,-2.740275256864978193e+00,-2.756848223086126204e+00,-3.615945395677870877e-01,1.664176203797449904e+00,1.701173618170660928e+00,2.038847198542751427e-01,-1.176644147375136118e+00
4.248745281249861061e-01,1.727549781131942197e+01,9.108819931041965745e+00,1.448766821323432374e+00,-2.755132439738334327e+00,-2.748884942812462207e+00,-3.393906385265199610e-01,1.677764698816805788e+00,1.692298028450024194e+00,1.814876793187163440e-01,-1.190031309067269394e+00
4.253217644703808364e-01,1.730246379420707825e+01,9.103659571169940179e+00,1.426053019493078278e+00,-2.769896274703287808e+00,-2.740759059686167287e+00,-3.171471809400571162e-01,1.691168495519745463e+00,1.683164941518883850e+00,1.590449458187362941e-01,-1.203146311426262161e+00
4.257690008157755668e-01,1.732943327129066802e+01,9.098420861900937240e+00,1.403298893220041865e+00,-2.784566034184031924e+00,-2.732470759588263576e+00,-2.948659781747624553e-01,1.704385728522717081e+00,1.673775289523790288e+00,1.365607231663547028e-01,-1.215985600756319673e+00
4.262162371611702971e-01,1.735640611073946005e+01,9.093103666851316547e+00,1.380504846834741617e+00,-2.799140992427984642e+00,-2.724020238828844143e+00,-2.725488498836545759e-01,1.717414549148158942e+00,1.664130046258385898e+00,1.140392346409303537e-01,-1.228545678867579483e+00
4.266634735065649719e-01,1.738338218069719332e+01,9.087707850197423554e+00,1.357671286588602033e+00,-2.813620425557737281e+00,-2.715407704159430669e+00,-2.501976238445624556e-01,1.730253125719230400e+00,1.654230227131677333e+00,9.148472217978254051e-02,-1.240823104117585451e+00
4.271107098519597023e-01,1.741036134930864421e+01,9.082233276672258881e+00,1.334798620627165588e+00,-2.828003611621476843e+00,-2.706633372786089620e+00,-2.278141358002131467e-01,1.742899643853186076e+00,1.644076889136381503e+00,6.890144557195732045e-02,-1.252814492445422978e+00
4.275579461973544881e-01,1.743734348474322715e+01,9.076679811562668121e+00,1.311887258965660941e+00,-2.842289830641854920e+00,-2.697697472383348671e+00,-2.054002293003018842e-01,1.755352306753370950e+00,1.633671130817376360e+00,4.629368165518854550e-02,-1.264516518398493883e+00
4.280051825427491630e-01,1.746432845521571409e+01,9.071047320707071648e+00,1.288937613466952126e+00,-2.856478364663347591e+00,-2.688600241108871192e+00,-1.829577555454638960e-01,1.767609335499877643e+00,1.623014092240221196e+00,2.366572351597417967e-02,-1.275925916151976480e+00
4.284524188881438933e-01,1.749131612900409039e+01,9.065335670493686493e+00,1.265950097821924469e+00,-2.870568497798072105e+00,-2.679341927618911878e+00,-1.604885732332070880e-01,1.779668969338833673e+00,1.612106954959764415e+00,1.021879692824190222e-03,-1.287039480520932644e+00
4.288996552335385681e-01,1.751830637446444783e+01,9.059544727859298874e+00,1.242925127532301444e+00,-2.884559516270069679e+00,-2.669922791084557545e+00,-1.379945484058003879e-01,1.791529465970323809e+00,1.600950941988844800e+00,-2.163352661731987592e-02,-1.297854067965072300e+00
4.293468915789333540e-01,1.754529906004299988e+01,9.053674360288539447e+00,1.219863119895869819e+00,-2.898450708458057967e+00,-2.660343101208733962e+00,-1.154775543000876592e-01,1.803189101834959729e+00,1.589547317767069590e+00,-4.429615834952971287e-02,-1.308366597586182900e+00
4.297941279243280843e-01,1.757229405428518731e+01,9.047724435813696786e+00,1.196764493994145084e+00,-2.912241364936646093e+00,-2.650603138244006285e+00,-9.293947119927170597e-02,1.814646172399081436e+00,1.577897388129693601e+00,-6.696166535815073484e-02,-1.318574052118214546e+00
4.302413642697227592e-01,1.759929122584189543e+01,9.041694823015038907e+00,1.173629670682438064e+00,-2.925930778516020236e+00,-2.640703193011134875e+00,-7.038218628661774279e-02,1.825898992438600654e+00,1.566002500276560960e+00,-8.962568520093117108e-02,-1.328473478910022543e+00
4.306886006151174895e-01,1.762629044347278295e+01,9.035585391021660584e+00,1.150459072582322495e+00,-2.939518244280119763e+00,-2.630643566918414500e+00,-4.780759350108476635e-02,1.836945896321504179e+00,1.553864042741138318e+00,-1.122838439200094518e-01,-1.338061990900791365e+00
4.311358369605122198e-01,1.765329157604661248e+01,9.029396009512860033e+00,1.127253124076611712e+00,-2.953003059623220850e+00,-2.620424571981816442e+00,-2.521759339498308439e-02,1.847785238288949250e+00,1.541483445359666193e+00,-1.349317568196647388e-01,-1.347336767588074746e+00
4.315830733059069502e-01,1.768029449253881324e+01,9.023126548720034279e+00,1.104012251306647041e+00,-2.966384524285053281e+00,-2.610046530845863799e+00,-2.614092993472150184e-03,1.858415392735047300e+00,1.528862179240341401e+00,-1.575650292410101239e-01,-1.356295055988536724e+00
4.320303096513016805e-01,1.770729906202603843e+01,9.016776879429089675e+00,1.080736882172089519e+00,-2.979661940384342067e+00,-2.599509776805325689e+00,2.000099434391633402e-02,1.868834754485258820e+00,1.516001756732636263e+00,-1.801792573334538572e-01,-1.364934171591333456e+00
4.324775459966964108e-01,1.773430515367786597e+01,9.010346872983383548e+00,1.057427446333080390e+00,-2.992834612450836040e+00,-2.588814653827650414e+00,4.262574905986693530e-02,1.879041739073437745e+00,1.502903731396657339e+00,-2.027700288230535053e-01,-1.373251499304149581e+00
4.329247823420910857e-01,1.776131263674557914e+01,9.003836401287188096e+00,1.034084375214863849e+00,-3.005901847455797693e+00,-2.577961516576212642e+00,6.525824553388004379e-02,1.889034783017515817e+00,1.489569697972636941e+00,-2.253329237776729999e-01,-1.381244494391915545e+00
4.333720186874858160e-01,1.778832138054806578e+01,8.997245336809662319e+00,1.010708102014790333e+00,-3.018862954840964008e+00,-2.566950730434305772e+00,8.789655221496894821e-02,1.898812344093825821e+00,1.476001292350464844e+00,-2.478635153690204040e-01,-1.388910683408163038e+00
4.338192550328806019e-01,1.781533125445476884e+01,8.990573552589369299e+00,9.872990617117909373e-01,-3.031717246545959199e+00,-2.555782671529934547e+00,1.105387317523640611e-01,1.908372901610052796e+00,1.462200191539341887e+00,-2.703573706314840175e-01,-1.396247665119042525e+00
4.342664913782752767e-01,1.784234212786577345e+01,8.983820922239296181e+00,9.638576910782306051e-01,-3.044464037034199322e+00,-2.544457726761375493e+00,1.331828411243141108e-01,1.917714956676844995e+00,1.448168113637501753e+00,-2.928100512178489767e-01,-1.403253111420014854e+00
4.347137277236700070e-01,1.786935387018895938e+01,8.976987319952415945e+00,9.403844286942202313e-01,-3.057102643317235469e+00,-2.532976293823518077e+00,1.558269317649074726e-01,1.926837032478042611e+00,1.433906817802027334e+00,-3.152171141518252950e-01,-1.409924768245182314e+00
4.351609640690646819e-01,1.789636635081432559e+01,8.970072620507732353e+00,9.168797149642771149e-01,-3.069632384977608819e+00,-2.521338781234959914e+00,1.784690496890153355e-01,1.935737674539577124e+00,1.419418104218720389e+00,-3.375741125774792684e-01,-1.416260456469305318e+00
4.356082004144594677e-01,1.792337943908529851e+01,8.963076699276902204e+00,8.933439921365151637e-01,-3.082052584190115851e+00,-2.509545608365919112e+00,2.011072356151939466e-01,1.944415450996967110e+00,1.404703814072107981e+00,-3.598765965054152582e-01,-1.422258072802442985e+00
4.360554367598541980e-01,1.795039300426719819e+01,8.955999432231338986e+00,8.697777043241798900e-01,-3.094362565741585414e+00,-2.497597205466907333e+00,2.237395250867084684e-01,1.952868952861497753e+00,1.389765829515517304e+00,-3.821201135558726092e-01,-1.427915590677300894e+00
4.365026731052488729e-01,1.797740691551280889e+01,8.948840695949851209e+00,8.461812975296278960e-01,-3.106561657049094372e+00,-2.485494013698157811e+00,2.463639485905946280e-01,1.961096794284997724e+00,1.374606073641202020e+00,-4.043002096986269001e-01,-1.433231061129175199e+00
4.369499094506436032e-01,1.800442104182504366e+01,8.941600367626799439e+00,8.225552196707111019e-01,-3.118649188176680909e+00,-2.473236485159855391e+00,2.689785316747903554e-01,1.969097612823294874e+00,1.359226510450589398e+00,-4.264124299897745773e-01,-1.438202613668619456e+00
4.373971457960383336e-01,1.803143525201664588e+01,8.934278325080798666e+00,7.988999206096356609e-01,-3.130624491850488855e+00,-2.460825082923156160e+00,2.915812950632734601e-01,1.976870069698285048e+00,1.343629144824631361e+00,-4.484523193052928347e-01,-1.442828457146740906e+00
4.378443821414330639e-01,1.805844941466710907e+01,8.926874446763887860e+00,7.752158521841487904e-01,-3.142486903472414106e+00,-2.448260281061923394e+00,3.141702547693405734e-01,1.984412850058646871e+00,1.327816022494158865e+00,-4.704154230715315022e-01,-1.447106880613136859e+00
4.382916184868277942e-01,1.808546339807654846e+01,8.919388611771289277e+00,7.515034682412482514e-01,-3.154235761132196725e+00,-2.435542564685325040e+00,3.367434222068512728e-01,1.991724663239208937e+00,1.311789230010431240e+00,-4.922972879924646383e-01,-1.451036254166546247e+00
4.387388548322225246e-01,1.811247707021676590e+01,8.911820699851654481e+00,7.277632246732712584e-01,-3.165870405617975614e+00,-2.422672429971156838e+00,3.592988042995644005e-01,1.998804243018932780e+00,1.295550894715708612e+00,-5.140934627738132923e-01,-1.454615029798107528e+00
4.391860911776171994e-01,1.813949029867942286e+01,8.904170591417807756e+00,7.039955794563459435e-01,-3.177390180425341271e+00,-2.409650384199914619e+00,3.818344035885810062e-01,2.005650347877554029e+00,1.279103184713868968e+00,-5.357994988440629713e-01,-1.457841742227285575e+00
4.396333275230119297e-01,1.816650295062117948e+01,8.896438167558077481e+00,6.802009926914041049e-01,-3.188794431764806703e+00,-2.396476945789738799e+00,4.043482183377189454e-01,2.012261761250848213e+00,1.262448308841236155e+00,-5.574109510722061733e-01,-1.460715009730485292e+00
4.400805638684066601e-01,1.819351489270610500e+01,8.888623310048091142e+00,6.563799266474743543e-01,-3.200082508567795081e+00,-2.383152644332040104e+00,4.268382426370722627e-01,2.018637291784554755e+00,1.245588516637368581e+00,-5.789233784824502349e-01,-1.463233534962300908e+00
4.405278002138013904e-01,1.822052599104510762e+01,8.880725901363106800e+00,6.325328458074355176e-01,-3.211253762491087294e+00,-2.369678020627929094e+00,4.493024665045910471e-01,2.024775773586938499e+00,1.228526098315972259e+00,-6.003323449657352873e-01,-1.465396105769438240e+00
4.409750365591961208e-01,1.824753611113236573e+01,8.872745824690898786e+00,6.086602169162897980e-01,-3.222307547919679216e+00,-2.356053626725478800e+00,4.717388759856180336e-01,2.030676066479955910e+00,1.211263384735963511e+00,-6.216334199879959277e-01,-1.467201595997275287e+00
4.414222729045907956e-01,1.827454511777905566e+01,8.864682963945114125e+00,5.847625090316934671e-01,-3.233243221968202352e+00,-2.342280025957676148e+00,4.941454532506461828e-01,2.036337056249124533e+00,1.193802747372513906e+00,-6.428221792954355029e-01,-1.468648966289122670e+00
4.418695092499855814e-01,1.830155287504395645e+01,8.856537203779204503e+00,5.608401935770752633e-01,-3.244060144480710228e+00,-2.328357792981231356e+00,5.165201766909661707e-01,2.041757654891958484e+00,1.176146598288273282e+00,-6.638942056164701677e-01,-1.469737264878090199e+00
4.423167455953803118e-01,1.832855924167883188e+01,8.848308430872277697e+00,5.368937483246251086e-01,-3.254757676173499981e+00,-2.314287515973062259e+00,5.388610177374147936e-01,2.046936800776846699e+00,1.158297392617882338e+00,-6.848450907587834147e-01,-1.470465636337417781e+00
4.427639819407749866e-01,1.835556399775326142e+01,8.839996555023752478e+00,5.129237217407991434e-01,-3.265335148444044489e+00,-2.300069831370121332e+00,5.611658879232028774e-01,2.051873453057025287e+00,1.140257658829375131e+00,-7.056704609132398165e-01,-1.470833421177791367e+00
4.432112182861697169e-01,1.838256696307451676e+01,8.831601476043562826e+00,4.889306293262675740e-01,-3.275791912785027904e+00,-2.285705366299754626e+00,5.834327264511250943e-01,2.056566589026998404e+00,1.122029918019110228e+00,-7.263659445238294099e-01,-1.470839907674836411e+00
4.436584546315644473e-01,1.840956798421356666e+01,8.823123086974662854e+00,4.649149648823996395e-01,-3.286127335331508359e+00,-2.271194746177020551e+00,6.056594900621888877e-01,2.061015213657291678e+00,1.103616712868361827e+00,-7.469271758445994447e-01,-1.470484422740555797e+00
4.441056909769591776e-01,1.843656690719528868e+01,8.814561281764982326e+00,4.408772244163213783e-01,-3.296340785563606879e+00,-2.256538608026426473e+00,6.278441331320295804e-01,2.065218360635970640e+00,1.085020625865547927e+00,-7.673498040805856180e-01,-1.469766390487844854e+00
4.445529273223539080e-01,1.846356357749793631e+01,8.805915955273032836e+00,4.168179061341491520e-01,-3.306431636346242264e+00,-2.241737600466711999e+00,6.499846078669179184e-01,2.069175092518233505e+00,1.066244278827625624e+00,-7.876294943804379445e-01,-1.468685332116160591e+00
4.450001636677485828e-01,1.849055784005262026e+01,8.797187003273526429e+00,3.927375104341180867e-01,-3.316399263968999200e+00,-2.226792383695267663e+00,6.720788645004476258e-01,2.072884500875525671e+00,1.047290332420659720e+00,-8.077619288259494379e-01,-1.467240865793273841e+00
4.454474000131433131e-01,1.851754953924280755e+01,8.788374322462983557e+00,3.686365398995908316e-01,-3.326243048186145579e+00,-2.211703629472183241e+00,6.941248514909181822e-01,2.076345706444181261e+00,1.028161485679554898e+00,-8.277428074185004814e-01,-1.465432706533106089e+00
4.458946363585380990e-01,1.854453851890379923e+01,8.779477810465381893e+00,3.445154992919887693e-01,-3.335962372256772390e+00,-2.196472021103944794e+00,7.161205157193732962e-01,2.079557859273583720e+00,1.008860475526981881e+00,-8.475678490623830275e-01,-1.463260666069654103e+00
4.463418727039327738e-01,1.857152462232220458e+01,8.770497365837790937e+00,3.203748955436058754e-01,-3.345556622985082385e+00,-2.181098253426764444e+00,7.380638026883303837e-01,2.082520138873852567e+00,9.893900762914711322e-01,-8.672327925450395991e-01,-1.460724652726998141e+00
4.467891090493275041e-01,1.859850769223550415e+01,8.761432888076020831e+00,2.962152377502885181e-01,-3.355025190760828391e+00,-2.165583032789524687e+00,7.599526567212187000e-01,2.085231754363058521e+00,9.697530992246540249e-01,-8.867333975142283053e-01,-1.457824671285392837e+00
4.472363453947221790e-01,1.862548757083149908e+01,8.752284277620285380e+00,2.720370371640703500e-01,-3.364367469599862659e+00,-2.149927077036399403e+00,7.817850211624429724e-01,2.087691944613955020e+00,9.499523920177289638e-01,-9.060654454520425949e-01,-1.454560822843449230e+00
4.476835817401169648e-01,1.865246409974785990e+01,8.743051435860875742e+00,2.478408071856382233e-01,-3.373582857184854955e+00,-2.134131115489068975e+00,8.035588385781855525e-01,2.089899978400237668e+00,9.299908383170483184e-01,-9.252247406458850021e-01,-1.450933304676394364e+00
4.481308180855116952e-01,1.867943712007163626e+01,8.733734265143834108e+00,2.236270633567581378e-01,-3.382670754906121235e+00,-2.118195888928612547e+00,8.252720509578317376e-01,2.091855154542327178e+00,9.098713572389340865e-01,-9.442071111562937435e-01,-1.446942410090424902e+00
4.485780544309063700e-01,1.870640647233877729e+01,8.724332668776648703e+00,1.993963233525352652e-01,-3.391630567902617077e+00,-2.102122149576997945e+00,8.469225999161293927e-01,2.093556802052675359e+00,8.895969028836152592e-01,-9.630084097817195321e-01,-1.442588528273137216e+00
4.490252907763011558e-01,1.873337199653369112e+01,8.714846551033943456e+00,1.751491069735963690e-01,-3.400461705103055454e+00,-2.085910661078226536e+00,8.685084268960061582e-01,2.095004280280597708e+00,8.691704638483654932e-01,-9.816245150201847736e-01,-1.437872144140045716e+00
4.494725271216958307e-01,1.876033353208874743e+01,8.705275817163201424e+00,1.508859361381974518e-01,-3.409163579267156852e+00,-2.069562198479131698e+00,8.900274733720385800e-01,2.096196979056624610e+00,8.485950627398364254e-01,-1.000051332027822149e+00,-1.432793838177193857e+00
4.499197634670905610e-01,1.878729091788385119e+01,8.695620373390461566e+00,1.266073348741553195e-01,-3.417735607027061917e+00,-2.053077548209767400e+00,9.114776810546685315e-01,2.097134318836381794e+00,8.278737556855078061e-01,-1.018284793574371294e+00,-1.427354286279833406e+00
4.503669998124853469e-01,1.881424399224598076e+01,8.685880126926067035e+00,1.023138293107441199e-01,-3.426177208928856022e+00,-2.036457508063481914e+00,9.328569920950344763e-01,2.097815750843991633e+00,8.070096318443709116e-01,-1.036320860995524562e+00,-1.421554259587207492e+00
4.508142361578800217e-01,1.884119259294874027e+01,8.676054985970386824e+00,7.800594767046054034e-02,-3.434487809474245701e+00,-2.019702887176603845e+00,9.541633492905094993e-01,2.098240757214998808e+00,7.860058129167617480e-01,-1.054155525142197902e+00,-1.415394624313408123e+00
4.512614725032746965e-01,1.886813655721193683e+01,8.666144859719569382e+00,5.368422026065827746e-02,-3.442666837162380311e+00,-2.002814506007754680e+00,9.753946962909428864e-01,2.098408851138820808e+00,7.648654526533484876e-01,-1.071784807326722655e+00,-1.408876341574317292e+00
4.517087088486694824e-01,1.889507572170115068e+01,8.656149658371289135e+00,2.934917946511428344e-02,-3.450713724531800253e+00,-1.985793196316816722e+00,9.965489778055479642e-01,2.098319577000720582e+00,7.435917363633244292e-01,-1.089204760265912952e+00,-1.402000467210639423e+00
4.521559451940642127e-01,1.892200992252727332e+01,8.646069293130526745e+00,5.001359735496535563e-03,-3.458627908202522860e+00,-1.968639801143542201e+00,1.017624139810467510e+00,2.097972510523305356e+00,7.221878804217787273e-01,-1.106411469021033156e+00,-1.394768151607020945e+00
4.526031815394588875e-01,1.894893899524614156e+01,8.635903676215331615e+00,-1.935870241731962871e-02,-3.466408828918280616e+00,-1.951355174785770474e+00,1.038618129757058917e+00,2.097367258907547605e+00,7.006571317762043671e-01,-1.123401051934700412e+00,-1.387180639507243907e+00
4.530504178848535624e-01,1.897586277485808637e+01,8.625652720862605705e+00,-4.373046843200256717e-02,-3.474055931588888591e+00,-1.933940182777302175e+00,1.059528896780828511e+00,2.096503460973329958e+00,6.790027674522087775e-01,-1.140169661564665038e+00,-1.379239269825513592e+00
4.534976542302483482e-01,1.900278109580754915e+01,8.615316341333899786e+00,-6.811339770563185070e-02,-3.481568665332751333e+00,-1.916395701865404977e+00,1.080354391911056533e+00,2.095380787299514491e+00,6.572280940583925535e-01,-1.156713485614502046e+00,-1.370945475453828832e+00
4.539448905756430230e-01,1.902969379198265187e+01,8.604894452921223902e+00,-9.250694760264699390e-02,-3.488946483519502983e+00,-1.898722619987971427e+00,1.101092568281080375e+00,2.093998940363536843e+00,6.353364472904218241e-01,-1.173028747861186716e+00,-1.362300783065443666e+00
4.543921269210377534e-01,1.905660069671483825e+01,8.594386971952843624e+00,-1.169105734639613869e-01,-3.496188843812805924e+00,-1.880921836250267987e+00,1.121741381339314891e+00,2.092357654680521151e+00,6.133311914342199911e-01,-1.189111709079619050e+00,-1.353306812914397028e+00
4.548393632664325392e-01,1.908350164277845806e+01,8.583793815799113602e+00,-1.413237286161118655e-01,-3.503295208213264011e+00,-1.862994260901375210e+00,1.142298789060886666e+00,2.090456696941923376e+00,5.912157188683976328e-01,-1.204958667964002084e+00,-1.343965278631148008e+00
4.552865996118272141e-01,1.911039646239037637e+01,8.573114902878309351e+00,-1.657458643805447274e-01,-3.510265043101484572e+00,-1.844940815310233129e+00,1.162762752159985258e+00,2.088295866153693670e+00,5.689934495658263147e-01,-1.220565962046141761e+00,-1.334277987014285793e+00
4.557338359572218889e-01,1.913728498720963600e+01,8.562350152662460800e+00,-1.901764300830232068e-01,-3.517097819281288729e+00,-1.826762431941319154e+00,1.183131234302903012e+00,2.085874993773967123e+00,5.466678305943732941e-01,-1.235929968610668617e+00,-1.324246837818322087e+00
4.561810723026166747e-01,1.916416704833705609e+01,8.551499485683203616e+00,-2.146148730631182167e-01,-3.523793012023047844e+00,-1.808460054329972921e+00,1.203402202321737224e+00,2.083193943850273122e+00,5.242423356168309789e-01,-1.251047105607139276e+00,-1.313873823537571539e+00
4.566283086480114051e-01,1.919104247631485194e+01,8.540562823537648285e+00,-2.390606386837781372e-01,-3.530350101107154082e+00,-1.790034637057376976e+00,1.223573626428752892e+00,2.080252613156275743e+00,5.017204643900393668e-01,-1.265913832559030006e+00,-1.303161029186129971e+00
4.570755449934060799e-01,1.921791110112631173e+01,8.529540088894242089e+00,-2.635131703410650283e-01,-3.536768570867649952e+00,-1.771487145725129331e+00,1.243643480431481763e+00,2.077050931328032313e+00,4.791057422631330720e-01,-1.280526651469673372e+00,-1.292110632073915522e+00
4.575227813388008657e-01,1.924477275219543415e+01,8.518431205498638192e+00,-2.879719094739642271e-01,-3.543047910235980424e+00,-1.752818556929474081e+00,1.263609741948465315e+00,2.073588860999772798e+00,4.564017196749851069e-01,-1.294882107725071174e+00,-1.280724901578799813e+00
4.579700176841955406e-01,1.927162725838655888e+01,8.507236098179605577e+00,-3.124362955742659986e-01,-3.549187612784884482e+00,-1.734029858235196730e+00,1.283470392625663870e+00,2.069866397939218672e+00,4.336119716508617383e-01,-1.308976790993602979e+00,-1.269006198914852668e+00
4.584172540295902709e-01,1.929847444800404332e+01,8.495954692854908785e+00,-3.369057661966177175e-01,-3.555187176772433233e+00,-1.715122048149098077e+00,1.303223418353588237e+00,2.065883571182400402e+00,4.107400972981831710e-01,-1.322807336122659772e+00,-1.256956976896621558e+00
4.588644903749850568e-01,1.932531414879194287e+01,8.484586916537221413e+00,-3.613797569686334477e-01,-3.561046105186204791e+00,-1.696096136093151241e+00,1.322866809485085060e+00,2.061640443168026859e+00,3.877897193015109600e-01,-1.336370424032173654e+00,-1.244579779699545474e+00
4.593117267203797316e-01,1.935214618793362007e+01,8.473132697340050257e+00,-3.858577016010948935e-01,-3.566763905787582623e+00,-1.676953142377293871e+00,1.342398561053782302e+00,2.057137109871359115e+00,3.647644834167146355e-01,-1.349662782605022482e+00,-1.231877242616430834e+00
4.597589630657744064e-01,1.937897039205150307e+01,8.461591964483641704e+00,-4.103390318983445306e-01,-3.572340091156227082e+00,-1.657694098171799579e+00,1.361816672993291455e+00,2.052373700937609513e+00,3.416680579642360494e-01,-1.362681187574402486e+00,-1.218852091809994764e+00
4.602061994111691923e-01,1.940578658720672323e+01,8.449964648300934300e+00,-4.348231777686740740e-01,-3.577774178734645538e+00,-1.638320045479361386e+00,1.381119150356998837e+00,2.047350379814874444e+00,3.185041333216286352e-01,-1.375422463408033424e+00,-1.205507144061531477e+00
4.606534357565639226e-01,1.943259459889879182e+01,8.438250680243498891e+00,-4.593095672348723735e-01,-3.583065690872927256e+00,-1.618832037106776145e+00,1.400304003538585196e+00,2.042067343886585729e+00,2.952764214152194810e-01,-1.387883484189300853e+00,-1.191845306515643799e+00
4.611006721019585974e-01,1.945939425206531936e+01,8.426449992887496521e+00,-4.837976264448855535e-01,-3.588214154873610617e+00,-1.599231136636256378e+00,1.419369248493229652e+00,2.036524824603484607e+00,2.719886552109401778e-01,-1.400061174495309091e+00,-1.177869576421058717e+00
4.615479084473533833e-01,1.948618537108171722e+01,8.414562519939629226e+00,-5.082867796825696338e-01,-3.593219103036688455e+00,-1.579518418396385737e+00,1.438312906959481552e+00,2.030723087615118327e+00,2.486445882043414324e-01,-1.411952510271819783e+00,-1.163583040867522733e+00
4.619951447927480581e-01,1.951296777976086716e+01,8.402588196243138796e+00,-5.327764493785178690e-01,-3.598080072704744836e+00,-1.559694967432736945e+00,1.457133006681798681e+00,2.024662432900869558e+00,2.252479939098109840e-01,-1.423554519705091392e+00,-1.148988876518812097e+00
4.624423811381427885e-01,1.953974130135291176e+01,8.390526957783748685e+00,-5.572660561210831531e-01,-3.602796606308251715e+00,-1.539761879478056983e+00,1.475827581633821772e+00,2.018343194900488857e+00,2.018026653488840250e-01,-1.434864284090652919e+00,-1.134090349341767778e+00
4.628896174835375743e-01,1.956650575854486718e+01,8.378378741695707177e+00,-5.817550186673665635e-01,-3.607368251410975724e+00,-1.519720260922194255e+00,1.494394672242239652e+00,2.011765742644187949e+00,1.783124145378531811e-01,-1.445878938698931693e+00,-1.118890814331506167e+00
4.633368538289322491e-01,1.959326097346043127e+01,8.366143486267752394e+00,-6.062427539544374966e-01,-3.611794560755543060e+00,-1.499571228781559906e+00,1.512832325611415785e+00,2.004930479882212069e+00,1.547810719744362462e-01,-1.456595673637818944e+00,-1.103393715232620975e+00
4.637840901743269240e-01,1.962000676765968521e+01,8.353821130949134144e+00,-6.307286771106104251e-01,-3.616075092309145589e+00,-1.479315910668272505e+00,1.531138595748673170e+00,1.997837845213972674e+00,1.312124861236660944e-01,-1.467011734712145632e+00,-1.087602584256529337e+00
4.642313265197215988e-01,1.964674296213883053e+01,8.341411616355635772e+00,-6.552122014668033678e-01,-3.620209409309368631e+00,-1.458955444758944342e+00,1.549311543790231172e+00,1.990488312216678990e+00,1.076105229029677979e-01,-1.477124424280023662e+00,-1.071521041794880169e+00
4.646785628651164402e-01,1.967346937732993339e+01,8.328914884275599562e+00,-6.796927385680495703e-01,-3.624197080310173735e+00,-1.438490979763079824e+00,1.567349238227863761e+00,1.982882389573510373e+00,8.397906516637942964e-02,-1.486931102106130664e+00,-1.055152796129053883e+00
4.651257992105111150e-01,1.970018583310064031e+01,8.316330877675987665e+00,-7.041696981850231740e-01,-3.628037679228005796e+00,-1.417923674891169883e+00,1.585249755136177052e+00,1.975020621201318383e+00,6.032201218801569453e-02,-1.496429186211851725e+00,-1.038501643135778085e+00
4.655730355559057898e-01,1.972689214875399699e+01,8.303659540708400399e+00,-7.286424883258288965e-01,-3.631730785388055160e+00,-1.397254699822300772e+00,1.603011178400668868e+00,1.966903586377808821e+00,3.664327914456833035e-02,-1.505616153722383110e+00,-1.021571465988733829e+00
4.660202719013005757e-01,1.975358814302817478e+01,8.290900818715142506e+00,-7.531105152477484133e-01,-3.635275983570652070e+00,-1.376485234671521729e+00,1.620631599946382062e+00,1.958531899868307891e+00,1.294679659711550634e-02,-1.514489541710700937e+00,-1.004366234856358897e+00
4.664675082466952505e-01,1.978027363409619355e+01,8.278054658235326713e+00,-7.775731834691073097e-01,-3.638672864057781897e+00,-1.355616469956827830e+00,1.638109119967227301e+00,1.949906212052020082e+00,-1.076349002790943921e-02,-1.523046948038409454e+00,-9.868900065956949241e-01
4.669147445920899808e-01,1.980694843956580797e+01,8.265121007010883147e+00,-8.020298957813964957e-01,-3.641921022679778908e+00,-1.334649606565663671e+00,1.655441847156114532e+00,1.941027209047789581e+00,-3.448362095871582156e-02,-1.531286032193575286e+00,-9.691469244422498130e-01
4.673619809374847667e-01,1.983361237647914521e+01,8.252099813992721522e+00,-8.264800532612510686e-01,-3.645020060862114608e+00,-1.313585855721266071e+00,1.672627898935574287e+00,1.931895612839451770e+00,-5.820962259874162825e-02,-1.539204516125363131e+00,-9.511412176960993836e-01
4.678092172828794415e-01,1.986026526131258407e+01,8.238991029346777850e+00,-8.509230552827622418e-01,-3.647969585672354853e+00,-1.292426438948448775e+00,1.689665401689227409e+00,1.922512181400629183e+00,-8.193750804829047496e-02,-1.546800185075649647e+00,-9.328772014039099503e-01
4.682564536282741163e-01,1.988690690997651345e+01,8.225794604460139325e+00,-8.753582995297621849e-01,-3.650769209867242182e+00,-1.271172588039137796e+00,1.706552490993840543e+00,1.912877708819104239e+00,-1.056632776268586760e-01,-1.554070888407500961e+00,-9.143592760371493933e-01
4.687036899736689022e-01,1.991353713781517243e+01,8.212510491947133673e+00,-8.997851820082998220e-01,-3.653418551939930925e+00,-1.249825545017472228e+00,1.723287311852127024e+00,1.902993025420689932e+00,-1.293829193963764723e-01,-1.561014540430592845e+00,-8.955919271663278503e-01
4.691509263190636325e-01,1.994015575960634834e+01,8.199138645655512647e+00,-9.242030970590775496e-01,-3.655917236167331552e+00,-1.228386562104654800e+00,1.739868018926119309e+00,1.892858997892655548e+00,-1.530924096851375982e-01,-1.567629121223460320e+00,-8.765797251313987015e-01
4.695981626644583073e-01,1.996676258956127725e+01,8.185679020672536055e+00,-9.486114373701655111e-01,-3.658264892657629996e+00,-1.206856901683307282e+00,1.756292776771352759e+00,1.882476529406645893e+00,-1.767877136127120608e-01,-1.573912677452739661e+00,-8.573273247081647508e-01
4.700453990098530932e-01,1.999335744132449122e+01,8.172131573331098409e+00,-9.730095939897942525e-01,-3.660461157397935317e+00,-1.185237836261466393e+00,1.772559760071708457e+00,1.871846559741106253e+00,-2.004647856156718255e-01,-1.579863323189282021e+00,-8.378394647707494425e-01
4.704926353552477680e-01,2.001994012797348432e+01,8.158496261215963941e+00,-9.973969563390332471e-01,-3.662505672302030391e+00,-1.163530648436414294e+00,1.788667153874772264e+00,1.860970065403314111e+00,-2.241195699739229052e-01,-1.585479240721093142e+00,-8.181209679503184118e-01
4.709398717006424984e-01,2.004651046201864517e+01,8.144773043169861282e+00,-1.021772912224872210e+00,-3.664398085258306015e+00,-1.141736630857880019e+00,1.804613153828096062e+00,1.849848059750828666e+00,-2.477480013381558877e-01,-1.590758681363285243e+00,-7.981767402896736696e-01
4.713871080460372842e-01,2.007306825540333506e+01,8.130961879303697515e+00,-1.046136847855840601e+00,-3.666138050308536567e+00,-1.119857086403238444e+00,1.820395967109861068e+00,1.838481595411436187e+00,-2.713460051168587461e-01,-1.595699974738033600e+00,-7.780117821170484671e-01
4.718343443914319590e-01,2.009961331951454255e+01,8.117062731183237290e+00,-1.070488147998427841e+00,-3.667725233616223157e+00,-1.097893337205612108e+00,1.836013845499122166e+00,1.826871867521815629e+00,-2.949095013215690675e-01,-1.600301925729239461e+00,-7.576316799354452236e-01
4.722815807368266339e-01,2.012614546516249803e+01,8.103075561493222168e+00,-1.094826195824829318e+00,-3.669159302484906071e+00,-1.075846705636248624e+00,1.851465029850190014e+00,1.815020018044215755e+00,-3.184344359265137148e-01,-1.604563125514902877e+00,-7.370416296187043415e-01
4.727288170822214197e-01,2.015266450258259923e+01,8.089000334071306142e+00,-1.119150372883627842e+00,-3.670439926228620031e+00,-1.053718516915276959e+00,1.866747751351139684e+00,1.802927153033591967e+00,-3.419167569511224469e-01,-1.608481977322104850e+00,-7.162465485921556407e-01
4.731760534276161501e-01,2.017917024144299987e+01,8.074837014045460393e+00,-1.143460059184751687e+00,-3.671566780468209945e+00,-1.031510106241314118e+00,1.881860253613521161e+00,1.790594417984635145e+00,-3.653524055534998483e-01,-1.612056966493568222e+00,-6.952514484066290024e-01
4.736232897730108249e-01,2.020566249084447463e+01,8.060585567839613219e+00,-1.167754633213698323e+00,-3.672539547162886553e+00,-1.009222818703404689e+00,1.896800792872338715e+00,1.778022997594367993e+00,-3.887373169548423713e-01,-1.615286660541066288e+00,-6.740614321201310322e-01
4.740705261184054997e-01,2.023214105932023799e+01,8.046245963179314842e+00,-1.192033471945852741e+00,-3.673357914641766087e+00,-9.868580091925522879e-01,1.911567638185733164e+00,1.765214115524132987e+00,-4.120674213596603463e-01,-1.618169709193540529e+00,-6.526816916965821891e-01
4.745177624638002856e-01,2.025860575483579140e+01,8.031818169097393323e+00,-1.216295950860935005e+00,-3.674021577635393054e+00,-9.644170423128055614e-01,1.926159071634388376e+00,1.752169034160955041e+00,-4.353386448718401525e-01,-1.620704844439934345e+00,-6.311175054215819591e-01
4.749649988091950159e-01,2.028505638478875639e+01,8.017302155939621144e+00,-1.240541443957550616e+00,-3.674530237307241709e+00,-9.419012922919264286e-01,1.940573388520647757e+00,1.738889054378289778e+00,-4.585469104065243440e-01,-1.622890880566739913e+00,-6.093742353352251673e-01
4.754122351545896907e-01,2.031149275600875015e+01,8.002697895370355141e+00,-1.264769323767908071e+00,-3.674883601285204637e+00,-9.193121428915791427e-01,1.954808897567377857e+00,1.725375515296126983e+00,-4.816881385978664665e-01,-1.624726714190265930e+00,-5.874573246819143613e-01
4.758594714999844766e-01,2.033791467475727188e+01,7.988005360378189756e+00,-1.288978961372635013e+00,-3.675081383693061365e+00,-8.966509873171055744e-01,1.968863921116537741e+00,1.711629794040482100e+00,-5.047582487025968900e-01,-1.626211324283614479e+00,-5.653722953772284399e-01
4.763067078453791514e-01,2.036432194672753226e+01,7.973224525281620068e+00,-1.313169726415685856e+00,-3.675123305181928313e+00,-8.739192281268910456e-01,1.982736795327450618e+00,1.697653305502283771e+00,-5.277531594993959407e-01,-1.627343772198373673e+00,-5.431247454918511908e-01
4.767539441907738262e-01,2.039071437704439305e+01,7.958355365734672837e+00,-1.337340987119444158e+00,-3.675009092961694090e+00,-8.511182771412268977e-01,1.996425870374839651e+00,1.683447502095596571e+00,-5.506687901841661459e-01,-1.628123201681029197e+00,-5.207203467524732510e-01
4.772011805361686676e-01,2.041709177026424626e+01,7.943397858732554440e+00,-1.361492110299891145e+00,-3.674738480832434817e+00,-8.282495553507877029e-01,2.009929510646549122e+00,1.669013873515253543e+00,-5.735010612610876857e-01,-1.628548838884085859e+00,-4.981648420597752924e-01
4.776484168815633424e-01,2.044345393037488279e+01,7.928351982617322768e+00,-1.385622461381884607e+00,-3.674311209215812113e+00,-8.053144928246837031e-01,2.023246094940983397e+00,1.654353946493873462e+00,-5.962458954294957980e-01,-1.628619992371905578e+00,-4.754640430234614024e-01
4.780956532269580173e-01,2.046980066079546390e+01,7.913217717083488978e+00,-1.409731404414642508e+00,-3.673727025186454664e+00,-7.823145286179979951e-01,2.036374016664308506e+00,1.639469284558205286e+00,-6.188992184666706198e-01,-1.628336053121263616e+00,-4.526238275142474010e-01
4.785428895723528031e-01,2.049613176437641116e+01,7.897995043183682284e+00,-1.433818302087268792e+00,-3.672985682503321136e+00,-7.592511106789641140e-01,2.049311684027331992e+00,1.624361487784899083e+00,-6.414569601063828674e-01,-1.627696494516614134e+00,-4.296501372329617485e-01
4.789901259177474779e-01,2.052244704339933534e+01,7.882683943334295229e+00,-1.457882515744413077e+00,-3.672086941641047542e+00,-7.361256957556927549e-01,2.062057520242110531e+00,1.609032192555646334e+00,-6.639150549132888379e-01,-1.626700872340075765e+00,-4.065489752966667258e-01
4.794373622631422083e-01,2.054874629957699383e+01,7.867284401321100518e+00,-1.481923405402110205e+00,-3.671030569821271961e+00,-7.129397493024096644e-01,2.074609963718305750e+00,1.593483071311662336e+00,-6.862694431532090356e-01,-1.625348824756128296e+00,-3.833264038417633635e-01
4.798845986085369941e-01,2.057502933405323020e+01,7.851796402304901612e+00,-1.505940329763675978e+00,-3.669816341043947716e+00,-6.896947453853208287e-01,2.086967468259230074e+00,1.577715832307588606e+00,-7.085160716591802910e-01,-1.623640072291026470e+00,-3.599885416441940267e-01
4.803318349539316690e-01,2.060129594740292092e+01,7.836219932827169998e+00,-1.529932646235746763e+00,-3.668444036118636564e+00,-6.663921665880139233e-01,2.099128503257619016e+00,1.561732219364754481e+00,-7.306508946933651938e-01,-1.621574417806929569e+00,-3.365415617566540063e-01
4.807790712993263438e-01,2.062754593963196825e+01,7.820554980815659363e+00,-1.553899710944480317e+00,-3.666913442695781455e+00,-6.430335039163950217e-01,2.111091553891150774e+00,1.545534011623797221e+00,-7.526698748048246124e-01,-1.619151746470741449e+00,-3.129916891628096720e-01
4.812263076447211296e-01,2.065377911017727186e+01,7.804801535590049077e+00,-1.577840878751825882e+00,-3.665224355297966419e+00,-6.196202567032302877e-01,2.122855121317651417e+00,1.529123023296688366e+00,-7.745689836830829123e-01,-1.616372025717670802e+00,-2.893451984485927997e-01
4.816735439901158600e-01,2.067999525790667903e+01,7.788959587867579692e+00,-1.601755503271928172e+00,-3.663376575351156905e+00,-5.961539325122462429e-01,2.134417722870033618e+00,1.512501103418133264e+00,-7.963442030075311706e-01,-1.613235305209504977e+00,-2.656084114905261639e-01
4.821207803355105348e-01,2.070619418111901666e+01,7.773029129768664447e+00,-1.625642936887687906e+00,-3.661369911215921480e+00,-5.726360470417563020e-01,2.145777892250969376e+00,1.495670135596322226e+00,-8.179915252927021374e-01,-1.609741716787596033e+00,-2.417876951610459235e-01
4.825680166809053206e-01,2.073237567754409483e+01,7.757010154822516768e+00,-1.649502530767423369e+00,-3.659204178218635306e+00,-5.490681240278731945e-01,2.156934179727272305e+00,1.478632037763076612e+00,-8.395069547293523282e-01,-1.605891474420562126e+00,-2.178894590508823059e-01
4.830152530262999955e-01,2.075853954434267834e+01,7.740902657972788425e+00,-1.673333634881624121e+00,-3.656879198682671639e+00,-5.254516951473129360e-01,2.167885152323988152e+00,1.461388761923390067e+00,-8.608865080213582432e-01,-1.601684874146710902e+00,-1.939201532085026436e-01
4.834624893716947258e-01,2.078468557810655426e+01,7.724706635583170389e+00,-1.697135598019899216e+00,-3.654394801959566674e+00,-5.017882999196916494e-01,2.178629394018238408e+00,1.443942293904298291e+00,-8.821262152185052052e-01,-1.597122294011166010e+00,-1.698862658965208938e-01
4.839097257170895117e-01,2.081081357485853545e+01,7.708422085443026539e+00,-1.720907767807978495e+00,-3.651750824460175515e+00,-4.780794856094525702e-01,2.189165505932754385e+00,1.426294653103173271e+00,-9.032221205450546853e-01,-1.592204193997716954e+00,-1.457943213652056480e-01
4.843569620624841865e-01,2.083692333005249608e+01,7.692049006773014952e+00,-1.744649490724865970e+00,-3.648947109685805490e+00,-4.543268071273295350e-01,2.199492106529141289e+00,1.408447892235377363e+00,-9.241702832241645016e-01,-1.586931115955385829e+00,-1.216508776430007543e-01
4.848041984078788613e-01,2.086301463857343563e+01,7.675587400230684310e+00,-1.768360112120137106e+00,-3.645983508259332595e+00,-4.305318269313496149e-01,2.209607831800879385e+00,1.390404097081274326e+00,-9.449667782981691078e-01,-1.581303683519696968e+00,-9.746252434405078269e-02
4.852514347532735917e-01,2.088908729473752857e+01,7.659037267916107616e+00,-1.792038976231323577e+00,-3.642859877956301062e+00,-4.066961149274337384e-01,2.219511335466021862e+00,1.372165386232645501e+00,-9.656076974446592409e-01,-1.575322602028675023e+00,-7.323588049280338463e-02
4.856986710986683775e-01,2.091514109229218121e+01,7.642398613377486605e+00,-1.815685426201432362e+00,-3.639576083736005607e+00,-3.828212483695510038e-01,2.229201289159625343e+00,1.353733910838475385e+00,-9.860891497884071155e-01,-1.568988658433549954e+00,-4.897759236562959639e-02
4.861459074440630523e-01,2.094117582441609926e+01,7.625671441616771240e+00,-1.839298804096586970e+00,-3.636131997772556801e+00,-3.589088117594327887e-01,2.238676382625899741e+00,1.335111854350112370e+00,-1.006407262709125394e+00,-1.562302721204184452e+00,-2.469433134948240127e-02
4.865931437894577272e-01,2.096719128371940499e+01,7.608855759095252580e+00,-1.862878450923818985e+00,-3.632527499485923794e+00,-3.349603967458243403e-01,2.247935323910086769e+00,1.316301432265787774e+00,-1.026558182645084694e+00,-1.555265740229200500e+00,-3.927918175593569927e-04
4.870403801348525130e-01,2.099318726224369414e+01,7.591951573739180503e+00,-1.886423706648940435e+00,-3.628762475572968604e+00,-3.109776020233415705e-01,2.256976839550046243e+00,1.297304891874541788e+00,-1.046538075892529784e+00,-1.547878746710841691e+00,2.392031097795754846e-02
4.874876164802472434e-01,2.101916355146214599e+01,7.574958894945373444e+00,-1.909933910214551611e+00,-3.624836820038452867e+00,-2.869620332308758792e-01,2.265799674767565275e+00,1.278124511999518154e+00,-1.066343129400938672e+00,-1.540142853054536687e+00,4.823824299613599376e-02
4.879348528256419182e-01,2.104511994227963001e+01,7.557877733586818358e+00,-1.933408399558192770e+00,-3.620750434226035708e+00,-2.629153028495411215e-01,2.274402593659400118e+00,1.258762602740620462e+00,-1.085969551564137880e+00,-1.532059252753182221e+00,7.255425348052424450e-02
4.883820891710367040e-01,2.107105622503284792e+01,7.540708102018260917e+00,-1.956846511630607743e+00,-3.616503226849245856e+00,-2.388390301001959148e-01,2.282784379388030249e+00,1.239221505216549835e+00,-1.105413573007240302e+00,-1.523629220266134565e+00,9.686157701532660536e-02
4.888293255164313789e-01,2.109697218949042252e+01,7.523450014081830339e+00,-1.980247582414102814e+00,-3.612095114022444431e+00,-2.147348408405543863e-01,2.290943834372126009e+00,1.219503591306246193e+00,-1.124671447369393729e+00,-1.514854110892932537e+00,1.211534355645200733e-01
4.892765618618260537e-01,2.112286762485305758e+01,7.506103485112612717e+00,-2.003610946941080329e+00,-3.607526019291763753e+00,-1.906043674618072004e-01,2.298879780476756451e+00,1.199611263389661175e+00,-1.143739452082410679e+00,-1.505735360641713205e+00,1.454230404939940158e-01
4.897237982072208951e-01,2.114874231975369412e+01,7.488668531944256301e+00,-2.026935939312663582e+00,-3.602795873666027493e+00,-1.664492487848387992e-01,2.306591059203302319e+00,1.179546954087937305e+00,-1.162613889145201584e+00,-1.496274486092355582e+00,1.696635945766155062e-01
4.901710345526155699e-01,2.117459606225761704e+01,7.471145172914586574e+00,-2.050221892717415173e+00,-3.597904615647666837e+00,-1.422711299560371900e-01,2.314076531879086573e+00,1.159313126002984529e+00,-1.181291085894021986e+00,-1.486473084254350763e+00,1.938682939802355287e-01
4.906182708980102447e-01,2.120042863986267179e+01,7.453533427871166239e+00,-2.073468139450260761e+00,-3.592852191263597561e+00,-1.180716623425779321e-01,2.321335079846748695e+00,1.138912271456365533e+00,-1.199767395768622569e+00,-1.476332832419353425e+00,2.180303302387459619e-01
4.910655072434050306e-01,2.122623983949941362e+01,7.435833318176900519e+00,-2.096674010931468324e+00,-3.587638554096094001e+00,-9.385250342734541285e-02,2.328365604653317433e+00,1.118346912227618173e+00,-1.218039199074174794e+00,-1.465855488008476648e+00,2.421428922060288036e-01
4.915127435887997054e-01,2.125202944753127099e+01,7.418044866715642449e+00,-2.119838837725743996e+00,-3.582263665313649259e+00,-6.961531670342302469e-02,2.335167028239007347e+00,1.097619599291957737e+00,-1.236102903739027425e+00,-1.455042888414305180e+00,2.661991679928669141e-01
4.919599799341944357e-01,2.127779724975476583e+01,7.400168097897751984e+00,-2.142961949561520640e+00,-3.576727493701798544e+00,-4.536177156806475708e-02,2.341738293125750658e+00,1.076732912557292643e+00,-1.253954946068358112e+00,-1.443896950837590065e+00,2.901923468868964351e-01
4.924072162795892216e-01,2.130354303139970185e+01,7.382203037665697742e+00,-2.166042675350301483e+00,-3.571030015693946069e+00,-2.109354321631529139e-02,2.348078362605436453e+00,1.055689460600683915e+00,-1.271591791493596579e+00,-1.432419672118693477e+00,3.141156212554457872e-01
4.928544526249838964e-01,2.132926657712933505e+01,7.364149713499659633e+00,-2.189080343206124546e+00,-3.565171215402165750e+00,3.187687465822097721e-03,2.354186220927865669e+00,1.034491880404174502e+00,-1.289009935317691813e+00,-1.420613128563743999e+00,3.379621884313498414e-01
4.933016889703785712e-01,2.135496767104065441e+01,7.346008154423068426e+00,-2.212074280465237130e+00,-3.559151084647977914e+00,2.748023400873034205e-02,2.360060873488456057e+00,1.013142837089928916e+00,-1.306205903456271633e+00,-1.408479475765474609e+00,3.617252525818085429e-01
4.937489253157733571e-01,2.138064609666457372e+01,7.327778391008212822e+00,-2.235023813705791618e+00,-3.552969622993114029e+00,5.178240446686777076e-02,2.365701347015631395e+00,9.916450236548260966e-01,-1.323176253174561223e+00,-1.396020948418809970e+00,3.853980265601114619e-01
4.941961616611680874e-01,2.140630163696614119e+01,7.309460455381828758e+00,-2.257928268767693147e+00,-3.546626837770275209e+00,7.609250152691582336e-02,2.371106689757949582e+00,9.700011607044175532e-01,-1.339917573820165186e+00,-1.383239860131168619e+00,4.089737337403643869e-01
4.946433980065627622e-01,2.143193407434482012e+01,7.291054381230655856e+00,-2.280786970772612499e+00,-3.540122744113850750e+00,1.004088226164132625e-01,2.376275971670957610e+00,9.482139961862147137e-01,-1.356426487551706916e+00,-1.370138603227454732e+00,4.324456098352124078e-01
4.950906343519575481e-01,2.145754319063474114e+01,7.272560203807010737e+00,-2.303599244144090008e+00,-3.533457364990632232e+00,1.247296600127911770e-01,2.381208284603759662e+00,9.262863051223888533e-01,-1.372699650063281762e+00,-1.356719648549777446e+00,4.558069046965039783e-01
4.955378706973522229e-01,2.148312876710491537e+01,7.253977959934389652e+00,-2.326364412627726530e+00,-3.526630731230514737e+00,1.490533009528141051e-01,2.385902742485292549e+00,9.042208893418693938e-01,-1.388733751304718878e+00,-1.342985545251901502e+00,4.790508840988848549e-01
4.959851070427469533e-01,2.150869058445957194e+01,7.235307688012997396e+00,-2.349081799311593333e+00,-3.519642881557165204e+00,1.733780277425469585e-01,2.390358481510361788e+00,8.820205772117505338e-01,-1.404525516197752344e+00,-1.328938920588381034e+00,5.021708315064502548e-01
4.964323433881416281e-01,2.153422842283836758e+01,7.216549428025368584e+00,-2.371750726646638885e+00,-3.512493862618695228e+00,1.977021178676432456e-01,2.394574660325345938e+00,8.596882233681695240e-01,-1.420071705347926372e+00,-1.314582479698449102e+00,5.251600498222429581e-01
4.968795797335364139e-01,2.155974206181674546e+01,7.197703221541871699e+00,-2.394370516467364762e+00,-3.505183729018280570e+00,2.220238441042095001e-01,2.398550460213670021e+00,8.372267084464384279e-01,-1.435369115752442193e+00,-1.299919005384557513e+00,5.480118631208524826e-01
4.973268160789310888e-01,2.158523128040615191e+01,7.178769111726350793e+00,-2.416940490012455811e+00,-3.497712543344813518e+00,2.463414746299417146e-01,2.402285085280960519e+00,8.146389388107075913e-01,-1.450414581503728817e+00,-1.284951357885724565e+00,5.707196183638255649e-01
4.977740524243258191e-01,2.161069585705441654e+01,7.159747143341622433e+00,-2.439459967945706520e+00,-3.490080376203485990e+00,2.706532731358719523e-01,2.405777762639954354e+00,7.919278462828465148e-01,-1.465204974488959255e+00,-1.269682474645500880e+00,5.932766870982023599e-01
4.982212887697206050e-01,2.163613556964600804e+01,7.140637362755079209e+00,-2.461928270376937178e+00,-3.482287306246393044e+00,2.949574989384164958e-01,2.409027742595109434e+00,7.690963878708212409e-01,-1.479737205085313700e+00,-1.254115370074722513e+00,6.156764671378956999e-01
4.986685251151152798e-01,2.166155019550238592e+01,7.121439817944241746e+00,-2.484344716883093440e+00,-3.474333420203097766e+00,3.192524070919284807e-01,2.412034298826931433e+00,7.461475454963895082e-01,-1.494008222851116230e+00,-1.238253135308938102e+00,6.379123842280903789e-01
4.991157614605099546e-01,2.168693951138233444e+01,7.102154558502308923e+00,-2.506708626529474238e+00,-3.466218812911189939e+00,3.435362485016839607e-01,2.414796728576047879e+00,7.230843257221870601e-01,-1.508015017212815723e+00,-1.222098937960572229e+00,6.599778936926131712e-01
4.995629978059047405e-01,2.171230329348229660e+01,7.082781635643717877e+00,-2.529019317891055607e+00,-3.457943587346812730e+00,3.678072700372922998e-01,2.417314352826968715e+00,6.999097594781797937e-01,-1.521754618147773463e+00,-1.205656021865779248e+00,6.818664820642489355e-01
5.000102341512994153e-01,2.173764131743671513e+01,7.063321102209716429e+00,-2.551276109073941534e+00,-3.449507854655200489e+00,3.920637146465284495e-01,2.419586516491600836e+00,6.766269017875365943e-01,-1.535224096862902732e+00,-1.188927706826063524e+00,7.035716686980185708e-01
5.004574704966940901e-01,2.176295335831839495e+01,7.043773012673895551e+00,-2.573478317736955123e+00,-3.440911734181155701e+00,4.163038214696395123e-01,2.421612588592445547e+00,6.532388314918096128e-01,-1.548420566469127735e+00,-1.171917388344533295e+00,7.250870073674405836e-01
5.009047068420888760e-01,2.178823919063887615e+01,7.024137423147755577e+00,-2.595625261113345683e+00,-3.432155353499553918e+00,4.405258259540714150e-01,2.423391962445564207e+00,6.297486509755472195e-01,-1.561341182651710069e+00,-1.154628537356955142e+00,7.464060878437596136e-01
5.013519431874836618e-01,2.181349858834881417e+01,7.004414391386245775e+00,-2.617716256032611710e+00,-3.423238848445795846e+00,4.647279599696256813e-01,2.424924055843223236e+00,6.061594858902574767e-01,-1.573983144336373208e+00,-1.137064699957460068e+00,7.675225374581234883e-01
5.017991795328783367e-01,2.183873132483834567e+01,6.984603976793328783e+00,-2.639750618942443339e+00,-3.414162363146264312e+00,4.889084519240523008e-01,2.426208311236278892e+00,5.824744848777667627e-01,-1.586343694351270095e+00,-1.119229497119003991e+00,7.884300226467265693e-01
5.022464158782731225e-01,2.186393717293749006e+01,6.964706240427515738e+00,-2.661727665930806452e+00,-3.404926050048755037e+00,5.130655268791040058e-01,2.427244195916288039e+00,5.586968192929315791e-01,-1.598420120084813156e+00,-1.101126624408522936e+00,8.091222504789493675e-01
5.026936522236677973e-01,2.188911590491658998e+01,6.944721245007396959e+00,-2.683646712748160468e+00,-3.395530069952875429e+00,5.371974066670266446e-01,2.428031202197327598e+00,5.348296829257228602e-01,-1.610209754139311222e+00,-1.082759851696790898e+00,8.295929701684420232e-01
5.031408885690624722e-01,2.191426729248664884e+01,6.924649054917221491e+00,-2.705507074829723191e+00,-3.385974592040462028e+00,5.613023100074243654e-01,2.428568847597531999e+00,5.108762917227471778e-01,-1.621709974980424906e+00,-1.064133022863038569e+00,8.498359745671429932e-01
5.035881249144572580e-01,2.193939110679980686e+01,6.904489736212415352e+00,-2.727308067317951501e+00,-3.376259793905941553e+00,5.853784526246430531e-01,2.428856675020361511e+00,4.868398835080689491e-01,-1.632918207582490400e+00,-1.045250055494232999e+00,8.698451016423115467e-01
5.040353612598519328e-01,2.196448711844975321e+01,6.884243356625123766e+00,-2.749049005085105968e+00,-3.366385861586706163e+00,6.094240473655616608e-01,2.428894252935606790e+00,4.627237177034522198e-01,-1.643831924069691253e+00,-1.026114940579124557e+00,8.896142359365267760e-01
5.044825976052466077e-01,2.198955509747217008e+01,6.863909985569751626e+00,-2.770729202755927822e+00,-3.356352989593439418e+00,6.334373043178080920e-01,2.428681175560068795e+00,4.385310750479585185e-01,-1.654448644353001985e+00,-1.006731742196946389e+00,9.091373100106109328e-01
5.049298339506413935e-01,2.201459481334519808e+01,6.843489694148475522e+00,-2.792347974730491789e+00,-3.346161380940451124e+00,6.574164309284578067e-01,2.428217063038024204e+00,4.142652573169209873e-01,-1.664765936763059839e+00,-9.871045972008881675e-01,9.284083058695841162e-01
5.053770702960361794e-01,2.203960603498980575e+01,6.822982555156856144e+00,-2.813904635207029159e+00,-3.335811247175995753e+00,6.813596321230284136e-01,2.427501561621320914e+00,3.899295870403793884e-01,-1.674781418678713107e+00,-9.672377148962723048e-01,9.474212563714398128e-01
5.058243066414308542e-01,2.206458853077037929e+01,6.802388643089259723e+00,-2.835398498205130124e+00,-3.325302808412534006e+00,7.052651104251663750e-01,2.426534343849298558e+00,3.655274072207015390e-01,-1.684492757151622389e+00,-9.471353767133857682e-01,9.661702466191256500e-01
5.062715429868255290e-01,2.208954206849510982e+01,6.781708034144483754e+00,-2.856828877588820426e+00,-3.314636293357039243e+00,7.291310660765082385e-01,2.425315108728362645e+00,3.410620810498008471e-01,-1.693897669526512884e+00,-9.268019358751367065e-01,9.846494153352564060e-01
5.067187793322203149e-01,2.211446641541652269e+01,6.760940806231213962e+00,-2.878195087089929327e+00,-3.303811939341215531e+00,7.529556971571713664e-01,2.423843581911286016e+00,3.165369916255453830e-01,-1.702993924057352615e+00,-9.062418170592941857e-01,1.002852956219948855e+00
5.071660156776149897e-01,2.213936133823191099e+01,6.740087038973628708e+00,-2.899496440331446045e+00,-3.292829992351781865e+00,7.767371997065233291e-01,2.422119515876259843e+00,2.919555416677213078e-01,-1.711779340519321568e+00,-8.854595160555979172e-01,1.020775119291502886e+00
5.076132520230096645e-01,2.216422660308391457e+01,6.719146813716837308e+00,-2.920732250851151957e+00,-3.281690707060639589e+00,8.004737678445639215e-01,2.420142690105632877e+00,2.673211532331729590e-01,-1.720251790816664572e+00,-8.644595994174040232e-01,1.038410212210178596e+00
5.080604883684044504e-01,2.218906197556097126e+01,6.698120213532472889e+00,-2.941901832125230598e+00,-3.270394346855110435e+00,8.241635938935825134e-01,2.417912911264392672e+00,2.426372674304997368e-01,-1.728409199586323997e+00,-8.432467041082029047e-01,1.055752601584823314e+00
5.085077247137991252e-01,2.221386722069779296e+01,6.677007323224223079e+00,-2.963004497592038433e+00,-3.258941183868126146e+00,8.478048685002932405e-01,2.415430013378352836e+00,2.179073441340784179e-01,-1.736249544797408673e+00,-8.218255371427979350e-01,1.072796714262476137e+00
5.089549610591938000e-01,2.223864210297607258e+01,6.655808229333237236e+00,-2.984039560676179370e+00,-3.247331499008353717e+00,8.713957807586023563e-01,2.412693858012109338e+00,1.931348616972949905e-01,-1.743770858346642694e+00,-8.002008752231117850e-01,1.089537038601132934e+00
5.094021974045886969e-01,2.226338638632481803e+01,6.634523020143775263e+00,-3.005006334812352797e+00,-3.235565581990377915e+00,8.949345183324473041e-01,2.409704334446606033e+00,1.683233166654571900e-01,-1.750971226649358004e+00,-7.783775643688485291e-01,1.105968125725118600e+00
5.098494337499833717e-01,2.228809983412099172e+01,6.613151785688672568e+00,-3.025904133469624391e+00,-3.223643731364837617e+00,9.184192675793778626e-01,2.406461359856564286e+00,1.434762234878566023e-01,-1.757848791226615193e+00,-7.563605195428139139e-01,1.122084590763746892e+00
5.102966700953780466e-01,2.231278220919008248e+01,6.591694617754835228e+00,-3.046732270175714241e+00,-3.211566254548523958e+00,9.418482136744703581e-01,2.402964879487534677e+00,1.185971142292656655e-01,-1.764401749288003307e+00,-7.341547242709155485e-01,1.137881114072805566e+00
5.107439064407728324e-01,2.233743327380651067e+01,6.570151609888851496e+00,-3.067490058541279652e+00,-3.199333467854494906e+00,9.652195407345551814e-01,2.399214866832656501e+00,9.368953828090842428e-02,-1.770628354310213037e+00,-7.117652302569370537e-01,1.153352442438915659e+00
5.111911427861675072e-01,2.236205278969449850e+01,6.548522857402313768e+00,-3.088176812284695316e+00,-3.186945696522105909e+00,9.885314319432523256e-01,2.395211323809250281e+00,6.875706207053267072e-02,-1.776526916611714135e+00,-6.891971569919151941e-01,1.168493390267179688e+00
5.116383791315621821e-01,2.238664051802842891e+01,6.526808457377477168e+00,-3.108791845256542175e+00,-3.174403274747136905e+00,1.011782069676020246e+00,2.390954280935053688e+00,4.380326877220075410e-02,-1.782095803923012145e+00,-6.664556913584210873e-01,1.183298840751466408e+00
5.120856154769569679e-01,2.241119621943341045e+01,6.505008508672767142e+00,-3.129334471464330747e+00,-3.161706545711786553e+00,1.034969635625781592e+00,2.386443797504083530e+00,1.883175801530057036e-02,-1.787333441952693835e+00,-6.435460872293709000e-01,1.197763747027670078e+00
5.125328518223516427e-01,2.243571966815892793e+01,6.483123099281073110e+00,-3.149804017252441746e+00,-3.148855854614935001e+00,1.058092329553115496e+00,2.381679971044016852e+00,-6.153891371287831952e-03,-1.792238412472010767e+00,-6.204736632723286682e-01,1.211883478330197050e+00
5.129800881677463176e-01,2.246021069471242981e+01,6.461152267840986063e+00,-3.170199857589604875e+00,-3.135851524508133092e+00,1.081148427237461185e+00,2.376662948092992167e+00,-3.115026220753291941e-02,-1.796809711471011983e+00,-5.972436683847442973e-01,1.225654875645207476e+00
5.134273245131411034e-01,2.248466906779646735e+01,6.439096108804216456e+00,-3.190521314726353808e+00,-3.122693913314259717e+00,1.104136126469727808e+00,2.371392840331412621e+00,-5.615380469246350481e-02,-1.801045927370966027e+00,-5.738612442418244974e-01,1.239073403723555344e+00
5.138745608585358893e-01,2.250909454577862334e+01,6.416954727114299928e+00,-3.210767702771053500e+00,-3.109383392617868669e+00,1.127053612619325129e+00,2.365869781970304508e+00,-8.116093268597431021e-02,-1.804945647438447098e+00,-5.503315914571558221e-01,1.252134397503493757e+00
5.143217972039305641e-01,2.253348688645720088e+01,6.394728229536053909e+00,-3.230938336114518972e+00,-3.095920343111002726e+00,1.149899071472363143e+00,2.360093937621787763e+00,-1.061680473573294731e-01,-1.808507528289105437e+00,-5.266599773278468621e-01,1.264833300124713844e+00
5.147690335493253500e-01,2.255784584706277940e+01,6.372416724659299980e+00,-3.251032529454632058e+00,-3.082305154590756491e+00,1.172670689386999143e+00,2.354065502263823717e+00,-1.311715378661405529e-01,-1.811730295957685533e+00,-5.028517336517835945e-01,1.277165664093198316e+00
5.152162698947200248e-01,2.258217118425966063e+01,6.350020322902630632e+00,-3.271049597821007904e+00,-3.068538225956672694e+00,1.195366653448939331e+00,2.347784701204288282e+00,-1.561677820413178430e-01,-1.814612745964295559e+00,-4.789122545587151114e-01,1.289127152422943734e+00
5.156635062401146996e-01,2.260646265414742473e+01,6.327539136517097873e+00,-3.290988856599838641e+00,-3.054619965207897359e+00,1.217985151627229978e+00,2.341251790044337699e+00,-1.811531470581465575e-01,-1.817153743376941133e+00,-4.548469943550276229e-01,1.300713539754625669e+00
5.161107425855094855e-01,2.263072001226239749e+01,6.304973279589952462e+00,-3.310849621558788147e+00,-3.040550789440166657e+00,1.240524372930203789e+00,2.334467054641097050e+00,-2.061239901133358199e-01,-1.819352222870310065e+00,-4.306614653823466199e-01,1.311920713451135256e+00
5.165579789309041603e-01,2.265494301357913187e+01,6.282322868048379583e+00,-3.330631208871992932e+00,-3.026331124842601028e+00,1.262982507561637657e+00,2.327430811069665761e+00,-2.310766590981047364e-01,-1.821207188780813002e+00,-4.063612358899123533e-01,1.322744674670013332e+00
5.170052152762988351e-01,2.267913141251192499e+01,6.259588019663173242e+00,-3.350332935145211355e+00,-3.011961406694265708e+00,1.285357747077171542e+00,2.320143405584414786e+00,-2.560074932693613414e-01,-1.822717715157885943e+00,-3.819519279206692319e-01,1.333181539412812366e+00
5.174524516216936210e-01,2.270328496291627474e+01,6.236768854052469280e+00,-3.369954117441031904e+00,-2.997442079360569611e+00,1.307648284540887440e+00,2.312605214579615431e+00,-2.809128239188611875e-01,-1.823882945811543088e+00,-3.574392152111816046e-01,1.343227539551331118e+00
5.178996879670884068e-01,2.272740341809034348e+01,6.213865492685451741e+00,-3.389494073304189836e+00,-2.982773596289457263e+00,1.329852314682106407e+00,2.304816644549374516e+00,-3.057889750404088614e-01,-1.824702094356188242e+00,-3.328288211053145318e-01,1.352879023830755090e+00
5.183469243124830816e-01,2.275148653077645022e+01,6.190878058886049473e+00,-3.408952120787009488e+00,-2.967956420007396012e+00,1.351968034052418721e+00,2.296778132046875864e+00,-3.306322639951214115e-01,-1.825174444250683425e+00,-3.081265164816587299e-01,1.362132458849704353e+00
5.187941606578777565e-01,2.277553405316252721e+01,6.167806677836613183e+00,-3.428327578474946957e+00,-2.952991022115158071e+00,1.373993641182922554e+00,2.288490143642932129e+00,-3.554390021747270700e-01,-1.825299348834674040e+00,-2.833381176947288305e-01,1.370984430017183620e+00
5.192413970032725423e-01,2.279954573688356945e+01,6.144651476581620031e+00,-3.447619765512219825e+00,-2.937877883283424030e+00,1.395927336741655811e+00,2.279953175883858485e+00,-3.802054956628759808e-01,-1.825076231361166590e+00,-2.584694845299548294e-01,1.379431642486418808e+00
5.196886333486672171e-01,2.282352133302308417e+01,6.121412584031377335e+00,-3.466828001627537681e+00,-2.922617493248191867e+00,1.417767323691230708e+00,2.271167755248654885e+00,-4.049280458944830019e-01,-1.824504585025368275e+00,-2.335265181724496264e-01,1.387470922065597412e+00
5.201358696940618920e-01,2.284746059211454039e+01,6.098090130965667655e+00,-3.485951607159976096e+00,-2.907210350805953247e+00,1.439511807446728575e+00,2.262134438105488421e+00,-4.296029503131591487e-01,-1.823583972989778257e+00,-2.085151591894955914e-01,1.395099216105523787e+00
5.205831060394566778e-01,2.287136326414283261e+01,6.074684250037442723e+00,-3.504989903084912317e+00,-2.891656963808705960e+00,1.461158996033758317e+00,2.252853810667500234e+00,-4.542265030266260939e-01,-1.822314028405537911e+00,-1.834413855268522964e-01,1.402313594364155591e+00
5.210303423848513527e-01,2.289522909854566635e+01,6.051195075776514720e+00,-3.523942211040067995e+00,-2.875957849158770507e+00,1.482707100246725140e+00,2.243326488947927189e+00,-4.787949954601682934e-01,-1.820694454430036968e+00,-1.583112105188379526e-01,1.409111249848044256e+00
5.214775787302460275e-01,2.291905784421502545e+01,6.027622744593189807e+00,-3.542807853351694014e+00,-2.860113532803373992e+00,1.504154333807358856e+00,2.233553118714515229e+00,-5.033047170081731414e-01,-1.818725024240774868e+00,-1.331306809121256540e-01,1.415489499630687487e+00
5.219248150756409244e-01,2.294284924949861093e+01,6.003967394781937195e+00,-3.561586153060827264e+00,-2.844124549729063034e+00,1.525498913523409161e+00,2.223534375443259492e+00,-5.277519556836628434e-01,-1.816405581045478224e+00,-1.079058749033575682e-01,1.421445785647770244e+00
5.223720514210355992e-01,2.296660306220118386e+01,5.980229166525096396e+00,-3.580276433949619808e+00,-2.827991443955946593e+00,1.546739059447528764e+00,2.213270964271472963e+00,-5.521329987658282201e-01,-1.813736038088480607e+00,-8.264290019056419467e-02,1.426977675469297324e+00
5.228192877664302740e-01,2.299031902958606821e+01,5.956408201896457477e+00,-3.598878020567870095e+00,-2.811714768531657693e+00,1.567872995036464712e+00,2.202763619950117935e+00,-5.764441334457180988e-01,-1.810716378653346004e+00,-5.734789203823287274e-02,1.432082863048655730e+00
5.232665241118250599e-01,2.301399689837651863e+01,5.932504644864949661e+00,-3.617390238259561741e+00,-2.795295085525200118e+00,1.588898947310360965e+00,2.192013106795493549e+00,-6.006816474698463137e-01,-1.807346656061760592e+00,-3.202701135626784268e-02,1.436759169448545981e+00
5.237137604572197347e-01,2.303763641475709889e+01,5.908518641298302398e+00,-3.635812413189534187e+00,-2.778732966020570405e+00,1.609815147012301662e+00,2.181020218640228325e+00,-6.248418297818700839e-01,-1.803626993668679068e+00,-6.686442792686486669e-03,1.441004543543826122e+00
5.241609968026144095e-01,2.306123732437512786e+01,5.884450338966646044e+00,-3.654143872370295476e+00,-2.762028990110156457e+00,1.630619828768104629e+00,2.169785778783558161e+00,-6.489209711623485921e-01,-1.799557584853717751e+00,1.866760715996107489e-02,1.444817062701259092e+00
5.246082331480091954e-01,2.308479937234203305e+01,5.860299887546171149e+00,-3.672383943688888319e+00,-2.745183746887971399e+00,1.651311231246275879e+00,2.158310639940944853e+00,-6.729153648664841780e-01,-1.795138693008816677e+00,4.402891204434300487e-02,1.448194933436156573e+00
5.250554694934038702e-01,2.310832230323473979e+01,5.836067438622772663e+00,-3.690531955933873842e+00,-2.728197834442688041e+00,1.671887597318183261e+00,2.146595684192999176e+00,-6.968213072599035440e-01,-1.790370651522151357e+00,6.939122730433511244e-02,1.451136492045915105e+00
5.255027058387985450e-01,2.313180586109707804e+01,5.811753145695641720e+00,-3.708587238822450338e+00,-2.711071859850444632e+00,1.692347174218480355e+00,2.134641822933698752e+00,-7.206350984525280445e-01,-1.785253863758299309e+00,9.474829213728630517e-02,1.453640205220469550e+00
5.259499421841933309e-01,2.315524978944112533e+01,5.787357164180910729e+00,-3.726549123027636856e+00,-2.693806439167482303e+00,1.712688213705699347e+00,2.122449996817938001e+00,-7.443530429304222595e-01,-1.779788803034666689e+00,1.200938313324619866e-01,1.455704670629629716e+00
5.263971785295881167e-01,2.317865383124858880e+01,5.762879651415276250e+00,-3.744416940205569588e+00,-2.676402197422588447e+00,1.732908972223056621e+00,2.110021175708386654e+00,-7.679714501856906850e-01,-1.773976012594171481e+00,1.454215570957220205e-01,1.457328617487323896e+00
5.268444148749827916e-01,2.320201772897216230e+01,5.738320766659607663e+00,-3.762190023022913721e+00,-2.658859768609318497e+00,1.753007711059494156e+00,2.097356358621651928e+00,-7.914866353444320879e-01,-1.767816105574182339e+00,1.707251708604542451e-01,1.458510907092744890e+00
5.272916512203774664e-01,2.322534122453690486e+01,5.713680671102535413e+00,-3.779867705184387194e+00,-2.641179795678024522e+00,1.772982696510929657e+00,2.084456573673747481e+00,-8.148949197927320975e-01,-1.761309764971706215e+00,1.959983650847354486e-01,1.459250533348391832e+00
5.277388875657722522e-01,2.324862405934156939e+01,5.688959527864074772e+00,-3.797449321460360405e+00,-2.623362930527703085e+00,1.792832200041694302e+00,2.071322878024891345e+00,-8.381926318006632792e-01,-1.754457743604844522e+00,2.212348250346976020e-01,1.459546623255012943e+00
5.281861239111669271e-01,2.327186597425994918e+01,5.664157501999244282e+00,-3.814934207714565595e+00,-2.605409833997648139e+00,1.812554498446182993e+00,2.057956357823614191e+00,-8.613761071443216677e-01,-1.747260864070505182e+00,2.464282305541173335e-01,1.459398437383449876e+00
5.286333602565616019e-01,2.329506670964224213e+01,5.639274760501615802e+00,-3.832321700931945241e+00,-2.587321175858864564e+00,1.832147874010758182e+00,2.044358128150153053e+00,-8.844416897259530508e-01,-1.739720018698352799e+00,2.715722578202923732e-01,1.458805370323378980e+00
5.290805966019563877e-01,2.331822600531636880e+01,5.614311472306931172e+00,-3.849611139246560843e+00,-2.569097634805329378e+00,1.851610614675814892e+00,2.030529332959183808e+00,-9.073857321920554275e-01,-1.731836169501036693e+00,2.966605810860876158e-01,1.457766951108954823e+00
5.295278329473510626e-01,2.334134360058929403e+01,5.589267808296706441e+00,-3.866801861969616283e+00,-2.550739898445051779e+00,1.870941014198067354e+00,2.016471145021869305e+00,-9.302045965495276958e-01,-1.723610348120671265e+00,3.216868744082159726e-01,1.456282843621355960e+00
5.299750692927458484e-01,2.336441923424837341e+01,5.564143941301767704e+00,-3.883893209617614861e+00,-2.532248663290891599e+00,1.890137372313081876e+00,2.002184765867181415e+00,-9.528946547799020950e-01,-1.715043655771555153e+00,3.466448133618010852e-01,1.454352846968222313e+00
5.304223056381406343e-01,2.338745264456266426e+01,5.538940046105873094e+00,-3.900884523940574056e+00,-2.513624634751239206e+00,1.909197994897969153e+00,1.987671425722583374e+00,-9.754522894515454956e-01,-1.706137263179172470e+00,3.715280767410984453e-01,1.451976895840003667e+00
5.308695419835353091e-01,2.341044356928422587e+01,5.513656299449261944e+00,-3.917775147950378845e+00,-2.494868527120458257e+00,1.928121194134322369e+00,1.972932383453990024e+00,-9.978738943299438890e-01,-1.696892410515432159e+00,3.963303482464937133e-01,1.449155060843198672e+00
5.313167783289299839e-01,2.343339174564944827e+01,5.488292880032219934e+00,-3.934564425949231836e+00,-2.475981063569134388e+00,1.946905288671366030e+00,1.957968926505044838e+00,-1.020155874986018452e+00,-1.687310407330167239e+00,4.210453181577258341e-01,1.445887548810500300e+00
5.317640146743247698e-01,2.345629691038035602e+01,5.462849968518646016e+00,-3.951251703558200212e+00,-2.456962976134139165e+00,1.965548603789299520e+00,1.942782370835718142e+00,-1.042294649402462525e+00,-1.677392632478892587e+00,4.456666849933257346e-01,1.442174703087834908e+00
5.322112510197194446e-01,2.347915879968586239e+01,5.437327747539641543e+00,-3.967836327745849268e+00,-2.437815005708512839e+00,1.984049471562839395e+00,1.927374060860229665e+00,-1.064286648578097072e+00,-1.667140534046832157e+00,4.701881571562589457e-01,1.438017003798313764e+00
5.326584873651141194e-01,2.350197714926312642e+01,5.411726401697005251e+00,-3.984317646857041151e+00,-2.418537902031081988e+00,2.002406231025033456e+00,1.911745369384229454e+00,-1.086128317130336418e+00,-1.656555629269164331e+00,4.946034545658839487e-01,1.433415068083061517e+00
5.331057237105089053e-01,2.352475169429879642e+01,5.386046117566834823e+00,-4.000695010641759808e+00,-2.399132423675963466e+00,2.020617228331209159e+00,1.895897697541357729e+00,-1.107816113895599530e+00,-1.645639504447568680e+00,5.189063102760376189e-01,1.428369650318970230e+00
5.335529600559035801e-01,2.354748216947028538e+01,5.360287083703054734e+00,-4.016967770284090022e+00,-2.379599338041821888e+00,2.038680816923179151e+00,1.879832474729077108e+00,-1.129346512527811042e+00,-1.634393814863004613e+00,5.430904720794080820e-01,1.422881642313340134e+00
5.340001964012982549e-01,2.357016830894707837e+01,5.334449490640951197e+00,-4.033135278431294601e+00,-2.359939421340929044e+00,2.056595357693655757e+00,1.863551158543817809e+00,-1.150716002094938073e+00,-1.622820284684746373e+00,5.671497040981396953e-01,1.416952073475421070e+00
5.344474327466931518e-01,2.359280984639198664e+01,5.308533530900702679e+00,-4.049196889222985263e+00,-2.340153458588035917e+00,2.074359219150868849e+00,1.847055234715437866e+00,-1.171921087673550632e+00,-1.610920706875674568e+00,5.910777883606495031e-01,1.410582110964849978e+00
5.348946690920878266e-01,2.361540651496238752e+01,5.282539398990953927e+00,-4.065151958320373460e+00,-2.320242243589079933e+00,2.091970777583361141e+00,1.830346217041026513e+00,-1.192958290941385391e+00,-1.598696943093845579e+00,6.148685263646322952e-01,1.403773059817001734e+00
5.353419054374825015e-01,2.363795804731152472e+01,5.256467291412279863e+00,-4.080999842935701949e+00,-2.300206578929609780e+00,2.109428417225081898e+00,1.813425647317951750e+00,-1.213824150768042953e+00,-1.586150923590279982e+00,6.385157406264190261e-01,1.396526363045229369e+00
5.357891417828772873e-01,2.366046417558973758e+01,5.230317406660748070e+00,-4.096739901861691457e+00,-2.280047275963095643e+00,2.126730530420596565e+00,1.796295095276280396e+00,-1.234515223803609674e+00,-1.573284647103030398e+00,6.620132762164225859e-01,1.388843601719995213e+00
5.362363781282719621e-01,2.368292463144570092e+01,5.204089945231452852e+00,-4.112371495501134788e+00,-2.259765154799025844e+00,2.143875517790553076e+00,1.778956158510503816e+00,-1.255028085065373000e+00,-1.560100180747527210e+00,6.853550022808823083e-01,1.380726495024942047e+00
5.366836144736666370e-01,2.370533914602770054e+01,5.177785109621969362e+00,-4.127893985896611717e+00,-2.239361044290738789e+00,2.160861788397378191e+00,1.761410462410515354e+00,-1.275359328522595703e+00,-1.546599659903110213e+00,7.085348135498668043e-01,1.372176900289795443e+00
5.371308508190614228e-01,2.372770744998483039e+01,5.151403104335916971e+00,-4.143306736760268727e+00,-2.218835782023153680e+00,2.177687759911137277e+00,1.743659660091982921e+00,-1.295505567679265280e+00,-1.532785288095899645e+00,7.315466318314367555e-01,1.363196813000237650e+00
5.375780871644560976e-01,2.375002927346823967e+01,5.124944135886455143e+00,-4.158609113503713317e+00,-2.198190214300254297e+00,2.194351858775628550e+00,1.725705432325989719e+00,-1.315463436154914012e+00,-1.518659336877879795e+00,7.543844074920669218e-01,1.353788366784642871e+00
5.380253235098507725e-01,2.377230434613235488e+01,5.098408412799772194e+00,-4.173800483268034434e+00,-2.177425196132364071e+00,2.210852520374699814e+00,1.707549487467977745e+00,-1.335229588263480149e+00,-1.504224145702234505e+00,7.770421209233178139e-01,1.343953833377711238e+00
5.384725598552455583e-01,2.379453239713613399e+01,5.071796145618552742e+00,-4.188880214953924153e+00,-2.156541591223221754e+00,2.227188189198778367e+00,1.689193561386002518e+00,-1.354800699590221313e+00,-1.489482121794940106e+00,7.995137839947401570e-01,1.333695622561006600e+00
5.389197962006403442e-01,2.381671315514421394e+01,5.045107546905542861e+00,-4.203847679251849101e+00,-2.135540271956933189e+00,2.243357319011558992e+00,1.670639417388363412e+00,-1.374173467566589091e+00,-1.474435740022663532e+00,8.217934414929302100e-01,1.323016282080428097e+00
5.393670325460350190e-01,2.383884634832817540e+01,5.018342831246963343e+00,-4.218702248672410171e+00,-2.114422119384609111e+00,2.259358373016981503e+00,1.651888846150440404e+00,-1.393344612043235342e+00,-1.459087542756833056e+00,8.438751725469257892e-01,1.311918497540514039e+00
5.398142688914296938e-01,2.386093170436772937e+01,4.991502215256029551e+00,-4.233443297576741315e+00,-2.093188023210895032e+00,2.275189824026362828e+00,1.632943665640927966e+00,-1.412310875860999015e+00,-1.443440139734034400e+00,8.657530920397600305e-01,1.300405092275708441e+00
5.402615052368244797e-01,2.388296895045189672e+01,4.964585917576427754e+00,-4.248070202207038903e+00,-2.071838881780272867e+00,2.290850154625757362e+00,1.613805721047348207e+00,-1.431069025419930529e+00,-1.427496207912637871e+00,8.874213520062561589e-01,1.288479027198500049e+00
5.407087415822191545e-01,2.390495781328023384e+01,4.937594158885765694e+00,-4.262582340717193219e+00,-2.050375602063146729e+00,2.306337857343536690e+00,1.594476884700859909e+00,-1.449615851246381704e+00,-1.411258491325665165e+00,9.088741430170694802e-01,1.276143400624447866e+00
5.411559779276138293e-01,2.392689801906399794e+01,4.910527161899064907e+00,-4.276979093203524762e+00,-2.028799099641767079e+00,2.321651434818172710e+00,1.574959056000418078e+00,-1.467948168558108835e+00,-1.394729800929954022e+00,9.301056955489486189e-01,1.263401448074151334e+00
5.416032142730086152e-01,2.394878929352732300e+01,4.883385151372213961e+00,-4.291259841735612035e+00,-2.007110298695930162e+00,2.336789399966221481e+00,1.555254161336209417e+00,-1.486062817827409344e+00,-1.377913014451533025e+00,9.511102813412177781e-01,1.250256542052063269e+00
5.420504506184032900e-01,2.397063136190840282e+01,4.856168354105448337e+00,-4.305423970387230348e+00,-1.985310131988508919e+00,2.351750276150529118e+00,1.535364154012434978e+00,-1.503956665342301990e+00,-1.360811076227301797e+00,9.718822147384866827e-01,1.236712191802260996e+00
5.424976869637980759e-01,2.399242394896067765e+01,4.828876998946761034e+00,-4.319470865267415860e+00,-1.963399540850722991e+00,2.366532597348667721e+00,1.515291014169346084e+00,-1.521626603765765529e+00,-1.343426997042901583e+00,9.924158540196310607e-01,1.222772043041054024e+00
5.429449233091928617e-01,2.401416677895398877e+01,4.801511316795375350e+00,-4.333399914551607779e+00,-1.941379475167283486e+00,2.381134908321554278e+00,1.495036748704654528e+00,-1.539069552692991172e+00,-1.325763853966911210e+00,1.012705602712958619e+00,1.208439877666555917e+00
5.433921596545875365e-01,2.403585957567570830e+01,4.774071540605220321e+00,-4.347210508512876714e+00,-1.919250893361321042e+00,2.395555764782261843e+00,1.474603391194236002e+00,-1.556282459206629554e+00,-1.307824790181261188e+00,1.032745910897580055e+00,1.193719613445105798e+00
5.438393959999822114e-01,2.405750206243192935e+01,4.746557905388334220e+00,-4.360902039553318232e+00,-1.897014762379085839e+00,2.409793733565116280e+00,1.453993001812128316e+00,-1.573262298430184059e+00,-1.289613014807923674e+00,1.052531276491108114e+00,1.178615303674642067e+00
5.442866323453769972e-01,2.407909396204861352e+01,4.718970648218308028e+00,-4.374473902235485490e+00,-1.874672057674467762e+00,2.423847392794913347e+00,1.433207667249836614e+00,-1.590006074079318266e+00,-1.271131802731810367e+00,1.072056246523469536e+00,1.163131136824885559e+00
5.447338686907716720e-01,2.410063499687272781e+01,4.691310008233696038e+00,-4.387925493313988845e+00,-1.852223763193308947e+00,2.437715332056440865e+00,1.412249500634967125e+00,-1.606510819011315316e+00,-1.252384494419988670e+00,1.091315418397060810e+00,1.147271436154528867e+00
5.451811050361663469e-01,2.412212488877332106e+01,4.663576226641561462e+00,-4.401256211767085702e+00,-1.829670871357619300e+00,2.451396152564069730e+00,1.391120641449240525e+00,-1.622773595772407207e+00,-1.233374495737169285e+00,1.110303441132957980e+00,1.131040659305287965e+00
5.456283413815611327e-01,2.414356335914281360e+01,4.635769546720664991e+00,-4.414465458828592759e+00,-1.807014383049324602e+00,2.464888467331798338e+00,1.369823255445592691e+00,-1.638791497143426756e+00,-1.214105277757298484e+00,1.129015016603669208e+00,1.114443397872776575e+00
5.460755777269558076e-01,2.416495012889790672e+01,4.607890213825172054e+00,-4.427552638019591313e+00,-1.784255307594220463e+00,2.478190901343174435e+00,1.348359534564932627e+00,-1.654561646683097020e+00,-1.194580376571659830e+00,1.147444900751671382e+00,1.097484376954436014e+00
5.465228140723504824e-01,2.418628491848091500e+01,4.579938475387811181e+00,-4.440517155180566888e+00,-1.761394662745308537e+00,2.491302091721784517e+00,1.326731696851851439e+00,-1.670081199269787486e+00,-1.174803393092969550e+00,1.165587904794661345e+00,1.080168454674207634e+00
5.469700504177453793e-01,2.420756744786071835e+01,4.551914580923450693e+00,-4.453358418503372995e+00,-1.738433474666257972e+00,2.504220687901645093e+00,1.304941986369915208e+00,-1.685347341640931695e+00,-1.154777992855909652e+00,1.183438896416612263e+00,1.062500621684189905e+00
5.474172867631400541e-01,2.422879743653397000e+01,4.523818782032432040e+00,-4.466075838563498657e+00,-1.715372777914495384e+00,2.516945351798032693e+00,1.282992673116135629e+00,-1.700357292930754438e+00,-1.134507905813863626e+00,1.200992800945368089e+00,1.044486000643224166e+00
5.478645231085347289e-01,2.424997460352610901e+01,4.495651332404038136e+00,-4.478668828352280862e+00,-1.692213615424188244e+00,2.529474757978341426e+00,1.260886052934806489e+00,-1.715108305205823358e+00,-1.113996926131886056e+00,1.218244602516230124e+00,1.026129845672278940e+00
5.483117594539295148e-01,2.427109866739264632e+01,4.467412487819691691e+00,-4.491136803309455416e+00,-1.668957038488844802e+00,2.541807593833414369e+00,1.238624447430522135e+00,-1.729597663998936108e+00,-1.093248911975896576e+00,1.235189345222100554e+00,1.007437541786809998e+00
5.487589957993241896e-01,2.429216934622000323e+01,4.439102506156630490e+00,-4.503479181355447558e+00,-1.645604106744064987e+00,2.553942559748680452e+00,1.216210203880767837e+00,-1.743822688840576118e+00,-1.072267785298255616e+00,1.251822134249349183e+00,9.884146043059911513e-01
5.492062321447188644e-01,2.431318635762678682e+01,4.410721647391098621e+00,-4.515695382924145740e+00,-1.622155888149753089e+00,2.565878369275934379e+00,1.193645695147583785e+00,-1.757780733788908645e+00,-1.051057531619507879e+00,1.268138137000447196e+00,9.690666782389261158e-01
5.496534684901135392e-01,2.433414941876474202e+01,4.382270173601842345e+00,-4.527784830995482679e+00,-1.598613458972335089e+00,2.577613749304974888e+00,1.170933319588643773e+00,-1.771469187957399383e+00,-1.029622199806343952e+00,1.284132584202403615e+00,9.493995376475706793e-01
5.501007048355083251e-01,2.435505824632003780e+01,4.353748348973272897e+00,-4.539746951128421415e+00,-1.574977903766560550e+00,2.589147440235811004e+00,1.148075500967533857e+00,-1.784885476040888097e+00,-1.007965901845851331e+00,1.299800771001855537e+00,9.294190849867352000e-01
5.505479411809029999e-01,2.437591255651405930e+01,4.325156439799171082e+00,-4.551581171493662481e+00,-1.551250315357505238e+00,2.600478196150647570e+00,1.125074688363631337e+00,-1.798027058839194225e+00,-9.860928126161654372e-01,1.315138058045854930e+00,9.091313504209806995e-01
5.509951775262977858e-01,2.439671206510461587e+01,4.296494714485852739e+00,-4.563286922906769405e+00,-1.527431794821967337e+00,2.611604784986419681e+00,1.101933356080955884e+00,-1.810891433779147297e+00,-9.640071696531267165e-01,1.330139872549319424e+00,8.885424911182624452e-01
5.514424138716925716e-01,2.441745648738710628e+01,4.267763443555445235e+00,-4.574863638861367932e+00,-1.503523451469768846e+00,2.622525988707524736e+00,1.078654003556448693e+00,-1.823476135434654921e+00,-9.417132729133278479e-01,1.344801709348687035e+00,8.676587905206225582e-01
5.518896502170872465e-01,2.443814553819534297e+01,4.238962899649505900e+00,-4.586310755562204911e+00,-1.479526402825101172e+00,2.633240603478473219e+00,1.055239155267723827e+00,-1.835778736044442638e+00,-9.192154845334763458e-01,1.359119131941425085e+00,8.464866575917311398e-01
5.523368865624819213e-01,2.445877893190279551e+01,4.210093357532153746e+00,-4.597627711958628183e+00,-1.455441774607327599e+00,2.643747439837122570e+00,1.031691360639878985e+00,-1.847796846028285200e+00,-8.965182285858795952e-01,1.373087773512251752e+00,8.250326260413238799e-01
5.527841229078767071e-01,2.447935638242350009e+01,4.181155094093532476e+00,-4.608813949777910146e+00,-1.431270700711820387e+00,2.654045322867808032e+00,1.008013193951774022e+00,-1.859528114500894391e+00,-8.736259908302317356e-01,1.386703337945188297e+00,8.033033535264690883e-01
5.532313592532713820e-01,2.449987760321317865e+01,4.152148388353155362e+00,-4.619868913558884849e+00,-1.407014323190557192e+00,2.664133092374960210e+00,9.842072542416526737e-01,-1.870970229784171490e+00,-8.505433184618159670e-01,1.399961600822167140e+00,7.813056208300188654e-01
5.536785955986660568e-01,2.452034230749579180e+01,4.123073521074803516e+00,-4.630792051078284288e+00,-1.382673786046438869e+00,2.674009614461367867e+00,9.602761210343319087e-01,-1.882121041813845430e+00,-8.272747053210558477e-01,1.412859014110837919e+00,7.590463798482863789e-01
5.541258319440608426e-01,2.454075020816689445e+01,4.093930774853259180e+00,-4.641582812446383599e+00,-1.358250235924129967e+00,2.683673767610591732e+00,9.362223564892014904e-01,-1.892978462593628786e+00,-8.038245550998248667e-01,1.425392294265113380e+00,7.365324221704966368e-01
5.545730682894555175e-01,2.456110101743098184e+01,4.064720434780124236e+00,-4.652240649815028384e+00,-1.333744832961106574e+00,2.693124428019953776e+00,9.120485842568225587e-01,-1.903540287608254333e+00,-7.801974039978442077e-01,1.437557502644853269e+00,7.137704314947701523e-01
5.550203046348503033e-01,2.458139444705101795e+01,4.035442788070085385e+00,-4.662765018294955155e+00,-1.309158745156508763e+00,2.702360487653692633e+00,8.877574510395993546e-01,-1.913804357644539600e+00,-7.563978463584759560e-01,1.449350796676080799e+00,6.907672209250873552e-01
5.554675409802450892e-01,2.460163020835101122e+01,4.006098124060993193e+00,-4.673155375986139504e+00,-1.284493148294204579e+00,2.711380854412797525e+00,8.633516260602613901e-01,-1.923768559657488941e+00,-7.324305328639336699e-01,1.460768433259779231e+00,6.675297293560866763e-01
5.559147773256397640e-01,2.462180801221774473e+01,3.976686734215275187e+00,-4.683411184005869643e+00,-1.259749225888624480e+00,2.720184452248838092e+00,8.388338006928113266e-01,-1.933430827088114645e+00,-7.083001691139688694e-01,1.471806769548915650e+00,6.440650173686266466e-01
5.563620136710344388e-01,2.464192756910254545e+01,3.947208912121312530e+00,-4.693531906516895447e+00,-1.234928169130245612e+00,2.728770221277684538e+00,8.142066880932363748e-01,-1.942789140178883267e+00,-6.840115142100418044e-01,1.482462263712612138e+00,6.203802631566670556e-01
5.568092500164292247e-01,2.466198858902303570e+01,3.917664953494807367e+00,-4.703517010755642325e+00,-1.210031176830750343e+00,2.737137117893106986e+00,7.894730228299983166e-01,-1.951841526286783646e+00,-6.595693793449930453e-01,1.492731475687456566e+00,5.964827584854894837e-01
5.572564863618238995e-01,2.468199078156488113e+01,3.888055156180110217e+00,-4.713365967060507700e+00,-1.185059455367834857e+00,2.745284114880266468e+00,7.646355605142882705e-01,-1.960586060194025482e+00,-6.349786263982013512e-01,1.502611067915966103e+00,5.723799046812390046e-01
5.577037227072185743e-01,2.470193385588363455e+01,3.858379820151441209e+00,-4.723078248900252518e+00,-1.160014218629612959e+00,2.753210201529115775e+00,7.396970774299818085e-01,-1.969020864416385574e+00,-6.102441665361646450e-01,1.512097806072222550e+00,5.480792086517287665e-01
5.581509590526133602e-01,2.472181752070651939e+01,3.828639247514131760e+00,-4.732653332902445165e+00,-1.134896687958718120e+00,2.760914383747671952e+00,7.146603701634048900e-01,-1.977144109509167524e+00,-5.853709588186135626e-01,1.521188559774638405e+00,5.235882789386117064e-01
5.585981953980080350e-01,2.474164148433423449e+01,3.798833742505824507e+00,-4.742090698881993305e+00,-1.109708092096057142e+00,2.768395684175182225e+00,6.895282552328589887e-01,-1.984954014370791331e+00,-5.603640088101049521e-01,1.529880303285874099e+00,4.989148218008698232e-01
5.590454317434028209e-01,2.476140545464284415e+01,3.768963611497556876e+00,-4.751389829869766324e+00,-1.084449667124145034e+00,2.775653142295197995e+00,6.643035687178373561e-01,-1.992448846544034424e+00,-5.352283671970298196e-01,1.538170116199931936e+00,4.740666373295568947e-01
5.594926680887974957e-01,2.478110913908558288e+01,3.739029162994909061e+00,-4.760550212141270165e+00,-1.059122656410181662e+00,2.782685814548515157e+00,6.389891658880940684e-01,-1.999626922514872840e+00,-5.099691284101954825e-01,1.546055184116365666e+00,4.490516155939485166e-01
5.599399044341922815e-01,2.480075224469477746e+01,3.709030707638996560e+00,-4.769571335245428756e+00,-1.033728310548676088e+00,2.789492774446031387e+00,6.135879208323675726e-01,-2.006486608008984707e+00,-4.845914292527833123e-01,1.553532799301678535e+00,4.238777328189084481e-01
5.603871407795869564e-01,2.482033447808368010e+01,3.678968558207530659e+00,-4.778452692033415161e+00,-1.008267887303816668e+00,2.796073112681469297e+00,5.881027260869607920e-01,-2.013026318285854543e+00,-4.591004475338871793e-01,1.560600361337838970e+00,3.985530475936706063e-01
5.608343771249816312e-01,2.483985554544842955e+01,3.648843029615730593e+00,-4.787193778687584889e+00,-9.827426515513952854e-01,2.802425937244014786e+00,5.625364922639866094e-01,-2.019244518430534541e+00,-4.335014007074359244e-01,1.567255377757978074e+00,3.730856971118420851e-01
5.612816134703764170e-01,2.485931515256993407e+01,3.618654438917262794e+00,-4.795794094750472247e+00,-9.571538752204407086e-01,2.808550373530832367e+00,5.368921476794278336e-01,-2.025139723643019973e+00,-4.077995445166554545e-01,1.573495464669219635e+00,3.474838934427843529e-01
5.617288498157710919e-01,2.487871300481581116e+01,3.588403105305140173e+00,-4.804253143153863093e+00,-9.315028372344987817e-01,2.814445564459467697e+00,5.111726379809580223e-01,-2.030710499525254509e+00,-3.820001716440115103e-01,1.579318347362662855e+00,3.217559198343091231e-01
5.621760861611657667e-01,2.489804880714235580e+01,3.558089350112509042e+00,-4.812570430247961717e+00,-9.057908234525033908e-01,2.820110670580160406e+00,4.853809257754594375e-01,-2.035955462365782509e+00,-3.561086103665717095e-01,1.584721860910531577e+00,2.959101270466348299e-01
5.626233225065605525e-01,2.491732226409649442e+01,3.527713496813459138e+00,-4.820745465830619914e+00,-8.800191266093517761e-01,2.825544870188031243e+00,4.595199902563551486e-01,-2.040873279422013908e+00,-3.301302232169052164e-01,1.589703950750460226e+00,2.699549297177127327e-01
5.630705588519552274e-01,2.493653307981776734e+01,3.497275871023794114e+00,-4.828777763176643312e+00,-8.541890462561237962e-01,2.830747359435161759e+00,4.335928268306972200e-01,-2.045462669200126982e+00,-3.040704056494584195e-01,1.594262673256933827e+00,2.438988027598707475e-01
5.635177951973500132e-01,2.495568095804033248e+01,3.466776800501681244e+00,-4.836666839067193635e+00,-8.283018886998904096e-01,2.835717352442579386e+00,4.076024467459486988e-01,-2.049722401732606780e+00,-2.779345847123473323e-01,1.598396196299891159e+00,2.177502777877067253e-01
5.639650315427447991e-01,2.497476560209498686e+01,3.436216615148361075e+00,-4.844412213819243362e+00,-8.023589669432502625e-01,2.840454081412113752e+00,3.815518767166100611e-01,-2.053651298853403251e+00,-2.517282177247159858e-01,1.602102799790461995e+00,1.915179395773889404e-01
5.644122678881394739e-01,2.499378671491117032e+01,3.405595647008746951e+00,-4.852013411315128089e+00,-7.763616006234603795e-01,2.844956796738160598e+00,3.554441585505403456e-01,-2.057248234470730797e+00,-2.254567909595129871e-01,1.605380876213871932e+00,1.652104225572064156e-01
5.648595042335341487e-01,2.501274399901905454e+01,3.374914230271974347e+00,-4.859469959032174380e+00,-7.503111159512049211e-01,2.849224767119330703e+00,3.292823487750361489e-01,-2.060512134837491960e+00,-1.991258183317439201e-01,1.608228931149491059e+00,1.388364073294384715e-01
5.653067405789289346e-01,2.503163715655157517e+01,3.344172701271956427e+00,-4.866781388072392467e+00,-7.242088456490549664e-01,2.853257279669989988e+00,3.030695182627016759e-01,-2.063441978819336331e+00,-1.727408400922407772e-01,1.610645583778037127e+00,1.124046172235737551e-01
5.657539769243236094e-01,2.505046588924650308e+01,3.313371398487885422e+00,-4.873947233192256867e+00,-6.980561288895660299e-01,2.857053640031687269e+00,2.768087518570711003e-01,-2.066036798160340915e+00,-1.463074215269053457e-01,1.612629567375925221e+00,8.592381488084022134e-02
5.662012132697182842e-01,2.506922989844856886e+01,3.282510662544633195e+00,-4.880967032832569608e+00,-6.718543112329709022e-01,2.860613172484482991e+00,2.505031479979358267e-01,-2.068295677746335048e+00,-1.198311516613768113e-01,1.614179729796777707e+00,5.940279886999833003e-02
5.666484496151130701e-01,2.508792888511155184e+01,3.251590836213176683e+00,-4.887840329148390950e+00,-6.456047445645801686e-01,2.863935220058162923e+00,2.241558183464877896e-01,-2.070217755865846332e+00,-9.331764197123670890e-02,1.615295033940082003e+00,3.285040033450981056e-02
5.670956859605077449e-01,2.510656254980039748e+01,3.220612264410977588e+00,-4.894566668039048274e+00,-6.193087870318275678e-01,2.867019144643338624e+00,1.977698874102142845e-01,-2.071802224468677789e+00,-6.677252509769382449e-02,1.615974558206996425e+00,6.275479671017603067e-03
5.675429223059025308e-01,2.512513059269338811e+01,3.189575294202240840e+00,-4.901145599178235557e+00,-5.929678029808934658e-01,2.869864327102451540e+00,1.713484921674865991e-01,-2.073048329422119807e+00,-4.020145356867688147e-02,1.616217496943313625e+00,-2.031307676092308778e-02
5.679901586512973166e-01,2.514363271358427099e+01,3.158480274798239229e+00,-4.907576676044175024e+00,-5.665831628930686481e-01,2.872470167380656747e+00,1.448947816919941012e-01,-2.073955370764789308e+00,-1.361009852549888155e-02,1.616023160869573871e+00,-4.690635989770819414e-02
5.684373949966919914e-01,2.516206861188444321e+01,3.127327557557521232e+00,-4.913859455949864952e+00,-5.401562433207061087e-01,2.874836084616604115e+00,1.184119167768761249e-01,-2.074522702958102371e+00,1.299585154506044393e-02,1.615390977498329494e+00,-7.349544119929296571e-02
5.688846313420866663e-01,2.518043798662514376e+01,3.096117495986078438e+00,-4.919993500073406523e+00,-5.136884268228194550e-01,2.876961517253110223e+00,9.190306955860982896e-02,-2.074749735135374085e+00,3.961069207319123375e-02,1.614320491538560276e+00,-1.000713758454820912e-01
5.693318676874814521e-01,2.519874053645965972e+01,3.064850445737504536e+00,-4.925978373488407058e+00,-4.871811019003536858e-01,2.878845923147720143e+00,6.537142314068322690e-02,-2.074635931348552287e+00,6.622870366298871936e-02,1.612811365287242671e+00,-1.266252059008807773e-01
5.697791040328761270e-01,2.521697595966551830e+01,3.033526764613113436e+00,-4.931813645194449869e+00,-4.606356629311151307e-01,2.880488779683159528e+00,3.882017121703051910e-02,-2.074180810812582099e+00,9.284415334389739538e-02,1.610863379008072860e+00,-1.531479634485183317e-01
5.702263403782708018e-01,2.523514395414677480e+01,3.002146812561945932e+00,-4.937498888147668019e+00,-4.340535101042809485e-01,2.881889583877681904e+00,1.225251769516488842e-02,-2.073383948147395905e+00,1.194512958167429639e-01,1.608476431297332532e+00,-1.796306736922226310e-01
5.706735767236654766e-01,2.525324421743621883e+01,2.970710951680826994e+00,-4.943033679291366944e+00,-4.074360493546370643e-01,2.883047852495305818e+00,-1.432832368085934505e-02,-2.072244973617543451e+00,1.460443746942058363e-01,1.605650539436920043e+00,-2.060643580275995923e-01
5.711208130690602625e-01,2.527127644669766227e+01,2.939219546214299150e+00,-4.948417599586744764e+00,-3.807846922964015501e-01,2.883963122155936531e+00,-4.091912970778421865e-02,-2.070763573369438504e+00,1.726176237358788557e-01,1.602385839734516093e+00,-2.324400370817563122e-01
5.715680494144550483e-01,2.528924033872822008e+01,2.907672962554580742e+00,-4.953650234043682765e+00,-3.541008561567418056e-01,2.884634949445393559e+00,-6.751666810068424063e-02,-2.068939489666255849e+00,1.991652680777954432e-01,1.598682587850925652e+00,-2.587487337216662908e-01
5.720152857598497231e-01,2.530713558996060542e+01,2.876071569241441583e+00,-4.958731171751610489e+00,-3.273859637089129304e-01,2.885062911025315202e+00,-9.411769787076962324e-02,-2.066772521120440853e+00,2.256815254565126549e-01,1.594541159114545970e+00,-2.849814760312401329e-01
5.724625221052445090e-01,2.532496189646545304e+01,2.844415736962006225e+00,-4.963660005910461415e+00,-3.006414432050179553e-01,2.885246603742960048e+00,-1.207189697034640741e-01,-2.064262522923855592e+00,2.521606074277299436e-01,1.589962048822997742e+00,-3.111293002571082766e-01
5.729097584506391838e-01,2.534271895395364638e+01,2.812705838550600745e+00,-4.968436333861689924e+00,-2.738687283084833002e-01,2.885185644740903221e+00,-1.473172263366488988e-01,-2.061409407075561528e+00,2.785967205793739021e-01,1.584945872531913658e+00,-3.371832537230192717e-01
5.733569947960338586e-01,2.536040645777865166e+01,2.780942248988480081e+00,-4.973059757119379753e+00,-2.470692580261224514e-01,2.884879671566620729e+00,-1.739092029392195204e-01,-2.058213142607230317e+00,3.049840677392555710e-01,1.579493366330876336e+00,-3.631343977129899425e-01
5.738042311414286445e-01,2.537802410293891597e+01,2.749125345403523379e+00,-4.977529881401422607e+00,-2.202444766398510279e-01,2.884328342281957447e+00,-2.004916274898684847e-01,-2.054673755806168511e+00,3.313168491772421342e-01,1.573605387106485454e+00,-3.889738103231121791e-01
5.742514674868233193e-01,2.539557158408019788e+01,2.717255507069940901e+00,-4.981846316660777596e+00,-1.933958336381031984e-01,2.883531335572506293e+00,-2.270612211560747440e-01,-2.050791330436010362e+00,3.575892638019085856e-01,1.567282912792625105e+00,-4.146925892820236825e-01
5.746987038322179941e-01,2.541304859549799744e+01,2.685333115407866345e+00,-4.986008677116805288e+00,-1.665247836468217724e-01,2.882488350856857284e+00,-2.536146986733933684e-01,-2.046566007955000099e+00,3.837955103517703970e-01,1.560527042607831483e+00,-4.402818547401095017e-01
5.751459401776127800e-01,2.543045483113995431e+01,2.653358553982940293e+00,-4.990016581286687014e+00,-1.396327863601369845e-01,2.881199108395745334e+00,-2.801487687249539782e-01,-2.041997987731926312e+00,4.099297885810010422e-01,1.553338997279836819e+00,-4.657327520273513155e-01
5.755931765230074548e-01,2.544778998460828134e+01,2.621332208505855910e+00,-4.993869652016914351e+00,-1.127213064706880097e-01,2.879663349401102579e+00,-3.066601343212087549e-01,-2.037087527259694220e+00,4.359863004396805630e-01,1.545720119257278036e+00,-4.910364543798817483e-01
5.760404128684022407e-01,2.546505374916218756e+01,2.589254466831851342e+00,-4.997567516514861197e+00,-8.579181359959187070e-02,2.877880836144980581e+00,-3.331454931799247010e-01,-2.031834942366511410e+00,4.619592512485611868e-01,1.537671872908530357e+00,-5.161841656352079699e-01
5.764876492137970265e-01,2.548224581772034725e+01,2.557125718960158167e+00,-5.001109806380426015e+00,-5.884578222604708309e-02,2.875851352068374833e+00,-3.596015381064201488e-01,-2.026240607424706131e+00,4.878428508683584353e-01,1.529195844707703422e+00,-5.411671228961256741e-01
5.769348855591917014e-01,2.549936588286336914e+01,2.524946357033434730e+00,-5.004496157637764675e+00,-3.188469161661555695e-02,2.873574701889945349e+00,-3.860249573740315299e-01,-2.020304955557198134e+00,5.136313148635535120e-01,1.520293743407805653e+00,-5.659765991633134430e-01
5.773821219045863762e-01,2.551641363683631525e+01,2.492716775337051605e+00,-5.007726210767094344e+00,-4.910025754065516779e-03,2.871050711714612902e+00,-4.124124351048921167e-01,-2.014028478841555891e+00,5.393188656607775799e-01,1.510967400201013833e+00,-5.906039059366616772e-01
5.778293582499811620e-01,2.553338877155115583e+01,2.460437370298511617e+00,-5.010799610736572873e+00,2.207672673399851959e-02,2.868279229142071340e+00,-4.387606516508277821e-01,-2.007411728511748095e+00,5.648997337016011810e-01,1.501218768866170228e+00,-6.150403957851833248e-01
5.782765945953758369e-01,2.555029097858931308e+01,2.428108540486678457e+00,-5.013716007034251021e+00,4.907407264697183358e-02,2.865260123375155121e+00,-4.650662839746018129e-01,-2.000455315157452674e+00,5.903681585899410722e-01,1.491049925903341178e+00,-6.392774648856898168e-01
5.787238309407705117e-01,2.556711994920421560e+01,2.395730686610992421e+00,-5.016475053700127695e+00,7.608051428342421652e-02,2.861993285328142456e+00,-4.913260060313899835e-01,-1.993159908921064316e+00,6.157183902339832260e-01,1.480463070655610336e+00,-6.633065555301582705e-01
5.791710672861652975e-01,2.558387537432382430e+01,2.363304211520714126e+00,-5.019076409358250501e+00,1.030945495135604517e-01,2.858478627734912791e+00,-5.175364891504330433e-01,-1.985526239692286588e+00,6.409446899825587129e-01,1.469460525417969787e+00,-6.871191586017102448e-01
5.796183036315599724e-01,2.560055694455320108e+01,2.330829520204053651e+00,-5.021519737248909543e+00,1.301146718520949097e-01,2.854716085257010594e+00,-5.436944024169960699e-01,-1.977555097300373932e+00,6.660413317561005853e-01,1.458044735533383873e+00,-7.107068160193317219e-01
5.800655399769547582e-01,2.561716435017713067e+01,2.298307019787218408e+00,-5.023804705260920933e+00,1.571393705315142775e-01,2.850705614591602099e+00,-5.697964130545998263e-01,-1.969247331703994019e+00,6.910026031721566708e-01,1.446218269475989304e+00,-7.340611231513149981e-01
5.805127763223494330e-01,2.563369728116264312e+01,2.265737119533605792e+00,-5.025930985963956488e+00,1.841671305755334664e-01,2.846447194579322826e+00,-5.958391868073453779e-01,-1.960603853178745748e+00,7.158228066652722044e-01,1.433983818921489961e+00,-7.571737311972370765e-01
5.809600126677442189e-01,2.565015542716173869e+01,2.233120230842652099e+00,-5.027898256640992436e+00,2.111964328731563700e-01,2.841940826312006063e+00,-6.218193883227205454e-01,-1.951625632502261620e+00,7.404962606016275428e-01,1.421344198804627368e+00,-7.800363495388458190e-01
5.814072490131388937e-01,2.566653847751390316e+01,2.200456767248983425e+00,-5.029706199320797211e+00,2.382257542528001260e-01,2.837186533240326547e+00,-6.477336815343799348e-01,-1.942313701137007520e+00,7.650173003879371381e-01,1.408302347363905138e+00,-8.026407480593835686e-01
5.818544853585335686e-01,2.568284612124884703e+01,2.167747144421194871e+00,-5.031354500810522268e+00,2.652535675570497631e-01,2.832184361281297136e+00,-6.735787300454207926e-01,-1.932669151410627340e+00,7.893802795751124757e-01,1.394861326173344018e+00,-8.249787594318234163e-01
5.823017217039283544e-01,2.569907804708912380e+01,2.134991780160834018e+00,-5.032842852728354188e+00,2.922783417175560672e-01,2.826934378925689550e+00,-6.993511975117161494e-01,-1.922693136693990112e+00,8.135795709562635425e-01,1.381024320161484464e+00,-8.470422813756173230e-01
5.827489580493230292e-01,2.571523394345280877e+01,2.102191094401245852e+00,-5.034170951536270699e+00,3.192985418303693201e-01,2.821436677345361410e+00,-7.250477480255654861e-01,-1.912386871576875036e+00,8.376095676593037220e-01,1.366794637617551489e+00,-8.688232788822178865e-01
5.831961943947177041e-01,2.573131349845618843e+01,2.069345509206352407e+00,-5.035338498572830446e+00,3.463126292316389687e-01,2.815691370500402524e+00,-7.506650464995929806e-01,-1.901751632041190687e+00,8.614646842340670796e-01,1.352175710184647883e+00,-8.903137864092478537e-01
5.836434307401124899e-01,2.574731639991652088e+01,2.036455448769362242e+00,-5.036345200086098650e+00,3.733190615736967644e-01,2.809698595246256758e+00,-7.761997590509319700e-01,-1.890788755631936047e+00,8.851393577340006535e-01,1.337171092840235387e+00,-9.115059100434359518e-01
5.840906670855072758e-01,2.576324233535468977e+01,2.003521339411608704e+00,-5.037190767266585212e+00,4.003162929013419635e-01,2.803458511440676482e+00,-8.016485533854984524e-01,-1.879499641625726136e+00,9.086280487922159255e-01,1.321784463863693748e+00,-9.323918296320647947e-01
5.845379034309019506e-01,2.577909099199801446e+01,1.970543609581091093e+00,-5.037874916280327575e+00,4.273027737286982930e-01,2.796971302050607289e+00,-8.270080991827228889e-01,-1.867885751196979971e+00,9.319252426922836063e-01,1.306019624791061373e+00,-9.529638008833181129e-01
5.849851397762967364e-01,2.579486205678298916e+01,1.937522689851127744e+00,-5.038397368301998469e+00,4.542769511162854101e-01,2.790237173258922176e+00,-8.522750684803908072e-01,-1.855948607581697551e+00,9.550254504334082517e-01,1.289880500356879844e+00,-9.732141574351806934e-01
5.854323761216914113e-01,2.581055521635792260e+01,1.904459012919225813e+00,-5.038757849548098022e+00,4.812372687482391331e-01,2.783256354571112645e+00,-8.774461360595324777e-01,-1.843689796238977108e+00,9.779232097899487330e-01,1.273371138423338822e+00,-9.931353128928555041e-01
5.858796124670860861e-01,2.582617015708601116e+01,1.871353013605074445e+00,-5.038956091310279994e+00,5.081821670105670652e-01,2.776029098921777738e+00,-9.025179798302063183e-01,-1.831110965009961955e+00,1.000613086366068938e+00,1.256495709896290336e+00,-1.012719762835435189e+00
5.863268488124808719e-01,2.584170656504787900e+01,1.838205128849555337e+00,-5.038991829988678006e+00,5.351100830688817478e-01,2.768555682781105975e+00,-9.274872812166945479e-01,-1.818213824274654611e+00,1.023089674644133584e+00,1.239258508628747091e+00,-1.031960086790538078e+00
5.867740851578755468e-01,2.585716412604453396e+01,1.805015797712909986e+00,-5.038864807125344569e+00,5.620194509471476696e-01,2.760836406261143239e+00,-9.523507255435641472e-01,-1.805000147106143427e+00,1.045347599028195518e+00,1.221663951311235952e+00,-1.050848950178146168e+00
5.872213215032702216e-01,2.587254252560017420e+01,1.771785461373277748e+00,-5.038574769437803802e+00,5.889087016064447067e-01,2.752871593222089075e+00,-9.771050024216634267e-01,-1.791471769422680493e+00,1.067381514881745375e+00,1.203716577349586814e+00,-1.069379106222909659e+00
5.876685578486650074e-01,2.588784144896499484e+01,1.738514563125080237e+00,-5.038121468852576612e+00,6.157762630241649937e-01,2.744661591378292798e+00,-1.001746806134419465e+00,-1.777630590137128763e+00,1.089186109559989291e+00,1.185421048729550453e+00,-1.087543397835110781e+00
5.881157941940596823e-01,2.590306058111817222e+01,1.705203548377205447e+00,-5.037504662538952793e+00,6.426205602737082856e-01,2.736206772404379706e+00,-1.026272836024547441e+00,-1.763478571304341047e+00,1.110756103436866482e+00,1.166782149868929919e+00,-1.105334759460558036e+00
5.885630305394544681e-01,2.591819960677064216e+01,1.671852864651422355e+00,-5.036724112942648546e+00,6.694400156042830119e-01,2.727507532041018035e+00,-1.050679796880731764e+00,-1.749017738265860267e+00,1.132086250926273685e+00,1.147804787456497388e+00,-1.122746218898817538e+00
5.890102668848492540e-01,2.593325820510216673e+01,1.638462961825314590e+00,-5.035779586123580565e+00,6.962330525268541903e-01,2.718564280288394919e+00,-1.074964441129868442e+00,-1.734250136099058315e+00,1.153171556520394825e+00,1.128493881421840594e+00,-1.139771653151874897e+00
5.894575032302439288e-01,2.594823605609562733e+01,1.605034291651028067e+00,-5.034670852726003787e+00,7.229980937510022132e-01,2.709377440846908680e+00,-1.099123539117388137e+00,-1.719177820819968838e+00,1.174007110578318525e+00,1.108854312206875248e+00,-1.156405189570199221e+00
5.899047395756386036e-01,2.596313284566433310e+01,1.571567307618205289e+00,-5.033397690190216878e+00,7.497335561211309063e-01,2.699947466878974911e+00,-1.123153829563426020e+00,-1.703802931673687793e+00,1.194587838685958081e+00,1.088891116340399368e+00,-1.172640336231282499e+00
5.903519759210333895e-01,2.597794825929832285e+01,1.538062465346023977e+00,-5.031959881306700133e+00,7.764378541616699936e-01,2.690274835622443295e+00,-1.147052060091596104e+00,-1.688127670222786314e+00,1.214908714495144704e+00,1.068609449770192121e+00,-1.188470737675165978e+00
5.907992122664280643e-01,2.599268198207094471e+01,1.504520222577768518e+00,-5.030357214239363550e+00,8.031094001750638256e-01,2.680360048367273151e+00,-1.170814987694760223e+00,-1.672154299822592449e+00,1.234964760965274522e+00,1.048014585515977259e+00,-1.203890177066759382e+00
5.912464486118227391e-01,2.600733369864679290e+01,1.470941039175230225e+00,-5.028589482549183032e+00,8.297466043393575408e-01,2.670203630433556352e+00,-1.194439379191380546e+00,-1.655885145103469513e+00,1.254751051549152452e+00,1.027111911348505435e+00,-1.218892578156406170e+00
5.916936849572174140e-01,2.602190309328958051e+01,1.437325377113225056e+00,-5.026656485217877446e+00,8.563478748060678880e-01,2.659806131149154318e+00,-1.217922011681715322e+00,-1.639322591452698097e+00,1.274262711371971779e+00,1.005906927478073420e+00,-1.233472007211971144e+00
5.921409213026121998e-01,2.603638984986999105e+01,1.403673700474090236e+00,-5.024558026671593680e+00,8.829116177984434044e-01,2.649168123826914023e+00,-1.241259673003958897e+00,-1.622469084495905989e+00,1.293494918403513383e+00,9.844052442524053870e-01,-1.247622674922508113e+00
5.925881576480069857e-01,2.605079365187350149e+01,1.369986475442257712e+00,-5.022293916804633440e+00,9.094362377100452255e-01,2.638290205741486982e+00,-1.264449162190258269e+00,-1.605327129578085987e+00,1.312442904623509099e+00,9.626125798639483255e-01,-1.261338938273471433e+00
5.930353939934016605e-01,2.606511418240815559e+01,1.336264170298815390e+00,-5.019863971003190706e+00,9.359201372037083688e-01,2.627172998105732127e+00,-1.287487289922663924e+00,-1.587899291244161626e+00,1.331101957180216955e+00,9.405347580665316398e-01,-1.274615302393504734e+00
5.934826303387964463e-01,2.607935112421233725e+01,1.302507255416093024e+00,-5.017268010169123826e+00,9.623617173108638401e-01,2.615817146046699904e+00,-1.310370878988994292e+00,-1.570188192719115916e+00,1.349467419542188296e+00,9.181777059014102349e-01,-1.287446422372789501e+00
5.939298666841911212e-01,2.609350415966246572e+01,1.268716203252363117e+00,-5.014505860743751597e+00,9.887593775311438460e-01,2.604223318581244229e+00,-1.333096764738548101e+00,-1.552196515387734399e+00,1.367534692643177952e+00,8.955474514327514957e-01,-1.299827105052924203e+00
5.943771030295857960e-01,2.610757297078070138e+01,1.234891488346458122e+00,-5.011577354731665324e+00,1.015111515932430208e+00,2.592392208591184133e+00,-1.355661795537802972e+00,-1.533926998273852371e+00,1.385299236020307134e+00,8.726501214924364813e-01,-1.311752310788404596e+00
5.948243393749805819e-01,2.612155723924258410e+01,1.201033587312500206e+00,-5.008482329724581739e+00,1.041416529251188994e+00,2.580324532798082160e+00,-1.378062833225963679e+00,-1.515382437519217529e+00,1.402756568945367377e+00,8.494919394343045660e-01,-1.323217155179633897e+00
5.952715757203752567e-01,2.613545664638465382e+01,1.167142978834667000e+00,-5.005220628925207471e+00,1.067672812993156306e+00,2.568021031737623527e+00,-1.400296753570418051e+00,-1.496565685861919848e+00,1.419902271549315254e+00,8.260792228977893448e-01,-1.334216910777493270e+00
5.957188120657699315e-01,2.614927087321204269e+01,1.133220143661910706e+00,-5.001792101171135485e+00,1.093878761534430311e+00,2.555482469733553419e+00,-1.422360446722146232e+00,-1.477479652114350284e+00,1.436731985939992740e+00,8.024183815808920706e-01,-1.344747008759497264e+00
5.961660484111647174e-01,2.616299960040603523e+01,1.099265564602784018e+00,-4.998196600958761948e+00,1.120032768222863684e+00,2.542709634871236357e+00,-1.444250817670991172e+00,-1.458127300640766011e+00,1.453241417312998385e+00,7.785159150225965385e-01,-1.354803040577482687e+00
5.966132847565595032e-01,2.617664250833155748e+01,1.065279726520294901e+00,-4.994433988467236851e+00,1.146133225479801787e+00,2.529703338970805238e+00,-1.465964786700834965e+00,-1.438511650834426447e+00,1.469426335055750599e+00,7.543784103946693520e-01,-1.364380759576861557e+00
5.970605211019541780e-01,2.619019927704469453e+01,1.031263116326753160e+00,-4.990504129582429726e+00,1.172178524902209196e+00,2.516464417559889810e+00,-1.487499289844710137e+00,-1.418635776594270759e+00,1.485282573844755705e+00,7.300125403028241422e-01,-1.373476082587443248e+00
5.975077574473489639e-01,2.620366958630013343e+01,9.972162229786437626e-01,-4.986406895920924676e+00,1.198167057365146615e+00,2.502993729845932602e+00,-1.508851279339815221e+00,-1.398502805801165483e+00,1.500806034736067662e+00,7.054250605972716137e-01,-1.382085091485817596e+00
5.979549937927436387e-01,2.621705311555858131e+01,9.631395374716169577e-01,-4.982142164854044708e+00,1.224097213124536454e+00,2.489292158688130918e+00,-1.530017724082390007e+00,-1.378115919793765798e+00,1.515992686248897936e+00,6.806228081927174767e-01,-1.390204034729276117e+00
5.984022301381383135e-01,2.623034954399414787e+01,9.290335528353901307e-01,-4.977709819531891178e+00,1.249967381920369602e+00,2.475360610568924979e+00,-1.550995610082567033e+00,-1.357478352843878522e+00,1.530838565442466770e+00,6.556126988976673786e-01,-1.397829328861322828e+00
5.988494664835330994e-01,2.624355855050172082e+01,8.948987641287668993e-01,-4.973109748907417860e+00,1.275775953080199310e+00,2.461200015565110810e+00,-1.571781940919077858e+00,-1.336593391631438976e+00,1.545339778986004386e+00,6.304017252531789461e-01,-1.404957559988722737e+00
5.992967028289277742e-01,2.625667981370424897e+01,8.607356684346918474e-01,-4.968341847760530783e+00,1.301521315622982122e+00,2.446811327318546336e+00,-1.592373738193865407e+00,-1.315464374719066853e+00,1.559492504221940967e+00,6.049969543810108652e-01,-1.411585485230110848e+00
5.997439391743224490e-01,2.626971301196006436e+01,8.265447648552506354e-01,-4.963406016722200498e+00,1.327201858363336706e+00,2.432195523006416948e+00,-1.612768041986651912e+00,-1.294094692026129145e+00,1.573292990222319609e+00,5.794055258410939491e-01,-1.417710034136179242e+00
6.001911755197172349e-01,2.628265782337011913e+01,7.923265545067932347e-01,-4.958302162298611648e+00,1.352815970016083558e+00,2.417353603311127586e+00,-1.632961911309360747e+00,-1.272487784302434921e+00,1.586737558838359874e+00,5.536346494984638600e-01,-1.423328310081404036e+00
6.006384118651119097e-01,2.629551392578520819e+01,7.580815405150739261e-01,-4.953030196895340076e+00,1.378362039301147313e+00,2.402286592389783149e+00,-1.652952424560452549e+00,-1.250647142601483353e+00,1.599822605743218329e+00,5.276916033995658895e-01,-1.428437591627335967e+00
6.010856482105066956e-01,2.630828099681316345e+01,7.238102280103539954e-01,-4.947590038841538806e+00,1.403838455048863620e+00,2.386995537843230597e+00,-1.672736679979210717e+00,-1.228576307753242114e+00,1.612544601467960970e+00,5.015837316579048188e-01,-1.433035333857463067e+00
6.015328845559014814e-01,2.632095871382599839e+01,6.895131241226323260e-01,-4.941981612414165781e+00,1.429243606305560021e+00,2.371481510684734673e+00,-1.692311796099870369e+00,-1.206278869836550971e+00,1.624900092430687781e+00,4.753184423491514377e-01,-1.437119169683613418e+00
6.019801209012961563e-01,2.633354675396703470e+01,6.551907379768584505e-01,-4.936204847862232015e+00,1.454575882439534507e+00,2.355745605308224633e+00,-1.711674912205694010e+00,-1.183758467651065294e+00,1.636885701958868955e+00,4.489032054156036899e-01,-1.440686911123934433e+00
6.024273572466908311e-01,2.634604479415799361e+01,6.208435806881413832e-01,-4.930259681431067520e+00,1.479833673247400450e+00,2.339788939456117767e+00,-1.730823188782960820e+00,-1.161018788188742823e+00,1.648498131304874548e+00,4.223455505800102205e-01,-1.443736550552423115e+00
6.028745935920855059e-01,2.635845251110605147e+01,5.864721653570774684e-01,-4.924146055386620979e+00,1.505015369060725750e+00,2.323612654186768989e+00,-1.749753807974823161e+00,-1.138063566104954738e+00,1.659734160654666280e+00,3.956530652688469152e-01,-1.446266261920015728e+00
6.033218299374802918e-01,2.637076958131085647e+01,5.520770070650349304e-01,-4.917863918039781623e+00,1.530119360853076316e+00,2.307217913841489221e+00,-1.768463974035107800e+00,-1.114896583189121770e+00,1.670590650129706756e+00,3.688333925449318595e-01,-1.448274401947244439e+00
6.037690662828749666e-01,2.638299568107150606e+01,5.176586228695310155e-01,-4.911413223770727754e+00,1.555144040347364864e+00,2.290605906011171644e+00,-1.786950913781986117e+00,-1.091521667834949305e+00,1.681064540782023720e+00,3.418942290494697556e-01,-1.449759511288436276e+00
6.042163026282696414e-01,2.639513048649352811e+01,4.832175317995743846e-01,-4.904793933053299249e+00,1.580087800123600061e+00,2.273777841502488073e+00,-1.805211877051595248e+00,-1.067942694510196633e+00,1.691152855582504611e+00,3.148433229534389755e-01,-1.450720315667498372e+00
6.046635389736644273e-01,2.640717367349579447e+01,4.487542548510727869e-01,-4.898006012479386051e+00,1.604949033726965846e+00,2.256734954303688312e+00,-1.823244137151541544e+00,-1.044163583226030756e+00,1.700852700402349260e+00,2.876884719183917527e-01,-1.451155726985238203e+00
6.051107753190592131e-01,2.641912491781738836e+01,4.142693149823197807e-01,-4.891049434783365513e+00,1.629726135776208062e+00,2.239478501550016265e+00,-1.841044991314284784e+00,-1.020188299005980070e+00,1.710161264987705154e+00,2.604375210666838303e-01,-1.451064844398252784e+00
6.055580116644538879e-01,2.643098389502449308e+01,3.797632371094292747e-01,-4.883924178866541510e+00,1.654417502072446311e+00,2.222009763488678402e+00,-1.858611761150479547e+00,-9.960208513544082098e-01,1.719075823927523894e+00,2.330983609610246532e-01,-1.450446955369388391e+00
6.060052480098486738e-01,2.644275028051719190e+01,3.452365481018297988e-01,-4.876630229821612872e+00,1.679021529708303984e+00,2.204330043443413878e+00,-1.875941793102197330e+00,-9.716652937245603416e-01,1.727593737614574465e+00,2.056789255934403648e-01,-1.449301536689731273e+00
6.064524843552433486e-01,2.645442374953626796e+01,3.106897767778453723e-01,-4.869167578957182663e+00,1.703536617177358048e+00,2.186440667778689395e+00,-1.893032458896040104e+00,-9.471257229862316551e-01,1.735712453199659500e+00,1.781871903836703686e-01,-1.447628255472192649e+00
6.068997207006380235e-01,2.646600397716995090e+01,2.761234539002217492e-01,-4.861536223822270131e+00,1.727961164484000500e+00,2.168342985863438432e+00,-1.909881155996192792e+00,-9.224062788929322521e-01,1.743429505539018320e+00,1.506311701868836561e-01,-1.445426970116628240e+00
6.073469570460328093e-01,2.647749063836065986e+01,2.415381121717472546e-01,-4.853736168230863512e+00,1.752293573253599801e+00,2.150038370034426549e+00,-1.926485308057355628e+00,-8.975111435486713418e-01,1.750742518134913439e+00,1.230189173108366951e-01,-1.442697731246522563e+00
6.077941933914274841e-01,2.648888340791167195e+01,2.069342862308953812e-01,-4.845767422286501258e+00,1.776532246843034013e+00,2.131528215559207240e+00,-1.942842365377594582e+00,-8.724445408743024544e-01,1.757649204069415383e+00,9.535851954241225670e-02,-1.439440782617252612e+00
6.082414297368221590e-01,2.650018196049378005e+01,1.723125126474573943e-01,-4.837630002406851482e+00,1.800675590451585872e+00,2.112813940598634144e+00,-1.958949805351095641e+00,-8.472107360733985848e-01,1.764147366931355876e+00,6.765809818350954075e-02,-1.435656561995863667e+00
6.086886660822169448e-01,2.651138597065193991e+01,1.376733299182786308e-01,-4.829323931348356247e+00,1.824722011232157604e+00,2.093896986169026420e+00,-1.974805132920826045e+00,-8.218140350977644060e-01,1.770234901736499111e+00,3.992580609639273526e-02,-1.431345702012471799e+00
6.091359024276117307e-01,2.652249511281183914e+01,1.030172784629310723e-01,-4.820849238230859868e+00,1.848669918402889856e+00,2.074778816103853618e+00,-1.990405881031114488e+00,-7.962587841124305621e-01,1.775909795840878047e+00,1.216982575834002489e-02,-1.426509030983161397e+00
6.095831387730064055e-01,2.653350906128644837e+01,6.834490061957132490e-02,-4.812205958562310038e+00,1.872517723359029329e+00,2.055460917015103028e+00,-2.005749611080081429e+00,-7.705493689603353236e-01,1.781170129847308825e+00,-1.560163267418746003e-02,-1.421147573704482969e+00
6.100303751184011913e-01,2.654442749028256543e+01,3.365674064061319193e-02,-4.803394134263426096e+00,1.896263839785302663e+00,2.035944798254130994e+00,-2.020833913372080737e+00,-7.446902146264220423e-01,1.786014078505144820e+00,-4.338033329216206546e-02,-1.415262552219500147e+00
6.104776114637958662e-01,2.655525007390730607e+01,-1.046655311374378172e-03,-4.794413813692439241e+00,1.919906683768494382e+00,2.016231991872191820e+00,-2.035656407569939930e+00,-7.186857847014334055e-01,1.790439911603149525e+00,-7.115801635106056011e-02,-1.408855386555376121e+00
6.109248478091905410e-01,2.656597648617453089e+01,-3.576473916779887574e-02,-4.785265051669850500e+00,1.943444673910438514e+00,1.996324052580547681e+00,-2.050214743147163343e+00,-6.925405808452438361e-01,1.794445994855616400e+00,-9.892640017860165891e-02,-1.401927695432571452e+00
6.113720841545853268e-01,2.657660640101132543e+01,-7.049696095825264130e-02,-4.775947909503173605e+00,1.966876231441414991e+00,1.976222557710090921e+00,-2.064506599840058243e+00,-6.662591422496690896e-01,1.798030790781645738e+00,-1.266771830731650006e-01,-1.394481296945526916e+00
6.118193204999800017e-01,2.658713949226432405e+01,-1.052427688144452755e-01,-4.766462455011779120e+00,1.990199780333744783e+00,1.955929107170706782e+00,-2.078529688099686190e+00,-6.398460451010281602e-01,1.801192859577607663e+00,-1.544020451926477744e-01,-1.386518209214982367e+00
6.122665568453746765e-01,2.659757543370610833e+01,-1.400016089743514325e-01,-4.756808762551684389e+00,2.013413747415891741e+00,1.935445323410081908e+00,-2.092281749543805525e+00,-6.133059020420905672e-01,1.803930859982806112e+00,-1.820926504341098262e-01,-1.378040651011791295e+00
6.127137931907693513e-01,2.660791389904153803e+01,-1.747729257862267183e-01,-4.746986913040414535e+00,2.036516562486867521e+00,1.914772851372175566e+00,-2.105760557408706823e+00,-5.866433616336743651e-01,1.806243550138345588e+00,-2.097406483039541136e-01,-1.369051042352347203e+00
6.131610295361641372e-01,2.661815456191404294e+01,-2.095561617126142639e-01,-4.736996993981867909e+00,2.059506658430982462e+00,1.893913358455255214e+00,-2.118963917000937780e+00,-5.598631078157858543e-01,1.808129788439167385e+00,-2.373376757787419855e-01,-1.359552005065533864e+00
6.136082658815589230e-01,2.662829709591184368e+01,-2.443507573341776595e-01,-4.726839099491237484e+00,2.082382471332853591e+00,1.872868534469597224e+00,-2.131889666148870432e+00,-5.329698593684248920e-01,1.809588534379232616e+00,-2.648753591565025101e-01,-1.349546363331234566e+00
6.140555022269535979e-01,2.663834117457420092e+01,-2.791561513537037520e-01,-4.716513330319925146e+00,2.105142440592914888e+00,1.851640091594692450e+00,-2.144535675654287488e+00,-5.059683693718315389e-01,1.810618849389974860e+00,-2.923453158988089662e-01,-1.339037144190435402e+00
6.145027385723483837e-01,2.664828647139761131e+01,-3.139717805999824307e-01,-4.706019793880493296e+00,2.127785009043206443e+00,1.830229764336077869e+00,-2.156899849743825204e+00,-4.788634246663534544e-01,1.811219897671900281e+00,-3.197391564634002314e-01,-1.328027578026863775e+00
6.149499749177430585e-01,2.665813265984199631e+01,-3.487970800317641284e-01,-4.695358604271611114e+00,2.150308623063585944e+00,1.808639309481699264e+00,-2.168980126520350993e+00,-4.516598453118112477e-01,1.811390947019377418e+00,-3.470484861274820698e-01,-1.316521099020159014e+00
6.153972112631377334e-01,2.666787941333675249e+01,-3.836314827413449535e-01,-4.684529882303114512e+00,2.172711732698068055e+00,1.786870506058055863e+00,-2.180774478414125639e+00,-4.243624840466602155e-01,1.811131369638588229e+00,-3.742649068014045621e-01,-1.304521345570672120e+00
6.158444476085325192e-01,2.667752640528691899e+01,-4.184744199586081237e-01,-4.673533755520979049e+00,2.194992791771843255e+00,1.764925155285678837e+00,-2.192280912634076095e+00,-3.969762257463980148e-01,1.810440642958742963e+00,-4.013800188332927732e-01,-1.292032160695765430e+00
6.162916839539271940e-01,2.668707330907919228e+01,-4.533253210546259737e-01,-4.662370358232395873e+00,2.217150258008365071e+00,1.742805080534403306e+00,-2.203497471618781844e+00,-3.695059868818044713e-01,1.809318350436386114e+00,-4.283854228039964962e-01,-1.279057592397683685e+00
6.167389202993218689e-01,2.669651979858099722e+01,-4.881836135702875556e-01,-4.651039831552194137e+00,2.239182593157921008e+00,1.720512127056761598e+00,-2.214422233327417722e+00,-3.419567139381508580e-01,1.807764181429126094e+00,-4.552727245710135318e-01,-1.265601890586510736e+00
6.171861566447166547e-01,2.670586557325589894e+01,-5.230487247230246606e-01,-4.639542323983555150e+00,2.261088263756143579e+00,1.698048145689454280e+00,-2.225053300574214799e+00,-3.143333058127826263e-01,1.805777864421662215e+00,-4.820337791734968791e-01,-1.251669253632460732e+00
6.176333929901114406e-01,2.671511029792469571e+01,-5.579200787924034621e-01,-4.627877987845819163e+00,2.282865740031113866e+00,1.675415010524248016e+00,-2.235388815390168649e+00,-2.866406948749730677e-01,1.803359241884617825e+00,-5.086604369626228639e-01,-1.237264095778522588e+00
6.180806293355061154e-01,2.672425362027409079e+01,-5.927970973545584332e-01,-4.616046981556539031e+00,2.304513496185672139e+00,1.652614625053952180e+00,-2.245426962036070950e+00,-2.588838779659449196e-01,1.800508295633974409e+00,-5.351444447818548555e-01,-1.222391150196872056e+00
6.185278656809009012e-01,2.673329519703596091e+01,-6.276792004739355502e-01,-4.604049471115390091e+00,2.326030011049400326e+00,1.629648913461466009e+00,-2.255165960727945507e+00,-2.310678758179817716e-01,1.797225111004340681e+00,-5.614775727986806020e-01,-1.207055336732429263e+00
6.189751020262955761e-01,2.674223469367222350e+01,-6.625658067073183499e-01,-4.591885630089371340e+00,2.347413768189936523e+00,1.606519820494332951e+00,-2.264604068005247495e+00,-2.031977321680659976e-01,1.793509877080156301e+00,-5.876516171045168546e-01,-1.191261760291228766e+00
6.194223383716902509e-01,2.675107178349496095e+01,-6.974563330886193180e-01,-4.579555639548122059e+00,2.368663256016704022e+00,1.583229311347538193e+00,-2.273739577147781521e+00,-1.752785128612359689e-01,1.789362887016136661e+00,-6.136584023878093319e-01,-1.175015709312744017e+00
6.198695747170850368e-01,2.675980614622165632e+01,-7.323501950942277183e-01,-4.567059687949451607e+00,2.389776967876934943e+00,1.559779371554679495e+00,-2.282570818641280308e+00,-1.473153049438318263e-01,1.784784538446978486e+00,-6.394897846801717023e-01,-1.158322654326252810e+00
6.203168110624797116e-01,2.676843746596568963e+01,-7.672468065890047928e-01,-4.554397970975031740e+00,2.410753402144041324e+00,1.536172006887459141e+00,-2.291096160691673767e+00,-1.193132157465562893e-01,1.779775333986317820e+00,-6.651376541756316429e-01,-1.141188246591212874e+00
6.207640474078743864e-01,2.677696542866198115e+01,-8.021455797529941645e-01,-4.541570691316225705e+00,2.431591062298373185e+00,1.512409243263444170e+00,-2.299314009788060442e+00,-9.127737195729340725e-02,1.774335881814931071e+00,-6.905939381230354890e-01,-1.123618316821602958e+00
6.212112837532691723e-01,2.678538971892785980e+01,-8.370459249887056696e-01,-4.528578058410124285e+00,2.452288457000280530e+00,1.488493126662195909e+00,-2.307222811314346700e+00,-6.321291868380518597e-02,1.768466896358197094e+00,-7.158506037915026710e-01,-1.105618873994309137e+00
6.216585200986639581e-01,2.679371001635911043e+01,-8.719472508090518881e-01,-4.515420288125740811e+00,2.472844100155525027e+00,1.464425723049711303e+00,-2.314821050209576736e+00,-3.512501850623594990e-02,1.762169199052810775e+00,-7.408996615089928905e-01,-1.087196104241507921e+00
6.221057564440586329e-01,2.680192599126121422e+01,-9.068489637059533592e-01,-4.502097602400363385e+00,2.493256510973052453e+00,1.440209118311167380e+00,-2.322107251676952533e+00,-7.018850519414199240e-03,1.755443719202746111e+00,-7.657331677739969145e-01,-1.068356369827046848e+00
6.225529927894534188e-01,2.681003729981578587e+01,-9.417504679996037131e-01,-4.488610228826076742e+00,2.513524214015118385e+00,1.415845418191975735e+00,-2.329079981941544641e+00,2.110039063503865719e-02,1.748291494924467226e+00,-7.903432284403408836e-01,-1.049106208206819879e+00
6.230002291348480936e-01,2.681804357868221089e+01,-9.766511656683043441e-01,-4.474958400186478613e+00,2.533645739239717365e+00,1.391336748247203658e+00,-2.335737849056671589e+00,4.922749574672491413e-02,1.740713674181403547e+00,-8.147220019750435194e-01,-1.029452331173185797e+00
6.234474654802427684e-01,2.682594443903445836e+01,-1.011550456159037603e+00,-4.461142353943528427e+00,2.553619622035410153e+00,1.366685253799255095e+00,-2.342079503758986547e+00,7.735724202474308919e-02,1.732711515907663369e+00,-8.388617027893441325e-01,-1.009401624083347881e+00
6.238947018256374433e-01,2.683373946003310806e+01,-1.046447736178593546e+00,-4.447162331674596736e+00,2.573444403248448253e+00,1.341893099903927133e+00,-2.348103640372231293e+00,1.054843940960730198e-01,1.724286391221014014e+00,-8.627546046427723159e-01,-9.889611451717805757e-01
6.243419381710322291e-01,2.684142818173256728e+01,-1.081342399465472504e+00,-4.433018578459641645e+00,2.593118629202311620e+00,1.316962471324699457e+00,-2.353808997759702315e+00,1.336037050142472316e-01,1.715439784725087513e+00,-8.863930441204135313e-01,-9.681381249465953465e-01
6.247891745164269039e-01,2.684901010806698096e+01,-1.116233836794698453e+00,-4.418711343201971786e+00,2.612640851867070957e+00,1.291895572300921113e+00,-2.359194359459349410e+00,1.617099174015687590e-01,1.706173294041438915e+00,-9.097694233605834180e-01,-9.469399632568745728e-01
6.252364108618215788e-01,2.685648477558849478e+01,-1.151121437588173313e+00,-4.404240884931240885e+00,2.632009629898752312e+00,1.266694624912389822e+00,-2.364258548041011654e+00,1.897977651818297251e-01,1.696488616665030813e+00,-9.328762062567981239e-01,-9.253742092737564651e-01
6.256836472072163646e-01,2.686385170846245174e+01,-1.186004588960291706e+00,-4.389607468573528237e+00,2.651223528031099619e+00,1.241361869821133501e+00,-2.369000428857245932e+00,2.178619737330437511e-01,1.686387557460526265e+00,-9.557059234785462154e-01,-9.034485693582252619e-01
6.261308835526111505e-01,2.687111042578885645e+01,-1.220882675937616346e+00,-4.374811365716268163e+00,2.670281117427775630e+00,1.215899566082912830e+00,-2.373418910247811819e+00,2.458972609661661535e-01,1.675872028899650035e+00,-9.782511758580955119e-01,-8.811709063493585736e-01
6.265781198980058253e-01,2.687826044663714598e+01,-1.255755081586117150e+00,-4.359852855091091328e+00,2.689180975880653079e+00,1.190309990873683832e+00,-2.377512943416982605e+00,2.738983383862088616e-01,1.664944049975511930e+00,-1.000504636508190659e+00,-8.585492356816554205e-01
6.270253562434006112e-01,2.688530129002808167e+01,-1.290621187018274219e+00,-4.344732222582988967e+00,2.707921687924228493e+00,1.164595439308111047e+00,-2.381281522684245200e+00,3.018599120921852119e-01,1.653605745881405520e+00,-1.022459053220404979e+00,-8.355917224105693375e-01
6.274725925887952860e-01,2.689223247490782143e+01,-1.325480371399684554e+00,-4.329449761238221228e+00,2.726501844949669184e+00,1.138758224256674501e+00,-2.384723685734790433e+00,3.297766837806228590e-01,1.641859347686977610e+00,-1.044107250867043479e+00,-8.123066782330439217e-01
6.279198289341899608e-01,2.689905352011414763e+01,-1.360332011955379450e+00,-4.314005771270887024e+00,2.744920045318620883e+00,1.112800676161218805e+00,-2.387838513869824819e+00,3.576433517528110895e-01,1.629707192011705663e+00,-1.065442133806732139e+00,-7.887025585029127095e-01
6.283670652795847467e-01,2.690576394433485774e+01,-1.395175483975646724e+00,-4.298400560068257548e+00,2.763174894476651655e+00,1.086725142849091608e+00,-2.390625132256675833e+00,3.854546119256164749e-01,1.617151720695745754e+00,-1.086456688293560457e+00,-7.647879592413001637e-01
6.288143016249794215e-01,2.691236326605833185e+01,-1.430010160821444387e+00,-4.282634442194816593e+00,2.781265005066383633e+00,1.060533989345814776e+00,-2.393082710178702222e+00,4.132051588459371705e-01,1.604195480468126211e+00,-1.107143984889831900e+00,-7.405716141419664833e-01
6.292615379703740963e-01,2.691885100351625937e+01,-1.464835413929479468e+00,-4.266707739394986376e+00,2.799188997040356508e+00,1.034229597686227242e+00,-2.395210461285017356e+00,4.408896867088535343e-01,1.590841122612260961e+00,-1.127497180882469641e+00,-7.160623915715476073e-01
6.297087743157688822e-01,2.692522667461853203e+01,-1.499650612816798789e+00,-4.250620780594611681e+00,2.816945497773531759e+00,1.007814366724215427e+00,-2.397007643840006530e+00,4.685028903793554966e-01,1.577091402628830519e+00,-1.147509522702981677e+00,-6.912692915647893344e-01
6.301560106611636680e-01,2.693148979688029954e+01,-1.534455125084989824e+00,-4.234373901901140158e+00,2.834533142175498011e+00,9.812907119409604029e-01,-2.398473560972654628e+00,4.960394664177207869e-01,1.562949179896006013e+00,-1.167174348351045943e+00,-6.662014428147167155e-01
6.306032470065583428e-01,2.693763988734119863e+01,-1.569248316423984990e+00,-4.217967446602522763e+00,2.851950572802369521e+00,9.546610652517031337e-01,-2.399607560925677063e+00,5.234941141085422966e-01,1.548417417327010659e+00,-1.186485089821711636e+00,-6.408680996577365008e-01
6.310504833519531287e-01,2.694367646247674131e+01,-1.604029550615497790e+00,-4.201401765164805902e+00,2.869196439968393797e+00,9.279278748110089126e-01,-2.400409037304457094e+00,5.508615364934258407e-01,1.533499181025007152e+00,-1.205435275536231199e+00,-6.152786390536535421e-01
6.314977196973478035e-01,2.694959903810186574e+01,-1.638798189535904726e+00,-4.184677215228510327e+00,2.886269401857171957e+00,9.010936048166702239e-01,-2.400877429325781520e+00,5.781364414072096558e-01,1.518197639935392251e+00,-1.224018532776418366e+00,-5.894425575607382672e-01
6.319449560427424784e-01,2.695540712926667481e+01,-1.673553593158936925e+00,-4.167794161603622705e+00,2.903168124632680147e+00,8.741607353119719148e-01,-2.401012222066390311e+00,6.053135425179965168e-01,1.502516065495340669e+00,-1.242228590122738785e+00,-5.633694683055749941e-01
6.323921923881372642e-01,2.696110025014430533e+01,-1.708295119557738939e+00,-4.150752976263405891e+00,2.919891282549861522e+00,8.471317619866589599e-01,-2.400812946711321061e+00,6.323875603706446968e-01,1.486457831280791453e+00,-1.260059279895881623e+00,-5.370690979480234883e-01
6.328394287335319390e-01,2.696667791529348079e+01,-1.743022124985966759e+00,-4.133554038569710265e+00,2.936437558262499081e+00,8.200091960903241883e-01,-2.400279181409540108e+00,6.593532237807546714e-01,1.470026414402167969e+00,-1.277504543621896360e+00,-5.105512858471233928e-01
6.332866650789266139e-01,2.697213964050488144e+01,-1.777733963935385741e+00,-4.116197735369439670e+00,2.952805642891503712e+00,7.927955640211785671e-01,-2.399410550183116886e+00,6.862052703965981770e-01,1.453225389784808641e+00,-1.294558427300073866e+00,-4.838259713154387520e-01
6.337339014243213997e-01,2.697748494062165747e+01,-1.812429989021181909e+00,-4.098684460655928952e+00,2.968994235894878653e+00,7.654934070357621856e-01,-2.398206722779665956e+00,7.129384474354026890e-01,1.436058429124793534e+00,-1.311215081997456844e+00,-4.569031907001636639e-01
6.341811377697161856e-01,2.698271333036891306e+01,-1.847109551039560316e+00,-4.081014615747375451e+00,2.985002045399367976e+00,7.381052812534550922e-01,-2.396667416151696539e+00,7.395475133283426761e-01,1.418529304753832765e+00,-1.327468772697585120e+00,-4.297930809630420290e-01
6.346283741151108604e-01,2.698782432436482281e+01,-1.881771998978146732e+00,-4.063188609294612341e+00,3.000827788313708666e+00,7.106337574290821912e-01,-2.394792394582550887e+00,7.660272387601881894e-01,1.400641888739111440e+00,-1.343313880155072138e+00,-4.025058755204278249e-01
6.350756104605055352e-01,2.699281743712811377e+01,-1.916416680026301167e+00,-4.045206857288082603e+00,3.016470190441655319e+00,6.830814207237038138e-01,-2.392581469809035966e+00,7.923724077098052154e-01,1.382400151970544666e+00,-1.358744902732453630e+00,-3.750519000727062791e-01
6.355228468059003211e-01,2.699769218308559005e+01,-1.951042939585509783e+00,-4.027069783064719743e+00,3.031927986595438718e+00,6.554508704741778269e-01,-2.390034501143854850e+00,8.185778184929974888e-01,1.363808163245675553e+00,-1.373756458235088074e+00,-3.474415684385258052e-01
6.359700831512949959e-01,2.700244807657972856e+01,-1.985650121279878055e+00,-4.008777817314705949e+00,3.047199920709661836e+00,6.277447199614715201e-01,-2.387151395597824077e+00,8.446382848077085281e-01,1.344870088352196236e+00,-1.388343285744127131e+00,-3.196853783938214955e-01
6.364173194966896707e-01,2.700708463187628894e+01,-2.020237566966812892e+00,-3.990331398088073023e+00,3.062284745955675458e+00,5.999655961776553248e-01,-2.383932108001880490e+00,8.705486367816513971e-01,1.325590189148052378e+00,-1.402500247447586501e+00,-2.917939075155601136e-01
6.368645558420844566e-01,2.701160136317198024e+01,-2.054804616747737178e+00,-3.971730970801229166e+00,3.077181224856368136e+00,5.721161395917027104e-01,-2.380376641128884252e+00,8.963037220222445089e-01,1.305972822639208220e+00,-1.416222330469451673e+00,-2.637778090303317113e-01
6.373117921874791314e-01,2.701599778460216683e+01,-2.089350608978914892e+00,-3.952976988243359191e+00,3.091888129401393570e+00,5.441990039140330859e-01,-2.376485045815213137e+00,9.218984066689166479e-01,1.286022440055036187e+00,-1.429504648696857450e+00,-2.356478076677250844e-01
6.377590285328738062e-01,2.702027341024862750e+01,-2.123874880282466737e+00,-3.934069910582666196e+00,3.106404241162886048e+00,5.162168558597333146e-01,-2.372257421082140993e+00,9.473275764478386041e-01,1.265743585921281555e+00,-1.442342444605364760e+00,-2.074146955184220653e-01
6.382062648782685921e-01,2.702442775414734299e+01,-2.158376765557410426e+00,-3.915010205372544405e+00,3.120728351411576007e+00,4.881723749105952304e-01,-2.367693914257015919e+00,9.725861377289559684e-01,1.245140897130700530e+00,-1.454731091082274608e+00,-1.790893278971482094e-01
6.386535012236633779e-01,2.702846033029634043e+01,-2.192855597990838401e+00,-3.895798347557609009e+00,3.134859261233365224e+00,4.600682530758704036e-01,-2.362794721094227057e+00,9.976690185854126813e-01,1.224219102011299354e+00,-1.466666093248022440e+00,-1.506826192103815076e-01
6.391007375690580528e-01,2.703237065266357320e+01,-2.227310709069222128e+00,-3.876434819479606997e+00,3.148795781646354541e+00,4.319071946517602512e-01,-2.357560085895960889e+00,1.022571169855350348e+00,1.202983019392192876e+00,-1.478143090275646054e+00,-1.222055388288360023e-01
6.395479739144528386e-01,2.703615823519485417e+01,-2.261741428589840730e+00,-3.856920110883194752e+00,3.162536733718318782e+00,4.036919159796351075e-01,-2.351990301632747915e+00,1.047287566206085652e+00,1.181437557667070593e+00,-1.489157857208329716e+00,-9.366910696471647535e-02
6.399952102598475134e-01,2.703982259182181025e+01,-2.296147084672235827e+00,-3.837254718921647711e+00,3.176080948684596006e+00,3.754251452030671898e-01,-2.346085710063809504e+00,1.071813207200594809e+00,1.159587713855338986e+00,-1.499706306774986508e+00,-6.508439055382525540e-02
6.404424466052421883e-01,2.704336323646991502e+01,-2.330527003769913730e+00,-3.817439148162371065e+00,3.189427268066471033e+00,3.471096220234952123e-01,-2.339846701857180022e+00,1.096143118366463387e+00,1.137438572660800062e+00,-1.509784491203957302e+00,-3.646249914234322986e-02
6.408896829506369741e-01,2.704677968306653568e+01,-2.364880510682035641e+00,-3.797473910592359836e+00,3.202574543789960426e+00,3.187480974547316492e-01,-2.333273716709635348e+00,1.120272352267113414e+00,1.114995305528027725e+00,-1.519388604034736856e+00,-7.814580778493063207e-03
6.413369192960316489e-01,2.705007144554903320e+01,-2.399206928565249086e+00,-3.777359525623527503e+00,3.215521638305051777e+00,2.903433335761921308e-01,-2.326367243466411772e+00,1.144195989575423678e+00,1.092263169696348957e+00,-1.528514981927784122e+00,2.084818209103611597e-02
6.417841556414263238e-01,2.705323803787290871e+01,-2.433505578945695191e+00,-3.757096520097871206e+00,3.228267424705410615e+00,2.618981032848110013e-01,-2.319127820240701077e+00,1.167909140149757885e+00,1.069247507251402940e+00,-1.537160106472414078e+00,4.951457671993519938e-02
6.422313919868211096e-01,2.705627897401999604e+01,-2.467775781731060381e+00,-3.736685428292560118e+00,3.240810786848513203e+00,2.334151900457556161e-01,-2.311556034532950665e+00,1.191406944112319621e+00,1.045953744174364264e+00,-1.545320605992746010e+00,7.817336415628406421e-02
6.426786283322158955e-01,2.705919376800668985e+01,-2.502016855222731539e+00,-3.716126791924909245e+00,3.253150619476214089e+00,2.048973876418916928e-01,-2.303652523349959402e+00,1.214684572929865425e+00,1.022387389388795809e+00,-1.552993257351719114e+00,1.068132833317679831e-01
6.431258646776105703e-01,2.706198193389221629e+01,-2.536228116128097732e+00,-3.695421160157205787e+00,3.265285828335774188e+00,1.763474999219615258e-01,-2.295417973323748306e+00,1.237737230496808394e+00,9.985540338050917786e-01,-1.560174987753175424e+00,1.354230551461419463e-01
6.435731010230053561e-01,2.706464298578696415e+01,-2.570408879572995353e+00,-3.674569089601410710e+00,3.277215330301354701e+00,1.477683405474786715e-01,-2.286853120830234953e+00,1.260560154220722318e+00,9.744593493625385294e-01,-1.566862876542049587e+00,1.639913865469370124e-01
6.440203373684000310e-01,2.706717643783192173e+01,-2.604558459111018021e+00,-3.653571144326271725e+00,3.288938053514226301e+00,1.191627327592911650e-01,-2.277958752301981971e+00,1.283148616277622667e+00,9.501090886909193678e-01,-1.573054158309689754e+00,1.925069740884538250e-01
6.444675737137947058e-01,2.706958179426957400e+01,-2.638676165663024875e+00,-3.632427896711216686e+00,3.300452943822454355e+00,9.053351613614959992e-02,-2.268735770956731290e+00,1.305497983145334606e+00,9.255092955121385634e-01,-1.578746674560604024e+00,2.209583404600321543e-01
6.449148100591893806e-01,2.707185856457877904e+01,-2.672761309156151732e+00,-3.611139926144401269e+00,3.311758955294969109e+00,6.188353509179237572e-02,-2.259185094530181903e+00,1.327603630702101523e+00,9.006659719044517454e-01,-1.583938190853743322e+00,2.493341313623501088e-01
6.453620464045841665e-01,2.707400626738851912e+01,-2.706813198963915035e+00,-3.589707818676673323e+00,3.322855047763924485e+00,3.321563621512610420e-02,-2.249307629205496095e+00,1.349460919446675344e+00,8.755849996668400026e-01,-1.588626217231633442e+00,2.776231586334523271e-01
6.458092827499788413e-01,2.707602442086812999e+01,-2.740831142883646709e+00,-3.568132167844484837e+00,3.333740193027286303e+00,4.532675026947652341e-03,-2.239104334375809024e+00,1.371065250594958318e+00,8.502723476357371135e-01,-1.592808443737074420e+00,3.058142258093219379e-01
6.462565190953736272e-01,2.707791254277193715e+01,-2.774814447153257202e+00,-3.546413574667912627e+00,3.344413374943011164e+00,-2.416248433684753394e-02,-2.228576222412380403e+00,1.392412067024553224e+00,8.247340693427310798e-01,-1.596482740115863885e+00,3.338961343920612279e-01
6.467037554407684130e-01,2.707967015048287607e+01,-2.808762416467891043e+00,-3.524552647648430348e+00,3.354873589523107658e+00,-5.286696944222177286e-02,-2.217724358432067167e+00,1.413496854213467380e+00,7.989763006847789839e-01,-1.599647155508252760e+00,3.618576900418631892e-01
6.471509917861630878e-01,2.708129676105509986e+01,-2.842674353996663239e+00,-3.502550002766303905e+00,3.365119845027639389e+00,-8.157789987428909484e-02,-2.206549860064060731e+00,1.434315141173107877e+00,7.730052576067857339e-01,-1.602299918129159950e+00,3.896877086929424472e-01
6.475982281315577627e-01,2.708279189125560649e+01,-2.876549561399394328e+00,-3.480406263477668016e+00,3.375151162058648957e+00,-1.102923875548669219e-01,-2.195053897215913707e+00,1.454862501375502326e+00,7.468272337966144203e-01,-1.604439434937132258e+00,4.173750225933475222e-01
6.480454644769525485e-01,2.708415505760483200e+01,-2.910387338843309912e+00,-3.458122060711302126e+00,3.384966573653985122e+00,-1.390075370602645854e-01,-2.183237691838863626e+00,1.475134553674734228e+00,7.204485983925471571e-01,-1.606064291292051527e+00,4.449084862686349395e-01
6.484927008223472233e-01,2.708538577641623846e+01,-2.944186985019738856e+00,-3.435698032865091900e+00,3.394565125381049597e+00,-1.677204459393302760e-01,-2.171102517692452327e+00,1.495126963222605632e+00,6.938757937031806433e-01,-1.607173250601588999e+00,4.722769824094247282e-01
6.489399371677418982e-01,2.708648356383492128e+01,-2.977947797160889198e+00,-3.413134825802111472e+00,3.403945875430486101e+00,-1.964282050318272299e-01,-2.158649700108401959e+00,1.514835442378581032e+00,6.671153329396876108e-01,-1.607765253956411344e+00,4.994694276829076962e-01
6.493871735131366840e-01,2.708744793587517563e+01,-3.011669071056546354e+00,-3.390433092846440122e+00,3.413107894709762391e+00,-2.251278987870114490e-01,-2.145880615753809728e+00,1.534255751613916585e+00,6.401737979605628404e-01,-1.607839419754131915e+00,5.264747784681798048e-01
6.498344098585313589e-01,2.708827840845709289e+01,-3.045350101070781079e+00,-3.367593494778650776e+00,3.422050266936673246e+00,-2.538166055824748746e-01,-2.132796692393626792e+00,1.553383700410027490e+00,6.130578370287966816e-01,-1.607395043312011662e+00,5.532820365154641484e-01
6.502816462039260337e-01,2.708897449744210562e+01,-3.078990180158731160e+00,-3.344616699830925910e+00,3.430772088732784386e+00,-2.824913980433171323e-01,-2.119399408652403061e+00,1.572215148151128838e+00,5.857741625814130160e-01,-1.606431596468406831e+00,5.798802545292862654e-01
6.507288825493209306e-01,2.708953571866757315e+01,-3.112588599883319596e+00,-3.321503383681897681e+00,3.439272469716775138e+00,-3.111493433615277748e-01,-2.105690293775337008e+00,1.590746005011073994e+00,5.583295490114872361e-01,-1.604948727172964995e+00,6.062585416754802115e-01
6.511761188947156054e-01,2.708996158798032639e+01,-3.146144650431932810e+00,-3.298254229451191399e+00,3.447550532597688733e+00,-3.397875036155947881e-01,-2.091670927388638024e+00,1.608972232834402938e+00,5.307308304626250361e-01,-1.602946259065574530e+00,6.324060690120542061e-01
6.516233552401102802e-01,2.709025162126921416e+01,-3.179657620633264958e+00,-3.274869927693539129e+00,3.455605413268144854e+00,-3.684029360905177741e-01,-2.077342939259109400e+00,1.626889846011711604e+00,5.029848986357365881e-01,-1.600424191044050648e+00,6.583120748440685066e-01
6.520705915855050661e-01,2.709040533449666199e+01,-3.213126797973999693e+00,-3.251351176392677456e+00,3.463436260897426067e+00,-3.969926935979478655e-01,-2.062708009053082048e+00,1.644494912349169446e+00,4.750987006083671749e-01,-1.597382696820581094e+00,6.839658700022790416e-01
6.525178279308997409e-01,2.709042224372919705e+01,-3.246551468615539449e+00,-3.227698680954893540e+00,3.471042238024499405e+00,-4.255538247966311749e-01,-2.047767866094623912e+00,1.661783553932291380e+00,4.470792366664185780e-01,-1.593822124466916179e+00,7.093568430457012353e-01
6.529650642762944157e-01,2.709030186516697469e+01,-3.279930917410805780e+00,-3.203913154202207014e+00,3.478422520650969574e+00,-4.540833745131716004e-01,-2.032524289123005978e+00,1.678751947983980086e+00,4.189335581482441784e-01,-1.589742995948303150e+00,7.344744653881154495e-01
6.534123006216892016e-01,2.709004371517231746e+01,-3.313264427920967314e+00,-3.179995316365269442e+00,3.485576298333930900e+00,-4.825783840630003541e-01,-2.016979106049486603e+00,1.695396327716763629e+00,3.906687653012254069e-01,-1.585146006646171335e+00,7.593082963484044656e-01
6.538595369670838764e-01,2.708964731029721662e+01,-3.346551282432163710e+00,-3.155945895075956020e+00,3.492502774278743782e+00,-5.110358915716024519e-01,-2.001134193713389742e+00,1.711712983179264347e+00,3.622920051507845240e-01,-1.580032024869574059e+00,7.838479881247778502e-01
6.543067733124785512e-01,2.708911216730984606e+01,-3.379790761972316648e+00,-3.131765625359569150e+00,3.499201165431742311e+00,-5.394529322960809337e-01,-1.984991477637432000e+00,1.727698262096941662e+00,3.338104693817508517e-01,-1.574402091355358912e+00,8.080832906929434900e-01
6.547540096578733371e-01,2.708843780322007433e+01,-3.412982146327863120e+00,-3.107455249626779548e+00,3.505670702572844633e+00,-5.678265389469169255e-01,-1.968552931782374449e+00,1.743348570707029976e+00,3.052313922322218431e-01,-1.568257418757105226e+00,8.320040566281118322e-01
6.552012460032681229e-01,2.708762373530395351e+01,-3.446124714060501582e+00,-3.083015517665231631e+00,3.511910630408087375e+00,-5.961537420100050388e-01,-1.951820578300958564e+00,1.758660374587714514e+00,2.765620483998398882e-01,-1.561599391122803437e+00,8.556002458508948916e-01
6.556484823486627977e-01,2.708666948112720618e+01,-3.479217742523973644e+00,-3.058447186630809611e+00,3.517920207662081467e+00,-6.244315700689836435e-01,-1.934796487291112310e+00,1.773630199481559089e+00,2.478097509604678672e-01,-1.554429563361278577e+00,8.788619302971211189e-01
6.560957186940574726e-01,2.708557455856772123e+01,-3.512260507880848426e+00,-3.033751021038574525e+00,3.523698707170388911e+00,-6.526570501278239345e-01,-1.917482776548447898e+00,1.788254632113162712e+00,2.189818492992914312e-01,-1.546749660697362749e+00,9.017792985115334892e-01
6.565429550394522584e-01,2.708433848583701931e+01,-3.545252285119274482e+00,-3.008927792753408603e+00,3.529245415971811184e+00,-6.808272079336644689e-01,-1.899881611318061214e+00,1.802530321001039493e+00,1.900857270543769850e-01,-1.538561578115821282e+00,9.243426601653582653e-01
6.569901913848469333e-01,2.708296078150073427e+01,-3.578192348069727302e+00,-2.983978280980334574e+00,3.534559635400595923e+00,-7.089390682998962800e-01,-1.881995204045624037e+00,1.816453977263724484e+00,1.611288000726587288e-01,-1.529867379794029647e+00,9.465424504977552056e-01
6.574374277302416081e-01,2.708144096449805716e+01,-3.611079969421839841e+00,-2.958903272254465033e+00,3.539640681178575221e+00,-7.369896554295842783e-01,-1.863825814127725300e+00,1.830022375420150116e+00,1.321185143782898086e-01,-1.520669298523379398e+00,9.683692346812067253e-01
6.578846640756363939e-01,2.707977855416022095e+01,-3.643914420741158011e+00,-2.933703560430672930e+00,3.544487883507208004e+00,-7.649759932390918227e-01,-1.845375747661535781e+00,1.843232354184223265e+00,1.030623441534773699e-01,-1.510969735119450208e+00,9.898137121107527525e-01
6.583319004210310688e-01,2.707797307022792666e+01,-3.676694972485880619e+00,-2.908379946672962291e+00,3.549100587159545572e+00,-7.928951056819494303e-01,-1.826647357193777577e+00,1.856080817253628723e+00,7.396778973176576510e-02,-1.500771257820939564e+00,1.010866720617097148e+00
6.587791367664258546e-01,2.707602403286780657e+01,-3.709420894023723214e+00,-2.882933239443419282e+00,3.553478151572123878e+00,-8.207440170730944118e-01,-1.807643041468908640e+00,1.868564734092915458e+00,4.484237560363923958e-02,-1.490076601677300827e+00,1.031519240603682608e+00
6.592263731118206405e-01,2.707393096268783950e+01,-3.742091453648633603e+00,-2.857364254490958544e+00,3.557619950936762088e+00,-8.485197524132483959e-01,-1.788365245176685159e+00,1.880681140710754873e+00,1.569364843468024073e-02,-1.478888667925178702e+00,1.051762399107556645e+00
6.596736094572153153e-01,2.707169338075181031e+01,-3.774705918597602849e+00,-2.831673814839676062e+00,3.561525374292286106e+00,-8.762193377136379135e-01,-1.768816458698953653e+00,1.892427140431472310e+00,-1.347082490392592646e-02,-1.467210523353561058e+00,1.071587473784190392e+00
6.601208458026099901e-01,2.706931080859270367e+01,-3.807263555067492256e+00,-2.805862750776860537e+00,3.565193825616176149e+00,-9.038398003209902054e-01,-1.748999217855728983e+00,1.903799904660812725e+00,-4.264345929247159717e-02,-1.455045399657675764e+00,1.090985896816185630e+00
6.605680821480047760e-01,2.706678276822514206e+01,-3.839763628231785297e+00,-2.779931899840752951e+00,3.568624723916124175e+00,-9.313781692427351988e-01,-1.728916103650600888e+00,1.914796673645917657e+00,-7.181665330731756836e-02,-1.442396692781662271e+00,1.109949258745835277e+00
6.610153184933994508e-01,2.706410878215678650e+01,-3.872205402257388851e+00,-2.753882106807943764e+00,3.571817503321509601e+00,-9.588314754724966971e-01,-1.708569742015402682e+00,1.925414757229540363e+00,-1.009827911530875033e-01,-1.429267962249972657e+00,1.128469312231583199e+00
6.614625548387941256e-01,2.706128837339874948e+01,-3.904588140321456180e+00,-2.727714223680424599e+00,3.574771613174806628e+00,-9.861967523158889914e-01,-1.687962803554162727e+00,1.935651535598523543e+00,-1.301342445824714700e-01,-1.415662930487522120e+00,1.146537975728410874e+00
6.619097911841889115e-01,2.705832106547497773e+01,-3.936911104628186386e+00,-2.701429109672348172e+00,3.577486518122893422e+00,-1.013471035716532187e+00,-1.667098003286343832e+00,1.945504460026473037e+00,-1.592633748035600094e-01,-1.401585482128580473e+00,1.164147337092064749e+00
6.623570275295835863e-01,2.705520638243066145e+01,-3.969173556425583449e+00,-2.675027631196495115e+00,3.579961698208292464e+00,-1.040651364582313221e+00,-1.645978100389418719e+00,1.954971053610679022e+00,-1.883625343747307168e-01,-1.387039663314453719e+00,1.181289657107181590e+00
6.628042638749782611e-01,2.705194384883960623e+01,-4.001374756022343604e+00,-2.648510661850314918e+00,3.582196648960325636e+00,-1.067734781112009479e+00,-1.624605897940636368e+00,1.964048912003289793e+00,-2.174240690872094595e-01,-1.372029680979836685e+00,1.197957372939345566e+00
6.632515002203731580e-01,2.704853298981061016e+01,-4.033513962804616604e+00,-2.621879082401749717e+00,3.584190881486184033e+00,-1.094718331122074950e+00,-1.602984242658164860e+00,1.972735704136685975e+00,-2.464403198350973989e-01,-1.356559902127981276e+00,1.214143101510974709e+00
6.636987365657678328e-01,2.704497333099284262e+01,-4.065590435252795842e+00,-2.595133780774717458e+00,3.585943922561925845e+00,-1.121599064373707932e+00,-1.581116024641513906e+00,1.981029172943110428e+00,-2.754036244729928251e-01,-1.340634853094612389e+00,1.229839642801124677e+00
6.641459729111625077e-01,2.704126439858019992e+01,-4.097603430958407955e+00,-2.568275652034183842e+00,3.587455314723382749e+00,-1.148374034900272012e+00,-1.559004177111162015e+00,1.988927136068532331e+00,-3.043063196612744159e-01,-1.324259218800517335e+00,1.245039983069199163e+00
6.645932092565572935e-01,2.703740571931466974e+01,-4.129552206640849654e+00,-2.541305598371048635e+00,3.588724616356990804e+00,-1.175040301334847159e+00,-1.536651676147595014e+00,1.996427486580725219e+00,-3.331407426988205467e-01,-1.307437841992986627e+00,1.259737298002502337e+00
6.650404456019519683e-01,2.703339682048867942e+01,-4.161436018164302197e+00,-2.514224529086563464e+00,3.589751401790544527e+00,-1.201594927238189614e+00,-1.514061540429510355e+00,2.003528193671615831e+00,-3.618992333434477571e-01,-1.290175722475912057e+00,1.273924955787748559e+00
6.654876819473466432e-01,2.702923722994643896e+01,-4.193254120554448683e+00,-2.487033360576583529e+00,3.590535261383857257e+00,-1.228034981426802341e+00,-1.491236830971431004e+00,2.010227303353816719e+00,-3.905741356197701686e-01,-1.272478016328710826e+00,1.287596520106373488e+00
6.659349182927413180e-01,2.702492647608428200e+01,-4.225005768015394736e+00,-2.459733016315336585e+00,3.591075801619350472e+00,-1.254357538301425379e+00,-1.468180650860485104e+00,2.016522939151438543e+00,-4.191577996147856089e-01,-1.254350035113923179e+00,1.300745753053819787e+00
6.663821546381361038e-01,2.702046408784999443e+01,-4.256690213946455081e+00,-2.432324426838987197e+00,3.591372645192561386e+00,-1.280559678175682281e+00,-1.444896144992568576e+00,2.022413302785111444e+00,-4.476425832609257638e-01,-1.235797245073617212e+00,1.313366617982657969e+00
6.668293909835307787e-01,2.701584959474113745e+01,-4.288306710958981860e+00,-2.404808529728834188e+00,3.591425431102561294e+00,-1.306638487605024990e+00,-1.421386499807755222e+00,2.027896674851239478e+00,-4.760208541067151300e-01,-1.216825266314516929e+00,1.325453282269606348e+00
6.672766273289255645e-01,2.701108252680236887e+01,-4.319854510893209820e+00,-2.377186269594177226e+00,3.591233814742301966e+00,-1.332591059715961146e+00,-1.397654943024993823e+00,2.032971415495500089e+00,-5.042849910750210052e-01,-1.197439871981874848e+00,1.337000120006452963e+00
6.677238636743203504e-01,2.700616241462175182e+01,-4.351332864835101510e+00,-2.349458598054876557e+00,3.590797467988879887e+00,-1.358414494535529426e+00,-1.373704743376105153e+00,2.037635965080576206e+00,-5.324273862088581000e-01,-1.177646987422108493e+00,1.348001714614865065e+00
6.681711000197150252e-01,2.700108878932606871e+01,-4.382741023133157832e+00,-2.321626473723592987e+00,3.590116079293710349e+00,-1.384105899321027122e+00,-1.349539210339067097e+00,2.041888844848105844e+00,-5.604404464047568757e-01,-1.157452689334175222e+00,1.358452861385061494e+00
6.686183363651097000e-01,2.699586118257510137e+01,-4.414078235415333396e+00,-2.293690862187650836e+00,3.589189353772633595e+00,-1.409662388890073226e+00,-1.325161693870546831e+00,2.045728657574898968e+00,-5.883165951337755439e-01,-1.136863204909673186e+00,1.368348569938434345e+00
6.690655727105044859e-01,2.699047912655492709e+01,-4.445343750605800892e+00,-2.265652735990675737e+00,3.588017013295922819e+00,-1.435081085950819846e+00,-1.300575584137794172e+00,2.049154088223338555e+00,-6.160482741499716530e-01,-1.115884910961732590e+00,1.377684066613969582e+00
6.695128090558991607e-01,2.698494215397022700e+01,-4.476536816941795394e+00,-2.237513074613871833e+00,3.586598796578225556e+00,-1.460359121432487139e+00,-1.275784311249802849e+00,2.052163904586048027e+00,-6.436279451864902468e-01,-1.094524333042658837e+00,1.386454796778614273e+00
6.699600454012938355e-01,2.697924979803552503e+01,-4.507656681990617642e+00,-2.209272864456834018e+00,3.584934459268435347e+00,-1.485493634816295039e+00,-1.250791344987644438e+00,2.054756957924838368e+00,-6.710480916393862794e-01,-1.072788144550233635e+00,1.394656427061606863e+00
6.704072817466886214e-01,2.697340159246548907e+01,-4.538702592666226110e+00,-2.180933098818366833e+00,3.583023774039426179e+00,-1.510481774466316374e+00,-1.225600194534330889e+00,2.056932183603734643e+00,-6.983012202386501555e-01,-1.050683165822908993e+00,1.402284847512454302e+00
6.708545180920832962e-01,2.696739707146419462e+01,-4.569673795246377068e+00,-2.152494777876572840e+00,3.580866530677799808e+00,-1.535320697961049863e+00,-1.200214408203688965e+00,2.058688601716470501e+00,-7.253798627072739480e-01,-1.028216363223620977e+00,1.409336173683153781e+00
6.713017544374780821e-01,2.696123576971335467e+01,-4.600569535389259279e+00,-2.123958908668967638e+00,3.578462536173439901e+00,-1.560007572424831457e+00,-1.174637573168735072e+00,2.060025317707955939e+00,-7.522765774074694489e-01,-1.005394848212404213e+00,1.415806748633921863e+00
6.717489907828728679e-01,2.695491722235959742e+01,-4.631389058150521265e+00,-2.095326505072022449e+00,3.575811614809083494e+00,-1.584539574859841427e+00,-1.148873315189202771e+00,2.060941522990205055e+00,-7.789839509747774615e-01,-9.822258764077537174e-01,1.421693144863137803e+00
6.721962271282675427e-01,2.694844096500072794e+01,-4.662131607999937977e+00,-2.066598587780648977e+00,3.572913608249761452e+00,-1.608913892478074148e+00,-1.122925298338537825e+00,2.061436495552346315e+00,-8.054945999394537148e-01,-9.587168466368178876e-01,1.426992166160943931e+00
6.726434634736622176e-01,2.694180653367090272e+01,-4.692796428838603262e+00,-2.037776184286914649e+00,3.569768375632163870e+00,-1.633127723034000889e+00,-1.096797224729820330e+00,2.061509600564979117e+00,-8.318011723358688103e-01,-9.348752999740720382e-01,1.431700849386941865e+00
6.730906998190570034e-01,2.693501346482493730e+01,-4.723382764015373603e+00,-2.008860328859079836e+00,3.566375793653906001e+00,-1.657178275156880876e+00,-1.070492834241496549e+00,2.061160290978595988e+00,-8.578963492988443962e-01,-9.107089187691183030e-01,1.435816466171474959e+00
6.735379361644516782e-01,2.692806129532148063e+01,-4.753889856344104992e+00,-1.979852062519672051e+00,3.562735756662783526e+00,-1.681062768683993625e+00,-1.044015904241911263e+00,2.060388108116489647e+00,-8.837728466482336342e-01,-8.862255256629378852e-01,1.439336524541206419e+00
6.739851725098463531e-01,2.692094956240524795e+01,-4.784316948120371116e+00,-1.950752433023614785e+00,3.558848176745844860e+00,-1.704778434993698299e+00,-1.017370249313379826e+00,2.059192682261644869e+00,-9.094234164606352921e-01,-8.614330825929731317e-01,1.442258770468217932e+00
6.744324088552411389e-01,2.691367780368822338e+01,-4.814663281138384932e+00,-1.921562494835920676e+00,3.554712983818462568e+00,-1.728322517338929387e+00,-9.905597209755032662e-01,2.057573733238019287e+00,-9.348408486288469765e-01,-8.363396897870108981e-01,1.444581189343212557e+00
6.748796452006358138e-01,2.690624555712990329e+01,-4.844928096707769249e+00,-1.892283309109175526e+00,3.550330125713295537e+00,-1.751692271180833371e+00,-9.635882074078485626e-01,2.055531070985998632e+00,-9.600179724087695154e-01,-8.109535847458446689e-01,1.446302007372508136e+00
6.753268815460304886e-01,2.689865236101643475e+01,-4.875110635670649728e+00,-1.862915943660407692e+00,3.545699568269160107e+00,-1.774884964522928543e+00,-9.364596331716692479e-01,2.053064596132109898e+00,-9.849476579541543986e-01,-7.852831412144772871e-01,1.447419692899004406e+00
6.757741178914253855e-01,2.689089775393886228e+01,-4.905210138418304666e+00,-1.833461472948042292e+00,3.540821295419832815e+00,-1.797897878245164671e+00,-9.091779589312583010e-01,2.050174300552926709e+00,-1.009622817838545128e+00,-7.593368681423591227e-01,1.447932957646915320e+00
6.762213542368200603e-01,2.688298127486025990e+01,-4.935225844920484661e+00,-1.803920978053026980e+00,3.535695309334312419e+00,-1.820728306687089404e+00,-8.817471809642659641e-01,2.046860269270098787e+00,-1.034036412047910858e+00,-7.331234090525429181e-01,1.447840771197800969e+00
6.766685905822147351e-01,2.687490247374530838e+01,-4.965156996137226386e+00,-1.774295546890447328e+00,3.530321634170202838e+00,-1.843373584167983248e+00,-8.541712956975423543e-01,2.043122801374978703e+00,-1.058181839184754169e+00,-7.066514918404426249e-01,1.447143717844117550e+00
6.771158269276094099e-01,2.686666090083171099e+01,-4.995002832445923246e+00,-1.744586272838890784e+00,3.524700304453841859e+00,-1.865831048195379704e+00,-8.264543012244814912e-01,2.038962164647567299e+00,-1.082052469351936663e+00,-6.799296549254830735e-01,1.445841908988253710e+00
6.775630632730041958e-01,2.685825610102600436e+01,-5.024762593042864545e+00,-1.714794255289967095e+00,3.518831368189605069e+00,-1.888098032430330475e+00,-7.986002369936285872e-01,2.034378609779715852e+00,-1.105641483961789628e+00,-6.529664779141158837e-01,1.443934716601607215e+00
6.780102996183988706e-01,2.684968762005180665e+01,-5.054435516836760733e+00,-1.684920600167255644e+00,3.512714891989160204e+00,-1.910171886048636303e+00,-7.706131755463696553e-01,2.029372485989131114e+00,-1.128942129740023281e+00,-6.257706708195734935e-01,1.441421821983990714e+00
6.784575359637935454e-01,2.684095500446120752e+01,-5.084020842468793155e+00,-1.654966419890180562e+00,3.506350961086153628e+00,-1.932049974052134189e+00,-7.424972217345117143e-01,2.023944240569346409e+00,-1.151947720684595389e+00,-5.983510690280080535e-01,1.438303212790893237e+00
6.789047723091883313e-01,2.683205780164619370e+01,-5.113517808332726844e+00,-1.624932833337668026e+00,3.499739679350663213e+00,-1.953729677579634894e+00,-7.142565119393331496e-01,2.018094418438533655e+00,-1.174651640004974684e+00,-5.707166283067548473e-01,1.434579180060812975e+00
6.793520086545830061e-01,2.682299555985010997e+01,-5.142925652595146779e+00,-1.594820965811520441e+00,3.492881169303409639e+00,-1.975208394217557561e+00,-6.858952132920451694e-01,2.011823661687159870e+00,-1.197047342041857698e+00,-5.428764198546605080e-01,1.430250315242664216e+00
6.797992449999777920e-01,2.681376782817917359e+01,-5.172243613215891322e+00,-1.564631948999430033e+00,3.485775572129699906e+00,-1.996483538310318107e+00,-6.574175228955921879e-01,2.005132709124459289e+00,-1.219128354167389849e+00,-5.148396253944067524e-01,1.425317507223245350e+00
6.802464813453725778e-01,2.680437415661402412e+01,-5.201470927968514069e+00,-1.534366920937811463e+00,3.478423047693154579e+00,-2.017552541270341671e+00,-6.288276670479594488e-01,1.998022395823767727e+00,-1.240888278665757349e+00,-4.866155323069933925e-01,1.419781939354788358e+00
6.806937176907672526e-01,2.679481409602131237e+01,-5.230606834460939325e+00,-1.504027025974277176e+00,3.470823774549166796e+00,-2.038412851887827948e+00,-6.001299004668205761e-01,1.990493652666675661e+00,-1.262320794594286699e+00,-4.582135288082186397e-01,1.413645086482572921e+00
6.811409540361619275e-01,2.678508719816533912e+01,-5.259650570156237492e+00,-1.473613414729834536e+00,3.462977949958121471e+00,-2.059061936640205648e+00,-5.713285055155999936e-01,1.982547505886019357e+00,-1.283419659624986053e+00,-4.296430991672278710e-01,1.406908711972605808e+00
6.815881903815567133e-01,2.677519301571972576e+01,-5.288601372393499034e+00,-1.443127244060826930e+00,3.454885789898372028e+00,-2.079497280001271875e+00,-5.424277914309758586e-01,1.974185076607715805e+00,-1.304178711866515794e+00,-4.009138189671558328e-01,1.399574864739379532e+00
6.820354267269513882e-01,2.676513110227914183e+01,-5.317458478408824796e+00,-1.412569677020599990e+00,3.446547529078975547e+00,-2.099716384750018872e+00,-5.134320935517956430e-01,1.965407580391436815e+00,-1.324591871666603193e+00,-3.720353504078400819e-01,1.391645876273703619e+00
6.824826630723460630e-01,2.675490101237105733e+01,-5.346221125356505510e+00,-1.381941882820814982e+00,3.437963420952166338e+00,-2.119716772279209405e+00,-4.843457725493422461e-01,1.956216326770102931e+00,-1.344653143394956230e+00,-3.430174376505347178e-01,1.383124357670589832e+00
6.829298994177408488e-01,2.674450230146754492e+01,-5.374888550330267911e+00,-1.351245036792542820e+00,3.429133737725595932e+00,-2.139495982903604432e+00,-4.551732136590672106e-01,1.946612718788228058e+00,-1.364356617206575528e+00,-3.138699022047507503e-01,1.374013196657222435e+00
6.833771357631355237e-01,2.673393452599713171e+01,-5.403459990384639866e+00,-1.320480320347077186e+00,3.420058770374334589e+00,-2.159051576167888342e+00,-4.259188259137398624e-01,1.936598252539107445e+00,-1.383696470785522603e+00,-2.846026383571633733e-01,1.364315554621003734e+00
6.838243721085303095e-01,2.672319724335667246e+01,-5.431934682556517124e+00,-1.289648920936384613e+00,3.410738828652600141e+00,-2.178381131154345063e+00,-3.965870413779302162e-01,1.926174516700812855e+00,-1.402666971069183255e+00,-2.552256086425093162e-01,1.354034863637643360e+00
6.842716084539250954e-01,2.671229001192329022e+01,-5.460311863886754047e+00,-1.258752032013376265e+00,3.401174241105273222e+00,-2.197482246790161575e+00,-3.671823143840023951e-01,1.915343192071062628e+00,-1.421262475952912885e+00,-2.257488393566497997e-01,1.343174823499352133e+00
6.847188447993197702e-01,2.670121239106634192e+01,-5.488590771441952398e+00,-1.227790852991820891e+00,3.391365355079146937e+00,-2.216352542154482297e+00,-3.377091207694470354e-01,1.904106051100900698e+00,-1.439477435975182296e+00,-1.961824161116251242e-01,1.331739398743083891e+00
6.851660811447144450e-01,2.668996394115941939e+01,-5.516770642336364716e+00,-1.196766589205979781e+00,3.381312536733928287e+00,-2.234989656785153045e+00,-3.081719571156285031e-01,1.892464957427216099e+00,-1.457306395983164693e+00,-1.665364794327814923e-01,1.319732815678847038e+00
6.856133174901092309e-01,2.667854422359241084e+01,-5.544850713753904259e+00,-1.165680451869984147e+00,3.371016171053006882e+00,-2.253391250985149252e+00,-2.785753399879714598e-01,1.880421865404108273e+00,-1.474743996778755672e+00,-1.368212203979893848e-01,1.307159559418097583e+00
6.860605538355039057e-01,2.666695280078360852e+01,-5.572830222970260650e+00,-1.134533658036943837e+00,3.360476661853979419e+00,-2.271555006128694210e+00,-2.489238051775650717e-01,1.867978819633094201e+00,-1.491784976745040847e+00,-1.070468763189361683e-01,1.294024370902208343e+00
6.865077901808985805e-01,2.665518923619182345e+01,-5.600708407375216247e+00,-1.103327430557691446e+00,3.349694431798903249e+00,-2.289478624967122400e+00,-2.192219069441078139e-01,1.855137954492123153e+00,-1.508424173453248418e+00,-7.722372646441155730e-02,1.280332243930977443e+00
6.869550265262932554e-01,2.664325309432857480e+01,-5.628484504495012253e+00,-1.072062998039328807e+00,3.338669922404336354e+00,-2.307159831934391558e+00,-1.894742172603389729e-01,1.841901493663461231e+00,-1.524656525250112526e+00,-4.736208782573747555e-02,1.266088422191243401e+00
6.874022628716880412e-01,2.663114394077031122e+01,-5.656157752014880913e+00,-1.040741594803434422e+00,3.327403594051106417e+00,-2.324596373452323395e+00,-1.596853250578329497e-01,1.828271749660389744e+00,-1.540477072825708227e+00,-1.747231092421352994e-02,1.251298396285544623e+00
6.878494992170827160e-01,2.661886134217067479e+01,-5.683727387801666531e+00,-1.009364460844039968e+00,3.315895925993859628e+00,-2.341786018235515243e+00,-1.298598354742466210e-01,1.814251123352764283e+00,-1.555880960761714338e+00,1.243522433932964244e-02,1.235967900760875926e+00
6.882967355624775019e-01,2.660640486627280055e+01,-5.711192649926649878e+00,-9.779328417852284350e-01,3.304147416370324830e+00,-2.358726557595999473e+00,-1.000023691018970817e-01,1.799842103491368750e+00,-1.570863439060170563e+00,4.235011279299261133e-02,1.220102911137471713e+00
6.887439719078722877e-01,2.659377408192166570e+01,-5.738552776688385926e+00,-9.464479888385672890e-01,3.292158582210380935e+00,-2.375415805747541853e+00,-7.011756123785306549e-02,1.785047266231161389e+00,-1.585419864652625188e+00,7.226192806009934522e-02,1.203709640937716818e+00
6.891912082532669626e-01,2.658096855907648504e+01,-5.765807006635762733e+00,-9.149111587601649331e-01,3.279929959444838339e+00,-2.391851600109677456e+00,-4.021006113535563475e-02,1.769869274653310232e+00,-1.599545702889775267e+00,1.021602265835057644e-01,1.186794538715079561e+00
6.896384445986616374e-01,2.656798786882312768e+01,-5.792954578591151815e+00,-8.833236138074657129e-01,3.267462102913989419e+00,-2.408031801611450362e+00,-1.028453125666473067e-02,1.754310878286083897e+00,-1.613236529011553788e+00,1.320345516078298420e-01,1.169364285083133392e+00
6.900856809440564232e-01,2.655483158338659067e+01,-5.819994731673679311e+00,-8.516866216957785785e-01,3.254755586375911669e+00,-2.423954294994819847e+00,1.965435347266364374e-02,1.738374912624576885e+00,-1.626488029597642271e+00,1.618744371195937060e-01,1.151425789744646488e+00
6.905329172894510981e-01,2.654149927614353288e+01,-5.846926705322594842e+00,-8.200014555545394046e-01,3.241811002514546125e+00,-2.439616989117781465e+00,4.960190640807393692e-02,1.722064298649294667e+00,-1.639296003998447882e+00,1.916694117452883983e-01,1.132986188520769044e+00
6.909801536348457729e-01,2.652799052163480198e+01,-5.873749739320855312e+00,-7.882693938832028291e-01,3.228628962947477810e+00,-2.455017817257206136e+00,7.955342992898184473e-02,1.705382042343517313e+00,-1.651656365746540844e+00,2.214090026074522211e-01,1.114052840380226339e+00
6.914273899802405587e-01,2.651430489557805004e+01,-5.900463073818732695e+00,-7.564917205069474626e-01,3.215210098233528768e+00,-2.470154737411347057e+00,1.095042161802398661e-01,1.688331234209561105e+00,-1.663565143948523506e+00,2.510827391385944685e-01,1.094633324468647473e+00
6.918746263256352336e-01,2.650044197488037412e+01,-5.927065949357595009e+00,-7.246697245320603553e-01,3.201555057880073552e+00,-2.485025732602057058e+00,1.394495478122308452e-01,1.670915048783851997e+00,-1.675018484657351259e+00,2.806801568530925550e-01,1.074735437137941840e+00
6.923218626710300194e-01,2.648640133765098170e+01,-5.953557606893845389e+00,-6.928047003009873972e-01,3.187664510350102010e+00,-2.499628811176723087e+00,1.693846987195937182e-01,1.653136744150814463e+00,-1.686012652225126640e+00,3.101908010770622059e-01,1.054367188975716907e+00
6.927690990164248053e-01,2.647218256321394136e+01,-5.979937287822900238e+00,-6.608979473471991994e-01,3.173539143069067592e+00,-2.513962007109860952e+00,1.993049347784496828e-01,1.634999661455641684e+00,-1.696544030636299771e+00,3.396042306360780305e-01,1.033536801834820995e+00
6.932163353618194801e-01,2.645778523212092637e+01,-6.006204234003374332e+00,-6.289507703496879376e-01,3.159179662431465196e+00,-2.528023380304445844e+00,2.292055145822995410e-01,1.616507224415870025e+00,-1.706609124821365508e+00,3.689100215009086803e-01,1.012252705862918489e+00
6.936635717072141549e-01,2.644320892616401864e+01,-6.032357687781365385e+00,-5.969644790871968532e-01,3.144586793807156777e+00,-2.541811016892927988e+00,2.590816901764894098e-01,1.597662938831784230e+00,-1.716204561950978480e+00,3.980977703911636745e-01,9.905235365321265473e-01
6.941108080526089408e-01,2.642845322838857314e+01,-6.058396892014851431e+00,-5.649403883921886305e-01,3.129761281547476681e+00,-2.555323029537944102e+00,2.889287077912494617e-01,1.578470392095688180e+00,-1.725327092710537080e+00,4.271570983368644381e-01,9.683581316687586149e-01
6.945580443980036156e-01,2.641351772310610713e+01,-6.084321090098202767e+00,-5.328798181045435456e-01,3.114703888991082970e+00,-2.568557557732715768e+00,3.187418085733086937e-01,1.558933252700003935e+00,-1.733973592555188015e+00,4.560776541979290055e-01,9.457655284831272269e-01
6.950052807433982904e-01,2.639840199590721426e+01,-6.110129525986876864e+00,-5.007840930248970146e-01,3.099415398469540506e+00,-2.581512768101182687e+00,3.485162293161729874e-01,1.539055269744177057e+00,-1.742141062945324448e+00,4.848491181416716422e-01,9.227549605993816684e-01
6.954525170887930763e-01,2.638310563367456041e+01,-6.135821444222182564e+00,-4.686545428677653113e-01,3.083896611312685110e+00,-2.594186854697804190e+00,3.782472031889181352e-01,1.518840272440457273e+00,-1.749826632562501150e+00,5.134612050781601766e-01,8.993358550854608779e-01
6.958997534341877511e-01,2.636762822459590794e+01,-6.161396089956161504e+00,-4.364925022143990585e-01,3.068148347853748792e+00,-2.606578039307051675e+00,4.079299604635771015e-01,1.498292169618516745e+00,-1.757027558505799281e+00,5.419036680535129769e-01,8.755178294831209573e-01
6.963469897795825370e-01,2.635196935817712927e+01,-6.186852708976694259e+00,-4.042993104652254921e-01,3.052171447434183005e+00,-2.618684571742655010e+00,4.375597292412156669e-01,1.477414949228841756e+00,-1.763741227468673012e+00,5.701663016012286089e-01,8.513106888379542436e-01
6.967942261249773228e-01,2.633612862525536968e+01,-6.212190547732566515e+00,-3.720763117922163410e-01,3.035966768408331351e+00,-2.630504730146460801e+00,4.671317361764233400e-01,1.456212677845075021e+00,-1.769965156896198710e+00,5.982389450512823892e-01,8.267244227296143277e-01
6.972414624703719976e-01,2.632010561801212845e+01,-6.237408853358841654e+00,-3.398248550907327914e-01,3.019535188147739024e+00,-2.642036821287077508e+00,4.966412072005967904e-01,1.434689500165051257e+00,-1.775696996122809068e+00,6.261114857973453240e-01,8.017692023019494796e-01
6.976886988157666725e-01,2.630389992998648196e+01,-6.262506873702220034e+00,-3.075462939312831878e-01,3.002877603045329913e+00,-2.653279180858163500e+00,5.260833682436476533e-01,1.412849638510808692e+00,-1.780934527490477759e+00,6.537738625217959232e-01,7.764553772933551201e-01
6.981359351611613473e-01,2.628751115608830702e+01,-6.287483857346590099e+00,-2.752419865108926000e-01,2.985994928519258629e+00,-2.664230173776424682e+00,5.554534459543867264e-01,1.390697392327340465e+00,-1.785675667447318649e+00,6.812160683787302773e-01,7.507934730671014245e-01
6.985831715065561331e-01,2.627093889261152526e+01,-6.312339053638703845e+00,-2.429132956041977209e-01,2.968888099016555149e+00,-2.674888194479335901e+00,5.847466684194930764e-01,1.368237137680225590e+00,-1.789918467626687271e+00,7.084281541349202183e-01,7.247941876417656193e-01
6.990304078519508080e-01,2.625418273724743656e+01,-6.337071712713933103e+00,-2.105615885143066190e-01,2.951558068016510994e+00,-2.685251667222510630e+00,6.139582658810229798e-01,1.345473326752089527e+00,-1.793661115906668657e+00,7.354002312686449550e-01,6.984683887217382203e-01
6.994776441973454828e-01,2.623724228909807721e+01,-6.361681085522207901e+00,-1.781882370233192070e-01,2.934005808033830931e+00,-2.695319046376831729e+00,6.430834714525710538e-01,1.322410487337908780e+00,-1.796901937450086972e+00,7.621224750265307435e-01,6.718271107277998810e-01
6.999248805427402687e-01,2.622011714868956389e+01,-6.386166423854067631e+00,-1.457946173425541669e-01,2.916232310621500012e+00,-2.705088816725232270e+00,6.721175218340149637e-01,1.299053222339098923e+00,-1.799639395724895063e+00,7.885851274383022247e-01,6.448815518277137837e-01
7.003721168881349435e-01,2.620280691798559047e+01,-6.410526980366810790e+00,-1.133821100625600486e-01,2.898238586373470316e+00,-2.714559493759209907e+00,7.010556580248021863e-01,1.275406209256538581e+00,-1.801872093505082928e+00,8.147785002894458728e-01,6.176430709669996633e-01
7.008193532335297293e-01,2.618531120040087146e+01,-6.434762008610761086e+00,-8.095210010280595725e-02,2.880025664927050144e+00,-2.723729623974988634e+00,7.298931260358492157e-01,1.251474199682341970e+00,-1.803598773851952553e+00,8.406929780518097584e-01,5.901231848996715268e-01
7.012665895789245152e-01,2.616762960081466716e+01,-6.458870763055726272e+00,-4.850597666105649353e-02,2.861594594965064964e+00,-2.732597785169448290e+00,7.586251776000649816e-01,1.227262018790512554e+00,-1.804818321075928322e+00,8.663190207721815916e-01,5.623335652191119305e-01
7.017138259243191900e-01,2.614976172558435508e+01,-6.482852499117524481e+00,-1.604513316249067678e-02,2.842946444217772761e+00,-2.741162586735710782e+00,7.872470708814385265e-01,1.202774564826414982e+00,-1.805529761678774658e+00,8.916471669187802096e-01,5.342860353889786751e-01
7.021610622697138648e-01,2.613170718255901193e+01,-6.506706473184639350e+00,1.642903279144292128e-02,2.824082299464527601e+00,-2.749422669958413668e+00,8.157540711826940516e-01,1.178016808595088172e+00,-1.805732265276238202e+00,9.166680361856507364e-01,5.059925677741966554e-01
7.026082986151086507e-01,2.611346558109304539e+01,-6.530431942645083865e+00,4.891511947456739229e-02,2.805003266535174511e+00,-2.757376708308747482e+00,8.441414516516441147e-01,1.152993792948359797e+00,-1.805425145501211581e+00,9.413723322551019734e-01,4.774652806719807963e-01
7.030555349605033255e-01,2.609503653205997509e+01,-6.554028165913158510e+00,8.141172108750671654e-02,2.785710470311323128e+00,-2.765023407739069405e+00,8.724044939858637271e-01,1.127710632270959801e+00,-1.804607860887261550e+00,9.657508455178371864e-01,4.487164353431064567e-01
7.035027713058980003e-01,2.607641964786602173e+01,-6.577494402456684597e+00,1.139174278099621684e-01,2.766205054727143064e+00,-2.772361506977365941e+00,9.005384891363621414e-01,1.102172511965169743e+00,-1.803280015732669384e+00,9.897944557513769226e-01,4.197584330429153798e-01
7.039500076512927862e-01,2.605761454246396269e+01,-6.600829912824088375e+00,1.464308258528850271e-01,2.746488182770127295e+00,-2.779389777821317686e+00,9.285387380095135867e-01,1.076384687934586415e+00,-1.801441360944912695e+00,1.013494134756135479e+00,3.906038120527073332e-01
7.043972439966874610e-01,2.603862083136695915e+01,-6.624033958671642353e+00,1.789504975110189910e-01,2.726561036481553568e+00,-2.786107025432055462e+00,9.564005521676404165e-01,1.050352486066646218e+00,-1.799091794865562699e+00,1.036840948949474983e+00,3.612652447111104337e-01
7.048444803420822469e-01,2.601943813166235842e+01,-6.647105802791005935e+00,2.114750212158993392e-01,2.706424816956626067e+00,-2.792512088627713940e+00,9.841192545283528048e-01,1.024081301713895664e+00,-1.796231364075705272e+00,1.059826061917863882e+00,3.317555344454223842e-01
7.052917166874770327e-01,2.600006606202558856e+01,-6.670044709136690564e+00,2.440029715889555639e-01,2.686080744344404803e+00,-2.798603840176527413e+00,1.011690180062291500e+00,9.975765991741361027e-01,-1.792860264181647345e+00,1.082440736926750358e+00,3.020876128030702823e-01
7.057389530328717075e-01,2.598050424273417747e+01,-6.692849942853724698e+00,2.765329194948957792e-01,2.665530057847603551e+00,-2.804381187089779459e+00,1.039108676489503003e+00,9.708439111695541524e-01,-1.788978840581316065e+00,1.104676339388500184e+00,2.722745364832956927e-01
7.061861893782663824e-01,2.596075229568162257e+01,-6.715520770305531073e+00,3.090634320955607528e-01,2.644774015721936600e+00,-2.809843070914368024e+00,1.066370104974523780e+00,9.438888383244310454e-01,-1.784587589210901104e+00,1.126524339288280441e+00,2.423294843686369937e-01
7.066334257236611682e-01,2.594080984439146675e+01,-6.738056459101831486e+00,3.415930729039069469e-01,2.623813895275373120e+00,-2.814988468025116042e+00,1.093469840819952132e+00,9.167170486418749764e-01,-1.779687157272081599e+00,1.147976313567865336e+00,2.122657545566750681e-01
7.070806620690558431e-01,2.592067651403140260e+01,-6.760456278126554253e+00,3.741204018381423246e-01,2.602650992867145963e+00,-2.819816389916636190e+00,1.120403274158459972e+00,8.893342769793937119e-01,-1.774278343939529545e+00,1.169023948467170726e+00,1.820967613918633710e-01
7.075278984144505179e-01,2.590035193142728076e+01,-6.782719497566250588e+00,4.066439752765824700e-01,2.581286623906372757e+00,-2.824325883495168998e+00,1.147165810643818951e+00,8.617463245231304914e-01,-1.768362101049119284e+00,1.189659041824175700e+00,1.518360324972347630e-01
7.079751347598453037e-01,2.587983572507732433e+01,-6.804845388938252526e+00,4.391623461123548289e-01,2.559722122850600634e+00,-2.828516031369876949e+00,1.173752872140102266e+00,8.339590582611422498e-01,-1.761939533766387012e+00,1.209873505332359933e+00,1.214972058064054394e-01
7.084223711052399786e-01,2.585912752516636104e+01,-6.826833225119006698e+00,4.716740638084431225e-01,2.537958843204062731e+00,-2.832385952143862351e+00,1.200159897409535770e+00,8.059784104554597040e-01,-1.755011901235438154e+00,1.229659366756143957e+00,9.109402659557797044e-02
7.088696074506347644e-01,2.583822696342612346e+01,-6.848682280543052059e+00,5.041776755192672876e-01,2.515998156358448146e+00,-2.835934812482770351e+00,1.226382389797267436e+00,7.778103429970111282e-01,-1.747580792192972243e+00,1.249009271589273995e+00,6.064006249278224014e-02
7.093168437960294392e-01,2.581713367316501362e+01,-6.870391831052478970e+00,5.366717270292612474e-01,2.493841444817287645e+00,-2.839161817213802230e+00,1.252415941112472231e+00,7.494607495937165575e-01,-1.739648047914056139e+00,1.267916679432380400e+00,3.014820174332451946e-02
7.097640801414242251e-01,2.579584728980296404e+01,-6.891961153349713598e+00,5.691547590301271331e-01,2.471490106798470698e+00,-2.842066169494940286e+00,1.278256066544876335e+00,7.209355868403638512e-01,-1.731215162504237792e+00,1.286374110891705058e+00,-3.683155015835465340e-04
7.102113164868188999e-01,2.577436745048787969e+01,-6.913389525602064545e+00,6.016253090213088406e-01,2.448945559338297162e+00,-2.844647108959498460e+00,1.303898300218638617e+00,6.922408734672736985e-01,-1.722283782184532042e+00,1.304374204817654981e+00,-3.089614914970130466e-02
7.106585528322135747e-01,2.575269379409654391e+01,-6.934676227487429401e+00,6.340819114658374778e-01,2.426209238196078477e+00,-2.846903913162488475e+00,1.329338200326501296e+00,6.633826866454992643e-01,-1.712855722692814942e+00,1.321909767594214857e+00,-6.142188826210659425e-02
7.111057891776083606e-01,2.573082596125132326e+01,-6.955820540219704640e+00,6.665230978544033347e-01,2.403282597754533345e+00,-2.848835897652815863e+00,1.354571349920292933e+00,6.343671601117077952e-01,-1.702932967582618140e+00,1.338973775310512648e+00,-9.193206045712726260e-02
7.115530255230030354e-01,2.570876359433682978e+01,-6.976821746574330518e+00,6.989473967698303092e-01,2.380167110919643392e+00,-2.850442416044745020e+00,1.379593357698167377e+00,6.052004823020387114e-01,-1.692517666525712006e+00,1.355559375890919682e+00,-1.224131411924440083e-01
7.120002618683977103e-01,2.568650633751640555e+01,-6.997679130914010059e+00,7.313533339520247312e-01,2.356864269019906644e+00,-2.851722860088633293e+00,1.404399858788632161e+00,5.758888944948694633e-01,-1.681612133618452187e+00,1.371659891183721225e+00,-1.528515629254342811e-01
7.124474982137924961e-01,2.566405383674858598e+01,-7.018391979214524845e+00,7.637394323632535897e-01,2.333375581705100732e+00,-2.852676659740933207e+00,1.428986515531252444e+00,5.464386889626199340e-01,-1.670218845691935128e+00,1.387268819008282028e+00,-1.832337241516200366e-01
7.128947345591871709e-01,2.564140573980346005e+01,-7.038959579090671603e+00,7.961042122538235510e-01,2.309702576844501642e+00,-2.853303283233457943e+00,1.453349018254092684e+00,5.168562071325324414e-01,-1.658340440625943213e+00,1.402379835160747046e+00,-2.135459983212862900e-01
7.133419709045819568e-01,2.561856169627886715e+01,-7.059381219822395970e+00,8.284461912282445883e-01,2.285846800424495395e+00,-2.853602237141919407e+00,1.477483086047950200e+00,4.871478377563506768e-01,-1.645979715666645804e+00,1.416986795378314179e+00,-2.437747426343497836e-01
7.137892072499767426e-01,2.559552135761660807e+01,-7.079656192380978652e+00,8.607638843116811600e-01,2.261809816445730981e+00,-2.853573066453731766e+00,1.501384467537238754e+00,4.573200150890768256e-01,-1.633139625748130319e+00,1.431083737261985345e+00,-2.739063067132922469e-01
7.142364435953714175e-01,2.557228437711847135e+01,-7.099783789455411664e+00,8.930558040168850020e-01,2.237593206819666225e+00,-2.853215354635082246e+00,1.525048941647666245e+00,4.273792170766282372e-01,-1.619823281817687866e+00,1.444664882157890018e+00,-3.039270411543409933e-01
7.146836799407660923e-01,2.554885040996220269e+01,-7.119763305478898019e+00,9.253204604115243814e-01,2.213198571264575421e+00,-2.852528723697270063e+00,1.548472318370639034e+00,3.973319635524758531e-01,-1.606033949164891395e+00,1.457724636997137058e+00,-3.338233059568156968e-01
7.151309162861608781e-01,2.552521911321736781e+01,-7.139594036655468656e+00,9.575563611858800561e-01,2.188627527201035150e+00,-2.851512834262312612e+00,1.571650439524377330e+00,3.671848144432853234e-01,-1.591775045754469042e+00,1.470257596094183938e+00,-3.635814788306152567e-01
7.155781526315555530e-01,2.550139014586116915e+01,-7.159275280986726386e+00,9.897620117209378066e-01,2.163881709646871432e+00,-2.850167385627821126e+00,1.594579179511758760e+00,3.369443679835406047e-01,-1.577050140562973990e+00,1.482258542903741372e+00,-3.931879633818710085e-01
7.160253889769502278e-01,2.547736316879408136e+01,-7.178806338298764800e+00,1.021935915156952923e+00,2.138962771111506900e+00,-2.848492115831139593e+00,1.617254446074947616e+00,3.066172589390734338e-01,-1.561862951919204434e+00,1.493722451736235080e+00,-4.226291971768382227e-01
7.164726253223450136e-01,2.545313784485545128e+01,-7.198186510269183991e+00,1.054076572462344874e+00,2.113872381489818597e+00,-2.846486801712755366e+00,1.639672181046704313e+00,2.762101568396351237e-01,-1.546217345848446056e+00,1.504644489431773202e+00,-4.518916596838928879e-01
7.169198616677396885e-01,2.542871383883901970e+01,-7.217415100454228849e+00,1.086182482502996205e+00,2.088612227955448652e+00,-2.844151258978978358e+00,1.661828361098432350e+00,2.457297642204409049e-01,-1.530117334420499020e+00,1.515020016992650875e+00,-4.809618800937006666e-01
7.173670980131344743e-01,2.540409081750827980e+01,-7.236491414316118309e+00,1.118252142112029279e+00,2.063184014853510106e+00,-2.841485342263879943e+00,1.683718998485012497e+00,2.151828148726143697e-01,-1.513567074101455967e+00,1.524844591174412844e+00,-5.098264450176319684e-01
7.178143343585292602e-01,2.537926844961181061e+01,-7.255414759250435885e+00,1.150284046159875562e+00,2.037589463592831773e+00,-2.838488945190511537e+00,1.705340141786292785e+00,1.845760721027095430e-01,-1.496570864109319166e+00,1.534113966035411947e+00,-5.384720060642468331e-01
7.182615707039239350e-01,2.535424640589848622e+01,-7.274184444613702283e+00,1.182276687624826295e+00,2.011830312537601362e+00,-2.835162000431380225e+00,1.726687876645369046e+00,1.539163270011352225e-01,-1.479133144773368214e+00,1.542824094444928296e+00,-5.668852872940219889e-01
7.187088070493186098e-01,2.532902435913256767e+01,-7.292799781751079458e+00,1.214228557663978414e+00,1.985908316898459258e+00,-2.831504479768195193e+00,1.747758326503593196e+00,1.232103967195538052e-01,-1.461258495897312049e+00,1.550971129549815863e+00,-5.950530925522485859e-01
7.191560433947132847e-01,2.530360198410875583e+01,-7.311260084024175043e+00,1.246138145684537735e+00,1.959825248623091820e+00,-2.827516394150886736e+00,1.768547653332285474e+00,9.246512275730189856e-02,-1.442951635126258569e+00,1.558551426199676682e+00,-6.229623126800581945e-01
7.196032797401080705e-01,2.527797895766708791e+01,-7.329564666839019083e+00,1.278003939415569556e+00,1.933582896286235364e+00,-2.823197793755883644e+00,1.789052058361212172e+00,6.168736925673479199e-02,-1.424217416317437035e+00,1.565561542330569544e+00,-6.505999326036645547e-01
7.200505160855027453e-01,2.525215495870781623e+01,-7.347712847674129577e+00,1.309824424980101654e+00,1.907183064979181442e+00,-2.818548768043668495e+00,1.809267782803761992e+00,3.088402130760270481e-02,-1.405060827914745847e+00,1.571998240307251216e+00,-6.779530383017291495e-01
7.204977524308974202e-01,2.522612966820609159e+01,-7.365703946108768108e+00,1.341598086967702219e+00,1.880627576198672823e+00,-2.813569445815592651e+00,1.829191108578908986e+00,6.198326031714440632e-05,-1.385486991327038231e+00,1.577858488223961464e+00,-7.050088236509715056e-01
7.209449887762922060e-01,2.519990276922664307e+01,-7.383537283851287825e+00,1.373323408507403087e+00,1.853918267735301662e+00,-2.808259995269957621e+00,1.848818359029861913e+00,-3.077182295174041293e-02,-1.365501159310226198e+00,1.583139461163726391e+00,-7.317545971498882196e-01
7.213922251216869919e-01,2.517347394693832641e+01,-7.401212184767610225e+00,1.404998871341016642e+00,1.827056993561371856e+00,-2.802620624057376553e+00,1.868145899639455987e+00,-6.161045948093901714e-02,-1.345108714353185464e+00,1.587838542416202259e+00,-7.581777885206539835e-01
7.218394614670816667e-01,2.514684288862857997e+01,-7.418727974909862688e+00,1.436622955896893705e+00,1.800045623718180110e+00,-2.796651579335390547e+00,1.887170138742295444e+00,-9.244697422517833552e-02,-1.324315167067412258e+00,1.591953324654052260e+00,-7.842659551892162684e-01
7.222866978124764525e-01,2.512000928371775288e+01,-7.436083982545151905e+00,1.468194141364095540e+00,1.772886044202743872e+00,-2.790353147822350444e+00,1.905887528233632944e+00,-1.232744024787023607e-01,-1.303126154580468210e+00,1.595481611067860461e+00,-8.100067886435737829e-01
7.227339341578711274e-01,2.509297282377343663e+01,-7.453279538184419017e+00,1.499710905766877156e+00,1.745580156854060316e+00,-2.783725655850585401e+00,1.924294564274940056e+00,-1.540857685738599159e-01,-1.281547438933264171e+00,1.598421416459566702e+00,-8.353881206701576634e-01
7.231811705032658022e-01,2.506573320252457648e+01,-7.470313974611499930e+00,1.531171726039692649e+00,1.718129879238715851e+00,-2.776769469418815639e+00,1.942387787996271431e+00,-1.848740875140023610e-01,-1.259584905481054617e+00,1.600770968294450425e+00,-8.603979294684777068e-01
7.236284068486605880e-01,2.503829011587556863e+01,-7.487186626912269105e+00,1.562575078102522719e+00,1.690537144536021774e+00,-2.769484994243844422e+00,1.960163786195322499e+00,-2.156323665973314263e-01,-1.237244561298272316e+00,1.602528707711634803e+00,-8.850243456438764422e-01
7.240756431940552629e-01,2.501064326192027920e+01,-7.503896832503921033e+00,1.593919436936601430e+00,1.662803901422605701e+00,-2.761872675811525291e+00,1.977619192033216233e+00,-2.463536070317666749e-01,-1.214532533587151075e+00,1.603693290493130252e+00,-9.092556580784564302e-01
7.245228795394499377e-01,2.498279234095587142e+01,-7.520443931164416895e+00,1.625203276660615703e+00,1.634932113956392374e+00,-2.753932999426974337e+00,1.994750685727066930e+00,-2.770308055409187453e-01,-1.191455068090085279e+00,1.604263587991410223e+00,-9.330803196802330834e-01
7.249701158848447236e-01,2.495473705549665766e+01,-7.536827265062030712e+00,1.656425070607230321e+00,1.606923761460116840e+00,-2.745666490264074611e+00,2.011554995239233534e+00,-3.076569559610002891e-01,-1.168018527505833237e+00,1.604238688015523717e+00,-9.564869530104029849e-01
7.254173522302395094e-01,2.492647711028777024e+01,-7.553046178785031373e+00,1.687583291400037044e+00,1.578780838404258979e+00,-2.737073713414235776e+00,2.028028896963315564e+00,-3.382250508287942825e-01,-1.144229389909487304e+00,1.603617895675729876e+00,-9.794643557887947605e-01
7.258645885756341842e-01,2.489801221231878969e+01,-7.569100019371520993e+00,1.718676411030923390e+00,1.550505354289430038e+00,-2.728155273934423697e+00,2.044169216406900524e+00,-3.687280829606636168e-01,-1.120094247176222968e+00,1.602400734186681941e+00,-1.002001506277515164e+00
7.263118249210289701e-01,2.486934207083721304e+01,-7.584988136339405607e+00,1.749702900937868844e+00,1.522099333528178500e+00,-2.718911816894442612e+00,2.059972828871050154e+00,-3.991590470226105136e-01,-1.095619803408807158e+00,1.600586945629127289e+00,-1.024087568542775939e+00
7.267590612664236449e-01,2.484046639736193285e+01,-7.600709881716452898e+00,1.780661232083034839e+00,1.493564815326360984e+00,-2.709344027423528534e+00,2.075436660126472876e+00,-4.295109410912560932e-01,-1.070812873368990115e+00,1.598176491670163735e+00,-1.045711897594828521e+00
7.272062976118183197e-01,2.481138490569652078e+01,-7.616264610070537344e+00,1.811549875031379653e+00,1.464903853563843006e+00,-2.699452630756149052e+00,2.090557687086475713e+00,-4.597767682059679117e-01,-1.045680380912563656e+00,1.595169554241987919e+00,-1.066864044406131695e+00
7.276535339572131056e-01,2.478209731194244725e+01,-7.631651678540014139e+00,1.842367300029635668e+00,1.436118516674704138e+00,-2.689238392277118805e+00,2.105332938476658367e+00,-4.899495379119747085e-01,-1.020229357428272809e+00,1.591566536179231495e+00,-1.087533760807700700e+00
7.281007703026077804e-01,2.475260333451227623e+01,-7.646870446864166837e+00,1.873111977085606172e+00,1.407210887526965992e+00,-2.678702117565977758e+00,2.119759495501273072e+00,-5.200222677944259519e-01,-9.944669402805481617e-01,1.587368061814792952e+00,-1.107711004263543186e+00
7.285480066480024552e-01,2.472290269414262553e+01,-7.661920277413879710e+00,1.903782376048029468e+00,1.378183063301617883e+00,-2.667844652440594544e+00,2.133834492506412328e+00,-5.499879850036359930e-01,-9.684003712559068333e-01,1.582574977534201732e+00,-1.127385942523385420e+00
7.289952429933972411e-01,2.469299511390717328e+01,-7.676800535222368715e+00,1.934376966686683019e+00,1.349037155371261010e+00,-2.656666883000097013e+00,2.147555117639853961e+00,-5.798397277712070697e-01,-9.420369950132713166e-01,1.577188352288542372e+00,-1.146548958153474906e+00
7.294424793387919159e-01,2.466288031922949386e+01,-7.691510588016070571e+00,1.964894218772966328e+00,1.319775289178118705e+00,-2.645169735667029620e+00,2.160918613507663899e+00,-6.095705469172383317e-01,-9.153842575380022328e-01,1.571209478065881182e+00,-1.165190652945583993e+00
7.298897156841867018e-01,2.463255803789580511e+01,-7.706049806245688139e+00,1.995332602160910129e+00,1.290399604111499121e+00,-2.633354177228793613e+00,2.173922277827566418e+00,-6.391735073485962371e-01,-8.884497045997238329e-01,1.564639870321258286e+00,-1.183301852204230231e+00
7.303369520295813766e-01,2.460202800006764434e+01,-7.720417563117323745e+00,2.025690586868504450e+00,1.260912253384767867e+00,-2.621221214878352690e+00,2.186563464078985497e+00,-6.686416895481273048e-01,-8.612409802139632253e-01,1.557481268365178195e+00,-1.200873608911986468e+00
7.307841883749761625e-01,2.457128993829441654e+01,-7.734613234623800793e+00,2.055966643159537810e+00,1.231315403911690032e+00,-2.608771896254193923e+00,2.198839582149881178e+00,-6.979681910549979662e-01,-8.337658251075260596e-01,1.549735635710654424e+00,-1.217897207773047441e+00
7.312314247203708373e-01,2.454034358752591771e+01,-7.748636199576042216e+00,2.086159241625693106e+00,1.201611236182353881e+00,-2.596007309479591019e+00,2.210748098980253928e+00,-7.271461279359279217e-01,-8.060320751877512180e-01,1.541405160378785277e+00,-1.234364169134871458e+00
7.316786610657655121e-01,2.450918868512464854e+01,-7.762485839634688745e+00,2.116266853269235249e+00,1.171801944138385787e+00,-2.582928583201093087e+00,2.222286539202482647e+00,-7.561686362476280898e-01,-7.780476600154276889e-01,1.532492255162879458e+00,-1.250266252788141852e+00
7.321258974111602980e-01,2.447782497087814590e+01,-7.776161539341736706e+00,2.146287949585907739e+00,1.141889735047768140e+00,-2.569536886626298422e+00,2.233452485778261831e+00,-7.850288734900774390e-01,-7.498206012816008847e-01,1.522999557851048014e+00,-1.265595461644706488e+00
7.325731337565549728e-01,2.444625218701116509e+01,-7.789662686152395210e+00,2.176221002648367708e+00,1.111876829379032650e+00,-2.555833429560916414e+00,2.244243580632405255e+00,-8.137200200509611125e-01,-7.213590112881296257e-01,1.512929931407438033e+00,-1.280344045293871691e+00
7.330203701019496476e-01,2.441447007819775550e+01,-7.802988670467034815e+00,2.206064485189963786e+00,1.081765460674910750e+00,-2.541819462445051414e+00,2.254657525283286112e+00,-8.422352806410797754e-01,-6.926710914320017842e-01,1.502286464111888042e+00,-1.294504503436750387e+00
7.334676064473444335e-01,2.438247839157331853e+01,-7.816138885663266755e+00,2.235816870688902114e+00,1.051557875425499278e+00,-2.527496276388812024e+00,2.264692081470061069e+00,-8.705678857207612698e-01,-6.637651306935130613e-01,1.491072469658208055e+00,-1.308069589198823435e+00
7.339148427927392193e-01,2.435027687674645946e+01,-7.829112728128186482e+00,2.265476633452871980e+00,1.021256332940793765e+00,-2.512865203207133025e+00,2.274345071776616045e+00,-8.987110929173669494e-01,-6.346495041281388083e-01,1.479291487210929956e+00,-1.321032312320685742e+00
7.343620791381338941e-01,2.431786528581083218e+01,-7.841909597290716682e+00,2.295042248704013410e+00,9.908631052227443448e-01,-2.497927615453897854e+00,2.283614380252235954e+00,-9.266581884337585784e-01,-6.053326713622624311e-01,1.466947281420617699e+00,-1.333385942226928300e+00
7.348093154835286800e-01,2.428524337335681693e+01,-7.854528895654119935e+00,2.324512192664362153e+00,9.603804768367016909e-01,-2.482684926455305696e+00,2.292497953029038804e+00,-9.544024884478596871e-01,-5.758231750926292580e-01,1.454043842397702679e+00,-1.345124010973244300e+00
7.352565518289233548e-01,2.425241089648324788e+01,-7.866970028828585093e+00,2.353884942641552236e+00,9.298107447824426330e-01,-2.467138590342556448e+00,2.300993798936085355e+00,-9.819373405031270874e-01,-5.461296395896999556e-01,1.440585385644881589e+00,-1.356240316071638308e+00
7.357037881743180296e-01,2.421936761480881728e+01,-7.879232405564021491e+00,2.383158977115108712e+00,8.991562183644776773e-01,-2.451290102083723443e+00,2.309099990110286882e+00,-1.009256124890190565e+00,-5.162607692046365937e-01,1.426576351947983712e+00,-1.366728923193863077e+00
7.361510245197128155e-01,2.418611329048355429e+01,-7.891315437782963294e+00,2.412332775823061937e+00,8.684192190618957863e-01,-2.435140997514950723e+00,2.316814662604044894e+00,-1.036352256019481111e+00,-4.862253468801518430e-01,1.412021407225445557e+00,-1.376584168753065107e+00
7.365982608651074903e-01,2.415264768820024699e+01,-7.903218540613518250e+00,2.441404819848812302e+00,8.376020803977897167e-01,-2.418692853370924656e+00,2.324136016989506448e+00,-1.063219183784712696e+00,-4.560322326652390679e-01,1.396925442336252043e+00,-1.385800662363416258e+00
7.370454972105021652e-01,2.411897057520556586e+01,-7.914941132422615766e+00,2.470373591708701966e+00,8.067071478078631230e-01,-2.401947287314560420e+00,2.331062318959747692e+00,-1.089850394917697418e+00,-4.256903622334820003e-01,1.381293572846464812e+00,-1.394373289178187036e+00
7.374927335558969510e-01,2.408508172131134373e+01,-7.926482634849226550e+00,2.499237575439686054e+00,7.757367785087865286e-01,-2.384905957966032997e+00,2.337591899926522387e+00,-1.116239414333891844e+00,-3.952087454053747617e-01,1.365131138754270168e+00,-1.402297212105768631e+00
7.379399699012917369e-01,2.405098089890551805e+01,-7.937842472837850494e+00,2.527995256687657122e+00,7.446933413657395029e-01,-2.367570564930984833e+00,2.343723157614856056e+00,-1.142379806469206338e+00,-3.645964646742256843e-01,1.348443704173534430e+00,-1.409567873904010282e+00
7.383872062466864117e-01,2.401666788296317634e+01,-7.949020074672021430e+00,2.556645122795965897e+00,7.135792167596324287e-01,-2.349942848828079800e+00,2.349454556654289483e+00,-1.168265176607653055e+00,-3.338626737360068653e-01,1.331237056975912880e+00,-1.416180999152625075e+00
7.388344425920811975e-01,2.398214245105742037e+01,-7.960014872008001063e+00,2.585185662894449621e+00,6.823967964536543640e-01,-2.332024591315767559e+00,2.354784629166887022e+00,-1.193889172200110371e+00,-3.030165960228996536e-01,1.313517208391459690e+00,-1.422132596103796720e+00
7.392816789374758724e-01,2.394740438337004917e+01,-7.970826299908665646e+00,2.613615367988937788e+00,6.511484834592438098e-01,-2.313817615118345827e+00,2.359711975352051461e+00,-1.219245484174189764e+00,-2.720675232406222221e-01,1.295290392567849169e+00,-1.427418958411065031e+00
7.397289152828705472e-01,2.391245346270238770e+01,-7.981453796877381102e+00,2.641932731050930183e+00,6.198366919016904397e-01,-2.295323784051304550e+00,2.364235264067936271e+00,-1.244327848234923595e+00,-2.410248139096426989e-01,1.276563066088052700e+00,-1.432036666736206776e+00
7.401761516282653330e-01,2.387728947448571759e+01,-7.991896804892182793e+00,2.670136247107969929e+00,5.884638468849499038e-01,-2.276545003045892912e+00,2.368353233409739467e+00,-1.269130046156728087e+00,-2.098978919100338292e-01,1.257341907446598350e+00,-1.435982590234462286e+00
7.406233879736600079e-01,2.384191220679197798e+01,-8.002154769439886906e+00,2.698224413334054272e+00,5.570323843562290378e-01,-2.257483218173028661e+00,2.372064691284552218e+00,-1.293645907066075518e+00,-1.786962450303259953e-01,1.237633816484340787e+00,-1.439253887917728569e+00
7.410706243190546827e-01,2.380632140928170060e+01,-8.012227125042132414e+00,2.726195723687889760e+00,5.255447484786825996e-01,-2.238140405788710208e+00,2.375368506928750456e+00,-1.317869331828710244e+00,-1.474293486410211407e-01,1.217445850777878480e+00,-1.441848113045705704e+00
7.415178606644493575e-01,2.377051662898152884e+01,-8.022113235903242767e+00,2.754048646001723277e+00,4.940033752187256710e-01,-2.218518505293412879e+00,2.378263557432648945e+00,-1.341794465583986407e+00,-1.161061247626085507e-01,1.196784765176296395e+00,-1.443763936420712879e+00
7.419650970098441434e-01,2.373449780432408573e+01,-8.031812605047464970e+00,2.781781700226086507e+00,4.624107249151494514e-01,-2.198619563590115789e+00,2.380748849150696955e+00,-1.365415406377210372e+00,-8.473589437322549822e-02,1.175657808010109218e+00,-1.444999816877534871e+00
7.424123333552389292e-01,2.369826489641249623e+01,-8.041324746495426723e+00,2.809393411652511219e+00,4.307692712749451314e-01,-2.178445680390602934e+00,2.382823468779117881e+00,-1.388726270227940152e+00,-5.332813884592407794e-02,1.154072529084021692e+00,-1.445554361423847745e+00
7.428595697006336041e-01,2.366181780917817790e+01,-8.050649157207821816e+00,2.836882300521797351e+00,3.990814968358609161e-01,-2.157998988844885169e+00,2.384486567612519092e+00,-1.411721231308328939e+00,-2.189237103235011639e-02,1.132036671840900288e+00,-1.445426502463350582e+00
7.433068060460283899e-01,2.362515640108016868e+01,-8.059785321142218351e+00,2.864246883587842962e+00,3.673498928966970611e-01,-2.137281656351348147e+00,2.385737362943479045e+00,-1.434394524118581593e+00,9.561867841650889543e-03,1.109558170424939538e+00,-1.444615498190529035e+00
7.437540423914230647e-01,2.358828049582565001e+01,-8.068732712972716214e+00,2.891485675558230550e+00,3.355769594365304309e-01,-2.116295885280448097e+00,2.386575139362736575e+00,-1.456740445599304712e+00,4.102501127179161711e-02,1.086645146708762111e+00,-1.443120932917589139e+00
7.442012787368177396e-01,2.355118989211144509e+01,-8.077490801472521298e+00,2.918597190411734488e+00,3.037652050226827827e-01,-2.095043913611820408e+00,2.386999249959995684e+00,-1.478753357180879302e+00,7.248747056264903676e-02,1.063305907284319840e+00,-1.440942717333555834e+00
7.446485150822125254e-01,2.351388437238669127e+01,-8.086059052559354754e+00,2.945579942592586153e+00,2.719171467076177406e-01,-2.073528015484941367e+00,2.387009117425331173e+00,-1.500427686769725710e+00,1.039396379063351472e-01,1.039548940417729384e+00,-1.438081088695543963e+00
7.450957514276072002e-01,2.347636371063665806e+01,-8.094436932003748808e+00,2.972432448081565592e+00,2.400353099146910196e-01,-2.051750501663275550e+00,2.386604235051208445e+00,-1.521757930671514769e+00,1.353718894526076411e-01,1.015382912967985662e+00,-1.434536610952198865e+00
7.455429877730018751e-01,2.343862767918752255e+01,-8.102623907800232672e+00,2.999153225343977436e+00,2.081222283126818451e-01,-2.029713719911872438e+00,2.385784167635104147e+00,-1.542738655451373786e+00,1.667745883704908061e-01,9.908166672695039034e-01,-1.430310174799298784e+00
7.459902241183966609e-01,2.340067605453237576e+01,-8.110619452201369484e+00,3.025740796154396506e+00,1.761804436792453465e-01,-2.007420055288504646e+00,2.384548552282740985e+00,-1.563364499730992341e+00,1.981380879012688556e-01,9.658592179785889797e-01,-1.425402997667533089e+00
7.464374604637914468e-01,2.336250862217831070e+01,-8.118423043414676243e+00,3.052193686298238617e+00,1.442125057532123722e-01,-1.984871930348287794e+00,2.382897099111926487e+00,-1.583630175922676520e+00,2.294527344029251292e-01,9.405197488837819808e-01,-1.419816623642448095e+00
7.468846968091861216e-01,2.332412518051456374e+01,-8.126034166962414318e+00,3.078510426150192103e+00,1.122209720757071927e-01,-1.962071805261780266e+00,2.380829591857000604e+00,-1.603530471900375343e+00,2.607088703860562240e-01,9.148076096800594748e-01,-1.413552923316560239e+00
7.473319331545809074e-01,2.328552554370173766e+01,-8.133452316704277152e+00,3.104689551129476754e+00,8.020840782010496550e-02,-1.939022177846557726e+00,2.378345888373888606e+00,-1.623060252607656961e+00,2.918968375412364646e-01,8.887323127068986750e-01,-1.406614093573629320e+00
7.477791694999755823e-01,2.324670954358227704e+01,-8.140676995522902359e+00,3.130729602031857794e+00,4.817738561093837246e-02,-1.915725583512354335e+00,2.375445921045769460e+00,-1.642214461602573561e+00,3.230069797577314605e-01,8.623035296503002156e-01,-1.399002657305124186e+00
7.482264058453702571e-01,2.320767703061181564e+01,-8.147707715672314777e+00,3.156629125238593403e+00,1.613048533151373309e-02,-1.892184595119594137e+00,2.372129697089338407e+00,-1.660988122539558187e+00,3.540296461337877343e-01,8.355310882085760227e-01,-1.390721463058825158e+00
7.486736421907650429e-01,2.316842787381182944e+01,-8.154543998789202774e+00,3.182386672802121730e+00,-1.592970607950638939e-02,-1.868401822751496466e+00,2.368397298761691694e+00,-1.679376340588202288e+00,3.849551939782548393e-01,8.084249687221067848e-01,-1.381773684619621356e+00
7.491208785361597178e-01,2.312896195974329672e+01,-8.161185375567079348e+00,3.208000802408588203e+00,-4.800059484269370014e-02,-1.844379913399656346e+00,2.364248883467812146e+00,-1.697374303788989680e+00,4.157739918036706950e-01,7.809953007669572234e-01,-1.372162820522469850e+00
7.495681148815543926e-01,2.308927919050142918e+01,-8.167631385093329754e+00,3.233470077217258432e+00,-8.007958056366037969e-02,-1.820121550563070345e+00,2.359684683768659141e+00,-1.714977284346022479e+00,4.464764223108544927e-01,7.532523597123161885e-01,-1.361892693497509077e+00
7.500153512269491785e-01,2.304937948073157372e+01,-8.173881573849122617e+00,3.258793065576683468e+00,-1.121640564699274423e-01,-1.795629453760713146e+00,2.354705007289870089e+00,-1.732180639856637505e+00,4.770528853648564604e-01,7.252065632418831509e-01,-1.350967449847358282e+00
7.504625875723439643e-01,2.300926275366620999e+01,-8.179935494372184479e+00,3.283968340617711590e+00,-1.442514096589641026e-01,-1.770906377957595312e+00,2.349310236531074736e+00,-1.748979814477987560e+00,5.074938009623696233e-01,6.968684678391173781e-01,-1.339391558756583445e+00
7.509098239177386391e-01,2.296892893618300135e+01,-8.185792703582469798e+00,3.308994479723343041e+00,-1.763390213573990950e-01,-1.745955112904296058e+00,2.343500828575812100e+00,-1.765370340030582463e+00,5.377896121906091675e-01,6.682487652363465758e-01,-1.327169811533331245e+00
7.513570602631333140e-01,2.292837795288394531e+01,-8.191452760770694397e+00,3.333870063875422840e+00,-2.084242671913913991e-01,-1.720778482389972108e+00,2.337277314702043807e+00,-1.781347837038776971e+00,5.679307881776390898e-01,6.393582788277349938e-01,-1.314307320783108413e+00
7.518042966085280998e-01,2.288760971919570508e+01,-8.196915225249737702e+00,3.358593676878103729e+00,-2.405045174680838782e-01,-1.695379343408918604e+00,2.330640299893299350e+00,-1.796908015708175821e+00,5.979078270340787427e-01,6.102079600461991493e-01,-1.300809519514770862e+00
7.522515329539227746e-01,2.284662413349094479e+01,-8.202179653668931536e+00,3.383163904458189819e+00,-2.725771374682715020e-01,-1.669760585240568140e+00,2.323590462250411548e+00,-1.812046676840021409e+00,6.277112587863159510e-01,5.808088847041347202e-01,-1.286682160178653334e+00
7.526987692993174495e-01,2.280542106823082449e+01,-8.207245596991210590e+00,3.407579333242290787e+00,-3.046394877501990006e-01,-1.643925128442995653e+00,2.316128552303861277e+00,-1.826759712682513470e+00,6.573316483011396594e-01,5.511722492980444255e-01,-1.271931313636869953e+00
7.531460056447122353e-01,2.276400036012862316e+01,-8.212112597133138792e+00,3.431838549610750633e+00,-3.366889244644440948e-01,-1.617875923759961143e+00,2.308255392226738145e+00,-1.841043107719040339e+00,6.867595982017559164e-01,5.213093672770884313e-01,-1.256563368065798381e+00
7.535932419901069101e-01,2.272236179933433320e+01,-8.216780183267825777e+00,3.455940138428519770e+00,-3.687227996800898078e-01,-1.591615950941348334e+00,2.299971874948301576e+00,-1.854892939393446794e+00,7.159857517753793754e-01,4.912316652754097346e-01,-1.240585027790715111e+00
7.540404783355015850e-01,2.268050516136193195e+01,-8.221247882828992104e+00,3.479882687152981102e+00,-4.007384612959014047e-01,-1.565148221157387276e+00,2.291278967432346381e+00,-1.868305381865806636e+00,7.450007976215932137e-01,4.609506783989150147e-01,-1.224003313070883392e+00
7.544877146808963708e-01,2.263843049409637231e+01,-8.225515320245751383e+00,3.503664821969556975e+00,-4.327332504383615275e-01,-1.538475800250691750e+00,2.282177736274896951e+00,-1.881276722901302767e+00,7.737954809202034490e-01,4.304780325717568745e-01,-1.206825535406662819e+00
7.549349510262911567e-01,2.259613774690387800e+01,-8.229582089399622546e+00,3.527285161187411866e+00,-4.647045052559946043e-01,-1.511601776911529527e+00,2.272669310148115684e+00,-1.893803335899270301e+00,8.023605890858924727e-01,3.998254445151931957e-01,-1.189059269485042591e+00
7.553821873716858315e-01,2.255362683293255799e+01,-8.233447775092948007e+00,3.550742323259133748e+00,-4.966495605567508576e-01,-1.484529268579926509e+00,2.262754889646043654e+00,-1.905881692518051951e+00,8.306869621047878738e-01,3.690047279085010845e-01,-1.170712396394474331e+00
7.558294237170806174e-01,2.251089766853910490e+01,-8.237111966634092397e+00,3.574034931833853790e+00,-5.285657476481766537e-01,-1.457261424484865842e+00,2.252435751273976106e+00,-1.917508366919331797e+00,8.587654974442736622e-01,3.380277884535491384e-01,-1.151793103235239313e+00
7.562766600624752922e-01,2.246795017330322253e+01,-8.240574257865452168e+00,3.597161615844707505e+00,-5.604503945598338088e-01,-1.429801425284488392e+00,2.241713247276201582e+00,-1.928680036623883431e+00,8.865871529640882986e-01,3.069066187920277411e-01,-1.132309878064025943e+00
7.567238964078699670e-01,2.242478427004193975e+01,-8.243834247191541564e+00,3.620121009596734662e+00,-5.923008262667813772e-01,-1.402152482704797087e+00,2.230588805462638380e+00,-1.939393483366337767e+00,9.141429498224928896e-01,2.756532934367519339e-01,-1.112271504854145610e+00
7.571711327532647529e-01,2.238139988482399900e+01,-8.246891537607121236e+00,3.642911752855083840e+00,-6.241143649139294647e-01,-1.374317839177024547e+00,2.219063929034438498e+00,-1.949645593948897027e+00,9.414239753773435693e-01,2.442799637172229366e-01,-1.091687058471503935e+00
7.576183690986594277e-01,2.233779694698429452e+01,-8.249745736725422773e+00,3.665532490933574028e+00,-6.558883300413449469e-01,-1.346300767473602722e+00,2.207140196408519550e+00,-1.959433361094028436e+00,9.684213860821383468e-01,2.127988527393705476e-01,-1.070565899666274579e+00
7.580656054440541025e-01,2.229397538913818622e+01,-8.252396456806437186e+00,3.687981874783672787e+00,-6.876200388105797590e-01,-1.318104570342662596e+00,2.194819261041014435e+00,-1.968753884296158052e+00,9.951264103770992575e-01,1.812222503594052569e-01,-1.048917670080234066e+00
7.585128417894488884e-01,2.224993514719594145e+01,-8.254843314785260233e+00,3.710258561083775941e+00,-7.193068062318768163e-01,-1.289732580141200291e+00,2.182102851249676068e+00,-1.977604370672318090e+00,1.021530351575163031e+00,1.495625081719245686e-01,-1.026752287269848019e+00
7.589600781348436742e-01,2.220567616037715908e+01,-8.257085932300521236e+00,3.732361212328858979e+00,-7.509459453923403860e-01,-1.261188158466827414e+00,2.168992770035220730e+00,-1.985982135811775517e+00,1.047624590742959549e+00,1.178320345121873225e-01,-1.004079939745055938e+00
7.594073144802383490e-01,2.216119837122515435e+01,-8.259123935722874066e+00,3.754288496920510365e+00,-7.825347676850842316e-01,-1.232474695788096097e+00,2.155490894901590071e+00,-1.993884604624647228e+00,1.073400589576784192e+00,8.604328947254213933e-02,-9.809110820237408879e-01
7.598545508256331349e-01,2.211650172562134387e+01,-8.260956956183568067e+00,3.776039089257326342e+00,-8.140705830393442088e-01,-1.203595611073410732e+00,2.141599177675146848e+00,-2.001309312189492928e+00,1.098849893273552869e+00,5.420877993302514186e-02,-9.572564297018955060e-01
7.603017871710278097e-01,2.207158617279976909e+01,-8.262584629603065167e+00,3.797611669825612601e+00,-8.455507001514532828e-01,-1.174554351418614973e+00,2.127319644322842596e+00,-2.008253904599865969e+00,1.123964133396662790e+00,2.234105460622470840e-02,-9.331269545395571852e-01
7.607490235164224845e-01,2.202645166536141730e+01,-8.264006596719761788e+00,3.819004925290525598e+00,-8.769724267168940157e-01,-1.145354391673065519e+00,2.112654394769265753e+00,-2.014716139809868523e+00,1.148735030736923290e+00,-9.547300903797295568e-03,-9.085338795623554287e-01
7.611962598618172704e-01,2.198109815928873090e+01,-8.265222503118746289e+00,3.840217548587514074e+00,-9.083330696632089252e-01,-1.115999234064386059e+00,2.097605602712668826e+00,-2.020693888478664046e+00,1.173154398168388513e+00,-4.144366902830864952e-02,-8.834886741788333664e-01
7.616434962072119452e-01,2.193552561396004208e+01,-8.266231999260645225e+00,3.861248239014129613e+00,-9.396299353838774016e-01,-1.086492407821806117e+00,2.082175515439921298e+00,-2.026185134813972777e+00,1.197214143499175432e+00,-7.333540514654723896e-02,-8.580030493134647163e-01
7.620907325526066201e-01,2.188973399216401106e+01,-8.267034740510535329e+00,3.882095702322224895e+00,-9.708603299731843883e-01,-1.056837468798061952e+00,2.066366453640382517e+00,-2.031187977414549817e+00,1.220906272317286545e+00,-1.052098424842180524e-01,-8.320889525553437638e-01
7.625379688980012949e-01,2.184372326011408205e+01,-8.267630387166923001e+00,3.902758650810492114e+00,-1.002021559462012323e+00,-1.027037999089915665e+00,2.050180811218719867e+00,-2.035700630111632492e+00,1.244222890831383932e+00,-1.370542969977852632e-01,-8.057585633225965438e-01
7.629852052433961918e-01,2.179749338746294995e+01,-8.268018604490796619e+00,3.923235803417362000e+00,-1.033110930054581544e+00,-9.970976066572818652e-01,2.033621055106668685e+00,-2.039721422809374296e+00,1.267156208706537335e+00,-1.688560722445758833e-01,-7.790242880425124472e-01
7.634324415887908666e-01,2.175104434731709446e+01,-8.268199062734748139e+00,3.943525885814235021e+00,-1.064125748366110180e+00,-9.670199249409787701e-01,2.016689725073740114e+00,-2.043248802324237445e+00,1.289698541894914952e+00,-2.006024642386707857e-01,-7.518987553473932550e-01
7.638796779341855414e-01,2.170437611625114727e+01,-8.268171437172153304e+00,3.963627630499154897e+00,-1.095063321661533973e+00,-9.368086124789699598e-01,1.999389433536806759e+00,-2.046281333223390231e+00,1.311842315461539954e+00,-2.322807662927321992e-01,-7.243948112860235655e-01
7.643269142795803273e-01,2.165748867432243685e+01,-8.267935408126446006e+00,3.983539776890760997e+00,-1.125920958095067981e+00,-9.064673525213179373e-01,1.981722865368692243e+00,-2.048817698662064757e+00,1.333580066404929987e+00,-2.638782738455265342e-01,-6.965255145509415824e-01
7.647741506249750021e-01,2.161038200508551554e+01,-8.267490661000431729e+00,4.003261071422612893e+00,-1.156695966950735510e+00,-8.759998526437096089e-01,1.963692777705670078e+00,-2.050856701219883504e+00,1.354904446472722457e+00,-2.953822892752936413e-01,-6.683041317213906929e-01
7.652213869703696769e-01,2.156305609560659775e+01,-8.266836886305702237e+00,4.022790267637918582e+00,-1.187385658883906459e+00,-8.454098443595308154e-01,1.945301999753884514e+00,-2.052397263736184918e+00,1.375808224972324023e+00,-3.267801266989898146e-01,-6.397441325219377362e-01
7.656686233157644628e-01,2.151551093647806212e+01,-8.265973779692085799e+00,4.042126126284594889e+00,-1.217987346163758033e+00,-8.147010827305619651e-01,1.926553432594710236e+00,-2.053438430144313820e+00,1.396284291576502135e+00,-3.580591167573193845e-01,-6.108591850968134729e-01
7.661158596611591376e-01,2.146774652183305676e+01,-8.264901041977203988e+00,4.061267415410648951e+00,-1.248498342916614767e+00,-7.838773459763470619e-01,1.907450048989095759e+00,-2.053979366304885090e+00,1.416325659123907510e+00,-3.892066113855136011e-01,-5.816631513000267706e-01
7.665630960065538124e-01,2.141976284935990549e+01,-8.263618379176060458e+00,4.080212910460004672e+00,-1.278915965370380103e+00,-7.529424350820154155e-01,1.887994893180756417e+00,-2.054019360838033936e+00,1.435925466414660345e+00,-4.202099885700716353e-01,-5.521700820010516653e-01
7.670103323519485983e-01,2.137155990695693575e+01,-8.262125501146671880e+00,4.098961398594376249e+00,-1.309237539603017142e+00,-7.219001696788540645e-01,1.868191095305856253e+00,-2.053557872033587195e+00,1.455077043502384093e+00,-4.510566627593422528e-01,-5.223943884143474881e-01
7.674575686973433841e-01,2.132313764318667282e+01,-8.260422118553568893e+00,4.117511688190739427e+00,-1.339460418585167956e+00,-6.907543791556485235e-01,1.848041904167130101e+00,-2.052594634887791258e+00,1.473774064483526436e+00,-4.817341220470283680e-01,-4.923512090649584949e-01
7.679048050427380590e-01,2.127449608461368058e+01,-8.258507955058213668e+00,4.135862571825613010e+00,-1.369581916578280323e+00,-6.595089346258009577e-01,1.827550557664487263e+00,-2.051129255691781061e+00,1.492010001544197273e+00,-5.122298892786891766e-01,-4.620548443275541706e-01
7.683520413881328448e-01,2.122563526795575584e+01,-8.256382740324248459e+00,4.154012847739910974e+00,-1.399599347198216437e+00,-6.281677296939148780e-01,1.806720354650757532e+00,-2.049161438163692228e+00,1.509778425353326847e+00,-5.425315274076133454e-01,-4.315196617233055809e-01
7.687992777335275196e-01,2.117655522947744728e+01,-8.254046208938842000e+00,4.171961323277189493e+00,-1.429510029609951216e+00,-5.967346770424761804e-01,1.785554666039368410e+00,-2.046691020162684449e+00,1.527073056484508085e+00,-5.726266483170706634e-01,-4.007602291133015582e-01
7.692465140789221945e-01,2.112725600529768144e+01,-8.251498100464255359e+00,4.189706814875098217e+00,-1.459311288611678137e+00,-5.652137080447305895e-01,1.764056934067418592e+00,-2.043717973216074846e+00,1.543887766929030070e+00,-6.025029188217617682e-01,-3.697913027291569454e-01
7.696937504243169803e-01,2.107773763168828651e+01,-8.248738159488686605e+00,4.207248148059824722e+00,-1.489000454724247469e+00,-5.336087723723292875e-01,1.742230671556257438e+00,-2.040242402043636716e+00,1.560216581587960061e+00,-6.321480665981529246e-01,-3.386278153431222515e-01
7.701409867697116551e-01,2.102800014536339290e+01,-8.245766135676355191e+00,4.224584157443585397e+00,-1.518574864286006854e+00,-5.019238375976647903e-01,1.720079461169520929e+00,-2.036264544079064986e+00,1.576053679743321556e+00,-6.615498860437736273e-01,-3.072848645776212750e-01
7.705882231151063300e-01,2.097804358375950073e+01,-8.242581783816865126e+00,4.241713686725200994e+00,-1.548031859553114842e+00,-4.701628887908262944e-01,1.697606954668571255e+00,-2.031784768988590617e+00,1.591393396508401947e+00,-6.906962440655419755e-01,-2.757777013541451994e-01
7.710354594605011158e-01,2.092786798530650572e+01,-8.239184863873814990e+00,4.258635588693670648e+00,-1.577368788805192601e+00,-4.383299281113156587e-01,1.674816872165438841e+00,-2.026803578186767485e+00,1.606230224257118033e+00,-7.195750857969847036e-01,-2.441217184816421581e-01
7.714826958058959017e-01,2.087747338968951283e+01,-8.235575141032672519e+00,4.275348725234795033e+00,-1.606583006456386409e+00,-4.064289743944464739e-01,1.651713001373214862e+00,-2.021321604349420653e+00,1.620558814032478701e+00,-7.481744402444270303e-01,-2.123324393843273872e-01
7.719299321512905765e-01,2.082685983810145203e+01,-8.231752385747915568e+00,4.291851967340861052e+00,-1.635671873171867574e+00,-3.744640627324001825e-01,1.628299196853873587e+00,-2.015339610923750246e+00,1.634373976934157646e+00,-7.764824258621736419e-01,-1.804255069688861512e-01
7.723771684966852513e-01,2.077602737348648176e+01,-8.227716373789423443e+00,4.308144195123367659e+00,-1.664632755989733370e+00,-3.424392440499741674e-01,1.604579379263550098e+00,-2.008858491635598043e+00,1.647670685485159936e+00,-8.044872560566493913e-01,-1.484166726311056950e-01
7.728244048420800372e-01,2.072497604077429045e+01,-8.223466886288132827e+00,4.324224297828775931e+00,-1.693463028448285224e+00,-3.103585846750500088e-01,1.580557534595292468e+00,-2.001879269993879440e+00,1.660444074977564410e+00,-8.321772446194730666e-01,-1.163217854019628628e-01
7.732716411874747120e-01,2.067370588710521417e+01,-8.219003709780958289e+00,4.340091173857304696e+00,-1.722160070718705249e+00,-2.782261659037620904e-01,1.556237713419278634e+00,-1.994403098792182139e+00,1.672689444797361702e+00,-8.595408110894886544e-01,-8.415678123314834780e-02
7.737188775328693868e-01,2.062221696204606403e+01,-8.214326636254970282e+00,4.355743730784796597e+00,-1.750721269743201081e+00,-2.460460835602810148e-01,1.531624030120427804e+00,-1.986431259607508215e+00,1.684402259728412954e+00,-8.865664860438174921e-01,-5.193767242194385902e-02
7.741661138782641727e-01,2.057050931779691183e+01,-8.209435463190825288e+00,4.371180885387594195e+00,-1.779144019378492425e+00,-2.138224475513627043e-01,1.506720662133523847e+00,-1.977965162296194901e+00,1.695578151235472619e+00,-9.132429163178117371e-01,-1.968053717559870019e-02
7.746133502236588475e-01,2.051858300938866719e+01,-8.204329993605472993e+00,4.386401563670465187e+00,-1.807425720544700853e+00,-1.815593814155860297e-01,1.481531849175792726e+00,-1.969006344486998961e+00,1.706212918726307315e+00,-9.395588701539682175e-01,1.259849068486651458e-02
7.750605865690535223e-01,2.046643809487137133e+01,-8.199010036094108500e+00,4.401404700897595390e+00,-1.835563781379709880e+00,-1.492610218672073552e-01,1.456061892476875785e+00,-1.959556471071322026e+00,1.716302530792935155e+00,-9.655032422798671687e-01,4.488323188150433740e-02
7.755078229144484192e-01,2.041407463549342793e+01,-8.193475404871389145e+00,4.416189241626599760e+00,-1.863555617398870101e+00,-1.169315183347732212e-01,1.430315154006310374e+00,-1.949617333690614851e+00,1.725843126431930941e+00,-9.910650589150137302e-01,7.715747169679032513e-02
7.759550592598430940e-01,2.036149269587169641e+01,-8.187725919811928321e+00,4.430754139745555875e+00,-1.891398651660080477e+00,-8.457503249445774696e-02,1.404296055698492252e+00,-1.939190850220957829e+00,1.734831016243820079e+00,-1.016233482706615954e+00,1.094049698515102698e-01
7.764022956052377689e-01,2.030869234415218116e+01,-8.181761406490011268e+00,4.445098358513152270e+00,-1.919090314934399411e+00,-5.219573779794139945e-02,1.378009078674974575e+00,-1.928279064254753816e+00,1.743262683611609187e+00,-1.040997817594441210e+00,1.416094702433717822e-01
7.768495319506325547e-01,2.025567365216178572e+01,-8.175581696218610972e+00,4.459220870601808606e+00,-1.946628045881933389e+00,-1.979781899513288757e-02,1.351458762464339047e+00,-1.916884144579632521e+00,1.751134785858363241e+00,-1.065347513604513630e+00,1.737547105460351959e-01
7.772967682960272295e-01,2.020243669555081212e+01,-8.169186626087647340e+00,4.473120658143852957e+00,-1.974009291233164376e+00,1.261452834845988580e-02,1.324649704219494240e+00,-1.905008384654502729e+00,1.758444155383892982e+00,-1.089272171571806780e+00,2.058244316687596331e-01
7.777440046414219044e-01,2.014898155392618051e+01,-8.162576039001505634e+00,4.486796712780781071e+00,-2.001231505975737068e+00,4.503709833973790211e-02,1.297586557932368212e+00,-1.892654202082744819e+00,1.765187800780550376e+00,-1.112761547791949024e+00,2.378023870766914349e-01
7.781912409868166902e-01,2.009530831097560366e+01,-8.155749783715808832e+00,4.500248035715512351e+00,-2.028292153546585652e+00,7.746567525124548048e-02,1.270274033646121126e+00,-1.879824138082589746e+00,1.771362907928096808e+00,-1.135805558601828524e+00,2.696723519716415218e-01
7.786384773322113650e-01,2.004141705458255984e+01,-8.148707714873474117e+00,4.513473637767702940e+00,-2.055188706029472456e+00,1.098960340197253638e-01,1.242716896664807003e+00,-1.866520856954660301e+00,1.776966841067671332e+00,-1.158394284889165959e+00,3.014181323334508278e-01
7.790857136776060399e-01,1.998730787693198607e+01,-8.141449693040005542e+00,4.526472539432123021e+00,-2.081918644357986903e+00,1.423239407500520581e-01,1.214919966760433345e+00,-1.852747145546648211e+00,1.781997143854865184e+00,-1.180517976531104019e+00,3.330235738219919917e-01
7.795329500230008257e-01,1.993298087460690482e+01,-8.133975584738051268e+00,4.539243770940045941e+00,-2.108479458523886851e+00,1.747451532243985417e-01,1.186888117377532303e+00,-1.838505912715176605e+00,1.786451540391871040e+00,-1.202167056761693775e+00,3.644725705396729687e-01
7.799801863683956116e-01,1.987843614867585273e+01,-8.126285262481237837e+00,4.551786372323693541e+00,-2.134868647790860940e+00,2.071554214167291574e-01,1.158626274835180547e+00,-1.823800188784827414e+00,1.790327936238737205e+00,-1.223332126468366310e+00,3.957490736545276055e-01
7.804274227137902864e-01,1.982367380477109720e+01,-8.118378604807247712e+00,4.564099393483724398e+00,-2.161083720913711481e+00,2.395504880126293479e-01,1.130139417526442092e+00,-1.808633125004310394e+00,1.793624419403712755e+00,-1.244003968417374262e+00,4.268370998839091657e-01
7.808746590591850723e-01,1.976869395315763711e+01,-8.110255496310156076e+00,4.576181894259778282e+00,-2.187122196362953019e+00,2.719260889344488064e-01,1.101432575115270041e+00,-1.793007992999797517e+00,1.796339261312690283e+00,-1.264173551408203533e+00,4.577207398387570514e-01
7.813218954045797471e-01,1.971349670879317628e+01,-8.101915827672041104e+00,4.588032944504025323e+00,-2.212981602554754623e+00,3.042779538716897658e-01,1.072510827730909000e+00,-1.776928184225443852e+00,1.798470917757730714e+00,-1.283832034356898300e+00,4.883841662283763263e-01
7.817691317499744219e-01,1.965808219137871760e+01,-8.093359495693849937e+00,4.599651624157805152e+00,-2.238659478086372445e+00,3.366018068167984101e-01,1.043379305159680692e+00,-1.760397209411035169e+00,1.800018029824701715e+00,-1.302970770308417459e+00,5.188116419258828049e-01
7.822163680953692078e-01,1.960245052540012978e+01,-8.084586403325509707e+00,4.611037023331277851e+00,-2.264153371976918017e+00,3.688933666061937622e-01,1.014043186034276456e+00,-1.743418698006818035e+00,1.800979424799986850e+00,-1.321581310377893281e+00,5.489875278941480641e-01
7.826636044407638826e-01,1.954660184016051971e+01,-8.075596459695331575e+00,4.622188242386113366e+00,-2.289460843913546206e+00,4.011483474666162063e-01,9.845076970205050015e-01,-1.725996397625503054e+00,1.801354117056306325e+00,-1.339655407620871097e+00,5.788962909723271988e-01
7.831108407861585574e-01,1.949053626980330733e+01,-8.066389580138638493e+00,4.633104392021256679e+00,-2.314579464503090378e+00,4.333624595668421620e-01,9.547781120014353640e-01,-1.708134173481384632e+00,1.801141308917619810e+00,-1.357185020832531563e+00,6.085225115230201709e-01
7.835580771315533433e-01,1.943425395332625527e+01,-8.056965686225675327e+00,4.643784593361710122e+00,-2.339506815529055928e+00,4.655314095746454495e-01,9.248597512590582825e-01,-1.689836007826674535e+00,1.800340391503137294e+00,-1.374162318275854666e+00,6.378508909399400739e-01
7.840053134769481291e-01,1.937775503458630055e+01,-8.047324705788785337e+00,4.654227978050347048e+00,-2.364240490214009505e+00,4.976509012190675207e-01,8.947579806533940694e-01,-1.671105999384973728e+00,1.798950945550400249e+00,-1.390579681338720119e+00,6.668662590161535952e-01
7.844525498223428039e-01,1.932103966229511371e+01,-8.037466572948817500e+00,4.664433688342808360e+00,-2.388778093487436749e+00,5.297166358580653878e-01,8.644782107990001130e-01,-1.651948362781895163e+00,1.796972742217485042e+00,-1.406429708120036537e+00,6.955535811729673945e-01
7.848997861677374788e-01,1.926410799000559848e+01,-8.027391228140825064e+00,4.674400877205399318e+00,-2.413117242258927764e+00,5.617243130513858151e-01,8.340258962390059150e-01,-1.632367427972870821e+00,1.794405743864273761e+00,-1.421705216944756156e+00,7.238979655492958631e-01
7.853470225131322646e-01,1.920696017608906914e+01,-8.017098618139003818e+00,4.684128708416072762e+00,-2.437255565696856863e+00,5.936696311388440783e-01,8.034065346165142341e-01,-1.612367639668085495e+00,1.791250104812839083e+00,-1.436399249807929879e+00,7.518846699517047760e-01
7.857942588585269394e-01,1.914959638370351414e+01,-8.006588696080919831e+00,4.693616356668392164e+00,-2.461190705512326993e+00,6.255482878237552669e-01,7.726256658436041480e-01,-1.591953556754651888e+00,1.787506172086912759e+00,-1.450505075747620998e+00,7.794991086648759282e-01
7.862414952039216143e-01,1.909201678075233488e+01,-7.995861421490947585e+00,4.702863007678610430e+00,-2.484920316248686589e+00,6.573559807618756246e-01,7.416888712675959727e-01,-1.571129851715831416e+00,1.783174486130444159e+00,-1.464016194146893657e+00,8.067268591228262675e-01
7.866887315493164001e-01,1.903422153983408904e+01,-7.984916760303007344e+00,4.711867858295754274e+00,-2.508442065576366176e+00,6.890884081555461727e-01,7.106017728348814622e-01,-1.549901310047489655e+00,1.778255781505265531e+00,-1.476926337964704627e+00,8.335536684406088526e-01
7.871359678947110750e-01,1.897621083818318866e+01,-7.973754684882573329e+00,4.720630116614727534e+00,-2.531753634593054691e+00,7.207412693530699244e-01,6.793700322522675528e-01,-1.528272829671742050e+00,1.772750987567838221e+00,-1.489229476895718607e+00,8.599654598065107347e-01
7.875832042401057498e-01,1.891798485760110893e+01,-7.962375174047892301e+00,4.729149002092509768e+00,-2.554852718129428713e+00,7.523102654535838152e-01,6.479993501456058347e-01,-1.506249420347665069e+00,1.766661229125095378e+00,-1.500919820459176934e+00,8.859483387350040040e-01
7.880304405855006467e-01,1.885954378437867618e+01,-7.950778213090514690e+00,4.737423745667367569e+00,-2.577737025060168996e+00,7.837910999170845106e-01,6.164954652160294923e-01,-1.483836203079265337e+00,1.759987827069396271e+00,-1.511991821016662074e+00,9.114885991801167098e-01
7.884776769308953215e-01,1.880088780920909386e+01,-7.938963793795053014e+00,4.745453589881090117e+00,-2.600404278620406906e+00,8.151794791798132600e-01,5.848641533935798886e-01,-1.461038409520553749e+00,1.752732298992530247e+00,-1.522440176718812488e+00,9.365727295094192772e-01
7.889249132762899963e-01,1.874201712709168177e+01,-7.926931914458211104e+00,4.753237789004334246e+00,-2.622852216727652674e+00,8.464711132750244449e-01,5.531112269882416665e-01,-1.437861381377782521e+00,1.744896359778877137e+00,-1.532259834381095809e+00,9.611874183386757142e-01
7.893721496216847822e-01,1.868293193722662693e+01,-7.914682579907072579e+00,4.760775609164924482e+00,-2.645078592308997223e+00,8.776617164589251008e-01,5.212425338385364704e-01,-1.414310569808874707e+00,1.736481922177591786e+00,-1.541445992288397182e+00,9.853195602269015918e-01
7.898193859670794570e-01,1.862363244290046538e+01,-7.902215801516667248e+00,4.768066328479266147e+00,-2.667081173633821578e+00,9.087470078420201158e-01,4.892639564575065325e-01,-1.390391534820011987e+00,1.727491097353956784e+00,-1.549994102928707873e+00,1.008956261232136109e+00
7.902666223124741318e-01,1.856411885136235895e+01,-7.889531597226764781e+00,4.775109237186760502e+00,-2.688857744651859782e+00,9.397227120257436450e-01,4.571814111761545174e-01,-1.366109944659350539e+00,1.717926195419758217e+00,-1.557899875655672783e+00,1.032084844327707973e+00
7.907138586578689177e-01,1.850439137369120246e+01,-7.876629991557948074e+00,4.781903637787285888e+00,-2.710406105336702787e+00,9.705845597444120454e-01,4.250008472843314067e-01,-1.341471575207916489e+00,1.707789725942796766e+00,-1.565159279280166738e+00,1.054692854679128988e+00
7.911610950032635925e-01,1.844445022465351869e+01,-7.863511015626936107e+00,4.788448845181725311e+00,-2.731724072034710460e+00,1.001328288512505438e+00,3.927282461690699833e-01,-1.316482309367656534e+00,1.697084398435487973e+00,-1.571768544590820493e+00,1.076768064781553624e+00
7.916083313486582673e-01,1.838429562255247163e+01,-7.850174707161213128e+00,4.794744186815471210e+00,-2.752809477819190498e+00,1.031949643277086048e+00,3.603696204505184575e-01,-1.291148136446725436e+00,1.685813122822537924e+00,-1.577724166803412098e+00,1.098298479457672450e+00
7.920555676940530532e-01,1.832392778906705999e+01,-7.836621110512820287e+00,4.800789002825106344e+00,-2.773660172850279881e+00,1.062444377075897117e+00,3.279310131149970609e-01,-1.265475151541754606e+00,1.673979009887738956e+00,-1.583022907939436452e+00,1.119272340716502834e+00
7.925028040394478390e-01,1.826334694908291567e+01,-7.822850276671529990e+00,4.806582646187979257e+00,-2.794274024739878737e+00,1.092808251700327915e+00,2.954184966459181272e-01,-1.239469554917517868e+00,1.661585371699848546e+00,-1.587661799133386786e+00,1.139678132472358607e+00
7.929500403848425139e-01,1.820255333051336422e+01,-7.808862263277195126e+00,4.812124482874915898e+00,-2.814648918922232568e+00,1.123037038363992934e+00,2.628381721518713299e-01,-1.213137651383588089e+00,1.648635722017555594e+00,-1.591638142869160166e+00,1.159504585124667031e+00
7.933972767302372997e-01,1.814154716411133350e+01,-7.794657134631342466e+00,4.817413892005963483e+00,-2.834782759029891963e+00,1.153126518376609289e+00,2.301961684921653983e-01,-1.186485849668136527e+00,1.635133776673514117e+00,-1.594949515145390295e+00,1.178740679998325991e+00
7.938445130756319745e-01,1.808032868327250142e+01,-7.780234961708131891e+00,4.822450266009137287e+00,-2.854673467274940091e+00,1.183072483822966703e+00,1.974986414000587942e-01,-1.159520661789084084e+00,1.621083453937552266e+00,-1.597593767569701839e+00,1.197375653644491500e+00
7.942917494210266494e-01,1.801889812382880152e+01,-7.765595822164460316e+00,4.827233010782243205e+00,-2.874318984835769974e+00,1.212870738247441738e+00,1.647517726031830776e-01,-1.132248702422196773e+00,1.606488874858870375e+00,-1.599569029381957774e+00,1.215399002002086837e+00
7.947389857664213242e-01,1.795725572383304325e+01,-7.750739800349419895e+00,4.831761545857759188e+00,-2.893717272249211714e+00,1.242517097343693422e+00,1.319617689415932826e-01,-1.104676688266522433e+00,1.591354363587468068e+00,-1.600873709406520407e+00,1.232800484419848797e+00
7.951862221118161100e-01,1.789540172333419576e+01,-7.735666987312925791e+00,4.836035304570684978e+00,-2.912866309808026521e+00,1.272007389649693510e+00,9.913486148317596225e-02,-1.076811437406825833e+00,1.575684447674468247e+00,-1.601506497933302908e+00,1.249570127538849107e+00
7.956334584572107849e-01,1.783333636879363482e+01,-7.720377480999962572e+00,4.840053732702185307e+00,-2.931764096470314662e+00,1.301337458994924923e+00,6.627729722621070185e-02,-1.048659862953096322e+00,1.559483884055396175e+00,-1.601466477674339473e+00,1.265698460162650640e+00
7.960806948026055707e-01,1.777105995497169388e+01,-7.704871387656220705e+00,4.843816273329810684e+00,-2.950408632763410477e+00,1.330503176371637286e+00,3.339526289360955635e-02,-1.020228865453254308e+00,1.542757741153882645e+00,-1.600753840280320528e+00,1.281178276950351691e+00
7.965279311480003566e-01,1.770857275816076992e+01,-7.689148818934998353e+00,4.847322387493865570e+00,-2.968797938737491648e+00,1.359500410653166735e+00,4.949841522190329135e-04,-9.915253652317617128e-01,1.525510891090337662e+00,-1.599368062786271416e+00,1.296000998749152977e+00
7.969751674933950314e-01,1.764587504896238812e+01,-7.673209892950449529e+00,4.850571552620686511e+00,-2.986930056730319194e+00,1.388325041302968854e+00,-3.241728045667242875e-02,-9.625563808457449078e-01,1.507748335475017631e+00,-1.597308665114826498e+00,1.310157855135661187e+00
7.974224038387897062e-01,1.758296710246655437e+01,-7.657054734757452685e+00,4.853563259519749096e+00,-3.004803049046962826e+00,1.416972963640494410e+00,-6.533525547668961320e-02,-9.333290246298922010e-01,1.489475286891999595e+00,-1.594575497752261040e+00,1.323640453931644423e+00
7.978696401841844921e-01,1.751984919826337261e+01,-7.640683476366751492e+00,4.856297012434747096e+00,-3.022414998153512222e+00,1.445440089436840880e+00,-9.825264995962770809e-02,-9.038505000638705766e-01,1.470697165290846709e+00,-1.591168738879449318e+00,1.336440783008757682e+00
7.983168765295791669e-01,1.745652162045460187e+01,-7.624096256760052981e+00,4.858772329094653841e+00,-3.039764006870759872e+00,1.473722347509344610e+00,-1.311631588834533402e-01,-8.741280991533586509e-01,1.451419594397548085e+00,-1.587088891502180354e+00,1.348551212007477407e+00
7.987641128749738417e-01,1.739298465766506752e+01,-7.607293221905022662e+00,4.860988740764778271e+00,-3.056848198567891473e+00,1.501815684315181088e+00,-1.640604645651308757e-01,-8.441691998246190209e-01,1.431648398144680590e+00,-1.582336780580826607e+00,1.359964493970271970e+00
7.992113492203686276e-01,1.732923860305412944e+01,-7.590274524770259212e+00,4.862945792297802328e+00,-3.073665717356114158e+00,1.529716064543847454e+00,-1.969382380681287681e-01,-8.139812633327421221e-01,1.411389597120877637e+00,-1.576913550159372290e+00,1.370673766888950373e+00
7.996585855657633024e-01,1.726528375432712181e+01,-7.573040325340215873e+00,4.864643042184792598e+00,-3.090214728282254519e+00,1.557419471708591852e+00,-2.297901406046760076e-01,-7.835718316834987540e-01,1.390649405039568576e+00,-1.570820660493804644e+00,1.380672555166223336e+00
8.001058219111580883e-01,1.720112041374659029e+01,-7.555590790630016151e+00,4.866080062606218171e+00,-3.106493417522375733e+00,1.584921908736856011e+00,-2.626098249328555623e-01,-7.529485250687224518e-01,1.369434225226928925e+00,-1.564059885179846177e+00,1.389954770991498112e+00
8.005530582565528741e-01,1.713674888814369268e+01,-7.537926094700273083e+00,4.867256439482935626e+00,-3.122499992575302308e+00,1.612219398559568084e+00,-2.953909367483332216e-01,-7.221190393154033327e-01,1.347750647129171364e+00,-1.556633308280064742e+00,1.398514715630846394e+00
8.010002946019475489e-01,1.707216948892940778e+01,-7.520046418671810784e+00,4.868171772527164265e+00,-3.138232682456167044e+00,1.639307984699449605e+00,-3.281271160709207102e-01,-6.910911433483146737e-01,1.325605442839049797e+00,-1.548543321450327026e+00,1.406347080631204616e+00
8.014475309473422238e-01,1.700738253210569439e+01,-7.501951950740325614e+00,4.868825675293453337e+00,-3.153689737889920242e+00,1.666183731858262185e+00,-3.608119986258847556e-01,-6.598726766662499355e-01,1.303005563641633113e+00,-1.539792621065606104e+00,1.413446948938780867e+00
8.018947672927370096e-01,1.694238833827669310e+01,-7.483642886191010923e+00,4.869217775229625289e+00,-3.168869431504796719e+00,1.692842726502968631e+00,-3.934392172199734361e-01,-6.284715468319002074e-01,1.279958136579367523e+00,-1.530384205345157511e+00,1.419809795931659790e+00
8.023420036381316844e-01,1.687718723265986753e+01,-7.465119427413129394e+00,4.869347713727708360e+00,-3.183770058025755301e+00,1.719281077450838691e+00,-4.260024031121877330e-01,-5.968957269753434325e-01,1.256470461036411912e+00,-1.520321371477053374e+00,1.425431490366616982e+00
8.027892399835263593e-01,1.681177954509698935e+01,-7.446381783914483243e+00,4.869215146174854958e+00,-3.198389934467922302e+00,1.745494916453557366e+00,-4.584951873793798871e-01,-5.651532533110714684e-01,1.232550005342185617e+00,-1.509607712742053742e+00,1.430308295240157790e+00
8.032364763289211451e-01,1.674616561006518012e+01,-7.427430172335866665e+00,4.868819742004241391e+00,-3.212727400329975058e+00,1.771480398780218568e+00,-4.909112022765279582e-01,-5.332522226686915445e-01,1.208204403394234072e+00,-1.498247115636855975e+00,1.434436868563745637e+00
8.036837126743158199e-01,1.668034576668795310e+01,-7.408264816465467639e+00,4.868161184745960490e+00,-3.226780817787496591e+00,1.797233703799266724e+00,-5.232440825917649141e-01,-5.012007900372376090e-01,1.183441451300362601e+00,-1.486243756996700194e+00,1.437814264053244306e+00
8.041309490197104948e-01,1.661432035874600999e+01,-7.388885947253160502e+00,4.867239172077889364e+00,-3.240548571886339602e+00,1.822751035559440957e+00,-5.554874669962338585e-01,-4.690071661230131861e-01,1.158269104039981734e+00,-1.473602101117311491e+00,1.440437931732578836e+00
8.045781853651052806e-01,1.654808973468819389e+01,-7.369293802824787853e+00,4.866053415876549160e+00,-3.254029070735926510e+00,1.848028623369605494e+00,-5.876349993886172962e-01,-4.366796149211157330e-01,1.132695472144770843e+00,-1.460326896876220415e+00,1.442305718451590613e+00
8.050254217105000665e-01,1.648165424764232867e+01,-7.349488628496378517e+00,4.864603642267948835e+00,-3.267220745702527740e+00,1.873062722377536904e+00,-6.196803302344345843e-01,-4.042264513005547899e-01,1.106728818398603487e+00,-1.446423174853438409e+00,1.443415868318108197e+00
8.054726580558947413e-01,1.641501425542597659e+01,-7.329470676788286454e+00,4.862889591678414725e+00,-3.280122051602530231e+00,1.897849614147678832e+00,-6.516171179001202240e-01,-3.716560386029470475e-01,1.080377554556712028e+00,-1.431896244451480227e+00,1.443767023044226327e+00
8.059198944012894161e-01,1.634817012055713548e+01,-7.309240207439276382e+00,4.860911018885399670e+00,-3.292731466895669978e+00,1.922385607237840688e+00,-6.834390299818492442e-01,-3.389767862548209720e-01,1.053650238084122837e+00,-1.416751691014741965e+00,1.443358222206793329e+00
8.063671307466842020e-01,1.628112221026497508e+01,-7.288797487420565879e+00,4.858667693068284166e+00,-3.305047493878232157e+00,1.946667037774819420e+00,-7.151397446290927995e-01,-3.061971473935518606e-01,1.026555568913375183e+00,-1.400995372948246942e+00,1.442188903422103596e+00
8.068143670920788768e-01,1.621387089650050584e+01,-7.268142790949814191e+00,4.856159397859163285e+00,-3.317068658876219267e+00,1.970690270028963464e+00,-7.467129518629116447e-01,-2.733256165069177790e-01,9.991023862215170359e-01,-1.384633418835757634e+00,1.440258902434805366e+00
8.072616034374735516e-01,1.614641655594709491e+01,-7.247276399505016009e+00,4.853385931393610520e+00,-3.328793512438514846e+00,1.994451696987729505e+00,-7.781523548890710851e-01,-2.403707270861920042e-01,9.712996652263147235e-01,-1.367672224557209715e+00,1.437568453121009560e+00
8.077088397828683375e-01,1.607875957003104261e+01,-7.226198601838365931e+00,4.850347106361430960e+00,-3.340220629530001872e+00,2.017947740928141886e+00,-8.094516714058496154e-01,-2.073410492928982052e-01,9.431565140017661442e-01,-1.350118450405528803e+00,1.434118187405607703e+00
8.081560761282630123e-01,1.601090032493215531e+01,-7.204909693990086517e+00,4.847042750057410920e+00,-3.351348609724643435e+00,2.041174853988183990e+00,-8.406046349065808831e-01,-1.742451876391954979e-01,9.146821703129099923e-01,-1.331979018202824161e+00,1.429909135093811123e+00
8.086033124736577982e-01,1.594283921159406958e+01,-7.183409979302129322e+00,4.843472704432026710e+00,-3.362176077398574048e+00,2.064129518737206404e+00,-8.716049959770424405e-01,-1.410917786817700303e-01,8.858859984698078671e-01,-1.313261108415875622e+00,1.424942723616875462e+00
8.090505488190525840e-01,1.587457662573478601e+01,-7.161699768431899926e+00,4.839636826142169390e+00,-3.372701681923118588e+00,2.086808248745189331e+00,-9.024465235874769009e-01,-1.078894887294584715e-01,8.567774862009039927e-01,-1.293972157271054968e+00,1.419220777692056457e+00
8.094977851644472588e-01,1.580611296785696140e+01,-7.139779379365861267e+00,4.835534986601828678e+00,-3.382924097857814782e+00,2.109207589151020912e+00,-9.331230063794566654e-01,-7.464701156438147134e-02,8.273662415455677044e-01,-1.274119853868546537e+00,1.412745518896760588e+00
8.099450215098419337e-01,1.573744864325821879e+01,-7.117649137433106787e+00,4.831167072032779508e+00,-3.392842025143404161e+00,2.131324117229698611e+00,-9.636282539474729791e-01,-4.137306617671376863e-02,7.976619897659267266e-01,-1.253712137295944995e+00,1.405519565156908346e+00
8.103922578552367195e-01,1.566858406204142895e+01,-7.095309375318868739e+00,4.826532983515242847e+00,-3.402454189294783049e+00,2.153154442958465697e+00,-9.939560981152615327e-01,-8.076394513073958947e-03,7.676745702779778080e-01,-1.232757193741211177e+00,1.397545930149502569e+00
8.108394942006313943e-01,1.559951963912497774e+01,-7.072760433077993625e+00,4.821632637038539393e+00,-3.411759341593930905e+00,2.174695209581888111e+00,-1.024100394206873821e+00,2.523424076146496553e-02,7.374139336019773783e-01,-1.211263453605003759e+00,1.388828022619417846e+00
8.112867305460260692e-01,1.553025579425285230e+01,-7.050002658148302181e+00,4.816465963551721075e+00,-3.420756259282825340e+00,2.195943094175918819e+00,-1.054055022312558210e+00,5.855005848782957045e-02,7.068901383320337350e-01,-1.189239588612313936e+00,1.379369645610374340e+00
8.117339668914208550e-01,1.546079295200480175e+01,-7.027036405363939586e+00,4.811032909014194558e+00,-3.429443745756315387e+00,2.216894808210868373e+00,-1.083813888549338689e+00,9.186226122372787017e-02,6.761133481250285460e-01,-1.166694508923511453e+00,1.369174995610145329e+00
8.121812032368155299e-01,1.539113154180651044e+01,-7.003862036968683036e+00,4.805333434446330543e+00,-3.437820630754957474e+00,2.237547098113302102e+00,-1.113370926316319842e+00,1.251620374408004555e-01,6.450938287088159306e-01,-1.143637360244745160e+00,1.358248661609964714e+00
8.126284395822103157e-01,1.532127199793945671e+01,-6.980479922629108103e+00,4.799367515980045518e+00,-3.445885770557861605e+00,2.257896745826966978e+00,-1.142720097544860147e+00,1.584405637082890728e-01,6.138419449095869895e-01,-1.120077520937639903e+00,1.346595624078126274e+00
8.130756759276051016e-01,1.525121475955103101e+01,-6.956890439447791508e+00,4.793135144909385303e+00,-3.453638048175472264e+00,2.277940569372574053e+00,-1.171855393943372015e+00,1.916890068629624189e-01,5.823681576986191599e-01,-1.096024599128429644e+00,1.334221253847822863e+00
8.135229122729997764e-01,1.518096027066447995e+01,-6.933093971976412639e+00,4.786636327741084607e+00,-3.461076373542329332e+00,2.297675423406551953e+00,-1.200770838236913329e+00,2.248985261654832257e-01,5.506830212582436435e-01,-1.071488429816408683e+00,1.321131310919167134e+00
8.139701486183944512e-01,1.511050898018871180e+01,-6.909090912228780468e+00,4.779871086245114142e+00,-3.468199683709828118e+00,2.317098199778794054e+00,-1.229460485401591363e+00,2.580602754432246293e-01,5.187971800670401201e-01,-1.046479071981726516e+00,1.307331943175436217e+00
8.144173849637892371e-01,1.503986134192816948e+01,-6.884881659693819600e+00,4.772839457505207328e+00,-3.475006943038923879e+00,2.336205828089297665e+00,-1.257918423893649607e+00,2.911654052194159181e-01,4.867213660043392398e-01,-1.021006805692554309e+00,1.292829685013507257e+00
8.148646213091839119e-01,1.496901781459271419e+01,-6.860466621348534133e+00,4.765541493969384312e+00,-3.481497143392806581e+00,2.354995276243740054e+00,-1.286138776873295697e+00,3.242050648286627368e-01,4.544663954740244538e-01,-9.950821292116399652e-01,1.277631455888528222e+00
8.153118576545785867e-01,1.489797886180725861e+01,-6.835846211670837391e+00,4.757977263500445808e+00,-3.487669304329580555e+00,2.373463551008065942e+00,-1.314115703423367032e+00,3.571704045189521004e-01,4.220431665475063987e-01,-9.687157561021555452e-01,1.261744558772772695e+00
8.157590939999732615e-01,1.482674495212158305e+01,-6.811020852652402979e+00,4.750146849426474027e+00,-3.493522473294883746e+00,2.391607698561947881e+00,-1.341843399762650657e+00,3.900525775399512618e-01,3.894626561260638997e-01,-9.419186123329722493e-01,1.245176678528728820e+00
8.162063303453680474e-01,1.475531655901988159e+01,-6.785990973811381721e+00,4.742050350591284769e+00,-3.499055725814491868e+00,2.409424805051244789e+00,-1.369316100454033069e+00,4.228427422177867268e-01,3.567359171223534187e-01,-9.147018333832110937e-01,1.227935880196345808e+00
8.166535666907627222e-01,1.468369416093050184e+01,-6.760757012205139027e+00,4.733687881404902598e+00,-3.504268165686899472e+00,2.426911997139361787e+00,-1.396528079607333384e+00,4.555320640161242274e-01,3.238740756612936700e-01,-8.870767613462526846e-01,1.210030607194567009e+00
8.171008030361575081e-01,1.461187824123539869e+01,-6.735319412442863474e+00,4.725059571893999610e+00,-3.509158925175877464e+00,2.444066442557613517e+00,-1.423473652076971740e+00,4.881117175837528244e-01,2.908883283001002518e-01,-8.590549420330041430e-01,1.191469679437006324e+00
8.175480393815522939e-01,1.453986928827971958e+01,-6.709678626698158510e+00,4.716165567752311993e+00,-3.513727165202974234e+00,2.460885350654461234e+00,-1.450147174654293769e+00,5.205728887884553124e-01,2.577899392676785695e-01,-8.306481220745798311e-01,1.172262291361841013e+00
8.179952757269469688e-01,1.446766779538130443e+01,-6.683835114721588866e+00,4.707006030391074347e+00,-3.517972075540034105e+00,2.477365972943752048e+00,-1.476543047254716301e+00,5.529067767373279096e-01,2.245902377232562586e-01,-8.018682460243566901e-01,1.152418009875973981e+00
8.184425120723416436e-01,1.439527426083995820e+01,-6.657789343853075081e+00,4.697581136989385620e+00,-3.521892875001652268e+00,2.493505603651893665e+00,-1.502655714099635498e+00,5.851045957835387945e-01,1.913006150341993727e-01,-7.727274534592738497e-01,1.131946772213275887e+00
8.188897484177364294e-01,1.432268918794705037e+01,-6.631541789034399059e+00,4.687891080544633660e+00,-3.525488811637626618e+00,2.509301580263947340e+00,-1.528479664893001244e+00,6.171575775193445246e-01,1.579325220732767932e-01,-7.432380760806861497e-01,1.110858883707224631e+00
8.193369847631311043e-01,1.424991308499464182e+01,-6.605092932821460927e+00,4.677936069922823847e+00,-3.528759162925359849e+00,2.524751284068701196e+00,-1.554009435992752319e+00,6.490569727556603219e-01,1.244974665349800613e-01,-7.134126348143563501e-01,1.089165015477546739e+00
8.197842211085257791e-01,1.417694646528493863e+01,-6.578443265396634487e+00,4.667716329908960127e+00,-3.531703235962250442e+00,2.539852140702650196e+00,-1.579239611576904290e+00,6.807940534878875738e-01,9.100701027128033083e-02,-6.832638369099741649e-01,1.066876202031225906e+00
8.202314574539205649e-01,1.410378984713939055e+01,-6.551593284580957466e+00,4.657232101257370083e+00,-3.534320367658061013e+00,2.554601620692978692e+00,-1.604164824804485301e+00,7.123601148482467948e-01,5.747276664653155898e-02,-6.528045730399325564e-01,1.044003838777640691e+00
8.206786937993152398e-01,1.403044375390808618e+01,-6.524543495846365282e+00,4.646483640742043342e+00,-3.536609924927227588e+00,2.568997239999394999e+00,-1.628779758971094394e+00,7.437464770443644735e-01,2.390639791176818463e-02,-6.220479143975464753e-01,1.020559679457949898e+00
8.211259301447100256e-01,1.395690871397860278e+01,-6.497294412327716095e+00,4.635471221206920234e+00,-3.538571304881199087e+00,2.583036560555059147e+00,-1.653079148659416298e+00,7.749444872844761800e-01,-9.680387401934886782e-03,-5.910071097944935570e-01,9.965558334886339686e-01
8.215731664901048115e-01,1.388318526078524151e+01,-6.469846554834883356e+00,4.624195131616185783e+00,-3.540203935020689308e+00,2.596717190806312914e+00,-1.677057780884296578e+00,8.059455216888213869e-01,-4.327583707065740803e-02,-5.596955827577212439e-01,9.720047632192709841e-01
8.220204028354994863e-01,1.380927393281834625e+01,-6.442200451864866118e+00,4.612655677104600116e+00,-3.541507273427935143e+00,2.610036786251380470e+00,-1.700710496232566538e+00,8.367409871873958682e-01,-7.686815774549504710e-02,-5.281269286258105655e-01,9.469192811046411862e-01
8.224676391808941611e-01,1.373517527363278390e+01,-6.414356639613520983e+00,4.600853179027666329e+00,-3.542480808958901495e+00,2.622993049978109337e+00,-1.724032189997835474e+00,8.673223234044042940e-01,-1.104455175015182089e-01,-4.963149116443268394e-01,9.213125467907079535e-01
8.229148755262889470e-01,1.366088983185735728e+01,-6.386315661987632453e+00,4.588787975011981324e+00,-3.543124061435522165e+00,2.635583733200564716e+00,-1.747017813309791334e+00,8.976810045287391127e-01,-1.439960483670112978e-01,-4.642734620610149410e-01,8.951980641152654794e-01
8.233621118716836218e-01,1.358641816120351997e+01,-6.358078070616659971e+00,4.576460419005420555e+00,-3.543436581837833277e+00,2.647806635794593522e+00,-1.769662374258385906e+00,9.278085411710845776e-01,-1.775078488337540339e-01,-4.320166732199874904e-01,8.685896780224271474e-01
8.238093482170782966e-01,1.351176082047417282e+01,-6.329644424864464547e+00,4.563870881327328988e+00,-3.543417952496100476e+00,2.659659606832329715e+00,-1.791960939012738896e+00,9.576964822073599226e-01,-2.109689863479742300e-01,-3.995587986553450488e-01,8.415015713913913675e-01
8.242565845624730825e-01,1.343691837356983143e+01,-6.301015291838312216e+00,4.551019748750596783e+00,-3.543067787631528187e+00,2.671140546865827137e+00,-1.813908638559221576e+00,9.873364291775157398e-01,-2.443675187658543579e-01,-3.669142360827431504e-01,8.139482873725614187e-01
8.247038209078677573e-01,1.336189138939574939e+01,-6.272191246035922596e+00,4.537907423840001009e+00,-3.542385736913596261e+00,2.682247438400037431e+00,-1.835500784798610896e+00,1.016720323058370345e+00,-2.776919757169278857e-01,-3.340970741659700649e-01,7.859449866940975138e-01
8.251510572532625432e-01,1.328668044191896414e+01,-6.243172868992962421e+00,4.524534321746133791e+00,-3.541371467042172316e+00,2.692978272920913518e+00,-1.856732664066903071e+00,1.045840024672670454e+00,-3.109307976769923876e-01,-3.011212990284893309e-01,7.575061098088200495e-01
8.255982935986572180e-01,1.321128611023899069e+01,-6.213960749919428039e+00,4.510900873323404170e+00,-3.540024672046801157e+00,2.703331074648708032e+00,-1.877599573160725344e+00,1.074687335072663563e+00,-3.440722627195533234e-01,-2.680011011104147522e-01,7.286461007023515846e-01
8.260455299440520038e-01,1.313570897857906239e+01,-6.184555485784008155e+00,4.497007525958428786e+00,-3.538345078285479506e+00,2.713303920846867445e+00,-1.898096877722661446e+00,1.103254115988550277e+00,-3.771046519155550891e-01,-2.347507998665650242e-01,6.993797519054546497e-01
8.264927662894466787e-01,1.305994963629355077e+01,-6.154957681313942608e+00,4.482854743566445421e+00,-3.536332444477557679e+00,2.722894942055247292e+00,-1.918220013109656508e+00,1.131532292201213652e+00,-4.100162545789848290e-01,-2.013848339756162953e-01,6.697221887893335390e-01
8.269400026348413535e-01,1.298400867787499813e+01,-6.125167948994626244e+00,4.468443006587452970e+00,-3.533986561736283338e+00,2.732102322322091492e+00,-1.937964485255689873e+00,1.159513853894840851e+00,-4.427953734592944279e-01,-1.679177516604082043e-01,6.396888540481436847e-01
8.273872389802361393e-01,1.290788670296124607e+01,-6.095186909069125747e+00,4.453772811982153357e+00,-3.531307253600994844e+00,2.740924299434716715e+00,-1.957325871528588612e+00,1.187190858989264797e+00,-4.754303298804370970e-01,-1.343642011196099773e-01,6.092954923688902458e-01
8.278344753256308142e-01,1.283158431634245744e+01,-6.065015189537557028e+00,4.438844673227681170e+00,-3.528294376068966010e+00,2.749359165148923534e+00,-1.976299821581029903e+00,1.214555435452093990e+00,-5.079094688265999302e-01,-1.007389210706648441e-01,5.785581352886428608e-01
8.282817116710254890e-01,1.275510212796787002e+01,-6.034653426156242340e+00,4.423659120313068627e+00,-3.524947817626886692e+00,2.757405265417157469e+00,-1.994882058195780905e+00,1.241599783590692008e+00,-5.402211639747049876e-01,-6.705673140393647591e-02,5.474930862389981723e-01
8.287289480164202748e-01,1.267844075295261774e+01,-6.004102262436783910e+00,4.408216699734516908e+00,-3.521267499282000557e+00,2.765061000615375075e+00,-2.013068378125081548e+00,1.268316178323884991e+00,-5.723538226735344070e-01,-3.333252394820834796e-02,5.161169057779265712e-01
8.291761843618149497e-01,1.260160081158445067e+01,-5.973362349644991021e+00,4.392517974490447230e+00,-3.517253374592888004e+00,2.772324825768643031e+00,-2.030854652924223736e+00,1.294696971433456856e+00,-6.042958908695499343e-01,4.187466525396588146e-04,4.844463970089342708e-01
8.296234207072097355e-01,1.252458292933017070e+01,-5.942434346799578826e+00,4.376563524076288125e+00,-3.512905429699888504e+00,2.779195250775481796e+00,-2.048236829779362278e+00,1.320734593795501510e+00,-6.360358579794902489e-01,3.418207195116096386e-02,4.524985911874637168e-01
8.300706570526045214e-01,1.244738773684222366e+01,-5.911318920670829868e+00,4.360353944479092192e+00,-3.508223683355181866e+00,2.785670840630908529e+00,-2.065210932329453630e+00,1.346421557591467977e+00,-6.675622617095509082e-01,6.794239859797535086e-02,4.202907335147212931e-01
8.305178933979991962e-01,1.237001586996500535e+01,-5.880016745779022003e+00,4.343889848171885504e+00,-3.503208186952507130e+00,2.791750215648234335e+00,-2.081773061482436127e+00,1.371750458499062297e+00,-6.988636928213416422e-01,1.016846371302116969e-01,3.878402691187388673e-01
8.309651297433938710e-01,1.229246796974108591e+01,-5.848528504392718652e+00,4.327171864107802968e+00,-3.497859024556528418e+00,2.797432051679576759e+00,-2.097919396225585320e+00,1.396713977862930722e+00,-7.299287998445287418e-01,1.353936706501615017e-01,3.551648292227603254e-01
8.314123660887886569e-01,1.221474468241741107e+01,-5.816854886526944490e+00,4.310200637714005190e+00,-3.492176312931853488e+00,2.802715080335102193e+00,-2.113646194430052194e+00,1.421304884845103311e+00,-7.607462937361442190e-01,1.690543633920227329e-01,3.222822175009766865e-01
8.318596024341833317e-01,1.213684665945141461e+01,-5.784996589941210132e+00,4.292976830885387507e+00,-3.486160201571700590e+00,2.807598089200989744e+00,-2.128949793649582922e+00,1.445516038555223925e+00,-7.913049524865835016e-01,2.026515691774583017e-01,2.892103966215836541e-01
8.323068387795780065e-01,1.205877455751686789e+01,-5.752954320137325439e+00,4.275501121978015462e+00,-3.479810872726198046e+00,2.812079922056141434e+00,-2.143826611913469460e+00,1.469340390160622345e+00,-8.215936256723659348e-01,2.361701397599514918e-01,2.559674749770828317e-01
8.327540751249727924e-01,1.198052903850978979e+01,-5.720728790357128446e+00,4.257774205802377310e+00,-3.473128541430348104e+00,2.816159479087601003e+00,-2.158273148513650153e+00,1.492770984976118154e+00,-8.516012389555246420e-01,2.695949330578086833e-01,2.225716936019732639e-01
8.332013114703674672e-01,1.190211076955427316e+01,-5.688320721580072181e+00,4.239796793616414483e+00,-3.466113455531631082e+00,2.819835717104706152e+00,-2.172285984786006097e+00,1.515800964533616568e+00,-8.813167985296912477e-01,3.029108212758832019e-01,1.890414132777549217e-01
8.336485478157622531e-01,1.182352042300799511e+01,-5.655730842520570789e+00,4.221569613118283826e+00,-3.458765895717247130e+00,2.823107649751979586e+00,-2.185861784885881232e+00,1.538423568631549720e+00,-9.107293955129519558e-01,3.361026989161092215e-01,1.553951018251705785e-01
8.340957841611570389e-01,1.174475867646791016e+01,-5.622959889625319896e+00,4.203093408438945744e+00,-3.451086175541023149e+00,2.825974347720730862e+00,-2.198997296557746672e+00,1.560632137364025951e+00,-9.398282102872966837e-01,3.691554906766373323e-01,1.216513215838733730e-01
8.345430205065517137e-01,1.166582621277565934e+01,-5.590008607070381608e+00,4.184368940134505443e+00,-3.443074641449955120e+00,2.828434938959398348e+00,-2.211689351899086109e+00,1.582420113129824113e+00,-9.686025167848344442e-01,4.020541592397763875e-01,8.782871707933626038e-02
8.349902568519463886e-01,1.158672372002287609e+01,-5.556877746758126513e+00,4.165396985178308142e+00,-3.434731672810390268e+00,2.830488608882616219e+00,-2.223934868118472075e+00,1.603781042621171604e+00,-9.970416867207000378e-01,4.347837129486518126e-01,5.394600287707296271e-02
8.354374931973411744e-01,1.150745189155648163e+01,-5.523568068314066437e+00,4.146178336952845989e+00,-3.426057681933873944e+00,2.832134600579008676e+00,-2.235730848287815764e+00,1.624708578792285474e+00,-1.025135193772626963e+00,4.673292133725484021e-01,2.002195162422137908e-02
8.358847295427358493e-01,1.142801142598388608e+01,-5.490080339083529992e+00,4.126713805241435828e+00,-3.417053114102635014e+00,2.833372215017707862e+00,-2.247074382088810829e+00,1.645196482807704808e+00,-1.052872617707211855e+00,4.996757827609783487e-01,-1.392461772156350364e-02
8.363319658881305241e-01,1.134840302717795524e+01,-5.456415334128140060e+00,4.107004216219638515e+00,-3.407718447594711542e+00,2.834200811253609675e+00,-2.257962646553585362e+00,1.665238625970445030e+00,-1.080243648452928529e+00,5.318086113865246878e-01,-4.787485147595560431e-02
8.367792022335251989e-01,1.126862740428200382e+01,-5.422573836222198906e+00,4.087050412446490810e+00,-3.398054193708733184e+00,2.834619806631350158e+00,-2.268392906799528319e+00,1.684828991629908845e+00,-1.107238090119784690e+00,5.637129647763527984e-01,-8.180987262443006891e-02
8.372264385789199848e-01,1.118868527171462723e+01,-5.388556635848886778e+00,4.066853252855485934e+00,-3.388060896788343435e+00,2.834628676988008245e+00,-2.278362516758308143e+00,1.703961677069594893e+00,-1.133845864965699057e+00,5.953741908324697851e-01,-1.157107920314481841e-01
8.376736749243147706e-01,1.110857734917451189e+01,-5.354364531196351251e+00,4.046413612745363153e+00,-3.377739134246279917e+00,2.834226956854544621e+00,-2.287868919899080478e+00,1.722630895374583915e+00,-1.160057017309550353e+00,6.267777268406771185e-01,-1.495587194622957083e-01
8.381209112697094454e-01,1.102830436164503247e+01,-5.319998328153607403e+00,4.025732383770636247e+00,-3.367089516588088305e+00,2.833414239655961175e+00,-2.296909649945898302e+00,1.740830977278837732e+00,-1.185861717390959136e+00,6.579091063682893648e-01,-1.833347744176475613e-01
8.385681476151042313e-01,1.094786703939876027e+01,-5.285458840306276329e+00,4.004810473931898152e+00,-3.356112687435482300e+00,2.832190177910189455e+00,-2.305482331589303602e+00,1.758556372992277961e+00,-1.211250265176751606e+00,6.887539660505648254e-01,-2.170200967808130210e-01
8.390153839604989061e-01,1.086726611800202313e+01,-5.250746888932253498e+00,3.983648807565947525e+00,-3.344809323549373214e+00,2.830554483425714807e+00,-2.313584681192104586e+00,1.775801654007629571e+00,-1.236213094114090083e+00,7.192980522658123377e-01,-2.505958572776073590e-01
8.394626203058935809e-01,1.078650233831914385e+01,-5.215863302997128415e+00,3.962248325335627097e+00,-3.333180134852513632e+00,2.828506927497915768e+00,-2.321214507489357981e+00,1.792561514887090590e+00,-1.260740774830347410e+00,7.495272276992899219e-01,-2.840432677489898028e-01
8.399098566512883668e-01,1.070557644651674067e+01,-5.180808919149520797e+00,3.940609984219481277e+00,-3.321225864451811560e+00,2.826047341104139576e+00,-2.328369712282527093e+00,1.808830775028762217e+00,-1.284824018779642696e+00,7.794274777957763689e-01,-3.173435912363277156e-01
8.403570929966830416e-01,1.062448919406789649e+01,-5.145584581716259542e+00,3.918734757501182830e+00,-3.308947288660289310e+00,2.823175615097504920e+00,-2.335048291127835185e+00,1.824604380412869320e+00,-1.308453681836071691e+00,8.089849171008682838e-01,-3.504781518793481654e-01
8.408043293420777164e-01,1.054324133775614136e+01,-5.110191142697377842e+00,3.896623634758711763e+00,-3.296345217018676443e+00,2.819891700399434153e+00,-2.341248334018821708e+00,1.839877405327795312e+00,-1.331620767833671115e+00,8.381857954910394426e-01,-3.834283446268192952e-01
8.412515656874725023e-01,1.046183363967942626e+01,-5.074629461760985727e+00,3.874277621853331244e+00,-3.283420492316659889e+00,2.816195608190907418e+00,-2.346968026063071200e+00,1.854645054075878541e+00,-1.354316432053037866e+00,8.670165042923836385e-01,-4.161756447598720099e-01
8.416988020328671771e-01,1.038026686725398662e+01,-5.038900406238008500e+00,3.851697740918338830e+00,-3.270173990613782333e+00,2.812087410102448892e+00,-2.352205648153137041e+00,1.868902662658996183e+00,-1.376531984654652430e+00,8.954635822880760987e-01,-4.487016172280035020e-01
8.421460383782619630e-01,1.029854179321804253e+01,-5.003004851116726215e+00,3.828885030347572549e+00,-3.256606621259975132e+00,2.807567238402840726e+00,-2.356959577631665415e+00,1.882645700443962067e+00,-1.398258894058922452e+00,9.235137216146018790e-01,-4.809879257978108003e-01
8.425932747236567488e-01,1.021665919563551128e+01,-4.966943679037231441e+00,3.805840544783731350e+00,-3.242719326915763034e+00,2.802635286186568653e+00,-2.361228288950699472e+00,1.895869771807680237e+00,-1.419488790272880108e+00,9.511537735466426557e-01,-5.130163420143388775e-01
8.430405110690514237e-01,1.013461985789944464e+01,-4.930717780285655216e+00,3.782565355106411786e+00,-3.228513083572078557e+00,2.797291807559983745e+00,-2.365010354325182362e+00,1.908570617762122890e+00,-1.440213468163630717e+00,9.783707541707575839e-01,-5.447687539751969732e-01
8.434877474144460985e-01,1.005242456873561352e+01,-4.894328052788345040e+00,3.759060548419997261e+00,-3.213988900569774820e+00,2.791537117826216274e+00,-2.368304444380645801e+00,1.920744117559062492e+00,-1.460424890678435839e+00,1.005151849947717002e+00,-5.762271749172694912e-01
8.439349837598408843e-01,9.970074122205605960e+00,-4.857775402105740881e+00,3.735327228041209757e+00,-3.199147820618699622e+00,2.785371593668767964e+00,-2.371109328795079296e+00,1.932386290274616059e+00,-1.480115192011557168e+00,1.031484423163633535e+00,-6.073737516162175387e-01
8.443822201052355592e-01,9.887569317710399375e+00,-4.821060741426330232e+00,3.711366513486600738e+00,-3.183990919816548359e+00,2.778795673333911420e+00,-2.373423876935020438e+00,1.943493296373563162e+00,-1.499276680717719801e+00,1.057356017269714066e+00,-6.381907725985179747e-01
8.448294564506302340e-01,9.804910959993220487e+00,-4.784184991560211486e+00,3.687179540459645466e+00,-3.168519307667223117e+00,2.771809856811735084e+00,-2.375247058485798313e+00,1.954061439253462762e+00,-1.517901842772346299e+00,1.082754362110845969e+00,-6.686606761663461684e-01
8.452766927960250198e-01,9.722099859142675271e+00,-4.747149080932647536e+00,3.662767460837708988e+00,-3.152734127098923089e+00,2.764414706015958956e+00,-2.376577944075986437e+00,1.964087166768551107e+00,-1.535983344578444321e+00,1.107667379042833744e+00,-6.987660582350424532e-01
8.457239291414196947e-01,9.639136830595738559e+00,-4.709953945577474599e+00,3.638131442658799397e+00,-3.136636554481881056e+00,2.756610844962496643e+00,-2.377415705896067433e+00,1.973567072733442229e+00,-1.553514035920201763e+00,1.132083185938377090e+00,-7.284896799832792924e-01
8.461711654868144805e-01,9.556022695140541146e+00,-4.672600529130292557e+00,3.613272670108033324e+00,-3.120227799645704181e+00,2.748398959946691367e+00,-2.377759618311235279e+00,1.982497898406591075e+00,-1.570486952863265229e+00,1.155990102081769777e+00,-7.578144753159300473e-01
8.466184018322092664e-01,9.472758278919117814e+00,-4.635089782821554039e+00,3.588192343503921578e+00,-3.103509105896392839e+00,2.739779799719323616e+00,-2.377609058468435510e+00,1.990876533953561234e+00,-1.586895320601729997e+00,1.179376652952320415e+00,-7.867235581396115895e-01
8.470656381776039412e-01,9.389344413430022129e+00,-4.597422665469478531e+00,3.562891679284410529e+00,-3.086481750032998850e+00,2.730754175661329164e+00,-2.376963506897575407e+00,1.998700019890091495e+00,-1.602732556251827756e+00,1.202231574896512001e+00,-8.152002294509200775e-01
8.475128745229986160e-01,9.305781935530799132e+00,-4.559600143472804845e+00,3.537371909992687691e+00,-3.069147042363913336e+00,2.721322961957244324e+00,-2.375822548106933496e+00,2.005965548504942575e+00,-1.617992271592315623e+00,1.224543819688884261e+00,-8.432279842373701095e-01
8.479601108683932909e-01,9.222071687440626775e+00,-4.521623190803504500e+00,3.511634284262839856e+00,-3.051506326722863705e+00,2.711487095767404654e+00,-2.374185871172756368e+00,2.012670465262513808e+00,-1.632668275751515408e+00,1.246302558981579045e+00,-8.707905181909288972e-01
8.484073472137880767e-01,9.138214516742371174e+00,-4.483492788999139833e+00,3.485680066805143973e+00,-3.033560980484448777e+00,2.701247577398809163e+00,-2.372053270323024154e+00,2.018812270185266655e+00,-1.646754577841106126e+00,1.267497188642695560e+00,-8.978717342343652819e-01
8.488545835591827515e-01,9.054211276385125018e+00,-4.445209927155327811e+00,3.459510538391306067e+00,-3.015312414579450540e+00,2.690605470474798810e+00,-2.369424645515447736e+00,2.024388619215928831e+00,-1.660245389536560090e+00,1.288117332983276464e+00,-9.244557488601402584e-01
8.493018199045774264e-01,8.970062824685953728e+00,-4.406775601917750862e+00,3.433126995839283602e+00,-2.996762073509664059e+00,2.679561902103388960e+00,-2.366300003009647934e+00,2.029397325559540555e+00,-1.673135127604385097e+00,1.308152848873173735e+00,-9.505268982821853951e-01
8.497490562499722122e-01,8.885770025332288213e+00,-4.368190817474337351e+00,3.406530751998066098e+00,-2.977911435362470716e+00,2.668118063044352173e+00,-2.362679455933458961e+00,2.033836361005146642e+00,-1.685418416375852102e+00,1.327593829745382648e+00,-9.760697444000866474e-01
8.501962925953669981e-01,8.801333747383843331e+00,-4.329456585547148961e+00,3.379723135732177752e+00,-2.958762011825072147e+00,2.656275207875095301e+00,-2.358563224843551964e+00,2.037703857227455728e+00,-1.697090090167638454e+00,1.346430609489324581e+00,-1.001069080576158843e+00
8.506435289407616729e-01,8.716754865274037201e+00,-4.290573925383923459e+00,3.352705491905787483e+00,-2.939315348198206390e+00,2.644034655155116376e+00,-2.353951638280117553e+00,2.040998107068177525e+00,-1.708145195649080517e+00,1.364653766232815091e+00,-1.025509937225234314e+00
8.510907652861564587e-01,8.632034258812154803e+00,-4.251543863749839502e+00,3.325479181366855386e+00,-2.919573023409714807e+00,2.631397787589325521e+00,-2.348845133315799583e+00,2.043717565797142477e+00,-1.718578994156051643e+00,1.382254126012616657e+00,-1.049377587216929530e+00
8.515380016315511336e-01,8.547172813184648277e+00,-4.212367434918822262e+00,3.298045580930864418e+00,-2.899536650027637386e+00,2.618366052190053583e+00,-2.343244256098861555e+00,2.045860852353320603e+00,-1.728386963951706878e+00,1.399222766333928947e+00,-1.072657551090836492e+00
8.519852379769458084e-01,8.462171418957128211e+00,-4.173045680665020463e+00,3.270406083364506777e+00,-2.879207874273041590e+00,2.604940960437780451e+00,-2.337149662390445304e+00,2.047426750565445541e+00,-1.737564802433679612e+00,1.415551019618314088e+00,-1.095335602084107851e+00
8.524324743223405942e-01,8.377030972075267812e+00,-4.133579650253700777e+00,3.242562097368884455e+00,-2.858588376032340950e+00,2.591124088440538653e+00,-2.330562118096063173e+00,2.048414210352577758e+00,-1.746108428288193792e+00,1.431230476540637397e+00,-1.117397770972045734e+00
8.528797106677352691e-01,8.291752361865434295e+00,-4.093970394394379042e+00,3.214515042681123980e+00,-2.837679864396287055e+00,2.576917072925635654e+00,-2.323482496259551500e+00,2.048822346916929771e+00,-1.754013984799069670e+00,1.446252995908871242e+00,-1.138830364876420420e+00
8.533269470131299439e-01,8.206335030797655250e+00,-4.054218240360403236e+00,3.186265762971177029e+00,-2.816483536729942561e+00,2.562321101704069903e+00,-2.315911338337828695e+00,2.048650191979870083e+00,-1.761278008465353651e+00,1.460611614261219549e+00,-1.159621934988825043e+00
8.537741833585247297e-01,8.120779396983522247e+00,-4.014324010222273920e+00,3.157815508333364107e+00,-2.795000972025449393e+00,2.547337732225203766e+00,-2.307849531278054034e+00,2.047897068163984535e+00,-1.767897234112718596e+00,1.474299450475283768e+00,-1.179761027755343195e+00
8.542214197039194046e-01,8.035087035406156986e+00,-3.974289112699564530e+00,3.129166012282166953e+00,-2.773234209274699769e+00,2.531968979861974667e+00,-2.299298401043531115e+00,2.046562647889722530e+00,-1.773868516743799750e+00,1.487309314108446801e+00,-1.199235261097473693e+00
8.546686560493141904e-01,7.949259425193866413e+00,-3.934114913034127969e+00,3.100318982961069558e+00,-2.751185283176615926e+00,2.516216889293509507e+00,-2.290259354174280393e+00,2.044646753922800819e+00,-1.779188944806393557e+00,1.499634331783304964e+00,-1.218032633168625978e+00
8.551158923947089763e-01,7.863297957408851957e+00,-3.893802736882370663e+00,3.071276106222717406e+00,-2.728856226830210119e+00,2.500083536847331978e+00,-2.280733879733830349e+00,2.042149361001392549e+00,-1.783855841952170174e+00,1.511267950241584668e+00,-1.236141529004583850e+00
8.555631287401036511e-01,7.777203942574946183e+00,-3.853353874076292485e+00,3.042039048603084161e+00,-2.706249074330532967e+00,2.483571032749377849e+00,-2.270723551167984411e+00,2.039070597377200755e+00,-1.787866768701340980e+00,1.522203939270310613e+00,-1.253550726959426820e+00
8.560103650854983259e-01,7.690978617944589146e+00,-3.812769582253388911e+00,3.012609460189724420e+00,-2.683365863267572315e+00,2.466681523281840871e+00,-2.260230028075588926e+00,2.035410746270409188e+00,-1.791219524013268671e+00,1.532436394500179322e+00,-1.270249404926855785e+00
8.564576014308931118e-01,7.604623154505138594e+00,-3.772051090355458047e+00,2.982988977384136042e+00,-2.660208637128113729e+00,2.449417192848875047e+00,-2.249255057891307974e+00,2.031170247238519355e+00,-1.793912146763015913e+00,1.541959740076138008e+00,-1.286227146346909711e+00
8.569048377762877866e-01,7.518138663724425186e+00,-3.731199601996274318e+00,2.953179225558205445e+00,-2.636779447600553716e+00,2.431780265950137743e+00,-2.237800477480401451e+00,2.026349697459071564e+00,-1.795942917123837690e+00,1.550768731200174999e+00,-1.301473945998089965e+00
8.573520741216824614e-01,7.431526204035350247e+00,-3.690216298698029807e+00,2.923181821604665664e+00,-2.613080356782602642e+00,2.413773009062128327e+00,-2.225868214645478016e+00,2.020949852926239299e+00,-1.797310357855623764e+00,1.558858456546347693e+00,-1.315980215574930057e+00
8.577993104670771363e-01,7.344786787059938149e+00,-3.649102342996738191e+00,2.892998376381709313e+00,-2.589113439291988783e+00,2.395397732427406723e+00,-2.213460289545270854e+00,2.014971629561315591e+00,-1.798013235499277274e+00,1.566224340547998084e+00,-1.329736789050935508e+00
8.582465468124719221e-01,7.257921383572479179e+00,-3.607858881416436514e+00,2.862630497051631639e+00,-2.564880784280072046e+00,2.376656791751618591e+00,-2.200578816025396733e+00,2.008416104237072730e+00,-1.798050561477039899e+00,1.572862145557197167e+00,-1.342734927826954028e+00
8.586937831578667080e-01,7.170930929202031123e+00,-3.566487047312294933e+00,2.832079789313594720e+00,-2.540384497348426418e+00,2.357552589808384891e+00,-2.187226002861131668e+00,2.001284515716014401e+00,-1.797421593098760040e+00,1.578767973876394670e+00,-1.354966325664942906e+00
8.591410195032613828e-01,7.083816329874028206e+00,-3.524987963582538075e+00,2.801347859530425755e+00,-2.515626702368341405e+00,2.338087577951999840e+00,-2.173404154912162323e+00,1.993578265502499836e+00,-1.796125834474104233e+00,1.583938269662291454e+00,-1.366423113407158052e+00
8.595882558486561686e-01,6.996578466991119072e+00,-3.483362745249212189e+00,2.770436316749493866e+00,-2.490609543203256226e+00,2.318264257537958617e+00,-2.159115674189341583e+00,1.985298918608748853e+00,-1.794163037330712696e+00,1.588369820701925450e+00,-1.377097863480756912e+00
8.600354921940508435e-01,6.909218202353436311e+00,-3.441612501907915789e+00,2.739346774617735125e+00,-2.465335185334199597e+00,2.298085181251372955e+00,-2.144363060833467394e+00,1.976448204234746653e+00,-1.791533201738297665e+00,1.592059760060959395e+00,-1.386983594187782387e+00
8.604827285394455183e-01,6.821736382817813471e+00,-3.399738340046245977e+00,2.708080853190651727e+00,-2.439805817388086329e+00,2.277552954343152081e+00,-2.129148914006016469e+00,1.967028016362003529e+00,-1.788236576738683414e+00,1.595005567604199426e+00,-1.396073773780594607e+00
8.609299648848403042e-01,6.734133844696442495e+00,-3.357741365231205144e+00,2.676640180635468713e+00,-2.414023652569019518e+00,2.256670235774066668e+00,-2.113475932691912362e+00,1.957040414261216998e+00,-1.784273660881791956e+00,1.597205071388316133e+00,-1.404362324322684152e+00
8.613772012302349790e-01,6.646411417894768192e+00,-3.315622684165468570e+00,2.645026394828363436e+00,-2.387990929992536593e+00,2.235439739266654513e+00,-2.097346916414291940e+00,1.946487622913818605e+00,-1.779645202667576198e+00,1.598656448926782936e+00,-1.411843625334901153e+00
8.618244375756296538e-01,6.558569929788408359e+00,-3.273383406612417001e+00,2.613241144845710462e+00,-2.361709915922737046e+00,2.213864234264910191e+00,-2.080764765861232046e+00,1.935372033347376286e+00,-1.774352200893883458e+00,1.599358228327031117e+00,-1.418512517227107583e+00
8.622716739210244397e-01,6.470610208839532973e+00,-3.231024647190125165e+00,2.581286092349471595e+00,-2.335182904912421087e+00,2.191946546801860407e+00,-2.063732483424517206e+00,1.923696202884907613e+00,-1.768395904910276428e+00,1.599309289299815529e+00,-1.424364304515222779e+00
8.627189102664192255e-01,6.382533087952412032e+00,-3.188547527034189866e+00,2.549162912866651975e+00,-2.308412220846150387e+00,2.169689560274967288e+00,-2.046253173650392387e+00,1.911462855308064812e+00,-1.761777814777790940e+00,1.598508864040794952e+00,-1.429394758823681943e+00
8.631661466118139003e-01,6.294339407568159572e+00,-3.145953175329391449e+00,2.516873296962819140e+00,-2.281400217886242920e+00,2.147096216129352086e+00,-2.028330043602311505e+00,1.898674880934201559e+00,-1.754499681334642291e+00,1.596956537984330016e+00,-1.433600121673311856e+00
8.636133829572086862e-01,6.206030018498636558e+00,-3.103242730710184638e+00,2.484418951309669499e+00,-2.254149281321686793e+00,2.124169514448838836e+00,-2.009966403135661661e+00,1.885335336607305123e+00,-1.746563506167857049e+00,1.594652250429487994e+00,-1.436977107054612457e+00
8.640606193026033610e-01,6.117605784499842159e+00,-3.060417342530167950e+00,2.451801599646770580e+00,-2.226661828320074310e+00,2.100912514454897906e+00,-1.991165665084546177e+00,1.871447445602852255e+00,-1.737971541490880067e+00,1.591596295038270048e+00,-1.439522903786440766e+00
8.645078556479980358e-01,6.029067584584234751e+00,-3.017478172000266579e+00,2.419022983637269864e+00,-2.198940308582392866e+00,2.077328334913349561e+00,-1.971931345360498966e+00,1.857014597446501547e+00,-1.728726289927095205e+00,1.587789320206048682e+00,-1.441235177660119327e+00
8.649550919933928217e-01,5.940416315072470255e+00,-2.974426393195860996e+00,2.386084863617746521e+00,-2.170987204900801437e+00,2.053420154448941659e+00,-1.952267062963231492e+00,1.842040347646688003e+00,-1.718830504199298170e+00,1.583232329304211206e+00,-1.442112073368935876e+00
8.654023283387874965e-01,5.851652891384411248e+00,-2.931263193932796884e+00,2.352989019242159419e+00,-2.142805033619377575e+00,2.029191211767789493e+00,-1.932176539903398771e+00,1.826528417341120480e+00,-1.708287186725133244e+00,1.577926680795040726e+00,-1.442152216223071548e+00
8.658495646841821713e-01,5.762778249569141309e+00,-2.887989776512148499e+00,2.319737250019791031e+00,-2.114396344997728328e+00,2.004644805787575201e+00,-1.911663601037302040e+00,1.810482692857109610e+00,-1.697099589118432839e+00,1.571874088218777610e+00,-1.441354713649921404e+00
8.662968010295769572e-01,5.673793347574447310e+00,-2.844607358333936187e+00,2.286331375747346684e+00,-2.085763723477616516e+00,1.979784295675655059e+00,-1.890732173813647776e+00,1.793907225185827459e+00,-1.685271211596538699e+00,1.565076620052927137e+00,-1.439719156479842610e+00
8.667440373749716320e-01,5.584699166255492564e+00,-2.801117172379703923e+00,2.252773236835130533e+00,-2.056909787852521543e+00,1.954613100794986735e+00,-1.869386287932293556e+00,1.776806229370432089e+00,-1.672805802293550803e+00,1.557536699443760941e+00,-1.437245620017291170e+00
8.671912737203664179e-01,5.495496710122538708e+00,-2.757520467563857380e+00,2.219064694527222326e+00,-2.027837191340082335e+00,1.929134700557844084e+00,-1.847630074914953902e+00,1.759184083808052579e+00,-1.659707356479508844e+00,1.549257103810037783e+00,-1.433934664897388522e+00
8.676385100657612037e-01,5.406187007828171076e+00,-2.713818508953987241e+00,2.185207631015831709e+00,-1.998548621557568739e+00,1.903352634187441605e+00,-1.825467767587960921e+00,1.741045329465695790e+00,-1.645980115685541589e+00,1.540240964318943639e+00,-1.429787337727885133e+00
8.680857464111558786e-01,5.316771112393610110e+00,-2.670012577859990799e+00,2.151203949449684849e+00,-1.969046800400251929e+00,1.877270500387352881e+00,-1.802903699476995136e+00,1.722394669010011814e+00,-1.631628566734944386e+00,1.530491765234241797e+00,-1.424805171516538405e+00
8.685329827565505534e-01,5.227250101174158559e+00,-2.626103971791998504e+00,2.117055573836446936e+00,-1.939334483822683364e+00,1.850891956918740533e+00,-1.779942304113787621e+00,1.703236965850923879e+00,-1.616657440680188795e+00,1.520013343136627837e+00,-1.418990185883896693e+00
8.689802191019452282e-01,5.137625075564121957e+00,-2.582094004287272870e+00,2.082764448839311111e+00,-1.909414461522994877e+00,1.824220720085482306e+00,-1.756588114254880262e+00,1.683577243099183995e+00,-1.601071711645903672e+00,1.508809886016318824e+00,-1.412344887061500520e+00
8.694274554473400141e-01,5.047897160440761866e+00,-2.537984004605883914e+00,2.048332539467599744e+00,-1.879289556530080674e+00,1.797260564127087790e+00,-1.732845761012334229e+00,1.663420682437772191e+00,-1.584876595577775493e+00,1.496885932237835615e+00,-1.404872267675480346e+00
8.698746917927346889e-01,4.958067503347668215e+00,-2.493775317295317429e+00,2.013761830661502827e+00,-1.848962624693777812e+00,1.770015320519491286e+00,-1.708719972896485473e+00,1.642772622907217706e+00,-1.568077548897420792e+00,1.484246369377026920e+00,-1.396575806315587975e+00
8.703219281381293637e-01,4.868137273417088906e+00,-2.449469301623815376e+00,1.979054326770797401e+00,-1.818436554077902390e+00,1.742488877183611562e+00,-1.684215574770626223e+00,1.621638559604739349e+00,-1.550680267063151430e+00,1.470896432930263398e+00,-1.387459466889599646e+00
8.707691644835241496e-01,4.778107660031741588e+00,-2.405067330882696197e+00,1.944212050927738966e+00,-1.787714264256307528e+00,1.714685177601809052e+00,-1.659337486717748611e+00,1.600024142297326035e+00,-1.532690683036732837e+00,1.456841704895888157e+00,-1.377527697763166969e+00
8.712164008289189354e-01,4.687979871225827821e+00,-2.360570791557523584e+00,1.909237044314020748e+00,-1.756798705511881664e+00,1.686608219842181455e+00,-1.634090722819281805e+00,1.577935173948688208e+00,-1.514114965656071066e+00,1.442088112227864816e+00,-1.366785430685054203e+00
8.716636371743136102e-01,4.597755131825167041e+00,-2.315981082368070876e+00,1.874131365321764608e+00,-1.725692857938446290e+00,1.658262055490656195e+00,-1.608480389845799330e+00,1.555377609160075281e+00,-1.494959517913839075e+00,1.426641925161644231e+00,-1.355238079497803394e+00
8.721108735197083961e-01,4.507434681326566661e+00,-2.271299613177147680e+00,1.838897088608591801e+00,-1.694399730445593333e+00,1.629650788490910385e+00,-1.582511685859712802e+00,1.532357552524957756e+00,-1.475230975142021395e+00,1.410509755412215238e+00,-1.342891538633772308e+00
8.725581098651030709e-01,4.417019771516669024e+00,-2.226527803768416192e+00,1.803536304046871708e+00,-1.662922359666562322e+00,1.600778573892221335e+00,-1.556189898730050869e+00,1.508881256897671719e+00,-1.454936203102479286e+00,1.393698554244442889e+00,-1.329752181396648414e+00
8.730053462104977458e-01,4.326511663829621490e+00,-2.181667082492846355e+00,1.768051115566884546e+00,-1.631263808768905088e+00,1.571649616505005564e+00,-1.529520404559104652e+00,1.484955121575824322e+00,-1.434082295983349020e+00,1.376215610415519652e+00,-1.315826858028287250e+00
8.734525825558925316e-01,4.235911626444297973e+00,-2.136718884784202466e+00,1.732443639894186260e+00,-1.599427166168212455e+00,1.542268169464303673e+00,-1.502508666021170836e+00,1.460585690396674075e+00,-1.412676574301468424e+00,1.358068547989708330e+00,-1.301122893561026173e+00
8.738998189012872064e-01,4.145220931120793040e+00,-2.091684651543401774e+00,1.696716005181073017e+00,-1.567415544144800332e+00,1.512638532701117144e+00,-1.475160230613310031e+00,1.435779649747408460e+00,-1.390726582710760217e+00,1.339265324025313619e+00,-1.285648085455420864e+00
8.743470552466818813e-01,4.054440849775780009e+00,-2.046565827391549242e+00,1.660870349531969437e+00,-1.535232077363190895e+00,1.482765051321442096e+00,-1.447480728817964968e+00,1.410543826489167429e+00,-1.368240087716427578e+00,1.319814226133734891e+00,-1.269410701023266919e+00
8.747942915920766671e-01,3.963572650797514640e+00,-2.001363858792038819e+00,1.624908819423072526e+00,-1.502879921294714372e+00,1.452652113893309727e+00,-1.419475872177758058e+00,1.384885185795134310e+00,-1.345225075295282346e+00,1.299723869910932361e+00,-1.252419474636228935e+00
8.752415279374714530e-01,3.872617595099741017e+00,-1.956080192041348198e+00,1.588833568015926234e+00,-1.470362250542905258e+00,1.422304150641510390e+00,-1.391151451282123030e+00,1.358810828902337065e+00,-1.321689748421835064e+00,1.279003196240913631e+00,-1.234683604719681194e+00
8.756887642828661278e-01,3.781576931915326512e+00,-1.910716271128936050e+00,1.552646753365280352e+00,-1.437682257072030900e+00,1.391725631550347231e+00,-1.362513333666123039e+00,1.332327990777513405e+00,-1.297642524500507433e+00,1.257661468471609423e+00,-1.216212750532124742e+00
8.761360006282609136e-01,3.690451894328145244e+00,-1.865273535465514776e+00,1.516350536520644443e+00,-1.404843148338225323e+00,1.360921064373896039e+00,-1.333567461620971839e+00,1.305444037696593895e+00,-1.273092032703555088e+00,1.235708269462763020e+00,-1.197017028729851384e+00
8.765832369736555885e-01,3.599243694545680050e+00,-1.819753417480914681e+00,1.479947079522488718e+00,-1.371848145324067625e+00,1.329894992554578215e+00,-1.304319849916978580e+00,1.278166464738441199e+00,-1.248047111215254912e+00,1.213153498506299499e+00,-1.177107009717220931e+00
8.770304733190502633e-01,3.507953518909278756e+00,-1.774157340090028345e+00,1.443438543291916565e+00,-1.338700480475561339e+00,1.298651993049053432e+00,-1.274776583438021582e+00,1.250502893192050102e+00,-1.222516804381663214e+00,1.190007368118589426e+00,-1.156493713782088095e+00
8.774777096644450491e-01,3.416582522644726616e+00,-1.728486714028151017e+00,1.406827085414842138e+00,-1.305403395542446665e+00,1.267196674062331274e+00,-1.244943814728384446e+00,1.222461067877970819e+00,-1.196510359766641329e+00,1.166280400705228537e+00,-1.135188607016913043e+00
8.779249460098397240e-01,3.325131824351788445e+00,-1.682742935055038025e+00,1.370114857820128096e+00,-1.271960139321336447e+00,1.235533672689575591e+00,-1.214827761451438004e+00,1.194048854383453762e+00,-1.170037225113644830e+00,1.141983425097835125e+00,-1.113203597025075320e+00
8.783721823552343988e-01,3.233602500232605870e+00,-1.636927381027655226e+00,1.333304004351667515e+00,-1.238373965301688306e+00,1.203667652465681082e+00,-1.184434703760278262e+00,1.165274236211457204e+00,-1.143107045213473727e+00,1.117127572963116933e+00,-1.090551028412680479e+00
8.788194187006290736e-01,3.141995578060035932e+00,-1.591041408842122085e+00,1.296396658234817645e+00,-1.204648129214955343e+00,1.171603300822871008e+00,-1.153770981580527044e+00,1.136145311843673511e+00,-1.115729658678064729e+00,1.091724275084207996e+00,-1.067243678065803669e+00
8.792666550460238595e-01,3.050312030884196446e+00,-1.545086351244009837e+00,1.259394939436509819e+00,-1.170785886486323868e+00,1.139345326455831975e+00,-1.122842991804859913e+00,1.106670291717204435e+00,-1.087915094620035106e+00,1.065785257514077378e+00,-1.043294750213035194e+00
8.797138913914186453e-01,2.958552770479543348e+00,-1.499063513508148038e+00,1.222300951919945922e+00,-1.136790489589853292e+00,1.106898456595082791e+00,-1.091657185399897312e+00,1.076857495115434826e+00,-1.059673569238444912e+00,1.039322537601374830e+00,-1.018717871273617570e+00
8.801611277368133202e-01,2.866718640530176110e+00,-1.452974169986780861e+00,1.185116780792977220e+00,-1.102665185306187290e+00,1.074267434187846648e+00,-1.060220064424780784e+00,1.046715346972506566e+00,-1.031015482310239539e+00,1.012348419888254636e+00,-9.935270844907800880e-01
8.806083640822081060e-01,2.774810409554685720e+00,-1.406819560526749946e+00,1.147844489350690278e+00,-1.068413211883352476e+00,1.041457014986898688e+00,-1.028538178961894145e+00,1.016252374591823271e+00,-1.001951413587798712e+00,9.848754918805873171e-01,-9.677368443506629836e-01
8.810556004276027808e-01,2.682828763570156205e+00,-1.360600886755488403e+00,1.110486116012035840e+00,-1.034037796100437223e+00,1.008471964547179356e+00,-9.966181239595002239e-01,9.854772042783410679e-01,-9.724921191023107037e-01,9.569166196902474386e-01,-9.413620107865017239e-01
8.815028367729974557e-01,2.590774298495513328e+00,-1.314319308235921913e+00,1.073043671150573530e+00,-9.995421502342682896e-01,9.753170551302972058e-01,-9.644665359864330600e-01,9.543985578848019902e-01,-9.426485273731619596e-01,9.284849435496937975e-01,-9.144178431683011032e-01
8.819500731183922415e-01,2.498648924106063873e+00,-1.267976646550837749e+00,1.035519700239598162e+00,-9.649299731742253527e-01,9.419975054551951166e-01,-9.320904356683661351e-01,9.230254431327128417e-01,-9.124317296263225741e-01,8.995936675969959939e-01,-8.869196932148531998e-01
8.823973094637869163e-01,2.406455359705461650e+00,-1.221575132370728456e+00,9.979170814658561151e-01,-9.302052700505287763e-01,9.085188216406939743e-01,-8.994971018064102930e-01,8.913670783873020032e-01,-8.818529682480116261e-01,8.702561047764495461e-01,-8.588830573782921807e-01
8.828445458091815912e-01,2.314194890753356049e+00,-1.175116280304324246e+00,9.602381255782760361e-01,-8.953715507811774721e-01,8.748860931229277549e-01,-8.666935219537095225e-01,8.594325857084909037e-01,-8.509236500894699073e-01,8.404860134513244541e-01,-8.303240758828880352e-01
8.832917821545763770e-01,2.221868805037970240e+00,-1.128601609122404037e+00,9.224851519280845569e-01,-8.604323426874940228e-01,8.411044426858453882e-01,-8.336867435421402295e-01,8.272311880852313282e-01,-8.196553428731276902e-01,8.102973964819800701e-01,-8.012592466094385912e-01
8.837390184999711629e-01,2.129478397205438522e+00,-1.082032643991962972e+00,8.846604901561876400e-01,-8.253911917647087648e-01,8.071790270902406972e-01,-8.004838733932491124e-01,7.947722071288534362e-01,-7.880597702033632634e-01,7.797044926258046571e-01,-7.717054120169415388e-01
8.841862548453658377e-01,2.037024968777968681e+00,-1.035410916447653040e+00,8.467664800699805649e-01,-7.902516623399342688e-01,7.731150362852037272e-01,-7.670920761216012407e-01,7.620650601451323114e-01,-7.561488065981852857e-01,7.487217686052838328e-01,-7.416797470538754045e-01
8.846334911907606235e-01,1.944509828169779020e+00,-9.887379643618205982e-01,8.088054715185359900e-01,-7.550173367279428005e-01,7.389176926168770088e-01,-7.335185725360346964e-01,7.291192572079815415e-01,-7.239344725326637420e-01,7.173639112090826053e-01,-7.111997471413650240e-01
8.850807275361552984e-01,1.851934290701053198e+00,-9.420153319132764658e-01,7.707798242662728949e-01,-7.196918148848480135e-01,7.045922500346110118e-01,-6.997706380389130398e-01,6.959443982348664237e-01,-6.914289294941979858e-01,6.856458194262307071e-01,-6.802832162283123374e-01
8.855279638815499732e-01,1.759299678609374862e+00,-8.952445695545101501e-01,7.326919078648803652e-01,-6.842787140594750461e-01,6.701439932943143996e-01,-6.658556010231764244e-01,6.625501700637377311e-01,-6.586444750494275802e-01,6.535825966132216003e-01,-6.489482549183142046e-01
8.859752002269447591e-01,1.666607321059177860e+00,-8.484272339776350869e-01,6.945441015237225901e-01,-6.487816684426332969e-01,6.355782371592004765e-01,-6.317808412673908691e-01,6.289463435316842155e-01,-6.255935379229804472e-01,6.211895426942113385e-01,-6.172132486685463215e-01
8.864224365723394339e-01,1.573858554149000000e+00,-8.015648880789464359e-01,6.563387939786318181e-01,-6.132043288142048354e-01,6.009003255978528912e-01,-5.975537883287143082e-01,5.951427705552239100e-01,-5.922886730879789452e-01,5.884821463942473407e-01,-5.850968560605416258e-01
8.868696729177341087e-01,1.481054720916314960e+00,-7.546591009219824064e-01,6.180783833590022258e-01,-5.775503621879642946e-01,5.661156309795223329e-01,-5.631819199337009252e-01,5.611493812121546298e-01,-5.587425568682276023e-01,5.554760775054417010e-01,-5.526179971427875870e-01
8.873169092631288946e-01,1.388197171340371128e+00,-7.077114476993034975e-01,5.797652770533547884e-01,-5.418234514542930036e-01,5.312295532668168674e-01,-5.286727603670953179e-01,5.269761808251161028e-01,-5.249679820522294982e-01,5.221871791862443546e-01,-5.197958418452857110e-01
8.877641456085236804e-01,1.295287262342796453e+00,-6.607235096928745222e-01,5.414018915732823345e-01,-5.060272950206989861e-01,4.962475192056967077e-01,-4.940338788585345586e-01,4.926332470467815750e-01,-4.909778530189541912e-01,4.886314602937313900e-01,-4.866497984659960419e-01
8.882113819539183552e-01,1.202326357785922228e+00,-6.136968742330124460e-01,5.029906524157456982e-01,-4.701656064501197330e-01,4.611749815127534902e-01,-4.592728879671370557e-01,4.581307269466567966e-01,-4.567851808753303766e-01,4.548250877488882460e-01,-4.531995022291450126e-01
8.886586182993131411e-01,1.109315828468839138e+00,-5.666331346559201343e-01,4.645339939237342897e-01,-4.342421140970145199e-01,4.260174180597799953e-01,-4.243974419639813256e-01,4.234788340994913858e-01,-4.224030786054744357e-01,4.207843789348946206e-01,-4.194648039154026953e-01
8.891058546447078159e-01,1.016257052121533500e+00,-5.195338902599773157e-01,4.260343591454316403e-01,-3.982605607413833848e-01,3.907803310557612653e-01,-3.894152352126103445e-01,3.886878456754370159e-01,-3.878447562317812736e-01,3.865257941285392684e-01,-3.854657585640556272e-01
8.895530909901024907e-01,9.231514133964333624e-01,-4.724007462604421503e-01,3.874941996916071441e-01,-3.622247032204487516e-01,3.554692462260351515e-01,-3.543340005473025744e-01,3.537680995316918597e-01,-3.531235159876252583e-01,3.520659289645116097e-01,-3.512226142469299095e-01
8.900003273354971656e-01,8.300003038580545667e-01,-4.252353137429293328e-01,3.489159755915239858e-01,-3.261383120582717066e-01,3.200897119888820308e-01,-3.191615076493781178e-01,3.187299913059046252e-01,-3.182527475019386598e-01,3.174215069328384375e-01,-3.167558009143193187e-01
8.904475636808919514e-01,7.368051219702740351e-01,-3.780392096154066017e-01,3.103021551471630834e-01,-2.900051710931155213e-01,2.846472986293639984e-01,-2.839055614213524814e-01,2.835839715111458936e-01,-2.832459229954761293e-01,2.826093719092750423e-01,-2.820859193127436271e-01
8.908948000262866262e-01,6.435672730815606979e-01,-3.308140565588889581e-01,2.716552147859010446e-01,-2.538290771026866510e-01,2.491475974705408269e-01,-2.485740003590696245e-01,2.483405426325792087e-01,-2.481165924889018326e-01,2.476464807187842565e-01,-2.472337299746563133e-01
8.913420363716813011e-01,5.502881694077341734e-01,-2.835614829766113232e-01,2.329776389114669444e-01,-2.176138394270880072e-01,2.135962200418983770e-01,-2.131746949216497544e-01,2.130102562256703802e-01,-2.128783790225323713e-01,2.125498957319390536e-01,-2.122201422799492310e-01
8.917892727170761979e-01,4.569692300126835249e-01,-2.362831229418973500e-01,1.942719197533553377e-01,-1.813632795896491512e-01,1.779987972451542166e-01,-1.777155458994146286e-01,1.776037100160944293e-01,-1.775449738878976946e-01,1.773367774944123454e-01,-1.770662035894070563e-01
8.922365090624708728e-01,3.636118807871171477e-01,-1.889806161447540322e-01,1.555405572147204873e-01,-1.450812309156619406e-01,1.423609785174660969e-01,-1.422044827798164546e-01,1.421315450013685977e-01,-1.421301318711484241e-01,1.420243773895771833e-01,-1.417930884501454880e-01
8.926837454078655476e-01,2.702175544245033478e-01,-1.416556078367805505e-01,1.167860587184104126e-01,-1.087715381486958899e-01,1.066884309917243145e-01,-1.066494621110541940e-01,1.066044425538924534e-01,-1.066476665079879593e-01,1.066300303339020594e-01,-1.064220878727075714e-01
8.931309817532603335e-01,1.767876903953777834e-01,-9.430974877497266817e-02,7.801093905162537201e-02,-7.243805706495076713e-02,7.098683865437716012e-02,-7.105846586382280616e-02,7.103312152584351225e-02,-7.111144535058500082e-02,7.117114750559128122e-02,-7.097459868027533592e-02
8.935782180986550083e-01,8.332373491922195896e-02,-4.694469516403021458e-02,3.921772020887148713e-02,-3.608465408533689800e-02,3.526190150048624794e-02,-3.543949979089411340e-02,3.542833535562639469e-02,-3.553538524615440508e-02,3.566520910616299833e-02,-3.547211292968877050e-02
8.940254544440497941e-01,-1.017285906584541877e-02,4.378914027163283151e-04,4.089312333042105507e-04,2.847941146272292556e-04,-4.806653139041161538e-04,1.994082153874421337e-04,-1.991308240435474275e-04,6.655237270714042808e-05,1.297571550473719526e-04,6.379259565347794592e-05


==> data/error_mapping_function_solver_pres.csv <==
pres,map_err
1E-4, 0.0112685490744407
1E-5,  0.008569226090472871
1E-6, 0.0069504577986807085
1E-7, 1.8137074462567723e-06
1E-8, 5.2866454790679446e-08


==> data/logits/plot_logits_0.csv <==
t,y0,y1,y2,y3,y4,y5,y6,y7,y8,y9
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.878569005573453834e-04,3.674672166500747572e-02,3.249265055421310389e-02,-2.160826292146171904e-02,1.619198159612733612e-02,-2.283259531729932637e-02,-6.614617506211818709e-04,2.704307636184960506e-02
9.757138011146907668e-04,7.353502468297648531e-02,6.502335343170365101e-02,-4.324109684306899626e-02,3.240243554399356574e-02,-4.569169762630190257e-02,-1.323141308173214278e-03,5.411680398292910421e-02
1.463570701672035988e-03,1.103642195136833731e-01,9.759278791149264554e-02,-6.489821647488806799e-02,4.863120855866422121e-02,-6.857755110199863224e-02,-1.984493812888562386e-03,8.122072577893825474e-02
1.951427602229381534e-03,1.472335864421498719e-01,1.302016161143036144e-01,-8.657931964274973025e-02,6.487813517447101053e-02,-9.149038614244689449e-02,-2.644969920891044463e-03,1.083543628131918013e-01
2.439284502786727080e-03,1.841423835050997326e-01,1.628504898249998611e-01,-1.082840919156550924e-01,8.114304121782839330e-02,-1.144304241981902170e-01,-3.304016019894162604e-03,1.355172201123558129e-01
2.927141403344071975e-03,2.210898535925878705e-01,1.955400565927175593e-01,-1.300122107485779666e-01,9.742574691744279591e-02,-1.373978820928650202e-01,-3.961074427083349780e-03,1.627087918752961881e-01
3.414998303901417304e-03,2.580752307247996535e-01,2.282709651086928804e-01,-1.517633491406655266e-01,1.137260696519150349e-01,-1.603929758349932622e-01,-4.615583569182811485e-03,1.899285660750390237e-01
3.902855204458763067e-03,2.950977455040234010e-01,2.610438698617852382e-01,-1.735371788088369560e-01,1.300438263347352685e-01,-1.834159239209623704e-01,-5.266978144706134513e-03,2.171760284538438168e-01
4.390712105016108396e-03,3.321566297417918867e-01,2.938594350716932646e-01,-1.953333728767785438e-01,1.463788354366706290e-01,-2.064669501291903908e-01,-5.914689268391726262e-03,2.444506659113873659e-01
4.878569005573454159e-03,3.692511202611978294e-01,3.267183378998687049e-01,-2.171516080793373105e-01,1.627309186455460355e-01,-2.295462858054784505e-01,-6.558144597821988220e-03,2.717519692860609903e-01
5.366425906130799055e-03,4.063804618743802610e-01,3.596212709381226280e-01,-2.389915664823129560e-01,1.790999021634180344e-01,-2.526541716395501735e-01,-7.196768442226580964e-03,2.990794355293804885e-01
5.854282806688143950e-03,4.435439095351809691e-01,3.925689439749284748e-01,-2.608529367176457003e-01,1.954856176411411683e-01,-2.757908589327763282e-01,-7.829981853470904807e-03,3.264325692735059459e-01
6.342139707245489713e-03,4.807407296669716779e-01,4.255620850394162269e-01,-2.827354147340016555e-01,2.118879027503254853e-01,-2.989566103570855393e-01,-8.457202699227506226e-03,3.538108837918734761e-01
6.829996607802834609e-03,5.179702006656600188e-01,4.586014407230697976e-01,-3.046387040627601683e-01,2.283066013926921822e-01,-3.221517002050652834e-01,-9.077845718332686054e-03,3.812139013529455833e-01
7.317853508360180372e-03,5.552316125778532507e-01,4.916877757791070502e-01,-3.265625155993912010e-01,2.447415635468141448e-01,-3.453764141312428149e-01,-9.691322558326775916e-03,4.086411529670617715e-01
7.805710408917526134e-03,5.925242659542079293e-01,5.248218719995666470e-01,-3.485065669002371247e-01,2.611926447522565087e-01,-3.686310483845585684e-01,-1.029704179517884621e-02,4.360921775264126055e-01
8.293567309474871030e-03,6.298474698779447101e-01,5.580045263700847968e-01,-3.704705809946914341e-01,2.776597052311078340e-01,-3.919159085320242930e-01,-1.089440893519628972e-02,4.635665203381221233e-01
8.781424210032216793e-03,6.672005391685305042e-01,5.912365485023641787e-01,-3.924542847127695522e-01,2.941426086469006163e-01,-4.152313076735660857e-01,-1.148282639911679670e-02,4.910637310504375463e-01
9.269281110589560821e-03,7.045827907605364260e-01,6.245187573443389262e-01,-4.144574065280816622e-01,3.106412205009287941e-01,-4.385775641480517129e-01,-1.206169348838673216e-02,5.185833609720358339e-01
9.757138011146908319e-03,7.419935392576751942e-01,6.578519771680457762e-01,-4.364796739162074557e-01,3.271554061659596169e-01,-4.619549987305162642e-01,-1.263040633362252918e-02,5.461249597844477499e-01
1.024499491170425235e-02,7.794320916619834616e-01,6.912370328351609139e-01,-4.585208102284525911e-01,3.436850285573272989e-01,-4.853639313205508898e-01,-1.318835782525629163e-02,5.736880716475732944e-01
1.073285181226159811e-02,8.168977412782095771e-01,7.246747443402679068e-01,-4.805805310810226105e-01,3.602299454414356616e-01,-5.088046771219048026e-01,-1.373493752636623100e-02,6.012722306983365739e-01
1.122070871281894387e-02,8.543897607933579330e-01,7.581659206318043243e-01,-5.026585402595883378e-01,3.767900063816446155e-01,-5.322775423132605210e-01,-1.426953156769075748e-02,6.288769559424399747e-01
1.170856561337628790e-02,8.919073945314148766e-01,7.917113527107082493e-01,-5.247545251392492505e-01,3.933650493215566923e-01,-5.557828192102038933e-01,-1.479152252482771046e-02,6.565017455392377910e-01
1.219642251393363366e-02,9.294498498831706979e-01,8.253118060067035078e-01,-5.468681516198558024e-01,4.099548968056602738e-01,-5.793207809183329449e-01,-1.530028927761517554e-02,6.841460704796680226e-01
1.268427941449097943e-02,9.670162879114024834e-01,8.589680120324363344e-01,-5.689990585768387454e-01,4.265593518374520832e-01,-6.028916754776716402e-01,-1.579520685170174299e-02,7.118093676574341888e-01
1.317213631504832519e-02,1.004605813130939218e+00,8.926806593150583558e-01,-5.911468518272645634e-01,4.431781933748227820e-01,-6.264957194980895760e-01,-1.627564624229402290e-02,7.394910323330874391e-01
1.365999321560566922e-02,1.042217462464209987e+00,9.264503836057736974e-01,-6.133110976114724000e-01,4.598111714629739000e-01,-6.501330912861008615e-01,-1.674097422009532266e-02,7.671904099914479414e-01
1.414785011616301671e-02,1.079850193371763023e+00,9.602777573669130096e-01,-6.354913155899941657e-01,4.764580020046388364e-01,-6.738039234627285490e-01,-1.719055311942377373e-02,7.949067875919951787e-01
1.463570701672036074e-02,1.117502876990741578e+00,9.941632836769118686e-01,-6.576869747840146108e-01,4.931183637358570460e-01,-6.975082986877251257e-01,-1.762374072066438813e-02,8.226393885041413112e-01
1.512356391727770651e-02,1.155175022491843562e+00,1.028108034583349983e+00,-6.798979192834182506e-01,5.097922171608605391e-01,-7.212466986222132448e-01,-1.803990416928982765e-02,8.503879054759605483e-01
1.561142081783505227e-02,1.192866266097971417e+00,1.062113200863627593e+00,-7.021240679037404897e-01,5.264795795772413411e-01,-7.450196872603608300e-01,-1.843841011356511794e-02,8.781521246396618574e-01
1.609927771839239630e-02,1.230575900147178992e+00,1.096179676825792537e+00,-7.243651373629695911e-01,5.431803177068547095e-01,-7.688276189493956636e-01,-1.881861572121940052e-02,9.059315789750739256e-01
1.658713461894974206e-02,1.268303221466169584e+00,1.130308367200731468e+00,-7.466208469999983111e-01,5.598943010732613246e-01,-7.926708542537073132e-01,-1.917987542066454387e-02,9.337258046244116816e-01
1.707499151950708782e-02,1.306047530300312065e+00,1.164500186105696944e+00,-7.688909181127594472e-01,5.766214015223091183e-01,-8.165497592452345410e-01,-1.952154091290436710e-02,9.615343400859905909e-01
1.756284842006443359e-02,1.343808129279566499e+00,1.198756056033801531e+00,-7.911750733167260963e-01,5.933614927578735321e-01,-8.404647048131652642e-01,-1.984296118641964979e-02,9.893567254340114303e-01
1.805070532062177935e-02,1.381584322420317479e+00,1.233076906869475353e+00,-8.134730359237732911e-01,6.101144498927567605e-01,-8.644160659929503998e-01,-2.014348253502312724e-02,1.017192501564412765e+00
1.853856222117912164e-02,1.419375414163107640e+00,1.267463674929891315e+00,-8.357845293414043475e-01,6.268801490147475342e-01,-8.884042213146313705e-01,-2.042244857868957819e-02,1.045041209466790244e+00
1.902641912173647087e-02,1.457180708446286443e+00,1.301917302032350454e+00,-8.581092764923377025e-01,6.436584667678397764e-01,-9.124295521704834933e-01,-2.067920028735742433e-02,1.072902389522389477e+00
1.951427602229381664e-02,1.494999507815552020e+00,1.336438734587642507e+00,-8.804469992544565748e-01,6.604492799486092469e-01,-9.364924422019660355e-01,-2.091307600770425656e-02,1.100775580828158517e+00
2.000213292285115893e-02,1.532831112569414955e+00,1.371028922719353060e+00,-9.027974179211241124e-01,6.772524651177527222e-01,-9.605932767059937039e-01,-2.112341149289381770e-02,1.128660320546876372e+00
2.048998982340850469e-02,1.570674819940558686e+00,1.405688819409163237e+00,-9.251602506818572547e-01,6.940678982267838304e-01,-9.847324420605169104e-01,-2.130953993529738355e-02,1.156556143283347771e+00
2.097784672396585046e-02,1.608529923313102294e+00,1.440419379668082422e+00,-9.475352131233665265e-01,7.108954542598896476e-01,-1.008910325169416922e+00,-2.147079200218648953e-02,1.184462580486665306e+00
2.146570362452319622e-02,1.646395711475782342e+00,1.475221559733673971e+00,-9.699220177509557672e-01,7.277350068909447245e-01,-1.033127312926711561e+00,-2.160649587440022223e-02,1.212379159878537394e+00
2.195356052508054198e-02,1.684271467911030440e+00,1.510096316293229934e+00,-9.923203735302877915e-01,7.445864281556900943e-01,-1.057383791700083453e+00,-2.171597728798263516e-02,1.240305404907694031e+00
2.244141742563788774e-02,1.722156470119961202e+00,1.545044605732914800e+00,-1.014729985449509986e+00,7.614495881390636045e-01,-1.081680146833708722e+00,-2.179855957879744954e-02,1.268240834230348391e+00
2.292927432619523004e-02,1.760049988983261704e+00,1.580067383412875115e+00,-1.037150554101741839e+00,7.783243546776944521e-01,-1.106016762170407342e+00,-2.185356373011004827e-02,1.296184961216734433e+00
2.341713122675257580e-02,1.797951288158002647e+00,1.615165602968320346e+00,-1.059581775287931071e+00,7.952105930775612563e-01,-1.130394019593111476e+00,-2.188030842314714342e-02,1.324137293483717448e+00
2.390498812730992503e-02,1.835859623510325056e+00,1.650340215636545871e+00,-1.082023339640062698e+00,8.121081658467959041e-01,-1.154812298585629504e+00,-2.187811009062690104e-02,1.352097332453454870e+00
2.439284502786726733e-02,1.873774242584069993e+00,1.685592169609955171e+00,-1.104474932264741804e+00,8.290169324436645892e-01,-1.179271975812746565e+00,-2.184628297326152158e-02,1.380064572938148437e+00
2.488070192842461309e-02,1.911694384105289801e+00,1.720922409415023280e+00,-1.126936232407128813e+00,8.459367490396934031e-01,-1.203773424719621010e+00,-2.178413917923482934e-02,1.408038502750850407e+00
2.536855882898195885e-02,1.949619277522675720e+00,1.756331875317231228e+00,-1.149406913135249342e+00,8.628674682979655675e-01,-1.228317015150507174e+00,-2.169098874665009724e-02,1.436018602342343353e+00
2.585641572953930462e-02,1.987548142583876798e+00,1.791821502751957951e+00,-1.171886641044646016e+00,8.798089391665614434e-01,-1.252903112986771816e+00,-2.156613970895271404e-02,1.464004344464076901e+00
2.634427263009665038e-02,2.025480188947740512e+00,1.827392221781349191e+00,-1.194375075983415524e+00,8.967610066871735119e-01,-1.277532079804244214e+00,-2.140889816332564033e-02,1.491995193857187596e+00
2.683212953065399614e-02,2.063414615832490195e+00,1.863044956577176725e+00,-1.216871870797612720e+00,9.137235118188904437e-01,-1.302204272549893016e+00,-2.121856834205509967e-02,1.519990606967605906e+00
2.731998643121133843e-02,2.101350611699718041e+00,1.898780624929579997e+00,-1.239376671096974247e+00,9.306962912770970764e-01,-1.326920043237758584e+00,-2.099445268687333277e-02,1.547990031687165313e+00
2.780784333176868420e-02,2.139287353974360872e+00,1.934600137781852691e+00,-1.261889115041049392e+00,9.476791773875776759e-01,-1.351679738664254282e+00,-2.073585192626986595e-02,1.575992907120838504e+00
2.829570023232603343e-02,2.177224008800602295e+00,1.970504398791192102e+00,-1.284408833145694429e+00,9.646719979557750735e-01,-1.376483700142781652e+00,-2.044206515577995376e-02,1.603998663380054701e+00
2.878355713288337572e-02,2.215159730833577978e+00,2.006494303915347110e+00,-1.306935448109886266e+00,9.816745761511735946e-01,-1.401332263257609512e+00,-2.011238992124131375e-02,1.632006721402011529e+00
2.927141403344072149e-02,2.253093663067096575e+00,2.042570741025303338e+00,-1.329468574662948654e+00,9.986867304068860474e-01,-1.426225757637122893e+00,-1.974612230502736931e-02,1.660016492795132415e+00
2.975927093399806725e-02,2.291024936697169334e+00,2.078734589543860256e+00,-1.352007819432087921e+00,1.015708274334353067e+00,-1.451164506746327465e+00,-1.934255701525283699e-02,1.688027379710522968e+00
3.024712783455541301e-02,2.328952671021610410e+00,2.114986720110328733e+00,-1.374552780830395449e+00,1.032739016653283715e+00,-1.476148827698775534e+00,-1.890098747794838330e-02,1.716038774739618189e+00
3.073498473511275877e-02,2.366875973375242026e+00,2.151327994270897825e+00,-1.397103048965022909e+00,1.049778761136613170e+00,-1.501179031087609861e+00,-1.842070593221517560e-02,1.744050060837673444e+00
3.122284163567010454e-02,2.404794092993514987e+00,2.187759409999162852e+00,-1.419658296914518614e+00,1.066827375525263299e+00,-1.526255521537956295e+00,-1.790100226922236581e-02,1.772060724874147120e+00
3.171069853622744683e-02,2.442706530451928870e+00,2.224282207248724053e+00,-1.442218345843643501e+00,1.083884840779020253e+00,-1.551378870296159951e+00,-1.734116235548671670e-02,1.800070438480945167e+00
3.219855543678479259e-02,2.480612484511231397e+00,2.260897343991514319e+00,-1.464782836630547536e+00,1.100951003242691018e+00,-1.576549453330480022e+00,-1.674047249960697314e-02,1.828078649703696934e+00
3.268641233734213836e-02,2.518511149230235002e+00,2.297605775972451525e+00,-1.487351406023521783e+00,1.118025707579135553e+00,-1.601767644846299632e+00,-1.609821773435082815e-02,1.856084802228020525e+00
3.317426923789948412e-02,2.556401727448081918e+00,2.334408469369237515e+00,-1.509923694601498223e+00,1.135108802799846828e+00,-1.627033826052203480e+00,-1.541368174479074149e-02,1.884088345307576517e+00
3.366212613845682988e-02,2.594283429407362895e+00,2.371306399405789467e+00,-1.532499345917273104e+00,1.152200141641187559e+00,-1.652348384219343158e+00,-1.468614690474856488e-02,1.912088732724639195e+00
3.414998303901417565e-02,2.632155471472130692e+00,2.408300549050453654e+00,-1.555078005696315380e+00,1.169299579982545634e+00,-1.677711711800247585e+00,-1.391489431449410841e-02,1.940085421820359368e+00
3.463783993957152141e-02,2.670017074940791435e+00,2.445391907799013609e+00,-1.577659321091172018e+00,1.186406976306425776e+00,-1.703124205607093877e+00,-1.309920383968998792e-02,1.968077872594715449e+00
3.512569684012886717e-02,2.707867464953899184e+00,2.482581470542485125e+00,-1.600242939991462610e+00,1.203522191200458336e+00,-1.728586266049423781e+00,-1.223835415158436302e-02,1.996065546876156782e+00
3.561355374068621293e-02,2.745705869496820828e+00,2.519870236519707429e+00,-1.622828510389455747e+00,1.220645086901340326e+00,-1.754098296431317650e+00,-1.133162276845400829e-02,2.024047907560940107e+00
3.610141064124355870e-02,2.783531518497312174e+00,2.557259208354723423e+00,-1.645415679801251363e+00,1.237775526880702470e+00,-1.779660702308014431e+00,-1.037828609829694049e-02,2.052024417922150512e+00
3.658926754180089752e-02,2.821343643017956815e+00,2.594749391178936992e+00,-1.668004094743537946e+00,1.254913375472897830e+00,-1.805273890901990974e+00,-9.377619482771493153e-03,2.079994540988423957e+00
3.707712444235824328e-02,2.859141474543521078e+00,2.632341791838091360e+00,-1.690593400265952173e+00,1.272058497544726663e+00,-1.830938270578487126e+00,-8.328897242386612554e-03,2.107957738992352503e+00
3.756498134291558905e-02,2.896924244363167755e+00,2.670037418184000089e+00,-1.713183239539016522e+00,1.289210758207075536e+00,-1.856654250380487259e+00,-7.231392722939489204e-03,2.135913472888581577e+00
3.805283824347294175e-02,2.934691183047590357e+00,2.707837278451104446e+00,-1.735773253497681967e+00,1.306370022568493994e+00,-1.882422239623150695e+00,-6.084378343202856421e-03,2.163861201941604584e+00
3.854069514403028751e-02,2.972441520021003925e+00,2.745742380717787867e+00,-1.758363080540445988e+00,1.323536155530688818e+00,-1.908242647547694348e+00,-4.887125643859069335e-03,2.191800383383238682e+00
3.902855204458763327e-02,3.010174483228053699e+00,2.783753732452512342e+00,-1.780952356284072113e+00,1.340709021625951847e+00,-1.934115883034736250e+00,-3.638905337688735919e-03,2.219730472139803457e+00
3.951640894514497210e-02,3.047889298895590127e+00,2.821872340144720326e+00,-1.803540713373895876e+00,1.357888484896510262e+00,-1.960042354377073526e+00,-2.338987360998801002e-03,2.247650920628977200e+00
4.000426584570231786e-02,3.085585191389344839e+00,2.860099209020542155e+00,-1.826127781349718315e+00,1.375074408815803784e+00,-1.986022469111930588e+00,-9.866409263097342119e-04,2.275561178626358760e+00
4.049212274625966362e-02,3.123261383165496508e+00,2.898435342843288964e+00,-1.848713186567298328e+00,1.392266656251693657e+00,-2.012056633912654657e+00,4.188654237154976201e-04,2.303460693201712761e+00
4.097997964681700939e-02,3.160917094817099482e+00,2.936881743798728017e+00,-1.871296552175415684e+00,1.409465089471578558e+00,-2.038145254539842632e+00,1.878263761092013873e-03,2.331348908724890645e+00
4.146783654737435515e-02,3.198551545215457370e+00,2.975439412465173739e+00,-1.893877498148558880e+00,1.426669570189474490e+00,-2.064288735851964596e+00,3.392286716083270370e-03,2.359225266941491927e+00
4.195569344793170091e-02,3.236163951746319878e+00,3.014109347868338062e+00,-1.916455641375167218e+00,1.443879959654981615e+00,-2.090487481875394238e+00,4.961667419522752809e-03,2.387089207118152867e+00
4.244355034848904668e-02,3.273753530640993503e+00,3.052892547620977393e+00,-1.939030595801470191e+00,1.461096118784192210e+00,-2.116741895933903272e+00,6.587139443889000745e-03,2.414940166257554033e+00
4.293140724904639244e-02,3.311319497402390510e+00,3.091790008147373037e+00,-1.961601972630960367e+00,1.478317908332548614e+00,-2.143052380837650706e+00,8.269436743129077172e-03,2.442777579383163644e+00
4.341926414960373820e-02,3.348861067325854535e+00,3.130802724992511443e+00,-1.984169380579372532e+00,1.495545189109571904e+00,-2.169419339131533953e+00,1.000929359123414741e-02,2.470600879893568802e+00
4.390712105016108396e-02,3.386377456115019946e+00,3.169931693216190283e+00,-2.006732426185361184e+00,1.512777822235598979e+00,-2.195843173403111415e+00,1.180744451956849961e-02,2.498409499986628646e+00
4.439497795071842973e-02,3.423867880592403878e+00,3.209177907871745283e+00,-2.029290714176648081e+00,1.530015669440347725e+00,-2.222324286649850933e+00,1.366462425294434624e-02,2.526202871153181206e+00
4.488283485127577549e-02,3.461331559505008038e+00,3.248542364569712237e+00,-2.051843847891861472e+00,1.547258593403487925e+00,-2.248863082705922167e+00,1.558156764445350895e-02,2.553980424740547761e+00
4.537069175183311431e-02,3.498767714424765085e+00,3.288026060126223449e+00,-2.074391429757914906e+00,1.564506458137111977e+00,-2.275459966728415218e+00,1.755900960904799302e-02,2.581741592585689915e+00
4.585854865239046008e-02,3.536175570743879337e+00,3.327629993296198130e+00,-2.096933061823000877e+00,1.581759129410128306e+00,-2.302115345743005914e+00,1.959768505586945153e-02,2.609485807718058936e+00
4.634640555294780584e-02,3.573554358764976957e+00,3.367355165591243704e+00,-2.119468346345103615e+00,1.599016475214551036e+00,-2.328829629249025146e+00,2.169832881933264623e-02,2.637212505132078721e+00
4.683426245350515160e-02,3.610903314886368953e+00,3.407202582182585981e+00,-2.141996886436261072e+00,1.616278366273816047e+00,-2.355603229884129846e+00,2.386167558896234997e-02,2.664921122629493322e+00
4.732211935406250430e-02,3.648221657568744281e+00,3.447173229491048652e+00,-2.164518271746975753e+00,1.633544665329878853e+00,-2.382436547893356238e+00,2.608845987808905420e-02,2.692611083037944830e+00
4.780997625461985007e-02,3.685508433501510694e+00,3.487267933474239801e+00,-2.187031987263635902e+00,1.650815158740999600e+00,-2.409329872594810240e+00,2.837941647384378818e-02,2.720281680633175991e+00
4.829783315517718889e-02,3.722762890018096460e+00,3.527487704213872810e+00,-2.209537634261186767e+00,1.668089722216862691e+00,-2.436283621712750591e+00,3.073528000196801280e-02,2.747932356184517921e+00
4.878569005573453465e-02,3.759984313598442984e+00,3.567833585332527591e+00,-2.232034834281706459e+00,1.685368248830414029e+00,-2.463298236998305413e+00,3.315678465746008108e-02,2.775562577571972334e+00
4.927354695629188042e-02,3.797171975022972212e+00,3.608306603038506033e+00,-2.254523196530157314e+00,1.702650624588597505e+00,-2.490374148878946592e+00,3.564466419622713822e-02,2.803171799244212004e+00
4.976140385684922618e-02,3.834325131104772133e+00,3.648907767584693485e+00,-2.277002318849303819e+00,1.719936729188846769e+00,-2.517511777500609060e+00,3.819965188535023870e-02,2.830759463468113246e+00
5.024926075740657194e-02,3.871443026339665749e+00,3.689638074648439847e+00,-2.299471788645587988e+00,1.737226436738634749e+00,-2.544711533715473539e+00,4.082248045227587774e-02,2.858325001517535657e+00
5.073711765796391771e-02,3.908524894474194600e+00,3.730498506632506484e+00,-2.321931183765961304e+00,1.754519616438077634e+00,-2.571973820015446499e+00,4.351388203295258883e-02,2.885867834801336240e+00
5.122497455852125653e-02,3.945569959991470643e+00,3.771490033887022530e+00,-2.344380073325678993e+00,1.771816133225585954e+00,-2.599299031411321792e+00,4.627458811889317847e-02,2.913387375930623246e+00
5.171283145907860923e-02,3.982577439514954243e+00,3.812613615852499027e+00,-2.366818018487047759e+00,1.789115848386578111e+00,-2.626687556257621292e+00,4.910532950317736400e-02,2.940883029725255948e+00
5.220068835963595499e-02,4.019546543130097405e+00,3.853870202123853783e+00,-2.389244573189137633e+00,1.806418620125238350e+00,-2.654139777023129643e+00,5.200683622538593287e-02,2.968354194159574355e+00
5.268854526019330076e-02,4.056476475623911782e+00,3.895260733435489620e+00,-2.411659284828445937e+00,1.823724304099334503e+00,-2.681656071007104458e+00,5.497983751547008691e-02,2.995800261247378860e+00
5.317640216075064652e-02,4.093366437642406375e+00,3.936786142567409552e+00,-2.434061694890525818e+00,1.841032753918082410e+00,-2.709236811001174861e+00,5.802506173655508359e-02,3.023220617866145155e+00
5.366425906130799228e-02,4.130215626765944670e+00,3.978447355172350708e+00,-2.456451339532569111e+00,1.858343821603070545e+00,-2.736882365896932789e+00,6.114323632668072772e-02,3.050614646520475315e+00
5.415211596186533111e-02,4.167023238502475913e+00,4.020245290523977388e+00,-2.478827750116948447e+00,1.875657358012234210e+00,-2.764593101239189110e+00,6.433508773947205217e-02,3.077981726044799693e+00
5.463997286242267687e-02,4.203788467198678269e+00,4.062180862186087538e+00,-2.501190453695719906e+00,1.892973213226882834e+00,-2.792369379724935374e+00,6.760134138374895851e-02,3.105321232245306096e+00
5.512782976298002263e-02,4.240510506868988116e+00,4.104254978602868142e+00,-2.523538973446081801e+00,1.910291236901779932e+00,-2.820211561647977483e+00,7.094272156206826718e-02,3.132632538481118001e+00
5.561568666353736839e-02,4.277188551942528782e+00,4.146468543610184021e+00,-2.545872829056790909e+00,1.927611278578280185e+00,-2.848120005289253687e+00,7.435995140819806615e-02,3.159915016184707603e+00
5.610354356409472110e-02,4.313821797927934298e+00,4.188822456867895561e+00,-2.568191537065539709e+00,1.944933187960514509e+00,-2.876095067252849802e+00,7.785375282353146353e-02,3.187168035321551240e+00
5.659140046465206686e-02,4.350409441996069937e+00,4.231317614213222278e+00,-2.590494611147294179e+00,1.962256815154631795e+00,-2.904137102747682331e+00,8.142484641243219468e-02,3.214390964789027194e+00
5.707925736520940568e-02,4.386950683480647761e+00,4.273954907935133996e+00,-2.612781562353582387e+00,1.979582010871094422e+00,-2.932246465814873915e+00,8.507395141651474813e-02,3.241583172754543440e+00
5.756711426576675145e-02,4.423444724296733632e+00,4.316735226969783845e+00,-2.635051899302747636e+00,1.996908626590023328e+00,-2.960423509500819783e+00,8.880178564785834450e-02,3.268744026932919322e+00
5.805497116632409721e-02,4.459890769277161660e+00,4.359659457016974216e+00,-2.657305128321160836e+00,2.014236514689599744e+00,-2.988668585975927439e+00,9.260906542115654450e-02,3.295872894803000275e+00
5.854282806688144297e-02,4.496288026426823237e+00,4.402728480577645875e+00,-2.679540753535385456e+00,2.031565528537516485e+00,-3.016982046599043343e+00,9.649650548480281920e-02,3.322969143763500721e+00
5.903068496743878874e-02,4.532635707094885724e+00,4.445943176912432904e+00,-2.701758276915307011e+00,2.048895522545493009e+00,-3.045364241927571936e+00,1.004648189509075307e-01,3.350032141228115989e+00
5.951854186799613450e-02,4.568933026064859071e+00,4.489304421921226584e+00,-2.723957198268217805e+00,2.066226352186824045e+00,-3.073815521673274986e+00,1.045147172242523181e-01,3.377061254659845080e+00
6.000639876855347332e-02,4.605179201562604518e+00,4.532813087943767805e+00,-2.746137015183856889e+00,2.083557873976999986e+00,-3.102336234603739307e+00,1.086469099301740071e-01,3.404055851544560696e+00
6.049425566911082602e-02,4.641373455182227659e+00,4.576470043481331906e+00,-2.768297222930423906e+00,2.100889945417377724e+00,-3.130926728389575420e+00,1.128621048413934735e-01,3.431015299303848742e+00
6.098211256966816485e-02,4.677515011729821204e+00,4.620276152839352335e+00,-2.790437314301521976e+00,2.118222424901888168e+00,-3.159587349397227740e+00,1.171610078037634839e-01,3.457938965147023147e+00
6.146996947022551755e-02,4.713603098985179152e+00,4.664232275691176710e+00,-2.812556779414090879e+00,2.135555171586819512e+00,-3.188318442427544142e+00,1.215443226609684846e-01,3.484826215862451448e+00
6.195782637078285637e-02,4.749636947381370433e+00,4.708339266562818537e+00,-2.834655105457287050e+00,2.152888045223647850e+00,-3.217120350399995221e+00,1.260127511781463649e-01,3.511676417548085460e+00
6.244568327134020908e-02,4.785615789602156944e+00,4.752597974238698342e+00,-2.856731776392298361e+00,2.170220905954894697e+00,-3.245993413982548592e+00,1.305669929644465155e-01,3.538488935281210335e+00
6.293354017189756178e-02,4.821538860097422940e+00,4.797009241088523446e+00,-2.878786272603162999e+00,2.187553614073091346e+00,-3.274937971167300343e+00,1.352077453945290664e-01,3.565263132727493733e+00
6.342139707245489366e-02,4.857405394516381314e+00,4.841573902315097655e+00,-2.900818070498510259e+00,2.204886029742737286e+00,-3.303954356791722002e+00,1.399357035289907625e-01,3.591998371689210767e+00
6.390925397301225330e-02,4.893214629058778797e+00,4.886292785123262483e+00,-2.922826642064279667e+00,2.222218012685365451e+00,-3.333042902005640240e+00,1.447515600337333508e-01,3.618694011592766380e+00
6.439711087356958519e-02,4.928965799743872722e+00,4.931166707809752303e+00,-2.944811454367367798e+00,2.239549421827599751e+00,-3.362203933683842294e+00,1.496560050982556067e-01,3.645349408915382394e+00
6.488496777412693095e-02,4.964658141597442231e+00,4.976196478774220999e+00,-2.966771969010277843e+00,2.256880114912330981e+00,-3.391437773784446552e+00,1.546497263528870958e-01,3.671963916551119311e+00
6.537282467468427671e-02,5.000290887756639435e+00,5.021382895451263373e+00,-2.988707641536728410e+00,2.274209948072924092e+00,-3.420744738652923722e+00,1.597334087849677786e-01,3.698536883116086749e+00
6.586068157524162248e-02,5.035863268492628997e+00,5.066726743163322055e+00,-3.010617920788123403e+00,2.291538775370415948e+00,-3.450125138271714853e+00,1.649077346539269406e-01,3.725067652192834977e+00
6.634853847579896824e-02,5.071374510151390069e+00,5.112228793894979084e+00,-3.032502248211171647e+00,2.308866448293913187e+00,-3.479579275455755294e+00,1.701733834053503758e-01,3.751555561514170467e+00
6.683639537635631400e-02,5.106823834012014451e+00,5.157889804987765281e+00,-3.054360057116193516e+00,2.326192815223827370e+00,-3.509107444993348146e+00,1.755310315839149204e-01,3.777999942085918050e+00
6.732425227691365976e-02,5.142210455063360719e+00,5.203710517756591436e+00,-3.076190771886702091e+00,2.343517720858412368e+00,-3.538709932733107077e+00,1.809813527453277837e-01,3.804400117249263857e+00
6.781210917747100553e-02,5.177533580698240989e+00,5.249691656026763020e+00,-3.097993807139678424e+00,2.360841005603147025e+00,-3.568387014616279718e+00,1.865250173671482159e-01,3.830755401682069294e+00
6.829996607802835129e-02,5.212792409325668785e+00,5.295833924592230346e+00,-3.119768566836943702e+00,2.378162504923291287e+00,-3.598138955654897497e+00,1.921626927585662337e-01,3.857065100339549968e+00
6.878782297858569705e-02,5.247986128900957503e+00,5.342138007594808613e+00,-3.141514443347438679e+00,2.395482048659427932e+00,-3.627966008855569413e+00,1.978950429691094248e-01,3.883328507334158797e+00
6.927567987914304282e-02,5.283113915373758296e+00,5.388604566824543696e+00,-3.163230816460504524e+00,2.412799460306127575e+00,-3.657868414088999653e+00,2.037227286962947082e-01,3.909544904754739925e+00
6.976353677970038858e-02,5.318175033086009584e+00,5.435234337934125470e+00,-3.184917112695810903e+00,2.430114602195469597e+00,-3.687846464390411416e+00,2.096464086262864734e-01,3.935713636564233120e+00
7.025139368025773434e-02,5.353168838630745441e+00,5.482028135534397606e+00,-3.206572808172569733e+00,2.447427377256214065e+00,-3.717900509203063031e+00,2.156667400376095500e-01,3.961834111822826188e+00
7.073925058081506623e-02,5.388094580293924629e+00,5.528986659798587944e+00,-3.228197309716554830e+00,2.464737638662976238e+00,-3.748030821338418583e+00,2.217843756896917817e-01,3.987905656823119926e+00
7.122710748137242587e-02,5.422951507644738101e+00,5.576110600469465162e+00,-3.249790019199645830e+00,2.482045239125005853e+00,-3.778237668839965480e+00,2.279999648897798048e-01,4.013927595498249623e+00
7.171496438192977163e-02,5.457738872629327886e+00,5.623400637712325789e+00,-3.271350334131343907e+00,2.499350031353652302e+00,-3.808521315607799718e+00,2.343141534419329597e-01,4.039899250198724978e+00
7.220282128248711739e-02,5.492455929629621814e+00,5.670857441977239510e+00,-3.292877647639723016e+00,2.516651868063783937e+00,-3.838882021340300099e+00,2.407275835827885624e-01,4.065819941708142871e+00
7.269067818304446316e-02,5.527101935522478193e+00,5.718481673860614123e+00,-3.314371348452412214e+00,2.533950601975176298e+00,-3.869320041475520000e+00,2.472408939170251951e-01,4.091688989259108844e+00
7.317853508360179504e-02,5.561676149739209762e+00,5.766273983966128114e+00,-3.335830820877628611e+00,2.551246085813872799e+00,-3.899835627132318905e+00,2.538547193525002577e-01,4.117505710549361098e+00
7.366639198415915468e-02,5.596177834325452238e+00,5.814235012764952693e+00,-3.357255444785238740e+00,2.568538172313526768e+00,-3.930429025051222602e+00,2.605696910350946416e-01,4.143269421758096094e+00
7.415424888471648657e-02,5.630606254001372157e+00,5.862365390455369862e+00,-3.378644595587861232e+00,2.585826714216710176e+00,-3.961100477535009379e+00,2.673864362832319985e-01,4.168979437562505552e+00
7.464210578527384621e-02,5.664960676222263736e+00,5.910665736821686167e+00,-3.399997644222018778e+00,2.603111564276206824e+00,-3.991850222389043523e+00,2.743055785221020226e-01,4.194635071154520389e+00
7.512996268583117809e-02,5.699240371239445935e+00,5.959136661092474085e+00,-3.421313957129310079e+00,2.620392575256274448e+00,-4.022678492861303745e+00,2.813277372175566615e-01,4.220235634257743840e+00
7.561781958638853773e-02,5.733444612161571641e+00,6.007778761798234335e+00,-3.442592896237644418e+00,2.637669599933884612e+00,-4.053585517582192210e+00,2.884535278097131172e-01,4.245780437144620834e+00
7.610567648694588350e-02,5.767572675016241490e+00,6.056592626628264142e+00,-3.463833818942497977e+00,2.654942491099935964e+00,-4.084571520504022502e+00,2.956835616462318850e-01,4.271268788653774351e+00
7.659353338750321538e-02,5.801623838811991618e+00,6.105578832286974844e+00,-3.485036078088208367e+00,2.672211101560443058e+00,-4.115636720840285534e+00,3.030184459152944765e-01,4.296699996207575367e+00
7.708139028806057502e-02,5.835597385600642006e+00,6.154737944349511380e+00,-3.506199021949331751e+00,2.689475284137699873e+00,-4.146781333004609493e+00,3.104587835782677274e-01,4.322073365829914415e+00
7.756924718861790691e-02,5.869492600539975236e+00,6.204070517116687888e+00,-3.527321994212004430e+00,2.706734891671422449e+00,-4.178005566549464866e+00,3.180051733020530236e-01,4.347388202164159665e+00
7.805710408917526655e-02,5.903308771956791823e+00,6.253577093469278481e+00,-3.548404333955375023e+00,2.723989777019862668e+00,-4.209309626104613677e+00,3.256582093911357667e-01,4.372643808491347706e+00
7.854496098973259843e-02,5.937045191410295075e+00,6.303258204721655211e+00,-3.569445375633057083e+00,2.741239793060890495e+00,-4.240693711315260295e+00,3.334184817193095451e-01,4.397839486748554627e+00
7.903281789028994420e-02,5.970701153755861412e+00,6.353114370474756356e+00,-3.590444449054628784e+00,2.758484792693071341e+00,-4.272158016779959766e+00,3.412865756611063173e-01,4.422974537547488261e+00
7.952067479084728996e-02,6.004275957209120662e+00,6.403146098468376124e+00,-3.611400879367163697e+00,2.775724628836695906e+00,-4.303702731988236607e+00,3.492630720229035202e-01,4.448048260193280257e+00
8.000853169140463572e-02,6.037768903410430710e+00,6.453353884432818433e+00,-3.632313987036816627e+00,2.792959154434796698e+00,-4.335328041257950460e+00,3.573485469737278653e-01,4.473059952703484221e+00
8.049638859196199536e-02,6.071179297489674553e+00,6.503738211939873004e+00,-3.653183087830433884e+00,2.810188222454144125e+00,-4.367034123672389079e+00,3.655435719757462731e-01,4.498008911827279022e+00
8.098424549251932725e-02,6.104506448131425067e+00,6.554299552253127104e+00,-3.674007492797205288e+00,2.827411685886200843e+00,-4.398821153017071772e+00,3.738487137144419492e-01,4.522894433064868380e+00
8.147210239307668689e-02,6.137749667640473028e+00,6.605038364177644006e+00,-3.694786508250366808e+00,2.844629397748072996e+00,-4.430689297716321029e+00,3.822645340284938076e-01,4.547715810687113169e+00
8.195995929363401877e-02,6.170908272007667783e+00,6.655955093908906051e+00,-3.715519435748920962e+00,2.861841211083413050e+00,-4.462638720769524170e+00,3.907915898393272691e-01,4.572472337755330685e+00
8.244781619419136454e-02,6.203981580976173582e+00,6.707050174881211468e+00,-3.736205572079421611e+00,2.879046978963327952e+00,-4.494669579687166738e+00,3.994304330803695180e-01,4.597163306141331063e+00
8.293567309474871030e-02,6.236968918108011906e+00,6.758324027615284280e+00,-3.756844209237777843e+00,2.896246554487224678e+00,-4.526782026426554140e+00,4.081816106259890109e-01,4.621788006547640215e+00
8.342352999530605606e-02,6.269869610851013242e+00,6.809777059565314872e+00,-3.777434634411113823e+00,2.913439790783666439e+00,-4.558976207327305907e+00,4.170456642201201269e-01,4.646345728527941255e+00
8.391138689586340182e-02,6.302682990606069069e+00,6.861409664965283817e+00,-3.797976129959642400e+00,2.930626541011175146e+00,-4.591252263046533777e+00,4.260231304045818401e-01,4.670835760507702439e+00
8.439924379642074759e-02,6.335408392794807497e+00,6.913222224674677285e+00,-3.818467973398621762e+00,2.947806658359037879e+00,-4.623610328493816368e+00,4.351145404470955214e-01,4.695257389805040482e+00
8.488710069697809335e-02,6.368045156927517603e+00,6.965215106023434188e+00,-3.838909437380285894e+00,2.964979996048050737e+00,-4.656050532765810601e+00,4.443204202689658988e-01,4.719609902651741962e+00
8.537495759753543911e-02,6.400592626671554264e+00,7.017388662656397713e+00,-3.859299789675894932e+00,2.982146407331286220e+00,-4.688572999080700576e+00,4.536412903724835743e-01,4.743892584214554731e+00
8.586281449809278488e-02,6.433050149920003236e+00,7.069743234376970165e+00,-3.879638293157761986e+00,2.999305745494794007e+00,-4.721177844712313387e+00,4.630776657680009123e-01,4.768104718616635651e+00
8.635067139865013064e-02,6.465417078860682842e+00,7.122279146990069698e+00,-3.899924205781315489e+00,3.016457863858276411e+00,-4.753865180923923184e+00,4.726300559006795243e-01,4.792245588959177738e+00
8.683852829920747640e-02,6.497692770045616406e+00,7.174996712144639410e+00,-3.920156780567281007e+00,3.033602615775793154e+00,-4.786635112901918454e+00,4.822989645769717448e-01,4.816314477343352607e+00
8.732638519976482216e-02,6.529876584460743594e+00,7.227896227175259369e+00,-3.940335265583805757e+00,3.050739854636369763e+00,-4.819487739689082062e+00,4.920848898907539404e-01,4.840310664892335524e+00
8.781424210032216793e-02,6.561967887596031446e+00,7.280977974943238173e+00,-3.960458903928665730e+00,3.067869433864636619e+00,-4.852423154117645687e+00,5.019883241491671644e-01,4.864233431773608451e+00
8.830209900087949981e-02,6.593966049515885608e+00,7.334242223676920247e+00,-3.980526933711514115e+00,3.084991206921383622e+00,-4.885441442742036955e+00,5.120097537981251890e-01,4.888082057221417642e+00
8.878995590143685945e-02,6.625870444930076708e+00,7.387689226811551713e+00,-4.000538588036191001e+00,3.102105027304189022e+00,-4.918542685771481793e+00,5.221496593475625225e-01,4.911855819559527880e+00
8.927781280199420522e-02,6.657680453264773313e+00,7.441319222828198576e+00,-4.020493094983001114e+00,3.119210748547899925e+00,-4.951726957002147600e+00,5.324085152963067280e-01,4.935553996224056661e+00
8.976566970255155098e-02,6.689395458734115785e+00,7.495132435092175527e+00,-4.040389677591091910e+00,3.136308224225168750e+00,-4.984994323749152301e+00,5.427867900566847315e-01,4.959175863786592586e+00
9.025352660310889674e-02,6.721014850412092123e+00,7.549129071690846793e+00,-4.060227553840865866e+00,3.153397307946964823e+00,-5.018344846778287405e+00,5.532849458788082764e-01,4.982720697977528701e+00
9.074138350366622863e-02,6.752538022304791276e+00,7.603309325270690699e+00,-4.080005936636442065e+00,3.170477853363038445e+00,-5.051778580237476390e+00,5.639034387745589516e-01,5.006187773709585009e+00
9.122924040422358827e-02,6.783964373422842975e+00,7.657673372873559536e+00,-4.099724033788052502e+00,3.187549714162313030e+00,-5.085295571587813868e+00,5.746427184412128408e-01,5.029576365101442903e+00
9.171709730478092015e-02,6.815293307854519256e+00,7.712221375772647214e+00,-4.119381047994658651e+00,3.204612744073373598e+00,-5.118895861534619840e+00,5.855032281848371323e-01,5.052885745501777492e+00
9.220495420533827979e-02,6.846524234838894607e+00,7.766953479307420416e+00,-4.138976176826449027e+00,3.221666796864810056e+00,-5.152579483957961948e+00,5.964854048433056999e-01,5.076115187513316584e+00
9.269281110589561168e-02,6.877656568839515039e+00,7.821869812718083459e+00,-4.158508612707450425e+00,3.238711726345598230e+00,-5.186346465843047149e+00,6.075896787090400153e-01,5.099263963017195422e+00
9.318066800645297132e-02,6.908689729618440190e+00,7.876970488979436524e+00,-4.177977542898200447e+00,3.255747386365469787e+00,-5.220196827210349610e+00,6.188164734514336462e-01,5.122331343197532583e+00
9.366852490701030320e-02,6.939623142310432868e+00,7.932255604633726698e+00,-4.197382149478332103e+00,3.272773630815160928e+00,-5.254130581045299841e+00,6.301662060389425779e-01,5.145316598566072486e+00
9.415638180756764897e-02,6.970455991768734982e+00,7.987724952165349279e+00,-4.216721459532510430e+00,3.289790197071228661e+00,-5.288147543787437677e+00,6.416392617180788349e-01,5.168218816165005336e+00
9.464423870812500861e-02,7.001187220892561847e+00,8.043378019669804146e+00,-4.235994344658672972e+00,3.306796705258413294e+00,-5.322247334862979962e+00,6.532359945127557133e-01,5.191036898662705568e+00
9.513209560868234049e-02,7.031816503123176076e+00,8.099215128057998925e+00,-4.255200113777693360e+00,3.323793119464534040e+00,-5.356430126186118912e+00,6.649568257662423765e-01,5.213770287887895094e+00
9.561995250923970013e-02,7.062343509685334197e+00,8.155236571770251075e+00,-4.274338065855655344e+00,3.340779400038771829e+00,-5.390696076191235697e+00,6.768021689319350109e-01,5.236418419301276828e+00
9.610780940979703202e-02,7.092767875990477755e+00,8.211442579237813177e+00,-4.293407469362426454e+00,3.357755487622101409e+00,-5.425045303813691433e+00,6.887724260855889735e-01,5.258980696970159130e+00
9.659566631035437778e-02,7.123089205343429597e+00,8.267833317029371187e+00,-4.312407564484992406e+00,3.374721304873962602e+00,-5.459477891252773496e+00,7.008679882429624808e-01,5.281456496305960258e+00
9.708352321091172354e-02,7.153307072509110576e+00,8.324408893833281198e+00,-4.331337565255985567e+00,3.391676758132263991e+00,-5.493993886626421741e+00,7.130892356630185169e-01,5.303845166697973568e+00
9.757138011146906931e-02,7.183421027139313075e+00,8.381169364275503852e+00,-4.350196661597461656e+00,3.408621739006785667e+00,-5.528593306517722183e+00,7.254365381366738585e-01,5.326146034043423683e+00
9.805923701202641507e-02,7.213430597059532268e+00,8.438114732573225751e+00,-4.368984021279873176e+00,3.425556125905906413e+00,-5.563276138413207228e+00,7.379102552611100929e-01,5.348358403173828712e+00
9.854709391258376083e-02,7.243335291415830213e+00,8.495244956024212257e+00,-4.387698791796284858e+00,3.442479785496733946e+00,-5.598042343032926027e+00,7.505107366996317531e-01,5.370481560177611691e+00
9.903495081314110660e-02,7.273134603681763899e+00,8.552559948331829531e+00,-4.406340102151805382e+00,3.459392574098555606e+00,-5.632891856552304510e+00,7.632383224270804511e-01,5.392514774619041162e+00
9.952280771369845236e-02,7.302828014525352351e+00,8.610059582765808628e+00,-4.424907064568235349e+00,3.476294339009685874e+00,-5.667824592715782650e+00,7.760933429608078971e-01,5.414457301653431642e+00
1.000106646142557981e-01,7.332414994536104125e+00,8.667743695158678818e+00,-4.443398776103943071e+00,3.493184919767656993e+00,-5.702840444842240508e+00,7.890761195771958114e-01,5.436308384038631480e+00
1.004985215148131439e-01,7.361895006812074094e+00,8.725612086737948303e+00,-4.461814320188969063e+00,3.510064149342770445e+00,-5.737939287722213955e+00,8.021869645137331695e-01,5.458067254042815897e+00
1.009863784153704896e-01,7.391267509406993064e+00,8.783664526793920402e+00,-4.480152768075331693e+00,3.526931855265030613e+00,-5.773120979406876963e+00,8.154261811566514417e-01,5.479733135248538112e+00
1.014742353159278354e-01,7.420531957637432896e+00,8.841900755183287330e+00,-4.498413180202587291e+00,3.543787860684418867e+00,-5.808385362888828674e+00,8.287940642141058412e-01,5.501305244253098969e+00
1.019620922164851812e-01,7.449687806250019584e+00,8.900320484668394982e+00,-4.516594607478571888e+00,3.560631985364533847e+00,-5.843732267674641712e+00,8.422908998749136789e-01,5.522782792265180873e+00
1.024499491170425131e-01,7.478734511448702271e+00,8.958923403092176940e+00,-4.534696092475416052e+00,3.577464046609613035e+00,-5.879161511249219707e+00,8.559169659528567120e-01,5.544164986597769129e+00
1.029378060175998727e-01,7.507671532782073776e+00,9.017709175388880283e+00,-4.552716670540728927e+00,3.594283860124888097e+00,-5.914672900431919622e+00,8.696725320165203943e-01,5.565451032057379344e+00
1.034256629181572185e-01,7.536498334890719519e+00,9.076677445430402003e+00,-4.570655370824039387e+00,3.611091240810322844e+00,-5.950266232624456642e+00,8.835578595046964523e-01,5.586640132229545586e+00
1.039135198187145642e-01,7.565214389114647275e+00,9.135827837708374588e+00,-4.588511217218453453e+00,3.627886003487710731e+00,-5.985941296950612944e+00,8.975732018273443469e-01,5.607731490660618157e+00
1.044013767192719100e-01,7.593819174960740881e+00,9.195159958851975901e+00,-4.606283229217523534e+00,3.644667963561119439e+00,-6.021697875287702395e+00,9.117188044520965207e-01,5.628724311935827451e+00
1.048892336198292558e-01,7.622312181430273448e+00,9.254673398981394072e+00,-4.623970422687350812e+00,3.661436937610729636e+00,-6.057535743189850663e+00,9.259949049763243067e-01,5.649617802653653875e+00
1.053770905203866015e-01,7.650692908206466747e+00,9.314367732897022023e+00,-4.641571810553902999e+00,3.678192743919992846e+00,-6.093454670703025933e+00,9.404017331847565053e-01,5.670411172296469182e+00
1.058649474209439334e-01,7.678960866702108312e+00,9.374242521104372727e+00,-4.659086403405558130e+00,3.694935202936191931e+00,-6.129454423071880598e+00,9.549395110926510721e-01,5.691103633997476763e+00
1.063528043215012930e-01,7.707115580967204060e+00,9.434297310674658377e+00,-4.676513210010870836e+00,3.711664137664339336e+00,-6.165534761338359537e+00,9.696084529745221392e-01,5.711694405203923353e+00
1.068406612220586249e-01,7.735156588456679749e+00,9.494531635941100944e+00,-4.693851237751557548e+00,3.728379373994447299e+00,-6.201695442832102501e+00,9.844087653784199254e-01,5.732182708236616797e+00
1.073285181226159846e-01,7.763083440658158807e+00,9.554945019030952835e+00,-4.711099492970712177e+00,3.745080740962158039e+00,-6.237936221552629945e+00,9.993406471257675339e-01,5.752567770745715237e+00
1.078163750231733303e-01,7.790895703579748144e+00,9.615536970233190317e+00,-4.728256981236227396e+00,3.761768070942735687e+00,-6.274256848443293677e+00,1.014404289296745754e+00,5.772848826062810801e+00
1.083042319237306622e-01,7.818592958097900336e+00,9.676306988201941905e+00,-4.745322707519458838e+00,3.778441199778417747e+00,-6.310657071557039366e+00,1.029599875201238968e+00,5.793025113449282948e+00
1.087920888242880219e-01,7.846174800165326424e+00,9.737254559995614400e+00,-4.762295676289097557e+00,3.795099966839147854e+00,-6.347136636113949848e+00,1.044927580335334394e+00,5.813095878240983616e+00
1.092799457248453537e-01,7.873640840878938008e+00,9.798379160951689926e+00,-4.779174891520270307e+00,3.811744215016629411e+00,-6.383695284450532803e+00,1.060387572323367333e+00,5.833060371889145834e+00
1.097678026254027134e-01,7.900990706407860387e+00,9.859680254397286348e+00,-4.795959356618857861e+00,3.828373790651788067e+00,-6.420332755860844287e+00,1.075980010845527080e+00,5.852917851897628587e+00
1.102556595259600453e-01,7.928224037781476774e+00,9.921157291195390471e+00,-4.812648074261045572e+00,3.844988543395576386e+00,-6.457048786329382395e+00,1.091705047551024599e+00,5.872667581656437541e+00
1.107435164265173910e-01,7.955340490537532894e+00,9.982809709126744480e+00,-4.829240046148078669e+00,3.861588326003123406e+00,-6.493843108155723520e+00,1.107562825956795116e+00,5.892308830171500311e+00
1.112313733270747368e-01,7.982339734230290418e+00,1.004463693210755615e+01,-4.845734272676260446e+00,3.878172994061279244e+00,-6.530715449471005130e+00,1.123553481331773796e+00,5.911840871690785093e+00
1.117192302276320826e-01,8.009221451798721247e+00,1.010663836924277170e+01,-4.862129752522158732e+00,3.894742405649497030e+00,-6.567665533646140474e+00,1.139677140566706548e+00,5.931262985226650741e+00
1.122070871281894422e-01,8.035985338794755961e+00,1.016881341371520264e+01,-4.878425482143039282e+00,3.911296420934100126e+00,-6.604693078591864719e+00,1.155933922029543481e+00,5.950574453974528666e+00
1.126949440287467741e-01,8.062631102471586431e+00,1.023116144151019569e+01,-4.894620455192517205e+00,3.927834901695876457e+00,-6.641797795950502348e+00,1.172323935406348161e+00,5.969774564627845947e+00
1.131828009293041337e-01,8.089158460732008393e+00,1.029368180997613536e+01,-4.910713661851438872e+00,3.944357710791069227e+00,-6.678979390179588194e+00,1.188847281527794175e+00,5.988862606589285598e+00
1.136706578298614656e-01,8.115567140936832402e+00,1.035637385622063533e+01,-4.926704088073988963e+00,3.960864711545732053e+00,-6.716237557527232838e+00,1.205504052181209262e+00,6.007837871078299585e+00
1.141585147304188114e-01,8.141856878573300094e+00,1.041923689534230846e+01,-4.942590714748991587e+00,3.977355767083397442e+00,-6.753571984899259029e+00,1.222294329908144794e+00,6.026699650134903052e+00
1.146463716309761571e-01,8.168027415783603473e+00,1.048227021849842266e+01,-4.958372516776476502e+00,3.993830739586170075e+00,-6.790982348618156195e+00,1.239218187787544778e+00,6.045447235519784357e+00
1.151342285315335029e-01,8.194078499753425504e+00,1.054547309080813378e+01,-4.974048462059436737e+00,4.010289489489146320e+00,-6.828468313073810414e+00,1.256275689204435775e+00,6.064079917510690088e+00
1.156220854320908487e-01,8.220009880960498450e+00,1.060884474909142305e+01,-4.989617510410804258e+00,4.026731874608189266e+00,-6.866029529265967213e+00,1.273466887604171927e+00,6.082596983595060181e+00
1.161099423326481944e-01,8.245821311283329180e+00,1.067238439944392425e+01,-5.005078612375696068e+00,4.043157749201121476e+00,-6.903665633238618149e+00,1.290791826232276840e+00,6.100997717059048142e+00
1.165977992332055402e-01,8.271512541969780585e+00,1.073609121464706639e+01,-5.020430707968811745e+00,4.059566962962179559e+00,-6.941376244405945251e+00,1.308250537859755536e+00,6.119281395472683016e+00
1.170856561337628859e-01,8.297083321465866135e+00,1.079996433141433698e+01,-5.035672725327088983e+00,4.075959359949924199e+00,-6.979160963770247861e+00,1.325843044494043443e+00,6.137447289071435108e+00
1.175735130343202317e-01,8.322533393104638577e+00,1.086400284747320910e+01,-5.050803579277659772e+00,4.092334777448538574e+00,-7.017019372031708890e+00,1.343569357075519610e+00,6.155494659034102867e+00
1.180613699348775775e-01,8.347862492654776645e+00,1.092820581848214267e+01,-5.065822169820801690e+00,4.108693044762272706e+00,-7.054951027589492440e+00,1.361429475159400937e+00,6.173422755656734928e+00
1.185492268354349232e-01,8.373070345729759723e+00,1.099257225478440247e+01,-5.080727380528420767e+00,4.125033981943592387e+00,-7.092955464435350521e+00,1.379423386583489730e+00,6.191230816423225036e+00
1.190370837359922690e-01,8.398156665056539794e+00,1.105710111799634987e+01,-5.095518076857452172e+00,4.141357398454329264e+00,-7.131032189938215637e+00,1.397551067121131085e+00,6.208918063971792023e+00
1.195249406365496148e-01,8.423121147604815562e+00,1.112179131743273786e+01,-5.110193104378788043e+00,4.157663091760555929e+00,-7.169180682521421488e+00,1.415812480120092420e+00,6.226483703958159310e+00
1.200127975371069466e-01,8.447963471575775429e+00,1.118664170636631106e+01,-5.124751286921097382e+00,4.173950845860449732e+00,-7.207400389230832261e+00,1.434207576126616868e+00,6.243926922814571512e+00
1.205006544376643063e-01,8.472683293251380476e+00,1.125165107812432908e+01,-5.139191424630160654e+00,4.190220429745842523e+00,-7.245690723195476579e+00,1.452736292495353077e+00,6.261246885405506113e+00
1.209885113382216520e-01,8.497280243703395186e+00,1.131681816202001656e+01,-5.153512291943243007e+00,4.206471595796914542e+00,-7.284051060979529701e+00,1.471398552984630737e+00,6.278442732579387453e+00
1.214763682387789978e-01,8.521753925362650861e+00,1.138214161912017275e+01,-5.167712635478789451e+00,4.222704078110395720e+00,-7.322480739826325191e+00,1.490194267337406231e+00,6.295513578616778183e+00
1.219642251393363297e-01,8.546103908448225539e+00,1.144762003784817139e+01,-5.181791171841283905e+00,4.238917590761015930e+00,-7.360979054793996390e+00,1.509123330847704114e+00,6.312458508574722238e+00
1.224520820398936893e-01,8.570329794843699389e+00,1.151325200914707025e+01,-5.195746626608007901e+00,4.255111858115322221e+00,-7.399545308231849639e+00,1.528185631058391891e+00,6.329276625846368631e+00
1.229399389404510351e-01,8.594432030458355243e+00,1.157903708564276180e+01,-5.209578230664964948e+00,4.271287000942055379e+00,-7.438179440658879926e+00,1.547381134003133596e+00,6.345967657174175436e+00
1.234277958410083670e-01,8.618410684225102258e+00,1.164497434238587026e+01,-5.223284975046628809e+00,4.287442956231510394e+00,-7.476881083758780022e+00,1.566709755503527424e+00,6.362531043819997123e+00
1.239156527415657127e-01,8.642265607338996958e+00,1.171106256249564304e+01,-5.236865707505305778e+00,4.303579552650073303e+00,-7.515649682837207024e+00,1.586171377206896604e+00,6.378966059746280060e+00
1.244035096421230724e-01,8.665996660311765964e+00,1.177730050461110878e+01,-5.250319271069967542e+00,4.319696618382096176e+00,-7.554484672829083536e+00,1.605765870464935574e+00,6.395271980628309372e+00
1.248913665426804182e-01,8.689603713021504916e+00,1.184368690284012793e+01,-5.263644504088131448e+00,4.335793981117423534e+00,-7.593385478282213441e+00,1.625493096311234842e+00,6.411448083910068263e+00
1.253792234432377362e-01,8.713086644762395139e+00,1.191022046670911294e+01,-5.276840240268339421e+00,4.351871468038854829e+00,-7.632351513341190774e+00,1.645352905439074087e+00,6.427493648860513886e+00
1.258670803437951236e-01,8.736445344294400783e+00,1.197689988111342352e+01,-5.289905308723222177e+00,4.367928905809528750e+00,-7.671382181731687844e+00,1.665345138179517015e+00,6.443407956630260003e+00
1.263549372443524554e-01,8.759679709892967736e+00,1.204372380626840844e+01,-5.302838534013151417e+00,4.383966120560216062e+00,-7.710476876745075536e+00,1.685469624479773110e+00,6.459190290308689519e+00
1.268427941449097873e-01,8.782789649398731413e+00,1.211069087766120944e+01,-5.315638736190506641e+00,4.399982937876553812e+00,-7.749634981223410435e+00,1.705726183881871805e+00,6.474839934981462264e+00
1.273306510454671192e-01,8.805775080267206789e+00,1.217779970600313888e+01,-5.328304730844527271e+00,4.415979182786184509e+00,-7.788855867544768330e+00,1.726114625501601330e+00,6.490356177788461522e+00
1.278185079460245066e-01,8.828635929618476652e+00,1.224504887718286383e+01,-5.340835329146761623e+00,4.431954679745834014e+00,-7.828138897608899249e+00,1.746634748007744875e+00,6.505738307982136703e+00
1.283063648465818385e-01,8.851372134286870974e+00,1.231243695222008760e+01,-5.353229337897101203e+00,4.447909252628292620e+00,-7.867483422823256412e+00,1.767286339601583212e+00,6.520985616986261668e+00
1.287942217471391704e-01,8.873983640870671152e+00,1.237996246722012117e+01,-5.365485559570429608e+00,4.463842724709333076e+00,-7.906888784089394662e+00,1.788069177996724379e+00,6.536097398455130936e+00
1.292820786476965023e-01,8.896470405781778723e+00,1.244762393332897332e+01,-5.377602792363857631e+00,4.479754918654558438e+00,-7.946354311789660230e+00,1.808983030399174297e+00,6.551072948333137802e+00
1.297699355482538619e-01,8.918832395295396509e+00,1.251541983668919933e+01,-5.389579830244542791e+00,4.495645656506132681e+00,-7.985879325774293491e+00,1.830027653487725114e+00,6.565911564914792109e+00
1.302577924488112215e-01,8.941069585599692005e+00,1.258334863839639084e+01,-5.401415462998127026e+00,4.511514759669490005e+00,-8.025463135348811505e+00,1.851202793394603585e+00,6.580612548905140358e+00
1.307456493493685534e-01,8.963181962845478523e+00,1.265140877445635681e+01,-5.413108476277747272e+00,4.527362048899913560e+00,-8.065105039261821318e+00,1.872508185686433624e+00,6.595175203480609483e+00
1.312335062499259131e-01,8.985169523195887464e+00,1.271959865574302917e+01,-5.424657651653661539e+00,4.543187344289079554e+00,-8.104804325693105937e+00,1.893943555345470209e+00,6.609598834350261853e+00
1.317213631504832450e-01,9.007032272876015710e+00,1.278791666795693516e+01,-5.436061766663448758e+00,4.558990465251487656e+00,-8.144560272242117094e+00,1.915508616751108395e+00,6.623882749817463278e+00
1.322092200510405768e-01,9.028770228222599670e+00,1.285636117158446901e+01,-5.447319594862826797e+00,4.574771230510838116e+00,-8.184372145916757546e+00,1.937203073661700525e+00,6.638026260841963122e+00
1.326970769515979365e-01,9.050383415733675108e+00,1.292493050185778714e+01,-5.458429905877046906e+00,4.590529458086324510e+00,-8.224239203122595043e+00,1.959026619196648555e+00,6.652028681102406082e+00
1.331849338521552961e-01,9.071871872118210334e+00,1.299362296871537481e+01,-5.469391465452900114e+00,4.606264965278840329e+00,-8.264160689652339187e+00,1.980978935818780151e+00,6.665889327059239200e+00
1.336727907527126280e-01,9.093235644345782021e+00,1.306243685676327182e+01,-5.480203035511299170e+00,4.621977568657119839e+00,-8.304135840675712643e+00,2.003059695317014555e+00,6.679607518018037204e+00
1.341606476532699599e-01,9.114474789696211943e+00,1.313137042523710107e+01,-5.490863374200478653e+00,4.637667084043795462e+00,-8.344163880729677629e+00,2.025268558789314000e+00,6.693182576193261291e+00
1.346485045538273195e-01,9.135589375809201940e+00,1.320042190796459103e+01,-5.501371235949768845e+00,4.653333326501374323e+00,-8.384244023708998128e+00,2.047605176625924894e+00,6.706613826772410469e+00
1.351363614543846792e-01,9.156579480733984866e+00,1.326958951332889924e+01,-5.511725371523982453e+00,4.668976110318140194e+00,-8.424375472857125402e+00,2.070069188492893453e+00,6.719900597980593915e+00
1.356242183549420111e-01,9.177445192978964883e+00,1.333887142423261274e+01,-5.521924528078391958e+00,4.684595248993982608e+00,-8.464557420757484962e+00,2.092660223315881751e+00,6.733042221145536743e+00
1.361120752554993429e-01,9.198186611561332882e+00,1.340826579806235230e+01,-5.531967449214286070e+00,4.700190555226138045e+00,-8.504789049325069072e+00,2.115377899264258676e+00,6.746038030762961490e+00
1.365999321560567026e-01,9.218803846056728091e+00,1.347777076665417084e+01,-5.541852875035157666e+00,4.715761840894862722e+00,-8.545069529798430708e+00,2.138221823735499960e+00,6.758887364562438549e+00
1.370877890566140345e-01,9.239297016648828631e+00,1.354738443625948463e+01,-5.551579542203437967e+00,4.731308917049018348e+00,-8.585398022731920875e+00,2.161191593339815142e+00,6.771589563573588322e+00
1.375756459571713941e-01,9.259666254179004241e+00,1.361710488751181813e+01,-5.561146183997881742e+00,4.746831593891593926e+00,-8.625773677988421539e+00,2.184286793885149791e+00,6.784143972192763883e+00
1.380635028577287260e-01,9.279911700195926372e+00,1.368693017539418122e+01,-5.570551530371498750e+00,4.762329680765132522e+00,-8.666195634732314801e+00,2.207507000362400884e+00,6.796549938250104006e+00
1.385513597582860856e-01,9.300033507005162292e+00,1.375685832920701124e+01,-5.579794308010104231e+00,4.777802986137079877e+00,-8.706663021422796689e+00,2.230851776930924402e+00,6.808806813076992981e+00
1.390392166588434175e-01,9.320031837718840251e+00,1.382688735253705659e+01,-5.588873240391471597e+00,4.793251317585092153e+00,-8.747174955807679453e+00,2.254320676904393750e+00,6.820913951574000045e+00
1.395270735594007772e-01,9.339906866305209832e+00,1.389701522322667415e+01,-5.597787047845061537e+00,4.808674481782215793e+00,-8.787730544917353726e+00,2.277913242736860688e+00,6.832870712279157210e+00
1.400149304599581368e-01,9.359658777638285798e+00,1.396723989334394744e+01,-5.606534447612367522e+00,4.824072284482014972e+00,-8.828328885059244513e+00,2.301629006009162648e+00,6.844676457436694506e+00
1.405027873605154687e-01,9.379287767547406673e+00,1.403755928915341933e+01,-5.615114153907826200e+00,4.839444530503612896e+00,-8.868969061812510546e+00,2.325467487415566303e+00,6.856330553066183775e+00
1.409906442610728006e-01,9.398794042866867926e+00,1.410797131108752467e+01,-5.623524877980345948e+00,4.854791023716660270e+00,-8.909650150023177062e+00,2.349428196750734887e+00,6.867832369032083939e+00
1.414785011616301325e-01,9.418177821485560486e+00,1.417847383371892001e+01,-5.631765328175464269e+00,4.870111567026275345e+00,-8.950371213799654058e+00,2.373510632897031680e+00,6.879181279113753433e+00
1.419663580621875199e-01,9.437439332396458269e+00,1.424906470573291095e+01,-5.639834209998004333e+00,4.885405962357766363e+00,-8.991131306508382437e+00,2.397714283811936298e+00,6.890376661075773512e+00
1.424542149627448517e-01,9.456578815746272682e+00,1.431974174990112658e+01,-5.647730226175408319e+00,4.900674010641409062e+00,-9.031929470770027280e+00,2.422038626515914395e+00,6.901417896738779589e+00
1.429420718633021836e-01,9.475596841497264222e+00,1.439050323556427102e+01,-5.655452267427927282e+00,4.915915675574862753e+00,-9.072765037341465444e+00,2.446483204147160695e+00,6.912304605015995307e+00
1.434299287638595433e-01,9.494494167641043703e+00,1.446134767021731804e+01,-5.662999328361776108e+00,4.931131010837209949e+00,-9.113637493041943927e+00,2.471047592358161626e+00,6.923036538713210675e+00
1.439177856644168751e-01,9.513270785341536140e+00,1.453227238287287548e+01,-5.670369935973648801e+00,4.946319669175694322e+00,-9.154545584719544493e+00,2.495731168111999576e+00,6.933612886389027175e+00
1.444056425649742348e-01,9.531926710566297700e+00,1.460327469628151142e+01,-5.677562622987229801e+00,4.961481309166162035e+00,-9.195488060964258636e+00,2.520533300498183138e+00,6.944032850902719822e+00
1.448934994655315667e-01,9.550462005301545432e+00,1.467435195834367434e+01,-5.684575940606385380e+00,4.976615606080406096e+00,-9.236463691984154067e+00,2.545453355858152023e+00,6.954295664974091018e+00
1.453813563660889263e-01,9.568876774547049990e+00,1.474550153763397908e+01,-5.691408456782122371e+00,4.991722250305936193e+00,-9.277471266776855074e+00,2.570490697063973595e+00,6.964400589040311118e+00
1.458692132666462582e-01,9.587171163423690246e+00,1.481672081909646188e+01,-5.698058754548674720e+00,5.006800945824073423e+00,-9.318509590408716292e+00,2.595644682825605454e+00,6.974346909196140309e+00
1.463570701672035901e-01,9.605345354393737267e+00,1.488800719991102817e+01,-5.704525430428723176e+00,5.021851408746422329e+00,-9.359577481401807120e+00,2.620914667026776002e+00,6.984133935217513134e+00
1.468449270677609497e-01,9.623399564593762889e+00,1.495935808553087476e+01,-5.710807092907726812e+00,5.036873365909674050e+00,-9.400673769228619747e+00,2.646299998089449712e+00,6.993760998668506090e+00
1.473327839683183094e-01,9.641334043280307853e+00,1.503077088589103560e+01,-5.716902360977401010e+00,5.051866553528767234e+00,-9.441797291914530987e+00,2.671800018366865981e+00,7.003227451091677658e+00
1.478206408688756412e-01,9.659149069388195841e+00,1.510224301178801021e+01,-5.722809862748307275e+00,5.066830715908401395e+00,-9.482946893748021466e+00,2.697414063565205744e+00,7.012532662281779849e+00
1.483084977694329731e-01,9.676844949201530710e+00,1.517377187143047479e+01,-5.728528234131571750e+00,5.081765604212910681e+00,-9.524121423098657502e+00,2.723141462193817919e+00,7.021676018642848405e+00
1.487963546699903328e-01,9.694422014137423105e+00,1.524535486716102106e+01,-5.734056117589739543e+00,5.096670975294476769e+00,-9.565319730342810800e+00,2.748981535044065616e+00,7.030656921628665401e+00
1.492842115705476924e-01,9.711880618642366514e+00,1.531698939234904167e+01,-5.739392160956738209e+00,5.111546590579674643e+00,-9.606540665897140840e+00,2.774933594696739281e+00,7.039474786266594286e+00
1.497720684711050243e-01,9.729221138201323171e+00,1.538867282845460949e+01,-5.744535016326993926e+00,5.126392215014424991e+00,-9.647783078359820408e+00,2.800996945058075838e+00,7.048129039764790882e+00
1.502599253716623562e-01,9.746443967459500257e+00,1.546040254226352673e+01,-5.749483339013645278e+00,5.141207616067245745e+00,-9.689045812759534471e+00,2.827170880924382956e+00,7.056619120202798356e+00
1.507477822722197158e-01,9.763549518456786203e+00,1.553217588329339627e+01,-5.754235786575902623e+00,5.155992562790875589e+00,-9.730327708912211548e+00,2.853454687575229354e+00,7.064944475305488858e+00
1.512356391727770755e-01,9.780538218974939468e+00,1.560399018137074556e+01,-5.758791017915531718e+00,5.170746824942249020e+00,-9.771627599885517768e+00,2.879847640395242880e+00,7.073104561300416648e+00
1.517234960733344074e-01,9.797410510997377031e+00,1.567584274437930070e+01,-5.763147692442458059e+00,5.185470172160813185e+00,-9.812944310571092288e+00,2.906349004524502622e+00,7.081098841858520565e+00
1.522113529738917670e-01,9.814166849281734883e+00,1.574773085617928281e+01,-5.767304469309506132e+00,5.200162373205216682e+00,-9.854276656364572062e+00,2.932958034537520575e+00,7.088926787118205119e+00
1.526992098744490989e-01,9.830807700045074426e+00,1.581965177469778006e+01,-5.771260006716248725e+00,5.214823195248331267e+00,-9.895623441953322441e+00,2.959673974150810682e+00,7.096587872792800233e+00
1.531870667750064308e-01,9.847333539761772059e+00,1.589160273019022185e+01,-5.775012961282008028e+00,5.229452403230621549e+00,-9.936983460211946451e+00,2.986496055959059870e+00,7.104081579361393395e+00
1.536749236755637904e-01,9.863744854074150581e+00,1.596358092367297310e+01,-5.778561987487964124e+00,5.244049759271886657e+00,-9.978355491205551431e+00,3.013423501199886445e+00,7.111407391343039563e+00
1.541627805761211500e-01,9.880042136815713860e+00,1.603558352552683530e+01,-5.781905737188391292e+00,5.258615022141336581e+00,-1.001973830130074994e+01,3.040455519547194285e+00,7.118564796654332838e+00
1.546506374766784819e-01,9.896225889147141075e+00,1.610760767427184703e+01,-5.785042859191035447e+00,5.273147946786019169e+00,-1.006113064238443577e+01,3.067591308933104166e+00,7.125553286050378077e+00
1.551384943772358138e-01,9.912296618804976589e+00,1.617965047551302860e+01,-5.787971998906598969e+00,5.287648283917618208e+00,-1.010253125119029605e+01,3.094830055398511082e+00,7.132372352649109182e+00
1.556263512777931457e-01,9.928254839462915982e+00,1.625170900105718630e+01,-5.790691798067367557e+00,5.302115779657572858e+00,-1.014393884873308771e+01,3.122170932972201385e+00,7.139021491538993125e+00
1.561142081783505331e-01,9.944101070205899617e+00,1.632378028820092197e+01,-5.793200894514957788e+00,5.316550175240573495e+00,-1.018535213985065901e+01,3.149613103578573714e+00,7.145500199470114389e+00
1.566020650789078650e-01,9.959835835116816583e+00,1.639586133918954758e+01,-5.795497922057187168e+00,5.330951206776395779e+00,-1.022676981285372477e+01,3.177155716973960153e+00,7.151807974628627385e+00
1.570899219794651969e-01,9.975459662975925568e+00,1.646794912084720508e+01,-5.797581510394074655e+00,5.345318605070096041e+00,-1.026819053928340963e+01,3.204797910711528530e+00,7.157944316494574188e+00
1.575777788800225565e-01,9.990973087072964276e+00,1.654004056437805659e+01,-5.799450285112977888e+00,5.359652095500539559e+00,-1.030961297377650965e+01,3.232538810134788498e+00,7.163908725783109332e+00
1.580656357805798884e-01,1.000637664513194203e+01,1.661213256533845595e+01,-5.801102867752829795e+00,5.373951397957310583e+00,-1.035103575403856446e+01,3.260377528399677427e+00,7.169700704469051722e+00
1.585534926811372480e-01,1.002167087934862444e+01,1.668422198378030430e+01,-5.802537875937540335e+00,5.388216226835936595e+00,-1.039245750092462472e+01,3.288313166525252296e+00,7.175319755894848939e+00
1.590413495816945799e-01,1.003685633654070841e+01,1.675630564456540839e+01,-5.803753923578490515e+00,5.402446291091496100e+00,-1.043387681862780347e+01,3.316344813472960507e+00,7.180765384961902420e+00
1.595292064822519396e-01,1.005193356841067498e+01,1.682838033785096599e+01,-5.804749621146164884e+00,5.416641294350565516e+00,-1.047529229497556713e+01,3.344471546254518479e+00,7.186037098405265056e+00
1.600170633828092714e-01,1.006690313192136266e+01,1.690044281974607543e+01,-5.805523576010919840e+00,5.430800935081497194e+00,-1.051670250183378030e+01,3.372692430068360725e+00,7.191134405151710318e+00
1.605049202833666033e-01,1.008176558978419024e+01,1.697248981313941130e+01,-5.806074392852872634e+00,5.444924906823100486e+00,-1.055810599561855234e+01,3.401006518464719353e+00,7.196056816761190689e+00
1.609927771839239907e-01,1.009652151106008944e+01,1.704451800869787803e+01,-5.806400674140901330e+00,5.459012898471619302e+00,-1.059950131791575600e+01,3.429412853539255845e+00,7.200803847951657843e+00
1.614806340844813226e-01,1.011117147187311893e+01,1.711652406603634091e+01,-5.806501020680808978e+00,5.473064594626081636e+00,-1.064088699620830880e+01,3.457910466155280194e+00,7.205375017207248156e+00
1.619684909850386545e-01,1.012571605623680071e+01,1.718850461505859428e+01,-5.806374032232562321e+00,5.487079675992017513e+00,-1.068226154471132716e+01,3.486498376194648863e+00,7.209769847469879700e+00
1.624563478855959864e-01,1.014015585699307742e+01,1.726045625746914780e+01,-5.806018308196708944e+00,5.501057819843502728e+00,-1.072362346531486210e+01,3.515175592837121332e+00,7.213987866914171043e+00
1.629442047861533738e-01,1.015449147686402753e+01,1.733237556845636007e+01,-5.805432448369891141e+00,5.514998700543575438e+00,-1.076497124863452193e+01,3.543941114868430109e+00,7.218028609805783091e+00
1.634320616867107057e-01,1.016872352961622283e+01,1.740425909854640452e+01,-5.804615053769488497e+00,5.528901990122969679e+00,-1.080630337516974215e+01,3.572793931016849722e+00,7.221891617443103151e+00
1.639199185872680375e-01,1.018285264133780821e+01,1.747610337562848670e+01,-5.803564727527399825e+00,5.542767358917256360e+00,-1.084761831656991582e+01,3.601733020318430345e+00,7.225576439182317401e+00
1.644077754878253694e-01,1.019687945182823796e+01,1.754790490715105022e+01,-5.802280075852932484e+00,5.556594476262274540e+00,-1.088891453700818523e+01,3.630757352510785019e+00,7.229082633545852232e+00
1.648956323883827291e-01,1.021080461610073975e+01,1.761966018248915233e+01,-5.800759709064847947e+00,5.570383011247965754e+00,-1.093019049466307813e+01,3.659865888455492211e+00,7.232409769414201328e+00
1.653834892889400887e-01,1.022462880599743862e+01,1.769136567548277483e+01,-5.799002242692489872e+00,5.584132633530514589e+00,-1.097144464330776792e+01,3.689057580589055085e+00,7.235557427301110955e+00
1.658713461894974206e-01,1.023835271191715179e+01,1.776301784714629051e+01,-5.797006298646095956e+00,5.597843014202884326e+00,-1.101267543400722815e+01,3.718331373402482321e+00,7.238525200712144780e+00
1.663592030900547802e-01,1.025197704465593418e+01,1.783461314854900692e+01,-5.794770506456178083e+00,5.611513826723651732e+00,-1.105388131692300924e+01,3.747686203949446515e+00,7.241312697586633540e+00
1.668470599906121121e-01,1.026550253736028573e+01,1.790614802386692617e+01,-5.792293504582069374e+00,5.625144747904275988e+00,-1.109506074322597335e+01,3.777121002383109882e+00,7.243919541822990027e+00
1.673349168911694440e-01,1.027892994759297629e+01,1.797761891360517694e+01,-5.789573941789588396e+00,5.638735458954603708e+00,-1.113621216711644912e+01,3.806634692521360552e+00,7.246345374887396495e+00
1.678227737917268036e-01,1.029226005951170109e+01,1.804902225799198945e+01,-5.786610478597810747e+00,5.652285646586832968e+00,-1.117733404795247942e+01,3.836226192440857830e+00,7.248589857505863598e+00
1.683106306922841633e-01,1.030549368616029327e+01,1.812035450054350960e+01,-5.783401788795004883e+00,5.665795004177776484e+00,-1.121842485248564714e+01,3.865894415099527137e+00,7.250652671439684838e+00
1.687984875928414952e-01,1.031863167187268893e+01,1.819161209179959471e+01,-5.779946561023649565e+00,5.679263232989452348e+00,-1.125948305720460851e+01,3.895638268987670738e+00,7.252533521344234124e+00
1.692863444933988271e-01,1.033167489478959844e+01,1.826279149323099915e+01,-5.776243500434619982e+00,5.692690043448104475e+00,-1.130050715078657220e+01,3.925456658807736421e+00,7.254232136711169510e+00
1.697742013939561867e-01,1.034462426948781300e+01,1.833388918131738521e+01,-5.772291330410475041e+00,5.706075156481506205e+00,-1.134149563665636151e+01,3.955348486182627354e+00,7.255748273893988021e+00
1.702620582945135463e-01,1.035748074972224941e+01,1.840490165179646098e+01,-5.768088794357871585e+00,5.719418304914636764e+00,-1.138244703565329097e+01,3.985312650392589529e+00,7.257081718216963573e+00
1.707499151950708782e-01,1.037024533128062309e+01,1.847582542408414952e+01,-5.763634657569117081e+00,5.732719234923692397e+00,-1.142335988880573439e+01,4.015348049140691877e+00,7.258232286167445757e+00
1.712377720956282101e-01,1.038291905495088585e+01,1.854665704586598451e+01,-5.758927709152854568e+00,5.745977707548487246e+00,-1.146423276021355697e+01,4.045453579346949269e+00,7.259199827671576344e+00
1.717256289961855698e-01,1.039550300960131146e+01,1.861739309785953367e+01,-5.753966764033838110e+00,5.759193500263191545e+00,-1.150506424003827810e+01,4.075628137971028409e+00,7.259984228453323141e+00
1.722134858967429016e-01,1.040799819185523845e+01,1.868802998489059419e+01,-5.748750579093244717e+00,5.772366334379530173e+00,-1.154585281239129912e+01,4.105870587944266070e+00,7.260585307651893139e+00
1.727013427973002613e-01,1.042040487871909882e+01,1.875856300548529632e+01,-5.743277478511273237e+00,5.785495551593292873e+00,-1.158659626665571984e+01,4.136179606869752945e+00,7.261002359943764084e+00
1.731891996978575932e-01,1.043272385652655387e+01,1.882898818543481667e+01,-5.737546090110291708e+00,5.798580750097356962e+00,-1.162729285651959188e+01,4.166553986737079107e+00,7.261235053366904779e+00
1.736770565984149528e-01,1.044495603145865736e+01,1.889930169178788688e+01,-5.731555111190872687e+00,5.811621581724340402e+00,-1.166794093002273591e+01,4.196992537496862852e+00,7.261283144609518736e+00
1.741649134989722847e-01,1.045710232118844196e+01,1.896949967128687575e+01,-5.725303243763858241e+00,5.824617695813190110e+00,-1.170853882741449858e+01,4.227494060689831912e+00,7.261146399965638487e+00
1.746527703995296443e-01,1.046916365483518163e+01,1.903957825062048315e+01,-5.718789194713025381e+00,5.837568739194367140e+00,-1.174908488127768713e+01,4.258057349555124382e+00,7.260824595424999472e+00
1.751406273000870040e-01,1.048114097291779245e+01,1.910953353667890298e+01,-5.712011675958615697e+00,5.850474356175208612e+00,-1.178957741665363912e+01,4.288681189139517791e+00,7.260317516763018730e+00
1.756284842006443359e-01,1.049303522730737370e+01,1.917936161681149798e+01,-5.704969404621728302e+00,5.863334188525474389e+00,-1.183001475116839174e+01,4.319364356407582761e+00,7.259624959630854413e+00
1.761163411012016677e-01,1.050484738117892469e+01,1.924905855908675534e+01,-5.697661103189541443e+00,5.876147875463079373e+00,-1.187039519516005903e+01,4.350105620352811897e+00,7.258746729645576323e+00
1.766041980017589996e-01,1.051657840896219831e+01,1.931862041255478246e+01,-5.690085499681416081e+00,5.888915053639996344e+00,-1.191071705180725893e+01,4.380903742109634180e+00,7.257682642480409285e+00
1.770920549023163870e-01,1.052822929629172322e+01,1.938804320751215471e+01,-5.682241327815844123e+00,5.901635357128343529e+00,-1.195097861725876243e+01,4.411757475066411693e+00,7.256432523955081315e+00
1.775799118028737189e-01,1.053980103995597162e+01,1.945732295576918958e+01,-5.674127327178246638e+00,5.914308417406658691e+00,-1.199117818076418374e+01,4.442665564979332515e+00,7.254996210126264167e+00
1.780677687034310508e-01,1.055129464784567617e+01,1.952645565091970781e+01,-5.665742243389631838e+00,5.926933863346359743e+00,-1.203131402480591028e+01,4.473626750087285053e+00,7.253373547378090258e+00
1.785556256039884104e-01,1.056271113890133684e+01,1.959543726861313928e+01,-5.657084828276104815e+00,5.939511321198355454e+00,-1.207138442523207367e+01,4.504639761227635653e+00,7.251564392512795720e+00
1.790434825045457423e-01,1.057405154305982897e+01,1.966426376682909094e+01,-5.648153840039235263e+00,5.952040414579887972e+00,-1.211138765139072682e+01,4.535703321952948563e+00,7.249568612841421178e+00
1.795313394051031020e-01,1.058531690120019420e+01,1.973293108615432701e+01,-5.638948043427287615e+00,5.964520764461505031e+00,-1.215132196626511529e+01,4.566816148648650042e+00,7.247386086274621775e+00
1.800191963056604338e-01,1.059650826508860710e+01,1.980143515006217569e+01,-5.629466209907278973e+00,5.976951989154243527e+00,-1.219118562661009264e+01,4.597976950651638361e+00,7.245016701413569571e+00
1.805070532062177935e-01,1.060762669732244667e+01,1.986977186519437666e+01,-5.619707117837927868e+00,5.989333704296998739e+00,-1.223097688308970277e+01,4.629184430369808645e+00,7.242460357640946533e+00
1.809949101067751254e-01,1.061867327127358607e+01,1.993793712164527321e+01,-5.609669552643432588e+00,6.001665522844045420e+00,-1.227069398041583526e+01,4.660437283402523612e+00,7.239716965212031674e+00
1.814827670073324573e-01,1.062964907103075340e+01,2.000592679324855538e+01,-5.599352306988110151e+00,6.013947055052773827e+00,-1.231033515748807439e+01,4.691734198662034672e+00,7.236786445345874341e+00
1.819706239078898169e-01,1.064055519134114292e+01,2.007373673786632651e+01,-5.588754180951890582e+00,6.026177908471579414e+00,-1.234989864753467970e+01,4.723073858495819621e+00,7.233668730316568762e+00
1.824584808084471765e-01,1.065139273755109350e+01,2.014136279768058557e+01,-5.577873982206676295e+00,6.038357687927949691e+00,-1.238938267825464301e+01,4.754454938809868914e+00,7.230363763544615630e+00
1.829463377090045084e-01,1.066216282554599815e+01,2.020880079948723917e+01,-5.566710526193537234e+00,6.050485995516734938e+00,-1.242878547196096051e+01,4.785876109192904515e+00,7.226871499688383160e+00
1.834341946095618403e-01,1.067286658168929314e+01,2.027604655499239783e+01,-5.555262636300774659e+00,6.062562430588579687e+00,-1.246810524572498302e+01,4.817336033041544674e+00,7.223191904735649871e+00
1.839220515101191999e-01,1.068350514276067997e+01,2.034309586111119827e+01,-5.543529144042839363e+00,6.074586589738565579e+00,-1.250734021152193876e+01,4.848833367686388840e+00,7.219324956095247714e+00
1.844099084106765596e-01,1.069407965589343590e+01,2.040994450026898832e+01,-5.531508889240085658e+00,6.086558066794995447e+00,-1.254648857637756443e+01,4.880366764519060041e+00,7.215270642688791369e+00
1.848977653112338915e-01,1.070459127851090564e+01,2.047658824070498795e+01,-5.519200720199421539e+00,6.098476452808409221e+00,-1.258554854251588040e+01,4.911934869120154978e+00,7.211028965042520333e+00
1.853856222117912234e-01,1.071504117826216707e+01,2.054302283677829877e+01,-5.506603493895763535e+00,6.110341336040738369e+00,-1.262451830750812576e+01,4.943536321388173782e+00,7.206599935379196964e+00
1.858734791123485830e-01,1.072543053295680870e+01,2.060924402927643229e+01,-5.493716076154377959e+00,6.122152301954654874e+00,-1.266339606442278409e+01,4.975169755669349492e+00,7.201983577710132423e+00
1.863613360129059426e-01,1.073576053049890966e+01,2.067524754572615109e+01,-5.480537341834083698e+00,6.133908933203107594e+00,-1.270218000197678521e+01,5.006833800888412789e+00,7.197179927927284560e+00
1.868491929134632745e-01,1.074603236882013668e+01,2.074102910070681460e+01,-5.467066175011265017e+00,6.145610809619044268e+00,-1.274086830468782061e+01,5.038527080680347048e+00,7.192189033895461492e+00
1.873370498140206064e-01,1.075624725581200458e+01,2.080658439616614430e+01,-5.453301469164802739e+00,6.157257508205284502e+00,-1.277945915302780300e+01,5.070248213523005809e+00,7.187010955544601565e+00
1.878249067145779660e-01,1.076640640925731240e+01,2.087190912173835500e+01,-5.439242127361804791e+00,6.168848603124621910e+00,-1.281795072357745902e+01,5.101995812870715241e+00,7.181645764962162559e+00
1.883127636151352979e-01,1.077651105676070031e+01,2.093699895506474462e+01,-5.424887062444222252e+00,6.180383665690064809e+00,-1.285634118918206070e+01,5.133768487288799420e+00,7.176093546485593500e+00
1.888006205156926576e-01,1.078656243567840711e+01,2.100184956211672826e+01,-5.410235197216312741e+00,6.191862264355269652e+00,-1.289462871910829023e+01,5.165564840589060402e+00,7.170354396794904162e+00
1.892884774162500172e-01,1.079656179304711117e+01,2.106645659752123478e+01,-5.395285464632955552e+00,6.203283964705178732e+00,-1.293281147920223084e+01,5.197383471966151802e+00,7.164428425005319845e+00
1.897763343168073491e-01,1.080651038551201104e+01,2.113081570488859384e+01,-5.380036807988819447e+00,6.214648329446799124e+00,-1.297088763204850714e+01,5.229222976134927592e+00,7.158315752760043615e+00
1.902641912173646810e-01,1.081640947925401086e+01,2.119492251714281394e+01,-5.364488181108396425e+00,6.225954918400214311e+00,-1.300885533713059417e+01,5.261081943468743027e+00,7.152016514323088714e+00
1.907520481179220129e-01,1.082626034991603881e+01,2.125877265685424433e+01,-5.348638548536881920e+00,6.237203288489712172e+00,-1.304671275099216210e+01,5.292958960138627766e+00,7.145530856672221987e+00
1.912399050184794003e-01,1.083606428252859821e+01,2.132236173657473444e+01,-5.332486885731912984e+00,6.248392993735146561e+00,-1.308445802739965202e+01,5.324852608253445752e+00,7.138858939592005015e+00
1.917277619190367322e-01,1.084582257143438433e+01,2.138568535917517011e+01,-5.316032179256143131e+00,6.259523585243472965e+00,-1.312208931750598317e+01,5.356761466001006333e+00,7.132000935766891203e+00
1.922156188195940640e-01,1.085553652021211413e+01,2.144873911818540790e+01,-5.299273426970724010e+00,6.270594611200430712e+00,-1.315960477001530471e+01,5.388684107790039590e+00,7.124957030874474739e+00
1.927034757201514237e-01,1.086520744159950880e+01,2.151151859813673184e+01,-5.282209638229566906e+00,6.281605616862455221e+00,-1.319700253134901580e+01,5.420619104393211707e+00,7.117727423678764431e+00
1.931913326207087556e-01,1.087483665741538275e+01,2.157401937490659094e+01,-5.264839834074521718e+00,6.292556144548725250e+00,-1.323428074581278935e+01,5.452565023090969909e+00,7.110312326123615634e+00
1.936791895212661152e-01,1.088442549848095275e+01,2.163623701606591609e+01,-5.247163047431376626e+00,6.303445733633434855e+00,-1.327143755576486761e+01,5.484520427816429233e+00,7.102711963426195041e+00
1.941670464218234471e-01,1.089397530454025720e+01,2.169816708122870352e+01,-5.229178323306722831e+00,6.314273920538203022e+00,-1.330847110178534898e+01,5.516483879301097737e+00,7.094926574170583145e+00
1.946549033223808067e-01,1.090348742417971373e+01,2.175980512240404607e+01,-5.210884718985716368e+00,6.325040238724695563e+00,-1.334537952284669160e+01,5.548453935221562716e+00,7.086956410401469064e+00
1.951427602229381386e-01,1.091296321474693976e+01,2.182114668435091787e+01,-5.192281304230550454e+00,6.335744218687439755e+00,-1.338216095648546577e+01,5.580429150347280931e+00,7.078801737717865805e+00
1.956306171234954705e-01,1.092240404226854267e+01,2.188218730493461806e+01,-5.173367161480022958e+00,6.346385387946743784e+00,-1.341881353897486484e+01,5.612408076688910619e+00,7.070462835367050225e+00
1.961184740240528301e-01,1.093181128136727054e+01,2.194292251548665718e+01,-5.154141386049677642e+00,6.356963271041927932e+00,-1.345533540549892848e+01,5.644389263648110777e+00,7.061939996338446157e+00
1.966063309246101898e-01,1.094118631517814499e+01,2.200334784116602549e+01,-5.134603086333068056e+00,6.367477389524587750e+00,-1.349172469032728294e+01,5.676371258167747236e+00,7.053233527457729579e+00
1.970941878251675217e-01,1.095053053526384979e+01,2.206345880132377246e+01,-5.114751384003687562e+00,6.377927261952164528e+00,-1.352797952699150663e+01,5.708352604883446091e+00,7.044343749480940886e+00
1.975820447257248536e-01,1.095984534152927559e+01,2.212325090986947984e+01,-5.094585414217788433e+00,6.388312403881634793e+00,-1.356409804846241940e+01,5.740331846275910976e+00,7.035270997188715292e+00
1.980699016262822132e-01,1.096913214213509669e+01,2.218271967564008307e+01,-5.074104325818198369e+00,6.398632327863351676e+00,-1.360007838732835417e+01,5.772307522824024595e+00,7.026015619480646457e+00
1.985577585268395728e-01,1.097839235341073838e+01,2.224186060277185817e+01,-5.053307281538717000e+00,6.408886543435186489e+00,-1.363591867597506102e+01,5.804278173159358900e+00,7.016577979469642123e+00
1.990456154273969047e-01,1.098762739976621106e+01,2.230066919107365564e+01,-5.032193458209696324e+00,6.419074557116672963e+00,-1.367161704676604295e+01,5.836242334220958838e+00,7.006958454576504458e+00
1.995334723279542366e-01,1.099683871360333143e+01,2.235914093640372258e+01,-5.010762046964190475e+00,6.429195872403523637e+00,-1.370717163222473545e+01,5.868198541411705271e+00,6.997157436624491744e+00
2.000213292285115962e-01,1.100602773522601296e+01,2.241727133104828695e+01,-4.989012253445091361e+00,6.439249989762187987e+00,-1.374258056521736115e+01,5.900145328755235674e+00,6.987175331934014189e+00
2.005091861290689559e-01,1.101519591274964682e+01,2.247505586410246892e+01,-4.966943298013189789e+00,6.449236406624628160e+00,-1.377784197913697106e+01,5.932081229053793869e+00,6.977012561417461178e+00
2.009970430296262878e-01,1.102434470200973671e+01,2.253249002185405558e+01,-4.944554415955943583e+00,6.459154617383303432e+00,-1.381295400808877893e+01,5.964004774047205970e+00,6.966669560674050743e+00
2.014848999301836474e-01,1.103347556653194239e+01,2.258956928895892347e+01,-4.921844858591478022e+00,6.469004112981012078e+00,-1.384791478738474169e+01,5.995914494997080624e+00,6.956146780811281793e+00
2.019727568307409793e-01,1.104258997756712724e+01,2.264628916486665489e+01,-4.898813909692833590e+00,6.478784373826886878e+00,-1.388272246010583721e+01,6.027808931262645942e+00,6.945444701156766598e+00
2.024606137312983112e-01,1.105168941026701823e+01,2.270264513854615984e+01,-4.875460853716776732e+00,6.488494884684924635e+00,-1.391737516743628333e+01,6.059686616358351152e+00,6.934563802540487210e+00
2.029484706318556708e-01,1.106077534612189872e+01,2.275863269132689126e+01,-4.851784982853541983e+00,6.498135131010529975e+00,-1.395187104956250046e+01,6.091546079857924845e+00,6.923504574081374763e+00
2.034363275324130305e-01,1.106984927376611338e+01,2.281424730416121349e+01,-4.827785605643882150e+00,6.507704595052670626e+00,-1.398620824850717348e+01,6.123385851313993378e+00,6.912267520283920774e+00
2.039241844329703623e-01,1.107891268884055869e+01,2.286948445806618935e+01,-4.803462047168641114e+00,6.517202755872220088e+00,-1.402038490834265438e+01,6.155204460437463609e+00,6.900853161091787591e+00
2.044120413335276942e-01,1.108796709385401691e+01,2.292433963456680956e+01,-4.778813649238404793e+00,6.526629089360842073e+00,-1.405439917540502215e+01,6.187000437277307086e+00,6.889262031940785569e+00
2.048998982340850261e-01,1.109701399804341548e+01,2.297880831614061847e+01,-4.753839770583234703e+00,6.535983068260355466e+00,-1.408824919850876434e+01,6.218772312400702162e+00,6.877494683811112175e+00
2.053877551346424135e-01,1.110605491723294946e+01,2.303288598666384601e+01,-4.728539787042438824e+00,6.545264162182633960e+00,-1.412193312916204846e+01,6.250518617073567817e+00,6.865551683278928508e+00
2.058756120351997454e-01,1.111509137369209910e+01,2.308656813185902479e+01,-4.702913091754447272e+00,6.554471837630018172e+00,-1.415544912178262393e+01,6.282237883441466941e+00,6.853433612567245703e+00
2.063634689357570773e-01,1.112412489599250698e+01,2.313985023974399979e+01,-4.676959095346723494e+00,6.563605558016222474e+00,-1.418879533391437420e+01,6.313928644710924409e+00,6.841141069596098134e+00
2.068513258363144369e-01,1.113315701886375564e+01,2.319272780108244092e+01,-4.650677226125768726e+00,6.572664783687780954e+00,-1.422196992644445501e+01,6.345589435331085326e+00,6.828674668032064687e+00
2.073391827368717688e-01,1.114218928304802780e+01,2.324519630983581564e+01,-4.624066930267186848e+00,6.581648971945980087e+00,-1.425497106382105272e+01,6.377218791175782719e+00,6.816035037337064395e+00
2.078270396374291284e-01,1.115122323515365288e+01,2.329725126361674725e+01,-4.597127672005812293e+00,6.590557577069315442e+00,-1.428779691427180154e+01,6.408815249725978269e+00,6.803222822816484161e+00
2.083148965379864603e-01,1.116026042750751657e+01,2.334888816414395052e+01,-4.569858933825914349e+00,6.599390050336465308e+00,-1.432044565002276570e+01,6.440377350252581401e+00,6.790238685666612817e+00
2.088027534385438200e-01,1.116930241800636026e+01,2.340010251769849958e+01,-4.542260216651461846e+00,6.608145840049765241e+00,-1.435291544751809845e+01,6.471903633999657401e+00,6.777083303021383287e+00
2.092906103391011519e-01,1.117835076996700039e+01,2.345088983558165197e+01,-4.514331040036474896e+00,6.616824391559213758e+00,-1.438520448764027115e+01,6.503392644368015674e+00,6.763757367998428194e+00
2.097784672396585115e-01,1.118740705197535590e+01,2.350124563457409010e+01,-4.486070942355413038e+00,6.625425147286955863e+00,-1.441731095593096690e+01,6.534842927099172805e+00,6.750261589744431134e+00
2.102663241402158711e-01,1.119647283773444357e+01,2.355116543739656620e+01,-4.457479480993672638e+00,6.633947546752329671e+00,-1.444923304281255128e+01,6.566253030459703766e+00,6.736596693479823372e+00
2.107541810407732030e-01,1.120554970591117439e+01,2.360064477317213161e+01,-4.428556232538124249e+00,6.642391026597371351e+00,-1.448096894381020405e+01,6.597621505425973254e+00,6.722763420542753998e+00
2.112420379413305349e-01,1.121463923998210355e+01,2.364967917788967355e+01,-4.399300792967714813e+00,6.650755020612880486e+00,-1.451251685977464767e+01,6.628946905869253392e+00,6.708762528432382410e+00
2.117298948418878668e-01,1.122374302807801527e+01,2.369826419486906133e+01,-4.369712777844165785e+00,6.659038959764957077e+00,-1.454387499710549925e+01,6.660227788741217125e+00,6.694594790851498445e+00
2.122177517424452542e-01,1.123286266282741330e+01,2.374639537522759625e+01,-4.339791822502717444e+00,6.667242272222084765e+00,-1.457504156797525674e+01,6.691462714259812650e+00,6.680260997748424856e+00
2.127056086430025861e-01,1.124199974119886924e+01,2.379406827834804261e+01,-4.309537582242953135e+00,6.675364383382698996e+00,-1.460601479055386775e+01,6.722650246095512649e+00,6.665761955358262547e+00
2.131934655435599180e-01,1.125115586434231396e+01,2.384127847234804420e+01,-4.278949732519682136e+00,6.683404715903296101e+00,-1.463679288923398225e+01,6.753788951557980980e+00,6.651098486243399499e+00
2.136813224441172498e-01,1.126033263742912638e+01,2.388802153455104715e+01,-4.248027969133901571e+00,6.691362689727014867e+00,-1.466737409485676302e+01,6.784877401783067974e+00,6.636271429333393534e+00
2.141691793446746095e-01,1.126953166949116891e+01,2.393429305195863321e+01,-4.216772008423817830e+00,6.699237722112789228e+00,-1.469775664493835166e+01,6.815914171920236519e+00,6.621281639964104571e+00
2.146570362452319691e-01,1.127875457325868425e+01,2.398008862172430966e+01,-4.185181587455947927e+00,6.707029227664939697e+00,-1.472793878389695621e+01,6.846897841320324751e+00,6.606129989916173173e+00
2.151448931457893010e-01,1.128800296499705880e+01,2.402540385162882330e+01,-4.153256464216285693e+00,6.714736618363345677e+00,-1.475791876328051089e+01,6.877826993723726190e+00,6.590817367452808107e+00
2.156327500463466607e-01,1.129727846434251681e+01,2.407023436055683874e+01,-4.120996417801515044e+00,6.722359303594095614e+00,-1.478769484199505335e+01,6.908700217448944692e+00,6.575344677356863343e+00
2.161206069469039925e-01,1.130658269413664563e+01,2.411457577897517623e+01,-4.088401248610338712e+00,6.729896690180640739e+00,-1.481726528653361363e+01,6.939516105581512662e+00,6.559712840967247161e+00
2.166084638474613244e-01,1.131591728025982313e+01,2.415842374941237480e+01,-4.055470778534825627e+00,6.737348182415493270e+00,-1.484662837120580825e+01,6.970273256163316056e+00,6.543922796214631354e+00
2.170963207480186841e-01,1.132528385146352790e+01,2.420177392693987528e+01,-4.022204851151859550e+00,6.744713182092413106e+00,-1.487578237836799566e+01,7.000970272382275539e+00,6.527975497656474779e+00
2.175841776485760437e-01,1.133468403920155509e+01,2.424462197965448240e+01,-3.988603331914645000e+00,6.751991088539103458e+00,-1.490472559865408719e+01,7.031605762762435319e+00,6.511871916511349667e+00
2.180720345491333756e-01,1.134411947746005644e+01,2.428696358916245046e+01,-3.954666108344289999e+00,6.759181298650449143e+00,-1.493345633120696903e+01,7.062178341354407252e+00,6.495613040692598261e+00
2.185598914496907075e-01,1.135359180258653033e+01,2.432879445106489769e+01,-3.920393090221430121e+00,6.766283206922227400e+00,-1.496197288391054414e+01,7.092686627926224396e+00,6.479199874841269136e+00
2.190477483502480671e-01,1.136310265311765200e+01,2.437011027544476960e+01,-3.885784209777970677e+00,6.773296205485363153e+00,-1.499027357362239421e+01,7.123129248154559612e+00,6.462633440358395376e+00
2.195356052508054268e-01,1.137265366960599700e+01,2.441090678735518438e+01,-3.850839421888839986e+00,6.780219684140682546e+00,-1.501835672640705788e+01,7.153504833816320740e+00,6.445914775436563104e+00
2.200234621513627586e-01,1.138224649444564385e+01,2.445117972730928813e+01,-3.815558704263868783e+00,6.787053030394173625e+00,-1.504622067776993966e+01,7.183812022980637479e+00,6.429044935090796109e+00
2.205113190519200905e-01,1.139188277169668773e+01,2.449092485177155609e+01,-3.779942057639686048e+00,6.793795629492774601e+00,-1.507386377289182633e+01,7.214049460201240827e+00,6.412024991188751244e+00
2.209991759524774502e-01,1.140156414690858355e+01,2.453013793365052564e+01,-3.743989505971718756e+00,6.800446864460668372e+00,-1.510128436686404285e+01,7.244215796709193356e+00,6.394856032480230823e+00
2.214870328530347821e-01,1.141129226694240728e+01,2.456881476279303200e+01,-3.707701096626246695e+00,6.807006116136080642e+00,-1.512848082492421042e+01,7.274309690606030721e+00,6.377539164625988910e+00
2.219748897535921417e-01,1.142106877979201585e+01,2.460695114647982606e+01,-3.671076900572529667e+00,6.813472763208594962e+00,-1.515545152269262275e+01,7.304329807057271751e+00,6.360075510225867035e+00
2.224627466541494736e-01,1.143089533440404892e+01,2.464454290992275531e+01,-3.634117012575006633e+00,6.819846182256997125e+00,-1.518219484640926531e+01,7.334274818486308689e+00,6.342466208846232689e+00
2.229506035547068332e-01,1.144077358049683824e+01,2.468158589676332326e+01,-3.596821551385545490e+00,6.826125747787609832e+00,-1.520870919317143333e+01,7.364143404768689116e+00,6.324712417046718826e+00
2.234384604552641651e-01,1.145070516837818886e+01,2.471807596957267350e+01,-3.559190659935784318e+00,6.832310832273138068e+00,-1.523499297117198381e+01,7.393934253426766467e+00,6.306815308406291898e+00
2.239263173558215247e-01,1.146069174876204855e+01,2.475400901035317247e+01,-3.521224505529532145e+00,6.838400806192058923e+00,-1.526104459993821294e+01,7.423646059824744015e+00,6.288776073548614676e+00
2.244141742563788844e-01,1.147073497258407571e+01,2.478938092104129964e+01,-3.482923280035257640e+00,6.844395038068483927e+00,-1.528686251057129475e+01,7.453277527364082999e+00,6.270595920166735837e+00
2.249020311569362163e-01,1.148083649081604918e+01,2.482418762401206891e+01,-3.444287200078560929e+00,6.850292894512552522e+00,-1.531244514598646944e+01,7.482827367679335318e+00,6.252276073047061900e+00
2.253898880574935482e-01,1.149099795427920689e+01,2.485842506258490658e+01,-3.405316507234869228e+00,6.856093740261358427e+00,-1.533779096115370244e+01,7.512294300834296834e+00,6.233817774092674568e+00
2.258777449580508800e-01,1.150122101345643166e+01,2.489208920153093629e+01,-3.366011468222061875e+00,6.861796938220321884e+00,-1.536289842333905042e+01,7.541677055518567485e+00,6.215222282345952642e+00
2.263656018586082674e-01,1.151150731830334628e+01,2.492517602758184481e+01,-3.326372375093185063e+00,6.867401849505185396e+00,-1.538776601234667751e+01,7.570974369244566127e+00,6.196490874010444294e+00
2.268534587591655993e-01,1.152185851805825578e+01,2.495768154993998778e+01,-3.286399545429369073e+00,6.872907833484388718e+00,-1.541239222076136350e+01,7.600184988544745224e+00,6.177624842472177136e+00
2.273413156597229312e-01,1.153227626105103987e+01,2.498960180079016880e+01,-3.246093322532584757e+00,6.878314247822068239e+00,-1.543677555419178482e+01,7.629307669169413941e+00,6.158625498320120073e+00
2.278291725602802908e-01,1.154276219451081431e+01,2.502093283581280403e+01,-3.205454075618688226e+00,6.883620448521515556e+00,-1.546091453151431772e+01,7.658341176284767293e+00,6.139494169366100706e+00
2.283170294608376227e-01,1.155331796437262781e+01,2.505167073469847949e+01,-3.164482200010391377e+00,6.888825789969139635e+00,-1.548480768511747563e+01,7.687284284671383361e+00,6.120232200663934918e+00
2.288048863613949824e-01,1.156394521508288697e+01,2.508181160166400758e+01,-3.123178117330367876e+00,6.893929624978983206e+00,-1.550845356114700202e+01,7.716135778923057131e+00,6.100840954527907201e+00
2.292927432619523143e-01,1.157464558940377053e+01,2.511135156596999707e+01,-3.081542275694417743e+00,6.898931304837715217e+00,-1.553185071975157072e+01,7.744894453646071319e+00,6.081321810550575080e+00
2.297806001625096739e-01,1.158542072821649604e+01,2.514028678243980153e+01,-3.039575149904652385e+00,6.903830179350149088e+00,-1.555499773532907071e+01,7.773559113658805586e+00,6.061676165619825696e+00
2.302684570630670058e-01,1.159627227032344798e+01,2.516861343197999190e+01,-2.997277241642812839e+00,6.908625596885275222e+00,-1.557789319677358719e+01,7.802128574191737442e+00,6.041905433935309766e+00
2.307563139636243377e-01,1.160720185224920264e+01,2.519632772210215776e+01,-2.954649079663679956e+00,6.913316904422800668e+00,-1.560053570772286946e+01,7.830601661087793985e+00,6.022011047024168562e+00
2.312441708641816973e-01,1.161821110804045176e+01,2.522342588744631442e+01,-2.911691219988460144e+00,6.917903447600200373e+00,-1.562292388680658917e+01,7.858977211003157493e+00,6.001994453756053005e+00
2.317320277647390570e-01,1.162930166906478568e+01,2.524990419030577371e+01,-2.868404246098225308e+00,6.922384570760302225e+00,-1.564505636789511733e+01,7.887254071608425399e+00,5.981857120357418012e+00
2.322198846652963888e-01,1.164047516380836989e+01,2.527575892115327960e+01,-2.824788769127635657e+00,6.926759616999341063e+00,-1.566693180034890709e+01,7.915431101790074031e+00,5.961600530425249289e+00
2.327077415658537207e-01,1.165173321767252723e+01,2.530098639916881709e+01,-2.780845428058389857e+00,6.931027928215572231e+00,-1.568854884926857096e+01,7.943507171852448145e+00,5.941226184939942812e+00
2.331955984664110804e-01,1.166307745276912122e+01,2.532558297276877468e+01,-2.736574889913088171e+00,6.935188845158368309e+00,-1.570990619574550884e+01,7.971481163720000929e+00,5.920735602277633625e+00
2.336834553669684400e-01,1.167450948771492847e+01,2.534954502013649957e+01,-2.691977849948993029e+00,6.939241707477824761e+00,-1.573100253711316299e+01,7.999351971139937234e+00,5.900130318221774139e+00
2.341713122675257719e-01,1.168603093742482457e+01,2.537286894975449414e+01,-2.647055031851753615e+00,6.943185853774911820e+00,-1.575183658719896762e+01,8.027118499885357750e+00,5.879411885973977014e+00
2.346591691680831038e-01,1.169764341290390952e+01,2.539555120093799445e+01,-2.601807187929405352e+00,6.947020621652108652e+00,-1.577240707657689178e+01,8.054779667958680278e+00,5.858581876164236313e+00
2.351470260686404634e-01,1.170934852103841095e+01,2.541758824436976383e+01,-2.556235099306361835e+00,6.950745347764541116e+00,-1.579271275282045295e+01,8.082334405795361221e+00,5.837641876860470092e+00
2.356348829691978231e-01,1.172114786438559264e+01,2.543897658263682970e+01,-2.510339576117430305e+00,6.954359367871679076e+00,-1.581275238075660639e+01,8.109781656468220135e+00,5.816593493577307150e+00
2.361227398697551549e-01,1.173304304096248174e+01,2.545971275076817264e+01,-2.464121457701929252e+00,6.957862016889491130e+00,-1.583252474272006260e+01,8.137120375891958801e+00,5.795438349284226298e+00
2.366105967703125146e-01,1.174503564403346090e+01,2.547979331677426273e+01,-2.417581612797960133e+00,6.961252628943146448e+00,-1.585202863880828161e+01,8.164349533028101291e+00,5.774178084413032153e+00
2.370984536708698465e-01,1.175712726189681945e+01,2.549921488218774712e+01,-2.370720939736494337e+00,6.964530537420214884e+00,-1.587126288713711020e+01,8.191468110090415422e+00,5.752814356864541345e+00
2.375863105714271784e-01,1.176931947767007536e+01,2.551797408260589961e+01,-2.323540366635898025e+00,6.967695075024391116e+00,-1.589022632409702851e+01,8.218475102750566919e+00,5.731348842014728717e+00
2.380741674719845380e-01,1.178161386907434149e+01,2.553606758823435641e+01,-2.276040851596051962e+00,6.970745573829737474e+00,-1.590891780461009120e+01,8.245369520344373981e+00,5.709783232719980006e+00
2.385620243725418976e-01,1.179401200821731699e+01,2.555349210443197450e+01,-2.228223382893278259e+00,6.973681365335367310e+00,-1.592733620238710124e+01,8.272150386077958828e+00,5.688119239321994591e+00
2.390498812730992295e-01,1.180651546137550234e+01,2.557024437225808811e+01,-2.180088979174327868e+00,6.976501780520783846e+00,-1.594548041018616402e+01,8.298816737235064522e+00,5.666358589651522060e+00
2.395377381736565614e-01,1.181912578877500231e+01,2.558632116902010267e+01,-2.131638689651281116e+00,6.979206149901575174e+00,-1.596334934007106021e+01,8.325367625384018311e+00,5.644503029031812780e+00
2.400255950742138933e-01,1.183184454437132516e+01,2.560171930882336966e+01,-2.082873594296301256e+00,6.981793803585737201e+00,-1.598094192367073241e+01,8.351802116585412605e+00,5.622554320281272666e+00
2.405134519747712807e-01,1.184467327562812500e+01,2.561643564312210586e+01,-2.033794804036100690e+00,6.984264071330451351e+00,-1.599825711243923720e+01,8.378119291600205187e+00,5.600514243715263518e+00
2.410013088753286126e-01,1.185761352329473084e+01,2.563046706127192564e+01,-1.984403460946922992e+00,6.986616282599387162e+00,-1.601529387791633496e+01,8.404318246098080536e+00,5.578384597147428181e+00
2.414891657758859445e-01,1.187066682117080951e+01,2.564381049300761362e+01,-1.934700732167427439e+00,6.988849771230842833e+00,-1.603205121398138999e+01,8.430398090633023145e+00,5.556167190578314319e+00
2.419770226764433041e-01,1.188383469287546745e+01,2.565646290518447259e+01,-1.884687795300178603e+00,6.990963883993421391e+00,-1.604852813663788069e+01,8.456357947399711250e+00,5.533863832723119103e+00
2.424648795770006360e-01,1.189711865117694600e+01,2.566842128925322086e+01,-1.834365875679802249e+00,6.992957952964846235e+00,-1.606472367145968150e+01,8.482196951205020596e+00,5.511476362205131707e+00
2.429527364775579956e-01,1.191052020143097323e+01,2.567968267629603218e+01,-1.783736231724822208e+00,6.994831309307464551e+00,-1.608063686473846587e+01,8.507914252573920422e+00,5.489006636218694446e+00
2.434405933781153275e-01,1.192404084168878775e+01,2.569024413889470893e+01,-1.732800153023326573e+00,6.996583285069794655e+00,-1.609626678484332629e+01,8.533509018109670663e+00,5.466456528870024201e+00
2.439284502786726594e-01,1.193768206259583131e+01,2.570010279182963586e+01,-1.681558960438414463e+00,6.998213213349123052e+00,-1.611161252259588039e+01,8.558980430737735290e+00,5.443827931154212152e+00
2.444163071792300190e-01,1.195144534723425522e+01,2.570925579266591399e+01,-1.630014006210446897e+00,6.999720428423587215e+00,-1.612667319157324286e+01,8.584327689910010051e+00,5.421122750908675236e+00
2.449041640797873787e-01,1.196533217090939516e+01,2.571770034222634749e+01,-1.578166674056066920e+00,7.001104265853742348e+00,-1.614144792833879194e+01,8.609550011769281141e+00,5.398342912743010480e+00
2.453920209803447106e-01,1.197934400088005447e+01,2.572543368495142246e+01,-1.526018379263962776e+00,7.002364062553633417e+00,-1.615593589260080165e+01,8.634646629274026708e+00,5.375490357945301056e+00
2.458798778809020702e-01,1.199348229603269012e+01,2.573245310914635908e+01,-1.473570568787412771e+00,7.003499156831326289e+00,-1.617013626729889708e+01,8.659616792283483022e+00,5.352567044364806570e+00
2.463677347814594298e-01,1.200774850649950309e+01,2.573875594711507020e+01,-1.420824721333592722e+00,7.004508888398951250e+00,-1.618404825861836116e+01,8.684459767602980662e+00,5.329574946271123714e+00
2.468555916820167340e-01,1.202214407322036926e+01,2.574433957518115079e+01,-1.367782347449664426e+00,7.005392598352226052e+00,-1.619767109593223608e+01,8.709174838989602208e+00,5.306516054189734710e+00
2.473434485825741214e-01,1.203667042744869242e+01,2.574920141359584846e+01,-1.314444989605582759e+00,7.006149629119461153e+00,-1.621100403167133663e+01,8.733761307118111716e+00,5.283392374713989703e+00
2.478313054831314255e-01,1.205132899020109782e+01,2.575333892633303279e+01,-1.260814222273757057e+00,7.006779324380067564e+00,-1.622404634112203325e+01,8.758218489507138216e+00,5.260205930293546217e+00
2.483191623836887851e-01,1.206612117165102838e+01,2.575674962077111729e+01,-1.206891652005359195e+00,7.007281028952530022e+00,-1.623679732215189020e+01,8.782545720405725120e+00,5.236958758999165298e+00
2.488070192842461448e-01,1.208104837046622748e+01,2.575943104726202293e+01,-1.152678917503528133e+00,7.007654088651890767e+00,-1.624925629486316936e+01,8.806742350640078598e+00,5.213652914263999349e+00
2.492948761848034489e-01,1.209611197309009434e+01,2.576138079858708352e+01,-1.098177689693232484e+00,7.007897850116703964e+00,-1.626142260117412874e+01,8.830807747420662324e+00,5.190290464601271303e+00
2.497827330853608363e-01,1.211131335296690459e+01,2.576259650929998557e+01,-1.043389671787941397e+00,7.008011660605498960e+00,-1.627329560432818667e+01,8.854741294109567562e+00,5.166873493298365538e+00
2.502705899859181682e-01,1.212665386971093895e+01,2.576307585495668206e+01,-9.883165993531300986e-01,7.007994867762694646e+00,-1.628487468833090546e+01,8.878542389948137270e+00,5.143404098087397180e+00
2.507584468864754723e-01,1.214213486821947363e+01,2.576281655123223402e+01,-9.329602403663873611e-01,7.007846819354052847e+00,-1.629615925731483728e+01,8.902210449744940135e+00,5.119884390792128315e+00
2.512463037870328875e-01,1.215775767772966098e+01,2.576181635292474326e+01,-8.773223952744471088e-01,7.007566862971566835e+00,-1.630714873483216465e+01,8.925744903523963103e+00,5.096316496951371455e+00
2.517341606875902471e-01,1.217352361081928080e+01,2.576007305284624138e+01,-8.214048970469487454e-01,7.007154345707871101e+00,-1.631784256307523151e+01,8.949145196133134306e+00,5.072702555418813652e+00
2.522220175881475512e-01,1.218943396235139787e+01,2.575758448060051009e+01,-7.652096112268733652e-01,7.006608613800147545e+00,-1.632824020202486537e+01,8.972410786813135530e+00,5.049044717939201732e+00
2.527098744887049109e-01,1.220549000836284748e+01,2.575434850124793940e+01,-7.087384359778505782e-01,7.005929012243464982e+00,-1.633834112852655451e+01,8.995541148726477587e+00,5.025345148701026332e+00
2.531977313892622150e-01,1.222169300462169339e+01,2.575036301333673094e+01,-6.519933021479850099e-01,7.005114884224409977e+00,-1.634814483495422266e+01,9.018535768256215945e+00,5.001606023772053433e+00
2.536855882898195746e-01,1.223804417916292664e+01,2.574562593501446628e+01,-5.949761738627502572e-01,7.004165567339270204e+00,-1.635765082011008076e+01,9.041394139741386837e+00,4.977829528495327338e+00
2.541734451903769343e-01,1.225454474778626945e+01,2.574013523431273143e+01,-5.376890482121129411e-01,7.003080402475571731e+00,-1.636685860880259114e+01,9.064115776045458261e+00,4.954017863073403305e+00
2.546613020909342384e-01,1.227119591587220171e+01,2.573388893581185144e+01,-4.801339557669748181e-01,7.001858735128898559e+00,-1.637576775582984467e+01,9.086700211154788320e+00,4.930173243570754593e+00
2.551491589914915981e-01,1.228799887481124919e+01,2.572688511500316721e+01,-4.223129608891050824e-01,7.000499913712133981e+00,-1.638437784219877003e+01,9.109146998144481699e+00,4.906297900682209168e+00
2.556370158920490132e-01,1.230495480177365764e+01,2.571912189864812959e+01,-3.642281617603138066e-01,6.999003289682123707e+00,-1.639268847529663731e+01,9.131455709282722211e+00,4.882394079597885295e+00
2.561248727926063173e-01,1.232206485947783037e+01,2.571059746513809685e+01,-3.058816904103539569e-01,6.997368217667170320e+00,-1.640069928906283891e+01,9.153625936135199481e+00,4.858464039866353446e+00
2.566127296931636770e-01,1.233933019595744796e+01,2.570131004485484283e+01,-2.472757127435079028e-01,6.995594055595409699e+00,-1.640840994416090126e+01,9.175657289669715055e+00,4.834510055256014738e+00
2.571005865937210366e-01,1.235675194432736212e+01,2.569125792053187851e+01,-1.884124285640101926e-01,6.993680164824009893e+00,-1.641582012815082336e+01,9.197549400360806260e+00,4.810534413614805160e+00
2.575884434942783408e-01,1.237433122254821072e+01,2.568043942761645582e+01,-1.292940716001503842e-01,6.991625910269263500e+00,-1.642292955566160373e+01,9.219301918294538822e+00,4.786539416728071927e+00
2.580763003948357004e-01,1.239206913318980163e+01,2.566885295463233163e+01,-6.992290952712787444e-02,6.989430660537503393e+00,-1.642973796856412605e+01,9.240914513273400743e+00,4.762527380174742753e+00
2.585641572953930045e-01,1.240996676319315917e+01,2.565649694354333121e+01,-1.030124398867571234e-02,6.987093788056890631e+00,-1.643624513614421545e+01,9.262386874921267221e+00,4.738500633181741861e+00
2.590520141959503642e-01,1.242802518363141040e+01,2.564336989011756174e+01,4.956858938261776704e-02,6.984614669210051474e+00,-1.644245085527602868e+01,9.283718712788544991e+00,4.714461518476612767e+00
2.595398710965077238e-01,1.244624544946932154e+01,2.562947034429243942e+01,1.096842209461907913e-01,6.981992684467568822e+00,-1.644835495059569297e+01,9.304909756457346859e+00,4.690412392138461506e+00
2.600277279970650279e-01,1.246462859932161926e+01,2.561479691054045205e+01,1.700432470356809667e-01,6.979227218522350285e+00,-1.645395727467519364e+01,9.325959755646827887e+00,4.666355623447079104e+00
2.605155848976224431e-01,1.248317565521001882e+01,2.559934824823562494e+01,2.306432299423926136e-01,6.976317660424811606e+00,-1.645925770819654943e+01,9.346868480318629935e+00,4.642293594730354300e+00
2.610034417981798027e-01,1.250188762231903894e+01,2.558312307202080049e+01,2.914816978998922004e-01,6.973263403718941156e+00,-1.646425616012624715e+01,9.367635720782400810e+00,4.618228701209920573e+00
2.614912986987371069e-01,1.252076548875048267e+01,2.556612015217557854e+01,3.525561450700307464e-01,6.970063846579229505e+00,-1.646895256788992157e+01,9.388261287801441313e+00,4.594163350845056115e+00
2.619791555992944665e-01,1.253981022527672096e+01,2.554833831498510932e+01,4.138640315300974315e-01,6.966718391948427680e+00,-1.647334689754735493e+01,9.408745012698485510e+00,4.570099964174820784e+00
2.624670124998518261e-01,1.255902278509266168e+01,2.552977644310948335e+01,4.754027832612893745e-01,6.963226447676177600e+00,-1.647743914396768616e+01,9.429086747461539630e+00,4.546040974158468195e+00
2.629548694004091303e-01,1.257840410356652683e+01,2.551043347595403077e+01,5.371697921383977725e-01,6.959587426658498721e+00,-1.648122933100490783e+01,9.449286364849884379e+00,4.521988826014069929e+00
2.634427263009664899e-01,1.259795509798927249e+01,2.549030841004022818e+01,5.991624159208310818e-01,6.955800746978117566e+00,-1.648471751167363664e+01,9.469343758500139430e+00,4.497945977055422873e+00
2.639305832015238495e-01,1.261767666732279025e+01,2.546940029937742622e+01,6.613779782447597455e-01,6.951865832045669436e+00,-1.648790376832515392e+01,9.489258843032470025e+00,4.473914896527181995e+00
2.644184401020811537e-01,1.263756969194691138e+01,2.544770825583533380e+01,7.238137686166696838e-01,6.947782110741744788e+00,-1.649078821282368423e+01,9.509031554156873511e+00,4.449898065438260275e+00
2.649062970026385688e-01,1.265763503340502538e+01,2.542523144951715253e+01,7.864670424081049438e-01,6.943549017559782044e+00,-1.649337098672297941e+01,9.528661848779627519e+00,4.425897976393438960e+00
2.653941539031958730e-01,1.267787353414849960e+01,2.540196910913357087e+01,8.493350208515384470e-01,6.939165992749847689e+00,-1.649565226144310870e+01,9.548149705109747032e+00,4.401917133423320472e+00
2.658820108037532326e-01,1.269828601727989081e+01,2.537792052237741913e+01,9.124148910378441224e-01,6.934632482463231717e+00,-1.649763223844761129e+01,9.567495122765695470e+00,4.377958051812363749e+00
2.663698677043105922e-01,1.271887328629477842e+01,2.535308503629911669e+01,9.757038059146293518e-01,6.929947938897927706e+00,-1.649931114942081578e+01,9.586698122882060247e+00,4.354023257925358159e+00
2.668577246048678964e-01,1.273963610986086081e+01,2.532746211726568220e+01,1.039198858072305054e+00,6.925111815972118556e+00,-1.650068928376148847e+01,9.605758775070182054e+00,4.330115300766572695e+00
2.673455815054252560e-01,1.276057510218055491e+01,2.530105182258216345e+01,1.102896873022237934e+00,6.920123535174596441e+00,-1.650176720488918747e+01,9.624677409314402965e+00,4.306236843442303730e+00
2.678334384059826156e-01,1.278169099084320059e+01,2.527385373007479785e+01,1.166794880739411511e+00,6.914982566889771753e+00,-1.650254525957397789e+01,9.643454133033726450e+00,4.282390451237642282e+00
2.683212953065399198e-01,1.280298452582568736e+01,2.524586730817189562e+01,1.230889951803276983e+00,6.909688400627725713e+00,-1.650302374743804634e+01,9.662088999014320834e+00,4.258578666594629247e+00
2.688091522070972794e-01,1.282445643462219742e+01,2.521709209471859126e+01,1.295179118784945071e+00,6.904240531571699258e+00,-1.650320300292269593e+01,9.680582086052599067e+00,4.234804044294966374e+00
2.692970091076546391e-01,1.284610742205694578e+01,2.518752769690157578e+01,1.359659376475635728e+00,6.898638460799324967e+00,-1.650308339526126744e+01,9.698933498837760681e+00,4.211069151145185430e+00
2.697848660082119987e-01,1.286793817009816188e+01,2.515717379117131713e+01,1.424327682116933058e+00,6.892881695503127126e+00,-1.650266532845069278e+01,9.717143367834015777e+00,4.187376565661248939e+00
2.702727229087693583e-01,1.288994933767333961e+01,2.512603012316193585e+01,1.489180955632773973e+00,6.886969749210391178e+00,-1.650194924122179785e+01,9.735211849162446640e+00,4.163728877752657098e+00
2.707605798093266625e-01,1.291214156048562067e+01,2.509409650760860089e+01,1.554216079863192768e+00,6.880902142002326194e+00,-1.650093560700816653e+01,9.753139124482535394e+00,4.140128688406010227e+00
2.712484367098840221e-01,1.293451545083153498e+01,2.506137282826253099e+01,1.619429900799832733e+00,6.874678400732564754e+00,-1.649962493391372931e+01,9.770925400873377242e+00,4.116578609368047204e+00
2.717362936104413818e-01,1.295707159741982650e+01,2.502785903780355525e+01,1.684819227823171506e+00,6.868298059245004694e+00,-1.649801776467898407e+01,9.788570910714526008e+00,4.093081262828182965e+00
2.722241505109986859e-01,1.297981056519162202e+01,2.499355515775023662e+01,1.750380833941532988e+00,6.861760658590929651e+00,-1.649611467664590592e+01,9.806075911566509262e+00,4.069639281100479344e+00
2.727120074115560455e-01,1.300273289514177932e+01,2.495846127836755812e+01,1.816111456031884064e+00,6.855065747245512320e+00,-1.649391628172147151e+01,9.823440686051030823e+00,4.046255306305127419e+00
2.731998643121134052e-01,1.302583910414145407e+01,2.492257755857225021e+01,1.882007795082290880e+00,6.848212881323596513e+00,-1.649142322633989366e+01,9.840665541730780674e+00,4.022931990049398721e+00
2.736877212126707093e-01,1.304912968476189938e+01,2.488590422583559558e+01,1.948066516436213202e+00,6.841201624794835290e+00,-1.648863619142349179e+01,9.857750810988978429e+00,3.999671993108047552e+00
2.741755781132280689e-01,1.307260510509953910e+01,2.484844157608385018e+01,2.014284250038548052e+00,6.834031549698121211e+00,-1.648555589234223007e+01,9.874696850908511792e+00,3.976477985103208823e+00
2.746634350137854841e-01,1.309626580860219569e+01,2.481018997359624123e+01,2.080657590683366198e+00,6.826702236355373543e+00,-1.648218307887189837e+01,9.891504043150783687e+00,3.953352644183767861e+00
2.751512919143427882e-01,1.312011221389657400e+01,2.477114985090057431e+01,2.147183098263429013e+00,6.819213273584647794e+00,-1.647851853515098952e+01,9.908172793834184588e+00,3.930298656704229288e+00
2.756391488149001479e-01,1.314414471461703116e+01,2.473132170866631441e+01,2.213857298021543851e+00,6.811564258912532921e+00,-1.647456307963620503e+01,9.924703533412278844e+00,3.907318716902978384e+00
2.761270057154574520e-01,1.316836367923545836e+01,2.469070611559529382e+01,2.280676680803508383e+00,6.803754798785918823e+00,-1.647031756505663935e+01,9.941096716551580670e+00,3.884415526580136113e+00
2.766148626160148116e-01,1.319276945089251463e+01,2.464930370831002904e+01,2.347637703312976942e+00,6.795784508783071942e+00,-1.646578287836663534e+01,9.957352822009067239e+00,3.861591794774783537e+00
2.771027195165721713e-01,1.321736234722997949e+01,2.460711519123956137e+01,2.414736788367940257e+00,6.787653013824026971e+00,-1.646095994069725066e+01,9.973472352509286765e+00,3.838850237441731927e+00
2.775905764171294754e-01,1.324214266022439368e+01,2.456414133650288889e+01,2.481970325159050361e+00,6.779359948380301759e+00,-1.645584970730645580e+01,9.989455834621189467e+00,3.816193577127728442e+00
2.780784333176868350e-01,1.326711065602196626e+01,2.452038298378992209e+01,2.549334669509696560e+00,6.770904956683967413e+00,-1.645045316752794307e+01,1.000530381863457841e+01,3.793624542647151987e+00
2.785662902182441947e-01,1.329226657477457962e+01,2.447584104024012319e+01,2.616826144137751164e+00,6.762287692936008732e+00,-1.644477134471861035e+01,1.002101687843622635e+01,3.771145868757183273e+00
2.790541471188015543e-01,1.331761063047714622e+01,2.443051648031859102e+01,2.684441038919175071e+00,6.753507821514017628e+00,-1.643880529620471265e+01,1.003659561138566225e+01,3.748760295832452627e+00
2.795420040193589140e-01,1.334314301080616261e+01,2.438441034568977983e+01,2.752175611153304668e+00,6.744565017179227517e+00,-1.643255611322666354e+01,1.005204063819065752e+01,3.726470569539140687e+00
2.800298609199162736e-01,1.336886387695944656e+01,2.433752374508884486e+01,2.820026085829924423e+00,6.735458965282858479e+00,-1.642602492088251154e+01,1.006735260278228594e+01,3.704279440508599919e+00
2.805177178204735777e-01,1.339477336349714243e+01,2.428985785419041576e+01,2.887988655898076740e+00,6.726189361971784741e+00,-1.641921287807006280e+01,1.008253217218973496e+01,3.682189664010397934e+00
2.810055747210309374e-01,1.342087157818394516e+01,2.424141391547508562e+01,2.956059482536663729e+00,6.716755914393535143e+00,-1.641212117742766807e+01,1.009758003641472079e+01,3.660203999624864757e+00
2.814934316215882970e-01,1.344715860183256062e+01,2.419219323809338462e+01,3.024234695426728070e+00,6.707158340900623017e+00,-1.640475104527369510e+01,1.011249690830559977e+01,3.638325210915128949e+00
2.819812885221456011e-01,1.347363448814837916e+01,2.414219719772739836e+01,3.092510393025557303e+00,6.697396371254178860e+00,-1.639710374154460482e+01,1.012728352343112093e+01,3.616556065098587069e+00
2.824691454227029608e-01,1.350029926357538379e+01,2.409142723644983164e+01,3.160882642842534729e+00,6.687469746826939065e+00,-1.638918055973175214e+01,1.014194063995384454e+01,3.594899332717893969e+00
2.829570023232602649e-01,1.352715292714324669e+01,2.403988486258081281e+01,3.229347481716676072e+00,6.677378220805537445e+00,-1.638098282681682605e+01,1.015646903850323390e+01,3.573357787311382427e+00
2.834448592238176245e-01,1.355419545031577400e+01,2.398757165054215079e+01,3.297900916096034418e+00,6.667121558392112846e+00,-1.637251190320592187e+01,1.017086952204839712e+01,3.551934205082998286e+00
2.839327161243750397e-01,1.358142677684041999e+01,2.393448924070918693e+01,3.366538922318738969e+00,6.656699537005287937e+00,-1.636376918266230263e+01,1.018514291577049669e+01,3.530631364571684472e+00
2.844205730249323438e-01,1.360884682259913170e+01,2.388063933926025229e+01,3.435257446895843447e+00,6.646111946480411703e+00,-1.635475609223784943e+01,1.019929006693480744e+01,3.509452046320268082e+00
2.849084299254897035e-01,1.363645547546041037e+01,2.382602371802365937e+01,3.504052406795993058e+00,6.635358589269175766e+00,-1.634547409220308367e+01,1.021331184476247245e+01,3.488399032543772371e+00
2.853962868260470631e-01,1.366425259513254886e+01,2.377064421432228158e+01,3.572919689731710147e+00,6.624439280638513061e+00,-1.633592467597594577e+01,1.022720914030187167e+01,3.467475106797251350e+00
2.858841437266043672e-01,1.369223801301815158e+01,2.371450273081573812e+01,3.641855154447518395e+00,6.613353848868881002e+00,-1.632610937004920615e+01,1.024098286629969934e+01,3.446683053643086581e+00
2.863720006271617269e-01,1.372041153206989250e+01,2.365760123534006709e+01,3.710854631009848248e+00,6.602102135451796805e+00,-1.631602973391649414e+01,1.025463395707165937e+01,3.426025658317748857e+00
2.868598575277190865e-01,1.374877292664740303e+01,2.359994176074504679e+01,3.779913921098585927e+00,6.590683995286758190e+00,-1.630568735999703023e+01,1.026816336837286592e+01,3.405505706398042509e+00
2.873477144282763907e-01,1.377732194237552221e+01,2.354152640472907621e+01,3.849028798300488940e+00,6.579099296877446434e+00,-1.629508387355902599e+01,1.028157207726787448e+01,3.385125983466819921e+00
2.878355713288337503e-01,1.380605829600366619e+01,2.348235732967161482e+01,3.918195008404314450e+00,6.567347922527292603e+00,-1.628422093264171266e+01,1.029486108200038252e+01,3.364889274778180006e+00
2.883234282293911099e-01,1.383498167526648714e+01,2.342243676246316042e+01,3.987408269697656493e+00,6.555429768534335011e+00,-1.627310022797606237e+01,1.030803140186260691e+01,3.344798364922124012e+00
2.888112851299484696e-01,1.386409173874573142e+01,2.336176699433286785e+01,4.056664273265611520e+00,6.543344745385417660e+00,-1.626172348290413794e+01,1.032108407706429531e+01,3.324856037488718385e+00
2.892991420305058292e-01,1.389338811573334631e+01,2.330035038067371289e+01,4.125958683291155005e+00,6.531092777949714545e+00,-1.625009245329712471e+01,1.033402016860144101e+01,3.305065074731694530e+00
2.897869989310631333e-01,1.392287040609578241e+01,2.323818934086519050e+01,4.195287137357263774e+00,6.518673805671570953e+00,-1.623820892747204780e+01,1.034684075812461046e+01,3.285428257231550742e+00
2.902748558316204930e-01,1.395253818013956071e+01,2.317528635809361859e+01,4.264645246750851548e+00,6.506087782762680405e+00,-1.622607472610707191e+01,1.035954694780695817e+01,3.265948363558107470e+00
2.907627127321778526e-01,1.398239097847805645e+01,2.311164397917006141e+01,4.334028596768349395e+00,6.493334678393576809e+00,-1.621369170215556110e+01,1.037213986021192191e+01,3.246628169932566088e+00
2.912505696327351568e-01,1.401242831189946969e+01,2.304726481434571284e+01,4.403432747023161120e+00,6.480414476884453379e+00,-1.620106174075872119e+01,1.038462063816054659e+01,3.227470449889018322e+00
2.917384265332925164e-01,1.404264966123610314e+01,2.298215153712493120e+01,4.472853231754809755e+00,6.467327177895306534e+00,-1.618818675915693461e+01,1.039699044459849020e+01,3.208477973935434768e+00
2.922262834338498760e-01,1.407305447723478586e+01,2.291630688407587968e+01,4.542285560139788458e+00,6.454072796615422547e+00,-1.617506870659978802e+01,1.040925046246266561e+01,3.189653509214138705e+00
2.927141403344071802e-01,1.410364218042858475e+01,2.284973365463860517e+01,4.611725216604296129e+00,6.440651363952150099e+00,-1.616170956425468574e+01,1.042140189454759991e+01,3.170999819161745670e+00
2.932019972349645953e-01,1.413441216100974707e+01,2.278243471093082562e+01,4.681167661138635694e+00,6.427062926719021796e+00,-1.614811134511417379e+01,1.043344596337139762e+01,3.152519663168571462e+00
2.936898541355218994e-01,1.416536377870374253e+01,2.271441297755126243e+01,4.750608329613307923e+00,6.413307547823231758e+00,-1.613427609390195272e+01,1.044538391104138064e+01,3.134215796237558305e+00
2.941777110360792591e-01,1.419649636264475667e+01,2.264567144138042565e+01,4.820042634097043255e+00,6.399385306452360922e+00,-1.612020588697748380e+01,1.045721699911942082e+01,3.116090968642589054e+00
2.946655679366366187e-01,1.422780921125223585e+01,2.257621315137919993e+01,4.889465963176391483e+00,6.385296298260506376e+00,-1.610590283223928765e+01,1.046894650848689423e+01,3.098147925586371088e+00
2.951534248371939229e-01,1.425930159210869341e+01,2.250604121838468075e+01,4.958873682277212147e+00,6.371040635553674392e+00,-1.609136906902691067e+01,1.048057373920932811e+01,3.080389406857736212e+00
2.956412817377512825e-01,1.429097274183881083e+01,2.243515881490399977e+01,5.028261133987790288e+00,6.356618447474556177e+00,-1.607660676802157340e+01,1.049210001040068185e+01,3.062818146488443638e+00
2.961291386383086421e-01,1.432282186598968821e+01,2.236356917490526186e+01,5.097623638383865341e+00,6.342029880186556667e+00,-1.606161813114540848e+01,1.050352666008732072e+01,3.045436872409418960e+00
2.966169955388659463e-01,1.435484813891237543e+01,2.229127559360647481e+01,5.166956493355220559e+00,6.327275097057227349e+00,-1.604640539145943379e+01,1.051485504507162005e+01,3.028248306106545051e+00
2.971048524394233059e-01,1.438705070364457761e+01,2.221828142726177191e+01,5.236254974934170470e+00,6.312354278840975219e+00,-1.603097081306015781e+01,1.052608654079526573e+01,3.011255162275827679e+00
2.975927093399806656e-01,1.441942867179466781e+01,2.214459009294526126e+01,5.305514337625806043e+00,6.297267623861084296e+00,-1.601531669097483146e+01,1.053722254120217983e+01,2.994460148478114370e+00
2.980805662405380252e-01,1.445198112342684560e+01,2.207020506833254814e+01,5.374729814739862555e+00,6.282015348191110959e+00,-1.599944535105538179e+01,1.054826445860113537e+01,2.977865964793259934e+00
2.985684231410953848e-01,1.448470710694756569e+01,2.199512989147975972e+01,5.443896618724480163e+00,6.266597685835573195e+00,-1.598335914987100814e+01,1.055921372352802301e+01,2.961475303473766196e+00
2.990562800416527445e-01,1.451760563899319401e+01,2.191936816060012561e+01,5.513009941501611166e+00,6.251014888909963929e+00,-1.596706047459941935e+01,1.057007178460778363e+01,2.945290848597894584e+00
2.995441369422100486e-01,1.455067570431887347e+01,2.184292353383813179e+01,5.582064954804304868e+00,6.235267227820093794e+00,-1.595055174291674760e+01,1.058084010841599820e+01,2.929315275722264467e+00
3.000319938427674082e-01,1.458391625568864569e+01,2.176579972904127658e+01,5.651056810515626694e+00,6.219354991440759761e+00,-1.593383540288612998e+01,1.059152017934012946e+01,2.913551251533906594e+00
3.005198507433247124e-01,1.461732621376678409e+01,2.168800052352942487e+01,5.719980641009390965e+00,6.203278487293746757e+00,-1.591691393284492584e+01,1.060211349944047576e+01,2.898001433501811164e+00
3.010077076438820720e-01,1.465090446701031723e+01,2.160952975386166131e+01,5.788831559492580325e+00,6.187038041725140047e+00,-1.589978984129062134e+01,1.061262158831069335e+01,2.882668469527974953e+00
3.014955645444394317e-01,1.468464987156286838e+01,2.153039131560072050e+01,5.857604660349689851e+00,6.170634000081961723e+00,-1.588246566676537164e+01,1.062304598293808411e+01,2.867554997597829392e+00
3.019834214449967358e-01,1.471856125114961422e+01,2.145058916307512575e+01,5.926295019488596161e+00,6.154066726888161476e+00,-1.586494397773923737e+01,1.063338823756347828e+01,2.852663645430259631e+00
3.024712783455541509e-01,1.475263739697358112e+01,2.137012730913869518e+01,5.994897694688323675e+00,6.137336606019887064e+00,-1.584722737249204627e+01,1.064364992354078865e+01,2.837997030127029863e+00
3.029591352461115106e-01,1.478687706761310494e+01,2.128900982492772442e+01,6.063407725948596116e+00,6.120444040880102854e+00,-1.582931847899391897e+01,1.065383262919625729e+01,2.823557757821689496e+00
3.034469921466688147e-01,1.482127898892047035e+01,2.120724083961583872e+01,6.131820135840941433e+00,6.103389454572559103e+00,-1.581121995478451581e+01,1.066393795968733649e+01,2.809348423327988176e+00
3.039348490472261743e-01,1.485584185392197121e+01,2.112482454016608102e+01,6.200129929861904365e+00,6.086173290075002740e+00,-1.579293448685080747e+01,1.067396753686123212e+01,2.795371609787702383e+00
3.044227059477835340e-01,1.489056432271887509e+01,2.104176517108117395e+01,6.268332096787510466e+00,6.068796010411855235e+00,-1.577446479150371594e+01,1.068392299911310772e+01,2.781629888318026378e+00
3.049105628483408381e-01,1.492544502238994752e+01,2.095806703415069450e+01,6.336421609029947000e+00,6.051258098826070686e+00,-1.575581361425320281e+01,1.069380600124397418e+01,2.768125817658364962e+00
3.053984197488981978e-01,1.496048254689509349e+01,2.087373448819606025e+01,6.404393422995956264e+00,6.033560058950353522e+00,-1.573698372968211956e+01,1.070361821431824900e+01,2.754861943816587111e+00
3.058862766494555019e-01,1.499567545698000437e+01,2.078877194881353674e+01,6.472242479446435048e+00,6.015702414977815771e+00,-1.571797794131878589e+01,1.071336132552088394e+01,2.741840799714871935e+00
3.063741335500128615e-01,1.503102228008244090e+01,2.070318388811387678e+01,6.539963703858659549e+00,5.997685711831769240e+00,-1.569879908150804937e+01,1.072303703801431674e+01,2.729064904834873406e+00
3.068619904505702212e-01,1.506652151023936526e+01,2.061697483446057788e+01,6.607552006789454424e+00,5.979510515335031862e+00,-1.567945001128120630e+01,1.073264707079489177e+01,2.716536764862491626e+00
3.073498473511275808e-01,1.510217160799551728e+01,2.053014937220495284e+01,6.675002284240595607e+00,5.961177412378414253e+00,-1.565993362022443947e+01,1.074219315854913148e+01,2.704258871332034797e+00
3.078377042516849404e-01,1.513797100031324128e+01,2.044271214141892656e+01,6.742309418025954848e+00,5.942687011088578330e+00,-1.564025282634595548e+01,1.075167705150954056e+01,2.692233701269874491e+00
3.083255611522423001e-01,1.517391808048333601e+01,2.035466783762573328e+01,6.809468276140067999e+00,5.924039940995267095e+00,-1.562041057594182725e+01,1.076110051531012068e+01,2.680463716837624855e+00
3.088134180527996042e-01,1.521001120803727780e+01,2.026602121152795277e+01,6.876473713128751442e+00,5.905236853197827429e+00,-1.560040984346046322e+01,1.077046533084154056e+01,2.668951364974725404e+00
3.093012749533569639e-01,1.524624870866073856e+01,2.017677706873296017e+01,6.943320570461404273e+00,5.886278420531002809e+00,-1.558025363136570718e+01,1.077977329410595253e+01,2.657699077040565960e+00
3.097891318539143235e-01,1.528262887410819815e+01,2.008694026947616251e+01,7.010003676905103731e+00,5.867165337730116725e+00,-1.555994496999865717e+01,1.078902621607153911e+01,2.646709268455989861e+00
3.102769887544716276e-01,1.531914996211879831e+01,1.999651572834183710e+01,7.076517848900344632e+00,5.847898321595602411e+00,-1.553948691743811139e+01,1.079822592252661551e+01,2.635984338344377065e+00
3.107648456550289873e-01,1.535581019633343480e+01,1.990550841398151505e+01,7.142857890938359766e+00,5.828478111156790042e+00,-1.551888255935969951e+01,1.080737425393343365e+01,2.625526669172230765e+00
3.112527025555862914e-01,1.539260776621325633e+01,1.981392334882962203e+01,7.209018595940948515e+00,5.808905467835020708e+00,-1.549813500889360895e+01,1.081647306528174290e+01,2.615338626388983734e+00
3.117405594561437066e-01,1.542954082695904816e+01,1.972176560881723262e+01,7.274994745641025773e+00,5.789181175606168850e+00,-1.547724740648108899e+01,1.082552422594185693e+01,2.605422558066649685e+00
3.122284163567010662e-01,1.546660749943212387e+01,1.962904032308302149e+01,7.340781110965638234e+00,5.769306041162395537e+00,-1.545622291972950357e+01,1.083452961951748428e+01,2.595780794538677050e+00
3.127162732572583703e-01,1.550380587007630773e+01,1.953575267368184853e+01,7.406372452420554531e+00,5.749280894073275583e+00,-1.543506474326609457e+01,1.084349114369818956e+01,2.586415648038367099e+00
3.132041301578157300e-01,1.554113399084129732e+01,1.944190789529088192e+01,7.471763520476561560e+00,5.729106586946214996e+00,-1.541377609859039488e+01,1.085241071011154368e+01,2.577329412336775594e+00
3.136919870583730896e-01,1.557858987910692505e+01,1.934751127491373524e+01,7.536949055957388843e+00,5.708783995586299120e+00,-1.539236023392538577e+01,1.086129024417486910e+01,2.568524362380068204e+00
3.141798439589303937e-01,1.561617151760916045e+01,1.925256815158114421e+01,7.601923790429859551e+00,5.688314019155236601e+00,-1.537082042406708737e+01,1.087013168494676307e+01,2.560002753926370112e+00
3.146677008594877534e-01,1.565387685436673415e+01,1.915708391605065586e+01,7.666682446595004308e+00,5.667697580329944529e+00,-1.534915997023313139e+01,1.087893698497810391e+01,2.551766823182108901e+00
3.151555577600451130e-01,1.569170380260954190e+01,1.906106401050245225e+01,7.731219738681813780e+00,5.646935625460151265e+00,-1.532738219990969597e+01,1.088770811016293294e+01,2.543818786437749502e+00
3.156434146606024171e-01,1.572965024070798101e+01,1.896451392823367854e+01,7.795530372842196520e+00,5.626029124725518749e+00,-1.530549046669728597e+01,1.089644703958886396e+01,2.536160839703070824e+00
3.161312715611597768e-01,1.576771401210348955e+01,1.886743921335009944e+01,7.859609047547674088e+00,5.604979072292032960e+00,-1.528348815015510453e+01,1.090515576538713027e+01,2.528795158341954341e+00
3.166191284617171364e-01,1.580589292524033951e+01,1.876984546045556002e+01,7.923450453987952891e+00,5.583786486467787746e+00,-1.526137865564418661e+01,1.091383629258240084e+01,2.521723896706556722e+00
3.171069853622744961e-01,1.584418475349906963e+01,1.867173831433776598e+01,7.987049276471777759e+00,5.562452409857797875e+00,-1.523916541416888215e+01,1.092249063894221450e+01,2.514949187770986860e+00
3.175948422628318557e-01,1.588258723513026816e+01,1.857312346965400351e+01,8.050400192828233159e+00,5.540977909518673528e+00,-1.521685188221751872e+01,1.093112083482601626e+01,2.508473142764514829e+00
3.180826991633891598e-01,1.592109807319045522e+01,1.847400667061215174e+01,8.113497874811077537e+00,5.519364077112104638e+00,-1.519444154160123617e+01,1.093972892303389166e+01,2.502297850804220403e+00
3.185705560639465195e-01,1.595971493547893338e+01,1.837439371064988691e+01,8.176336988504695924e+00,5.497612029057820315e+00,-1.517193789929163650e+01,1.094831695865513055e+01,2.496425378526986094e+00
3.190584129645038791e-01,1.599843545447529181e+01,1.827429043211303394e+01,8.238912194730389160e+00,5.475722906686201874e+00,-1.514934448725736971e+01,1.095688700891605016e+01,2.490857769721301462e+00
3.195462698650611832e-01,1.603725722727908121e+01,1.817370272592896541e+01,8.301218149456579098e+00,5.453697876389695054e+00,-1.512666486229894325e+01,1.096544115302796030e+01,2.485597044958099300e+00
3.200341267656185429e-01,1.607617781555008207e+01,1.807263653127930070e+01,8.363249504209072427e+00,5.431538129773890056e+00,-1.510390260588246925e+01,1.097398148203441792e+01,2.480645201221451934e+00
3.205219836661759025e-01,1.611519474545003661e+01,1.797109783526937576e+01,8.425000906483989027e+00,5.409244883807776461e+00,-1.508106132397191423e+01,1.098251009865835393e+01,2.476004211538553434e+00
3.210098405667332067e-01,1.615430550758532746e+01,1.786909267259644807e+01,8.486467000161740160e+00,5.386819380973574489e+00,-1.505814464686032927e+01,1.099102911714873976e+01,2.471676024609134270e+00
3.214976974672906218e-01,1.619350755695151634e+01,1.776662712521320486e+01,8.547642425923793752e+00,5.364262889415375213e+00,-1.503515622899916515e+01,1.099954066312706047e+01,2.467662564434499384e+00
3.219855543678479814e-01,1.623279831287822006e+01,1.766370732199172622e+01,8.608521821669748775e+00,5.341576703087768330e+00,-1.501209974882692677e+01,1.100804687343321930e+01,2.463965729946009375e+00
3.224734112684052856e-01,1.627217516589465873e+01,1.756033941100866969e+01,8.669099835201814486e+00,5.318762143659625963e+00,-1.498897889593745703e+01,1.101654988383863554e+01,2.460587389161641436e+00
3.229612681689626452e-01,1.631163563442022379e+01,1.745652895002865890e+01,8.729371395542994350e+00,5.295820597543535513e+00,-1.496579708936463682e+01,1.102505156019175381e+01,2.457529260349105904e+00
3.234491250695199493e-01,1.635117714187988369e+01,1.735228180406634735e+01,8.789331308018736522e+00,5.272753455091890196e+00,-1.494255789280560265e+01,1.103355389814644738e+01,2.454793096031074207e+00
3.239369819700773090e-01,1.639079701742682715e+01,1.724760411853715425e+01,8.848974270854242263e+00,5.249562117046607135e+00,-1.491926500179644499e+01,1.104205900849662569e+01,2.452380670326057555e+00
3.244248388706346686e-01,1.643049255724078606e+01,1.714250207265226678e+01,8.908294986590080455e+00,5.226248011186504172e+00,-1.489592212960531548e+01,1.105056900746202331e+01,2.450293728292995521e+00
3.249126957711919728e-01,1.647026102475367537e+01,1.703698187852638668e+01,8.967288162660837614e+00,5.202812592399171265e+00,-1.487253300681198454e+01,1.105908601635961830e+01,2.448533985605083618e+00
3.254005526717493324e-01,1.651009965087679987e+01,1.693104978028098984e+01,9.025948511976224609e+00,5.179257342751299120e+00,-1.484910138088444853e+01,1.106761216127380187e+01,2.447103128222787305e+00
3.258884095723067476e-01,1.655000563422948190e+01,1.682471205314300988e+01,9.084270753504593898e+00,5.155583771557469497e+00,-1.482563101575247799e+01,1.107614957272529210e+01,2.446002812065962928e+00
3.263762664728640517e-01,1.658997614136914223e+01,1.671797500253907742e+01,9.142249612858929453e+00,5.131793415447363671e+00,-1.480212569137823131e+01,1.108470038533875801e+01,2.445234662685185967e+00
3.268641233734214113e-01,1.663000830702306487e+01,1.661084496318502701e+01,9.199879822885343117e+00,5.107887838431429017e+00,-1.477858920332377757e+01,1.109326673750918957e+01,2.444800274932213746e+00
3.273519802739787710e-01,1.667009923432142671e+01,1.650332829817109115e+01,9.257156124253922869e+00,5.083868631965005491e+00,-1.475502536231572037e+01,1.110185077106704554e+01,2.444701212629610598e+00
3.278398371745360751e-01,1.671024599503194707e+01,1.639543139804237981e+01,9.314073266052121269e+00,5.059737415010872041e+00,-1.473143799380672192e+01,1.111045463094207619e+01,2.444939008239542133e+00
3.283276940750934347e-01,1.675044562979602603e+01,1.628716067987488003e+01,9.370626006380566864e+00,5.035495834100257362e+00,-1.470783093753408721e+01,1.111908046482591672e+01,2.445515162531718190e+00
3.288155509756507389e-01,1.679069514836633559e+01,1.617852258634700746e+01,9.426809112951294978e+00,5.011145563392297220e+00,-1.468420804707533378e+01,1.112773042283342484e+01,2.446431144250497347e+00
3.293034078762080985e-01,1.683099152984592806e+01,1.606952358480636178e+01,9.482617363688515155e+00,4.986688304731917043e+00,-1.466057318940072740e+01,1.113640665716272693e+01,2.447688389781154328e+00
3.297912647767654581e-01,1.687133172292882577e+01,1.596017016633227747e+01,9.538045547331721608e+00,4.962125787706191282e+00,-1.463693024442286372e+01,1.114511132175402430e+01,2.449288302815301410e+00
3.302791216773227623e-01,1.691171264614208880e+01,1.585046884479359086e+01,9.593088464041365171e+00,4.937459769699128032e+00,-1.461328310454322121e+01,1.115384657194714002e+01,2.451232254015480727e+00
3.307669785778801774e-01,1.695213118808946717e+01,1.574042615590187388e+01,9.647740926006919793e+00,4.912692035944898450e+00,-1.458963567419568541e+01,1.116261456413778141e+01,2.453521580678904357e+00
3.312548354784375371e-01,1.699258420769637823e+01,1.563004865626034245e+01,9.701997758057377297e+00,4.887824399579526080e+00,-1.456599186938714752e+01,1.117141745543254139e+01,2.456157586400343984e+00
3.317426923789948412e-01,1.703306853445655022e+01,1.551934292240795088e+01,9.755853798274264577e+00,4.862858701691019192e+00,-1.454235561723500503e+01,1.118025740330266871e+01,2.459141540734212317e+00
3.322305492795522008e-01,1.707358096868004083e+01,1.540831554985905605e+01,9.809303898607096173e+00,4.837796811367916838e+00,-1.451873085550172782e+01,1.118913656523654154e+01,2.462474678855772314e+00
3.327184061801095605e-01,1.711411828174281524e+01,1.529697315213869047e+01,9.862342925491208945e+00,4.812640625746348100e+00,-1.449512153212640442e+01,1.119805709839089580e+01,2.466158201221522628e+00
3.332062630806668646e-01,1.715467721633775611e+01,1.518532235981302669e+01,9.914965760468149369e+00,4.787392070055470406e+00,-1.447153160475327915e+01,1.120702115924074960e+01,2.470193273228738384e+00
3.336941199812242242e-01,1.719525448672725432e+01,1.507336981951546839e+01,9.967167300808469577e+00,4.762053097661381074e+00,-1.444796504025727479e+01,1.121603090322817486e+01,2.474581024874161095e+00
3.341819768817815284e-01,1.723584677899719253e+01,1.496112219296820456e+01,1.001894246013693568e+01,4.736625690109499409e+00,-1.442442581426656290e+01,1.122508848440964080e+01,2.479322550411876325e+00
3.346698337823388880e-01,1.727645075131250607e+01,1.484858615599909903e+01,1.007028616906028340e+01,4.711111857165336758e+00,-1.440091791068204863e+01,1.123419605510225061e+01,2.484418908010304516e+00
3.351576906828962477e-01,1.731706303417415427e+01,1.473576839755421197e+01,1.012119337579734690e+01,4.685513636853768205e+00,-1.437744532119392993e+01,1.124335576552861937e+01,2.489871119408406663e+00
3.356455475834536073e-01,1.735768023067768695e+01,1.462267561870565835e+01,1.017165904681166211e+01,4.659833095496724198e+00,-1.435401204479523152e+01,1.125256976346051019e+01,2.495680169571004914e+00
3.361334044840109669e-01,1.739829891677320717e+01,1.450931453165492968e+01,1.022167816744654800e+01,4.634072327749328757e+00,-1.433062208729231379e+01,1.126184019386125357e+01,2.501847006343274060e+00
3.366212613845683266e-01,1.743891564152688289e+01,1.439569185873174995e+01,1.027124574256260381e+01,4.608233456634492242e+00,-1.430727946081239566e+01,1.127116919852682919e+01,2.508372540104415460e+00
3.371091182851256307e-01,1.747952692738392599e+01,1.428181433138829703e+01,1.032035679717771082e+01,4.582318633575931166e+00,-1.428398818330808950e+01,1.128055891572572733e+01,2.515257643420447664e+00
3.375969751856829904e-01,1.752012927043310597e+01,1.416768868918897795e+01,1.036900637710941808e+01,4.556330038429667439e+00,-1.426075227805889334e+01,1.129001147983755970e+01,2.522503150696202567e+00
3.380848320862403500e-01,1.756071914067266349e+01,1.405332167879558547e+01,1.041718954961984345e+01,4.530269879513938669e+00,-1.423757577316973055e+01,1.129952902099036827e+01,2.530109857826443154e+00
3.385726889867976541e-01,1.760129298227786165e+01,1.393872005294793581e+01,1.046490140406299751e+01,4.504140393637563911e+00,-1.421446270106644327e+01,1.130911366469670298e+01,2.538078521846166780e+00
3.390605458873550138e-01,1.764184721386985544e+01,1.382389056944006533e+01,1.051213705253454656e+01,4.477943846126805738e+00,-1.419141709798833340e+01,1.131876753148842418e+01,2.546409860580046924e+00
3.395484027879123734e-01,1.768237822878621657e+01,1.370883999009161514e+01,1.055889163052410140e+01,4.451682530850553654e+00,-1.416844300347761276e+01,1.132849273655024902e+01,2.555104552291052933e+00
3.400362596884697330e-01,1.772288239535284760e+01,1.359357507971507673e+01,1.060516029756983691e+01,4.425358770244121054e+00,-1.414554445986597386e+01,1.133829138935199765e+01,2.564163235328221990e+00
3.405241165890270927e-01,1.776335605715741650e+01,1.347810260507812963e+01,1.065093823791568362e+01,4.398974915331338664e+00,-1.412272551175805013e+01,1.134816559327965990e+01,2.573586507773565568e+00
3.410119734895843968e-01,1.780379553332432607e+01,1.336242933386157894e+01,1.069622066117092452e+01,4.372533345745178046e+00,-1.409999020551192395e+01,1.135811744526511369e+01,2.583374927088195161e+00
3.414998303901417565e-01,1.784419711879110793e+01,1.324656203361280760e+01,1.074100280297224330e+01,4.346036469746787922e+00,-1.407734258871662547e+01,1.136814903541461064e+01,2.593529009757546966e+00
3.419876872906991161e-01,1.788455708458635129e+01,1.313050747069460122e+01,1.078527992564820792e+01,4.319486724243002840e+00,-1.405478670966662058e+01,1.137826244663602360e+01,2.604049230935805870e+00
3.424755441912564202e-01,1.792487167810902093e+01,1.301427240922976303e+01,1.082904731888614691e+01,4.292886574802328603e+00,-1.403232661683336957e+01,1.138845975426477786e+01,2.614936024089430155e+00
3.429634010918137799e-01,1.796513712340961177e+01,1.289786361004021487e+01,1.087230030040181283e+01,4.266238515669179776e+00,-1.400996635833366177e+01,1.139874302568859044e+01,2.626189780639944349e+00
3.434512579923711395e-01,1.800534962147228057e+01,1.278128782958287957e+01,1.091503421661098194e+01,4.239545069776863073e+00,-1.398770998139528032e+01,1.140911431997089664e+01,2.637810849605780383e+00
3.439391148929284436e-01,1.804550535049882143e+01,1.266455181888019865e+01,1.095724444330385872e+01,4.212808788758809264e+00,-1.396556153181937532e+01,1.141957568747298701e+01,2.649799537243319847e+00
3.444269717934858033e-01,1.808560046619415473e+01,1.254766232244605284e+01,1.099892638632193886e+01,4.186032252958241884e+00,-1.394352505343996462e+01,1.143012916947497004e+01,2.662156106687137314e+00
3.449148286940432184e-01,1.812563110205300632e+01,1.243062607720787049e+01,1.104007548223701107e+01,4.159218071436461273e+00,-1.392160458758048058e+01,1.144077679779537604e+01,2.674880777589303094e+00
3.454026855946005226e-01,1.816559336964850857e+01,1.231344981142300554e+01,1.108068719903315369e+01,4.132368881979292752e+00,-1.389980417250711042e+01,1.145152059440959746e+01,2.687973725757981214e+00
3.458905424951578822e-01,1.820548335892178571e+01,1.219614024359216486e+01,1.112075703679048111e+01,4.105487351102351745e+00,-1.387812784287945966e+01,1.146236257106693301e+01,2.701435082795029086e+00
3.463783993957151863e-01,1.824529713847362089e+01,1.207870408136639639e+01,1.116028052837213558e+01,4.078576174054345138e+00,-1.385657962919781028e+01,1.147330472890653041e+01,2.715264935732921714e+00
3.468662562962725460e-01,1.828503075585705062e+01,1.196114802045138958e+01,1.119925324011298962e+01,4.051638074819182478e+00,-1.383516355724775870e+01,1.148434905807194539e+01,2.729463326670695356e+00
3.473541131968299056e-01,1.832468023787180655e+01,1.184347874350598850e+01,1.123767077251129365e+01,4.024675806116304599e+00,-1.381388364754162978e+01,1.149549753732443236e+01,2.744030252409116244e+00
3.478419700973872097e-01,1.836424159019558289e+01,1.172570291694317213e+01,1.127552876206259569e+01,3.997692149436601117e+00,-1.379274391303617264e+01,1.150675213210148584e+01,2.758965662823550602e+00
3.483298269979445694e-01,1.840371077354727092e+01,1.160782714064637844e+01,1.131282290531582291e+01,3.970689908834064585e+00,-1.377174830877492084e+01,1.151811475278438479e+01,2.774269428559904327e+00
3.488176838985019290e-01,1.844308370948447973e+01,1.148985800091698373e+01,1.134954892515145630e+01,3.943671899585451168e+00,-1.375090076236297065e+01,1.152958728758821039e+01,2.789941370354102723e+00
3.493055407990592887e-01,1.848235630264632690e+01,1.137180207895085537e+01,1.138570257334342628e+01,3.916640962667425008e+00,-1.373020520124826227e+01,1.154117161977482198e+01,2.805981269981792980e+00
3.497933976996166483e-01,1.852152443970098261e+01,1.125366593526891634e+01,1.142127964018572328e+01,3.889599967308334350e+00,-1.370966554356806810e+01,1.155286961833217063e+01,2.822388862254971986e+00
3.502812546001740079e-01,1.856058398984486146e+01,1.113545610867660507e+01,1.145627595500516982e+01,3.862551810804140118e+00,-1.368928569762498526e+01,1.156468313771637746e+01,2.839163834922826535e+00
3.507691115007313121e-01,1.859953080530402403e+01,1.101717911522160520e+01,1.149068738667448386e+01,3.835499418332122268e+00,-1.366906956136188711e+01,1.157661401759439990e+01,2.856305828573918681e+00
3.512569684012886717e-01,1.863836072183805115e+01,1.089884144714972258e+01,1.152450984412566193e+01,3.808445742762402997e+00,-1.364902102183581611e+01,1.158866408258737479e+01,2.873814436539646522e+00
3.517448253018459758e-01,1.867706955924608891e+01,1.078044957185926833e+01,1.155773927686366065e+01,3.781393764467289031e+00,-1.362914395469088724e+01,1.160083514201450861e+01,2.891689204799024804e+00
3.522326822024033355e-01,1.871565312187536634e+01,1.066200993085340620e+01,1.159037167548041225e+01,3.754346491128374375e+00,-1.360944222363011669e+01,1.161312898963764439e+01,2.909929631884791590e+00
3.527205391029606951e-01,1.875410719913195479e+01,1.054352893869101848e+01,1.162240307216912427e+01,3.727306957541517640e+00,-1.358991967988628247e+01,1.162554740340642923e+01,2.928535168790785903e+00
3.532083960035179993e-01,1.879242756599390063e+01,1.042501298193569781e+01,1.165382954123892745e+01,3.700278225419574518e+00,-1.357058016169167480e+01,1.163809214520407131e+01,2.947505218880689171e+00
3.536962529040753589e-01,1.883060998352668136e+01,1.030646841810298575e+01,1.168464719962979892e+01,3.673263383192935549e+00,-1.355142749374685707e+01,1.165076496059378108e+01,2.966839137798022996e+00
3.541841098046327740e-01,1.886865019940099231e+01,1.018790157460599666e+01,1.171485220742781053e+01,3.646265545807902519e+00,-1.353246548668841420e+01,1.166356757856573090e+01,2.986536233377508509e+00
3.546719667051900782e-01,1.890654394841280705e+01,1.006931874769923851e+01,1.174444076838070039e+01,3.619287854522855064e+00,-1.351369793655563889e+01,1.167650171128474490e+01,3.006595765557666056e+00
3.551598236057474378e-01,1.894428695300592480e+01,9.950726201420561523e+00,1.177340913041375359e+01,3.592333476702199491e+00,-1.349512862425618209e+01,1.168956905383851463e+01,3.027016946294818212e+00
3.556476805063047975e-01,1.898187492379663155e+01,9.832130166531646509e+00,1.180175358614596526e+01,3.565405605608168660e+00,-1.347676131503070351e+01,1.170277128398650746e+01,3.047798939478312708e+00
3.561355374068621016e-01,1.901930356010088019e+01,9.713536839456553551e+00,1.182947047340654834e+01,3.538507460190387643e+00,-1.345859975791645802e+01,1.171611006190940785e+01,3.068940860847107821e+00
3.566233943074194612e-01,1.905656855046372655e+01,9.594952381218533333e+00,1.185655617575177168e+01,3.511642284873262465e+00,-1.344064768520986775e+01,1.172958702995927815e+01,3.090441777907662502e+00
3.571112512079768209e-01,1.909366557319103208e+01,9.476382916375246879e+00,1.188300712298202022e+01,3.484813349341198130e+00,-1.342290881192806928e+01,1.174320381241024158e+01,3.112300709853109915e+00
3.575991081085341250e-01,1.913059029688364276e+01,9.357834531952125445e+00,1.190881979165928861e+01,3.458023948321560237e+00,-1.340538683526942521e+01,1.175696201520984374e+01,3.134516627483769469e+00
3.580869650090914846e-01,1.916733838097378495e+01,9.239313276373970041e+00,1.193399070562489150e+01,3.431277401365510293e+00,-1.338808543407295915e+01,1.177086322573102883e+01,3.157088453128965355e+00
3.585748219096488443e-01,1.920390547626380240e+01,9.120825158394948673e+00,1.195851643651752383e+01,3.404577052626607703e+00,-1.337100826827685829e+01,1.178490901252469669e+01,3.180015060570116958e+00
3.590626788102062039e-01,1.924028722546727366e+01,9.002376146026755066e+00,1.198239360429164790e+01,3.377926270637222395e+00,-1.335415897837584254e+01,1.179910092507289932e+01,3.203295274965214823e+00
3.595505357107635636e-01,1.927647926375244580e+01,8.883972165465035431e+00,1.200561887773614700e+01,3.351328448082769196e+00,-1.333754118487756557e+01,1.181344049354268044e+01,3.226927872774518757e+00
3.600383926113208677e-01,1.931247721928795258e+01,8.765619100014124143e+00,1.202818897499332884e+01,3.324787001573732415e+00,-1.332115848775796074e+01,1.182792922854049067e+01,3.250911581687633056e+00
3.605262495118782273e-01,1.934827671379094127e+01,8.647322789009944444e+00,1.205010066407824354e+01,3.298305371415489073e+00,-1.330501446591554782e+01,1.184256862086726159e+01,3.275245080551862031e+00
3.610141064124355870e-01,1.938387336307744135e+01,8.529089026741365487e+00,1.207135076339827862e+01,3.271887021375975646e+00,-1.328911267662474494e+01,1.185736014127403948e+01,3.299926999301878272e+00
3.615019633129928911e-01,1.941926277761514896e+01,8.410923561369608947e+00,1.209193614227308622e+01,3.245535438451115695e+00,-1.327345665498809879e+01,1.187230524021830114e+01,3.324955918890696527e+00
3.619898202135502507e-01,1.945444056307848157e+01,8.292832093846019603e+00,1.211185372145484429e+01,3.219254132628081688e+00,-1.325804991338752714e+01,1.188740534762087009e+01,3.350330371221981185e+00
3.624776771141076104e-01,1.948940232090599523e+01,8.174820276828135945e+00,1.213110047364878419e+01,3.193046636646346137e+00,-1.324289594093450795e+01,1.190266187262340836e+01,3.376048839083614084e+00
3.629655340146649145e-01,1.952414364886011811e+01,8.056893713593929363e+00,1.214967342403405226e+01,3.166916505756569133e+00,-1.322799820291922757e+01,1.191807620334657791e+01,3.402109756082647429e+00
3.634533909152223297e-01,1.955866014158923960e+01,7.939057956954344242e+00,1.216756965078491604e+01,3.140867317477223253e+00,-1.321336014025872707e+01,1.193364970664882030e+01,3.428511506581492618e+00
3.639412478157796338e-01,1.959294739119204820e+01,7.821318508164205596e+00,1.218478628559220311e+01,3.114902671349135677e+00,-1.319898516894399876e+01,1.194938372788569403e+01,3.455252425635448432e+00
3.644291047163369934e-01,1.962700098778435986e+01,7.703680815831171813e+00,1.220132051418514862e+01,3.089026188687710395e+00,-1.318487667948604525e+01,1.196527959066991365e+01,3.482330798931559723e+00
3.649169616168943531e-01,1.966081652006809222e+01,7.586150274823221906e+00,1.221716957685345406e+01,3.063241512333062744e+00,-1.317103803636093318e+01,1.198133859663191814e+01,3.509744862728738202e+00
3.654048185174516572e-01,1.969438957590271855e+01,7.468732225174066208e+00,1.223233076896975113e+01,3.037552306397872215e+00,-1.315747257745376508e+01,1.199756202518115344e+01,3.537492803799263452e+00
3.658926754180090168e-01,1.972771574287895291e+01,7.351431950987152852e+00,1.224680144151232319e+01,3.011962256013122730e+00,-1.314418361350169562e+01,1.201395113326791098e+01,3.565572759371510969e+00
3.663805323185663765e-01,1.976079060889481553e+01,7.234254679337847271e+00,1.226057900158812153e+01,2.986475067071593603e+00,-1.313117442753584108e+01,1.203050715514575586e+01,3.593982817074047098e+00
3.668683892191236806e-01,1.979360976273403594e+01,7.117205579173635499e+00,1.227366091295617423e+01,2.961094465969161149e+00,-1.311844827432220661e+01,1.204723130213466398e+01,3.622721014881014057e+00
3.673562461196810403e-01,1.982616879464677240e+01,7.000289760212930368e+00,1.228604469655121711e+01,2.935824199343923357e+00,-1.310600837980154765e+01,1.206412476238472031e+01,3.651785341058847223e+00
3.678441030202383999e-01,1.985846329693258738e+01,6.883512271841942365e+00,1.229772793100767814e+01,2.910668033813141875e+00,-1.309385794052823471e+01,1.208118870064041772e+01,3.681173734114254525e+00
3.683319599207957595e-01,1.989048886452592768e+01,6.766878102009959761e+00,1.230870825318396911e+01,2.885629755707965316e+00,-1.308200012310808802e+01,1.209842425800561827e+01,3.710884082743528101e+00
3.688198168213531192e-01,1.992224109558377876e+01,6.650392176122583265e+00,1.231898335868711314e+01,2.860713170805948558e+00,-1.307043806363511429e+01,1.211583255170909013e+01,3.740914225783222413e+00
3.693076737219104233e-01,1.995371559207570655e+01,6.534059355933627522e+00,1.232855100239763857e+01,2.835922104061399995e+00,-1.305917486712729669e+01,1.213341467487074254e+01,3.771261952162043407e+00
3.697955306224677829e-01,1.998490796037626538e+01,6.417884438434894534e+00,1.233740899899481036e+01,2.811260399333529225e+00,-1.304821360696129240e+01,1.215117169626836180e+01,3.801925000854139203e+00
3.702833875230251426e-01,2.001581381185960851e+01,6.301872154744888377e+00,1.234555522348214573e+01,2.786731919112467537e+00,-1.303755732430617975e+01,1.216910466010501324e+01,3.832901060833551199e+00
3.707712444235824467e-01,2.004642876349666025e+01,6.186027168994536751e+00,1.235298761171333837e+01,2.762340544242894769e+00,-1.302720902755602594e+01,1.218721458577716987e+01,3.864187771030270113e+00
3.712591013241398064e-01,2.007674843845432378e+01,6.070354077212710919e+00,1.235970416091832291e+01,2.738090173645725933e+00,-1.301717169176160205e+01,1.220550246764323177e+01,3.895782720287213063e+00
3.717469582246971660e-01,2.010676846669737827e+01,5.954857406208607706e+00,1.236570293022984757e+01,2.713984724037390883e+00,-1.300744825806092919e+01,1.222396927479294249e+01,3.927683447318881527e+00
3.722348151252544701e-01,2.013648448559221649e+01,5.839541612453791330e+00,1.237098204121015499e+01,2.690028129647146216e+00,-1.299804163310887262e+01,1.224261595081710752e+01,3.959887440670974534e+00
3.727226720258118853e-01,2.016589214051354517e+01,5.724411080960774889e+00,1.237553967837820679e+01,2.666224341931858088e+00,-1.298895468850563617e+01,1.226144341357825773e+01,3.992392138681733815e+00
3.732105289263692449e-01,2.019498708545271626e+01,5.609470124161894944e+00,1.237937408973694531e+01,2.642577329289020671e+00,-1.298019026022433664e+01,1.228045255498164501e+01,4.025194929444086966e+00
3.736983858269265490e-01,2.022376498362905295e+01,5.494722980784546351e+00,1.238248358730115051e+01,2.619091076767159354e+00,-1.297175114803739326e+01,1.229964424074705853e+01,4.058293150769598512e+00
3.741862427274839087e-01,2.025222150810304456e+01,5.380173814725828230e+00,1.238486654762540873e+01,2.595769585774323485e+00,-1.296364011494201840e+01,1.231901931018119534e+01,4.091684090153415276e+00
3.746740996280412128e-01,2.028035194103409822e+01,5.265826608417066623e+00,1.238652117120206420e+01,2.572616828713709225e+00,-1.295585962545431791e+01,1.233857832278061473e+01,4.125364897102443251e+00
3.751619565285985725e-01,2.030815106457834318e+01,5.151685143652147580e+00,1.238744540352446855e+01,2.549636728662512120e+00,-1.294841177524194009e+01,1.235832149349391607e+01,4.159332568935523611e+00
3.756498134291559321e-01,2.033561497287044517e+01,5.037753477342500119e+00,1.238763802265144065e+01,2.526833361853950688e+00,-1.294129946953286137e+01,1.237824983582471638e+01,4.193584347285013614e+00
3.761376703297132362e-01,2.036273978172016896e+01,4.924035590484465708e+00,1.238709787725348299e+01,2.504210819908357699e+00,-1.293452558133254016e+01,1.239836434299246370e+01,4.228117426811799362e+00
3.766255272302705959e-01,2.038952155345086226e+01,4.810535367133507378e+00,1.238582384166907069e+01,2.481773201079405133e+00,-1.292809290156771596e+01,1.241866593990333634e+01,4.262928938575841542e+00
3.771133841308279555e-01,2.041595630313766208e+01,4.697256595120846256e+00,1.238381481944641038e+01,2.459524610401480516e+00,-1.292200414223889560e+01,1.243915548661097326e+01,4.298015951481851005e+00
3.776012410313853152e-01,2.044204000464440441e+01,4.584202966727886519e+00,1.238106974675972261e+01,2.437469159810746966e+00,-1.291626193944597567e+01,1.245983378165510658e+01,4.333375473684909274e+00
3.780890979319426748e-01,2.046776859645911983e+01,4.471378079318681031e+00,1.237758759570016309e+01,2.415610968239915834e+00,-1.291086885628687497e+01,1.248070156527805885e+01,4.369004453956002898e+00
3.785769548325000344e-01,2.049313798732829284e+01,4.358785435930276009e+00,1.237336737744133508e+01,2.393954161686798976e+00,-1.290582738562935283e+01,1.250175952251908029e+01,4.404899783007511616e+00
3.790648117330573386e-01,2.051814406168969285e+01,4.246428445821043951e+00,1.236840814527936061e+01,2.372502873256530087e+00,-1.290113995275583569e+01,1.252300828618654371e+01,4.441058294778570392e+00
3.795526686336146982e-01,2.054278268490397963e+01,4.134310424976848530e+00,1.236270899754760322e+01,2.351261243177532378e+00,-1.289680891788138872e+01,1.254444843970800783e+01,4.477476767680388825e+00
3.800405255341720578e-01,2.056704970828493373e+01,4.022434596575322985e+00,1.235626908040594607e+01,2.330233418791222810e+00,-1.289283657854474718e+01,1.256608051985814889e+01,4.514151925801484389e+00
3.805283824347293620e-01,2.059094097392832978e+01,3.910804091407930727e+00,1.234908759050469484e+01,2.309423554515430688e+00,-1.288922517187246441e+01,1.258790501936452877e+01,4.551080440072826860e+00
3.810162393352867216e-01,2.061445231933955213e+01,3.799421948259960935e+00,1.234116377752303251e+01,2.288835811781515517e+00,-1.288597687671611958e+01,1.260992238939122778e+01,4.588258929392928565e+00
3.815040962358440257e-01,2.063757958185982844e+01,3.688291114248634983e+00,1.233249694658213436e+01,2.268474358945264058e+00,-1.288309381566263667e+01,1.263213304190035657e+01,4.625683961712824477e+00
3.819919531364013854e-01,2.066031860289117006e+01,3.577414445118904052e+00,1.232308646053281365e+01,2.248343371171463545e+00,-1.288057805691771485e+01,1.265453735189142570e+01,4.663352055081025682e+00
3.824798100369588005e-01,2.068266523191994111e+01,3.466794705497382445e+00,1.231293174211780617e+01,2.228447030292224795e+00,-1.287843161606229359e+01,1.267713565951852850e+01,4.701259678648312956e+00
3.829676669375161047e-01,2.070461533033914137e+01,3.356434569104163046e+00,1.230203227600864224e+01,2.208789524639025004e+00,-1.287665645768214873e+01,1.269992827208543140e+01,4.739403253632545443e+00
3.834555238380734643e-01,2.072616477506938892e+01,3.246336618922444295e+00,1.229038761071709374e+01,2.189375048848461347e+00,-1.287525449687058909e+01,1.272291546591852018e+01,4.777779154243349424e+00
3.839433807386308239e-01,2.074730946197847814e+01,3.136503347326299540e+00,1.227799736038124578e+01,2.170207803641758026e+00,-1.287422760060420224e+01,1.274609748811760390e+01,4.816383708566694288e+00
3.844312376391881281e-01,2.076804530909970481e+01,3.026937156166247256e+00,1.226486120642615596e+01,2.151291995577973903e+00,-1.287357758899173632e+01,1.276947455818452504e+01,4.855213199409455171e+00
3.849190945397454877e-01,2.078836825964881996e+01,2.917640356812764679e+00,1.225097889909908311e+01,2.132631836780931600e+00,-1.287330623639602578e+01,1.279304686952972148e+01,4.894263865103876121e+00
3.854069514403028474e-01,2.080827428483965846e+01,2.808615170157804819e+00,1.223635025887935157e+01,2.114231544639906701e+00,-1.287341527242906913e+01,1.281681459085655383e+01,4.933531900271924009e+00
3.858948083408601515e-01,2.082775938649846736e+01,2.699863726574227130e+00,1.222097517776280640e+01,2.096095341483991348e+00,-1.287390638282011679e+01,1.284077786742358107e+01,4.973013456549587374e+00
3.863826652414175111e-01,2.084681959947687702e+01,2.591388065833047705e+00,1.220485362042081157e+01,2.078227454230224591e+00,-1.287478121015694299e+01,1.286493682218462631e+01,5.012704643271145954e+00
3.868705221419748708e-01,2.086545099386354352e+01,2.483190136978862927e+00,1.218798562523392093e+01,2.060632114005426896e+00,-1.287604135450011533e+01,1.288929155680673766e+01,5.052601528113253693e+00
3.873583790425322304e-01,2.088364967699449437e+01,2.375271798162970072e+00,1.217037130520009924e+01,2.043313555741761434e+00,-1.287768837387043774e+01,1.291384215256597301e+01,5.092700137699064378e+00
3.878462359430895900e-01,2.090141179526213122e+01,2.267634816434585865e+00,1.215201084871753245e+01,2.026276017746022617e+00,-1.287972378460942302e+01,1.293858867112109934e+01,5.132996458162168985e+00
3.883340928436468942e-01,2.091873353572287542e+01,2.160280867489914769e+00,1.213290452024207156e+01,2.009523741242657202e+00,-1.288214906161288731e+01,1.296353115516511423e+01,5.173486435670565875e+00
3.888219497442042538e-01,2.093561112750355235e+01,2.053211535379194430e+00,1.211305266081924081e+01,1.993060969890481537e+00,-1.288496563843761678e+01,1.298866962895463040e+01,5.214165976910448030e+00
3.893098066447616135e-01,2.095204084300639025e+01,1.946428312171639696e+00,1.209245568849084584e+01,1.976891949273167359e+00,-1.288817490728116688e+01,1.301400409871710195e+01,5.255030949529992945e+00
3.897976635453189176e-01,2.096801899891270082e+01,1.839932597578414653e+00,1.207111409857619932e+01,1.961020926363419736e+00,-1.289177821883468233e+01,1.303953455293595631e+01,5.296077182543038830e+00
3.902855204458762772e-01,2.098354195698528812e+01,1.733725698533393533e+00,1.204902846382790038e+01,1.945452148960879590e+00,-1.289577688200888161e+01,1.306526096251355717e+01,5.337300466692669332e+00
3.907733773464336369e-01,2.099860612466942555e+01,1.627808828732006496e+00,1.202619943446226891e+01,1.930189865103771218e+00,-1.290017216353307106e+01,1.309118328081202520e+01,5.378696554774758276e+00
3.912612342469909410e-01,2.101320795549263210e+01,1.522183108127943330e+00,1.200262773806432293e+01,1.915238322454268838e+00,-1.290496528742729332e+01,1.311730144357190220e+01,5.420261161921411386e+00
3.917490911475483562e-01,2.102734394926300965e+01,1.416849562387714867e+00,1.197831417936736287e+01,1.900601767657561059e+00,-1.291015743434754448e+01,1.314361536870873337e+01,5.461989965844365358e+00
3.922369480481056603e-01,2.104101065206629784e+01,1.311809122303453146e+00,1.195325963990720020e+01,1.886284445674687005e+00,-1.291574974080408289e+01,1.317012495598741317e+01,5.503878607038202198e+00
3.927248049486630199e-01,2.105420465606167824e+01,1.207062623163180248e+00,1.192746507755087748e+01,1.872290599089045493e+00,-1.292174329825284396e+01,1.319683008657453094e+01,5.545922688943678125e+00
3.932126618492203796e-01,2.106692259907605447e+01,1.102610804079470430e+00,1.190093152590011982e+01,1.858624467386682522e+00,-1.292813915205992714e+01,1.322373062246839837e+01,5.588117778070762931e+00
3.937005187497776837e-01,2.107916116399724160e+01,9.984543072758076399e-01,1.187366009356928487e+01,1.845290286210264252e+00,-1.293493830033918712e+01,1.325082640580707150e+01,5.630459404081738839e+00
3.941883756503350433e-01,2.109091707796565629e+01,8.945936773307214818e-01,1.184565196333788251e+01,1.832292286586757690e+00,-1.294214169266290071e+01,1.327811725805423038e+01,5.672943059834252288e+00
3.946762325508924030e-01,2.110218711136475989e+01,7.910293603804965379e-01,1.181690839117785963e+01,1.819634694128933639e+00,-1.294975022864554148e+01,1.330560297906279210e+01,5.715564201384039755e+00
3.951640894514497071e-01,2.111296807661013020e+01,6.877617032789034024e-01,1.178743070515525204e+01,1.807321728210451672e+00,-1.295776475640064618e+01,1.333328334601653786e+01,5.758318247947972424e+00
3.956519463520070667e-01,2.112325682673727556e+01,5.847909527155574771e-01,1.175722030420657660e+01,1.795357601114780710e+00,-1.296618607087074970e+01,1.336115811224952132e+01,5.801200581826693181e+00
3.961398032525644264e-01,2.113305025378800650e+01,4.821172542921386972e-01,1.172627865678985160e+01,1.783746517157823286e+00,-1.297501491203042256e+01,1.338922700594328674e+01,5.844206548287251834e+00
3.966276601531217860e-01,2.114234528699562787e+01,3.797406515562339324e-01,1.169460729941008381e+01,1.772492671784208440e+00,-1.298425196296241779e+01,1.341748972870205847e+01,5.887331455405758973e+00
3.971155170536791457e-01,2.115113889076867792e+01,2.776610849931701042e-01,1.166220783501938385e+01,1.761600250637369580e+00,-1.299389784780689183e+01,1.344594595400577930e+01,5.930570573869972328e+00
3.976033739542365053e-01,2.115942806247337415e+01,1.758783909762965392e-01,1.162908193129182166e+01,1.751073428603342474e+00,-1.300395312958368699e+01,1.347459532554082173e+01,5.973919136741581148e+00
3.980912308547938094e-01,2.116720983001480860e+01,7.439230067445468109e-02,1.159523131877268298e+01,1.740916368828242966e+00,-1.301441830788777665e+01,1.350343745540884655e+01,6.017372339178681528e+00
3.985790877553511691e-01,2.117448124921669006e+01,-2.679756108219188970e-02,1.156065778890238782e+01,1.731133221709509673e+00,-1.302529381645772943e+01,1.353247192221333428e+01,6.060925338118074102e+00
3.990669446559084732e-01,2.118123940099986768e+01,-1.276916769782175942e-01,1.152536319191512781e+01,1.721728123860872373e+00,-1.303658002061730414e+01,1.356169826902393005e+01,6.104573251917359222e+00
3.995548015564658328e-01,2.118748138835944417e+01,-2.282906384315858128e-01,1.148934943461187963e+01,1.712705197051029415e+00,-1.304827721459012224e+01,1.359111600121886276e+01,6.148311159957193794e+00
4.000426584570231925e-01,2.119320433314063123e+01,-3.285951468539556330e-01,1.145261847800816390e+01,1.704068547116042609e+00,-1.306038561868745340e+01,1.362072458420502485e+01,6.192134102203281643e+00
4.005305153575804966e-01,2.119840537261323732e+01,-4.286060149530536156e-01,1.141517233485645377e+01,1.695822262845477324e+00,-1.307290537636902350e+01,1.365052344101595949e+01,6.236037078728317695e+00
4.010183722581379118e-01,2.120308165584484072e+01,-5.283241680775553339e-01,1.137701306704291326e+01,1.687970414842250078e+00,-1.308583655117702982e+01,1.368051194978783158e+01,6.280015049194010324e+00
4.015062291586952714e-01,2.120723033987264117e+01,-6.277506456033462579e-01,1.133814278285906418e+01,1.680517054356216455e+00,-1.309917912354312364e+01,1.371068944111304155e+01,6.324062932292767059e+00
4.019940860592525755e-01,2.121084858567393994e+01,-7.268866023624106498e-01,1.129856363414782727e+01,1.673466212091469618e+00,-1.311293298746857161e+01,1.374105519527187624e+01,6.368175605149517970e+00
4.024819429598099352e-01,2.121393355393537661e+01,-8.257333101133260689e-01,1.125827781332427868e+01,1.666821896987400686e+00,-1.312709794707745026e+01,1.377160843934189316e+01,6.412347902683277923e+00
4.029697998603672948e-01,2.121648240062076241e+01,-9.242921590545563060e-01,1.121728755027081448e+01,1.660588094973384665e+00,-1.314167371304299081e+01,1.380234834418536494e+01,6.456574616928957511e+00
4.034576567609245989e-01,2.121849227233764168e+01,-1.022564659378726093e+00,1.117559510910722942e+01,1.654768767697337717e+00,-1.315665989888695009e+01,1.383327402131426176e+01,6.500850496318578919e+00
4.039455136614819586e-01,2.121996035896080457e+01,-1.120552441333601434e+00,1.113320281246818944e+01,1.649367855326812515e+00,-1.317205605525212953e+01,1.386438455950806414e+01,6.545170264343679101e+00
4.044333705620392627e-01,2.122088519433760112e+01,-1.218257207260471375e+00,1.109011366633834328e+01,1.644389370980203324e+00,-1.318786253728116087e+01,1.389567993020515146e+01,6.589529058624036928e+00
4.049212274625966224e-01,2.122126493369803057e+01,-1.315680751134129078e+00,1.104633053331553327e+01,1.639837281911930900e+00,-1.320407937004232579e+01,1.392715979480847466e+01,6.633921844838698512e+00
4.054090843631539820e-01,2.122109731368126617e+01,-1.412824983503116361e+00,1.100185611455825807e+01,1.635715501762712965e+00,-1.322070621001181756e+01,1.395882346992131851e+01,6.678343403785921950e+00
4.058969412637113416e-01,2.122038012756809877e+01,-1.509691923123340107e+00,1.095669317767793594e+01,1.632027922920412877e+00,-1.323774265796583904e+01,1.399067025622225735e+01,6.722788492783975833e+00
4.063847981642687013e-01,2.121911122586445586e+01,-1.606283696609775991e+00,1.091084455624338290e+01,1.628778415838168403e+00,-1.325518825913419896e+01,1.402269943903721661e+01,6.767251846390067271e+00
4.068726550648260609e-01,2.121728851687851503e+01,-1.702602538084263983e+00,1.086431314927917846e+01,1.625970828350093100e+00,-1.327304250335029323e+01,1.405491028890769734e+01,6.811728177119251271e+00
4.073605119653833651e-01,2.121490996729143319e+01,-1.798650788819372126e+00,1.081710192075795085e+01,1.623608984984518333e+00,-1.329130482519741818e+01,1.408730206215504310e+01,6.856212176163298366e+00
4.078483688659407247e-01,2.121197360272168808e+01,-1.894430896878328552e+00,1.076921389908649829e+01,1.621696686274834098e+00,-1.330997460415152922e+01,1.411987400144080951e+01,6.900698514109644854e+00
4.083362257664980843e-01,2.120847750828307099e+01,-1.989945416750939611e+00,1.072065217658587599e+01,1.620237708067888027e+00,-1.332905116472031537e+01,1.415262533632320086e+01,6.945181841660161837e+00
4.088240826670553885e-01,2.120441982913621715e+01,-2.085197008985661071e+00,1.067141990896532100e+01,1.619235800829916805e+00,-1.334853377657868911e+01,1.418555528380966457e+01,6.989656790350029070e+00
4.093119395676127481e-01,2.119979877103383004e+01,-2.180188439817698054e+00,1.062152031479005565e+01,1.618694688950106819e+00,-1.336842165470062938e+01,1.421866304890550659e+01,7.034117973266579504e+00
4.097997964681700522e-01,2.119461260085944687e+01,-2.274922580793078630e+00,1.057095667494306213e+01,1.618618070041677015e+00,-1.338871395948741672e+01,1.425194782515860226e+01,7.078559985768046126e+00
4.102876533687274674e-01,2.118885964715989800e+01,-2.369402408388982639e+00,1.051973233208063618e+01,1.619009614240550343e+00,-1.340940979689225010e+01,1.428540879520027929e+01,7.122977406202387840e+00
4.107755102692848270e-01,2.118253830067130394e+01,-2.463631003629847882e+00,1.046785069008196523e+01,1.619872963501559404e+00,-1.343050821854120613e+01,1.431904513128217005e+01,7.167364796625986578e+00
4.112633671698421312e-01,2.117564701483872369e+01,-2.557611551699798369e+00,1.041531521349246603e+01,1.621211730892284208e+00,-1.345200822185063316e+01,1.435285599580927141e+01,7.211716703522467853e+00
4.117512240703994908e-01,2.116818430632940107e+01,-2.651347341551034020e+00,1.036212942696107042e+01,1.623029499884375726e+00,-1.347390875014087896e+01,1.438684054186900596e+01,7.256027658521359669e+00
4.122390809709568504e-01,2.116014875553965169e+01,-2.744841765508167164e+00,1.030829691467146603e+01,1.625329823642519766e+00,-1.349620869274638757e+01,1.442099791375643392e+01,7.300292179116818936e+00
4.127269378715141546e-01,2.115153900709531953e+01,-2.838098318868804704e+00,1.025382131976712330e+01,1.628116224310922400e+00,-1.351890688512221494e+01,1.445532724749549658e+01,7.344504769386309917e+00
4.132147947720715142e-01,2.114235377034593100e+01,-2.931120599500093071e+00,1.019870634377023677e+01,1.631392192297374866e+00,-1.354200210894690848e+01,1.448982767135643890e+01,7.388659920709267581e+00
4.137026516726288738e-01,2.113259181985230484e+01,-3.023912307431265489e+00,1.014295574599464977e+01,1.635161185554903085e+00,-1.356549309222172006e+01,1.452449830636923700e+01,7.432752112485738749e+00
4.141905085731861780e-01,2.112225199586796265e+01,-3.116477244442375394e+00,1.008657334295254238e+01,1.639426628860954915e+00,-1.358937850936625935e+01,1.455933826683314969e+01,7.476775812855017911e+00
4.146783654737435376e-01,2.111133320481403430e+01,-3.208819313649013072e+00,1.002956300775508502e+01,1.644191913094163127e+00,-1.361365698131050017e+01,1.459434666082238508e+01,7.520725479414224424e+00
4.151662223743009528e-01,2.109983441974778273e+01,-3.300942519083068127e+00,9.971928669506985088e+00,1.649460394508714955e+00,-1.363832707558313295e+01,1.462952259068780947e+01,7.564595559936933888e+00
4.156540792748582569e-01,2.108775468082482263e+01,-3.392850965269531116e+00,9.913674312694920943e+00,1.655235394006214555e+00,-1.366338730639632359e+01,1.466486515355476783e+01,7.608380493091678076e+00
4.161419361754156165e-01,2.107509309575484124e+01,-3.484548856799553285e+00,9.854803976569778357e+00,1.661520196405185334e+00,-1.368883613472690364e+01,1.470037344181707084e+01,7.652074709160594956e+00
4.166297930759729207e-01,2.106184884025100601e+01,-3.576040497899232395e+00,9.795321754522937852e+00,1.668318049708082285e+00,-1.371467196839378921e+01,1.473604654362691413e+01,7.695672630757833588e+00
4.171176499765302803e-01,2.104802115847297728e+01,-3.667330291994702840e+00,9.735231793456346594e+00,1.675632164365929988e+00,-1.374089316213195389e+01,1.477188354338100851e+01,7.739168673548157074e+00
4.176055068770876399e-01,2.103360936346352617e+01,-3.758422741273217849e+00,9.674538293146493828e+00,1.683465712540464176e+00,-1.376749801766263204e+01,1.480788352220279691e+01,7.782557246965398967e+00
4.180933637776449441e-01,2.101861283757875043e+01,-3.849322446240206030e+00,9.613245505602337815e+00,1.691821827363886754e+00,-1.379448478375998377e+01,1.484404555842069051e+01,7.825832754930901913e+00
4.185812206782023037e-01,2.100303103291191320e+01,-3.940034105272689047e+00,9.551357734416951573e+00,1.700703602196183661e+00,-1.382185165631415025e+01,1.488036872804250521e+01,7.868989596572069978e+00
4.190690775787596634e-01,2.098686347171094368e+01,-4.030562514168195776e+00,9.488879334113365260e+00,1.710114089879970711e+00,-1.384959677839058401e+01,1.491685210522583382e+01,7.912022166940661627e+00
4.195569344793170230e-01,2.097010974678944351e+01,-4.120912565690314722e+00,9.425814709484004794e+00,1.720056301992968439e+00,-1.387771824028585499e+01,1.495349476274468614e+01,7.954924857731286991e+00
4.200447913798743826e-01,2.095276952193140474e+01,-4.211089249110040456e+00,9.362168314924108614e+00,1.730533208097999598e+00,-1.390621407957983102e+01,1.499029577245210909e+01,7.997692057999832294e+00
4.205326482804317423e-01,2.093484253228951886e+01,-4.301097649743086393e+00,9.297944653759188327e+00,1.741547734990548157e+00,-1.393508228118415104e+01,1.502725420573889004e+01,8.040318154881745727e+00
4.210205051809890464e-01,2.091632858477707657e+01,-4.390942948483438357e+00,9.233148277566176176e+00,1.753102765943926666e+00,-1.396432077738716160e+01,1.506436913398842492e+01,8.082797534310440568e+00
4.215083620815464061e-01,2.089722755845344437e+01,-4.480630421332917557e+00,9.167783785488500925e+00,1.765201139951995346e+00,-1.399392744789521359e+01,1.510163962902762691e+01,8.125124581735637008e+00
4.219962189821037102e-01,2.087753940490333449e+01,-4.570165438926572676e+00,9.101855823545340840e+00,1.777845650969391844e+00,-1.402390011987021978e+01,1.513906476357384889e+01,8.167293682841600955e+00
4.224840758826610698e-01,2.085726414860936373e+01,-4.659553466054856763e+00,9.035369083934073231e+00,1.791039047149457719e+00,-1.405423656796391541e+01,1.517664361167824971e+01,8.209299224265640404e+00
4.229719327832184295e-01,2.083640188834320384e+01,-4.748800054304174623e+00,8.968328301603277097e+00,1.804784029320453564e+00,-1.408493451881853353e+01,1.521437525359580789e+01,8.251135597167754909e+00
4.234597896837757336e-01,2.081495279617286087e+01,-4.837910830797274464e+00,8.900738250580934263e+00,1.819083252798731509e+00,-1.411599165943430378e+01,1.525225878191736584e+01,8.292797199361265470e+00
4.239476465843330932e-01,2.079291711748940230e+01,-4.926891517994653746e+00,8.832603751754486865e+00,1.833939328171949601e+00,-1.414740562530414891e+01,1.529029329087759237e+01,8.334278429206365857e+00
4.244355034848905084e-01,2.077029517516475465e+01,-5.015747929204771971e+00,8.763929669957418511e+00,1.849354817374785798e+00,-1.417917400286852114e+01,1.532847788114376719e+01,8.375573690720562681e+00
4.249233603854478125e-01,2.074708736990076119e+01,-5.104485967324600360e+00,8.694720912988401551e+00,1.865332233012001684e+00,-1.421129433014190546e+01,1.536681166072638582e+01,8.416677394505892806e+00
4.254112172860051722e-01,2.072329418051480587e+01,-5.193111623769762097e+00,8.624982430711861880e+00,1.881874037735105532e+00,-1.424376409722216152e+01,1.540529374574939858e+01,8.457583958568168470e+00
4.258990741865625318e-01,2.069891616422480496e+01,-5.281630977400318727e+00,8.554719214154820506e+00,1.898982643618225330e+00,-1.427658074680210731e+01,1.544392326122147452e+01,8.498287809138647120e+00
4.263869310871198359e-01,2.067395395693341698e+01,-5.370050193442671649e+00,8.483936294599629946e+00,1.916660411533264829e+00,-1.430974167468349734e+01,1.548269934180862606e+01,8.538783381498380010e+00
4.268747879876771956e-01,2.064840827351135744e+01,-5.458375522407317604e+00,8.412638742672891468e+00,1.934909650524339275e+00,-1.434324423029340601e+01,1.552162113260790299e+01,8.579065120805134725e+00
4.273626448882344997e-01,2.062227990808014866e+01,-5.546613299002467912e+00,8.340831667430435914e+00,1.953732617181444420e+00,-1.437708571720283501e+01,1.556068778992243828e+01,8.619127482922795735e+00
4.278505017887918593e-01,2.059556973429397431e+01,-5.634769941043693109e+00,8.268520215438387666e+00,1.973131515013416992e+00,-1.441126339364784492e+01,1.559989848203760054e+01,8.658964935253456119e+00
4.283383586893492190e-01,2.056827870562081628e+01,-5.722851948359348739e+00,8.195709569850295750e+00,1.993108493820156646e+00,-1.444577447305288764e+01,1.563925238999835798e+01,8.698571957571999747e+00
4.288262155899065231e-01,2.054040785562283489e+01,-5.810865901692015889e+00,8.122404949480369396e+00,2.013665649064050545e+00,-1.448061612455658320e+01,1.567874870838799595e+01,8.737943042863239640e+00
4.293140724904639383e-01,2.051195829823596384e+01,-5.898818461595899620e+00,8.048611607872759421e+00,2.034805021240785106e+00,-1.451578547353985016e+01,1.571838664610783276e+01,8.777072698161745734e+00
4.298019293910212979e-01,2.048293122804879118e+01,-5.986716367329906419e+00,7.974334832367017789e+00,2.056528595249277558e+00,-1.455127960215629557e+01,1.575816542715826252e+01,8.815955445394095591e+00
4.302897862915786020e-01,2.045332792058061955e+01,-6.074566435746956650e+00,7.899579943159481310e+00,2.078838299760985553e+00,-1.458709554986511669e+01,1.579808429142105020e+01,8.854585822223775438e+00
4.307776431921359617e-01,2.042314973255881227e+01,-6.162375560179011558e+00,7.824352292360861050e+00,2.101736006588410977e+00,-1.462323031396622319e+01,1.583814249544275832e+01,8.892958382898672909e+00
4.312655000926933213e-01,2.039239810219533311e+01,-6.250150709318005759e+00,7.748657263049924637e+00,2.125223530052894994e+00,-1.465968085013774669e+01,1.587833931321937087e+01,8.931067699101076229e+00
4.317533569932506254e-01,2.036107454946261086e+01,-6.337898926092817575e+00,7.672500268323143580e+00,2.149302626351675016e+00,-1.469644407297596622e+01,1.591867403698223526e+01,8.968908360800302404e+00
4.322412138938079851e-01,2.032918067636851234e+01,-6.425627326542060480e+00,7.595886750340549831e+00,2.173974992924196492e+00,-1.473351685653750209e+01,1.595914597798508794e+01,9.006474977107844282e+00
4.327290707943653447e-01,2.029671816723069000e+01,-6.513343098682816468e+00,7.518822179367586678e+00,2.199242267817690166e+00,-1.477089603488391667e+01,1.599975446729235706e+01,9.043762177135143077e+00
4.332169276949226489e-01,2.026368878895006276e+01,-6.601053501375288235e+00,7.441312052813099598e+00,2.225106029052013046e+00,-1.480857840262865111e+01,1.604049885656871055e+01,9.080764610853885088e+00
4.337047845954800640e-01,2.023009439128361464e+01,-6.688765863183353311e+00,7.363361894263372065e+00,2.251567793983757504e+00,-1.484656071548634415e+01,1.608137851886972314e+01,9.117476949958909671e+00
4.341926414960373681e-01,2.019593690711635148e+01,-6.776487581231052992e+00,7.284977252512291557e+00,2.278629018669629858e+00,-1.488483969082441760e+01,1.612239284943379403e+01,9.153893888733637851e+00
4.346804983965947278e-01,2.016121835273258966e+01,-6.864226120055025859e+00,7.206163700587464582e+00,2.306291097229058007e+00,-1.492341200821719305e+01,1.616354126647536305e+01,9.190010144918154822e+00
4.351683552971520874e-01,2.012594082808640650e+01,-6.951989010452678919e+00,7.126926834772689290e+00,2.334555361206093860e+00,-1.496227431000210117e+01,1.620482321197913222e+01,9.225820460579743809e+00
4.356562121977093915e-01,2.009010651707134798e+01,-7.039783848326663929e+00,7.047272273626108863e+00,2.363423078930589227e+00,-1.500142320183856803e+01,1.624623815249578129e+01,9.261319602986143096e+00
4.361440690982667512e-01,2.005371768778944030e+01,-7.127618293524722759e+00,6.967205656994905461e+00,2.392895454878599892e+00,-1.504085525326890682e+01,1.628778557993855713e+01,9.296502365481195795e+00
4.366319259988241108e-01,2.001677669281931315e+01,-7.215500068675975598e+00,6.886732645025669619e+00,2.422973629032064480e+00,-1.508056699828188663e+01,1.632946501238140868e+01,9.331363568363263639e+00
4.371197828993814150e-01,1.997928596948370839e+01,-7.303436958022746950e+00,6.805858917171141442e+00,2.453658676237749692e+00,-1.512055493587839372e+01,1.637127599485805263e+01,9.365898059766008643e+00
4.376076397999387746e-01,1.994124804011609697e+01,-7.391436806248559144e+00,6.724590171192820875e+00,2.484951605565484556e+00,-1.516081553063966503e+01,1.641321810016249216e+01,9.400100716541956558e+00
4.380954967004961342e-01,1.990266551232663161e+01,-7.479507517301813735e+00,6.642932122159888486e+00,2.516853359665607748e+00,-1.520134521329765676e+01,1.645529092965049500e+01,9.433966445148453062e+00
4.385833536010534939e-01,1.986354107926725732e+01,-7.567657053215701701e+00,6.560890501443892298e+00,2.549364814125727907e+00,-1.524214038130802784e+01,1.649749411404256705e+01,9.467490182536304033e+00
4.390712105016108535e-01,1.982387751989614699e+01,-7.655893432923598141e+00,6.478471055709906778e+00,2.582486776826688146e+00,-1.528319739942519817e+01,1.653982731422783914e+01,9.500666897040934700e+00
4.395590674021681576e-01,1.978367769924134478e+01,-7.744224731070712409e+00,6.395679545903500518e+00,2.616219987297837335e+00,-1.532451260027994522e+01,1.658229022206937131e+01,9.533491589276094302e+00
4.400469243027255173e-01,1.974294611214324036e+01,-7.832659676171723540e+00,6.312522242779285975e+00,2.650565320141477610e+00,-1.536608348408249292e+01,1.662488385833970739e+01,9.565960038556728051e+00
4.405347812032828769e-01,1.970168667679370245e+01,-7.921206785752568535e+00,6.229005213439277711e+00,2.685523498477008886e+00,-1.540790701751008562e+01,1.666760872781673797e+01,9.598067740196114528e+00
4.410226381038401811e-01,1.965990100368352245e+01,-8.009873694452402049e+00,6.145133765279112481e+00,2.721094861908710527e+00,-1.544997828352011915e+01,1.671046336079688288e+01,9.629809068466036237e+00
4.415104950043975407e-01,1.961759116699469629e+01,-8.098668232193654504e+00,6.060913338345235601e+00,2.757279728783260886e+00,-1.549229262719343225e+01,1.675344663728609618e+01,9.661178614347321059e+00
4.419983519049549003e-01,1.957475965546085916e+01,-8.187598403310660800e+00,5.976349488390590992e+00,2.794078389220511216e+00,-1.553484561846134859e+01,1.679655774660669820e+01,9.692171162633218984e+00
4.424862088055122045e-01,1.953140931671057956e+01,-8.276672363154805367e+00,5.891447867830066798e+00,2.831491097298425963e+00,-1.557763300978934318e+01,1.683979614153920323e+01,9.722781665886822466e+00
4.429740657060695641e-01,1.948754330565888537e+01,-8.365898396287210659e+00,5.806214207998686483e+00,2.869518063781046457e+00,-1.562065069700804365e+01,1.688316149586628256e+01,9.753005220352216398e+00
4.434619226066269793e-01,1.944316503694718890e+01,-8.455284896258939753e+00,5.720654302712614658e+00,2.908159449389450923e+00,-1.566389468329157353e+01,1.692665366531860727e+01,9.782837043819375467e+00
4.439497795071842834e-01,1.939827814143142248e+01,-8.544840346978826773e+00,5.634773993132899506e+00,2.947415358615792513e+00,-1.570736104628330487e+01,1.697027265192261680e+01,9.812272455442773378e+00
4.444376364077416430e-01,1.935288642671858383e+01,-8.634573305668995502e+00,5.548579153931824770e+00,2.987285834080406044e+00,-1.575104590836900087e+01,1.701401857175045862e+01,9.841306857513821171e+00
4.449254933082989472e-01,1.930699384175148481e+01,-8.724492387407682514e+00,5.462075680762275454e+00,3.027770851431882182e+00,-1.579494541009719910e+01,1.705789162607155873e+01,9.869935719186987200e+00
4.454133502088563068e-01,1.926060444544188499e+01,-8.814606251259940350e+00,5.375269479029578079e+00,3.068870314790266729e+00,-1.583905568674710196e+01,1.710189207590648763e+01,9.898154562159684033e+00
4.459012071094136664e-01,1.921372237935189986e+01,-8.904923587995684287e+00,5.288166453966294256e+00,3.110584052733214477e+00,-1.588337284804373795e+01,1.714602021998262416e+01,9.925958948305893870e+00
4.463890640099709706e-01,1.916635184442374040e+01,-8.995453109395461055e+00,5.200772502009665565e+00,3.152911814825233972e+00,-1.592789296102051999e+01,1.719027637609180204e+01,9.953344469263553762e+00
4.468769209105283302e-01,1.911849708175767404e+01,-9.086203539143740571e+00,5.113093503481797697e+00,3.195853268690000526e+00,-1.597261203602920077e+01,1.723466086585000667e+01,9.980306737975706000e+00
4.473647778110856899e-01,1.907016235743843424e+01,-9.177183605309762626e+00,5.025135316572687749e+00,3.239407997625632252e+00,-1.601752601589709712e+01,1.727917400285886984e+01,1.000684138218535502e+01
4.478526347116430495e-01,1.902135195140984791e+01,-9.268402034416023838e+00,4.936903772625869102e+00,3.283575498763069866e+00,-1.606263076823178082e+01,1.732381608426936026e+01,1.003294403988408057e+01
4.483404916122004091e-01,1.897207015039773026e+01,-9.359867547094266271e+00,4.848404672726935871e+00,3.328355181767465254e+00,-1.610792208087307031e+01,1.736858738574722949e+01,1.005861035671444093e+01
4.488283485127577688e-01,1.892232124488119993e+01,-9.451588855329141836e+00,4.759643785594711574e+00,3.373746368082630287e+00,-1.615339566049241782e+01,1.741348815984059684e+01,1.008383598532607373e+01
4.493162054133150729e-01,1.887210953011220482e+01,-9.543574661289310868e+00,4.670626846775268071e+00,3.419748290718509498e+00,-1.619904713433965782e+01,1.745851863774931800e+01,1.010861658668556551e+01
4.498040623138724325e-01,1.882143931118342906e+01,-9.635833657746305292e+00,4.581359559138540760e+00,3.466360094581718343e+00,-1.624487205513709398e+01,1.750367903449659224e+01,1.013294783334006866e+01
4.502919192144297367e-01,1.877031491214441061e+01,-9.728374530080776239e+00,4.491847594677912170e+00,3.513580837349073782e+00,-1.629086590912096355e+01,1.754896955750221110e+01,1.015682541463467459e+01
4.507797761149870963e-01,1.871874068916608991e+01,-9.821205959876484926e+00,4.402096597612334072e+00,3.561409490884225981e+00,-1.633702412723029340e+01,1.759439041855804220e+01,1.018024504388349527e+01
4.512676330155444560e-01,1.866672104775354057e+01,-9.914336630101731274e+00,4.312112188791336287e+00,3.609844943197296097e+00,-1.638334209944307318e+01,1.763994184920531083e+01,1.020320246749455961e+01
4.517554899161017601e-01,1.861426046400713474e+01,-1.000777523187845475e+01,4.221899971402726770e+00,3.658886000947524142e+00,-1.642981519225983078e+01,1.768562411951399227e+01,1.022569347604838796e+01
4.522433468166591197e-01,1.856136350993186568e+01,-1.010153047283889727e+01,4.131465537983052272e+00,3.708531392489049061e+00,-1.647643876933454266e+01,1.773143756026402684e+01,1.024771391733035841e+01
4.527312037172165349e-01,1.850803488279510844e+01,-1.019561108706983887e+01,4.040814478730784032e+00,3.758779771459656693e+00,-1.652320821525296779e+01,1.777738258852861009e+01,1.026925971131683468e+01
4.532190606177738390e-01,1.845427943853269426e+01,-1.029002584664425513e+01,3.949952391122405704e+00,3.809629720912508510e+00,-1.657011896245817439e+01,1.782345973665936256e+01,1.029032686711492772e+01
4.537069175183311986e-01,1.840010222920307825e+01,-1.038478357474104996e+01,3.858884890830853287e+00,3.861079757991149108e+00,-1.661716652132376737e+01,1.786966968467363159e+01,1.031091150185623029e+01
4.541947744188885583e-01,1.834550854449012292e+01,-1.047989316035157081e+01,3.767617623947281835e+00,3.913128339147236456e+00,-1.666434651337406692e+01,1.791601329604355541e+01,1.033100986154400935e+01
4.546826313194458624e-01,1.829050395725396783e+01,-1.057536357457444964e+01,3.676156280505121998e+00,3.965773865901531803e+00,-1.671165470765195948e+01,1.796249165688716332e+01,1.035061834385443902e+01
4.551704882200032221e-01,1.823509437313035519e+01,-1.067120388849754953e+01,3.584506609307100966e+00,4.019014691147833496e+00,-1.675908706023393790e+01,1.800910611856151178e+01,1.036973352289129480e+01
4.556583451205605817e-01,1.817928608417800618e+01,-1.076742329266786946e+01,3.492674434054788613e+00,4.072849126000106068e+00,-1.680663975689268597e+01,1.805585834365784237e+01,1.038835217589467952e+01
4.561462020211178858e-01,1.812308582657466616e+01,-1.086403111814857603e+01,3.400665670781282124e+00,4.127275447182362278e+00,-1.685430925890681308e+01,1.810275035539843458e+01,1.040647131190329233e+01
4.566340589216752455e-01,1.806650038190608498e+01,-1.096103667089668043e+01,3.308486200547780420e+00,4.182291839394837396e+00,-1.690209199092702264e+01,1.814978419973495605e+01,1.042408797987823021e+01
4.571219158222326051e-01,1.800953362140977987e+01,-1.105844804863153819e+01,3.216140922620335019e+00,4.237895992613086804e+00,-1.694998204280875598e+01,1.819695945578011731e+01,1.044119784326040623e+01
4.576097727227899647e-01,1.795219088808438102e+01,-1.115627394556291385e+01,3.123635139546494521e+00,4.294085736263244968e+00,-1.699797461718531721e+01,1.824427696404254462e+01,1.045779729865511598e+01
4.580976296233473244e-01,1.789447809043592486e+01,-1.125452323672314492e+01,3.030974282488717364e+00,4.350858880778391224e+00,-1.704606529007849858e+01,1.829173803017325639e+01,1.047388303514452446e+01
4.585854865239046285e-01,1.783640122248807813e+01,-1.135320477851889542e+01,2.938163758207690268e+00,4.408213148009138216e+00,-1.709424963471025194e+01,1.833934401782985546e+01,1.048945180315646653e+01
4.590733434244619882e-01,1.777796636237360772e+01,-1.145232740854434184e+01,2.845208946735629851e+00,4.466146172220820887e+00,-1.714252322308922416e+01,1.838709634993297470e+01,1.050450041484890384e+01
4.595612003250193478e-01,1.771917967100069191e+01,-1.155189994525082220e+01,2.752115199160978243e+00,4.524655501005103275e+00,-1.719088162754126259e+01,1.843499650985759430e+01,1.051902574449611194e+01
4.600490572255766519e-01,1.766004739079398789e+01,-1.165193118747349388e+01,2.658887835524169851e+00,4.583738596105997765e+00,-1.723932042218381255e+01,1.848304604255935146e+01,1.053302472887655483e+01
4.605369141261340116e-01,1.760057584451054069e+01,-1.175242991381462510e+01,2.565532142824653139e+00,4.643392834160241733e+00,-1.728783518434432409e+01,1.853124655563562584e+01,1.054649436766244186e+01
4.610247710266913712e-01,1.754077143413056206e+01,-1.185340488188362329e+01,2.472053373139235344e+00,4.703615507352087555e+00,-1.733642149592250803e+01,1.857959972032179152e+01,1.055943172381098982e+01
4.615126279272486753e-01,1.748064063982297611e+01,-1.195486482739385714e+01,2.378456741851519674e+00,4.764403823982470421e+00,-1.738507494469650183e+01,1.862810727242215236e+01,1.057183392395740817e+01
4.620004848278060905e-01,1.742019001898579234e+01,-1.205681846311627226e+01,2.284747425992598391e+00,4.825754908952604616e+00,-1.743379112557313704e+01,1.867677101317605803e+01,1.058369815880950604e+01
4.624883417283633946e-01,1.735942620536141590e+01,-1.215927447768956604e+01,2.190930562693098160e+00,4.887665804161871463e+00,-1.748256564178184291e+01,1.872559281005862886e+01,1.059502168354407914e+01
4.629761986289207543e-01,1.729835590822651170e+01,-1.226224153428740848e+01,2.097011247746197515e+00,4.950133468820279603e+00,-1.753139410601280446e+01,1.877457459751683189e+01,1.060580181820495405e+01
4.634640555294781139e-01,1.723698591165704030e+01,-1.236572826914214041e+01,2.002994534282119155e+00,5.013154779675129902e+00,-1.758027214149881345e+01,1.882371837764003786e+01,1.061603594810268270e+01
4.639519124300354180e-01,1.717532307386784751e+01,-1.246974328992538261e+01,1.908885431553697831e+00,5.076726531152148780e+00,-1.762919538304112876e+01,1.887302622076580505e+01,1.062572152421605942e+01
4.644397693305927777e-01,1.711337432662715941e+01,-1.257429517398534990e+01,1.814688903833195477e+00,5.140845435411078412e+00,-1.767815947797930320e+01,1.892250026602055257e+01,1.063485606359518520e+01
4.649276262311501373e-01,1.705114667474598988e+01,-1.267939246644088058e+01,1.720409869420389093e+00,5.205508122315532837e+00,-1.772716008710487401e+01,1.897214272179503070e+01,1.064343714976631183e+01
4.654154831317074414e-01,1.698864719564220493e+01,-1.278504367813230225e+01,1.626053199761818169e+00,5.270711139317328708e+00,-1.777619288551902343e+01,1.902195586615486178e+01,1.065146243313837360e+01
4.659033400322648011e-01,1.692588303897954916e+01,-1.289125728342897403e+01,1.531623718681270674e+00,5.336450951255240938e+00,-1.782525356343419531e+01,1.907194204718597064e+01,1.065892963141122252e+01
4.663911969328221607e-01,1.686286142638144625e+01,-1.299804171789354790e+01,1.437126201721582897e+00,5.402723940067998498e+00,-1.787433782691950412e+01,1.912210368327485810e+01,1.066583652998550136e+01
4.668790538333795204e-01,1.679958965121958769e+01,-1.310540537580314435e+01,1.342565375597483124e+00,5.469526404421849897e+00,-1.792344139859027763e+01,1.917244326332393811e+01,1.067218098237428414e+01
4.673669107339368800e-01,1.673607507847740905e+01,-1.321335660752706609e+01,1.247945917759815337e+00,5.536854559252425645e+00,-1.797256001824138849e+01,1.922296334690171449e+01,1.067796091061638286e+01
4.678547676344941841e-01,1.667232514468834381e+01,-1.332190371676143315e+01,1.153272456070919771e+00,5.604704535220988326e+00,-1.802168944342455958e+01,1.927366656432793235e+01,1.068317430569132576e+01
4.683426245350515438e-01,1.660834735794890094e+01,-1.343105495762049273e+01,1.058549568591234724e+00,5.673072378085143086e+00,-1.807082544996955065e+01,1.932455561669365807e+01,1.068781922793607819e+01
4.688304814356089034e-01,1.654414929800660516e+01,-1.354081853158463034e+01,9.637817834771549297e-01,5.741954047983834464e+00,-1.811996383244939324e+01,1.937563327581616335e+01,1.069189380746342444e+01
4.693183383361662075e-01,1.647973861642272908e+01,-1.365120258430523492e+01,8.689735789901084084e-01,5.811345418636816973e+00,-1.816910040458936493e+01,1.942690238412897230e+01,1.069539624458206362e+01
4.698061952367235672e-01,1.641512303680984175e+01,-1.376221520226629558e+01,7.741293836167585374e-01,5.881242276458517715e+00,-1.821823099962014325e+01,1.947836585450668778e+01,1.069832481021837189e+01
4.702940521372809268e-01,1.635031035514417042e+01,-1.387386440930269949e+01,6.792535763005672633e-01,5.951640319586269712e+00,-1.826735147057465625e+01,1.953002667002468229e+01,1.070067784633991081e+01
4.707819090378382310e-01,1.628530844015287116e+01,-1.398615816297525427e+01,5.843504867845515927e-01,6.022535156822870661e+00,-1.831645769052898487e+01,1.958188788365392696e+01,1.070245376638058410e+01
4.712697659383956461e-01,1.622012523377595272e+01,-1.409910435080261593e+01,4.894243960651275538e-01,6.093922306493707808e+00,-1.836554555278719647e+01,1.963395261789055368e+01,1.070365105566751573e+01
4.717576228389530058e-01,1.615476875170326920e+01,-1.421271078634972795e+01,3.944795369574604083e-01,6.165797195218027937e+00,-1.841461097100999567e+01,1.968622406432040606e+01,1.070426827184962271e+01
4.722454797395103099e-01,1.608924708398611259e+01,-1.432698520517321050e+01,2.995200947717067130e-01,6.238155156594840101e+00,-1.846364987928748391e+01,1.973870548311861128e+01,1.070430404532783442e+01
4.727333366400676695e-01,1.602356839572366098e+01,-1.444193526062351829e+01,2.045502081006652650e-01,6.310991429803109121e+00,-1.851265823215570094e+01,1.979140020248393839e+01,1.070375707968713641e+01
4.732211935406250292e-01,1.595774092785659803e+01,-1.455756851944261321e+01,1.095739697592580386e-01,6.384301158078359073e+00,-1.856163200453656970e+01,1.984431161798672250e+01,1.070262615213526480e+01
4.737090504411823333e-01,1.589177313001536618e+01,-1.467389220374768399e+01,1.459559742601579391e-02,6.458079230843178919e+00,-1.861056710601109643e+01,1.989744310029508156e+01,1.070091013485841991e+01
4.741969073417396929e-01,1.582567344795830699e+01,-1.479091357937671347e+01,-8.038082677697633294e-02,6.532320530192113672e+00,-1.865945951545006309e+01,1.995079812794945795e+01,1.069860796235336586e+01
4.746847642422969971e-01,1.575945023278616297e+01,-1.490864013182179448e+01,-1.753514824868073196e-01,6.607020038691237218e+00,-1.870830534413954993e+01,2.000438035982789131e+01,1.069571861956646153e+01
4.751726211428543567e-01,1.569311189590695399e+01,-1.502707927214434847e+01,-2.703126184883106742e-01,6.682172657051500764e+00,-1.875710073785506893e+01,2.005819353466381116e+01,1.069224116696074667e+01
4.756604780434117163e-01,1.562666690802797298e+01,-1.514623833563559430e+01,-3.652605533661163473e-01,6.757773204751717167e+00,-1.880584187769027338e+01,2.011224147103270710e+01,1.068817474030774761e+01
4.761483349439690760e-01,1.556012379814405655e+01,-1.526612458047793197e+01,-4.601916761563926705e-01,6.833816420664776459e+00,-1.885452498088592321e+01,2.016652806733525694e+01,1.068351855047792753e+01
4.766361918445264356e-01,1.549349115252222298e+01,-1.538674518640709721e+01,-5.551024469979883857e-01,6.910296963687094340e+00,-1.890314630165888232e+01,2.022105730177656824e+01,1.067827188322953624e+01
4.771240487450837953e-01,1.542677761368259226e+01,-1.550810725337478857e+01,-6.499893977831607828e-01,6.987209413371255451e+00,-1.895170213203131127e+01,2.027583323234194523e+01,1.067243409899619699e+01
4.776119056456410994e-01,1.535999187937568422e+01,-1.563021780021226093e+01,-7.448491328078274964e-01,7.064548270561802568e+00,-1.900018880266004473e+01,2.033085999676863764e+01,1.066600463267290877e+01
4.780997625461984590e-01,1.529314270155594713e+01,-1.575308376329456550e+01,-8.396783294213574500e-01,7.142307958034375126e+00,-1.904860268366605425e+01,2.038614181251424995e+01,1.065898299340064348e+01
4.785876194467558187e-01,1.522623888535174785e+01,-1.587671199520542231e+01,-9.344737386758047437e-01,7.220482821137871987e+00,-1.909694018546412053e+01,2.044168297672113965e+01,1.065136876434954694e+01
4.790754763473131228e-01,1.515928928803156062e+01,-1.600110926340285289e+01,-1.029232185974769065e+00,7.299067128439960861e+00,-1.914519775959260528e+01,2.049748786617725216e+01,1.064316160250062993e+01
4.795633332478704824e-01,1.509230281796651596e+01,-1.612628224888566919e+01,-1.123950571721780811e+00,7.378055072375737211e+00,-1.919337189954341483e+01,2.055356093727327860e+01,1.063436123842602221e+01
4.800511901484277866e-01,1.502528843358934019e+01,-1.625223754486041727e+01,-1.218625871968086916e+00,7.457440769899598365e+00,-1.924145914159208814e+01,2.060990672595596962e+01,1.062496747606783920e+01
4.805390470489852017e-01,1.495825514234950404e+01,-1.637898165540933704e+01,-1.313255139060143462e+00,7.537218263140335495e+00,-1.928945606562807669e+01,2.066652984767792134e+01,1.061498019251553515e+01
4.810269039495425614e-01,1.489121199966481868e+01,-1.650652099415871277e+01,-1.407835502286447937e+00,7.617381520059356426e+00,-1.933735929598504200e+01,2.072343499734347105e+01,1.060439933778184596e+01
4.815147608500998655e-01,1.482416810786924444e+01,-1.663486188294828594e+01,-1.502364168524063626e+00,7.697924435112267538e+00,-1.938516550227155122e+01,2.078062694925108289e+01,1.059322493457727887e+01
4.820026177506572251e-01,1.475713261515705632e+01,-1.676401055050111566e+01,-1.596838422884592656e+00,7.778840829913534982e+00,-1.943287140020164827e+01,2.083811055703185389e+01,1.058145707808315983e+01
4.824904746512145848e-01,1.469011471452341588e+01,-1.689397313109432375e+01,-1.691255629359647905e+00,7.860124453904361985e+00,-1.948047375242576251e+01,2.089589075358438919e+01,1.056909593572322414e+01
4.829783315517718889e-01,1.462312364270117371e+01,-1.702475566323040113e+01,-1.785613231465880135e+00,7.941768985023831107e+00,-1.952796936936170624e+01,2.095397255100604283e+01,1.055614174693378793e+01
4.834661884523292485e-01,1.455616867909396817e+01,-1.715636408830943793e+01,-1.879908752889577706e+00,8.023768030383218175e+00,-1.957535511002578943e+01,2.101236104052027542e+01,1.054259482293243977e+01
4.839540453528866082e-01,1.448925914470578213e+01,-1.728880424930192206e+01,-1.974139798130732038e+00,8.106115126943528537e+00,-1.962262788286417603e+01,2.107106139240050169e+01,1.052845554648531845e+01
4.844419022534439123e-01,1.442240440106670896e+01,-1.742208188942219138e+01,-2.068304053146584831e+00,8.188803742196160584e+00,-1.966978464658424031e+01,2.113007885589006207e+01,1.051372437167293583e+01
4.849297591540012720e-01,1.435561384915504490e+01,-1.755620265080292697e+01,-2.162399285994890175e+00,8.271827274846959455e+00,-1.971682241098628197e+01,2.118941875911863448e+01,1.049840182365452179e+01
4.854176160545586316e-01,1.428889692831582003e+01,-1.769117207316991269e+01,-2.256423347476444796e+00,8.355179055503253238e+00,-1.976373823779518091e+01,2.124908650901485885e+01,1.048248849843100139e+01
4.859054729551159912e-01,1.422226311517548858e+01,-1.782699559251785359e+01,-2.350374171777358967e+00,8.438852347364246498e+00,-1.981052924149233974e+01,2.130908759121522777e+01,1.046598506260643902e+01
4.863933298556733509e-01,1.415572192255307549e+01,-1.796367853978683016e+01,-2.444249777110721666e+00,8.522840346914566823e+00,-1.985719259014772931e+01,2.136942756996936410e+01,1.044889225314809522e+01
4.868811867562306550e-01,1.408928289836757486e+01,-1.810122613953939918e+01,-2.538048266357875615e+00,8.607136184621046127e+00,-1.990372550625207637e+01,2.143011208804153611e+01,1.043121087714501982e+01
4.873690436567880147e-01,1.402295562454169620e+01,-1.823964350863849759e+01,-2.631767827709206919e+00,8.691732925632690510e+00,-1.995012526754924309e+01,2.149114686660846729e+01,1.041294181156517951e+01
4.878569005573453188e-01,1.395674971590197089e+01,-1.837893565492590398e+01,-2.725406735304307659e+00,8.776623570483774728e+00,-1.999638920786868823e+01,2.155253770515343348e+01,1.039408600301121055e+01
4.883447574579027339e-01,1.389067481907507506e+01,-1.851910747590175887e+01,-2.818963349871974611e+00,8.861801055800365035e+00,-2.004251471795814155e+01,2.161429048135670072e+01,1.037464446747462254e+01
4.888326143584600381e-01,1.382474061138063703e+01,-1.866016375740430178e+01,-2.912436119369371745e+00,8.947258255009760575e+00,-2.008849924631640249e+01,2.167641115098217952e+01,1.035461829008864321e+01
4.893204712590173422e-01,1.375895679972015451e+01,-1.880210917229098300e+01,-3.005823579621101693e+00,9.032987979053418215e+00,-2.013434030002629882e+01,2.173890574776052986e+01,1.033400862487957639e+01
4.898083281595747573e-01,1.369333311946251541e+01,-1.894494827911943347e+01,-3.099124354957357497e+00,9.118982977102813692e+00,-2.018003544558775175e+01,2.180178038326825529e+01,1.031281669451674432e+01
4.902961850601321170e-01,1.362787933332554857e+01,-1.908868552083013270e+01,-3.192337158852094792e+00,9.205235937278777314e+00,-2.022558230975107918e+01,2.186504124680350714e+01,1.029104379006092529e+01
4.907840419606894211e-01,1.356260523025409803e+01,-1.923332522342899864e+01,-3.285460794560318032e+00,9.291739487373865458e+00,-2.027097858035038058e+01,2.192869460525782443e+01,1.026869127071141463e+01
4.912718988612468363e-01,1.349752062429437949e+01,-1.937887159467104325e+01,-3.378494155755086492e+00,9.378486195577913520e+00,-2.031622200713705340e+01,2.199274680298434248e+01,1.024576056355161846e+01
4.917597557618041404e-01,1.343263535346462767e+01,-1.952532872274468545e+01,-3.471436227164006905e+00,9.465468571206908877e+00,-2.036131040261352965e+01,2.205720426166224257e+01,1.022225316329319433e+01
4.922476126623614445e-01,1.336795927862204181e+01,-1.967270057495698410e+01,-3.564286085205316645e+00,9.552679065435070171e+00,-2.040624164286713338e+01,2.212207348015755670e+01,1.019817063201871221e+01
4.927354695629188597e-01,1.330350228232608067e+01,-1.982099099641928674e+01,-3.657042898623473093e+00,9.640110072030079635e+00,-2.045101366840412282e+01,2.218736103438025609e+01,1.017351459892295473e+01
4.932233264634761638e-01,1.323927426769828841e+01,-1.997020370873340767e+01,-3.749705929123949399e+00,9.727753928091312119e+00,-2.049562448498366152e+01,2.225307357713739620e+01,1.014828676005270403e+01
4.937111833640334679e-01,1.317528515727791749e+01,-2.012034230867943663e+01,-3.842274532008260302e+00,9.815602914791870859e+00,-2.054007216445238626e+01,2.231921783798308567e+01,1.012248887804509678e+01
4.941990402645907721e-01,1.311154489187450878e+01,-2.027141026690326697e+01,-3.934748156807815977e+00,9.903649258123149224e+00,-2.058435484557868023e+01,2.238580062306417418e+01,1.009612278186454404e+01
4.946868971651482427e-01,1.304806342941635755e+01,-2.042341092660521085e+01,-4.027126347917598714e+00,9.991885129642959384e+00,-2.062847073488732619e+01,2.245282881496256167e+01,1.006919036653822808e+01
4.951747540657055469e-01,1.298485074379553339e+01,-2.057634750222933917e+01,-4.119408745229326207e+00,1.008030264722673941e+01,-2.067241810749419528e+01,2.252030937253369558e+01,1.004169359289010188e+01
4.956626109662628510e-01,1.292191680728317849e+01,-2.073022312085898022e+01,-4.211595097579142077e+00,1.016889390198695686e+01,-2.071619531414816251e+01,2.258824934079995117e+01,1.001363447076889557e+01
4.961504678668202661e-01,1.285927157838157697e+01,-2.088504085194308146e+01,-4.303685240568219328e+00,1.025765098000492515e+01,-2.075980077087806919e+01,2.265665582928028599e+01,9.985015032689913639e+00
4.966383247673775703e-01,1.279692509221976415e+01,-2.104080346981877980e+01,-4.395679023646700934e+00,1.034656581779103490e+01,-2.080323292393380896e+01,2.272553595386306924e+01,9.955837424439462069e+00
4.971261816679348744e-01,1.273488738894919514e+01,-2.119751363389526944e+01,-4.487576402754836380e+00,1.043563031140675790e+01,-2.084649029517028040e+01,2.279489691315543354e+01,9.926103851645331488e+00
4.976140385684922895e-01,1.267316850793311289e+01,-2.135517389959346701e+01,-4.579377444088517990e+00,1.052483632473968633e+01,-2.088957148439787304e+01,2.286474599077382663e+01,9.895816574501056451e+00
4.981018954690495937e-01,1.261177848807247948e+01,-2.151378671341111115e+01,-4.671082321502533219e+00,1.061417568816280443e+01,-2.093247516864670388e+01,2.293509055244829398e+01,9.864977907921918643e+00
4.985897523696068978e-01,1.255072736803304423e+01,-2.167335440822740367e+01,-4.762691314043370205e+00,1.070364019733512428e+01,-2.097520010149102632e+01,2.300593804322202374e+01,9.833590221647069640e+00
4.990776092701643130e-01,1.249002518637399106e+01,-2.183387919884604145e+01,-4.854204803611088970e+00,1.079322161214342302e+01,-2.101774511243366916e+01,2.307729598474598376e+01,9.801655940287735902e+00
4.995654661707216726e-01,1.242968198157805659e+01,-2.199536317777760175e+01,-4.945623272750516719e+00,1.088291165578514175e+01,-2.106010910635052369e+01,2.314917197266860427e+01,9.769177543321564627e+00
5.000533230712789212e-01,1.236970779198288284e+01,-2.215780831126096118e+01,-5.036947302571907592e+00,1.097270201399264877e+01,-2.110229106299525981e+01,2.322157367412102147e+01,9.736157565032961259e+00
5.005411799718363364e-01,1.231011265561384960e+01,-2.232121643552375545e+01,-5.128177570800811935e+00,1.106258433439872668e+01,-2.114429003656412576e+01,2.329450882529723543e+01,9.702598594399589160e+00
5.010290368723936405e-01,1.225090660991845226e+01,-2.248558925328146785e+01,-5.219314849957098268e+00,1.115255022604297963e+01,-2.118610515532070337e+01,2.336798522912940257e+01,9.668503274925001278e+00
5.015168937729509446e-01,1.219209969140183603e+01,-2.265092833047619436e+01,-5.310360005663602223e+00,1.124259125901991219e+01,-2.122773562128093516e+01,2.344201075305852555e+01,9.633874304417265222e+00
5.020047506735084708e-01,1.213370193516393769e+01,-2.281723509325391674e+01,-5.401313995083819819e+00,1.133269896426792123e+01,-2.126918070995824550e+01,2.351659332690031334e+01,9.598714434713736310e+00
5.024926075740657749e-01,1.207572337433803256e+01,-2.298451082518077015e+01,-5.492177865488877764e+00,1.142286483349942294e+01,-2.131043977016852509e+01,2.359174094080589512e+01,9.563026471351966151e+00
5.029804644746230791e-01,1.201817403943053542e+01,-2.315275666469892357e+01,-5.582952752954131626e+00,1.151308031927260878e+01,-2.135151222389563586e+01,2.366746164331825142e+01,9.526813273186585107e+00
5.034683213751804942e-01,1.196106395756233454e+01,-2.332197360282086152e+01,-5.673639881184738165e+00,1.160333683520403980e+01,-2.139239756621661925e+01,2.374376353952348495e+01,9.490077751952373575e+00
5.039561782757377983e-01,1.190440315161158225e+01,-2.349216248106273497e+01,-5.764240560470545560e+00,1.169362575632252721e+01,-2.143309536528719406e+01,2.382065478929721181e+01,9.452822871773468805e+00
5.044440351762951025e-01,1.184820163925775027e+01,-2.366332398961721495e+01,-5.854756186770576853e+00,1.178393841956438592e+01,-2.147360526238741585e+01,2.389814360564646378e+01,9.415051648618467439e+00
5.049318920768525176e-01,1.179246943192719677e+01,-2.383545866576486816e+01,-5.945188240926513323e+00,1.187426612440977891e+01,-2.151392697202725657e+01,2.397623825314655122e+01,9.376767149701857207e+00
5.054197489774098218e-01,1.173721653364014372e+01,-2.400856689252467646e+01,-6.035538288005568575e+00,1.196460013366025699e+01,-2.155406028211243097e+01,2.405494704647305326e+01,9.337972492831408289e+00
5.059076058779671259e-01,1.168245293975897958e+01,-2.418264889754379610e+01,-6.125807976772774666e+00,1.205493167435764867e+01,-2.159400505417028526e+01,2.413427834902926961e+01,9.298670845701657584e+00
5.063954627785244300e-01,1.162818863563812677e+01,-2.435770475222608411e+01,-6.215999039292440465e+00,1.214525193884400878e+01,-2.163376122363577281e+01,2.421424057166861843e+01,9.258865425133517846e+00
5.068833196790818452e-01,1.157443359517508341e+01,-2.453373437109978994e+01,-6.306113290658988291e+00,1.223555208596294896e+01,-2.167332880019753816e+01,2.429484217151229686e+01,9.218559496259992159e+00
5.073711765796391493e-01,1.152119777926317212e+01,-2.471073751142403907e+01,-6.396152628857006306e+00,1.232582324240197380e+01,-2.171270786820410237e+01,2.437609165086210794e+01,9.177756371657965317e+00
5.078590334801964534e-01,1.146849113414545052e+01,-2.488871377303470922e+01,-6.486119034750711165e+00,1.241605650417626272e+01,-2.175189858713014956e+01,2.445799755620852878e+01,9.136459410426084560e+00
5.083468903807538686e-01,1.141632358967010852e+01,-2.506766259842915545e+01,-6.576014572202737440e+00,1.250624293825359601e+01,-2.179090119210297161e+01,2.454056847733403401e+01,9.094672017208672798e+00
5.088347472813111727e-01,1.136470505744738801e+01,-2.524758327308963857e+01,-6.665841388322012229e+00,1.259637358432031817e+01,-2.182971599448887901e+01,2.462381304651131586e+01,9.052397641165892850e+00
5.093226041818684768e-01,1.131364542890773706e+01,-2.542847492604633075e+01,-6.755601713841177691e+00,1.268643945668879169e+01,-2.186834338253986587e+01,2.470773993779703304e+01,9.009639774889850017e+00
5.098104610824258920e-01,1.126315457326141178e+01,-2.561033653067912752e+01,-6.845297863623289736e+00,1.277643154634599831e+01,-2.190678382210030506e+01,2.479235786642064454e+01,8.966401953266837310e+00
5.102983179829831961e-01,1.121324233535967885e+01,-2.579316690575807058e+01,-6.934932237297554813e+00,1.286634082314310135e+01,-2.194503785737370194e+01,2.487767558826820391e+01,8.922687752285719753e+00
5.107861748835405002e-01,1.116391853345717244e+01,-2.597696471672338703e+01,-7.024507320024716783e+00,1.295615823812659428e+01,-2.198310611174962403e+01,2.496370189946164686e+01,8.878500787792361848e+00
5.112740317840980264e-01,1.111519295687571685e+01,-2.616172847720462258e+01,-7.114025683391732358e+00,1.304587472601062181e+01,-2.202098928869080297e+01,2.505044563603331653e+01,8.833844714190066227e+00
5.117618886846553306e-01,1.106707536356979382e+01,-2.634745655077765747e+01,-7.203489986435210213e+00,1.313548120778999362e+01,-2.205868817268003568e+01,2.513791567369511526e+01,8.788723223086408964e+00
5.122497455852126347e-01,1.101957547759306522e+01,-2.653414715296227655e+01,-7.292902976794944259e+00,1.322496859349522680e+01,-2.209620363022755285e+01,2.522612092770355829e+01,8.743140041885736125e+00
5.127376024857700498e-01,1.097270298646654751e+01,-2.672179835345787424e+01,-7.382267491996223896e+00,1.331432778508825265e+01,-2.213353661093835711e+01,2.531507035281962459e+01,8.697098932328090726e+00
5.132254593863273540e-01,1.092646751712065090e+01,-2.691040815852715440e+01,-7.471586498917279329e+00,1.340354971872315026e+01,-2.217068816487240213e+01,2.540477298023240849e+01,8.650603668965482385e+00
5.137133162868846581e-01,1.088087844130213178e+01,-2.709997527727450617e+01,-7.560863442637157483e+00,1.349262573312119429e+01,-2.220765958790335048e+01,2.549523826199705567e+01,8.603657845043072072e+00
5.142011731874420732e-01,1.083594521903443564e+01,-2.729049788130670251e+01,-7.650101637906633556e+00,1.358154695150483526e+01,-2.224445215834337475e+01,2.558647549042575520e+01,8.556265179661972198e+00
5.146890300879993774e-01,1.079167732449239381e+01,-2.748197381043117460e+01,-7.739304392303382407e+00,1.367030439862866764e+01,-2.228106719616789277e+01,2.567849390584645519e+01,8.508429466346825620e+00
5.151768869885566815e-01,1.074808419101954371e+01,-2.767440076685184991e+01,-7.828475100444018508e+00,1.375888909884518796e+01,-2.231750610413142510e+01,2.577130278593605439e+01,8.460154523508782276e+00
5.156647438891140967e-01,1.070517520996413730e+01,-2.786777631614974027e+01,-7.917617243005319771e+00,1.384729207749921720e+01,-2.235377036750301016e+01,2.586491144423671784e+01,8.411444193091268673e+00
5.161526007896714008e-01,1.066295972951216164e+01,-2.806209788826440388e+01,-8.006734385743742521e+00,1.393550436232481538e+01,-2.238986155380058207e+01,2.595932922866929005e+01,8.362302339214799929e+00
5.166404576902287049e-01,1.062144705351710705e+01,-2.825736277847687106e+01,-8.095830178513446995e+00,1.402351698484472386e+01,-2.242578131252455620e+01,2.605456552004373449e+01,8.312732846820694022e+00
5.171283145907860090e-01,1.058064644032672952e+01,-2.845356814839301407e+01,-8.184908354282402598e+00,1.411132098177217564e+01,-2.246153137489025298e+01,2.615062973056632956e+01,8.262739620314013322e+00
5.176161714913434242e-01,1.054056710160665133e+01,-2.865071102692816751e+01,-8.273972728146928191e+00,1.419890739641523503e+01,-2.249711355355955433e+01,2.624753130234403997e+01,8.212326582205365710e+00
5.181040283919007283e-01,1.050121820116093119e+01,-2.884878831129244148e+01,-8.363027196344473779e+00,1.428626728008343960e+01,-2.253252974237147654e+01,2.634527970588564827e+01,8.161497671751892113e+00
5.185918852924580325e-01,1.046260885374939242e+01,-2.904779676797747356e+01,-8.452075735264831025e+00,1.437339169349714751e+01,-2.256778191607182293e+01,2.644388443860008309e+01,8.110256843597177578e+00
5.190797421930154476e-01,1.042474812390199368e+01,-2.924773303374366407e+01,-8.541122400459489228e+00,1.446027170819912300e+01,-2.260287213004196261e+01,2.654335502329147189e+01,8.058608066410258175e+00
5.195675990935727517e-01,1.038764502472999673e+01,-2.944859361660847696e+01,-8.630171325649397929e+00,1.454689840796859990e+01,-2.263780252002647941e+01,2.664370100665128405e+01,8.006555321523686430e+00
5.200554559941300559e-01,1.035130851673404173e+01,-2.965037489683595240e+01,-8.719226721731056173e+00,1.463326289023798488e+01,-2.267257530186004288e+01,2.674493195774739362e+01,7.954102601570563813e+00
5.205433128946875820e-01,1.031574750660912798e+01,-2.985307312792703271e+01,-8.808292875780878717e+00,1.471935626751179171e+01,-2.270719277119322044e+01,2.684705746651021130e+01,7.901253909120653951e+00
5.210311697952448862e-01,1.028097084604656075e+01,-3.005668443761044273e+01,-8.897374150057732578e+00,1.480516966878800922e+01,-2.274165730321734813e+01,2.695008714221546242e+01,7.848013255315592573e+00
5.215190266958021903e-01,1.024698733053258159e+01,-3.026120482883539964e+01,-8.986474981004137774e+00,1.489069424098228644e+01,-2.277597135238847770e+01,2.705403061196441072e+01,7.794384658502977459e+00
5.220068835963596054e-01,1.021380569814413519e+01,-3.046663018076460716e+01,-9.075599878245430574e+00,1.497592115035412696e+01,-2.281013745215033595e+01,2.715889751916061456e+01,7.740372142869639482e+00
5.224947404969169096e-01,1.018143462834141211e+01,-3.067295624976818047e+01,-9.164753423587297831e+00,1.506084158393572459e+01,-2.284415821465633911e+01,2.726469752198376284e+01,7.685979737073957985e+00
5.229825973974742137e-01,1.014988274075722252e+01,-3.088017867041912723e+01,-9.253940270011851155e+00,1.514544675096338722e+01,-2.287803633049064089e+01,2.737144029186071137e+01,7.631211472877049928e+00
5.234704542980316289e-01,1.011915859398340878e+01,-3.108829295648917679e+01,-9.343165140671736424e+00,1.522972788431115809e+01,-2.291177456838828519e+01,2.747913551193307669e+01,7.576071383773192558e+00
5.239583111985889330e-01,1.008927068435404983e+01,-3.129729450194574270e+01,-9.432432827882614390e+00,1.531367624192701626e+01,-2.294537577495427172e+01,2.758779287552200898e+01,7.520563503619197121e+00
5.244461680991462371e-01,1.006022744472559260e+01,-3.150717858195012511e+01,-9.521748192114122489e+00,1.539728310827162971e+01,-2.297884287438179740e+01,2.769742208459008381e+01,7.464691865262752302e+00
5.249340249997036523e-01,1.003203724325382673e+01,-3.171794035385637400e+01,-9.611116160978953715e+00,1.548053979575938577e+01,-2.301217886816951363e+01,2.780803284819987553e+01,7.408460499169962077e+00
5.254218819002609564e-01,1.000470838216788039e+01,-3.192957485821106545e+01,-9.700541728220251514e+00,1.556343764620193859e+01,-2.304538683483774264e+01,2.791963488096947543e+01,7.351873432051782231e+00
5.259097388008182605e-01,9.978249096540910301e+00,-3.214207701975433196e+01,-9.790029952697468119e+00,1.564596803225427557e+01,-2.307846992964383048e+01,2.803223790152525297e+01,7.294934685489575799e+00
5.263975957013756757e-01,9.952667553057885641e+00,-3.235544164842179526e+01,-9.879585957370437654e+00,1.572812235886321197e+01,-2.311143138429655153e+01,2.814585163095145859e+01,7.237648274559624006e+00
5.268854526019329798e-01,9.927971848780183350e+00,-3.256966344034671579e+01,-9.969214928281509458e+00,1.580989206471809716e+01,-2.314427450666941155e+01,2.826048579123640181e+01,7.180018206456879604e+00
5.273733095024902839e-01,9.904170009906948735e+00,-3.278473697886487059e+01,-1.005892211353671151e+01,1.589126862370459214e+01,-2.317700268051325452e+01,2.837615010371650470e+01,7.122048479117363051e+00
5.278611664030476991e-01,9.881269990533633418e+00,-3.300065673551818435e+01,-1.014871282228428662e+01,1.597224354636009558e+01,-2.320961936516762592e+01,2.849285428751615257e+01,7.063743079840073769e+00
5.283490233036050032e-01,9.859279671407149337e+00,-3.321741707106097152e+01,-1.023859242369220190e+01,1.605280838133225885e+01,-2.324212809527138646e+01,2.861060805798545559e+01,7.005105983907604639e+00
5.288368802041623074e-01,9.838206858678061550e+00,-3.343501223646638465e+01,-1.032856634592375400e+01,1.613295471683965587e+01,-2.327453248047227063e+01,2.872942112513445778e+01,6.946141153205905638e+00
5.293247371047196115e-01,9.818059282649633346e+00,-3.365343637393413445e+01,-1.041864007511149204e+01,1.621267418213500022e+01,-2.330683620513554288e+01,2.884930319206454996e+01,6.886852534843058926e+00
5.298125940052771377e-01,9.798844596523766270e+00,-3.387268351789922605e+01,-1.050881915432952773e+01,1.629195844897087397e+01,-2.333904302805169451e+01,2.897026395339684157e+01,6.827244059767077822e+00
5.303004509058344418e-01,9.780570375143934569e+00,-3.409274759604051042e+01,-1.059910918256369072e+01,1.637079923306745499e+01,-2.337115678214300374e+01,2.909231309369684126e+01,6.767319641383023665e+00
5.307883078063917459e-01,9.763244108541009325e+00,-3.431362242239428895e+01,-1.068951581803114514e+01,1.644918829886266565e+01,-2.340318137892515793e+01,2.921546028673272843e+01,6.707083173348823202e+00
5.312761647069491611e-01,9.746872810053964997e+00,-3.453530111471361153e+01,-1.078004509738128469e+01,1.652711771052780776e+01,-2.343512116129054590e+01,2.933971525076167097e+01,6.646538461460326452e+00
5.317640216075064652e-01,9.731463661657548059e+00,-3.475777709891012535e+01,-1.087070287956620618e+01,1.660457943094373334e+01,-2.346698030222558984e+01,2.946508763139939546e+01,6.585689314413497364e+00
5.322518785080637693e-01,9.717024046552229066e+00,-3.498104413225693321e+01,-1.096149483604889063e+01,1.668156529357189655e+01,-2.349876278644407890e+01,2.959158701143174852e+01,6.524539562075848842e+00
5.327397354086211845e-01,9.703561253239096018e+00,-3.520509585042332645e+01,-1.105242670051079834e+01,1.675806718830039799e+01,-2.353047268248971235e+01,2.971922296000022001e+01,6.463093010481224532e+00
5.332275923091784886e-01,9.691082475163296905e+00,-3.542992577075764871e+01,-1.114350426645861702e+01,1.683407706259092507e+01,-2.356211414120818404e+01,2.984800503036203168e+01,6.401353440162202979e+00
5.337154492097357927e-01,9.679594810360413248e+00,-3.565552729554669753e+01,-1.123473338484676631e+01,1.690958692261519403e+01,-2.359369139422741313e+01,2.997794275766628758e+01,6.339324604498846938e+00
5.342033061102932079e-01,9.669105261106137661e+00,-3.588189371525118787e+01,-1.132611996171554303e+01,1.698458883438057754e+01,-2.362520875244596397e+01,3.010904565674591638e+01,6.277010228083685917e+00
5.346911630108505120e-01,9.659620733568999640e+00,-3.610901821171708548e+01,-1.141766995584483269e+01,1.705907492484513455e+01,-2.365667060452942749e+01,3.024132321992521710e+01,6.214414005103118477e+00
5.351790199114078161e-01,9.651148037466223073e+00,-3.633689386136390453e+01,-1.150938937642380466e+01,1.713303738302213119e+01,-2.368808141541521195e+01,3.037478491484377585e+01,6.151539597734915432e+00
5.356668768119652313e-01,9.643693885722841586e+00,-3.656551363834871893e+01,-1.160128428073606699e+01,1.720646846107378281e+01,-2.371944572482525970e+01,3.050944018229577637e+01,6.088390634562135695e+00
5.361547337125225354e-01,9.637264894133757309e+00,-3.679487041770637035e+01,-1.169336077186051348e+01,1.727936047539435904e+01,-2.375076814578695661e+01,3.064529843408536181e+01,6.024970709003369507e+00
5.366425906130798396e-01,9.631867581029119663e+00,-3.702495697846637768e+01,-1.178562499638809946e+01,1.735170580768276594e+01,-2.378205336316228369e+01,3.078236905089794107e+01,5.961283377759075464e+00
5.371304475136372547e-01,9.627508366942739926e+00,-3.725576600674558847e+01,-1.187808314215405581e+01,1.742349690600440226e+01,-2.381330613218496595e+01,3.092066138018722299e+01,5.897332159274419006e+00
5.376183044141945588e-01,9.624193574283660624e+00,-3.748729009881719065e+01,-1.197074143598587170e+01,1.749472628584232936e+01,-2.384453127700581732e+01,3.106018473407807789e+01,5.833120532218317500e+00
5.381061613147518630e-01,9.621929427010897484e+00,-3.771952176415629054e+01,-1.206360614146711718e+01,1.756538653113798887e+01,-2.387573368924630302e+01,3.120094838728548226e+01,5.768651933978689250e+00
5.385940182153092781e-01,9.620722050311263374e+00,-3.795245342846130399e+01,-1.215668355671677681e+01,1.763547029532105981e+01,-2.390691832656013105e+01,3.134296157504919123e+01,5.703929759174108938e+00
5.390818751158665822e-01,9.620577470280389676e+00,-3.818607743665156562e+01,-1.224998001218427746e+01,1.770497030232880675e+01,-2.393809021120300784e+01,3.148623349108397917e+01,5.638957358181766466e+00
5.395697320164239974e-01,9.621501613606861625e+00,-3.842038605584185262e+01,-1.234350186846048381e+01,1.777387934761482313e+01,-2.396925442861061128e+01,3.163077328554653889e+01,5.573738035681518710e+00
5.400575889169814126e-01,9.623500307259448050e+00,-3.865537147829202524e+01,-1.243725551410397223e+01,1.784219029914698140e+01,-2.400041612598460361e+01,3.177659006301723466e+01,5.508275049216484476e+00
5.405454458175387167e-01,9.626579278177553434e+00,-3.889102582433390864e+01,-1.253124736348332391e+01,1.790989609839489205e+01,-2.403158051088685454e+01,3.192369288049847498e+01,5.442571607769784769e+00
5.410333027180960208e-01,9.630744152964750171e+00,-3.912734114527399498e+01,-1.262548385463505340e+01,1.797698976130670445e+01,-2.406275284984178597e+01,3.207209074542875271e+01,5.376630870357521630e+00
5.415211596186533249e-01,9.636000457585430112e+00,-3.936430942627226415e+01,-1.271997144713710526e+01,1.804346437927518920e+01,-2.409393846694685593e+01,3.222179261371233849e+01,5.310455944638193593e+00
5.420090165192107401e-01,9.642353617064697957e+00,-3.960192258919752106e+01,-1.281471661999817790e+01,1.810931312009327598e+01,-2.412514274249114266e+01,3.237280738776503597e+01,5.244049885538278666e+00
5.424968734197680442e-01,9.649808955191259585e+00,-3.984017249545858874e+01,-1.290972586956264401e+01,1.817452922889882316e+01,-2.415637111158214978e+01,3.252514391457574305e+01,5.177415693894193538e+00
5.429847303203253484e-01,9.658371694223557569e+00,-4.007905094881225949e+01,-1.300500570743127682e+01,1.823910602910896017e+01,-2.418762906278070446e+01,3.267881098378389737e+01,5.110556315110429182e+00
5.434725872208827635e-01,9.668046954598995768e+00,-4.031854969814706635e+01,-1.310056265839763157e+01,1.830303692334360477e+01,-2.421892213674400907e+01,3.283381732577281298e+01,5.043474637834078678e+00
5.439604441214400676e-01,9.678839754646338278e+00,-4.055866044024325845e+01,-1.319640325839998951e+01,1.836631539433837190e+01,-2.425025592487678594e+01,3.299017160977872010e+01,4.976173492645624918e+00
5.444483010219973718e-01,9.690755010301177919e+00,-4.079937482250949898e+01,-1.329253405248925901e+01,1.842893500584694166e+01,-2.428163606799067509e+01,3.314788244201594125e+01,4.908655650765963330e+00
5.449361579225547869e-01,9.703797534824641247e+00,-4.104068444569528396e+01,-1.338896159281235221e+01,1.849088940353273003e+01,-2.431306825497164326e+01,3.330695836381763542e+01,4.840923822779778618e+00
5.454240148231120910e-01,9.717972038525106271e+00,-4.128258086657955772e+01,-1.348569243661130024e+01,1.855217231584983040e+01,-2.434455822145561044e+01,3.346740784979255778e+01,4.772980657375200053e+00
5.459118717236693952e-01,9.733283128483211755e+00,-4.152505560063626433e+01,-1.358273314423818512e+01,1.861277755491351371e+01,-2.437611174851222628e+01,3.362923930599777833e+01,4.704828740099679329e+00
5.463997286242268103e-01,9.749735308279879220e+00,-4.176810012467534250e+01,-1.368009027718566450e+01,1.867269901735995319e+01,-2.440773466133673253e+01,3.379246106812708206e+01,4.636470592132232227e+00
5.468875855247841145e-01,9.767332977727480881e+00,-4.201170587946015189e+01,-1.377777039613309107e+01,1.873193068519524829e+01,-2.443943282795001082e+01,3.395708139971517880e+01,4.567908669071975680e+00
5.473754424253414186e-01,9.786080432604270740e+00,-4.225586427230160069e+01,-1.387578005900862266e+01,1.879046662663403566e+01,-2.447121215790672721e+01,3.412310849035812765e+01,4.499145359742822592e+00
5.478632993258988337e-01,9.805981864391792868e+00,-4.250056667962800105e+01,-1.397412581906676010e+01,1.884830099692730698e+01,-2.450307860101171897e+01,3.429055045394926537e+01,4.430182985014647912e+00
5.483511562264561379e-01,9.827041360015503102e+00,-4.274580444953109293e+01,-1.407281422298160578e+01,1.890542803917946202e+01,-2.453503814604435362e+01,3.445941532693112208e+01,4.361023796640631112e+00
5.488390131270135530e-01,9.849262901588572205e+00,-4.299156890428891131e+01,-1.417185180895606855e+01,1.896184208515511216e+01,-2.456709681949121560e+01,3.462971106656323173e+01,4.291669976110855877e+00
5.493268700275709682e-01,9.872650366158737256e+00,-4.323785134286417531e+01,-1.427124510484637376e+01,1.901753755607480656e+01,-2.459926068428677937e+01,3.480144554920571665e+01,4.222123633522332220e+00
5.498147269281282723e-01,9.897207525458334487e+00,-4.348464304337934294e+01,-1.437100062630260489e+01,1.907250896340041280e+01,-2.463153583856231066e+01,3.497462656861890196e+01,4.152386806465170110e+00
5.503025838286855764e-01,9.922938045657490491e+00,-4.373193526556794097e+01,-1.447112487492480248e+01,1.912675090960976831e+01,-2.466392841440290340e+01,3.514926183427859030e+01,4.082461458925088493e+00
5.507904407292429916e-01,9.949845487120434484e+00,-4.397971925320192099e+01,-1.457162433643477861e+01,1.918025808896068796e+01,-2.469644457661264170e+01,3.532535896970748013e+01,4.012349480202209051e+00
5.512782976298002957e-01,9.977933304164901429e+00,-4.422798623649490679e+01,-1.467250547886347434e+01,1.923302528824427071e+01,-2.472909052148782294e+01,3.550292551082185355e+01,3.942052683846255512e+00
5.517661545303575998e-01,1.000720484482478234e+01,-4.447672743448278965e+01,-1.477377475075439328e+01,1.928504738752777925e+01,-2.476187247559853333e+01,3.568196890429503298e+01,3.871572806607758377e+00
5.522540114309149040e-01,1.003766335061578374e+01,-4.472593405737937644e+01,-1.487543857938234915e+01,1.933631936088659842e+01,-2.479479669457813173e+01,3.586249650593586580e+01,3.800911507405817069e+00
5.527418683314723191e-01,1.006931195630435383e+01,-4.497559730890885987e+01,-1.497750336898807788e+01,1.938683627712580915e+01,-2.482786946192101496e+01,3.604451557908357273e+01,3.730070366312075336e+00
5.532297252320296232e-01,1.010215368967957339e+01,-4.522570838861424392e+01,-1.507997549902844980e+01,1.943659330049086620e+01,-2.486109708778844052e+01,3.622803329301804354e+01,3.659050883550920563e+00
5.537175821325869274e-01,1.013619147132843779e+01,-4.547625849414257715e+01,-1.518286132244265474e+01,1.948558569136798013e+01,-2.489448590782261306e+01,3.641305672138663851e+01,3.587854478515995815e+00
5.542054390331443425e-01,1.017142811441401307e+01,-4.572723882350564395e+01,-1.528616716393367625e+01,1.953380880697350364e+01,-2.492804228196874661e+01,3.659959284064618146e+01,3.516482488803049034e+00
5.546932959337016467e-01,1.020786632445691566e+01,-4.597864057731739962e+01,-1.538989931826578328e+01,1.958125810203290840e+01,-2.496177259330541531e+01,3.678764852852111744e+01,3.444936169259023462e+00
5.551811528342589508e-01,1.024550869911981188e+01,-4.623045496100743890e+01,-1.549406404857750807e+01,1.962792912944905410e+01,-2.499568324688294396e+01,3.697723056247759388e+01,3.373216691047450588e+00
5.556690097348163659e-01,1.028435772799520542e+01,-4.648267318701104500e+01,-1.559866758471060066e+01,1.967381754095983482e+01,-2.502978066857002304e+01,3.716834561821337246e+01,3.301325140730068330e+00
5.561568666353736701e-01,1.032441579239612039e+01,-4.673528647693455440e+01,-1.570371612155417296e+01,1.971891908778512459e+01,-2.506407130390833515e+01,3.736100026816325936e+01,3.229262519364945128e+00
5.566447235359309742e-01,1.036568516515016647e+01,-4.698828606369836081e+01,-1.580921581740518356e+01,1.976322962126320704e+01,-2.509856161697554100e+01,3.755520098002102714e+01,3.157029741620549501e+00
5.571325804364883894e-01,1.040816801039665229e+01,-4.724166319365485123e+01,-1.591517279234411397e+01,1.980674509347643308e+01,-2.513325808925613813e+01,3.775095411527671985e+01,3.084627634906389027e+00
5.576204373370456935e-01,1.045186638338674712e+01,-4.749540912868313569e+01,-1.602159312662648460e+01,1.984946155786632360e+01,-2.516816721852065442e+01,3.794826592776983176e+01,3.012056938519861227e+00
5.581082942376031086e-01,1.049678223028694468e+01,-4.774951514826044985e+01,-1.612848285909030110e+01,1.989137516983808140e+01,-2.520329551771295229e+01,3.814714256225879296e+01,2.939318302809269312e+00
5.585961511381605238e-01,1.054291738798553624e+01,-4.800397255150883069e+01,-1.623584798557881115e+01,1.993248218735429589e+01,-2.523864951384561550e+01,3.834759005300578139e+01,2.866412288353281212e+00
5.590840080387178279e-01,1.059027358390226858e+01,-4.825877265921853621e+01,-1.634369445737915783e+01,1.997277897151811032e+01,-2.527423574690346797e+01,3.854961432237752916e+01,2.793339365156705334e+00
5.595718649392751320e-01,1.063885243580115159e+01,-4.851390681584810238e+01,-1.645202817967680886e+01,2.001226198714588378e+01,-2.531006076875535982e+01,3.875322117946233647e+01,2.720099911862307707e+00
5.600597218398325472e-01,1.068865545160642583e+01,-4.876936639149997177e+01,-1.656085501002560889e+01,2.005092780332895686e+01,-2.534613114207394347e+01,3.895841631870271016e+01,2.646694214979151027e+00
5.605475787403898513e-01,1.073968402922145060e+01,-4.902514278387211277e+01,-1.667018075683316169e+01,2.008877309398493338e+01,-2.538245343926361031e+01,3.916520531854313703e+01,2.573122468127290841e+00
5.610354356409471555e-01,1.079193945635126894e+01,-4.928122742018767610e+01,-1.678001117786294571e+01,2.012579463839838212e+01,-2.541903424139679402e+01,3.937359364009584795e+01,2.499384771298251540e+00
5.615232925415045706e-01,1.084542291032755124e+01,-4.953761175909802006e+01,-1.689035197875066885e+01,2.016198932175067071e+01,-2.545588013715799747e+01,3.958358662581948550e+01,2.425481130132588259e+00
5.620111494420618747e-01,1.090013545793736860e+01,-4.979428729256461850e+01,-1.700120881153757679e+01,2.019735413563945414e+01,-2.549299772179636037e+01,3.979518949821620311e+01,2.351411455213007873e+00
5.624990063426191789e-01,1.095607805525472500e+01,-5.005124554771574452e+01,-1.711258727321885331e+01,2.023188617858726701e+01,-2.553039359608616365e+01,4.000840735854328045e+01,2.277175561374147783e+00
5.629868632431765940e-01,1.101325154747524770e+01,-5.030847808867957838e+01,-1.722449290430766311e+01,2.026558265653964952e+01,-2.556807436529544475e+01,4.022324518554076889e+01,2.202773167028648782e+00
5.634747201437338981e-01,1.107165666875417109e+01,-5.056597651839398821e+01,-1.733693118741523165e+01,2.029844088335254071e+01,-2.560604663816293325e+01,4.043970783417524473e+01,2.128203893509360789e+00
5.639625770442912023e-01,1.113129404204741313e+01,-5.082373248039251479e+01,-1.744990754584657466e+01,2.033045828126919119e+01,-2.564431702588300510e+01,4.065780003439978429e+01,2.053467264427796035e+00
5.644504339448485064e-01,1.119216417895557925e+01,-5.108173766056547294e+01,-1.756342734221131963e+01,2.036163238138605891e+01,-2.568289214109864105e+01,4.087752638992839138e+01,1.978562705049310200e+00
5.649382908454059216e-01,1.125426747957151896e+01,-5.133998378889937442e+01,-1.767749587705126757e+01,2.039196082410860100e+01,-2.572177859690290802e+01,4.109889137702836592e+01,1.903489541683842878e+00
5.654261477459632257e-01,1.131760423233048307e+01,-5.159846264119012460e+01,-1.779211838748254237e+01,2.042144135959597762e+01,-2.576098300584811440e+01,4.132189934332623693e+01,1.828247001093723956e+00
5.659140046465205298e-01,1.138217461386403961e+01,-5.185716604073494551e+01,-1.790730004585450175e+01,2.045007184819534274e+01,-2.580051197896356996e+01,4.154655450663189953e+01,1.752834209917067732e+00
5.664018615470779450e-01,1.144797868885654779e+01,-5.211608585999842802e+01,-1.802304595842340618e+01,2.047785026086548754e+01,-2.584037212478107648e+01,4.177286095377662178e+01,1.677250194107987147e+00
5.668897184476352491e-01,1.151501640990510467e+01,-5.237521402225596745e+01,-1.813936116404235577e+01,2.050477467958971545e+01,-2.588057004836882768e+01,4.200082263946803351e+01,1.601493878392814318e+00
5.673775753481926643e-01,1.158328761738263246e+01,-5.263454250321347416e+01,-1.825625063286686967e+01,2.053084329777828643e+01,-2.592111235037336670e+01,4.223044338516091756e+01,1.525564085742647791e+00
5.678654322487500794e-01,1.165279203930383467e+01,-5.289406333260208015e+01,-1.837371926507566400e+01,2.055605442065990474e+01,-2.596200562606957618e+01,4.246172687794285139e+01,1.449459536862370612e+00
5.683532891493073835e-01,1.172352929119479548e+01,-5.315376859575167146e+01,-1.849177188960826257e+01,2.058040646566306009e+01,-2.600325646441918437e+01,4.269467666943794626e+01,1.373178849695460446e+00
5.688411460498646877e-01,1.179549887596485824e+01,-5.341365043513643229e+01,-1.861041326291637787e+01,2.060389796278606767e+01,-2.604487144713668556e+01,4.292929617472272241e+01,1.296720538946060319e+00
5.693290029504221028e-01,1.186870018378291114e+01,-5.367370105190258300e+01,-1.872964806773373070e+01,2.062652755495732038e+01,-2.608685714776441600e+01,4.316558867126315135e+01,1.220083015615809341e+00
5.698168598509794069e-01,1.194313249195533544e+01,-5.393391270736524490e+01,-1.884948091185830776e+01,2.064829399838391666e+01,-2.612922013075468541e+01,4.340355729786124783e+01,1.143264586558851992e+00
5.703047167515367111e-01,1.201879496480842135e+01,-5.419427772448857894e+01,-1.896991632695353758e+01,2.066919616289058226e+01,-2.617196695056099642e+01,4.364320505362370284e+01,1.066263454051266990e+00
5.707925736520941262e-01,1.209568665357303097e+01,-5.445478848933633031e+01,-1.909095876736250830e+01,2.068923303224719845e+01,-2.621510415073671041e+01,4.388453479694143056e+01,9.890777153782814857e-01
5.712804305526514304e-01,1.217380649627271616e+01,-5.471543745250224333e+01,-1.921261260893949441e+01,2.070840370448620860e+01,-2.625863826304221860e+01,4.412754924448783100e+01,9.117053624369406695e-01
5.717682874532087345e-01,1.225315331761521520e+01,-5.497621713051614734e+01,-1.933488214789698034e+01,2.072670739220930614e+01,-2.630257580656027727e+01,4.437225097023278408e+01,8.341442813549945212e-01
5.722561443537661496e-01,1.233372582888657476e+01,-5.523712010722444887e+01,-1.945777159966753445e+01,2.074414342288307722e+01,-2.634692328681921936e+01,4.461864240447064134e+01,7.563922521267810728e-01
5.727440012543234538e-01,1.241552262784851557e+01,-5.549813903514803570e+01,-1.958128509778183002e+01,2.076071123912454297e+01,-2.639168719492438697e+01,4.486672583286521387e+01,6.784469482650012928e-01
5.732318581548807579e-01,1.249854219649555453e+01,-5.575926666660414099e+01,-1.970542667245686985e+01,2.077641040928544314e+01,-2.643687399388590009e+01,4.511650337698959845e+01,6.003059204899324763e-01
5.737197150554381730e-01,1.258278287720948718e+01,-5.602049726203409108e+01,-1.983019930359537497e+01,2.079124103433931126e+01,-2.648248949377942907e+01,4.536797617350467249e+01,5.219659091082972102e-01
5.742075719559954772e-01,1.266824317037064951e+01,-5.628182452322208462e+01,-1.995560635516762105e+01,2.080520287829040171e+01,-2.652853970435323916e+01,4.562114576480277606e+01,4.434240823927869668e-01
5.746954288565527813e-01,1.275492155775893188e+01,-5.654324145048324368e+01,-2.008165164051444762e+01,2.081829551265555978e+01,-2.657503094144514932e+01,4.587601405501295204e+01,3.646779507100034179e-01
5.751832857571100854e-01,1.284281640518531376e+01,-5.680474115756945963e+01,-2.020833885998135315e+01,2.083051863847503427e+01,-2.662196948555235920e+01,4.613258277569214272e+01,2.857248960840054197e-01
5.756711426576675006e-01,1.293192596442476017e+01,-5.706631687282270349e+01,-2.033567160026600362e+01,2.084187208440585692e+01,-2.666936158054804551e+01,4.639085348644053397e+01,2.065621737460913154e-01
5.761589995582248047e-01,1.302224837513497491e+01,-5.732796194030773762e+01,-2.046365333377707429e+01,2.085235580482717310e+01,-2.671721343240831104e+01,4.665082757551762427e+01,1.271869136815166890e-01
5.766468564587822199e-01,1.311378166676145618e+01,-5.758966982092555043e+01,-2.059228741800550466e+01,2.086196987795771207e+01,-2.676553120794950757e+01,4.691250626045982841e+01,4.759612217276898427e-02
5.771347133593396350e-01,1.320652376042823128e+01,-5.785143409350550314e+01,-2.072157709490692312e+01,2.087071450398514827e+01,-2.681432103357580843e+01,4.717589058869831575e+01,-3.221331666022053675e-02
5.776225702598969391e-01,1.330047247081491335e+01,-5.811324845587822097e+01,-2.085152549029624325e+01,2.087859000320758796e+01,-2.686358899403728628e+01,4.744098143817844004e+01,-1.122446393231847361e-01
5.781104271604542433e-01,1.339562550801965024e+01,-5.837510672592786420e+01,-2.098213561325406928e+01,2.088559681418707115e+01,-2.691334113119819449e+01,4.770777951797992245e+01,-1.925012014138742789e-01
5.785982840610116584e-01,1.349198047940812373e+01,-5.863700284262452556e+01,-2.111341035554466217e+01,2.089173549191503909e+01,-2.696358344281573594e+01,4.797628536893795115e+01,-2.729864760916634325e-01
5.790861409615689626e-01,1.358953489144846749e+01,-5.889893086703586533e+01,-2.124535249104576451e+01,2.089700670598990229e+01,-2.701432188132893941e+01,4.824649936426519048e+01,-3.537040525502021526e-01
5.795739978621262667e-01,1.368828615153244321e+01,-5.916088498331955492e+01,-2.137796467519044796e+01,2.090141123880659180e+01,-2.706556235265826160e+01,4.851842171017516847e+01,-4.346576344936917691e-01
5.800618547626836818e-01,1.378823156978251951e+01,-5.942285949969474501e+01,-2.151124944442052822e+01,2.090494998375814006e+01,-2.711731071501521839e+01,4.879205244650621154e+01,-5.158510386160246597e-01
5.805497116632409860e-01,1.388936836084477733e+01,-5.968484884939349655e+01,-2.164520921565164358e+01,2.090762394344934449e+01,-2.716957277772237234e+01,4.906739144734638813e+01,-5.972881930833028319e-01
5.810375685637982901e-01,1.399169364566825813e+01,-5.994684759159259357e+01,-2.177984628575063653e+01,2.090943422792232198e+01,-2.722235430004400314e+01,4.934443842165978822e+01,-6.789731360196968879e-01
5.815254254643557053e-01,1.409520445327004801e+01,-6.020885041232460821e+01,-2.191516283102418683e+01,2.091038205289427410e+01,-2.727566099002670086e+01,4.962319291391354170e+01,-7.609100139964029008e-01
5.820132823649130094e-01,1.419989772248633031e+01,-6.047085212536880761e+01,-2.205116090671943496e+01,2.091046873800712191e+01,-2.732949850335056752e+01,4.990365430470546215e+01,-8.431030805237995640e-01
5.825011392654703135e-01,1.430577030370974967e+01,-6.073284767312245691e+01,-2.218784244653658178e+01,2.090969570508925202e+01,-2.738387244219072514e+01,5.018582181139353793e+01,-9.255566945470925511e-01
5.829889961660277287e-01,1.441281896061259538e+01,-6.099483212745147398e+01,-2.232520926215305934e+01,2.090806447642927068e+01,-2.743878835408908401e+01,5.046969448872565067e+01,-1.008275318944918286e+00
5.834768530665850328e-01,1.452104037185596042e+01,-6.125680069052086196e+01,-2.246326304275942931e+01,2.090557667306176626e+01,-2.749425173083659502e+01,5.075527122947026726e+01,-1.091263519031281604e+00
5.839647099671423369e-01,1.463043113278517815e+01,-6.151874869560542436e+01,-2.260200535460741733e+01,2.090223401306512940e+01,-2.755026800736575510e+01,5.104255076504882283e+01,-1.174525961060850054e+00
5.844525668676997521e-01,1.474098775711101972e+01,-6.178067160787998802e+01,-2.274143764056940498e+01,2.089803830987136735e+01,-2.760684256065346531e+01,5.133153166616840224e+01,-1.258067410737338410e+00
5.849404237682570562e-01,1.485270667857702165e+01,-6.204256502518944671e+01,-2.288156121970978418e+01,2.089299147058799733e+01,-2.766398070863427705e+01,5.162221234345537368e+01,-1.341892731725099264e+00
5.854282806688143603e-01,1.496558425261289571e+01,-6.230442467879882429e+01,-2.302237728686834473e+01,2.088709549433187007e+01,-2.772168770912399793e+01,5.191459104809064939e+01,-1.426006884164173538e+00
5.859161375693717755e-01,1.507961675797397483e+01,-6.256624643412321518e+01,-2.316388691225514407e+01,2.088035247057512223e+01,-2.777996875875359706e+01,5.220866587244537271e+01,-1.510414923188370118e+00
5.864039944699291906e-01,1.519480039836644636e+01,-6.282802629143710504e+01,-2.330609104105727170e+01,2.087276457750313341e+01,-2.783882899191344151e+01,5.250443475071749333e+01,-1.595121997446619755e+00
5.868918513704864948e-01,1.531113130405889855e+01,-6.308976038656416563e+01,-2.344899049305747951e+01,2.086433408038442749e+01,-2.789827347970799565e+01,5.280189545956974229e+01,-1.680133347627625007e+00
5.873797082710437989e-01,1.542860553347983377e+01,-6.335144499154655762e+01,-2.359258596226463212e+01,2.085506332995273482e+01,-2.795830722892073794e+01,5.310104561876855911e+01,-1.765454304987782219e+00
5.878675651716012140e-01,1.554721907480110410e+01,-6.361307651529404694e+01,-2.373687801655580998e+01,2.084495476080095244e+01,-2.801893518098955127e+01,5.340188269182355896e+01,-1.851090289882217910e+00
5.883554220721585182e-01,1.566696784750734395e+01,-6.387465150421287774e+01,-2.388186709733021473e+01,2.083401088978722981e+01,-2.808016221099229881e+01,5.370440398662825743e+01,-1.937046810299094535e+00
5.888432789727158223e-01,1.578784770395168913e+01,-6.413616664281492774e+01,-2.402755351917506133e+01,2.082223431445300221e+01,-2.814199312664294794e+01,5.400860665610198197e+01,-2.023329460397300661e+00
5.893311358732732375e-01,1.590985443089720164e+01,-6.439761875430625082e+01,-2.417393746954309464e+01,2.080962771145314960e+01,-2.820443266729790821e+01,5.431448769883246541e+01,-2.109943919047194250e+00
5.898189927738305416e-01,1.603298375104446549e+01,-6.465900480115541882e+01,-2.432101900844178033e+01,2.079619383499805707e+01,-2.826748550297265083e+01,5.462204395971912163e+01,-2.196895948374597118e+00
5.903068496743878457e-01,1.615723132454536426e+01,-6.492032188564226658e+01,-2.446879806813474900e+01,2.078193551530779004e+01,-2.833115623336897926e+01,5.493127213061841019e+01,-2.284191392308248858e+00
5.907947065749452609e-01,1.628259275050256605e+01,-6.518156725038595312e+01,-2.461727445285453086e+01,2.076685565707828474e+01,-2.839544938691230058e+01,5.524216875098883861e+01,-2.371836175130234370e+00
5.912825634755025650e-01,1.640906356845519198e+01,-6.544273827885274386e+01,-2.476644783852720977e+01,2.075095723795955749e+01,-2.846036941979939172e+01,5.555473020853764865e+01,-2.459836300029702549e+00
5.917704203760598691e-01,1.653663925985065219e+01,-6.570383249584433827e+01,-2.491631777250917423e+01,2.073424330704590091e+01,-2.852592071505660343e+01,5.586895273986864652e+01,-2.548197847660000015e+00
5.922582772766172843e-01,1.666531524950231713e+01,-6.596484756796543536e+01,-2.506688367333539702e+01,2.071671698337816991e+01,-2.859210758160828902e+01,5.618483243113065839e+01,-2.636926974698881487e+00
5.927461341771745884e-01,1.679508690703308460e+01,-6.622578130407090669e+01,-2.521814483047924682e+01,2.069838145445811151e+01,-2.865893425335553246e+01,5.650236521866649042e+01,-2.726029912411854994e+00
5.932339910777318925e-01,1.692594954830551401e+01,-6.648663165569409728e+01,-2.537010040412485878e+01,2.067923997477457121e+01,-2.872640488826549898e+01,5.682154688966451062e+01,-2.815512965219170383e+00
5.937218479782893077e-01,1.705789843683732698e+01,-6.674739671745317082e+01,-2.552274942495052557e+01,2.065929586434190668e+01,-2.879452356747076180e+01,5.714237308280915784e+01,-2.905382509265547863e+00
5.942097048788466118e-01,1.719092878520332590e+01,-6.700807472743856863e+01,-2.567609079392418536e+01,2.063855250725037749e+01,-2.886329429437925853e+01,5.746483928893371740e+01,-2.995644990993457935e+00
5.946975617794039159e-01,1.732503575642331128e+01,-6.726866406758007599e+01,-2.583012328211090747e+01,2.061701335022846848e+01,-2.893272099379451490e+01,5.778894085167391381e+01,-3.086306925719595640e+00
5.951854186799613311e-01,1.746021446533596588e+01,-6.752916326399348179e+01,-2.598484553049185664e+01,2.059468190121732079e+01,-2.900280751104617138e+01,5.811467296812225669e+01,-3.177374896214536726e+00
5.956732755805187463e-01,1.759645997995866296e+01,-6.778957098730697339e+01,-2.614025604979518391e+01,2.057156172795724203e+01,-2.907355761113089443e+01,5.844203068948331747e+01,-3.268855551285643646e+00
5.961611324810760504e-01,1.773376732283337986e+01,-6.804988605296775006e+01,-2.629635322033853839e+01,2.054765645658614659e+01,-2.914497497786360469e+01,5.877100892172978064e+01,-3.360755604363130367e+00
5.966489893816334655e-01,1.787213147235888400e+01,-6.831010742152848536e+01,-2.645313529188391755e+01,2.052296977024999691e+01,-2.921706321303920362e+01,5.910160242626072602e+01,-3.453081832089681669e+00
5.971368462821907697e-01,1.801154736410851243e+01,-6.857023419891318383e+01,-2.661060038350355583e+01,2.049750540772538798e+01,-2.928982583560438258e+01,5.943380582055897321e+01,-3.545841072912859993e+00
5.976247031827480738e-01,1.815200989213422034e+01,-6.883026563666315667e+01,-2.676874648345814833e+01,2.047126716205414709e+01,-2.936326628084003687e+01,5.976761357885094128e+01,-3.639040225681083651e+00
5.981125600833054889e-01,1.829351391025672058e+01,-6.909020113216311643e+01,-2.692757144908672373e+01,2.044425887918977480e+01,-2.943738789955389024e+01,6.010302003276682115e+01,-3.732686248242735427e+00
5.986004169838627931e-01,1.843605423334135907e+01,-6.935004022884633912e+01,-2.708707300670809204e+01,2.041648445665621381e+01,-2.951219395728344708e+01,6.044001937200153662e+01,-3.826786156048421983e+00
5.990882738844200972e-01,1.857962563856042948e+01,-6.960978261638057063e+01,-2.724724875153455628e+01,2.038794784221835954e+01,-2.958768763350940034e+01,6.077860564497740370e+01,-3.921347020756682955e+00
5.995761307849774013e-01,1.872422286664113855e+01,-6.986942813083314263e+01,-2.740809614759693602e+01,2.035865303256479208e+01,-2.966387202087938135e+01,6.111877275950713084e+01,-4.016375968842714528e+00
6.000639876855348165e-01,1.886984062309983656e+01,-7.012897675481623594e+01,-2.756961252768168436e+01,2.032860407200242392e+01,-2.974075012444190236e+01,6.146051448345805568e+01,-4.111880180210512492e+00
6.005518445860921206e-01,1.901647357946200501e+01,-7.038842861761156655e+01,-2.773179509327954761e+01,2.029780505116324107e+01,-2.981832486089077960e+01,6.180382444541699272e+01,-4.207866886808006690e+00
6.010397014866494247e-01,1.916411637446883631e+01,-7.064778399527588704e+01,-2.789464091454653882e+01,2.026626010572301340e+01,-2.989659905782003690e+01,6.214869613535719850e+01,-4.304343371245880512e+00
6.015275583872068399e-01,1.931276361526905561e+01,-7.090704331072490163e+01,-2.805814693027594942e+01,2.023397341513210890e+01,-2.997557545298875326e+01,6.249512290530461200e+01,-4.401316965419091787e+00
6.020154152877641440e-01,1.946240987859734162e+01,-7.116620713379836616e+01,-2.822230994788270664e+01,2.020094920135824168e+01,-3.005525669359672492e+01,6.284309797000634745e+01,-4.498795049131976143e+00
6.025032721883214482e-01,1.961304971193856517e+01,-7.142527618130385747e+01,-2.838712664339933411e+01,2.016719172764133461e+01,-3.013564533557009995e+01,6.319261440759969872e+01,-4.596785048726488299e+00
6.029911290888788633e-01,1.976467763467828220e+01,-7.168425131704175612e+01,-2.855259356148394545e+01,2.013270529726029423e+01,-3.021674384285772064e+01,6.354366516028253642e+01,-4.695294435713785575e+00
6.034789859894361674e-01,1.991728813923868557e+01,-7.194313355180857172e+01,-2.871870711543943600e+01,2.009749425231198572e+01,-3.029855458673739221e+01,6.389624303498364100e+01,-4.794330725408802785e+00
6.039668428899934716e-01,2.007087569220125189e+01,-7.220192404338099834e+01,-2.888546358724513752e+01,2.006156297250210230e+01,-3.038107984513286652e+01,6.425034070403529540e+01,-4.893901475568296355e+00
6.044546997905508867e-01,2.022543473541519177e+01,-7.246062409648025948e+01,-2.905285912760011158e+01,2.002491587394800021e+01,-3.046432180194110373e+01,6.460595070584643906e+01,-4.994014285032181810e+00
6.049425566911083019e-01,2.038095968709142269e+01,-7.271923516271435517e+01,-2.922088975597757354e+01,1.998755740799379765e+01,-3.054828254636957041e+01,6.496306544557563711e+01,-5.094676792367628160e+00
6.054304135916656060e-01,2.053744494288344669e+01,-7.297775884050267337e+01,-2.938955136069219520e+01,1.994949206003726516e+01,-3.063296407228438767e+01,6.532167719580715470e+01,-5.195896674517120672e+00
6.059182704922230212e-01,2.069488487695367240e+01,-7.323619687497878772e+01,-2.955883969897849894e+01,1.991072434836886629e+01,-3.071836827756842325e+01,6.568177809722638472e+01,-5.297681645449182852e+00
6.064061273927803253e-01,2.085327384302577514e+01,-7.349455115787330328e+01,-2.972875039708102562e+01,1.987125882302278868e+01,-3.080449696348992106e+01,6.604336015929661130e+01,-5.400039454812548989e+00
6.068939842933376294e-01,2.101260617542329712e+01,-7.375282372737699177e+01,-2.989927895035661365e+01,1.983110006463999753e+01,-3.089135183408145835e+01,6.640641526093709501e+01,-5.502977886593588330e+00
6.073818411938950446e-01,2.117287619009431410e+01,-7.401101676798354845e+01,-3.007042072338842331e+01,1.979025268334331500e+01,-3.097893449552924849e+01,6.677093515120202483e+01,-5.606504757776979098e+00
6.078696980944523487e-01,2.133407818562176317e+01,-7.426913261031234015e+01,-3.024217095011148260e+01,1.974872131762459304e+01,-3.106724645557269326e+01,6.713691144996026594e+01,-5.710627917009517773e+00
6.083575549950096528e-01,2.149620644422020277e+01,-7.452717373091026332e+01,-3.041452473395031575e+01,1.970651063324375585e+01,-3.115628912291448671e+01,6.750433564857598867e+01,-5.815355243267267049e+00
6.088454118955670680e-01,2.165925523271830500e+01,-7.478514275203464479e+01,-3.058747704796817857e+01,1.966362532214010983e+01,-3.124606380664081229e+01,6.787319911059063315e+01,-5.920694644525889672e+00
6.093332687961243721e-01,2.182321880352775167e+01,-7.504304244141533786e+01,-3.076102273502839424e+01,1.962007010135535978e+01,-3.133657171565227628e+01,6.824349307240608198e+01,-6.026654056434333384e+00
6.098211256966816762e-01,2.198809139559737247e+01,-7.530087571199557317e+01,-3.093515650796670613e+01,1.957584971196900270e+01,-3.142781395810452949e+01,6.861520864396713648e+01,-6.133241440991390903e+00
6.103089825972389804e-01,2.215386723535449320e+01,-7.555864562165542964e+01,-3.110987294977667972e+01,1.953096891804548108e+01,-3.151979154086008705e+01,6.898833680944791524e+01,-6.240464785226110145e+00
6.107968394977963955e-01,2.232054053763115320e+01,-7.581635537291221283e+01,-3.128516651380569513e+01,1.948543250559351492e+01,-3.161250536894977614e+01,6.936286842793633411e+01,-6.348332099880860113e+00
6.112846963983536996e-01,2.248810550657718821e+01,-7.607400831260247287e+01,-3.146103152396349145e+01,1.943924528153728915e+01,-3.170595624504495902e+01,6.973879423412140000e+01,-6.456851418098044526e+00
6.117725532989110038e-01,2.265655633655871881e+01,-7.633160793154310397e+01,-3.163746217494202284e+01,1.939241207269997602e+01,-3.180014486893988845e+01,7.011610483898050461e+01,-6.566030794109676272e+00
6.122604101994684189e-01,2.282588721304316692e+01,-7.658915786417242089e+01,-3.181445253244751115e+01,1.934493772479887852e+01,-3.189507183704451876e+01,7.049479073046833832e+01,-6.675878301930560532e+00
6.127482671000257231e-01,2.299609231346977367e+01,-7.684666188817116961e+01,-3.199199653344387428e+01,1.929682710145304725e+01,-3.199073764188754154e+01,7.087484227420600291e+01,-6.786402034054430210e+00
6.132361240005830272e-01,2.316716580810725645e+01,-7.710412392406419713e+01,-3.217008798640888756e+01,1.924808508320241174e+01,-3.208714267163019684e+01,7.125624971417319387e+01,-6.897610100153834800e+00
6.137239809011404423e-01,2.333910186089552141e+01,-7.736154803479944064e+01,-3.234872057160036007e+01,1.919871656653946346e+01,-3.218428720958961975e+01,7.163900317339732737e+01,-7.009510625782182203e+00
6.142118378016978575e-01,2.351189463027530735e+01,-7.761893842530965060e+01,-3.252788784133589672e+01,1.914872646295262015e+01,-3.228217143377331411e+01,7.202309265464779742e+01,-7.122111751080224984e+00
6.146996947022551616e-01,2.368553827000322443e+01,-7.787629944205266952e+01,-3.270758322028376597e+01,1.909811969798167297e+01,-3.238079541642370884e+01,7.240850804112940864e+01,-7.235421629485268902e+00
6.151875516028125768e-01,2.386002692995185370e+01,-7.813363557253082092e+01,-3.288780000576488050e+01,1.904690121028549754e+01,-3.248015912357268320e+01,7.279523909717559604e+01,-7.349448426443173865e+00
6.156754085033698809e-01,2.403535475689807299e+01,-7.839095144479183830e+01,-3.306853136806825688e+01,1.899507595072114441e+01,-3.258026241460742511e+01,7.318327546894606428e+01,-7.464200318124744271e+00
6.161632654039271850e-01,2.421151626774373966e+01,-7.864825203681374433e+01,-3.324977022165683138e+01,1.894264850115841980e+01,-3.268110482518780913e+01,7.357260680514259832e+01,-7.579685207202513375e+00
6.166511223044846002e-01,2.438850660871627340e+01,-7.890554246969662699e+01,-3.343150940646386005e+01,1.888962274685840725e+01,-3.278268559542012639e+01,7.396322305927392904e+01,-7.695910395581134544e+00
6.171389792050419043e-01,2.456632008969420866e+01,-7.916282719852667071e+01,-3.361374218192298713e+01,1.883600337584690010e+01,-3.288500451250108370e+01,7.435511400500051593e+01,-7.812883702999065427e+00
6.176268361055992084e-01,2.474495099544806820e+01,-7.942011079976525423e+01,-3.379646169123403610e+01,1.878179510955958875e+01,-3.298806126998352539e+01,7.474826929167990386e+01,-7.930612971673197897e+00
6.181146930061566236e-01,2.492439363274500153e+01,-7.967739800070364709e+01,-3.397966094271357207e+01,1.872700265534265895e+01,-3.309185543847537048e+01,7.514267845768853249e+01,-8.049106031284699370e+00
6.186025499067139277e-01,2.510464233163153125e+01,-7.993469367507782408e+01,-3.416333281319771942e+01,1.867163070430946803e+01,-3.319638646707100094e+01,7.553833093395492426e+01,-8.168370695824425098e+00
6.190904068072712318e-01,2.528569144669491564e+01,-8.019200283871319357e+01,-3.434747005141608867e+01,1.861568392922756132e+01,-3.330165368476763632e+01,7.593521604745025400e+01,-8.288414760466249476e+00
6.195782637078286470e-01,2.546753535830249149e+01,-8.044933064519787536e+01,-3.453206528133598141e+01,1.855916698243639118e+01,-3.340765630186621138e+01,7.633332302463456642e+01,-8.409245998468048100e+00
6.200661206083859511e-01,2.565016847381928500e+01,-8.070668238158633301e+01,-3.471711100547729956e+01,1.850208449379539744e+01,-3.351439341135708361e+01,7.673264099485957956e+01,-8.530872158100409663e+00
6.205539775089432553e-01,2.583358522880423536e+01,-8.096406346413232313e+01,-3.490259960819837914e+01,1.844444106866261635e+01,-3.362186399029059203e+01,7.713315899372858553e+01,-8.653300959603420495e+00
6.210418344095006704e-01,2.601778008818437726e+01,-8.122147943405107640e+01,-3.508852335895241481e+01,1.838624128590378959e+01,-3.373006690113230377e+01,7.753486596641229767e+01,-8.776540092171044805e+00
6.215296913100579745e-01,2.620274754740731638e+01,-8.147893595331085237e+01,-3.527487441551427594e+01,1.832748969593200883e+01,-3.383900089310290582e+01,7.793775077092087145e+01,-8.900597210963224981e+00
6.220175482106152787e-01,2.638848213357227479e+01,-8.173643880045496246e+01,-3.546164482717849609e+01,1.826819081877779638e+01,-3.394866460350313986e+01,7.834180218133352014e+01,-9.025479934146103389e+00
6.225054051111725828e-01,2.657497840653912391e+01,-8.199399386645184507e+01,-3.564882653792758305e+01,1.820834914218973211e+01,-3.405905655902325435e+01,7.874700889098345158e+01,-9.151195839959727962e+00
6.229932620117299980e-01,2.676223096001583812e+01,-8.225160715057593563e+01,-3.583641138957109007e+01,1.814796911976553417e+01,-3.417017517703723684e+01,7.915335951560005867e+01,-9.277752463813714101e+00
6.234811189122874131e-01,2.695023442262412772e+01,-8.250928475631705794e+01,-3.602439112485542694e+01,1.808705516911371447e+01,-3.428201876688186900e+01,7.956084259640702783e+01,-9.405157295410656815e+00
6.239689758128447172e-01,2.713898345894353170e+01,-8.276703288731989971e+01,-3.621275739054424747e+01,1.802561167004564879e+01,-3.439458553112055483e+01,7.996944660317726061e+01,-9.533417775897328639e+00
6.244568327134021324e-01,2.732847277053369339e+01,-8.302485784335308949e+01,-3.640150174046977583e+01,1.796364296279813288e+01,-3.450787356679194318e+01,8.037915993724473651e+01,-9.662541295043846290e+00
6.249446896139594365e-01,2.751869709693477617e+01,-8.328276601630690834e+01,-3.659061563855432553e+01,1.790115334628658772e+01,-3.462188086664302489e+01,8.078997093447149780e+01,-9.792535188450305128e+00
6.254325465145167406e-01,2.770965121664654163e+01,-8.354076388622165439e+01,-3.678009046180313391e+01,1.783814707638854458e+01,-3.473660532034746495e+01,8.120186786817281188e+01,-9.923406734781606175e+00
6.259204034150741558e-01,2.790132994808529787e+01,-8.379885801734468487e+01,-3.696991750326731818e+01,1.777462836425780779e+01,-3.485204471570824580e+01,8.161483895199752681e+01,-1.005516315302978114e+01
6.264082603156314599e-01,2.809372815051927574e+01,-8.405705505421697410e+01,-3.716008797497768512e+01,1.771060137466905360e+01,-3.496819673984528265e+01,8.202887234276522577e+01,-1.018781159980415474e+01
6.268961172161887641e-01,2.828684072498251467e+01,-8.431536171778992639e+01,-3.735059301084947236e+01,1.764607022439284734e+01,-3.508505898036783321e+01,8.244395614326063537e+01,-1.032135916664956454e+01
6.273839741167461792e-01,2.848066261516672881e+01,-8.457378480157080958e+01,-3.754142366955748855e+01,1.758103898060130987e+01,-3.520262892653162368e+01,8.286007840498336918e+01,-1.045581287739211263e+01
6.278718310173034833e-01,2.867518880829144479e+01,-8.483233116779790350e+01,-3.773257093738188672e+01,1.751551165930418819e+01,-3.532090397038050611e+01,8.327722713085464079e+01,-1.059117968551265676e+01
6.283596879178607875e-01,2.887041433595277340e+01,-8.509100774364557651e+01,-3.792402573102489782e+01,1.744949222381540110e+01,-3.543988140787334373e+01,8.369539027788091801e+01,-1.072746647154850663e+01
6.288475448184182026e-01,2.906633427495017941e+01,-8.534982151745857948e+01,-3.811577890039809091e+01,1.738298458325013485e+01,-3.555955843999520738e+01,8.411455575977355181e+01,-1.086468004052251324e+01
6.293354017189755067e-01,2.926294374809138787e+01,-8.560877953501540105e+01,-3.830782123138012452e+01,1.731599259105249189e+01,-3.567993217385353688e+01,8.453471144952446537e+01,-1.100282711940005598e+01
6.298232586195328109e-01,2.946023792497605598e+01,-8.586788889582193463e+01,-3.850014344854560733e+01,1.724852004355345514e+01,-3.580099962375911105e+01,8.495584518193953727e+01,-1.114191435457403045e+01
6.303111155200902260e-01,2.965821202275738599e+01,-8.612715674943414967e+01,-3.869273621786430795e+01,1.718057067855953335e+01,-3.592275771229163439e+01,8.537794475612760436e+01,-1.128194830937741244e+01
6.307989724206475302e-01,2.985686130688186068e+01,-8.638659029181015114e+01,-3.888559014937097658e+01,1.711214817397186039e+01,-3.604520327135011115e+01,8.580099793794566665e+01,-1.142293546162362183e+01
6.312868293212048343e-01,3.005618109180781516e+01,-8.664619676169212426e+01,-3.907869579980629027e+01,1.704325614643568443e+01,-3.616833304318807762e+01,8.622499246240168702e+01,-1.156488220117490862e+01
6.317746862217622494e-01,3.025616674170179010e+01,-8.690598343701761053e+01,-3.927204367522799799e+01,1.697389815002050284e+01,-3.629214368143355074e+01,8.664991603601292525e+01,-1.170779482753833634e+01
6.322625431223195536e-01,3.045681367111328441e+01,-8.716595763135997288e+01,-3.946562423359294769e+01,1.690407767493063318e+01,-3.641663175209354364e+01,8.707575633912082935e+01,-1.185167954748953534e+01
6.327504000228768577e-01,3.065811734562807089e+01,-8.742612669039898776e+01,-3.965942788730989577e+01,1.683379814624622739e+01,-3.654179373454373092e+01,8.750250102816319497e+01,-1.199654247272452601e+01
6.332382569234342728e-01,3.086007328249940329e+01,-8.768649798842039900e+01,-3.985344500576285043e+01,1.676306292269485709e+01,-3.666762602250250325e+01,8.793013773790187315e+01,-1.214238961753904533e+01
6.337261138239916880e-01,3.106267705125767975e+01,-8.794707892484504441e+01,-4.004766591780501983e+01,1.669187529545363091e+01,-3.679412492498991583e+01,8.835865408360729134e+01,-1.228922689653577294e+01
6.342139707245489921e-01,3.126592427429842758e+01,-8.820787692078776843e+01,-4.024208091422362088e+01,1.662023848698169104e+01,-3.692128666727143838e+01,8.878803766319968815e+01,-1.243706012235941927e+01
6.347018276251062963e-01,3.146981062744863422e+01,-8.846889941564563742e+01,-4.043668025017547762e+01,1.654815564988326315e+01,-3.704910739178646395e+01,8.921827605934673500e+01,-1.258589500345960666e+01
6.351896845256637114e-01,3.167433184051113670e+01,-8.873015386371552893e+01,-4.063145414759287632e+01,1.647562986580125965e+01,-3.717758315906154110e+01,8.964935684151744510e+01,-1.273573714188151307e+01
6.356775414262210155e-01,3.187948369778734659e+01,-8.899164773084133628e+01,-4.082639279756038775e+01,1.640266414434133679e+01,-3.730670994860818013e+01,9.008126756799256896e+01,-1.288659203108418261e+01
6.361653983267783197e-01,3.208526203857861248e+01,-8.925338849109095918e+01,-4.102148636266244353e+01,1.632926142202635589e+01,-3.743648365980585879e+01,9.051399578783187394e+01,-1.303846505378700726e+01
6.366532552273357348e-01,3.229166275766534966e+01,-8.951538362346221334e+01,-4.121672497930153156e+01,1.625542456128155777e+01,-3.756690011276938179e+01,9.094752904279755512e+01,-1.319136147984361607e+01
6.371411121278930390e-01,3.249868180576468291e+01,-8.977764060861848350e+01,-4.141209875998660550e+01,1.618115634945005255e+01,-3.769795504920106310e+01,9.138185486923383394e+01,-1.334528646414369035e+01
6.376289690284503431e-01,3.270631518996655984e+01,-9.004016692565429025e+01,-4.160759779559321458e+01,1.610645949783882003e+01,-3.782964413322802244e+01,9.181696079990412329e+01,-1.350024504454280461e+01
6.381168259290077582e-01,3.291455897414780907e+01,-9.030297004888973333e+01,-4.180321215759319387e+01,1.603133664079533816e+01,-3.796196295222361528e+01,9.225283436578330054e+01,-1.365624213981970847e+01
6.386046828295650624e-01,3.312340927936464396e+01,-9.056605744469449348e+01,-4.199893190025571243e+01,1.595579033481459774e+01,-3.809490701761416176e+01,9.268946309780747583e+01,-1.381328254766160413e+01
6.390925397301223665e-01,3.333286228422363706e+01,-9.082943656834204660e+01,-4.219474706281883414e+01,1.587982305767657110e+01,-3.822847176567030658e+01,9.312683452857989153e+01,-1.397137094267732671e+01
6.395803966306797816e-01,3.354291422523055388e+01,-9.109311486089242749e+01,-4.239064767163176839e+01,1.580343720761435300e+01,-3.836265255828288190e+01,9.356493619403336481e+01,-1.413051187443806356e+01
6.400682535312370858e-01,3.375356139711774262e+01,-9.135709974610489326e+01,-4.258662374226756242e+01,1.572663510251265961e+01,-3.849744468372379913e+01,9.400375563504881882e+01,-1.429070976554602268e+01
6.405561104317943899e-01,3.396480015314989487e+01,-9.162139862738038687e+01,-4.278266528160698101e+01,1.564941897913684876e+01,-3.863284335739167119e+01,9.444328039903102479e+01,-1.445196890973092962e+01
6.410439673323518051e-01,3.417662690540802828e+01,-9.188601888473313295e+01,-4.297876228989267133e+01,1.557179099239238695e+01,-3.876884372254214384e+01,9.488349804144070276e+01,-1.461429346997442025e+01
6.415318242329091092e-01,3.438903812505127888e+01,-9.215096787179147952e+01,-4.317490476275387579e+01,1.549375321461508825e+01,-3.890544085100268745e+01,9.532439612728177281e+01,-1.477768747666170945e+01
6.420196811334664133e-01,3.460203034255783905e+01,-9.241625291282893784e+01,-4.337108269320243892e+01,1.541530763489139844e+01,-3.904262974387288665e+01,9.576596223254752260e+01,-1.494215482576188947e+01
6.425075380340239395e-01,3.481560014794358437e+01,-9.268188129982438284e+01,-4.356728607359890759e+01,1.533645615840953447e+01,-3.918040533220877819e+01,9.620818394562115827e+01,-1.510769927703536553e+01
6.429953949345812436e-01,3.502974419095887271e+01,-9.294786028955114432e+01,-4.376350489758939233e+01,1.525720060584106896e+01,-3.931876247769214672e+01,9.665104886863332467e+01,-1.527432445226921764e+01
6.434832518351385477e-01,3.524445918126439636e+01,-9.321419710069702091e+01,-4.395972916201360192e+01,1.517754271275279798e+01,-3.945769597328483513e+01,9.709454461877746212e+01,-1.544203383354081716e+01
6.439711087356959629e-01,3.545974188858431830e+01,-9.348089891101220417e+01,-4.415594886878280079e+01,1.509748412904940551e+01,-3.959720054386747989e+01,9.753865882957943256e+01,-1.561083076150848648e+01
6.444589656362532670e-01,3.567558914283844018e+01,-9.374797285448769912e+01,-4.435215402672909590e+01,1.501702641844638286e+01,-3.973727084686320410e+01,9.798337915212539428e+01,-1.578071843373066052e+01
6.449468225368105712e-01,3.589199783425239332e+01,-9.401542601856323245e+01,-4.454833465342515098e+01,1.493617105797355826e+01,-3.987790147284601261e+01,9.842869325624570820e+01,-1.595169990301246088e+01
6.454346794373678753e-01,3.610896491344577441e+01,-9.428326544136363907e+01,-4.474448077697416437e+01,1.485491943750924726e+01,-4.001908694613371154e+01,9.887458883165405155e+01,-1.612377807577992073e+01
6.459225363379252904e-01,3.632648739149951211e+01,-9.455149810896645590e+01,-4.494058243777165274e+01,1.477327285934449819e+01,-4.016082172536628292e+01,9.932105358904577486e+01,-1.629695571048273806e+01
6.464103932384825946e-01,3.654456234000029013e+01,-9.482013095269724090e+01,-4.513662969023650362e+01,1.469123253777836879e+01,-4.030310020406805904e+01,9.976807526114968994e+01,-1.647123541602390517e+01
6.468982501390398987e-01,3.676318689106430071e+01,-9.508917084645580076e+01,-4.533261260451390484e+01,1.460879959874325884e+01,-4.044591671119545140e+01,1.002156416037385043e+02,-1.664661965021780787e+01
6.473861070395973139e-01,3.698235823733855199e+01,-9.535862460407081187e+01,-4.552852126814803313e+01,1.452597507946101985e+01,-4.058926551166894114e+01,1.006637403965946049e+02,-1.682311071827578530e+01
6.478739639401546180e-01,3.720207363198084494e+01,-9.562849897668451149e+01,-4.572434578772614344e+01,1.444275992812941922e+01,-4.073314080689007000e+01,1.011123594444326415e+02,-1.700071077131954667e+01
6.483618208407119221e-01,3.742233038861839844e+01,-9.589880065016770061e+01,-4.592007629049322759e+01,1.435915500363901920e+01,-4.087753673524340314e+01,1.015614865777797888e+02,-1.717942180492290660e+01
6.488496777412693373e-01,3.764312588128336046e+01,-9.616953624256181854e+01,-4.611570292593643927e+01,1.427516107532096434e+01,-4.102244737258237706e+01,1.020111096538092426e+02,-1.735924565767999894e+01
6.493375346418266414e-01,3.786445754432848076e+01,-9.644071230155340402e+01,-4.631121586734174400e+01,1.419077882272466873e+01,-4.116786673270117092e+01,1.024612165571344349e+02,-1.754018400980302772e+01
6.498253915423839455e-01,3.808632287231963431e+01,-9.671233530197591222e+01,-4.650660531331993042e+01,1.410600883542651296e+01,-4.131378876779023557e+01,1.029117952005563694e+02,-1.772223838174636157e+01
6.503132484429413607e-01,3.830871941990712060e+01,-9.698441164334208509e+01,-4.670186148930386594e+01,1.402085161286878900e+01,-4.146020736887710001e+01,1.033628335257688349e+02,-1.790541013285918837e+01
6.508011053434986648e-01,3.853164480167546202e+01,-9.725694764740545395e+01,-4.689697464901650648e+01,1.393530756422917882e+01,-4.160711636625192966e+01,1.038143195040202897e+02,-1.808970046006577093e+01
6.512889622440559689e-01,3.875509669197104756e+01,-9.752994955575151437e+01,-4.709193507590925520e+01,1.384937700832075258e+01,-4.175450952987769426e+01,1.042662411367315940e+02,-1.827511039657352754e+01
6.517768191446134951e-01,3.897907282470916357e+01,-9.780342352741891432e+01,-4.728673308457187829e+01,1.376306017352221289e+01,-4.190238056978562753e+01,1.047185864560719608e+02,-1.846164081060943474e+01
6.522646760451707992e-01,3.920357099315658900e+01,-9.807737563654788460e+01,-4.748135902211100756e+01,1.367635719773950953e+01,-4.205072313645388249e+01,1.051713435254866482e+02,-1.864929240418233647e+01
6.527525329457281034e-01,3.942858904969607892e+01,-9.835181187006142522e+01,-4.767580326950204750e+01,1.358926812839670362e+01,-4.219953082117309862e+01,1.056245004401876457e+02,-1.883806571187575329e+01
6.532403898462855185e-01,3.965412490556669667e+01,-9.862673812537374829e+01,-4.787005624290995343e+01,1.350179292245816498e+01,-4.234879715639532805e+01,1.060780453275965556e+02,-1.902796109966666904e+01
6.537282467468428226e-01,3.988017653058312106e+01,-9.890216020812907516e+01,-4.806410839498127530e+01,1.341393144648105817e+01,-4.249851561606800487e+01,1.065319663477450121e+02,-1.921897876377267878e+01
6.542161036474001268e-01,4.010674195283328913e+01,-9.917808382996940963e+01,-4.825795021610662872e+01,1.332568347669836939e+01,-4.264867961595270174e+01,1.069862516936315018e+02,-1.941111872952665962e+01
6.547039605479575419e-01,4.033381925835418258e+01,-9.945451460633229601e+01,-4.845157223565418292e+01,1.323704869913226645e+01,-4.279928251392887972e+01,1.074408895915351252e+02,-1.960438085027976740e+01
6.551918174485148461e-01,4.056140659078577926e+01,-9.973145805427756727e+01,-4.864496502317332727e+01,1.314802670973824839e+01,-4.295031761028180739e+01,1.078958683012847786e+02,-1.979876480633154401e+01
6.556796743490721502e-01,4.078950215100402943e+01,-1.000089195903445187e+02,-4.883811918956989473e+01,1.305861701457939006e+01,-4.310177814797606288e+01,1.083511761164867693e+02,-1.999427010388856374e+01
6.561675312496295653e-01,4.101810419673127939e+01,-1.002869045284376028e+02,-4.903102538825122281e+01,1.296881903003140657e+01,-4.325365731291322646e+01,1.088068013647070558e+02,-2.019089607405048170e+01
6.566553881501868695e-01,4.124721104212489564e+01,-1.005654180777416542e+02,-4.922367431624196854e+01,1.287863208301825679e+01,-4.340594823417416137e+01,1.092627324076100734e+02,-2.038864187182355892e+01
6.571432450507441736e-01,4.147682105734543967e+01,-1.008444653406679805e+02,-4.941605671527141652e+01,1.278805541127781353e+01,-4.355864398424688488e+01,1.097189576410561642e+02,-2.058750647516290400e+01
6.576311019513014777e-01,4.170693266810054922e+01,-1.011240513108267010e+02,-4.960816337282957278e+01,1.269708816365888282e+01,-4.371173757923769188e+01,1.101754654951508030e+02,-2.078748868404089123e+01
6.581189588518588929e-01,4.193754435517148238e+01,-1.014041808710342423e+02,-4.979998512319747306e+01,1.260572940044721335e+01,-4.386522197906964493e+01,1.106322444342583253e+02,-2.098858711954638423e+01
6.586068157524161970e-01,4.216865462460715008e+01,-1.016848586816850286e+02,-4.999151291027503419e+01,1.251397810019015644e+01,-4.401909013374841351e+01,1.110892829810526763e+02,-2.119080019787092439e+01
6.590946726529735011e-01,4.240026164875412462e+01,-1.019660877578705112e+02,-5.018273866596866384e+01,1.242183324257002397e+01,-4.417333564246833788e+01,1.115465701324050372e+02,-2.139412582870473400e+01
6.595825295535309163e-01,4.263236394551927333e+01,-1.022478719094756485e+02,-5.037365402854327812e+01,1.232929366207799937e+01,-4.432795180418419534e+01,1.120040949520943485e+02,-2.159856200715818630e+01
6.600703864540882204e-01,4.286496021886934216e+01,-1.025302152920337733e+02,-5.056425045210379920e+01,1.223635807626309813e+01,-4.448293168981589218e+01,1.124618464740349282e+02,-2.180410666645228801e+01
6.605582433546455245e-01,4.309804921741345396e+01,-1.028131219013638713e+02,-5.075451947052312818e+01,1.214302511669393780e+01,-4.463826833742067635e+01,1.129198137840266014e+02,-2.201075755617301510e+01
6.610461002552029397e-01,4.333162973289721975e+01,-1.030965955705124202e+02,-5.094445269897151718e+01,1.204929333013415693e+01,-4.479395475312570341e+01,1.133779860194014475e+02,-2.221851224219159349e+01
6.615339571557603549e-01,4.356570059889552482e+01,-1.033806399671444893e+02,-5.113404183567417505e+01,1.195516117975991399e+01,-4.494998391226127410e+01,1.138363523691793802e+02,-2.242736810669647340e+01
6.620218140563176590e-01,4.380026068970463626e+01,-1.036652585913846423e+02,-5.132327866389677240e+01,1.186062704641956778e+01,-4.510634876069476462e+01,1.142949020747342672e+02,-2.263732234833706514e+01
6.625096709568750741e-01,4.403530891943349701e+01,-1.039504547741070581e+02,-5.151215505415931517e+01,1.176568922993546273e+01,-4.526304221636522129e+01,1.147536244309689266e+02,-2.284837198247931767e+01
6.629975278574323783e-01,4.427084424129345308e+01,-1.042362316756747589e+02,-5.170066296667743444e+01,1.167034595044815148e+01,-4.542005717101820750e+01,1.152125087879994396e+02,-2.306051384157222728e+01
6.634853847579896824e-01,4.450686564708764337e+01,-1.045225922851287379e+02,-5.188879445403239288e+01,1.157459534980242033e+01,-4.557738649214168447e+01,1.156715445533495767e+02,-2.327374457562696008e+01
6.639732416585470975e-01,4.474337216689907137e+01,-1.048095394198259669e+02,-5.207654166406847196e+01,1.147843549297587273e+01,-4.573502302510219408e+01,1.161307211946540008e+02,-2.348806065280674105e+01
6.644610985591044017e-01,4.498036286897750102e+01,-1.050970757255268637e+02,-5.226389684301874183e+01,1.138186436954948633e+01,-4.589295959548155679e+01,1.165900282428708721e+02,-2.370345836012881691e+01
6.649489554596617058e-01,4.521783685982602208e+01,-1.053852036769327327e+02,-5.245085233885888698e+01,1.128487989522034241e+01,-4.605118901161462475e+01,1.170494552960050640e+02,-2.391993380427818039e+01
6.654368123602191210e-01,4.545579328448607015e+01,-1.056739255786716711e+02,-5.263740060488885320e+01,1.118747991335661673e+01,-4.620970406732717350e+01,1.175089920233394594e+02,-2.413748291253257605e+01
6.659246692607764251e-01,4.569423132702144130e+01,-1.059632435667344481e+02,-5.282353420354247930e+01,1.108966219659481922e+01,-4.636849754487446518e+01,1.179686281701761459e+02,-2.435610143379928871e+01
6.664125261613337292e-01,4.593315021120192654e+01,-1.062531596103596740e+02,-5.300924581042548311e+01,1.099142444847898759e+01,-4.652756221808063941e+01,1.184283535630876685e+02,-2.457578493976371803e+01
6.669003830618911444e-01,4.617254920138530849e+01,-1.065436755143685019e+02,-5.319452821858116920e+01,1.089276430514227734e+01,-4.668689085567854136e+01,1.188881581156771716e+02,-2.479652882614948695e+01
6.673882399624484485e-01,4.641242760359853747e+01,-1.068347929219478374e+02,-5.337937434298408590e+01,1.079367933703068516e+01,-4.684647622485000085e+01,1.193480318348478164e+02,-2.501832831408996682e+01
6.678760968630057526e-01,4.665278476681837105e+01,-1.071265133178843882e+02,-5.356377722526211471e+01,1.069416705066889506e+01,-4.700631109496702464e+01,1.198079648275822819e+02,-2.524117845161186935e+01
6.683639537635630568e-01,4.689362008445051089e+01,-1.074188380322467822e+02,-5.374773003864615362e+01,1.059422489046830052e+01,-4.716638824153337595e+01,1.202679473082313706e+02,-2.546507411523030839e+01
6.688518106641204719e-01,4.713493299600796149e+01,-1.077117682445179554e+02,-5.393122609314800542e+01,1.049385024057731286e+01,-4.732670045032681827e+01,1.207279696063121861e+02,-2.569001001165528209e+01
6.693396675646777760e-01,4.737672298898831968e+01,-1.080053049881761638e+02,-5.411425884096631478e+01,1.039304042677383322e+01,-4.748724052174178922e+01,1.211880221748154014e+02,-2.591598067960996943e+01
6.698275244652350802e-01,4.761898960095017941e+01,-1.082994491557258812e+02,-5.429682188212028393e+01,1.029179271839980103e+01,-4.764800127533293050e+01,1.216480955990224828e+02,-2.614298049176069938e+01
6.703153813657924953e-01,4.786173241981571636e+01,-1.085942014993948561e+02,-5.447890896840450381e+01,1.019010432992312154e+01,-4.780897555285505263e+01,1.221081806010883923e+02,-2.637100365599786755e+01
6.708032382663499105e-01,4.810495105415046879e+01,-1.088895625736073924e+02,-5.466051397341124840e+01,1.008797242029571528e+01,-4.797015619397179620e+01,1.225682679708423422e+02,-2.660004421017772103e+01
6.712910951669072146e-01,4.834864512987655161e+01,-1.091855327417385979e+02,-5.484163088606884884e+01,9.985394097140403602e+00,-4.813153603289060811e+01,1.230283485579942493e+02,-2.683009602411635797e+01
6.717789520674646297e-01,4.859281429481364256e+01,-1.094821121676893512e+02,-5.502225382340054693e+01,9.882366413009442851e+00,-4.829310790513981999e+01,1.234884132870525661e+02,-2.706115279269814522e+01
6.722668089680219339e-01,4.883745821521323194e+01,-1.097793008083636437e+02,-5.520237703058148782e+01,9.778886366446773337e+00,-4.845486464724510967e+01,1.239484531527970006e+02,-2.729320803556682051e+01
6.727546658685792380e-01,4.908257657389012962e+01,-1.100770984123849701e+02,-5.538199488185408370e+01,9.674950904098565729e+00,-4.861679909766617413e+01,1.244084592194545422e+02,-2.752625509841816154e+01
6.732425227691366532e-01,4.932816906835464721e+01,-1.103755045188126473e+02,-5.556110188144371165e+01,9.570556922822255785e+00,-4.877890409773551283e+01,1.248684226198781460e+02,-2.776028715429385585e+01
6.737303796696939573e-01,4.957423540894600222e+01,-1.106745184558575090e+02,-5.573969266447516446e+01,9.465701271793760085e+00,-4.894117249259951308e+01,1.253283345547294658e+02,-2.799529720487682027e+01
6.742182365702512614e-01,4.982077531696739925e+01,-1.109741393395984659e+02,-5.591776199788999691e+01,9.360380754612730669e+00,-4.910359713216245581e+01,1.257881862916650988e+02,-2.823127808178848852e+01
6.747060934708086766e-01,5.006778852282189263e+01,-1.112743660726977168e+02,-5.609530478136443321e+01,9.254592131406232269e+00,-4.926617087203251799e+01,1.262479691645266655e+02,-2.846822244788737777e+01
6.751939503713659807e-01,5.031527476414945710e+01,-1.115751973431163719e+02,-5.627231604822790700e+01,9.148332120930632527e+00,-4.942888657447030454e+01,1.267076745725338895e+02,-2.870612279856896976e+01
6.756818072719232848e-01,5.056323378396575663e+01,-1.118766316228302173e+02,-5.644879096638253202e+01,9.041597402671490258e+00,-4.959173710934009449e+01,1.271672939794819825e+02,-2.894497146306781588e+01
6.761696641724807000e-01,5.081166532880160958e+01,-1.121786671665447130e+02,-5.662472483922326205e+01,8.934384618941900058e+00,-4.975471535506324727e+01,1.276268189129423263e+02,-2.918476060576060505e+01
6.766575210730380041e-01,5.106056914684383230e+01,-1.124813020104098769e+02,-5.680011310655828538e+01,8.826690376979042796e+00,-4.991781419957397503e+01,1.280862409634661105e+02,-2.942548222747077347e+01
6.771453779735953082e-01,5.130994498607754650e+01,-1.127845339707358221e+02,-5.697495134553103213e+01,8.718511251038737697e+00,-5.008102654127797848e+01,1.285455517837929165e+02,-2.966712816677528863e+01
6.776332348741527234e-01,5.155979259242947421e+01,-1.130883606427069594e+02,-5.714923527154204663e+01,8.609843784488406371e+00,-5.024434529001313621e+01,1.290047430880620141e+02,-2.990969010131232508e+01
6.781210917747100275e-01,5.181011170791226306e+01,-1.133927793990967672e+02,-5.732296073917185453e+01,8.500684491898326200e+00,-5.040776336801271640e+01,1.294638066510268288e+02,-3.015315954909063123e+01
6.786089486752673317e-01,5.206090206877063764e+01,-1.136977873889824764e+02,-5.749612374310488860e+01,8.391029861130796519e+00,-5.057127371087115364e+01,1.299227343072743395e+02,-3.039752786980080046e+01
6.790968055758247468e-01,5.231216340362824013e+01,-1.140033815364590453e+02,-5.766872041905356383e+01,8.280876355427805535e+00,-5.073486926851220602e+01,1.303815179504468631e+02,-3.064278626612779277e+01
6.795846624763820509e-01,5.256389543163574984e+01,-1.143095585393533042e+02,-5.784074704468338268e+01,8.170220415496894262e+00,-5.089854300615946414e+01,1.308401495324678478e+02,-3.088892578506483844e+01
6.800725193769394661e-01,5.281609786062055889e+01,-1.146163148679382431e+02,-5.801220004053881496e+01,8.059058461594977629e+00,-5.106228790530945361e+01,1.312986210627717014e+02,-3.113593731922955499e+01
6.805603762774967702e-01,5.306877038523722945e+01,-1.149236467636464027e+02,-5.818307597096955419e+01,7.947386895610776492e+00,-5.122609696470706808e+01,1.317569246075363480e+02,-3.138381160818067173e+01
6.810482331780541854e-01,5.332191268511972027e+01,-1.152315502377837362e+02,-5.835337154505795354e+01,7.835202103145086916e+00,-5.138996320132356033e+01,1.322150522889202193e+02,-3.163253923973735127e+01
6.815360900786114895e-01,5.357552442303374107e+01,-1.155400210702426591e+02,-5.852308361754641908e+01,7.722500455589717205e+00,-5.155387965133653694e+01,1.326729962843016040e+02,-3.188211065129877042e+01
6.820239469791687936e-01,5.382960524303261707e+01,-1.158490548082166782e+02,-5.869220918976701995e+01,7.609278312203860750e+00,-5.171783937111361951e+01,1.331307488255245346e+02,-3.213251613116732130e+01
6.825118038797262088e-01,5.408415477252405879e+01,-1.161586467175122124e+02,-5.886074543933616354e+01,7.495532009985073074e+00,-5.188183544900942223e+01,1.335883022192114709e+02,-3.238374578954994831e+01
6.829996607802835129e-01,5.433917266662011514e+01,-1.164687909111144251e+02,-5.902869022397557330e+01,7.381257662858278223e+00,-5.204586118880382628e+01,1.340456491852582985e+02,-3.263578900430344021e+01
6.834875176808408170e-01,5.459465843104096194e+01,-1.167794820648198595e+02,-5.919604100680057712e+01,7.266451633135588395e+00,-5.220990969751436239e+01,1.345027820303025976e+02,-3.288863552114775501e+01
6.839753745813982322e-01,5.485061151046195960e+01,-1.170907150436408273e+02,-5.936279514096619891e+01,7.151110388289945163e+00,-5.237397400803892111e+01,1.349596929221364405e+02,-3.314227521368162854e+01
6.844632314819555363e-01,5.510703133289209177e+01,-1.174024844463873904e+02,-5.952895015508485699e+01,7.035230379025555258e+00,-5.253804718945615093e+01,1.354163741072725031e+02,-3.339669779414625594e+01
6.849510883825128404e-01,5.536391730655783050e+01,-1.177147846076684488e+02,-5.969450375153206068e+01,6.918808043193843460e+00,-5.270212234693578068e+01,1.358728179072123226e+02,-3.365189281726024717e+01
6.854389452830702556e-01,5.562126881682114998e+01,-1.180276095998851389e+02,-5.985945380476127298e+01,6.801839809664993020e+00,-5.286619262165314836e+01,1.363290167147563068e+02,-3.390784968402494570e+01
6.859268021836275597e-01,5.587908522313254878e+01,-1.183409532352158209e+02,-6.002379835962867816e+01,6.684322102154744094e+00,-5.303025119070829163e+01,1.367849629903579114e+02,-3.416455764549991869e+01
6.864146590841848639e-01,5.613736585601920126e+01,-1.186548090675944422e+02,-6.018753562972793247e+01,6.566251343006357821e+00,-5.319429126704978472e+01,1.372406492585219269e+02,-3.442200580654994724e+01
6.869025159847422790e-01,5.639611001410748514e+01,-1.189691703946801624e+02,-6.035066399573440066e+01,6.447623956928049793e+00,-5.335830609940283153e+01,1.376960681042455974e+02,-3.468018312956179727e+01
6.873903728852995831e-01,5.665531696118031135e+01,-1.192840302598194455e+02,-6.051318200375915524e+01,6.328436374685773025e+00,-5.352228897220194170e+01,1.381512121695033954e+02,-3.493907843813169478e+01
6.878782297858568873e-01,5.691498592326985317e+01,-1.195993814540011471e+02,-6.067508836371291636e+01,6.208685036751118602e+00,-5.368623320552835310e+01,1.386060741497759068e+02,-3.519868042072396008e+01
6.883660866864143024e-01,5.717511608578437432e+01,-1.199152165178027190e+02,-6.083638194767959106e+01,6.088366396904703493e+00,-5.385013215505163231e+01,1.390606467906217460e+02,-3.545897763429954352e+01
6.888539435869716065e-01,5.743570659067010098e+01,-1.202315277433293232e+02,-6.099706178829939063e+01,5.967476925794910514e+00,-5.401397921197584395e+01,1.395149228842927869e+02,-3.571995850791530103e+01
6.893418004875290217e-01,5.769675653360823020e+01,-1.205483071761454141e+02,-6.115712707716222241e+01,5.846013114451689141e+00,-5.417776780299067241e+01,1.399688952663941564e+02,-3.598161134629442870e+01
6.898296573880864369e-01,5.795826496124617222e+01,-1.208655466171979214e+02,-6.131657716321017659e+01,5.723971477756000681e+00,-5.434149139022638764e+01,1.404225568125861514e+02,-3.624392433336645780e+01
6.903175142886437410e-01,5.822023086846400020e+01,-1.211832376247319019e+02,-6.147541155115016664e+01,5.601348557864396227e+00,-5.450514347121389136e+01,1.408759004353307489e+02,-3.650688553577876405e+01
6.908053711892010451e-01,5.848265319567580178e+01,-1.215013715161991854e+02,-6.163362989987636098e+01,5.478140927588822429e+00,-5.466871757884899807e+01,1.413289190806820272e+02,-3.677048290637828387e+01
6.912932280897583492e-01,5.874553082616542099e+01,-1.218199393701579680e+02,-6.179123202090205780e+01,5.354345193731985475e+00,-5.483220728136130617e+01,1.417816057251190784e+02,-3.703470428766372891e+01
6.917810849903157644e-01,5.900886258345729374e+01,-1.221389320281657689e+02,-6.194821787680155012e+01,5.229958000377837202e+00,-5.499560618228763786e+01,1.422339533724229454e+02,-3.729953741520854038e+01
6.922689418908730685e-01,5.927264722872190816e+01,-1.224583400966638607e+02,-6.210458757966152632e+01,5.104976032137549247e+00,-5.515890792044974233e+01,1.426859550505971015e+02,-3.756496992105424226e+01
6.927567987914303727e-01,5.953688345821645811e+01,-1.227781539488547224e+02,-6.226034138954257457e+01,4.979396017350554260e+00,-5.532210616993703667e+01,1.431376038088321820e+02,-3.783098933707476164e+01
6.932446556919877878e-01,5.980156990075987977e+01,-1.230983637265710229e+02,-6.241547971295007358e+01,4.853214731241105362e+00,-5.548519464009331870e+01,1.435888927145130367e+02,-3.809758309831099865e+01
6.937325125925450919e-01,6.006670511524272627e+01,-1.234189593421371285e+02,-6.257000310131483900e+01,4.726428999030205524e+00,-5.564816707550826180e+01,1.440398148502698064e+02,-3.836473854627581659e+01
6.942203694931023961e-01,6.033228758817222115e+01,-1.237399304802232507e+02,-6.272391224948391653e+01,4.599035699002568478e+00,-5.581101725601347141e+01,1.444903633110734233e+02,-3.863244293223031178e+01
6.947082263936598112e-01,6.059831573125182302e+01,-1.240612665996912085e+02,-6.287720799422069717e+01,4.471031765529149382e+00,-5.597373899668300368e+01,1.449405312013735454e+02,-3.890068342042991389e+01
6.951960832942171153e-01,6.086478787899540066e+01,-1.243829569354325173e+02,-6.302989131271477419e+01,4.342414192045023213e+00,-5.613632614783818298e+01,1.453903116322800315e+02,-3.916944709134138947e+01
6.956839401947744195e-01,6.113170228637683579e+01,-1.247049905001995427e+02,-6.318196332110208147e+01,4.213180033982260930e+00,-5.629877259505742160e+01,1.458396977187891537e+02,-3.943872094483069191e+01
6.961717970953318346e-01,6.139905712651392378e+01,-1.250273560864279432e+02,-6.333342527299405589e+01,4.083326411658442012e+00,-5.646107225919012507e+01,1.462886825770525547e+02,-3.970849190332089051e+01
6.966596539958891388e-01,6.166685048838700567e+01,-1.253500422680515385e+02,-6.348427855801699593e+01,3.952850513120483633e+00,-5.662321909637518758e+01,1.467372593216888390e+02,-3.997874681492085358e+01
6.971475108964464429e-01,6.193508037459292126e+01,-1.256730374023099728e+02,-6.363452470036109077e+01,3.821749596943461835e+00,-5.678520709806429778e+01,1.471854210631410069e+02,-4.024947245652490579e+01
6.976353677970038580e-01,6.220374469913341642e+01,-1.259963296315483348e+02,-6.378416535733916248e+01,3.690020994985061531e+00,-5.694703029104945102e+01,1.476331609050756128e+02,-4.052065553688257893e+01
6.981232246975611622e-01,6.247284128523820357e+01,-1.263199068850084217e+02,-6.393320231795503616e+01,3.557662115095354682e+00,-5.710868273749496637e+01,1.480804719418255502e+02,-4.079228269963893183e+01
6.986110815981185773e-01,6.274236786322340720e+01,-1.266437568806137222e+02,-6.408163750148209203e+01,3.424670443781560270e+00,-5.727015853497439224e+01,1.485273472558777712e+02,-4.106434052634607212e+01
6.990989384986759925e-01,6.301232206838403727e+01,-1.269678671267446930e+02,-6.422947295605075624e+01,3.291043548828552545e+00,-5.743145181651142650e+01,1.489737799154030427e+02,-4.133681553944444431e+01
6.995867953992332966e-01,6.328270143892192579e+01,-1.272922249240080816e+02,-6.437671085724657871e+01,3.156779081874398152e+00,-5.759255675062572521e+01,1.494197629718298970e+02,-4.160969420521525564e+01
7.000746522997906007e-01,6.355350341390828817e+01,-1.276168173669975516e+02,-6.452335350671771153e+01,3.021874780941260941e+00,-5.775346754138315930e+01,1.498652894574625236e+02,-4.188296293670339310e+01
7.005625092003480159e-01,6.382472533128094483e+01,-1.279416313460469610e+02,-6.466940333079209324e+01,2.886328472921606103e+00,-5.791417842845052633e+01,1.503103523831417760e+02,-4.215660809661093111e+01
7.010503661009053200e-01,6.409636442587627414e+01,-1.282666535489751141e+02,-6.481486287910418298e+01,2.750138076019997158e+00,-5.807468368715463214e+01,1.507549447359490387e+02,-4.243061600016072532e+01
7.015382230014626241e-01,6.436841782749648644e+01,-1.285918704628240334e+02,-6.495973482323195469e+01,2.613301602149717962e+00,-5.823497762854631787e+01,1.511990594769555685e+02,-4.270497291793152783e+01
7.020260799020200393e-01,6.464088255901113200e+01,-1.289172683755884918e+02,-6.510402195534332748e+01,2.475817159285058189e+00,-5.839505459946860810e+01,1.516426895390136451e+02,-4.297966507866304653e+01
7.025139368025773434e-01,6.491375553449341851e+01,-1.292428333779379273e+02,-6.524772718685217399e+01,2.337682953769005589e+00,-5.855490898262935673e+01,1.520858278245911777e+02,-4.325467867203134631e+01
7.030017937031346476e-01,6.518703355739219774e+01,-1.295685513649312952e+02,-6.539085354708451803e+01,2.198897292575765494e+00,-5.871453519667894483e+01,1.525284672036521840e+02,-4.352999985139580019e+01
7.034896506036919517e-01,6.546071331873753252e+01,-1.298944080377231955e+02,-6.553340418195408290e+01,2.059458585529136965e+00,-5.887392769629185096e+01,1.529706005115776861e+02,-4.380561473651567184e+01
7.039775075042493668e-01,6.573479139538197558e+01,-1.302203889052631780e+02,-6.567538235264785840e+01,1.919365347475888051e+00,-5.903308097225306028e+01,1.534122205471327334e+02,-4.408150941623778607e+01
7.044653644048066710e-01,6.600926424827608230e+01,-1.305464792859861802e+02,-6.581679143432103274e+01,1.778616200414631976e+00,-5.919198955154894293e+01,1.538533200704751209e+02,-4.435766995115450584e+01
7.049532213053639751e-01,6.628412822077933697e+01,-1.308726643094967699e+02,-6.595763491480235530e+01,1.637209875579785479e+00,-5.935064799746278652e+01,1.542938918012092131e+02,-4.463408237623259112e+01
7.054410782059213902e-01,6.655937953700519927e+01,-1.311989289182440928e+02,-6.609791639330836688e+01,1.495145215481088918e+00,-5.950905090967448530e+01,1.547339284164820299e+02,-4.491073270341248502e+01
7.059289351064786944e-01,6.683501430020142209e+01,-1.315252578691898009e+02,-6.623763957916810341e+01,1.352421175898384620e+00,-5.966719292436507516e+01,1.551734225491237567e+02,-4.518760692417792768e+01
7.064167920070359985e-01,6.711102849116534230e+01,-1.318516357354688466e+02,-6.637680829055734932e+01,1.209036827831437177e+00,-5.982506871432588724e+01,1.556123667858317106e+02,-4.546469101209692099e+01
7.069046489075934137e-01,6.738741796669323492e+01,-1.321780469080410967e+02,-6.651542645324229852e+01,1.064991359405532467e+00,-5.998267298907176581e+01,1.560507536653973091e+02,-4.574197092533239584e+01
7.073925058081507178e-01,6.766417845806506648e+01,-1.325044755973358690e+02,-6.665349809933340453e+01,9.202840777321437127e-01,-6.014000049495903966e+01,1.564885756769768932e+02,-4.601943260912374001e+01
7.078803627087081329e-01,6.794130556956427824e+01,-1.328309058348899896e+02,-6.679102736604876611e+01,7.749144107246848101e-01,-6.029704601530838204e+01,1.569258252584070306e+02,-4.629706199823960588e+01
7.083682196092655481e-01,6.821879477703124905e+01,-1.331573214749753902e+02,-6.692801849448720475e+01,6.288819088702597426e-01,-6.045380437053129441e+01,1.573624947945610870e+02,-4.657484501939981669e+01
7.088560765098228522e-01,6.849664142645313802e+01,-1.334837061962214477e+02,-6.706447582841130384e+01,4.821862469558693132e-01,-6.061027041826223183e+01,1.577985766157521539e+02,-4.685276759366957577e+01
7.093439334103801563e-01,6.877484073258763431e+01,-1.338100435032289113e+02,-6.720040381304016819e+01,3.348272257504340543e-01,-6.076643905349443031e+01,1.582340629961780110e+02,-4.713081563882328595e+01
7.098317903109375715e-01,6.905338777762078450e+01,-1.341363167281744495e+02,-6.733580699385127843e+01,1.868047736424597871e-01,-6.092230520872018928e+01,1.586689461524084663e+02,-4.740897507167839819e+01
7.103196472114948756e-01,6.933227750986146987e+01,-1.344625090324103098e+02,-6.747069001539341571e+01,3.811894823208383798e-02,-6.107786385407651153e+01,1.591032182419194783e+02,-4.768723181040151360e+01
7.108075041120521798e-01,6.961150474246954900e+01,-1.347886034080542572e+02,-6.760505762010818387e+01,-1.112300621209222351e-01,-6.123310999749466532e+01,1.595368713616684886e+02,-4.796557177678394623e+01
7.112953610126095949e-01,6.989106415221749558e+01,-1.351145826795708160e+02,-6.773891464716110988e+01,-2.612419367932607428e-01,-6.138803868485348403e+01,1.599698975467115361e+02,-4.824398089848668292e+01
7.117832179131668990e-01,7.017095027829122955e+01,-1.354404295053494991e+02,-6.787226603128441127e+01,-4.119162214409682887e-01,-6.154264500013965744e+01,1.604022887688709886e+02,-4.852244511126008319e+01
7.122710748137242032e-01,7.045115752111946961e+01,-1.357661263792679165e+02,-6.800511680162657058e+01,-5.632523265840200244e-01,-6.169692406560917419e+01,1.608340369354368704e+02,-4.880095036112818718e+01
7.127589317142816183e-01,7.073168014124343017e+01,-1.360916556322542021e+02,-6.813747208061425908e+01,-7.152495262381590724e-01,-6.185087104195613250e+01,1.612651338879198875e+02,-4.907948260654892181e+01
7.132467886148389224e-01,7.101251225821867763e+01,-1.364169994338375034e+02,-6.826933708282273017e+01,-8.679069565902032268e-01,-6.200448112848469151e+01,1.616955714008448126e+02,-4.935802782054211235e+01
7.137346455153962266e-01,7.129364784955191681e+01,-1.367421397936924166e+02,-6.840071711385600395e+01,-1.021223614718199446e+00,-6.215774956328581879e+01,1.621253411805874123e+02,-4.963657199278889465e+01
7.142225024159536417e-01,7.157508074967262246e+01,-1.370670585631736458e+02,-6.853161756923678638e+01,-1.175198357355909495e+00,-6.231067162341807375e+01,1.625544348642533805e+02,-4.991510113170044605e+01
7.147103593165109459e-01,7.185680464894099373e+01,-1.373917374368470803e+02,-6.866204393330724542e+01,-1.329829899703345752e+00,-6.246324262509443059e+01,1.629828440186064142e+02,-5.019360126646057552e+01
7.151982162170682500e-01,7.213881309268833775e+01,-1.377161579540080538e+02,-6.879200177813766004e+01,-1.485116814280091457e+00,-6.261545792387156695e+01,1.634105601390327536e+02,-5.047205844903469796e+01
7.156860731176255541e-01,7.242109948029327882e+01,-1.380403015001951985e+02,-6.892149676244599732e+01,-1.641057529824436312e+00,-6.276731291484495046e+01,1.638375746485532716e+02,-5.075045875615188606e+01
7.161739300181829693e-01,7.270365706429481634e+01,-1.383641493086967955e+02,-6.905053463052776408e+01,-1.797650330237802185e+00,-6.291880303284889919e+01,1.642638788968809536e+02,-5.102878829125855731e+01
7.166617869187402734e-01,7.298647894953568027e+01,-1.386876824620458422e+02,-6.917912121119367441e+01,-1.954893353571800052e+00,-6.306992375265931372e+01,1.646894641595154667e+02,-5.130703318643885069e+01
7.171496438192976886e-01,7.326955809234482331e+01,-1.390108818935115664e+02,-6.930726241671915488e+01,-2.112784591062037087e+00,-6.322067058920274008e+01,1.651143216368882349e+02,-5.158517960430959448e+01
7.176375007198551037e-01,7.355288729975239903e+01,-1.393337283885806812e+02,-6.943496424180226256e+01,-2.271321886205544871e+00,-6.337103909776908495e+01,1.655384424535467929e+02,-5.186321373988354821e+01
7.181253576204124078e-01,7.383645922874023881e+01,-1.396562025864318457e+02,-6.956223276253193433e+01,-2.430502933883125216e+00,-6.352102487422902044e+01,1.659618176573842163e+02,-5.214112182240419457e+01
7.186132145209697120e-01,7.412026609469542393e+01,-1.399782852113108049e+02,-6.968907396975670565e+01,-2.590324880442974376e+00,-6.367062352023217642e+01,1.663844378334763974e+02,-5.241889049923787525e+01
7.191010714215271271e-01,7.440429951867061220e+01,-1.402999574664897864e+02,-6.981549345942929108e+01,-2.750784102051567093e+00,-6.381983052121420741e+01,1.668062927542314355e+02,-5.269650714305863914e+01
7.195889283220844312e-01,7.468855175171435690e+01,-1.406212000641153566e+02,-6.994149713097007748e+01,-2.911877885030668356e+00,-6.396864139486035583e+01,1.672273730032445940e+02,-5.297395824223456628e+01
7.200767852226417354e-01,7.497301491032067133e+01,-1.409419935653829157e+02,-7.006709096698219241e+01,-3.073603388801319447e+00,-6.411705170019713762e+01,1.676476691055953836e+02,-5.325123030282242809e+01
7.205646421231991505e-01,7.525768093103643253e+01,-1.412623184144966046e+02,-7.019228100904645373e+01,-3.235957583924405689e+00,-6.426505703350503040e+01,1.680671714694263130e+02,-5.352830990796361732e+01
7.210524990237564547e-01,7.554254157096399069e+01,-1.415821549436179225e+02,-7.031707335372782097e+01,-3.398937252791438102e+00,-6.441265302699265760e+01,1.684858703844139427e+02,-5.380518371981397507e+01
7.215403559243137588e-01,7.582758840827683855e+01,-1.419014833777655440e+02,-7.044147414861888024e+01,-3.562538990332027478e+00,-6.455983534749194064e+01,1.689037560202799284e+02,-5.408183848144297201e+01
7.220282128248711739e-01,7.611281284274710401e+01,-1.422202838396654272e+02,-7.056548958842004993e+01,-3.726759204737283948e+00,-6.470659969517272714e+01,1.693208184253420825e+02,-5.435826101870192417e+01
7.225160697254284781e-01,7.639820609628542059e+01,-1.425385363545509279e+02,-7.068912591105633680e+01,-3.891594118199487085e+00,-6.485294180227785432e+01,1.697370475251042308e+02,-5.463443824206136412e+01
7.230039266259857822e-01,7.668375921349384328e+01,-1.428562208549145964e+02,-7.081238939383145237e+01,-4.057039767668426222e+00,-6.499885743187857656e+01,1.701524331208870819e+02,-5.491035714841807902e+01
7.234917835265431973e-01,7.696946306223036061e+01,-1.431733171852098963e+02,-7.093528634961846535e+01,-4.223092005623680478e+00,-6.514434237664991656e+01,1.705669648884984895e+02,-5.518600482287127562e+01
7.239796404271005015e-01,7.725530833418585530e+01,-1.434898051065029847e+02,-7.105782312308683402e+01,-4.389746500863157763e+00,-6.528939245766628119e+01,1.709806323769427649e+02,-5.546136844046733927e+01
7.244674973276578056e-01,7.754128554547428109e+01,-1.438056643010761206e+02,-7.118000608696722509e+01,-4.556998739308308899e+00,-6.543400352321731361e+01,1.713934250071708618e+02,-5.573643526791511249e+01
7.249553542282152208e-01,7.782738503723427925e+01,-1.441208743769811633e+02,-7.130184163835235722e+01,-4.724844024825259226e+00,-6.557817144764402428e+01,1.718053320708700085e+02,-5.601119266526939811e+01
7.254432111287725249e-01,7.811359697624341436e+01,-1.444354148725432196e+02,-7.142333619503480691e+01,-4.893277480062260487e+00,-6.572189213019483134e+01,1.722163427292925633e+02,-5.628562808758393743e+01
7.259310680293298290e-01,7.839991135554515722e+01,-1.447492652608153207e+02,-7.154449619188198994e+01,-5.062294047303740996e+00,-6.586516149390196517e+01,1.726264460121255127e+02,-5.655972908653405540e+01
7.264189249298871331e-01,7.868631799508794700e+01,-1.450624049539841565e+02,-7.166532807724769327e+01,-5.231888489340304815e+00,-6.600797548447815188e+01,1.730356308163993333e+02,-5.683348331200815551e+01
7.269067818304446593e-01,7.897280654237678732e+01,-1.453748133077252476e+02,-7.178583830942032762e+01,-5.402055390355255504e+00,-6.615033006923339087e+01,1.734438859054368152e+02,-5.710687851366873247e+01
7.273946387310019634e-01,7.925936647313653793e+01,-1.456864696255089484e+02,-7.190603335310798627e+01,-5.572789156827004042e+00,-6.629222123601157080e+01,1.738511999078407371e+02,-5.737990254248202859e+01
7.278824956315592676e-01,7.954598709198911877e+01,-1.459973531628582464e+02,-7.202591967596102052e+01,-5.744084018448542217e+00,-6.643364499214806074e+01,1.742575613165235495e+02,-5.765254335221816007e+01
7.283703525321166827e-01,7.983265753314152846e+01,-1.463074431315555728e+02,-7.214550374513038378e+01,-5.915934029062463573e+00,-6.657459736344688395e+01,1.746629584877745742e+02,-5.792478900091934690e+01
7.288582094326739869e-01,8.011936676108686584e+01,-1.466167187038007285e+02,-7.226479202386332190e+01,-6.088333067612454741e+00,-6.671507439317795729e+01,1.750673796403678750e+02,-5.819662765233776724e+01
7.293460663332312910e-01,8.040610357131805586e+01,-1.469251590163199523e+02,-7.238379096813616798e+01,-6.261274839111461432e+00,-6.685507214109526331e+01,1.754708128547104025e+02,-5.846804757734304303e+01
7.298339232337887061e-01,8.069285659105351272e+01,-1.472327431744246553e+02,-7.250250702332333219e+01,-6.434752875625664892e+00,-6.699458668247430637e+01,1.758732460720293886e+02,-5.873903715529855418e+01
7.303217801343460103e-01,8.097961427997506689e+01,-1.475394502560210412e+02,-7.262094662090356678e+01,-6.608760537274879887e+00,-6.713361410717038780e+01,1.762746670935989926e+02,-5.900958487540689390e+01
7.308096370349033144e-01,8.126636493097896619e+01,-1.478452593155707575e+02,-7.273911617520290918e+01,-6.783291013249518997e+00,-6.727215051869687557e+01,1.766750635800084410e+02,-5.927967933802524669e+01
7.312974939354607296e-01,8.155309667093854387e+01,-1.481501493880016653e+02,-7.285702208017441706e+01,-6.958337322843526351e+00,-6.741019203332365350e+01,1.770744230504682264e+02,-5.954930925594943858e+01
7.317853508360180337e-01,8.183979746147950607e+01,-1.484540994925688153e+02,-7.297467070621478058e+01,-7.133892316503581021e+00,-6.754773477919553670e+01,1.774727328821568051e+02,-5.981846345566718526e+01
7.322732077365753378e-01,8.212645509976765368e+01,-1.487570886366669924e+02,-7.309206839701761282e+01,-7.309948676894939545e+00,-6.768477489547140635e+01,1.778699803096072571e+02,-6.008713087858124879e+01
7.327610646371327530e-01,8.241305721930930872e+01,-1.490590958195928124e+02,-7.320922146646380213e+01,-7.486498919983272771e+00,-6.782130853148308347e+01,1.782661524241335940e+02,-6.035530058220112437e+01
7.332489215376900571e-01,8.269959129076315207e+01,-1.493601000362580180e+02,-7.332613619554859952e+01,-7.663535396132756361e+00,-6.795733184591439624e+01,1.786612361732967713e+02,-6.062296174130442949e+01
7.337367784382473612e-01,8.298604462276570359e+01,-1.496600802808534070e+02,-7.344281882934527061e+01,-7.841050291220725832e+00,-6.809284100600075362e+01,1.790552183604102652e+02,-6.089010364906739170e+01
7.342246353388047764e-01,8.327240436276828461e+01,-1.499590155504624249e+02,-7.355927557400596584e+01,-8.019035627768440477e+00,-6.822783218674865680e+01,1.794480856440864329e+02,-6.115671571816473318e+01
7.347124922393620805e-01,8.355865749788632968e+01,-1.502568848486266972e+02,-7.367551259379909823e+01,-8.197483266087973064e+00,-6.836230157017533315e+01,1.798398245378210447e+02,-6.142278748183841941e+01
7.352003491399193846e-01,8.384479085576205648e+01,-1.505536671888607430e+02,-7.379153600818379743e+01,-8.376384905445908302e+00,-6.849624534456880554e+01,1.802304214096193959e+02,-6.168830859493638741e+01
7.356882060404767998e-01,8.413079110543829131e+01,-1.508493415981185422e+02,-7.390735188892095664e+01,-8.555732085242723883e+00,-6.862965970376808400e+01,1.806198624816609311e+02,-6.195326883491974002e+01
7.361760629410342149e-01,8.441664475824541114e+01,-1.511438871202095697e+02,-7.402296625722122769e+01,-8.735516186208814204e+00,-6.876254084646321019e+01,1.810081338300039988e+02,-6.221765810283971376e+01
7.366639198415915191e-01,8.470233816870053545e+01,-1.514372828191660574e+02,-7.413838508092970869e+01,-8.915728431616781080e+00,-6.889488497551604951e+01,1.813952213843307391e+02,-6.248146642428370257e+01
7.371517767421489342e-01,8.498785753541905308e+01,-1.517295077825605176e+02,-7.425361427174786400e+01,-9.096359888509983449e+00,-6.902668829730083644e+01,1.817811109277316746e+02,-6.274468395029077783e+01
7.376396336427062383e-01,8.527318890203841306e+01,-1.520205411247743541e+02,-7.436865968249135506e+01,-9.277401468947243046e+00,-6.915794702106502712e+01,1.821657880965294112e+02,-6.300730095823595889e+01
7.381274905432635425e-01,8.555831815815457730e+01,-1.523103619902161086e+02,-7.448352710438598479e+01,-9.458843931264132365e+00,-6.928865735831043082e+01,1.825492383801429810e+02,-6.326930785268445590e+01
7.386153474438208466e-01,8.584323104027070883e+01,-1.525989495564910783e+02,-7.459822226439926851e+01,-9.640677881350223188e+00,-6.941881552219452090e+01,1.829314471209920612e+02,-6.353069516621449253e+01
7.391032043443782618e-01,8.612791313275789662e+01,-1.528862830375213946e+02,-7.471275082260947897e+01,-9.822893773942842799e+00,-6.954841772695165503e+01,1.833123995144398748e+02,-6.379145356020977431e+01
7.395910612449355659e-01,8.641234986882903968e+01,-1.531723416866158800e+02,-7.482711836961132690e+01,-1.000548191393708208e+01,-6.967746018733491553e+01,1.836920806087770188e+02,-6.405157382562114776e+01
7.400789181454928700e-01,8.669652653152439825e+01,-1.534571047994919013e+02,-7.494133042395854716e+01,-1.018843245771203243e+01,-6.980593911807781637e+01,1.840704753052447131e+02,-6.431104688369750022e+01
7.405667750460502852e-01,8.698042825470986372e+01,-1.537405517172463476e+02,-7.505539242964313473e+01,-1.037173541447339886e+01,-6.993385073337620383e+01,1.844475683580977261e+02,-6.456986378668584337e+01
7.410546319466075893e-01,8.726404002408757776e+01,-1.540226618292781779e+02,-7.516930975361161416e+01,-1.055538064761234018e+01,-7.006119124639073448e+01,1.848233443747072045e+02,-6.482801571850089317e+01
7.415424888471648934e-01,8.754734667821881544e+01,-1.543034145761610034e+02,-7.528308768331788770e+01,-1.073935787608054682e+01,-7.018795686876896411e+01,1.851977878157031228e+02,-6.508549399536346414e+01
7.420303457477223086e-01,8.783033290955975758e+01,-1.545827894524667556e+02,-7.539673142431333019e+01,-1.092365667578204302e+01,-7.031414381018811355e+01,1.855708829951576035e+02,-6.534229006640903492e+01
7.425182026482796127e-01,8.811298326550810600e+01,-1.548607660095383949e+02,-7.551024609787292263e+01,-1.110826648098010949e+01,-7.043974827791741689e+01,1.859426140808050434e+02,-6.559839551426374271e+01
7.430060595488369168e-01,8.839528214946474804e+01,-1.551373238582161491e+02,-7.562363673865914393e+01,-1.129317658572234961e+01,-7.056476647640168665e+01,1.863129650943067190e+02,-6.585380205559228273e+01
7.434939164493943320e-01,8.867721382190495660e+01,-1.554124426715111440e+02,-7.573690829242205780e+01,-1.147837614528017092e+01,-7.068919460686385037e+01,1.866819199115505796e+02,-6.610850154161245484e+01
7.439817733499516361e-01,8.895876240146411362e+01,-1.556861021872316257e+02,-7.585006561373640466e+01,-1.166385417760591459e+01,-7.081302886692870402e+01,1.870494622629941261e+02,-6.636248595858106114e+01
7.444696302505089403e-01,8.923991186603427650e+01,-1.559582822105586786e+02,-7.596311346377542861e+01,-1.184959956480530963e+01,-7.093626545026590691e+01,1.874155757340446371e+02,-6.661574742824723216e+01
7.449574871510663554e-01,8.952064605387462848e+01,-1.562289626165734830e+02,-7.607605650812178055e+01,-1.203560105462713281e+01,-7.105890054625425023e+01,1.877802437654815719e+02,-6.686827820827674884e+01
7.454453440516237706e-01,8.980094866473277193e+01,-1.564981233527340976e+02,-7.618889931461494314e+01,-1.222184726196833893e+01,-7.118093033966503924e+01,1.881434496539166901e+02,-6.712007069264420522e+01
7.459332009521810747e-01,9.008080326097945090e+01,-1.567657444413034682e+02,-7.630164635123554717e+01,-1.240832667039590831e+01,-7.130235101036635115e+01,1.885051765522950404e+02,-6.737111741199530002e+01
7.464210578527384898e-01,9.036019326875545232e+01,-1.570318059817282119e+02,-7.641430198402669305e+01,-1.259502763368505995e+01,-7.142315873304730189e+01,1.888654074704359118e+02,-6.762141103397819109e+01
7.469089147532957940e-01,9.063910197913048705e+01,-1.572962881529668948e+02,-7.652687047505173723e+01,-1.278193837737336658e+01,-7.154334967696235026e+01,1.892241252756125505e+02,-6.787094436354368554e+01
7.473967716538530981e-01,9.091751254927501691e+01,-1.575591712157701920e+02,-7.663935598038951014e+01,-1.296904700033154079e+01,-7.166292000569600873e+01,1.895813126931729755e+02,-6.811971034321535967e+01
7.478846285544105132e-01,9.119540800364421784e+01,-1.578204355149107982e+02,-7.675176254816540222e+01,-1.315634147635046425e+01,-7.178186587694771958e+01,1.899369523071996753e+02,-6.836770205332859973e+01
7.483724854549678174e-01,9.147277123517392283e+01,-1.580800614813640550e+02,-7.686409411662039304e+01,-1.334380965574415079e+01,-7.190018344233658354e+01,1.902910265612092076e+02,-6.861491271223862043e+01
7.488603423555251215e-01,9.174958500649003668e+01,-1.583380296344394367e+02,-7.697635451221603375e+01,-1.353143926696964883e+01,-7.201786884722694992e+01,1.906435177588923011e+02,-6.886133567649854115e+01
7.493481992560824256e-01,9.202583195112811154e+01,-1.585943205838613892e+02,-7.708854744777629264e+01,-1.371921791826200199e+01,-7.213491823057300678e+01,1.909944080648917293e+02,-6.910696444100510405e+01
7.498360561566398408e-01,9.230149457476939290e+01,-1.588489150318038128e+02,-7.720067652066722985e+01,-1.390713309928781349e+01,-7.225132772478555410e+01,1.913436795056243795e+02,-6.935179263911682312e+01
7.503239130571971449e-01,9.257655525648431194e+01,-1.591017937748710551e+02,-7.731274521101217090e+01,-1.409517218281234641e+01,-7.236709345561662587e+01,1.916913139701374007e+02,-6.959581404273738769e+01
7.508117699577544490e-01,9.285099624999097045e+01,-1.593529377060313834e+02,-7.742475687994391365e+01,-1.428332242638417426e+01,-7.248221154206557060e+01,1.920372932110070963e+02,-6.983902256237040262e+01
7.512996268583118642e-01,9.312479968492746707e+01,-1.596023278165030206e+02,-7.753671476789519090e+01,-1.447157097403739279e+01,-7.259667809630592217e+01,1.923815988452798820e+02,-7.008141224714489681e+01
7.517874837588691683e-01,9.339794756813316212e+01,-1.598499451975868055e+02,-7.764862199292397804e+01,-1.465990485800763210e+01,-7.271048922363092970e+01,1.927242123554483157e+02,-7.032297728480671140e+01
7.522753406594264725e-01,9.367042178494514815e+01,-1.600957710424526397e+02,-7.776048154907697096e+01,-1.484831100046645069e+01,-7.282364102242040360e+01,1.930651150904704991e+02,-7.056371200168216262e+01
7.527631975599838876e-01,9.394220410050476744e+01,-1.603397866478744902e+02,-7.787229630478906017e+01,-1.503677621527024577e+01,-7.293612958412711578e+01,1.934042882668266543e+02,-7.080361086260828074e+01
7.532510544605411917e-01,9.421327616107917891e+01,-1.605819734159169911e+02,-7.798406900132032149e+01,-1.522528720972741745e+01,-7.304795099328390506e+01,1.937417129696183622e+02,-7.104266847083515302e+01
7.537389113610984959e-01,9.448361949539257409e+01,-1.608223128555723065e+02,-7.809580225122918762e+01,-1.541383058637982550e+01,-7.315910132753047890e+01,1.940773701537048623e+02,-7.128087956789489965e+01
7.542267682616559110e-01,9.475321551603586556e+01,-1.610607866178975485e+02,-7.820749851133466279e+01,-1.560239284489033018e+01,-7.326957664641990675e+01,1.944112406286874091e+02,-7.151823904907767826e+01
7.547146251622132151e-01,9.502204561713820397e+01,-1.612973776133869990e+02,-7.831915922243409511e+01,-1.579096050723197919e+01,-7.337937259816411029e+01,1.947433046028166359e+02,-7.175474238395085536e+01
7.552024820627706303e-01,9.529009133799081610e+01,-1.615320681536142047e+02,-7.843078620877551543e+01,-1.597952032560186453e+01,-7.348848500836832898e+01,1.950735427247032590e+02,-7.199038457452478212e+01
7.556903389633280455e-01,9.555733414588851815e+01,-1.617648400715847288e+02,-7.854238160787549816e+01,-1.616805900357212877e+01,-7.359690988497330011e+01,1.954019358378261302e+02,-7.222516044084208886e+01
7.561781958638853496e-01,9.582375539784496254e+01,-1.619956753616625633e+02,-7.865394738686875087e+01,-1.635656314730410088e+01,-7.370464321285246001e+01,1.957284646383319853e+02,-7.245906496136859687e+01
7.566660527644426537e-01,9.608933634525278933e+01,-1.622245561791115165e+02,-7.876548534221996078e+01,-1.654501927165820518e+01,-7.381168095392609985e+01,1.960531096801295234e+02,-7.269209326842423025e+01
7.571539096650000689e-01,9.635405813850782408e+01,-1.624514648396473149e+02,-7.887699709944071458e+01,-1.673341380623737251e+01,-7.391801904727871886e+01,1.963758513799438958e+02,-7.292424064366004188e+01
7.576417665655573730e-01,9.661790183159672551e+01,-1.626763838190016429e+02,-7.898848411281200299e+01,-1.692173310136400488e+01,-7.402365340927880766e+01,1.966966700223308067e+02,-7.315550251358094158e+01
7.581296234661146771e-01,9.688084838664968856e+01,-1.628992957524979488e+02,-7.909994766511233877e+01,-1.710996343399119368e+01,-7.412857993370246845e+01,1.970155457646521029e+02,-7.338587444511537683e+01
7.586174803666720923e-01,9.714287867845676772e+01,-1.631201834346393582e+02,-7.921138886735135998e+01,-1.729809101354707579e+01,-7.423279449185925216e+01,1.973324586420106641e+02,-7.361535214123041726e+01
7.591053372672293964e-01,9.740397349894786316e+01,-1.633390298187068765e+02,-7.932280865850842133e+01,-1.748610198771296353e+01,-7.433629293272139194e+01,1.976473885721454167e+02,-7.384393143659295333e+01
7.595931941677867005e-01,9.766411356163793300e+01,-1.635558180163702957e+02,-7.943420780527715408e+01,-1.767398244813555408e+01,-7.443907108305586462e+01,1.979603153602873249e+02,-7.407160829327752083e+01
7.600810510683441157e-01,9.792327950603528564e+01,-1.637705312973107254e+02,-7.954558690181551128e+01,-1.786171843607242238e+01,-7.454112474755964968e+01,1.982712187039752507e+02,-7.429837879652004062e+01
7.605689079689014198e-01,9.818145190201413186e+01,-1.639831530888542659e+02,-7.965694636950065899e+01,-1.804929594797118497e+01,-7.464244970899753184e+01,1.985800781978315968e+02,-7.452423915051704739e+01
7.610567648694587239e-01,9.843861125415182300e+01,-1.641936669756174751e+02,-7.976828645669003492e+01,-1.823670094098280359e+01,-7.474304172834347071e+01,1.988868733382992104e+02,-7.474918567427214100e+01
7.615446217700160281e-01,9.869473800602949609e+01,-1.644020566991648593e+02,-7.987960723848755151e+01,-1.842391933840808349e+01,-7.484289654492457089e+01,1.991915835283377589e+02,-7.497321479748775630e+01
7.620324786705734432e-01,9.894981254449730557e+01,-1.646083061576771911e+02,-7.999090861651509954e+01,-1.861093703507817310e+01,-7.494200987656803647e+01,1.994941880820803988e+02,-7.519632305650314663e+01
7.625203355711307474e-01,9.920381520390321839e+01,-1.648123994056320498e+02,-8.010219031868973616e+01,-1.879773990266845729e+01,-7.504037741975130871e+01,1.997946662294507973e+02,-7.541850709027860944e+01
7.630081924716880515e-01,9.945672627028672252e+01,-1.650143206534962985e+02,-8.021345189900642936e+01,-1.898431379494659765e+01,-7.513799484975507426e+01,2.000929971207409324e+02,-7.563976363642606771e+01
7.634960493722454666e-01,9.970852598553572932e+01,-1.652140542674294181e+02,-8.032469273732594672e+01,-1.917064455295386693e+01,-7.523485782081938567e+01,2.003891598311480209e+02,-7.586008952728526822e+01
7.639839062728027708e-01,9.995919455150804822e+01,-1.654115847689984662e+02,-8.043591203916847121e+01,-1.935671801012018278e+01,-7.533096196630235397e+01,2.006831333652727096e+02,-7.607948168604625039e+01
7.644717631733601859e-01,1.002087121341172775e+02,-1.656068968349058252e+02,-8.054710883551241807e+01,-1.954251999731323863e+01,-7.542630289884247929e+01,2.009748966615771053e+02,-7.629793712291835561e+01
7.649596200739176011e-01,1.004570588673818889e+02,-1.657999752967270126e+02,-8.065828198259895032e+01,-1.972803634782075832e+01,-7.552087621052342570e+01,2.012644285968026736e+02,-7.651545293134468295e+01
7.654474769744749052e-01,1.007042148574391547e+02,-1.659908051406613652e+02,-8.076943016174183754e+01,-1.991325290226683720e+01,-7.561467747304203613e+01,2.015517079903492856e+02,-7.673202628426302851e+01
7.659353338750322093e-01,1.009501601865231208e+02,-1.661793715072935811e+02,-8.088055187914291366e+01,-2.009815551346198248e+01,-7.570770223787940267e+01,2.018367136086135361e+02,-7.694765443041310959e+01
7.664231907755896245e-01,1.011948749169063149e+02,-1.663656596913675116e+02,-8.099164546571263656e+01,-2.028273005118659356e+01,-7.579994603647450901e+01,2.021194241692881803e+02,-7.716233469068946249e+01
7.669110476761469286e-01,1.014383390948056984e+02,-1.665496551415708666e+02,-8.110270907689657349e+01,-2.046696240690817703e+01,-7.589140438040143977e+01,2.023998183456209858e+02,-7.737606445454063930e+01
7.673989045767042327e-01,1.016805327542528659e+02,-1.667313434603320843e+02,-8.121374069250687455e+01,-2.065083849843256658e+01,-7.598207276154919043e+01,2.026778747706344745e+02,-7.758884117641480316e+01
7.678867614772616479e-01,1.019214359209284027e+02,-1.669107104036288547e+02,-8.132473811655971474e+01,-2.083434427448850101e+01,-7.607194665230449004e+01,2.029535720413056481e+02,-7.780066237225092607e+01
7.683746183778189520e-01,1.021610286159596086e+02,-1.670877418808078403e+02,-8.143569897711773820e+01,-2.101746571924587670e+01,-7.616102150573786389e+01,2.032268887227057519e+02,-7.801152561601644209e+01
7.688624752783762561e-01,1.023992908596835889e+02,-1.672624239544164197e+02,-8.154662072613808732e+01,-2.120018885676804032e+01,-7.624929275579228261e+01,2.034978033521008740e+02,-7.822142853629095782e+01
7.693503321789336713e-01,1.026362026753733261e+02,-1.674347428400458568e+02,-8.165750063932622993e+01,-2.138249975539744341e+01,-7.633675581747520766e+01,2.037662944430119580e+02,-7.843036881289614826e+01
7.698381890794909754e-01,1.028717440929282390e+02,-1.676046849061864634e+02,-8.176833581599456124e+01,-2.156438453207501382e+01,-7.642340608705333693e+01,2.040323404892360202e+02,-7.863834417357141149e+01
7.703260459800482796e-01,1.031058951525289160e+02,-1.677722366740934490e+02,-8.187912317892724445e+01,-2.174582935659339356e+01,-7.650923894225046240e+01,2.042959199688266096e+02,-7.884535239069599299e+01
7.708139028806056947e-01,1.033386359082562080e+02,-1.679373848176657873e+02,-8.198985947424981191e+01,-2.192682045578388284e+01,-7.659424974244836903e+01,2.045570113480355019e+02,-7.905139127805743726e+01
7.713017597811629988e-01,1.035699464316734861e+02,-1.681001161633355423e+02,-8.210054127130483437e+01,-2.210734411763660390e+01,-7.667843382889041948e+01,2.048155930852136350e+02,-7.925645868766520152e+01
7.717896166817203030e-01,1.037998068153740405e+02,-1.682604176899693584e+02,-8.221116496253245032e+01,-2.228738669535509587e+01,-7.676178652488863463e+01,2.050716436346730234e+02,-7.946055250661153480e+01
7.722774735822777181e-01,1.040281971764921849e+02,-1.684182765287815755e+02,-8.232172676335694916e+01,-2.246693461134411862e+01,-7.684430313603331797e+01,2.053251414505090509e+02,-7.966367065397793112e+01
7.727653304828350223e-01,1.042550976601780093e+02,-1.685736799632586838e+02,-8.243222271207824292e+01,-2.264597436113102447e+01,-7.692597895040576361e+01,2.055760649903818944e+02,-7.986581107778725652e+01
7.732531873833923264e-01,1.044804884430371175e+02,-1.687266154290958013e+02,-8.254264866976926385e+01,-2.282449251722139039e+01,-7.700680923879419026e+01,2.058243927192595493e+02,-8.006697175200309857e+01
7.737410442839497415e-01,1.047043497365336151e+02,-1.688770705141445490e+02,-8.265300032017859166e+01,-2.300247573288773140e+01,-7.708678925491233258e+01,2.060701031131203251e+02,-8.026715067357402233e+01
7.742289011845071567e-01,1.049266617903578123e+02,-1.690250329583725488e+02,-8.276327316963855196e+01,-2.317991074589238565e+01,-7.716591423562127261e+01,2.063131746626155518e+02,-8.046634585952492102e+01
7.747167580850644608e-01,1.051474048957574041e+02,-1.691704906538343209e+02,-8.287346254697862946e+01,-2.335678438214351260e+01,-7.724417940115399972e+01,2.065535858766928072e+02,-8.066455534409355721e+01
7.752046149856217649e-01,1.053665593888336787e+02,-1.693134316446548837e+02,-8.298356360344490668e+01,-2.353308355928572837e+01,-7.732157995534338113e+01,2.067913152861795254e+02,-8.086177717591439773e+01
7.756924718861791801e-01,1.055841056538008189e+02,-1.694538441270233022e+02,-8.309357131262423479e+01,-2.370879529022335319e+01,-7.739811108585263355e+01,2.070263414473265016e+02,-8.105800941524731229e+01
7.761803287867364842e-01,1.058000241262097774e+02,-1.695917164491992537e+02,-8.320348047037420258e+01,-2.388390668657790528e+01,-7.747376796440900648e+01,2.072586429453114931e+02,-8.125325013125308260e+01
7.766681856872937884e-01,1.060142952961364244e+02,-1.697270371115306205e+02,-8.331328569475863333e+01,-2.405840496207956392e+01,-7.754854574704056347e+01,2.074881983977037976e+02,-8.144749739931515364e+01
7.771560425878512035e-01,1.062268997113334166e+02,-1.698597947664827075e+02,-8.342298142598852451e+01,-2.423227743589165328e+01,-7.762243957431580554e+01,2.077149864578884149e+02,-8.164074929840690231e+01
7.776438994884085076e-01,1.064378179803462814e+02,-1.699899782186793402e+02,-8.353256192636818867e+01,-2.440551153586917010e+01,-7.769544457158626471e+01,2.079389858184502771e+02,-8.183300390850551764e+01
7.781317563889658118e-01,1.066470307755938052e+02,-1.701175764249553879e+02,-8.364202128024716387e+01,-2.457809480175120243e+01,-7.776755584923209597e+01,2.081601752145197679e+02,-8.202425930805191001e+01
7.786196132895232269e-01,1.068545188364123106e+02,-1.702425784944209397e+02,-8.375135339397745327e+01,-2.475001488828671370e+01,-7.783876850291086669e+01,2.083785334270774854e+02,-8.221451357145652139e+01
7.791074701900805310e-01,1.070602629720637395e+02,-1.703649736885373329e+02,-8.386055199587609366e+01,-2.492125956829388400e+01,-7.790907761380888985e+01,2.085940392862192994e+02,-8.240376476665129246e+01
7.795953270906378352e-01,1.072642440647089046e+02,-1.704847514212042654e+02,-8.396961063619357901e+01,-2.509181673565386461e+01,-7.797847824889606727e+01,2.088066716743823861e+02,-8.259201095268824133e+01
7.800831839911952503e-01,1.074664430723433526e+02,-1.706019012588593569e+02,-8.407852268708718668e+01,-2.526167440823741117e+01,-7.804696546118334766e+01,2.090164095295309323e+02,-8.277925017738336066e+01
7.805710408917525545e-01,1.076668410316984250e+02,-1.707164129205886240e+02,-8.418728134260015850e+01,-2.543082073076549321e+01,-7.811453428998326842e+01,2.092232318483020777e+02,-8.296548047500706957e+01
7.810588977923098586e-01,1.078654190611060386e+02,-1.708282762782486373e+02,-8.429587961864635304e+01,-2.559924397760388715e+01,-7.818117976117353862e+01,2.094271176891118955e+02,-8.315069986402083657e+01
7.815467546928672737e-01,1.080621583633275975e+02,-1.709374813566010118e+02,-8.440431035300001383e+01,-2.576693255549105643e+01,-7.824689688746360616e+01,2.096280461752229485e+02,-8.333490634485988835e+01
7.820346115934245779e-01,1.082570402283469662e+02,-1.710440183334578705e+02,-8.451256620529153452e+01,-2.593387500619992281e+01,-7.831168066866410982e+01,2.098259964977700065e+02,-8.351809789776166326e+01
7.825224684939818820e-01,1.084500460361272474e+02,-1.711478775398385608e+02,-8.462063965700774304e+01,-2.610006000913308100e+01,-7.837552609195938658e+01,2.100209479187473391e+02,-8.370027248064074854e+01
7.830103253945394082e-01,1.086411572593327861e+02,-1.712490494601395312e+02,-8.472852301149914922e+01,-2.626547638385245165e+01,-7.843842813218311960e+01,2.102128797739566721e+02,-8.388142802701020173e+01
7.834981822950967123e-01,1.088303554660137138e+02,-1.713475247323140707e+02,-8.483620839399107183e+01,-2.643011309254162455e+01,-7.850038175209672886e+01,2.104017714759140745e+02,-8.406156244394826160e+01
7.839860391956540164e-01,1.090176223222555763e+02,-1.714432941480647514e+02,-8.494368775160118901e+01,-2.659395924240237363e+01,-7.856138190267068921e+01,2.105876025167175669e+02,-8.424067361011158539e+01
7.844738960962113206e-01,1.092029395947926673e+02,-1.715363486530470993e+02,-8.505095285336206246e+01,-2.675700408798488894e+01,-7.862142352336920226e+01,2.107703524708755367e+02,-8.441875937379438710e+01
7.849617529967687357e-01,1.093862891535861479e+02,-1.716266793470850871e+02,-8.515799529024987180e+01,-2.691923703345208096e+01,-7.868050154243766769e+01,2.109500009980951347e+02,-8.459581755103462797e+01
7.854496098973260398e-01,1.095676529743648331e+02,-1.717142774843981670e+02,-8.526480647521724165e+01,-2.708064763477619152e+01,-7.873861087719281215e+01,2.111265278460299157e+02,-8.477184592376426053e+01
7.859374667978833440e-01,1.097470131411318874e+02,-1.717991344738401267e+02,-8.537137764323304623e+01,-2.724122560187108633e+01,-7.879574643431649861e+01,2.112999128529897916e+02,-8.494684223800813072e+01
7.864253236984407591e-01,1.099243518486341316e+02,-1.718812418791487175e+02,-8.547769985132680404e+01,-2.740096080065672268e+01,-7.885190311015186637e+01,2.114701359506088636e+02,-8.512080420212717513e+01
7.869131805989980633e-01,1.100996514047957788e+02,-1.719605914192084128e+02,-8.558376397863828799e+01,-2.755984325505737687e+01,-7.890707579100276803e+01,2.116371771664752544e+02,-8.529372948510776098e+01
7.874010374995553674e-01,1.102728942331179667e+02,-1.720371749683238534e+02,-8.568956072647392830e+01,-2.771786314893533643e+01,-7.896125935343646063e+01,2.118010166267211218e+02,-8.546561571489935716e+01
7.878888944001127825e-01,1.104440628750385542e+02,-1.721109845565041496e+02,-8.579508061836662591e+01,-2.787501082795507656e+01,-7.901444866458840011e+01,2.119616345585708643e+02,-8.563646047679434048e+01
7.883767513006700867e-01,1.106131399922604430e+02,-1.721820123697609688e+02,-8.590031400014294150e+01,-2.803127680138450017e+01,-7.906663858247104315e+01,2.121190112928521501e+02,-8.580626131185813676e+01
7.888646082012273908e-01,1.107801083690402351e+02,-1.722502507504156313e+02,-8.600525103999440546e+01,-2.818665174382695682e+01,-7.911782395628479492e+01,2.122731272664656217e+02,-8.597501571540179555e+01
7.893524651017848059e-01,1.109449509144451724e+02,-1.723156921974209013e+02,-8.610988172855580558e+01,-2.834112649689057051e+01,-7.916799962673320579e+01,2.124239630248167146e+02,-8.614272113550505594e+01
7.898403220023421101e-01,1.111076506645682116e+02,-1.723783293666908492e+02,-8.621419587898647308e+01,-2.849469207078593058e+01,-7.921716042633897814e+01,2.125714992242035351e+02,-8.630937497157938765e+01
7.903281789028994142e-01,1.112681911341288696e+02,-1.724381549429391214e+02,-8.631818314360252486e+01,-2.864734018695860485e+01,-7.926530118949025905e+01,2.127157170410869469e+02,-8.647497416480221943e+01
7.908160358034568294e-01,1.114265567884314123e+02,-1.724951612457911949e+02,-8.642183323576601595e+01,-2.879906394700069683e+01,-7.931241681604755911e+01,2.128565988016748349e+02,-8.663951453274464143e+01
7.913038927040141335e-01,1.115827311762465683e+02,-1.725493408899892813e+02,-8.652513586677646629e+01,-2.894985493222266371e+01,-7.935850222532948806e+01,2.129941258168546767e+02,-8.680299293720220533e+01
7.917917496045714376e-01,1.117366979258045632e+02,-1.726006866624587701e+02,-8.662808057503032444e+01,-2.909970481003786702e+01,-7.940355232881368863e+01,2.131282794539173437e+02,-8.696540624779088091e+01
7.922796065051288528e-01,1.118884408407554503e+02,-1.726491914937290346e+02,-8.673065672556344907e+01,-2.924860548211733047e+01,-7.944756203183605692e+01,2.132590412461150322e+02,-8.712675123392963883e+01
7.927674634056862679e-01,1.120379439019315981e+02,-1.726948484545999349e+02,-8.683285351360957804e+01,-2.939654908410612322e+01,-7.949052623480349666e+01,2.133863928959231657e+02,-8.728702456197989079e+01
7.932553203062435720e-01,1.121851912690850526e+02,-1.727376507528703939e+02,-8.693465996812241769e+01,-2.954352798530563362e+01,-7.953243983438868270e+01,2.135103162782465347e+02,-8.744622279244549645e+01
7.937431772068009872e-01,1.123301672825998594e+02,-1.727775917301314905e+02,-8.703606495526103970e+01,-2.968953478832144555e+01,-7.957329772470633600e+01,2.136307934435703544e+02,-8.760434237723336537e+01
7.942310341073582913e-01,1.124728564651790066e+02,-1.728146648586216259e+02,-8.713705718183879867e+01,-2.983456232867685287e+01,-7.961309479847133730e+01,2.137478066210554175e+02,-8.776137965697445509e+01
7.947188910079155955e-01,1.126132435235062133e+02,-1.728488637381456385e+02,-8.723762519873520205e+01,-2.997860367439226081e+01,-7.965182594813849448e+01,2.138613382215774550e+02,-8.791733085840535011e+01
7.952067479084730106e-01,1.127513133498826789e+02,-1.728801820930563622e+02,-8.733775740427184076e+01,-3.012165212553021121e+01,-7.968948606702407744e+01,2.139713708407112733e+02,-8.807219209181052122e+01
7.956946048090303147e-01,1.128870510238385947e+02,-1.729086137693004730e+02,-8.743744204755097371e+01,-3.026370121370599620e+01,-7.972607005040921990e+01,2.140778872616594981e+02,-8.822595934852488142e+01
7.961824617095876189e-01,1.130204418137193301e+02,-1.729341527315260976e+02,-8.753666723175810205e+01,-3.040474470156427600e+01,-7.976157279662463395e+01,2.141808704581251561e+02,-8.837862849849696545e+01
7.966703186101449230e-01,1.131514711782468510e+02,-1.729567930602548813e+02,-8.763542091742773721e+01,-3.054477658222121050e+01,-7.979598920811778839e+01,2.142803035971290058e+02,-8.853019528791298853e+01
7.971581755107023382e-01,1.132801247680555150e+02,-1.729765289491164708e+02,-8.773369092567236294e+01,-3.068379107867232491e+01,-7.982931419250098770e+01,2.143761700417717293e+02,-8.868065533688069024e+01
7.976460324112596423e-01,1.134063884272027707e+02,-1.729933547021464904e+02,-8.783146494137490379e+01,-3.082178264316600647e+01,-7.986154266358171583e+01,2.144684533539395659e+02,-8.883000413717444133e+01
7.981338893118169464e-01,1.135302481946551154e+02,-1.730072647311476146e+02,-8.792873051634484227e+01,-3.095874595654308337e+01,-7.989266954237469065e+01,2.145571372969552044e+02,-8.897823705004047667e+01
7.986217462123743616e-01,1.136516903057483034e+02,-1.730182535531136807e+02,-8.802547507243725988e+01,-3.109467592754165821e+01,-7.992268975809528797e+01,2.146422058381731688e+02,-8.912534930406300759e+01
7.991096031129316657e-01,1.137707011936226849e+02,-1.730263157877175502e+02,-8.812168590463572571e+01,-3.122956769206782823e+01,-7.995159824913514512e+01,2.147236431515186439e+02,-8.927133599309023282e+01
7.995974600134889698e-01,1.138872674906333344e+02,-1.730314461548612712e+02,-8.821735018409813733e+01,-3.136341661243235279e+01,-7.997938996401920519e+01,2.148014336199720731e+02,-8.941619207422174043e+01
8.000853169140463850e-01,1.140013760297350700e+02,-1.730336394722899911e+02,-8.831245496116635252e+01,-3.149621827655265704e+01,-8.000605986234464240e+01,2.148755618379968269e+02,-8.955991236585572324e+01
8.005731738146036891e-01,1.141130138458420049e+02,-1.730328906532695328e+02,-8.840698716833891524e+01,-3.162796849712074732e+01,-8.003160291570128493e+01,2.149460126139127567e+02,-8.970249154579715878e+01
8.010610307151609932e-01,1.142221681771624588e+02,-1.730291947043255902e+02,-8.850093362320724566e+01,-3.175866331073688897e+01,-8.005601410857424582e+01,2.150127709722128770e+02,-8.984392414942630012e+01
8.015488876157184084e-01,1.143288264665080760e+02,-1.730225467230478387e+02,-8.859428103135543608e+01,-3.188829897700897220e+01,-8.007928843922771023e+01,2.150758221558251080e+02,-8.998420456792791811e+01
8.020367445162758235e-01,1.144329763625782022e+02,-1.730129418959563168e+02,-8.868701598922301343e+01,-3.201687197761734893e+01,-8.010142092057076013e+01,2.151351516283184822e+02,-9.012332704658065552e+01
8.025246014168331277e-01,1.145346057212189663e+02,-1.730003754964309337e+02,-8.877912498693152088e+01,-3.214437901534576270e+01,-8.012240658100506607e+01,2.151907450760536733e+02,-9.026128568310745948e+01
8.030124583173905428e-01,1.146337026066571525e+02,-1.729848428827046689e+02,-8.887059441107416546e+01,-3.227081701307784556e+01,-8.014224046525404788e+01,2.152425884102777616e+02,-9.039807442608640997e+01
8.035003152179478469e-01,1.147302552927089465e+02,-1.729663394959196694e+02,-8.896141054746900068e+01,-3.239618311275911822e+01,-8.016091763517381708e+01,2.152906677691638038e+02,-9.053368707342156085e+01
8.039881721185051511e-01,1.148242522639635013e+02,-1.729448608582460736e+02,-8.905155958387561554e+01,-3.252047467432514338e+01,-8.017843317054590102e+01,2.153349695197945550e+02,-9.066811727087498696e+01
8.044760290190625662e-01,1.149156822169412209e+02,-1.729204025710651536e+02,-8.914102761267486130e+01,-3.264368927459493364e+01,-8.019478216985176289e+01,2.153754802600907681e+02,-9.080135851065928421e+01
8.049638859196198704e-01,1.150045340612270905e+02,-1.728929603132143882e+02,-8.922980063351239721e+01,-3.276582470613031717e+01,-8.020995975102901809e+01,2.154121868206837007e+02,-9.093340413009001111e+01
8.054517428201771745e-01,1.150907969205786401e+02,-1.728625298392966556e+02,-8.931786455590516027e+01,-3.288687897606111221e+01,-8.022396105220916240e+01,2.154450762667324568e+02,-9.106424731029937902e+01
8.059395997207345896e-01,1.151744601340087542e+02,-1.728291069780520388e+02,-8.940520520181176778e+01,-3.300685030487582594e+01,-8.023678123243749383e+01,2.154741358996853933e+02,-9.119388107501012541e+01
8.064274566212918938e-01,1.152555132568435283e+02,-1.727926876307932389e+02,-8.949180830816571586e+01,-3.312573712517797020e+01,-8.024841547237420514e+01,2.154993532589860195e+02,-9.132229828936984006e+01
8.069153135218491979e-01,1.153339460617545313e+02,-1.727532677699036299e+02,-8.957765952937243981e+01,-3.324353808040851277e+01,-8.025885897497769861e+01,2.155207161237235880e+02,-9.144949165884618481e+01
8.074031704224066130e-01,1.154097485397663547e+02,-1.727108434373991486e+02,-8.966274443976965358e+01,-3.336025202353368968e+01,-8.026810696616936980e+01,2.155382125142278085e+02,-9.157545372818238150e+01
8.078910273229639172e-01,1.154829109012387249e+02,-1.726654107435528545e+02,-8.974704853605075527e+01,-3.347587801569847699e+01,-8.027615469548024407e+01,2.155518306936079966e+02,-9.170017688041308190e+01
8.083788842235212213e-01,1.155534235768233486e+02,-1.726169658655828130e+02,-8.983055723965212280e+01,-3.359041532484617676e+01,-8.028299743667908217e+01,2.155615591692370856e+02,-9.182365333594121637e+01
8.088667411240785254e-01,1.156212772183960027e+02,-1.725655050464035014e+02,-8.991325589910340454e+01,-3.370386342430332860e+01,-8.028863048838272221e+01,2.155673866941793904e+02,-9.194587515167509650e+01
8.093545980246359406e-01,1.156864626999629166e+02,-1.725110245934396858e+02,-8.999512979234141596e+01,-3.381622199133048667e+01,-8.029304917464760649e+01,2.155693022685634048e+02,-9.206683422022599927e+01
8.098424549251932447e-01,1.157489711185423431e+02,-1.724535208775043031e+02,-9.007616412898734382e+01,-3.392749090563869885e+01,-8.029624884554337427e+01,2.155672951408987217e+02,-9.218652226916640302e+01
8.103303118257505488e-01,1.158087937950208612e+02,-1.723929903317387584e+02,-9.015634405258721529e+01,-3.403767024787178741e+01,-8.029822487770817929e+01,2.155613548093374163e+02,-9.230493086034884698e+01
8.108181687263079640e-01,1.158659222749845412e+02,-1.723294294506169422e+02,-9.023565464281620052e+01,-3.414676029805419688e+01,-8.029897267488544799e+01,2.155514710228798378e+02,-9.242205138928513009e+01
8.113060256268653792e-01,1.159203483295249555e+02,-1.722628347890125156e+02,-9.031408091764564006e+01,-3.425476153400461499e+01,-8.029848766844288832e+01,2.155376337825253756e+02,-9.253787508458624700e+01
8.117938825274226833e-01,1.159720639560194968e+02,-1.721932029613284669e+02,-9.039160783547401934e+01,-3.436167462971526021e+01,-8.029676531787261240e+01,2.155198333423662689e+02,-9.265239300746236495e+01
8.122817394279800984e-01,1.160210613788876515e+02,-1.721205306406912428e+02,-9.046822029722098080e+01,-3.446750045369713433e+01,-8.029380111127352393e+01,2.154980602106274148e+02,-9.276559605128436203e+01
8.127695963285374026e-01,1.160673330503210252e+02,-1.720448145582067241e+02,-9.054390314838514087e+01,-3.457224006729066446e+01,-8.028959056581510367e+01,2.154723051506501577e+02,-9.287747494120475267e+01
8.132574532290947067e-01,1.161108716509885284e+02,-1.719660515022804361e+02,-9.061864118106470301e+01,-3.467589472294212527e+01,-8.028412922818303343e+01,2.154425591818193482e+02,-9.298802023383981918e+01
8.137453101296521218e-01,1.161516700907168627e+02,-1.718842383180000297e+02,-9.069241913594193250e+01,-3.477846586244606186e+01,-8.027741267500663014e+01,2.154088135804367994e+02,-9.309722231701213957e+01
8.142331670302094260e-01,1.161897215091449738e+02,-1.717993719065820528e+02,-9.076522170423082514e+01,-3.487995511515293856e+01,-8.026943651326801898e+01,2.153710598805376151e+02,-9.320507140955361081e+01
8.147210239307667301e-01,1.162250192763540610e+02,-1.717114492248804822e+02,-9.083703352958825405e+01,-3.498036429614299436e+01,-8.026019638069261930e+01,2.153292898746514936e+02,-9.331155756116898203e+01
8.152088808313241453e-01,1.162575569934720505e+02,-1.716204672849597443e+02,-9.090783920998848089e+01,-3.507969540436554468e+01,-8.024968794612212264e+01,2.152834956145087233e+02,-9.341667065236009648e+01
8.156967377318814494e-01,1.162873284932529714e+02,-1.715264231537304340e+02,-9.097762329956080407e+01,-3.517795062074392831e+01,-8.023790690986842833e+01,2.152336694116900446e+02,-9.352040039441030217e+01
8.161845946324387535e-01,1.163143278406312504e+02,-1.714293139526477887e+02,-9.104637031039122519e+01,-3.527513230624651897e+01,-8.022484900405000019e+01,2.151798038382215736e+02,-9.362273632942986978e+01
8.166724515329961687e-01,1.163385493332506400e+02,-1.713291368574739408e+02,-9.111406471428655607e+01,-3.537124299992288456e+01,-8.021050999290933703e+01,2.151218917271135069e+02,-9.372366783046162197e+01
8.171603084335534728e-01,1.163599875019681207e+02,-1.712258890981031243e+02,-9.118069094450306977e+01,-3.546628541690643033e+01,-8.019488567311260852e+01,2.150599261728438307e+02,-9.382318410164721456e+01
8.176481653341107769e-01,1.163786371113326368e+02,-1.711195679584500908e+02,-9.124623339743737915e+01,-3.556026244638186995e+01,-8.017797187403080272e+01,2.149939005317860108e+02,-9.392127417845378545e+01
8.181360222346681921e-01,1.163944931600386639e+02,-1.710101707764017647e+02,-9.131067643428166036e+01,-3.565317714951929418e+01,-8.015976445800278327e+01,2.149238084225815726e+02,-9.401792692796159656e+01
8.186238791352254962e-01,1.164075508813544388e+02,-1.708976949438317945e+02,-9.137400438264158709e+01,-3.574503275737323804e+01,-8.014025932057987234e+01,2.148496437264565486e+02,-9.411313104921153183e+01
8.191117360357828003e-01,1.164178057435249940e+02,-1.707821379066789973e+02,-9.143620153811805551e+01,-3.583583266874770601e+01,-8.011945239075222958e+01,2.147714005874829297e+02,-9.420687507361357405e+01
8.195995929363401045e-01,1.164252534501506062e+02,-1.706634971650875627e+02,-9.149725216585211740e+01,-3.592558044802745343e+01,-8.009733963115714062e+01,2.146890734127839551e+02,-9.429914736541621778e+01
8.200874498368975196e-01,1.164298899405392689e+02,-1.705417702736125420e+02,-9.155714050203347654e+01,-3.601427982297379060e+01,-8.007391703826880303e+01,2.146026568726846904e+02,-9.438993612223522689e+01
8.205753067374549348e-01,1.164317113900343941e+02,-1.704169548414864437e+02,-9.161585075537193745e+01,-3.610193468248735371e+01,-8.004918064256999344e+01,2.145121459008060185e+02,-9.447922937564412393e+01
8.210631636380122389e-01,1.164307142103172197e+02,-1.702890485329502326e+02,-9.167336710853284387e+01,-3.618854907433566126e+01,-8.002312650870526056e+01,2.144175356941036057e+02,-9.456701499182427995e+01
8.215510205385696541e-01,1.164268950496843900e+02,-1.701580490676474824e+02,-9.172967371953554050e+01,-3.627412720284712577e+01,-7.999575073561624095e+01,2.143188217128515873e+02,-9.465328067227679298e+01
8.220388774391269582e-01,1.164202507932999566e+02,-1.700239542210810271e+02,-9.178475472311522765e+01,-3.635867342657012102e+01,-7.996704945665824482e+01,2.142159996805700644e+02,-9.473801395459318542e+01
8.225267343396842623e-01,1.164107785634220704e+02,-1.698867618251332772e+02,-9.183859423204835082e+01,-3.644219225589811373e+01,-7.993701883969899313e+01,2.141090655838972907e+02,-9.482120221328816001e+01
8.230145912402416775e-01,1.163984757196052158e+02,-1.697464697686496038e+02,-9.189117633844125521e+01,-3.652468835066078157e+01,-7.990565508719866727e+01,2.139980156724063818e+02,-9.490283266069214108e+01
8.235024481407989816e-01,1.163833398588764396e+02,-1.696030759980854157e+02,-9.194248511498216203e+01,-3.660616651767981722e+01,-7.987295443627209579e+01,2.138828464583664868e+02,-9.498289234790416913e+01
8.239903050413562857e-01,1.163653688158870523e+02,-1.694565785182151103e+02,-9.199250461615692132e+01,-3.668663170829190534e+01,-7.983891315873246697e+01,2.137635547164480556e+02,-9.506136816580624327e+01
8.244781619419137009e-01,1.163445606630388909e+02,-1.693069753929056560e+02,-9.204121887942788760e+01,-3.676608901583670530e+01,-7.980352756111666679e+01,2.136401374833729676e+02,-9.513824684613757654e+01
8.249660188424710050e-01,1.163209137105847759e+02,-1.691542647459529007e+02,-9.208861192637517945e+01,-3.684454367310892309e+01,-7.976679398469266857e+01,2.135125920575089253e+02,-9.521351496262802527e+01
8.254538757430283091e-01,1.162944265067056620e+02,-1.689984447619800960e+02,-9.213466776380423084e+01,-3.692200104978037700e+01,-7.972870880544824956e+01,2.133809159984079145e+02,-9.528715893219596467e+01
8.259417326435857243e-01,1.162650978375773860e+02,-1.688395136761562014e+02,-9.217937039452881720e+01,-3.699846664609143687e+01,-7.968926843736774401e+01,2.132451071309312454e+02,-9.535916501058332528e+01
8.264295895441430284e-01,1.162329266417772970e+02,-1.686774689582692588e+02,-9.222270455103483755e+01,-3.707394569035101739e+01,-7.964846957091654645e+01,2.131051637879862710e+02,-9.542951896878675200e+01
8.269174464447003325e-01,1.161979118278172791e+02,-1.685123084329559333e+02,-9.226465478462742453e+01,-3.714844323164814455e+01,-7.960630884052966394e+01,2.129610841528524077e+02,-9.549820682686504369e+01
8.274053033452577477e-01,1.161600524953593094e+02,-1.683440304670350827e+02,-9.230520523646342212e+01,-3.722196453701454288e+01,-7.956278277390852338e+01,2.128128664214072785e+02,-9.556521473599636352e+01
8.278931602458150518e-01,1.161193479845246941e+02,-1.681726334511446055e+02,-9.234434007240717790e+01,-3.729451499189072905e+01,-7.951788794557009510e+01,2.126605090683403887e+02,-9.563052867381929900e+01
8.283810171463723560e-01,1.160757978719056212e+02,-1.679981158017694440e+02,-9.238204348452386228e+01,-3.736610009150278700e+01,-7.947162097642683420e+01,2.125040108417952922e+02,-9.569413445011799979e+01
8.288688740469297711e-01,1.160294019666182805e+02,-1.678204759632498906e+02,-9.241829969257258881e+01,-3.743672543233648042e+01,-7.942397853337295999e+01,2.123433707580664134e+02,-9.575601771246310534e+01
8.293567309474870752e-01,1.159801603063960158e+02,-1.676397124097693734e+02,-9.245309294549961976e+01,-3.750639670370822643e+01,-7.937495732887578015e+01,2.121785880963525983e+02,-9.581616395180853374e+01
8.298445878480444904e-01,1.159280731537233891e+02,-1.674558236473211537e+02,-9.248640752293093215e+01,-3.757511967943369768e+01,-7.932455412057282729e+01,2.120096623935651792e+02,-9.587455850804435897e+01
8.303324447486019055e-01,1.158731409920110877e+02,-1.672688082156555822e+02,-9.251822773666472699e+01,-3.764290020959305139e+01,-7.927276571087466550e+01,2.118365934391918586e+02,-9.593118657550560613e+01
8.308203016491592097e-01,1.158153645218109915e+02,-1.670786646902062671e+02,-9.254853793216348379e+01,-3.770974421239388619e+01,-7.921958894657331030e+01,2.116593812702165849e+02,-9.598603320843682241e+01
8.313081585497165138e-01,1.157547446570724645e+02,-1.668853916839958060e+02,-9.257732249004610026e+01,-3.777565766613098930e+01,-7.916502071845606281e+01,2.114780261660938550e+02,-9.603908332641276502e+01
8.317960154502738179e-01,1.156912825214388363e+02,-1.666889878495214816e+02,-9.260456582757920785e+01,-3.784064660124337820e+01,-7.910905796092522735e+01,2.112925286437798604e+02,-9.609032171971496439e+01
8.322838723508312331e-01,1.156249794445849659e+02,-1.664894518806202939e+02,-9.263025240016878570e+01,-3.790471709246856591e+01,-7.905169765162318640e+01,2.111028894528179762e+02,-9.613973305466406316e+01
8.327717292513885372e-01,1.155558369585953642e+02,-1.662867825143135860e+02,-9.265436670285122034e+01,-3.796787525109382955e+01,-7.899293681106345844e+01,2.109091095704806946e+02,-9.618730187890825789e+01
8.332595861519458413e-01,1.154838567943825751e+02,-1.660809785326313204e+02,-9.267689327178401015e+01,-3.803012721730500090e+01,-7.893277250226680053e+01,2.107111901969663847e+02,-9.623301262666767286e+01
8.337474430525032565e-01,1.154090408781468966e+02,-1.658720387644156915e+02,-9.269781668573651245e+01,-3.809147915263198314e+01,-7.887120183040347854e+01,2.105091327506518724e+02,-9.627684962393463763e+01
8.342352999530605606e-01,1.153313913278762328e+02,-1.656599620871048728e+02,-9.271712156758002266e+01,-3.815193723249176827e+01,-7.880822194244086631e+01,2.103029388634007546e+02,-9.631879709362961250e+01
8.347231568536178647e-01,1.152509104498869448e+02,-1.654447474284954467e+02,-9.273479258577808082e+01,-3.821150763882852175e+01,-7.874383002679665822e+01,2.100926103759265686e+02,-9.635883916071367139e+01
8.352110137541752799e-01,1.151676007354051166e+02,-1.652263937684853090e+02,-9.275081445587599660e+01,-3.827019655285085520e+01,-7.867802331299787966e+01,2.098781493332122636e+02,-9.639695985725629157e+01
8.356988706547325840e-01,1.150814648571887346e+02,-1.650049001407957974e+02,-9.276517194199037419e+01,-3.832801014786618055e+01,-7.861079907134518407e+01,2.096595579799848394e+02,-9.643314312745930295e+01
8.361867275552898882e-01,1.149925056661901692e+02,-1.647802656346729862e+02,-9.277784985829843833e+01,-3.838495458221242274e+01,-7.854215461258313269e+01,2.094368387562449811e+02,-9.646737283263691154e+01
8.366745844558473033e-01,1.149007261882599806e+02,-1.645524893965694275e+02,-9.278883307052707607e+01,-3.844103599228676416e+01,-7.847208728757581753e+01,2.092099942928533665e+02,-9.649963275615149882e+01
8.371624413564046074e-01,1.148061296208907009e+02,-1.643215706318046898e+02,-9.279810649744113960e+01,-3.849626048567154868e+01,-7.840059448698826827e+01,2.089790274071714293e+02,-9.652990660830522529e+01
8.376502982569619116e-01,1.147087193300013439e+02,-1.640875086062057164e+02,-9.280565511233224640e+01,-3.855063413435754427e+01,-7.832767364097327345e+01,2.087439410987581709e+02,-9.655817803118796405e+01
8.381381551575193267e-01,1.146084988467633963e+02,-1.638503026477270339e+02,-9.281146394450692583e+01,-3.860416296806412362e+01,-7.825332221886402806e+01,2.085047385451221942e+02,-9.658443060348071185e+01
8.386260120580766309e-01,1.145054718644663296e+02,-1.636099521480500414e+02,-9.281551808077419707e+01,-3.865685296765675361e+01,-7.817753772887238028e+01,2.082614230975299563e+02,-9.660864784521515958e+01
8.391138689586340460e-01,1.143996422354246505e+02,-1.633664565641624051e+02,-9.281780266693350256e+01,-3.870871005866176517e+01,-7.810031771779239307e+01,2.080139982768683637e+02,-9.663081322248922334e+01
8.396017258591914612e-01,1.142910139679251103e+02,-1.631198154199166765e+02,-9.281830290926188809e+01,-3.875974010487801991e+01,-7.802165977070987424e+01,2.077624677695638411e+02,-9.665091015213840819e+01
8.400895827597487653e-01,1.141795912232149561e+02,-1.628700283075685320e+02,-9.281700407600116876e+01,-3.880994890208604176e+01,-7.794156151071750571e+01,2.075068354235565948e+02,-9.666892200636313248e+01
8.405774396603060694e-01,1.140653783125304841e+02,-1.626170948892945773e+02,-9.281389149884466860e+01,-3.885934217185416628e+01,-7.786002059863513125e+01,2.072471052443303563e+02,-9.668483211731198423e+01
8.410652965608634846e-01,1.139483796941665616e+02,-1.623610148986898309e+02,-9.280895057442384655e+01,-3.890792555544179265e+01,-7.777703473273629697e+01,2.069832813909975755e+02,-9.669862378162089556e+01
8.415531534614207887e-01,1.138285999705866800e+02,-1.621017881422451126e+02,-9.280216676579459545e+01,-3.895570460780007949e+01,-7.769260164848003569e+01,2.067153681724407477e+02,-9.671028026490830598e+01
8.420410103619780928e-01,1.137060438855737203e+02,-1.618394145008028318e+02,-9.279352560392312910e+01,-3.900268479166948055e+01,-7.760671911824816505e+01,2.064433700435079970e+02,-9.671978480622610164e+01
8.425288672625353970e-01,1.135807163214211641e+02,-1.615738939309938758e+02,-9.278301268917176969e+01,-3.904887147177473139e+01,-7.751938495108849736e+01,2.061672916012654468e+02,-9.672712062246669973e+01
8.430167241630928121e-01,1.134526222961655293e+02,-1.613052264666530107e+02,-9.277061369278455061e+01,-3.909426990911682509e+01,-7.743059699246349226e+01,2.058871375813043016e+02,-9.673227091272590883e+01
8.435045810636501162e-01,1.133217669608587670e+02,-1.610334122202144442e+02,-9.275631435837229333e+01,-3.913888525536226126e+01,-7.734035312400460782e+01,2.056029128541043463e+02,-9.673521886262167868e+01
8.439924379642074204e-01,1.131881555968819413e+02,-1.607584513840864702e+02,-9.274010050339754230e+01,-3.918272254732944049e+01,-7.724865126327213716e+01,2.053146224214515030e+02,-9.673594764856902373e+01
8.444802948647648355e-01,1.130517936132990826e+02,-1.604803442320057343e+02,-9.272195802065941450e+01,-3.922578670157226810e+01,-7.715548936352062981e+01,2.050222714129120902e+02,-9.673444044201052350e+01
8.449681517653221396e-01,1.129126865442520682e+02,-1.601990911203722590e+02,-9.270187287977768165e+01,-3.926808250906079678e+01,-7.706086541347033858e+01,2.047258650823627306e+02,-9.673068041360308200e+01
8.454560086658794438e-01,1.127708400463960601e+02,-1.599146924895616166e+02,-9.267983112867732132e+01,-3.930961462995925615e+01,-7.696477743708358332e+01,2.044254088045745164e+02,-9.672465073736047714e+01
8.459438655664368589e-01,1.126262598963754158e+02,-1.596271488652193966e+02,-9.265581889507197388e+01,-3.935038758850108565e+01,-7.686722349334743853e+01,2.041209080718540463e+02,-9.671633459475167172e+01
8.464317224669941631e-01,1.124789519883407820e+02,-1.593364608595334744e+02,-9.262982238794786838e+01,-3.939040576796119808e+01,-7.676820167606146583e+01,2.038123684907393169e+02,-9.670571517875535505e+01
8.469195793675514672e-01,1.123289223315061065e+02,-1.590426291724861017e+02,-9.260182789904692413e+01,-3.942967340572545254e+01,-7.666771011363147181e+01,2.034997957787510643e+02,-9.669277569787031723e+01
8.474074362681088823e-01,1.121761770477469753e+02,-1.587456545930862148e+02,-9.257182180435006558e+01,-3.946819458845723716e+01,-7.656574696886856657e+01,2.031831957611996700e+02,-9.667749938008152810e+01
8.478952931686661865e-01,1.120207223692394081e+02,-1.584455380005811094e+02,-9.253979056555976968e+01,-3.950597324736121863e+01,-7.646231043879411970e+01,2.028625743680484845e+02,-9.665986947678258900e+01
8.483831500692234906e-01,1.118625646361389414e+02,-1.581422803656466272e+02,-9.250572073158268438e+01,-3.954301315354442892e+01,-7.635739875445000280e+01,2.025379376308306405e+02,-9.663986926665353394e+01
8.488710069697810168e-01,1.117017102943012077e+02,-1.578358827515589837e+02,-9.246959894001203395e+01,-3.957931791347433403e+01,-7.625101018071475778e+01,2.022092916796235613e+02,-9.661748205949510293e+01
8.493588638703383209e-01,1.115381658930425033e+02,-1.575263463153443695e+02,-9.243141191860939898e+01,-3.961489096453396286e+01,-7.614314301612535019e+01,2.018766427400782675e+02,-9.659269120001880538e+01
8.498467207708956250e-01,1.113719380829409573e+02,-1.572136723089086559e+02,-9.239114648678662434e+01,-3.964973557067477827e+01,-7.603379559270410937e+01,2.015399971305029396e+02,-9.656548007159247504e+01
8.503345776714530402e-01,1.112030336136787412e+02,-1.568978620801467230e+02,-9.234878955708707338e+01,-3.968385481816599736e+01,-7.592296627579177937e+01,2.011993612590034957e+02,-9.653583209994243930e+01
8.508224345720103443e-01,1.110314593319254044e+02,-1.565789170740323755e+02,-9.230432813666706693e+01,-3.971725161144154015e+01,-7.581065346388618309e+01,2.008547416206799028e+02,-9.650373075681109469e+01
8.513102914725676484e-01,1.108572221792604466e+02,-1.562568388336857197e+02,-9.225774932877669698e+01,-3.974992866904405986e+01,-7.569685558848608764e+01,2.005061447948766329e+02,-9.646915956357074151e+01
8.517981483731250636e-01,1.106803291901378543e+02,-1.559316290014213564e+02,-9.220904033424038460e+01,-3.978188851966613271e+01,-7.558157111394089611e+01,2.001535774424891656e+02,-9.643210209479309469e+01
8.522860052736823677e-01,1.105007874898908398e+02,-1.556032893197770477e+02,-9.215818845293735251e+01,-3.981313349828852921e+01,-7.546479853730603793e+01,1.997970463033266526e+02,-9.639254198177479793e+01
8.527738621742396719e-01,1.103186042927774793e+02,-1.552718216325200729e+02,-9.210518108528191306e+01,-3.984366574241582981e+01,-7.534653638820414301e+01,1.994365581935299474e+02,-9.635046291601915414e+01
8.532617190747970870e-01,1.101337869000662408e+02,-1.549372278856343996e+02,-9.205000573370300287e+01,-3.987348718840900830e+01,-7.522678322869111867e+01,1.990721200030436648e+02,-9.630584865267316275e+01
8.537495759753543911e-01,1.099463426981632779e+02,-1.545995101282867950e+02,-9.199265000412391657e+01,-3.990259956791553719e+01,-7.510553765312867824e+01,1.987037386931459082e+02,-9.625868301392117132e+01
8.542374328759116953e-01,1.097562791567799678e+02,-1.542586705137741205e+02,-9.193310160744192672e+01,-3.993100440439611987e+01,-7.498279828806217040e+01,1.983314212940327934e+02,-9.620894989233401873e+01
8.547252897764689994e-01,1.095636038271402413e+02,-1.539147113004462994e+02,-9.187134836100658219e+01,-3.995870300974923595e+01,-7.485856379210352429e+01,1.979551749024567187e+02,-9.615663325417422413e+01
8.552131466770264145e-01,1.093683243402302310e+02,-1.535676348526140771e+02,-9.180737819009939926e+01,-3.998569648103231344e+01,-7.473283285582057545e+01,1.975750066794230122e+02,-9.610171714265712239e+01
8.557010035775837187e-01,1.091704484050871713e+02,-1.532174436414322827e+02,-9.174117912941161990e+01,-4.001198569728040155e+01,-7.460560420163176332e+01,1.971909238479405246e+02,-9.604418568116794575e+01
8.561888604781410228e-01,1.089699838071300633e+02,-1.528641402457652134e+02,-9.167273932452306440e+01,-4.003757131642179701e+01,-7.447687658370632846e+01,1.968029336908281550e+02,-9.598402307643478082e+01
8.566767173786984380e-01,1.087669384065294622e+02,-1.525077273530285709e+02,-9.160204703337942078e+01,-4.006245377229120663e+01,-7.434664878786962561e+01,1.964110435485749520e+02,-9.592121362165734411e+01
8.571645742792557421e-01,1.085613199604535453e+02,-1.521482078516753234e+02,-9.152909063881809004e+01,-4.008663290378269295e+01,-7.421491960240368257e+01,1.960152605728186757e+02,-9.585574191350994511e+01
8.576524311798130462e-01,1.083531356863199733e+02,-1.517855850976929730e+02,-9.145385859947903384e+01,-4.011010721441161309e+01,-7.408168773329072110e+01,1.956155911239069383e+02,-9.578759340432453939e+01
8.581402880803705724e-01,1.081423933961816317e+02,-1.514198623331338354e+02,-9.137633936026503534e+01,-4.013287628785685968e+01,-7.394695198903670530e+01,1.952120423468729200e+02,-9.571675303026191273e+01
8.586281449809278765e-01,1.079291010110303830e+02,-1.510510428906617904e+02,-9.129652147791672689e+01,-4.015493956924407826e+01,-7.381071121623736531e+01,1.948046214941253140e+02,-9.564320577679437463e+01
8.591160018814851806e-01,1.077132664866405634e+02,-1.506791302307233877e+02,-9.121439362988762412e+01,-4.017629620448937544e+01,-7.367296428794608687e+01,1.943933358225248185e+02,-9.556693676919513791e+01
8.596038587820425958e-01,1.074948978105834669e+02,-1.503041279440830635e+02,-9.112994461402131208e+01,-4.019694503873329694e+01,-7.353371010302518584e+01,1.939781925894237986e+02,-9.548793127787224932e+01
8.600917156825998999e-01,1.072740029992851873e+02,-1.499260397542912813e+02,-9.104316334826118862e+01,-4.021688461485693011e+01,-7.339294758551767472e+01,1.935591990487837677e+02,-9.540617472363017271e+01
8.605795725831572041e-01,1.070505900951270064e+02,-1.495448695200876443e+02,-9.095403887039184099e+01,-4.023611317208038685e+01,-7.325067568403980545e+01,1.931363624473704590e+02,-9.532165268285879733e+01
8.610674294837146192e-01,1.068246671635889982e+02,-1.491606212377387237e+02,-9.086256033781303643e+01,-4.025462864464338963e+01,-7.310689337119411846e+01,1.927096900210282229e+02,-9.523435089265063880e+01
8.615552863842719233e-01,1.065962422904373881e+02,-1.487732990433107148e+02,-9.076871702734560188e+01,-4.027242866056804615e+01,-7.296159964300366596e+01,1.922791889910330383e+02,-9.514425525584569243e+01
8.620431432848292275e-01,1.063653235789539195e+02,-1.483829072148756154e+02,-9.067249833506920709e+01,-4.028951054050384784e+01,-7.281479351836624403e+01,1.918448665605222061e+02,-9.505135184600352716e+01
8.625310001853866426e-01,1.061319191472091461e+02,-1.479894501746535980e+02,-9.057389377619277582e+01,-4.030587129665496349e+01,-7.266647403852975629e+01,1.914067299110044758e+02,-9.495562691230391295e+01
8.630188570859439467e-01,1.058960371253786406e+02,-1.475929324910886180e+02,-9.047289298495665832e+01,-4.032150763178950825e+01,-7.251664026658835382e+01,1.909647861989473938e+02,-9.485706688437453238e+01
8.635067139865012509e-01,1.056576856531021633e+02,-1.471933588808595630e+02,-9.036948571456692036e+01,-4.033641593833124261e+01,-7.236529128699874036e+01,1.905190425524430111e+02,-9.475565837704692740e+01
8.639945708870586660e-01,1.054168728768858045e+02,-1.467907342108248372e+02,-9.026366183716207559e+01,-4.035059229753345988e+01,-7.221242620511782206e+01,1.900695060679524317e+02,-9.465138819503971490e+01
8.644824277876159702e-01,1.051736069475479809e+02,-1.463850634999032536e+02,-9.015541134381162180e+01,-4.036403247873482769e+01,-7.205804414676056524e+01,1.896161838071288344e+02,-9.454424333757005172e+01
8.649702846881732743e-01,1.049278960177072264e+02,-1.459763519208879643e+02,-9.004472434454683594e+01,-4.037673193869783717e+01,-7.190214425777867291e+01,1.891590827937178290e+02,-9.443421100289243952e+01
8.654581415887306894e-01,1.046797482393144634e+02,-1.455646048021952481e+02,-8.993159106842367123e+01,-4.038868582102902849e+01,-7.174472570366006607e+01,1.886982100105373945e+02,-9.432127859276535276e+01
8.659459984892879936e-01,1.044291717612274510e+02,-1.451498276295492644e+02,-8.981600186361782789e+01,-4.039988895568175309e+01,-7.158578766914901337e+01,1.882335723965359193e+02,-9.420543371684591705e+01
8.664338553898452977e-01,1.041761747268286626e+02,-1.447320260475993052e+02,-8.969794719755194023e+01,-4.041033585854092536e+01,-7.142532935788673853e+01,1.877651768439280318e+02,-9.408666419701191330e+01
8.669217122904026018e-01,1.039207652716862782e+02,-1.443112058614730699e+02,-8.957741765705473824e+01,-4.042002073109016180e+01,-7.126334999207301735e+01,1.872930301954092158e+02,-9.396495807161173275e+01
8.674095691909601280e-01,1.036629515212579804e+02,-1.438873730382640304e+02,-8.945440394855253885e+01,-4.042893746016094525e+01,-7.109984881214818131e+01,1.868171392414487855e+02,-9.384030359964206980e+01
8.678974260915174321e-01,1.034027415886388752e+02,-1.434605337084543066e+02,-8.932889689829303848e+01,-4.043707961776409121e+01,-7.093482507649635238e+01,1.863375107176620133e+02,-9.371268926485355166e+01
8.683852829920747363e-01,1.031401435723506808e+02,-1.430306941672699850e+02,-8.920088745260056839e+01,-4.044444046100342405e+01,-7.076827806116841657e+01,1.858541513022584297e+02,-9.358210377978343786e+01
8.688731398926321514e-01,1.028751655541756946e+02,-1.425978608759731401e+02,-8.907036667816402087e+01,-4.045101293207155635e+01,-7.060020705962655541e+01,1.853670676135709243e+02,-9.344853608971691017e+01
8.693609967931894555e-01,1.026078155970332233e+02,-1.421620404630879193e+02,-8.893732576235700549e+01,-4.045678965832809837e+01,-7.043061138250921260e+01,1.848762662076622405e+02,-9.331197537657568830e+01
8.698488536937467597e-01,1.023381017428989850e+02,-1.417232397255603189e+02,-8.880175601358972415e+01,-4.046176295245970778e+01,-7.025949035741649595e+01,1.843817535760091459e+02,-9.317241106273425544e+01
8.703367105943041748e-01,1.020660320107677848e+02,-1.412814656298539262e+02,-8.866364886169307624e+01,-4.046592481272276132e+01,-7.008684332871652600e+01,1.838835361432663262e+02,-9.302983281476423372e+01
8.708245674948614790e-01,1.017916143946593337e+02,-1.408367253129789844e+02,-8.852299585833513618e+01,-4.046926692326789521e+01,-6.991266965737256101e+01,1.833816202651077560e+02,-9.288423054710600013e+01
8.713124243954187831e-01,1.015148568616670559e+02,-1.403890260834570824e+02,-8.837978867746950584e+01,-4.047178065454687612e+01,-6.973696872079037234e+01,1.828760122261467131e+02,-9.273559442566858024e+01
8.718002812959761982e-01,1.012357673500498123e+02,-1.399383754222194511e+02,-8.823401911581589729e+01,-4.047345706380176722e+01,-6.955973991268682255e+01,1.823667182379337248e+02,-9.258391487135682496e+01
8.722881381965335024e-01,1.009543537673675928e+02,-1.394847809834411123e+02,-8.808567909337281776e+01,-4.047428689563615478e+01,-6.938098264297887852e+01,1.818537444370342371e+02,-9.242918256352666617e+01
8.727759950970908065e-01,1.006706239886588889e+02,-1.390282505953081227e+02,-8.793476065396247066e+01,-4.047426058266857751e+01,-6.920069633769323048e+01,1.813370968831829089e+02,-9.227138844336801071e+01
8.732638519976482216e-01,1.003845858546623759e+02,-1.385687922607206133e+02,-8.778125596580743206e+01,-4.047336824626829355e+01,-6.901888043889667301e+01,1.808167815575169755e+02,-9.211052371721503107e+01
8.737517088982055258e-01,1.000962471700812983e+02,-1.381064141579302884e+02,-8.762515732214012587e+01,-4.047159969737312935e+01,-6.883553440464757500e+01,1.802928043608892779e+02,-9.194657985978506076e+01
8.742395657987628299e-01,9.980561570189078680e+01,-1.376411246411114178e+02,-8.746645714184374754e+01,-4.046894443738958103e+01,-6.865065770896713104e+01,1.797651711122570930e+02,-9.177954861734424696e+01
8.747274226993202451e-01,9.951269917768819084e+01,-1.371729322408676808e+02,-8.730514797012561701e+01,-4.046539165917511838e+01,-6.846424984183212814e+01,1.792338875471513404e+02,-9.160942201080145253e+01
8.752152795998775492e-01,9.921750528408752245e+01,-1.367018456646736979e+02,-8.714122247922283293e+01,-4.046093024810269156e+01,-6.827631030918846022e+01,1.786989593162243466e+02,-9.143619233873010899e+01
8.757031365004348533e-01,9.892004166515515351e+01,-1.362278737972494014e+02,-8.697467346913953179e+01,-4.045554878320736236e+01,-6.808683863298421102e+01,1.781603919838737511e+02,-9.125985218031732416e+01
8.761909934009922685e-01,9.862031592089023491e+01,-1.357510257008709402e+02,-8.680549386841676096e+01,-4.044923553841532993e+01,-6.789583435122467847e+01,1.776181910269468176e+02,-9.108039439824082706e+01
8.766788503015496836e-01,9.831833560574789033e+01,-1.352713106156158176e+02,-8.663367673493458199e+01,-4.044197848385496741e+01,-6.770329701804777756e+01,1.770723618335234164e+02,-9.089781214147429012e+01
8.771667072021069878e-01,9.801410822720485783e+01,-1.347887379595415780e+02,-8.645921525674565089e+01,-4.043376528725011809e+01,-6.750922620381963668e+01,1.765229097017755464e+02,-9.071209884801939438e+01
8.776545641026642919e-01,9.770764124436857401e+01,-1.343033173287997784e+02,-8.628210275294128451e+01,-4.042458331539566530e+01,-6.731362149525122618e+01,1.759698398389062106e+02,-9.052324824756622945e+01
8.781424210032217070e-01,9.739894206662997078e+01,-1.338150584976850439e+02,-8.610233267455014072e+01,-4.041441963571521256e+01,-6.711648249553587675e+01,1.754131573601672756e+02,-9.033125436408161590e+01
8.786302779037790112e-01,9.708801805235825100e+01,-1.333239714186178446e+02,-8.591989860546806312e+01,-4.040326101790106605e+01,-6.691780882450709100e+01,1.748528672879545809e+02,-9.013611151832471080e+01
8.791181348043363153e-01,9.677487650763950455e+01,-1.328300662220621007e+02,-8.573479426342082377e+01,-4.039109393563627748e+01,-6.671760011881718810e+01,1.742889745509819193e+02,-8.993781433029036521e+01
8.796059917048937304e-01,9.645952468505869604e+01,-1.323333532163781570e+02,-8.554701350095876933e+01,-4.037790456839899633e+01,-6.651585603213706577e+01,1.737214839835342559e+02,-8.973635772158084478e+01
8.800938486054510346e-01,9.614196978252350334e+01,-1.318338428876085970e+02,-8.535655030648318586e+01,-4.036367880334913849e+01,-6.631257623537548795e+01,1.731504003247968342e+02,-8.953173691770447817e+01
8.805817055060083387e-01,9.582221894213296309e+01,-1.313315458992012452e+02,-8.516339880530576067e+01,-4.034840223729687381e+01,-6.610776041692071203e+01,1.725757282182663346e+02,-8.932394745030269689e+01
8.810695624065657539e-01,9.550027924908771126e+01,-1.308264730916640133e+02,-8.496755326073895276e+01,-4.033206017875380667e+01,-6.590140828290137165e+01,1.719974722112367829e+02,-8.911298515930438668e+01
8.815574193071230580e-01,9.517615773064439111e+01,-1.303186354821564521e+02,-8.476900807521968773e+01,-4.031463765006598265e+01,-6.569351955746884641e+01,1.714156367543664885e+02,-8.889884619500833196e+01
8.820452762076803621e-01,9.484986135511184102e+01,-1.298080442640136596e+02,-8.456775779146389027e+01,-4.029611938962928264e+01,-6.548409398309952678e+01,1.708302262013206700e+02,-8.868152702009268751e+01
8.825331331082377773e-01,9.452139703089267186e+01,-1.292947108062085704e+02,-8.436379709365458268e+01,-4.027648985418696270e+01,-6.527313132091936154e+01,1.702412448084968446e+02,-8.846102441155373697e+01
8.830209900087950814e-01,9.419077160556523154e+01,-1.287786466527442713e+02,-8.415712080866089195e+01,-4.025573322120941100e+01,-6.506063135104709261e+01,1.696486967348231758e+02,-8.823733546257037119e+01
8.835088469093523855e-01,9.385799186501064639e+01,-1.282598635219840446e+02,-8.394772390728992661e+01,-4.023383339135615699e+01,-6.484659387295955923e+01,1.690525860416391311e+02,-8.801045758429802390e+01
8.839967038099098007e-01,9.352306453258192676e+01,-1.277383733059146778e+02,-8.373560150557025850e+01,-4.021077399101991290e+01,-6.463101870587708220e+01,1.684529166926529342e+02,-8.778038850758909462e+01
8.844845607104671048e-01,9.318599626831702665e+01,-1.272141880693452975e+02,-8.352074886606807524e+01,-4.018653837495308068e+01,-6.441390568916997950e+01,1.678496925539780875e+02,-8.754712628464223201e+01
8.849724176110244089e-01,9.284679366819409552e+01,-1.266873200490399256e+02,-8.330316139923530727e+01,-4.016110962897621306e+01,-6.419525468278547464e+01,1.672429173942478826e+02,-8.731066929057857351e+01
8.854602745115818241e-01,9.250546326343012993e+01,-1.261577816527844220e+02,-8.308283466478906121e+01,-4.013447057276887620e+01,-6.397506556769480568e+01,1.666325948848071903e+02,-8.707101622494583637e+01
8.859481314121391282e-01,9.216201151982386364e+01,-1.256255854583903471e+02,-8.285976437312511678e+01,-4.010660376274257999e+01,-6.375333824636267366e+01,1.660187285999862468e+02,-8.682816611315072919e+01
8.864359883126965434e-01,9.181644483713803595e+01,-1.250907442126273139e+02,-8.263394638676017223e+01,-4.007749149499588981e+01,-6.353007264323426995e+01,1.654013220174451249e+02,-8.658211830781733909e+01
8.869238452132539585e-01,9.146876954853161124e+01,-1.245532708301008569e+02,-8.240537672181125117e+01,-4.004711580835188300e+01,-6.330526870524770544e+01,1.647803785186094672e+02,-8.633287249007686626e+01
8.874117021138112626e-01,9.111899192002724135e+01,-1.240131783920520689e+02,-8.217405154950196788e+01,-4.001545848747790046e+01,-6.307892640236199355e+01,1.641559013891699124e+02,-8.608042867078073357e+01
8.878995590143685668e-01,9.076711814740363593e+01,-1.234704801481586713e+02,-8.193996719623787328e+01,-3.998250106269867388e+01,-6.285104572704360493e+01,1.635278938153575155e+02,-8.582478719580896609e+01
8.883874159149259819e-01,9.041315396235017943e+01,-1.229251900015636920e+02,-8.170311987751927063e+01,-3.994822440242662509e+01,-6.262162652531892348e+01,1.628963582361868134e+02,-8.556594938641634940e+01
8.888752728154832861e-01,9.005710534637900366e+01,-1.223773217442899011e+02,-8.146350598345556193e+01,-3.991260987053614429e+01,-6.239066876405991735e+01,1.622612975138831928e+02,-8.530391644313355926e+01
8.893631297160405902e-01,8.969897856795472535e+01,-1.218268889373688211e+02,-8.122112222842893914e+01,-3.987563911634834568e+01,-6.215817257253061712e+01,1.616227150004089310e+02,-8.503868934659534773e+01
8.898509866165978943e-01,8.933877980187898515e+01,-1.212739053331505943e+02,-8.097596547229851183e+01,-3.983729352183970462e+01,-6.192413809504729016e+01,1.609806139143632322e+02,-8.477026945158465310e+01
8.903388435171553095e-01,8.897651513247402022e+01,-1.207183848711059824e+02,-8.072803272153412024e+01,-3.979755421509531743e+01,-6.168856549254456922e+01,1.603349973476026662e+02,-8.449865848312484218e+01
8.908267004177126136e-01,8.861219055673257117e+01,-1.201603416736521410e+02,-8.047732113035212365e+01,-3.975640208364968942e+01,-6.145145494413259257e+01,1.596858682718057310e+02,-8.422385853260961142e+01
8.913145573182699177e-01,8.824581198743267407e+01,-1.195997900420013735e+02,-8.022382800185218343e+01,-3.971381778771458926e+01,-6.121280664864413978e+01,1.590332295449792923e+02,-8.394587205396996410e+01
8.918024142188273329e-01,8.787738525621861641e+01,-1.190367444520348101e+02,-7.996755078915658999e+01,-3.966978177329476551e+01,-6.097262082617282886e+01,1.583770839179085499e+02,-8.366470185987871844e+01
8.922902711193846370e-01,8.750691611664773006e+01,-1.184712195501996490e+02,-7.970848709655091113e+01,-3.962427428519089290e+01,-6.073089771960201944e+01,1.577174340405508417e+02,-8.338035111799261756e+01
8.927781280199419411e-01,8.713441024720198413e+01,-1.179032301494290493e+02,-7.944663468062611855e+01,-3.957727537988986199e+01,-6.048763759612361923e+01,1.570542824683704737e+02,-8.309282334723120300e+01
8.932659849204993563e-01,8.675987325426588370e+01,-1.173327912250871066e+02,-7.918199145142286000e+01,-3.952876493834263982e+01,-6.024284074874812234e+01,1.563876316686178995e+02,-8.280212241409341800e+01
8.937538418210566604e-01,8.638331067507013472e+01,-1.167599179109376450e+02,-7.891455547357723788e+01,-3.947872267862960172e+01,-5.999650749780515469e+01,1.557174840265525404e+02,-8.250825252901168483e+01
8.942416987216139646e-01,8.600472798060012281e+01,-1.161846254951353359e+02,-7.864432496746807999e+01,-3.942712816851305035e+01,-5.974863819243412877e+01,1.550438418516065155e+02,-8.221121824274288770e+01
8.947295556221713797e-01,8.562413057847076914e+01,-1.156069294162420675e+02,-7.837129831036618555e+01,-3.937396083787741929e+01,-5.949923321206600946e+01,1.543667073834927237e+02,-8.191102444279694339e+01
8.952174125227286838e-01,8.524152381576692505e+01,-1.150268452592668922e+02,-7.809547403758547546e+01,-3.931919999105683416e+01,-5.924829296789558697e+01,1.536860827982563649e+02,-8.160767634990304487e+01
8.957052694232860990e-01,8.485691298184899267e+01,-1.144443887517286385e+02,-7.781685084363503790e+01,-3.926282481904996757e+01,-5.899581790434383066e+01,1.530019702142677431e+02,-8.130117951451251201e+01
8.961931263238435141e-01,8.447030331112462420e+01,-1.138595757597439615e+02,-7.753542758337384555e+01,-3.920481441162253589e+01,-5.874180850051166658e+01,1.523143716981600448e+02,-8.099153981333964225e+01
8.966809832244008183e-01,8.408169998578580362e+01,-1.132724222841378889e+02,-7.725120327316660962e+01,-3.914514776929707551e+01,-5.848626527162365818e+01,1.516232892707085966e+02,-8.067876344593970828e+01
8.971688401249581224e-01,8.369110813851156649e+01,-1.126829444565783831e+02,-7.696417709204115454e+01,-3.908380381523024028e+01,-5.822918877046239317e+01,1.509287249126533368e+02,-8.036285693132396091e+01
8.976566970255155375e-01,8.329853285513631533e+01,-1.120911585357352180e+02,-7.667434838284820842e+01,-3.902076140697734985e+01,-5.797057958879371142e+01,1.502306805704649832e+02,-8.004382710461258910e+01
8.981445539260728417e-01,8.290397917728429888e+01,-1.114970809034624892e+02,-7.638171665342238725e+01,-3.895599934814470799e+01,-5.771043835878246142e+01,1.495291581620541308e+02,-7.972168111372478450e+01
8.986324108266301458e-01,8.250745210496877746e+01,-1.109007280610040738e+02,-7.608628157774472811e+01,-3.888949639992898000e+01,-5.744876575439850086e+01,1.488241595824218564e+02,-7.939642641610564056e+01
8.991202677271875610e-01,8.210895659915738065e+01,-1.103021166252239169e+02,-7.578804299710721182e+01,-3.882123129254419069e+01,-5.718556249281360238e+01,1.481156867092550726e+02,-7.906807077549113671e+01
8.996081246277448651e-01,8.170849758430357213e+01,-1.097012633248600082e+02,-7.548700092127947414e+01,-3.875118273653627199e+01,-5.692082933578912218e+01,1.474037414084646684e+02,-7.873662225871045450e+01
9.000959815283021692e-01,8.130607995084250206e+01,-1.090981849968011232e+02,-7.518315552967582960e+01,-3.867932943398464118e+01,-5.665456709105361455e+01,1.466883255396650725e+02,-7.840208923252480133e+01
9.005838384288594733e-01,8.090170855765369140e+01,-1.084928985823885057e+02,-7.487650717252546428e+01,-3.860565008959167699e+01,-5.638677661367165683e+01,1.459694409615984512e+02,-7.806448036050443307e+01
9.010716953294168885e-01,8.049538823448851588e+01,-1.078854211237405423e+02,-7.456705637204345294e+01,-3.853012342165930448e+01,-5.611745880740286196e+01,1.452470895375012674e+02,-7.772380459994262480e+01
9.015595522299741926e-01,8.008712378436415236e+01,-1.072757697601023494e+02,-7.425480382360399290e+01,-3.845272817295317935e+01,-5.584661462605193094e+01,1.445212731404141664e+02,-7.738007119880747098e+01
9.020474091305314968e-01,7.967691998592212599e+01,-1.066639617242171738e+02,-7.393975039691474649e+01,-3.837344312145413028e+01,-5.557424507480862985e+01,1.437919936584337961e+02,-7.703328969273009363e+01
9.025352660310889119e-01,7.926478159575322024e+01,-1.060500143387233720e+02,-7.362189713719328665e+01,-3.829224709099722190e+01,-5.530035121157879274e+01,1.430592529999085798e+02,-7.668346990203093583e+01
9.030231229316462160e-01,7.885071335068820986e+01,-1.054339450125750375e+02,-7.330124526634564575e+01,-3.820911896179823231e+01,-5.502493414830615848e+01,1.423230530985782423e+02,-7.633062192878364272e+01
9.035109798322035202e-01,7.843471997005312346e+01,-1.048157712374845687e+02,-7.297779618414533331e+01,-3.812403768086727496e+01,-5.474799505228393315e+01,1.415833959186535367e+02,-7.597475615391519455e+01
9.039988367327609353e-01,7.801680615789150863e+01,-1.041955105843915135e+02,-7.265155146941538078e+01,-3.803698227231026863e+01,-5.446953514745782599e+01,1.408402834598419702e+02,-7.561588323434449421e+01
9.044866936333182394e-01,7.759697660515148243e+01,-1.035731806999538804e+02,-7.232251288121150878e+01,-3.794793184751760151e+01,-5.418955571571940766e+01,1.400937177623154071e+02,-7.525401410015798831e+01
9.049745505338756546e-01,7.717523599183824956e+01,-1.029487993030625859e+02,-7.199068236000655929e+01,-3.785686561524012461e+01,-5.390805809818940730e+01,1.393437009116191803e+02,-7.488915995182192376e+01
9.054624074344330698e-01,7.675158898913326766e+01,-1.023223841813815937e+02,-7.165606202887771303e+01,-3.776376289155287225e+01,-5.362504369649276725e+01,1.385902350435270876e+02,-7.452133225743313005e+01
9.059502643349903739e-01,7.632604026147808440e+01,-1.016939531879101395e+02,-7.131865419469448852e+01,-3.766860310970598391e+01,-5.334051397402343042e+01,1.378333223488370436e+02,-7.415054275000656503e+01
9.064381212355476780e-01,7.589859446862362802e+01,-1.010635242375687142e+02,-7.097846134930820483e+01,-3.757136582986302642e+01,-5.305447045719959220e+01,1.370729650781097462e+02,-7.377680342479945352e+01
9.069259781361050932e-01,7.546925626764652861e+01,-1.004311153038108131e+02,-7.063548617074469860e+01,-3.747203074872704320e+01,-5.276691473671044719e+01,1.363091655463526024e+02,-7.340012653667447751e+01
9.074138350366623973e-01,7.503803031492954290e+01,-9.979674441525610007e+01,-7.028973152439701266e+01,-3.737057770905366283e+01,-5.247784846875264009e+01,1.355419261376438840e+02,-7.302052459749880597e+01
9.079016919372197014e-01,7.460492126810848390e+01,-9.916042965234854023e+01,-6.994120046422075632e+01,-3.726698670905186361e+01,-5.218727337625764306e+01,1.347712493097015169e+02,-7.263801037358115309e+01
9.083895488377771166e-01,7.416993378798402148e+01,-9.852218914403776751e+01,-6.958989623393047452e+01,-3.716123791167203194e+01,-5.189519125010958334e+01,1.339971375983938344e+02,-7.225259688314578455e+01
9.088774057383344207e-01,7.373307254040081204e+01,-9.788204106448606012e+01,-6.923582226819914354e+01,-3.705331165378174774e+01,-5.160160395035433112e+01,1.332195936221954753e+02,-7.186429739384507798e+01
9.093652626388917248e-01,7.329434219808933904e+01,-9.724000362979505496e+01,-6.887898219385689913e+01,-3.694318845522844441e+01,-5.130651340739755994e+01,1.324386200865816932e+02,-7.147312542030698523e+01
9.098531195394491400e-01,7.285374744247648948e+01,-9.659609509476099731e+01,-6.851937983109415597e+01,-3.683084902779011571e+01,-5.100992162319536760e+01,1.316542197883714778e+02,-7.107909472172251242e+01
9.103409764400064441e-01,7.241129296546046135e+01,-9.595033374965140638e+01,-6.815701919466515335e+01,-3.671627428401310311e+01,-5.071183067243454445e+01,1.308663956200102803e+02,-7.068221929946942339e+01
9.108288333405637482e-01,7.196698347114973160e+01,-9.530273791700385289e+01,-6.779190449509212613e+01,-3.659944534593721244e+01,-5.041224270370247496e+01,1.300751505737939624e+02,-7.028251339477222359e+01
9.113166902411211634e-01,7.152082367757057568e+01,-9.465332594845214942e+01,-6.742404013987352585e+01,-3.648034355370861448e+01,-5.011115994064954293e+01,1.292804877460405066e+02,-6.987999148640132319e+01
9.118045471416784675e-01,7.107281831833876140e+01,-9.400211622157455338e+01,-6.705343073469248338e+01,-3.635895047408006064e+01,-4.980858468314108478e+01,1.284824103412018985e+02,-6.947466828840907738e+01
9.122924040422357717e-01,7.062297214429575831e+01,-9.334912713676418150e+01,-6.668008108462647954e+01,-3.623524790879808677e+01,-4.950451930839932402e+01,1.276809216759175030e+02,-6.906655874790159544e+01
9.127802609427930758e-01,7.017128992511281638e+01,-9.269437711412615499e+01,-6.630399619536019884e+01,-3.610921790287834909e+01,-4.919896627213713458e+01,1.268760251830138230e+02,-6.865567804285009856e+01
9.132681178433504909e-01,6.971777645085902009e+01,-9.203788459039618886e+01,-6.592518127439889497e+01,-3.598084275276793420e+01,-4.889192810968161496e+01,1.260677244154448147e+02,-6.824204157993837327e+01
9.137559747439077951e-01,6.926243653353647289e+01,-9.137966801588569865e+01,-6.554364173228491097e+01,-3.585010501439538189e+01,-4.858340743708903631e+01,1.252560230501776743e+02,-6.782566499244849467e+01
9.142438316444652102e-01,6.880527500857765233e+01,-9.071974585144450032e+01,-6.515938318381236627e+01,-3.571698751110739778e+01,-4.827340695224794587e+01,1.244409248920150333e+02,-6.740656413818089732e+01
9.147316885450226254e-01,6.834629673631508240e+01,-9.005813656545858237e+01,-6.477241144924978755e+01,-3.558147334149462182e+01,-4.796192943597777258e+01,1.236224338773729841e+02,-6.698475509741825817e+01
9.152195454455799295e-01,6.788550660340848708e+01,-8.939485863085796780e+01,-6.438273255555745322e+01,-3.544354588710271514e+01,-4.764897775311197847e+01,1.228005540779864049e+02,-6.656025417091866814e+01
9.157074023461372336e-01,6.742290952424366424e+01,-8.872993052215905152e+01,-6.399035273761116827e+01,-3.530318882003248149e+01,-4.733455485357636405e+01,1.219752897045691924e+02,-6.613307787795211823e+01
9.161952592466946488e-01,6.695851044229455340e+01,-8.806337071252561088e+01,-6.359527843942630199e+01,-3.516038611042684181e+01,-4.701866377345600512e+01,1.211466451104122086e+02,-6.570324295437207240e+01
9.166831161472519529e-01,6.649231433145153858e+01,-8.739519767085563728e+01,-6.319751631538345293e+01,-3.501512203384530153e+01,-4.670130763605340007e+01,1.203146247949260186e+02,-6.527076635072467070e+01
9.171709730478092570e-01,6.602432619731328600e+01,-8.672542985888803457e+01,-6.279707323145456144e+01,-3.486738117852537044e+01,-4.638248965293558967e+01,1.194792334071224218e+02,-6.483566523039388585e+01
9.176588299483666722e-01,6.555455107844885276e+01,-8.605408572834062397e+01,-6.239395626643416648e+01,-3.471714845253251269e+01,-4.606221312497517317e+01,1.186404757490473116e+02,-6.439795696778764977e+01
9.181466868489239763e-01,6.508299404762050244e+01,-8.538118371806405094e+01,-6.198817271316855937e+01,-3.456440909079638146e+01,-4.574048144337842103e+01,1.177983567791480652e+02,-6.395765914655719087e+01
9.186345437494812805e-01,6.460966021297643636e+01,-8.470674225122623113e+01,-6.157973007979008173e+01,-3.440914866203554112e+01,-4.541729809070704960e+01,1.169528816155910391e+02,-6.351478955785763247e+01
9.191224006500386956e-01,6.413455472912687583e+01,-8.403077972096762949e+01,-6.116863609193710261e+01,-3.425135311204149957e+01,-4.509266664543179104e+01,1.161040555578505149e+02,-6.306936618486550117e+01
9.196102575505959997e-01,6.365768332847875399e+01,-8.335331390745407987e+01,-6.075489874192457762e+01,-3.409101054780237661e+01,-4.476659096538490701e+01,1.152518850413960507e+02,-6.262140645980535680e+01
9.200981144511533039e-01,6.317905177467794431e+01,-8.267436268414962797e+01,-6.033852622488191741e+01,-3.392810890175388749e+01,-4.443907497926128514e+01,1.143963765737156990e+02,-6.217092801295557081e+01
9.205859713517107190e-01,6.269866566211293701e+01,-8.199394416359719173e+01,-5.991952692984416018e+01,-3.376263560681505282e+01,-4.411012263155488000e+01,1.135375364317290234e+02,-6.171794896371677908e+01
9.210738282522680231e-01,6.221653065183686948e+01,-8.131207640395962244e+01,-5.949790946660846203e+01,-3.359457854801122068e+01,-4.377973797073326523e+01,1.126753711123931083e+02,-6.126248759543385347e+01
9.215616851528253273e-01,6.173265247555529101e+01,-8.062877740444078256e+01,-5.907368266711080906e+01,-3.342392607200444843e+01,-4.344792515098253460e+01,1.118098873399750346e+02,-6.080456234944404770e+01
9.220495420533827424e-01,6.124703693954510442e+01,-7.994406510079703310e+01,-5.864685558676659127e+01,-3.325066699644673207e+01,-4.311468843391903505e+01,1.109410920731944117e+02,-6.034419181922469022e+01
9.225373989539400466e-01,6.075968992850317107e+01,-7.925795736093787980e+01,-5.821743750577344656e+01,-3.307479061915574903e+01,-4.278003219026684434e+01,1.100689925122349990e+02,-5.988139474463923051e+01
9.230252558544973507e-01,6.027061740932401079e+01,-7.857047198061415827e+01,-5.778543793037614051e+01,-3.289628672711274504e+01,-4.244396090150070933e+01,1.091935961056230155e+02,-5.941619000628073621e+01
9.235131127550547658e-01,5.977982543480822386e+01,-7.788162667919689852e+01,-5.735086659409468268e+01,-3.271514560528326143e+01,-4.210647916145544656e+01,1.083149105569759456e+02,-5.894859661991489475e+01
9.240009696556121810e-01,5.928732014730092459e+01,-7.719143909554496474e+01,-5.691373345891516067e+01,-3.253135804526030483e+01,-4.176759167790140737e+01,1.074329438316199230e+02,-5.847863373102125450e+01
9.244888265561694851e-01,5.879310778225955403e+01,-7.649992678396118606e+01,-5.647404871644253888e+01,-3.234491535372987414e+01,-4.142730327408541768e+01,1.065477041630749113e+02,-5.800632060943244994e+01
9.249766834567267892e-01,5.829719467175135605e+01,-7.580710721023757515e+01,-5.603182278901636693e+01,-3.215580936075892993e+01,-4.108561889023778946e+01,1.056592000594086045e+02,-5.753167664407200022e+01
9.254645403572842044e-01,5.779958724788171764e+01,-7.511299774779031679e+01,-5.558706633078917747e+01,-3.196403242790610477e+01,-4.074254358504557416e+01,1.047674403094598290e+02,-5.705472133779070987e+01
9.259523972578415085e-01,5.730029204615208016e+01,-7.441761567388383014e+01,-5.513979022876789315e+01,-3.176957745615481699e+01,-4.039808253709177421e+01,1.038724339889309505e+02,-5.657547430230196284e+01
9.264402541583988127e-01,5.679931570874691005e+01,-7.372097816594268238e+01,-5.469000560381667242e+01,-3.157243789366862075e+01,-4.005224104625991544e+01,1.029741904663468688e+02,-5.609395525321415477e+01
9.269281110589562278e-01,5.629666498775163319e+01,-7.302310229795381247e+01,-5.423772381162343237e+01,-3.137260774336938596e+01,-3.970502453510525953e+01,1.020727194088847796e+02,-5.561018400516269367e+01
9.274159679595135319e-01,5.579234674830038188e+01,-7.232400503695804161e+01,-5.378295644362889050e+01,-3.117008157033795968e+01,-3.935643855019184656e+01,1.011680307880724854e+02,-5.512418046704047470e+01
9.279038248600708361e-01,5.528636797165277983e+01,-7.162370323962906582e+01,-5.332571532791742186e+01,-3.096485450903692538e+01,-3.900648876339496951e+01,1.002601348853536933e+02,-5.463596463732570641e+01
9.283916817606282512e-01,5.477873575820142804e+01,-7.092221364894298574e+01,-5.286601253007126644e+01,-3.075692227035623816e+01,-3.865518097317017521e+01,9.934904229752378058e+01,-5.414555659950909927e+01
9.288795386611855553e-01,5.426945733040953002e+01,-7.021955289093710917e+01,-5.240386035398746856e+01,-3.054628114848145515e+01,-3.830252110578835811e+01,9.843476394203408120e+01,-5.365297651761974862e+01
9.293673955617428595e-01,5.375854003567729933e+01,-6.951573747155607919e+01,-5.193927134265648959e+01,-3.033292802758388262e+01,-3.794851521653583859e+01,9.751731106216337253e+01,-5.315824463184817006e+01
9.298552524623002746e-01,5.324599134913917453e+01,-6.881078377358862497e+01,-5.147225827890424199e+01,-3.011686038833373402e+01,-3.759316949088144355e+01,9.659669523205950270e+01,-5.266138125426891037e+01
9.303431093628575788e-01,5.273181887639125875e+01,-6.810470805369364200e+01,-5.100283418609689079e+01,-2.989807631423578371e+01,-3.723649024560932475e+01,9.567292836165006520e+01,-5.216240676466160409e+01
9.308309662634148829e-01,5.221603035614731425e+01,-6.739752643951366906e+01,-5.053101232880723614e+01,-2.967657449778706535e+01,-3.687848392991705992e+01,9.474602270141961924e+01,-5.166134160642940998e+01
9.313188231639722980e-01,5.169863366282588402e+01,-6.668925492687883150e+01,-5.005680621344461656e+01,-2.945235424645744260e+01,-3.651915712648042245e+01,9.381599084705764824e+01,-5.115820628261683822e+01
9.318066800645296022e-01,5.117963680906721180e+01,-6.597990937709991499e+01,-4.958022958884750864e+01,-2.922541548849276083e+01,-3.615851655248417984e+01,9.288284574397518156e+01,-5.065302135202614409e+01
9.322945369650869063e-01,5.065904794817914336e+01,-6.526950551434933345e+01,-4.910129644683762962e+01,-2.899575877853998307e+01,-3.579656906061796207e+01,9.194660069168800476e+01,-5.014580742543104463e+01
9.327823938656443215e-01,5.013687537651399140e+01,-6.455805892313235006e+01,-4.862002102273790172e+01,-2.876338530309534391e+01,-3.543332164003910378e+01,9.100726934807094892e+01,-4.963658516188998959e+01
9.332702507662017366e-01,4.961312753577493595e+01,-6.384558504584709482e+01,-4.813641779585246638e+01,-2.852829688577479672e+01,-3.506878141730094711e+01,9.006486573348003333e+01,-4.912537526515755815e+01
9.337581076667590407e-01,4.908781301525225160e+01,-6.313209918043344260e+01,-4.765050148990930268e+01,-2.829049599240692103e+01,-3.470295565724714493e+01,8.911940423474288764e+01,-4.861219848019398881e+01
9.342459645673164559e-01,4.856094055398899911e+01,-6.241761647811038216e+01,-4.716228707346513005e+01,-2.804998573594812683e+01,-3.433585176387166626e+01,8.817089960901762424e+01,-4.809707558977304132e+01
9.347338214678737600e-01,4.803251904287791518e+01,-6.170215194120443414e+01,-4.667178976027398107e+01,-2.780676988122102600e+01,-3.396747728114556963e+01,8.721936698752227812e+01,-4.758002741118935575e+01
9.352216783684310641e-01,4.750255752668677189e+01,-6.098572042106458468e+01,-4.617902500961698564e+01,-2.756085284947438296e+01,-3.359783989380868263e+01,8.626482187913012467e+01,-4.706107479306271557e+01
9.357095352689883683e-01,4.697106520601446533e+01,-6.026833661606823966e+01,-4.568400852659583222e+01,-2.731223972276622547e+01,-3.322694742812797841e+01,8.530728017383610506e+01,-4.654023861224189318e+01
9.361973921695457834e-01,4.643805143917666101e+01,-5.955001506971509428e+01,-4.518675626238814402e+01,-2.706093624816912069e+01,-3.285480785262147663e+01,8.434675814609018119e+01,-4.601753977080618796e+01
9.366852490701030876e-01,4.590352574402228214e+01,-5.883077016881172483e+01,-4.468728441446658195e+01,-2.680694884179843740e+01,-3.248142927874889097e+01,8.338327245800191179e+01,-4.549299919316668195e+01
9.371731059706603917e-01,4.536749779967804841e+01,-5.811061614174273160e+01,-4.418560942677871139e+01,-2.655028459266216956e+01,-3.210681996156689877e+01,8.241684016240995447e+01,-4.496663782326383085e+01
9.376609628712178068e-01,4.482997744822436914e+01,-5.738956705683254711e+01,-4.368174798989084451e+01,-2.629095126633401236e+01,-3.173098830035127094e+01,8.144747870582280314e+01,-4.443847662186507819e+01
9.381488197717751110e-01,4.429097469630136885e+01,-5.666763682079719899e+01,-4.317571704109468556e+01,-2.602895730844900157e+01,-3.135394283918532565e+01,8.047520593122905552e+01,-4.390853656396102878e+01
9.386366766723324151e-01,4.375049971664354587e+01,-5.594483917728300071e+01,-4.266753376447546486e+01,-2.576431184802098073e+01,-3.097569226751322802e+01,7.950004008077367246e+01,-4.337683863625883873e+01
9.391245335728898302e-01,4.320856284954477644e+01,-5.522118770549506905e+01,-4.215721559094299664e+01,-2.549702470058288384e+01,-3.059624542065964192e+01,7.852199979830375298e+01,-4.284340383477452008e+01
9.396123904734471344e-01,4.266517460425499308e+01,-5.449669581891722459e+01,-4.164478019822698229e+01,-2.522710637115025634e+01,-3.021561128031667920e+01,7.754110413178631234e+01,-4.230825316252519031e+01
9.401002473740044385e-01,4.212034566030320093e+01,-5.377137676411630451e+01,-4.113024551083169200e+01,-2.495456805700556657e+01,-2.983379897499406042e+01,7.655737253558824307e+01,-4.177140762731663415e+01
9.405881042745618537e-01,4.157408686875362491e+01,-5.304524361963979828e+01,-4.061362969995624184e+01,-2.467942165030668278e+01,-2.945081778043774889e+01,7.557082487263096482e+01,-4.123288823963216032e+01
9.410759611751191578e-01,4.102640925339114375e+01,-5.231830929500166150e+01,-4.009495118337672181e+01,-2.440167974051736266e+01,-2.906667712001394577e+01,7.458148141641230211e+01,-4.069271601061932842e+01
9.415638180756764619e-01,4.047732401183439777e+01,-5.159058652975430448e+01,-3.957422862528908780e+01,-2.412135561665918360e+01,-2.868138656505745487e+01,7.358936285289307477e+01,-4.015091195017296855e+01
9.420516749762338771e-01,3.992684251658181438e+01,-5.086208789265385377e+01,-3.905148093611737892e+01,-2.383846326938763838e+01,-2.829495583518829704e+01,7.259449028225846234e+01,-3.960749706511972335e+01
9.425395318767912922e-01,3.937497631598620984e+01,-5.013282578091215669e+01,-3.852672727228313931e+01,-2.355301739288973906e+01,-2.790739479859308148e+01,7.159688522054436532e+01,-3.906249235749928062e+01
9.430273887773485963e-01,3.882173713515884117e+01,-4.940281241953803004e+01,-3.799998703593730198e+01,-2.326503338660416986e+01,-2.751871347227226394e+01,7.059656960113304081e+01,-3.851591882294420088e+01
9.435152456779060115e-01,3.826713687680293674e+01,-4.867205986076632485e+01,-3.747127987465409404e+01,-2.297452735676359481e+01,-2.712892202225290106e+01,6.959356577611566763e+01,-3.796779744915725274e+01
9.440031025784633156e-01,3.771118762198058505e+01,-4.794057998358105266e+01,-3.694062568109070810e+01,-2.268151611776113796e+01,-2.673803076376976051e+01,6.858789651753008343e+01,-3.741814921449072529e+01
9.444909594790206198e-01,3.715390163080436992e+01,-4.720838449332073594e+01,-3.640804459260510129e+01,-2.238601719333685480e+01,-2.634605016140898570e+01,6.757958501845838839e+01,-3.686699508661934033e+01
9.449788163795780349e-01,3.659529134306278308e+01,-4.647548492137764953e+01,-3.587355699083948934e+01,-2.208804881758860006e+01,-2.595299082922013056e+01,6.656865489399935143e+01,-3.631435602131494988e+01
9.454666732801353390e-01,3.603536937877453283e+01,-4.574189262498518360e+01,-3.533718350126598295e+01,-2.178762993580492946e+01,-2.555886353079362294e+01,6.555513018210827170e+01,-3.576025296131908959e+01
9.459545301806926432e-01,3.547414853867126538e+01,-4.500761878709209185e+01,-3.479894499269313712e+01,-2.148478020511956643e+01,-2.516367917930312359e+01,6.453903534430288857e+01,-3.520470683531219436e+01
9.464423870812500583e-01,3.491164180461233713e+01,-4.427267441632864120e+01,-3.425886257673727897e+01,-2.117951999498978211e+01,-2.476744883751529613e+01,6.352039526624135846e+01,-3.464773855698361871e+01
9.469302439818073625e-01,3.434786233992979021e+01,-4.353707034706238943e+01,-3.371695760725663860e+01,-2.087187038749701884e+01,-2.437018371776576942e+01,6.249923525816996062e+01,-3.408936902420014547e+01
9.474181008823646666e-01,3.378282348969857907e+01,-4.280081723953676232e+01,-3.317325167974365741e+01,-2.056185317746786367e+01,-2.397189518189775370e+01,6.147558105523080485e+01,-3.352961911826853481e+01
9.479059577829219707e-01,3.321653878094393519e+01,-4.206392558010827543e+01,-3.262776663068684257e+01,-2.024949087242117685e+01,-2.357259474117171649e+01,6.044945881765126927e+01,-3.296850970330340402e+01
9.483938146834793859e-01,3.264902192277283177e+01,-4.132640568156516281e+01,-3.208052453688967631e+01,-1.993480669233480995e+01,-2.317229405613694126e+01,5.942089513079186247e+01,-3.240606162568807491e+01
9.488816715840366900e-01,3.208028680643731434e+01,-4.058826768353760173e+01,-3.153154771475392693e+01,-1.961782456923557305e+01,-2.277100493647036572e+01,5.838991700506598903e+01,-3.184229571363560041e+01
9.493695284845939941e-01,3.151034750532817341e+01,-3.984952155299796317e+01,-3.098085871952616088e+01,-1.929856914661224820e+01,-2.236873934078179360e+01,5.735655187572963598e+01,-3.127723277684880543e+01
9.498573853851514093e-01,3.093921827490031617e+01,-3.911017708485187683e+01,-3.042848034450830852e+01,-1.897706577865174538e+01,-2.196550937638617285e+01,5.632082760254247233e+01,-3.071089360628030818e+01
9.503452422857087134e-01,3.036691355769617928e+01,-3.837024387125887870e+01,-2.987443561490735533e+01,-1.865334054437235878e+01,-2.156132729723586650e+01,5.528277247522081694e+01,-3.014329893682121764e+01
9.508330991862660175e-01,2.979344808971816150e+01,-3.762973072899286819e+01,-2.931874766662759768e+01,-1.832742038745258029e+01,-2.115620545859606594e+01,5.424241530446948190e+01,-2.957446870676526984e+01
9.513209560868234327e-01,2.921883673114753677e+01,-3.688864695804951310e+01,-2.876143993822616807e+01,-1.799933233314944303e+01,-2.075015638233048776e+01,5.319978519413728435e+01,-2.900442345076482198e+01
9.518088129873808478e-01,2.864309451616510671e+01,-3.614700202537225948e+01,-2.820253618151472352e+01,-1.766910395605587425e+01,-2.034319277706206819e+01,5.215491167753392432e+01,-2.843318404613577499e+01
9.522966698879381520e-01,2.806623670172855611e+01,-3.540480522663079910e+01,-2.764206040868649339e+01,-1.733676358234815140e+01,-1.993532752065395286e+01,5.110782478114187199e+01,-2.786077133191315269e+01
9.527845267884955671e-01,2.748827876233249512e+01,-3.466206568825000289e+01,-2.708003688690455490e+01,-1.700234027505987555e+01,-1.952657365642359366e+01,5.005855501349117986e+01,-2.728720610924249357e+01
9.532723836890528712e-01,2.690923638492736814e+01,-3.391879236957617394e+01,-2.651649013303358515e+01,-1.666586381952576801e+01,-1.911694438946463848e+01,4.900713335432822504e+01,-2.671250914187327297e+01
9.537602405896101754e-01,2.632912546399385434e+01,-3.317499406517636373e+01,-2.595144490851185282e+01,-1.632736470899356718e+01,-1.870645308307426191e+01,4.795359124407260509e+01,-2.613670115675103034e+01
9.542480974901675905e-01,2.574796209677621306e+01,-3.243067940727545562e+01,-2.538492621436672536e+01,-1.598687413040577354e+01,-1.829511325528822496e+01,4.689796057356795700e+01,-2.555980284471157304e+01
9.547359543907248947e-01,2.516576257867290067e+01,-3.168585686832864212e+01,-2.481695928637220661e+01,-1.564442395035053757e+01,-1.788293857552272570e+01,4.584027367412412701e+01,-2.498183486127581432e+01
9.552238112912821988e-01,2.458254339878363481e+01,-3.094053476372811318e+01,-2.424756959034760229e+01,-1.530004670118096044e+01,-1.746994286132225582e+01,4.478056330784888672e+01,-2.440281782754404105e+01
9.557116681918396139e-01,2.399832123561499841e+01,-3.019472125464695722e+01,-2.367678281759923919e+01,-1.495377556730418966e+01,-1.705614007521497300e+01,4.371886265827313878e+01,-2.382277233119203430e+01
9.561995250923969181e-01,2.341311295294360306e+01,-2.944842435101886480e+01,-2.310462488050466590e+01,-1.460564437163969131e+01,-1.664154432167502051e+01,4.265520532126762987e+01,-2.324171892756790214e+01
9.566873819929542222e-01,2.282693559583538345e+01,-2.870165191465163446e+01,-2.253112190823742722e+01,-1.425568756224584632e+01,-1.622616984419064323e+01,4.158962529624911753e+01,-2.265967814088832100e+01
9.571752388935116374e-01,2.223980638682371591e+01,-2.795441166247832854e+01,-2.195630024263544655e+01,-1.390394019911647305e+01,-1.581003102244006442e+01,4.052215697768004787e+01,-2.207667046553661194e+01
9.576630957940689415e-01,2.165174272224486884e+01,-2.720671116994379446e+01,-2.138018643421142073e+01,-1.355043794114637379e+01,-1.539314236957406834e+01,3.945283514685986148e+01,-2.149271636746154712e+01
9.581509526946262456e-01,2.106276216872980811e+01,-2.645855787452536845e+01,-2.080280723830416889e+01,-1.319521703326534912e+01,-1.497551852960457630e+01,3.838169496400544034e+01,-2.090783628567553620e+01
9.586388095951835497e-01,2.047288245985474830e+01,-2.570995907939109770e+01,-2.022418961137345406e+01,-1.283831429374210842e+01,-1.455717427490094451e+01,3.730877196062572665e+01,-2.032205063385486099e+01
9.591266664957409649e-01,1.988212149294835029e+01,-2.496092195719249673e+01,-1.964436070743613172e+01,-1.247976710165680458e+01,-1.413812450379248986e+01,3.623410203218607961e+01,-1.973537980203975195e+01
9.596145233962982690e-01,1.929049732605728806e+01,-2.421145355399399790e+01,-1.906334787464525249e+01,-1.211961338454317882e+01,-1.371838423827835918e+01,3.515772143106590164e+01,-1.914784415843582366e+01
9.601023802968555731e-01,1.869802817506776194e+01,-2.346156079333647071e+01,-1.848117865200992327e+01,-1.175789160619902418e+01,-1.329796862184328710e+01,3.407966675980501492e+01,-1.855946405131507149e+01
9.605902371974129883e-01,1.810473241098588915e+01,-2.271125048043781547e+01,-1.789788076625857727e+01,-1.139464075466647941e+01,-1.287689291738093011e+01,3.299997496464393265e+01,-1.797025981101841197e+01
9.610780940979704035e-01,1.751062855737522383e+01,-2.196052930652913204e+01,-1.731348212884409676e+01,-1.102990033038135032e+01,-1.245517250522394370e+01,3.191868332935528585e+01,-1.738025175205897810e+01
9.615659509985277076e-01,1.691573528795142423e+01,-2.120940385332602673e+01,-1.672801083309081349e+01,-1.066371033449129868e+01,-1.203282288128053246e+01,3.083582946936594027e+01,-1.678946017532551949e+01
9.620538078990851227e-01,1.632007142433399949e+01,-2.045788059763511413e+01,-1.614149515148319836e+01,-1.029611125734293609e+01,-1.160985965527755326e+01,2.975145132617004506e+01,-1.619790537038619505e+01
9.625416647996424269e-01,1.572365593395707428e+01,-1.970596591609809067e+01,-1.555396353309815538e+01,-9.927144067138957695e+00,-1.118629854911145927e+01,2.866558716203625679e+01,-1.560560761789441209e+01
9.630295217001997310e-01,1.512650792813556500e+01,-1.895366609006910252e+01,-1.496544460117763542e+01,-9.556850198763209292e+00,-1.076215539530469378e+01,2.757827555500295347e+01,-1.501258719209353210e+01
9.635173786007571461e-01,1.452864666029044649e+01,-1.820098731062962116e+01,-1.437596715084475463e+01,-9.185271542775753417e+00,-1.033744613556989478e+01,2.648955539416764182e+01,-1.441886436342356781e+01
9.640052355013144503e-01,1.393009152433102393e+01,-1.744793568373849979e+01,-1.378556014696173548e+01,-8.812450434576888370e+00,-9.912186819480664823e+00,2.539946587526722865e+01,-1.382445940122830308e+01
9.644930924018717544e-01,1.333086205319381357e+01,-1.669451723551668465e+01,-1.319425272212912503e+01,-8.438429643739684849e+00,-9.486393603248492568e+00,2.430804649654813687e+01,-1.322939257656210366e+01
9.649809493024291696e-01,1.273097791754023334e+01,-1.594073791766918191e+01,-1.260207417482839887e+01,-8.063252363512475540e+00,-9.060082748607408476e+00,2.321533705493033040e+01,-1.263368416509872461e+01
9.654688062029864737e-01,1.213045892461113873e+01,-1.518660361304202588e+01,-1.200905396770620470e+01,-7.686962200490145669e+00,-8.633270621805033684e+00,2.212137764246182670e+01,-1.203735445014024563e+01
9.659566631035437778e-01,1.152932501723820735e+01,-1.443212014131411003e+01,-1.141522172600001461e+01,-7.309603164454060220e+00,-8.205973692699931377e+00,2.102620864306348025e+01,-1.144042372572592647e+01
9.664445200041011930e-01,1.092759627301399838e+01,-1.367729326482616337e+01,-1.082060723610720743e+01,-6.931219658381944981e+00,-7.778208533966660454e+00,1.992987072956748307e+01,-1.084291229984303051e+01
9.669323769046584971e-01,1.032529290361879859e+01,-1.292212869454465718e+01,-1.022524044429555623e+01,-6.551856468626421126e+00,-7.349991820407120180e+00,1.883240486104618228e+01,-1.024484049773758620e+01
9.674202338052158012e-01,9.722435254304537366e+00,-1.216663209616077168e+01,-9.629151455555474470e+00,-6.171558755262413598e+00,-6.921340328368386530e+00,1.773385228043158790e+01,-9.646228665325365270e+00
9.679080907057732164e-01,9.119043803536870385e+00,-1.141080909632608176e+01,-9.032370532595122015e+00,-5.790372042604140290e+00,-6.492270935267888454e+00,1.663425451242774145e+01,-9.047097172704329893e+00
9.683959476063305205e-01,8.515139162795138716e+00,-1.065466528902422105e+01,-8.434928094977985680e+00,-5.408342209891442209e+00,-6.062800619225622967e+00,1.553365336171526501e+01,-8.447466417768040969e+00
9.688838045068878246e-01,7.910742076528082478e+00,-9.898206242076305728e+00,-7.836854718400999786e+00,-5.025515482144210289e+00,-5.632946458801979972e+00,1.443209091144433565e+01,-7.847356829918082255e+00
9.693716614074452398e-01,7.305873422268327033e+00,-9.141437503783492957e+00,-7.238181134115993842e+00,-4.641938421186678099e+00,-5.202725632843273829e+00,1.332960952202150473e+01,-7.246788873878415416e+00
9.698595183080025439e-01,6.700554210904975605e+00,-8.384364609706111082e+00,-6.638938228493987737e+00,-4.257657916841314005e+00,-4.772155420434521567e+00,1.222625183018919515e+01,-6.645783053611028279e+00
9.703473752085598480e-01,6.094805587111713940e+00,-7.626993089576009410e+00,-6.039157042729661029e+00,-3.872721178290547961e+00,-4.341253200957647884e+00,1.112206074839315484e+01,-6.044359916330342308e+00
9.708352321091172632e-01,5.488648829933142181e+00,-6.869328474345542723e+00,-5.438868772688701725e+00,-3.487175725608124832e+00,-3.910036454257000749e+00,1.001707946444275166e+01,-5.442540056618962119e+00
9.713230890096746784e-01,4.882105353530496572e+00,-6.111376303374593810e+00,-4.838104768899213148e+00,-3.101069381460781482e+00,-3.478522760913038248e+00,8.911351441466333512e+00,-4.840344120646063786e+00
9.718109459102319825e-01,4.275196708082942720e+00,-5.353142131750987076e+00,-4.236896536683374848e+00,-2.714450262977817996e+00,-3.046729802621463978e+00,7.804920418154554618e+00,-4.237792810484512174e+00
9.722988028107892866e-01,3.667944580843251146e+00,-4.594631537742639438e+00,-3.635275736428202009e+00,-2.327366773787938214e+00,-2.614675362676972536e+00,6.697830409289675657e+00,-3.634906888525608615e+00
9.727866597113467018e-01,3.060370797359934336e+00,-3.835850130396694091e+00,-3.033274184007308083e+00,-1.939867596230730795e+00,-2.182377326570159148e+00,5.590125706582661280e+00,-3.031707182003393175e+00
9.732745166119040059e-01,2.452497322845084149e+00,-3.076803557259593092e+00,-2.430923851333224306e+00,-1.552001683730040993e+00,-1.749853682682892098e+00,4.481850879780413521e+00,-2.428214587607966379e+00
9.737623735124613100e-01,1.844346263711701184e+00,-2.317497512247920444e+00,-1.828256867063672741e+00,-1.163818253343814391e+00,-1.317122523098998910e+00,3.373050778086362556e+00,-1.824450076211371341e+00
9.742502304130187252e-01,1.235939869258355639e+00,-1.557937743642135775e+00,-1.225305517440015590e+00,-7.753667784768965010e-01,-8.842020445145600815e-01,2.263770531854102597e+00,-1.220434697684086078e+00
9.747380873135760293e-01,6.273005335162306073e-01,-7.981300622222464725e-01,-6.221022472726960295e-01,-3.866969817659227648e-01,-4.511105492584895904e-01,1.154055554581520093e+00,-6.161895858170696183e-01
9.752259442141334445e-01,1.845079725536789492e-02,-3.808034954131961358e-02,-1.867966107048697408e-02,2.141171865617294730e-03,-1.786644642113761894e-02,4.395154519952485656e-02,-1.173596334616590527e-02


==> data/logits/plot_logits_1.csv <==
t,y0,y1,y2,y3,y4,y5,y6,y7,y8,y9
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.870217378392224165e-04,2.683751117717317683e-02,2.373056134130436742e-02,-1.578132214209427425e-02,1.182560726651880369e-02,-1.667547962381808746e-02,-4.831084131428509815e-04,1.975057280703276449e-02
9.740434756784448330e-04,5.370950002354553388e-02,4.749229464253309357e-02,-3.158298181740244043e-02,2.366648541785497037e-02,-3.337273651151081988e-02,-9.665586022177298509e-04,3.952654518843312648e-02
1.461065213517666979e-03,8.061555420174708331e-02,7.128552248810833547e-02,-4.740480016979582018e-02,3.552253168178352155e-02,-5.009186978790793748e-02,-1.450063677948216362e-03,5.932764006624877129e-02
1.948086951356889666e-03,1.075552568287662936e-01,9.511056907326771725e-02,-6.324659618127080607e-02,4.739364193028629962e-02,-6.683297866538330523e-02,-1.933334377062143755e-03,7.915357722714752575e-02
2.435108689196112137e-03,1.345281864999346988e-01,1.189677601769657533e-01,-7.910818667538886684e-02,5.927971068525444281e-02,-8.359616243420978088e-02,-2.416079081119532762e-03,9.900407333427928280e-02
2.922130427035333957e-03,1.615339173203105549e-01,1.428574231422528040e-01,-9.498938632503028945e-02,7.118063112756742306e-02,-1.003815204580027765e-01,-2.898003835065235401e-03,1.188788419445426792e-01
3.409152164874556645e-03,1.885720189434623162e-01,1.667798868641307275e-01,-1.108900076644623173e-01,8.309629510954968934e-02,-1.171891521742537412e-01,-3.378812365506592141e-03,1.387775935312563769e-01
3.896173902713779332e-03,2.156420566176507903e-01,1.907354817848840589e-01,-1.268098611057203451e-01,9.502659317080359991e-02,-1.340191570999520465e-01,-3.858206098715462329e-03,1.587000355122341611e-01
4.383195640553001586e-03,2.427435912394109441e-01,2.147245398968897212e-01,-1.427487549593034755e-01,1.069714145574193476e-01,-1.508716348422962927e-01,-4.335884178355571550e-03,1.786458722832652279e-01
4.870217378392224274e-03,2.698761794145331794e-01,2.387473947529023532e-01,-1.587064954591843602e-01,1.189306472445624263e-01,-1.677466851144951976e-01,-4.811543482934228788e-03,1.986148052569988720e-01
5.357239116231446961e-03,2.970393735264438284e-01,2.628043814838167958e-01,-1.746828867921321748e-01,1.309041779624373902e-01,-1.846444077566569697e-01,-5.284878642979162766e-03,2.186065329072331975e-01
5.844260854070667914e-03,3.242327218119839261e-01,2.868958368239063472e-01,-1.906777311313494483e-01,1.428918922256282031e-01,-2.015649027617675837e-01,-5.755582057940036855e-03,2.386207508186082848e-01
6.331282591909890602e-03,3.514557684445895891e-01,3.110220991435396209e-01,-2.066908286744239542e-01,1.548936743658169135e-01,-2.185082703067602605e-01,-6.223343912814427448e-03,2.586571517417051713e-01
6.818304329749113289e-03,3.787080536248693674e-01,3.351835084893728944e-01,-2.227219776855927647e-01,1.669094075678777822e-01,-2.354746107886708240e-01,-6.687852194499702141e-03,2.787154256535471775e-01
7.305326067588335977e-03,4.059891136785818699e-01,3.593804066320186452e-01,-2.387709745423218788e-01,1.789389739093490694e-01,-2.524640248658848174e-01,-7.148792707868029117e-03,2.987952598235072421e-01
7.792347805427558664e-03,4.332984811620127497e-01,3.836131371211918273e-01,-2.548376137861976254e-01,1.909822544032810376e-01,-2.694766135044728284e-01,-7.605849091567723486e-03,3.188963388846189351e-01
8.279369543266780485e-03,4.606356849747518800e-01,4.078820453483334996e-01,-2.709216881781347785e-01,2.030391290444628072e-01,-2.865124780296151030e-01,-8.058702833548425648e-03,3.390183449102930902e-01
8.766391281106003172e-03,4.880002504798675034e-01,4.321874786167095861e-01,-2.870229887578963357e-01,2.151094768590232631e-01,-3.035717201821152011e-01,-8.507033286311610487e-03,3.591609574964376161e-01
9.253413018945224125e-03,5.153916996314815702e-01,4.565297862189864331e-01,-3.031413049079273447e-01,2.271931759574112308e-01,-3.206544421800024414e-01,-8.950517681885747368e-03,3.793238538489820399e-01
9.740434756784448547e-03,5.428095511097449366e-01,4.809093195222865491e-01,-3.192764244215042235e-01,2.392901035907519236e-01,-3.377607467852252188e-01,-9.388831146526027682e-03,3.995067088768080033e-01
1.022745649462366950e-02,5.702533204632083130e-01,5.053264320607138149e-01,-3.354281335751961302e-01,2.514001362105789394e-01,-3.548907373754298655e-01,-9.821646715139464856e-03,4.197091952900812162e-01
1.071447823246289392e-02,5.977225202585975117e-01,5.297814796353637057e-01,-3.515962172056397161e-01,2.635231495319448891e-01,-3.720445180208329372e-01,-1.024863534543357657e-02,4.399309837039902527e-01
1.120149997030211488e-02,6.252166602379833904e-01,5.542748204218042041e-01,-3.677804587906315925e-01,2.756590185999093778e-01,-3.892221935661795418e-01,-1.066946593179222968e-02,4.601717427478899114e-01
1.168852170814133583e-02,6.527352474833572060e-01,5.788068150850400606e-01,-3.839806405345312923e-01,2.878076178594023427e-01,-4.064238697177938731e-01,-1.108380531887290243e-02,4.804311391798498088e-01
1.217554344598056025e-02,6.802777865885952790e-01,6.033778269019419715e-01,-4.001965434579768943e-01,2.999688212284637445e-01,-4.236496531357139550e-01,-1.149131831493246936e-02,5.007088380066021527e-01
1.266256518381978120e-02,7.078437798388335089e-01,6.279882218911660985e-01,-4.164279474919191371e-01,3.121425021748630568e-01,-4.408996515309203668e-01,-1.189166770487457003e-02,5.210045026089010767e-01
1.314958692165900563e-02,7.354327273972335322e-01,6.526383689505401708e-01,-4.326746315759633088e-01,3.243285337960919446e-01,-4.581739737676510105e-01,-1.228451426302362703e-02,5.413177948722800448e-01
1.363660865949822658e-02,7.630441274991601741e-01,6.773286400019397080e-01,-4.489363737610362337e-01,3.365267889027407366e-01,-4.754727299708123023e-01,-1.266951676562366735e-02,5.616483753232257570e-01
1.412363039733744927e-02,7.906774766537301158e-01,7.020594101436127277e-01,-4.652129513163464347e-01,3.487371401052385966e-01,-4.927960316384601969e-01,-1.304633200306062890e-02,5.819959032707320290e-01
1.461065213517667195e-02,8.183322698528046057e-01,7.268310578100247721e-01,-4.815041408406874890e-01,3.609594599039886997e-01,-5.101439917594013940e-01,-1.341461479181116356e-02,6.023600369532920995e-01
1.509767387301589464e-02,8.460080007873299612e-01,7.516439649391299938e-01,-4.978097183780205714e-01,3.731936207828602248e-01,-5.275167249358473365e-01,-1.377401798611435635e-02,6.227404336912590876e-01
1.558469561085511733e-02,8.737041620711295531e-01,7.764985171471718850e-01,-5.141294595374089615e-01,3.854394953060797935e-01,-5.449143475111948298e-01,-1.412419248937007987e-02,6.431367500446477647e-01
1.607171734869434002e-02,9.014202454720396940e-01,8.013951039109039609e-01,-5.304631396172261315e-01,3.976969562184736184e-01,-5.623369777028570660e-01,-1.446478726526168046e-02,6.635486419763010346e-01
1.655873908653356097e-02,9.291557421505048930e-01,8.263341187573488567e-01,-5.468105337337185734e-01,4.099658765491156487e-01,-5.797847357402242663e-01,-1.479544934860238525e-02,6.839757650205043893e-01
1.704576082437278539e-02,9.569101429055202335e-01,8.513159594609784886e-01,-5.631714169538469816e-01,4.222461297183259799e-01,-5.972577440076773936e-01,-1.511582385590717892e-02,7.044177744569655175e-01
1.753278256221200634e-02,9.846829384279960351e-01,8.763410282484022096e-01,-5.795455644324615241e-01,4.345375896480615507e-01,-6.147561271927115545e-01,-1.542555399569012220e-02,7.248743254902183519e-01
1.801980430005122730e-02,1.012473619561524485e+00,9.014097320105212141e-01,-5.959327515537844455e-01,4.468401308756791979e-01,-6.322800124391407817e-01,-1.572428107848611312e-02,7.453450734344303497e-01
1.850682603789044825e-02,1.040281677570558783e+00,9.265224825221844984e-01,-6.123327540772213196e-01,4.591536286710860004e-01,-6.498295295054112852e-01,-1.601164452659620263e-02,7.658296739036254408e-01
1.899384777572967614e-02,1.068106604415945959e+00,9.516796966692699922e-01,-6.287453482874545418e-01,4.714779591572438866e-01,-6.674048109279652197e-01,-1.628728188356012851e-02,7.863277830072774588e-01
1.948086951356889709e-02,1.095947893037882315e+00,9.768817966832732402e-01,-6.451703111488680253e-01,4.838129994340621409e-01,-6.850059921897150295e-01,-1.655082882335140448e-02,8.068390575513268992e-01
1.996789125140811805e-02,1.123805037646316007e+00,1.002129210383404079e+00,-6.616074204643104251e-01,4.961586277056890815e-01,-7.026332118936343685e-01,-1.680191915929796220e-02,8.273631552446336634e-01
2.045491298924733900e-02,1.151677534018664018e+00,1.027422371426095715e+00,-6.780564550381248390e-01,5.085147234111397907e-01,-7.202866119413842139e-01,-1.704018485272837391e-02,8.478997349107746384e-01
2.094193472708655995e-02,1.179564879804997801e+00,1.052761719562044451e+00,-6.945171948435343579e-01,5.208811673583364499e-01,-7.379663377170733174e-01,-1.726525602134218462e-02,8.684484567052979109e-01
2.142895646492578784e-02,1.207466574840551976e+00,1.078147700900661032e+00,-7.109894211942904274e-01,5.332578418614871696e-01,-7.556725382760586252e-01,-1.747676094730454821e-02,8.890089823383215961e-01
2.191597820276500880e-02,1.235382121465764760e+00,1.103580768182118588e+00,-7.274729169207215795e-01,5.456446308819036251e-01,-7.734053665389197807e-01,-1.767432608506694369e-02,9.095809753026372624e-01
2.240299994060422975e-02,1.263311024853560172e+00,1.129061381056730928e+00,-7.439674665499960149e-01,5.580414201721229928e-01,-7.911649794904209720e-01,-1.785757606891127947e-02,9.301641011071010157e-01
2.289002167844345070e-02,1.291252793344161320e+00,1.154590006371935207e+00,-7.604728564907808908e-01,5.704480974234683588e-01,-8.089515383836469731e-01,-1.802613372021982796e-02,9.507580275155276262e-01
2.337704341628267166e-02,1.319206938787141681e+00,1.180167118466593390e+00,-7.769888752221165706e-01,5.828645524169122627e-01,-8.267652089491258627e-01,-1.817962005447004703e-02,9.713624247908665410e-01
2.386406515412189955e-02,1.347172976891121809e+00,1.205793199473006450e+00,-7.935153134867525271e-01,5.952906771774266748e-01,-8.446061616091986579e-01,-1.831765428795256723e-02,9.919769659449687582e-01
2.435108689196112050e-02,1.375150427580642321e+00,1.231468739626191189e+00,-8.100519644886635673e-01,6.077263661316114618e-01,-8.624745716973314380e-01,-1.843985384421648055e-02,1.012601326993587847e+00
2.483810862980034145e-02,1.403138815360483793e+00,1.257194237580684604e+00,-8.265986240949109165e-01,6.201715162687212457e-01,-8.803706196825521468e-01,-1.854583436023826692e-02,1.033235187216829054e+00
2.532513036763956241e-02,1.431137669687490899e+00,1.282970200734920407e+00,-8.431550910418752487e-01,6.326260273051150795e-01,-8.982944913990426050e-01,-1.863520969231380331e-02,1.053878229425070367e+00
2.581215210547878683e-02,1.459146525349739321e+00,1.308797145563022513e+00,-8.597211671457722915e-01,6.450898018520563326e-01,-9.162463782807787060e-01,-1.870759192167859020e-02,1.074530140230251840e+00
2.629917384331801125e-02,1.487164922852940219e+00,1.334675597953941306e+00,-8.762966575173880557e-01,6.575627455868222615e-01,-9.342264776011642846e-01,-1.876259135984920112e-02,1.095190610322451796e+00
2.678619558115723220e-02,1.515192404915415736e+00,1.360606089938691143e+00,-8.928813684666409012e-01,6.700447656910050176e-01,-9.522349902067370753e-01,-1.879981655293805343e-02,1.115859331871864590e+00
2.727321731899645316e-02,1.543228377920359051e+00,1.386589031166714170e+00,-9.094750253004275642e-01,6.825357091523746034e-01,-9.702720313321443468e-01,-1.881887421746086808e-02,1.136535896215863817e+00
2.776023905683567411e-02,1.571272231823343635e+00,1.412624820235965917e+00,-9.260773435763658412e-01,6.950354161404292963e-01,-9.883377078298800633e-01,-1.881936925873073374e-02,1.157219882484225915e+00
2.824726079467489853e-02,1.599323395923564428e+00,1.438713895982566493e+00,-9.426880620447846137e-01,7.075437448167942733e-01,-1.006432153847477862e+00,-1.880090496818942469e-02,1.177910898693882658e+00
2.873428253251412295e-02,1.627381297218339240e+00,1.464856698701870741e+00,-9.593069178818014464e-01,7.200605527833651154e-01,-1.024555503947058632e+00,-1.876308305936574827e-02,1.198608550958844443e+00
2.922130427035334391e-02,1.655445360414092626e+00,1.491053670104285800e+00,-9.759336466776371566e-01,7.325856970821542635e-01,-1.042707893085201398e+00,-1.870550368713186362e-02,1.219312443487958975e+00
2.970832600819256486e-02,1.683515007937745223e+00,1.517305253270607057e+00,-9.925679824249400429e-01,7.451190341952238505e-01,-1.060889456592643887e+00,-1.862776546726419014e-02,1.240022178582846024e+00
3.019534774603178928e-02,1.711589659948498321e+00,1.543611892606864711e+00,-1.009209657507125435e+00,7.576604200446952486e-01,-1.079100330153801801e+00,-1.852946549631734330e-02,1.260737356636005613e+00
3.068236948387101024e-02,1.739668734350024337e+00,1.569974033798683610e+00,-1.025858402686719906e+00,7.702097099928475465e-01,-1.097340649786118449e+00,-1.841019937180055077e-02,1.281457576129103382e+00
3.116939122171023466e-02,1.767751646803055188e+00,1.596392123765164595e+00,-1.042513947093729465e+00,7.827667588422944078e-01,-1.115610551819235630e+00,-1.826956121266759547e-02,1.302182433631430492e+00
3.165641295954945561e-02,1.795837810738374341e+00,1.622866610612269556e+00,-1.059176018214003534e+00,7.953314208362456394e-01,-1.133910172873992650e+00,-1.810714368011173692e-02,1.322911523798539823e+00
3.214343469738868003e-02,1.823926637370207660e+00,1.649397943585727777e+00,-1.075844341877625565e+00,8.079035496588518050e-01,-1.152239649841247049e+00,-1.792253799866955211e-02,1.343644439371056709e+00
3.263045643522789752e-02,1.852017535710015261e+00,1.675986573023456661e+00,-1.092518642247304328e+00,8.204829984356303285e-01,-1.170599119860523007e+00,-1.771533397763358497e-02,1.364380771173666851e+00
3.311747817306712194e-02,1.880109912580689713e+00,1.702632950307494397e+00,-1.109198641806786512e+00,8.330696197339760856e-01,-1.188988720298485458e+00,-1.748512003277252758e-02,1.385120108114280102e+00
3.360449991090634636e-02,1.908203172631145250e+00,1.729337527815444364e+00,-1.125884061349268217e+00,8.456632655637517093e-01,-1.207408588727235443e+00,-1.723148320835954372e-02,1.405862037183364999e+00
3.409152164874557078e-02,1.936296718351317780e+00,1.756100758871441458e+00,-1.142574619965832872e+00,8.582637873779654925e-01,-1.225858862902433843e+00,-1.695400919950940111e-02,1.426606143453465148e+00
3.457854338658478827e-02,1.964389950087559233e+00,1.782923097696622383e+00,-1.159270035033891144e+00,8.708710360735266720e-01,-1.244339680741248566e+00,-1.665228237482463403e-02,1.447352010078887918e+00
3.506556512442401269e-02,1.992482266058438922e+00,1.809804999359124533e+00,-1.175970022205633292e+00,8.834848619920886437e-01,-1.262851180300127885e+00,-1.632588579934524109e-02,1.468099218295570552e+00
3.555258686226323711e-02,2.020573062370941031e+00,1.836746919723578841e+00,-1.192674295396498829e+00,8.961051149209692257e-01,-1.281393499752399912e+00,-1.597440125781407483e-02,1.488847347421117462e+00
3.603960860010245459e-02,2.048661733037064003e+00,1.863749315400140993e+00,-1.209382566773650636e+00,9.087316440941599627e-01,-1.299966777365691772e+00,-1.559740927824460055e-02,1.509595974855018063e+00
3.652663033794167902e-02,2.076747669990822498e+00,1.890812643693011719e+00,-1.226094546744466829e+00,9.213642981934133669e-01,-1.318571151479178472e+00,-1.519448915579774129e-02,1.530344676079038457e+00
3.701365207578089650e-02,2.104830263105651245e+00,1.917937362548497227e+00,-1.242809943945039297e+00,9.340029253494153139e-01,-1.337206760480659229e+00,-1.476521897696975172e-02,1.551093024657787867e+00
3.750067381362012092e-02,2.132908900212208358e+00,1.945123930502558718e+00,-1.259528465228689997e+00,9.466473731430395944e-01,-1.355873742783451519e+00,-1.430917564408556997e-02,1.571840592239460932e+00
3.798769555145935228e-02,2.160982967116578557e+00,1.972372806627898711e+00,-1.276249815654492359e+00,9.592974886066845119e-01,-1.374572236803117242e+00,-1.382593490009986770e-02,1.592586948556758530e+00
3.847471728929856977e-02,2.189051847618876501e+00,1.999684450480538667e+00,-1.292973698475806232e+00,9.719531182256937463e-01,-1.393302380934005047e+00,-1.331507135371035044e-02,1.613331661427975350e+00
3.896173902713779419e-02,2.217114923532258697e+00,2.027059322045936085e+00,-1.309699815128830158e+00,9.846141079398582630e-01,-1.412064313525630999e+00,-1.277615850477481496e-02,1.634074296758274869e+00
3.944876076497701167e-02,2.245171574702330641e+00,2.054497881684596905e+00,-1.326427865221158298e+00,9.972803031450052647e-01,-1.430858172858873845e+00,-1.220876877003695959e-02,1.654814418541133980e+00
3.993578250281623609e-02,2.273221179026949201e+00,2.082000590077203395e+00,-1.343157546520350243e+00,1.009951548694659307e+00,-1.449684097121992643e+00,-1.161247350916450038e-02,1.675551588859958585e+00
4.042280424065546052e-02,2.301263112476441997e+00,2.109567908169275974e+00,-1.359888554942516592e+00,1.022627688901802889e+00,-1.468542224386485628e+00,-1.098684305108993398e-02,1.696285367889885487e+00
4.090982597849467800e-02,2.329296749114211362e+00,2.137200297115316339e+00,-1.376620584540912295e+00,1.035308567540703439e+00,-1.487432692582754123e+00,-1.033144672066366176e-02,1.717015313899749041e+00
4.139684771633390242e-02,2.357321461117744210e+00,2.164898218222491622e+00,-1.393353327494539773e+00,1.047994027848830001e+00,-1.506355639475601915e+00,-9.645852865612369875e-03,1.737740983254227878e+00
4.188386945417311991e-02,2.385336618800039332e+00,2.192662132893835381e+00,-1.410086474096777343e+00,1.060683912528860517e+00,-1.525311202639568098e+00,-8.929628883807883000e-03,1.758461930416176600e+00
4.237089119201235127e-02,2.413341590631401079e+00,2.220492502570924120e+00,-1.426819712743992774e+00,1.073378063750752620e+00,-1.544299519434061185e+00,-8.182341250843883085e-03,1.779177707949109122e+00
4.285791292985157569e-02,2.441335743261673574e+00,2.248389788676126599e+00,-1.443552729924200584e+00,1.086076323153918555e+00,-1.563320726978344011e+00,-7.403555547918050372e-03,1.799887866519886304e+00
4.334493466769079317e-02,2.469318441542839970e+00,2.276354452554310903e+00,-1.460285210205703121e+00,1.098778531849465834e+00,-1.582374962126324336e+00,-6.592836490026898755e-03,1.820591954901552789e+00
4.383195640553001760e-02,2.497289048552060020e+00,2.304386955414112315e+00,-1.477016836225766294e+00,1.111484530422536032e+00,-1.601462361441186699e+00,-5.749747954465589395e-03,1.841289519976377242e+00
4.431897814336923508e-02,2.525246925615064697e+00,2.332487758268675826e+00,-1.493747288679283303e+00,1.124194158934707977e+00,-1.620583061169830863e+00,-4.873853009636941458e-03,1.861980106739036023e+00
4.480599988120845950e-02,2.553191432329997124e+00,2.360657321875943904e+00,-1.510476246307474346e+00,1.136907256926502185e+00,-1.639737197217153941e+00,-3.964713944167086446e-03,1.882663258299999365e+00
4.529302161904768392e-02,2.581121926591611437e+00,2.388896106678434883e+00,-1.527203385886574560e+00,1.149623663419951702e+00,-1.658924905120138016e+00,-3.021892296333983374e-03,1.903338515889074767e+00
4.578004335688690141e-02,2.609037764615922850e+00,2.417204572742567947e+00,-1.543928382216562811e+00,1.162343216921275291e+00,-1.678146320021794091e+00,-2.044948883797359507e-03,1.924005418859150218e+00
4.626706509472612583e-02,2.636938300965207649e+00,2.445583179697460530e+00,-1.560650908109869173e+00,1.175065755423613245e+00,-1.697401576644889110e+00,-1.033443833643343801e-03,1.944663504690081091e+00
4.675408683256534331e-02,2.664822888573429527e+00,2.474032386673264750e+00,-1.577370634380116599e+00,1.187791116409856018e+00,-1.716690809265532636e+00,1.306338726825284624e-05,1.965312308992769985e+00
4.724110857040457467e-02,2.692690878772063812e+00,2.502552652239007358e+00,-1.594087229830859487e+00,1.200519136855548785e+00,-1.736014151686559037e+00,1.095013941642353217e-03,1.985951365513421774e+00
4.772813030824379910e-02,2.720541621316349801e+00,2.531144434339991367e+00,-1.610800361244365320e+00,1.213249653231904812e+00,-1.755371737210788430e+00,2.212849590786825082e-03,2.006580206137988487e+00
4.821515204608301658e-02,2.748374464411865503e+00,2.559808190234600378e+00,-1.627509693370348121e+00,1.225982501508848799e+00,-1.774763698614022722e+00,3.367012663335167133e-03,2.027198360896739437e+00
4.870217378392224100e-02,2.776188754741612197e+00,2.588544376430755189e+00,-1.644214888914786732e+00,1.238717517158207437e+00,-1.794190168117967943e+00,4.557946023662329260e-03,2.047805357969081808e+00
4.918919552176145848e-02,2.803983837493407183e+00,2.617353448621786427e+00,-1.660915608528697573e+00,1.251454535156930392e+00,-1.813651277362907210e+00,5.786093039998996268e-03,2.068400723688489595e+00
4.967621725960068291e-02,2.831759056387714413e+00,2.646235861621839547e+00,-1.677611510796937377e+00,1.264193389990416083e+00,-1.833147157380222492e+00,7.051897552227237576e-03,2.088983982547635954e+00
5.016323899743990733e-02,2.859513753705899664e+00,2.675192069300836195e+00,-1.694302252227033012e+00,1.276933915655927398e+00,-1.852677938564758486e+00,8.355803839375841591e-03,2.109554657203718264e+00
5.065026073527912481e-02,2.887247270318844539e+00,2.704222524518912874e+00,-1.710987487238007310e+00,1.289675945666075352e+00,-1.872243750646993998e+00,9.698256586803899459e-03,2.130112268483925764e+00
5.113728247311834924e-02,2.914958945715979688e+00,2.733327679060360005e+00,-1.727666868149206225e+00,1.302419313052387562e+00,-1.891844722665024570e+00,1.107970085307963259e-02,2.150656335391096796e+00
5.162430421095757366e-02,2.942648118034714155e+00,2.762507983567113357e+00,-1.744340045169159303e+00,1.315163850368965104e+00,-1.911480982936398565e+00,1.250058203654469402e-02,2.171186375109554589e+00
5.211132594879679808e-02,2.970314124090305707e+00,2.791763887471767180e+00,-1.761006666384461461e+00,1.327909389696234399e+00,-1.931152659029782948e+00,1.396134584157593395e-02,2.191701903011135322e+00
5.259834768663602250e-02,2.997956299406050018e+00,2.821095838930027355e+00,-1.777666377748613247e+00,1.340655762644743731e+00,-1.950859877736403014e+00,1.546243824453819027e-02,2.212202432661342311e+00
5.308536942447523999e-02,3.025573978243961015e+00,2.850504284752784834e+00,-1.794318823070942592e+00,1.353402800359090552e+00,-1.970602765041379101e+00,1.700430545942832605e-02,2.232687475825735568e+00
5.357239116231446441e-02,3.053166493635738554e+00,2.879989670337556262e+00,-1.810963644005454176e+00,1.366150333521871429e+00,-1.990381446094790396e+00,1.858739390320363061e-02,2.253156542476414170e+00
5.405941290015368189e-02,3.080733177414324508e+00,2.909552439599671025e+00,-1.827600480039815789e+00,1.378898192357805419e+00,-2.010196045182716329e+00,2.021215016082067439e-02,2.273609140798821038e+00
5.454643463799290631e-02,3.108273360245628503e+00,2.939193034902696677e+00,-1.844228968484204367e+00,1.391646206637834116e+00,-2.030046685697922459e+00,2.187902094994509383e-02,2.294044777198537055e+00
5.503345637583213074e-02,3.135786371660840288e+00,2.968911896988597920e+00,-1.860848744460287696e+00,1.404394205683386021e+00,-2.049933490110515955e+00,2.358845308536761110e-02,2.314462956308395380e+00
5.552047811367134822e-02,3.163271540089017453e+00,2.998709464907252542e+00,-1.877459440890133280e+00,1.417142018370669554e+00,-2.069856579938321506e+00,2.534089344309908842e-02,2.334863180995686349e+00
5.600749985151057958e-02,3.190728192890242010e+00,3.028586175945694681e+00,-1.894060688485236899e+00,1.429889473135125932e+00,-2.089816075717223498e+00,2.713678892417825672e-02,2.355244952369647926e+00
5.649452158934979706e-02,3.218155656388896002e+00,3.058542465556531198e+00,-1.910652115735385959e+00,1.442636397975832541e+00,-2.109812096971108275e+00,2.897658641814315761e-02,2.375607769788931734e+00
5.698154332718902149e-02,3.245553255907648982e+00,3.088578767286243476e+00,-1.927233348897725573e+00,1.455382620460131449e+00,-2.129844762181870355e+00,3.086073276621847938e-02,2.395951130869472756e+00
5.746856506502824591e-02,3.272920315801584934e+00,3.118695512702688966e+00,-1.943804011985682090e+00,1.468127967728226846e+00,-2.149914188759051825e+00,3.278967472418092832e-02,2.416274531492339506e+00
5.795558680286746339e-02,3.300256159493082819e+00,3.148893131322518801e+00,-1.960363726758102665e+00,1.480872266498020728e+00,-2.170020493009554130e+00,3.476385892492905860e-02,2.436577465812024279e+00
5.844260854070668781e-02,3.327560110590121578e+00,3.179172050900471280e+00,-1.976912113127622828e+00,1.493615343518599481e+00,-2.190163790483385498e+00,3.678373159391445935e-02,2.456859426926775392e+00
5.892963027854590530e-02,3.354831500542693856e+00,3.209532699788317345e+00,-1.993448792025612537e+00,1.506357028728553260e+00,-2.210344198533625626e+00,3.884973673615088607e-02,2.477119911498299132e+00
5.941665201638512972e-02,3.382069648989034505e+00,3.239975500078288384e+00,-2.009973377699869168e+00,1.519097147091164057e+00,-2.230561829349018588e+00,4.096232051532744389e-02,2.497358407686060211e+00
5.990367375422435414e-02,3.409273871787533494e+00,3.270500870361259249e+00,-2.026485480937860295e+00,1.531835521907054298e+00,-2.250816792773675523e+00,4.312192943913406573e-02,2.517574400131603607e+00
6.039069549206357856e-02,3.436443484329321230e+00,3.301109226793952800e+00,-2.042984710342201193e+00,1.544571976178806150e+00,-2.271109197436743443e+00,4.532900959062180490e-02,2.537767371980817366e+00
6.087771722990279605e-02,3.463577801564698966e+00,3.331800983043780917e+00,-2.059470672317804674e+00,1.557306332614304623e+00,-2.291439150729690510e+00,4.758400660137152016e-02,2.557936804887592785e+00
6.136473896774202047e-02,3.490676138029428888e+00,3.362576550231716865e+00,-2.075942971058742259e+00,1.570038413629780027e+00,-2.311806758782557480e+00,4.988736562394990859e-02,2.578082179017317621e+00
6.185176070558123795e-02,3.517737807870876754e+00,3.393436336873199455e+00,-2.092401208534809598e+00,1.582768041352546007e+00,-2.332212126439173971e+00,5.223953130365710518e-02,2.598202973050186326e+00
6.233878244342046931e-02,3.544762124874049736e+00,3.424380748817053455e+00,-2.108844984477808104e+00,1.595495037623432255e+00,-2.352655357231332456e+00,5.464094774956307354e-02,2.618298664184327773e+00
6.282580418125970068e-02,3.571748402487472163e+00,3.455410189182452907e+00,-2.125273896367535720e+00,1.608219223998910152e+00,-2.373136553351932854e+00,5.709205850482901301e-02,2.638368728138761554e+00
6.331282591909891122e-02,3.598695953848943141e+00,3.486525058293906465e+00,-2.141687539417486352e+00,1.620940421752919747e+00,-2.393655815627083072e+00,5.959330651631999931e-02,2.658412639156172652e+00
6.379984765693813564e-02,3.625604091811161389e+00,3.517725753614279860e+00,-2.158085506560268207e+00,1.633658451878384765e+00,-2.414213243487172811e+00,6.214513410350963607e-02,2.678429870005512026e+00
6.428686939477736006e-02,3.652472128967203080e+00,3.549012669675833287e+00,-2.174467388432718362e+00,1.646373135088428752e+00,-2.434808934936899316e+00,6.474798292666739119e-02,2.698419891984409347e+00
6.477389113261658449e-02,3.679299377675882887e+00,3.580386198009300358e+00,-2.190832773360742003e+00,1.659084291817281898e+00,-2.455442986524261961e+00,6.740229395433716686e-02,2.718382174921418759e+00
6.526091287045579503e-02,3.706085150086966262e+00,3.611846727070986418e+00,-2.207181247343853236e+00,1.671791742220885890e+00,-2.476115493308522542e+00,7.010850743010677011e-02,2.738316187178082561e+00
6.574793460829501945e-02,3.732828758166262251e+00,3.643394642167909314e+00,-2.223512394039434348e+00,1.684495306177197005e+00,-2.496826548827126402e+00,7.286706283866317690e-02,2.758221395650815033e+00
6.623495634613424388e-02,3.759529513720567540e+00,3.675030325380955976e+00,-2.239825794746697074e+00,1.697194803286175890e+00,-2.517576245061581730e+00,7.567839887113902986e-02,2.778097265772604629e+00
6.672197808397346830e-02,3.786186728422492376e+00,3.706754155486074342e+00,-2.256121028390360994e+00,1.709890052869478927e+00,-2.538364672402315225e+00,7.854295338974459639e-02,2.797943261514550084e+00
6.720899982181269272e-02,3.812799713835138160e+00,3.738566507873489986e+00,-2.272397671504038819e+00,1.722580873969846493e+00,-2.559191919612472610e+00,8.146116339169184872e-02,2.817758845387204225e+00
6.769602155965191714e-02,3.839367781436651139e+00,3.770467754464958965e+00,-2.288655298213337463e+00,1.735267085350181482e+00,-2.580058073790703954e+00,8.443346497240555859e-02,2.837543478441752143e+00
6.818304329749114157e-02,3.865890242644639763e+00,3.802458263629044488e+00,-2.304893480218662027e+00,1.747948505492325388e+00,-2.600963220332896508e+00,8.746029328802373826e-02,2.857296620271000620e+00
6.867006503533035211e-02,3.892366408840456149e+00,3.834538400094423594e+00,-2.321111786777740438e+00,1.760624952595529091e+00,-2.621907442892868811e+00,9.054208251718642853e-02,2.877017729010194813e+00
6.915708677316957653e-02,3.918795591393350541e+00,3.866708524861227403e+00,-2.337309784687847891e+00,1.773296244574621650e+00,-2.642890823342049167e+00,9.367926582211405506e-02,2.896706261337661736e+00
6.964410851100880095e-02,3.945177101684479215e+00,3.898968995110394964e+00,-2.353487038267749298e+00,1.785962199057870237e+00,-2.663913441728089637e+00,9.687227530897157823e-02,2.916361672475258793e+00
7.013113024884802538e-02,3.971510251130793812e+00,3.931320164111082427e+00,-2.369643109339351295e+00,1.798622633384537428e+00,-2.684975376232465294e+00,1.001215419875276513e-01,2.935983416188666428e+00
7.061815198668723592e-02,3.997794351208783681e+00,3.963762381126070267e+00,-2.385777557209065147e+00,1.811277364602134288e+00,-2.706076703127024086e+00,1.034274957300945763e-01,2.955570944787486276e+00
7.110517372452647422e-02,4.024028713478098318e+00,3.996295991315231610e+00,-2.401889938648874789e+00,1.823926209463369030e+00,-2.727217496729508195e+00,1.067905652297649333e-01,2.975123709125169214e+00
7.159219546236569864e-02,4.050212649605022364e+00,4.028921335636999501e+00,-2.417979807877125076e+00,1.836568984422787043e+00,-2.748397829358028233e+00,1.102111779579302286e-01,2.994641158598756014e+00
7.207921720020490919e-02,4.076345471385820929e+00,4.061638750747886384e+00,-2.434046716539013389e+00,1.849205505633110924e+00,-2.769617771284515140e+00,1.136897601210911102e-01,3.014122741148454132e+00
7.256623893804414749e-02,4.102426490769966350e+00,4.094448568900025620e+00,-2.450090213686795693e+00,1.861835588941277209e+00,-2.790877390687125814e+00,1.172267366169603697e-01,3.033567903257027076e+00
7.305326067588335803e-02,4.128455019883194410e+00,4.127351117836724370e+00,-2.466109845759696384e+00,1.874459049884158679e+00,-2.812176753601604684e+00,1.208225309898444122e-01,3.052976089949002159e+00
7.354028241372258246e-02,4.154430371050480630e+00,4.160346720686082023e+00,-2.482105156563546799e+00,1.887075703683994243e+00,-2.833515923871634534e+00,1.244775653853259501e-01,3.072346744789711259e+00
7.402730415156179300e-02,4.180351856818827372e+00,4.193435695852603118e+00,-2.498075687250105759e+00,1.899685365243504620e+00,-2.854894963098116190e+00,1.281922605042254970e-01,3.091679309884143301e+00
7.451432588940103130e-02,4.206218789979952355e+00,4.226618356906857166e+00,-2.514020976296121646e+00,1.912287849140711593e+00,-2.876313930587445444e+00,1.319670355558564268e-01,3.110973225875625303e+00
7.500134762724024184e-02,4.232030483592841286e+00,4.259895012473160492e+00,-2.529940559482080520e+00,1.924882969623441520e+00,-2.897772883298722402e+00,1.358023082105676016e-01,3.130227931944319142e+00
7.548836936507946627e-02,4.257786251006143274e+00,4.293265966115294319e+00,-2.545833969870679780e+00,1.937470540603535074e+00,-2.919271875789950510e+00,1.396984945515771237e-01,3.149442865805547331e+00
7.597539110291870457e-02,4.283485405880466779e+00,4.326731516220258200e+00,-2.561700737785009174e+00,1.950050375650751233e+00,-2.940810960163181331e+00,1.436560090260905476e-01,3.168617463707938509e+00
7.646241284075791511e-02,4.309127262210500575e+00,4.360291955880001957e+00,-2.577540390786432045e+00,1.962622287986349967e+00,-2.962390186008625026e+00,1.476752643957071065e-01,3.187751160431381514e+00
7.694943457859713953e-02,4.334711134347053907e+00,4.393947572771285337e+00,-2.593352453652200573e+00,1.975186090476402923e+00,-2.984009600347739877e+00,1.517566716861268317e-01,3.206843389284830259e+00
7.743645631643636396e-02,4.360236337018906561e+00,4.427698649033462885e+00,-2.609136448352756155e+00,1.987741595624764379e+00,-3.005669247575263547e+00,1.559006401361272554e-01,3.225893582103902535e+00
7.792347805427558838e-02,4.385702185354563909e+00,4.461545461144350355e+00,-2.624891894028752226e+00,2.000288615565754213e+00,-3.027369169400211391e+00,1.601075771458414509e-01,3.244901169248310513e+00
7.841049979211479892e-02,4.411107994903866292e+00,4.495488279794138009e+00,-2.640618306967797313e+00,2.012826962056545099e+00,-3.049109404785861788e+00,1.643778882243274175e-01,3.263865579599120714e+00
7.889752152995402334e-02,4.436453081659458952e+00,4.529527369757277100e+00,-2.656315200580883662e+00,2.025356446469225524e+00,-3.070889989888666349e+00,1.687119769364138211e-01,3.282786240555822133e+00
7.938454326779324777e-02,4.461736762078145624e+00,4.563662989762446998e+00,-2.671982085378557858e+00,2.037876879782570594e+00,-3.092710957996162247e+00,1.731102448488489598e-01,3.301662578033232265e+00
7.987156500563247219e-02,4.486958353102078689e+00,4.597895392360516809e+00,-2.687618468946768591e+00,2.050388072573501752e+00,-3.114572339463812067e+00,1.775730914757226442e-01,3.320494016458201081e+00
8.035858674347169661e-02,4.512117172179856972e+00,4.632224823790568990e+00,-2.703223855922465280e+00,2.062889835008254735e+00,-3.136474161650846249e+00,1.821009142231935218e-01,3.339279978766174217e+00
8.084560848131092103e-02,4.537212537287432568e+00,4.666651523843897031e+00,-2.718797747968853873e+00,2.075381976833217124e+00,-3.158416448855013936e+00,1.866941083334907603e-01,3.358019886397526577e+00
8.133263021915014546e-02,4.562243766948955503e+00,4.701175725726105092e+00,-2.734339643750423043e+00,2.087864307365491889e+00,-3.180399222246363955e+00,1.913530668282134029e-01,3.376713159293771138e+00
8.181965195698935600e-02,4.587210180257431880e+00,4.735797655917210136e+00,-2.749849038907641319e+00,2.100336635483138092e+00,-3.202422499799945310e+00,1.960781804509209580e-01,3.395359215893563487e+00
8.230667369482859430e-02,4.612111096895257667e+00,4.770517534029697693e+00,-2.765325426031370437e+00,2.112798769615103822e+00,-3.224486296227468962e+00,2.008698376089971260e-01,3.413957473128513609e+00
8.279369543266780485e-02,4.636945837154606842e+00,4.805335572664716892e+00,-2.780768294636993154e+00,2.125250517730856714e+00,-3.246590622907941537e+00,2.057284243148169711e-01,3.432507346418838701e+00
8.328071717050702927e-02,4.661713721957760015e+00,4.840251977266282424e+00,-2.796177131138270600e+00,2.137691687329736023e+00,-3.268735487817299390e+00,2.106543241262048838e-01,3.451008249668856998e+00
8.376773890834623981e-02,4.686414072877188808e+00,4.875266945973434574e+00,-2.811551418820874559e+00,2.150122085429956087e+00,-3.290920895456938666e+00,2.156479180861679001e-01,3.469459595262258222e+00
8.425476064618547811e-02,4.711046212155596713e+00,4.910380669470522541e+00,-2.826890637815666185e+00,2.162541518557340670e+00,-3.313146846781265253e+00,2.207095846619300250e-01,3.487860794057238145e+00
8.474178238402470253e-02,4.735609462725737018e+00,4.945593330835384549e+00,-2.842194265071632309e+00,2.174949792733715803e+00,-3.335413339124142063e+00,2.258396996832379156e-01,3.506211255381397329e+00
8.522880412186391308e-02,4.760103148230230730e+00,4.980905105385770248e+00,-2.857461774328621917e+00,2.187346713465056158e+00,-3.357720366124412159e+00,2.310386362799883297e-01,3.524510387026559055e+00
8.571582585970315138e-02,4.784526593041096731e+00,5.016316160523556000e+00,-2.872692636089694496e+00,2.199732085729261932e+00,-3.380067917650258824e+00,2.363067648191056191e-01,3.542757595243303026e+00
8.620284759754236192e-02,4.808879122279280161e+00,5.051826655577185576e+00,-2.887886317593256980e+00,2.212105713963682163e+00,-3.402455979722619261e+00,2.416444528407400982e-01,3.560952284735399598e+00
8.668986933538158635e-02,4.833160061833915222e+00,5.087436741641927718e+00,-2.903042282784834782e+00,2.224467402052278775e+00,-3.424884534437482309e+00,2.470520649937205659e-01,3.579093858653994431e+00
8.717689107322081077e-02,4.857368738381630635e+00,5.123146561418460365e+00,-2.918159992288658078e+00,2.236816953312567691e+00,-3.447353559887275321e+00,2.525299629703452453e-01,3.597181718591714983e+00
8.766391281106003519e-02,4.881504479405509578e+00,5.158956249049143850e+00,-2.933238903378843077e+00,2.249154170482156712e+00,-3.469863030081040911e+00,2.580785054404044487e-01,3.615215264576475906e+00
8.815093454889924574e-02,4.905566613214100258e+00,5.194865929952600325e+00,-2.948278469950366798e+00,2.261478855705060464e+00,-3.492412914863743723e+00,2.636980479845381087e-01,3.633193895065211176e+00
8.863795628673847016e-02,4.929554468960184899e+00,5.230875720656158023e+00,-2.963278142489719880e+00,2.273790810517667182e+00,-3.515003179834425673e+00,2.693889430268538998e-01,3.651117006937373510e+00
8.912497802457770846e-02,4.953467376659470567e+00,5.266985728626421448e+00,-2.978237368045279609e+00,2.286089835834415052e+00,-3.537633786263393976e+00,2.751515397668520269e-01,3.668983995488274363e+00
8.961199976241691900e-02,4.977304667209089928e+00,5.303196052097776558e+00,-2.993155590197371207e+00,2.298375731933157251e+00,-3.560304691008320255e+00,2.809861841106225944e-01,3.686794254422228079e+00
9.009902150025614342e-02,5.001065672406035389e+00,5.339506779899026334e+00,-3.008032249028084859e+00,2.310648298440228565e+00,-3.583015846429345341e+00,2.868932186013501973e-01,3.704547175845537943e+00
9.058604323809536785e-02,5.024749724965396069e+00,5.375917991277963992e+00,-3.022866781090748578e+00,2.322907334315202021e+00,-3.605767200303113373e+00,2.928729823490814344e-01,3.722242150259295279e+00
9.107306497593459227e-02,5.048356158538529037e+00,5.412429755724064151e+00,-3.037658619379166147e+00,2.335152637835351985e+00,-3.628558695735816020e+00,2.989258109598182944e-01,3.739878566552011119e+00
9.156008671377380281e-02,5.071884307731008512e+00,5.449042132789092108e+00,-3.052407193296510446e+00,2.347384006579788629e+00,-3.651390271075122484e+00,3.050520364638563686e-01,3.757455811992032046e+00
9.204710845161304111e-02,5.095333508120536870e+00,5.485755171905867478e+00,-3.067111928623982742e+00,2.359601237413317065e+00,-3.674261859821160048e+00,3.112519872434471591e-01,3.774973272219836140e+00
9.253413018945225166e-02,5.118703096274620279e+00,5.522568912204927294e+00,-3.081772247489118044e+00,2.371804126469955420e+00,-3.697173390536377724e+00,3.175259879597353008e-01,3.792430331240083774e+00
9.302115192729147608e-02,5.141992409768275429e+00,5.559483382329408307e+00,-3.096387568333910600e+00,2.383992469136221981e+00,-3.720124786754487989e+00,3.238743594789866842e-01,3.809826371413596924e+00
9.350817366513068662e-02,5.165200787201349897e+00,5.596498600247663546e+00,-3.110957305882483315e+00,2.396166060033992018e+00,-3.743115966888191704e+00,3.302974187980936005e-01,3.827160773448988085e+00
9.399519540296992492e-02,5.188327568215995278e+00,5.633614573064278375e+00,-3.125480871108665237e+00,2.408324693003204509e+00,-3.766146844136089911e+00,3.367954789693995421e-01,3.844432916394326938e+00
9.448221714080914935e-02,5.211372093513716663e+00,5.670831296828686696e+00,-3.139957671203064127e+00,2.420468161084095016e+00,-3.789217326388297558e+00,3.433688490247617242e-01,3.861642177628394013e+00
9.496923887864835989e-02,5.234333704872536686e+00,5.708148756342228403e+00,-3.154387109540048417e+00,2.432596256499277132e+00,-3.812327316131278288e+00,3.500178338989620164e-01,3.878787932851957443e+00
9.545626061648759819e-02,5.257211745164017458e+00,5.745566924963133815e+00,-3.168768585644393898e+00,2.444708770635491746e+00,-3.835476710351584995e+00,3.567427343523836836e-01,3.895869556078856988e+00
9.594328235432680874e-02,5.280005558369744278e+00,5.783085764409053198e+00,-3.183101495157419247e+00,2.456805494024858483e+00,-3.858665400438234361e+00,3.635438468929098610e-01,3.912886419626619983e+00
9.643030409216603316e-02,5.302714489598345793e+00,5.820705224558535562e+00,-3.197385229803230366e+00,2.468886216326164451e+00,-3.881893272084652402e+00,3.704214636972599228e-01,3.929837894107376162e+00
9.691732583000525758e-02,5.325337885101779634e+00,5.858425243249628878e+00,-3.211619177354313681e+00,2.480950726305529042e+00,-3.905160205189007971e+00,3.773758725314562135e-01,3.946723348418171184e+00
9.740434756784448200e-02,5.347875092291822341e+00,5.896245746077113381e+00,-3.225802721597044176e+00,2.492998811816960369e+00,-3.928466073753861476e+00,3.844073566706885936e-01,3.963542149731345443e+00
9.789136930568369255e-02,5.370325459756344344e+00,5.934166646187478023e+00,-3.239935242296851925e+00,2.505030259782536017e+00,-3.951810745784638534e+00,3.915161948184063823e-01,3.980293663484662847e+00
9.837839104352291697e-02,5.392688339917747875e+00,5.972187847441890796e+00,-3.254016116821726090e+00,2.517044857449375783e+00,-3.975194085362748098e+00,3.987026613996784707e-01,3.996977255363388437e+00
9.886541278136215527e-02,5.414963237633278581e+00,6.010309439999601544e+00,-3.268044814097073036e+00,2.529042464842541804e+00,-3.998616078131487672e+00,4.059670501367841355e-01,4.013592403662943120e+00
9.935243451920136581e-02,5.437149568262491961e+00,6.048531403620042823e+00,-3.282020744056064476e+00,2.541022899073854369e+00,-4.022076638207515487e+00,4.133096445750032988e-01,4.030138517523211839e+00
9.983945625704059024e-02,5.459246661386037758e+00,6.086853595732547362e+00,-3.295943258015944011e+00,2.552985934395399781e+00,-4.045575602646668933e+00,4.207307118077856511e-01,4.046614938775531911e+00
1.003264779948798147e-01,5.481253863220519662e+00,6.125275878592680634e+00,-3.309811712551296026e+00,2.564931351332052412e+00,-4.069112813988708055e+00,4.282305156055427053e-01,4.063021018955450536e+00
1.008134997327190391e-01,5.503170534968360172e+00,6.163798117397357501e+00,-3.323625468468999422e+00,2.576858935901036318e+00,-4.092688119013129011e+00,4.358093162804660414e-01,4.079356118064916714e+00
1.013005214705582496e-01,5.524996051259504881e+00,6.202420178490908320e+00,-3.337383889838467788e+00,2.588768478872985668e+00,-4.116301367557069213e+00,4.434673705536233967e-01,4.095619603402679942e+00
1.017875432083974879e-01,5.546729798684998158e+00,6.241141927662132716e+00,-3.351086343077141816e+00,2.600659775074523061e+00,-4.139952411395289467e+00,4.512049314243367082e-01,4.111810848462915224e+00
1.022745649462366985e-01,5.568371174422366288e+00,6.279963228532296604e+00,-3.364732196091260619e+00,2.612532622732341547e+00,-4.163641103182260217e+00,4.590222480418275630e-01,4.127929231902045082e+00
1.027615866840759229e-01,5.589919584952897758e+00,6.318883941034122209e+00,-3.378320817471903936e+00,2.624386822858808088e+00,-4.187367295456336791e+00,4.669195655791522626e-01,4.143974136573794098e+00
1.032486084219151473e-01,5.611374444870733669e+00,6.357903919981702678e+00,-3.391851575746295477e+00,2.636222178679055617e+00,-4.211130839706023643e+00,4.748971251094080692e-01,4.159944948632444017e+00
1.037356301597543717e-01,5.632735175783822434e+00,6.397023013731447882e+00,-3.405323838684383819e+00,2.648038495099613421e+00,-4.234931585498326712e+00,4.829551634842199626e-01,4.175841056704312493e+00
1.042226518975935962e-01,5.654001205306724565e+00,6.436241062933921953e+00,-3.418736972660684437e+00,2.659835578218524788e+00,-4.258769379669211652e+00,4.910939132145029085e-01,4.191661851127448379e+00
1.047096736354328067e-01,5.675171966145256874e+00,6.475557899376690685e+00,-3.432090342071399292e+00,2.671613234876986098e+00,-4.282644065576125314e+00,4.993136023535066359e-01,4.207406723259525805e+00
1.051966953732720450e-01,5.696246895272990329e+00,6.514973344918150389e+00,-3.445383308806800660e+00,2.683371272252493611e+00,-4.306555482412646185e+00,5.076144543821318189e-01,4.223075064853976102e+00
1.056837171111112555e-01,5.717225433199596196e+00,6.554487210512266238e+00,-3.458615231778879640e+00,2.695109497493503703e+00,-4.330503464585189199e+00,5.159966880965322078e-01,4.238666267504314966e+00
1.061707388489504800e-01,5.738107023331040502e+00,6.594099295324331145e+00,-3.471785466504278883e+00,2.706827717395593247e+00,-4.354487841151829741e+00,5.244605174979883877e-01,4.254179722156695931e+00
1.066577605867897044e-01,5.758891111421618803e+00,6.633809385937670555e+00,-3.484893364742474464e+00,2.718525738119144108e+00,-4.378508435323200665e+00,5.330061516850608250e-01,4.269614818690671498e+00
1.071447823246289288e-01,5.779577145117856141e+00,6.673617255651292268e+00,-3.497938274189248631e+00,2.730203364948530442e+00,-4.402565064025491637e+00,5.416337947480247550e-01,4.284970945568176148e+00
1.076318040624681532e-01,5.800164573594230433e+00,6.713522663868553231e+00,-3.510919538225403702e+00,2.741860402092811455e+00,-4.426657537525534813e+00,5.503436456655762532e-01,4.300247489550716118e+00
1.081188258003073638e-01,5.820652847280779696e+00,6.753525355576731393e+00,-3.523836495720781947e+00,2.753496652527942956e+00,-4.450785659117981297e+00,5.591358982038230341e-01,4.315443835484778390e+00
1.086058475381466021e-01,5.841041417682513170e+00,6.793625060917618974e+00,-3.536688480893521280e+00,2.765111917880502812e+00,-4.474949224874573694e+00,5.680107408175498751e-01,4.330559366155458889e+00
1.090928692759858126e-01,5.861329737290704500e+00,6.833821494849035894e+00,-3.549474823224592512e+00,2.776705998352904547e+00,-4.499148023455501466e+00,5.769683565537601089e-01,4.345593462208290347e+00
1.095798910138250370e-01,5.881517259586029667e+00,6.874114356897353062e+00,-3.562194847427619493e+00,2.788278692690155935e+00,-4.523381835982861254e+00,5.860089229575022873e-01,4.360545502139308027e+00
1.100669127516642615e-01,5.901603439133521256e+00,6.914503331000936726e+00,-3.574847873473936399e+00,2.799829798188088859e+00,-4.547650435976188454e+00,5.951326119799643655e-01,4.375414862353299128e+00
1.105539344895034859e-01,5.921587731769426100e+00,6.954988085444600898e+00,-3.587433216672954117e+00,2.811359110743135492e+00,-4.571953589350103542e+00,6.043395898888540563e-01,4.390200917290303373e+00
1.110409562273426964e-01,5.941469594879855265e+00,6.995568272884998606e+00,-3.599950187807759772e+00,2.822866424943589081e+00,-4.596291054474031412e+00,6.136300171810574744e-01,4.404903039620300831e+00
1.115279779651819347e-01,5.961248487771327653e+00,7.036243530466994578e+00,-3.612398093326011583e+00,2.834351534202388834e+00,-4.620662582294025711e+00,6.230040484975700732e-01,4.419520600506127828e+00
1.120149997030211592e-01,5.980923872133106833e+00,7.077013480030956316e+00,-3.624776235586073980e+00,2.845814230931401845e+00,-4.645067916516646633e+00,6.324618325407014297e-01,4.434052969934581867e+00
1.125020214408603697e-01,6.000495212591471450e+00,7.117877728411135863e+00,-3.637083913158468018e+00,2.857254306757238016e+00,-4.669506793855018323e+00,6.420035119935821877e-01,4.448499517115799939e+00
1.129890431786995941e-01,6.019961977355729132e+00,7.158835867824836718e+00,-3.649320421182537633e+00,2.868671552778550016e+00,-4.693978944336859804e+00,6.516292234419130969e-01,4.462859610950781430e+00
1.134760649165388185e-01,6.039323638956186180e+00,7.199887476352738069e+00,-3.661485051778428534e+00,2.880065759864860464e+00,-4.718484091674717718e+00,6.613390972980293103e-01,4.477132620567178201e+00
1.139630866543780430e-01,6.058579675073859860e+00,7.241032118510005944e+00,-3.673577094514307806e+00,2.891436718996890143e+00,-4.743021953698198345e+00,6.711332577272031141e-01,4.491317915923271009e+00
1.144501083922172535e-01,6.077729569462101189e+00,7.282269345908484404e+00,-3.685595836928853508e+00,2.902784221648389451e+00,-4.767592242848335715e+00,6.810118225762562538e-01,4.505414868480154489e+00
1.149371301300564918e-01,6.096772812960121080e+00,7.323598698009907260e+00,-3.697540565109063149e+00,2.914108060209532169e+00,-4.792194666734117980e+00,6.909749033044563227e-01,4.519422851942202612e+00
1.154241518678957024e-01,6.115708904598181839e+00,7.365019702969826554e+00,-3.709410564323234905e+00,2.925408028451714770e+00,-4.816828928750913619e+00,7.010226049166377038e-01,4.533341243065624582e+00
1.159111736057349268e-01,6.134537352794830589e+00,7.406531878572782723e+00,-3.721205119709305009e+00,2.936683922033966887e+00,-4.841494728761188249e+00,7.111550258986585327e-01,4.547169422535350058e+00
1.163981953435741651e-01,6.153257676645949914e+00,7.448134733258426898e+00,-3.732923517018464477e+00,2.947935539050868581e+00,-4.866191763837295348e+00,7.213722581551406110e-01,4.560906775910132716e+00
1.168852170814133756e-01,6.171869402881362099e+00,7.489827769946753477e+00,-3.744565040952877677e+00,2.959162679466979640e+00,-4.890919729773234081e+00,7.316743898312120242e-01,4.574552691340982413e+00
1.173722388192526001e-01,6.190372046555012275e+00,7.531610495468169297e+00,-3.756128964466881381e+00,2.970365139763539553e+00,-4.915678322918538790e+00,7.420615168741735435e-01,4.588106545272068182e+00
1.178592605570918106e-01,6.208765135978026706e+00,7.573482397472481864e+00,-3.767614562428656555e+00,2.981542718498016775e+00,-4.940467232111603657e+00,7.525337235007411030e-01,4.601567721034855118e+00
1.183462822949310489e-01,6.227048205918058521e+00,7.615442948453393868e+00,-3.779021107636948873e+00,2.992695214531685188e+00,-4.965286139705524349e+00,7.630910866079110288e-01,4.614935603658412155e+00
1.188333040327702594e-01,6.245220795810339176e+00,7.657491606917107063e+00,-3.790347869803857961e+00,3.003822426565181836e+00,-4.990134721894339265e+00,7.737336769816156590e-01,4.628209578525527057e+00
1.193203257706094839e-01,6.263282449810208874e+00,7.699627817309526279e+00,-3.801594115569043808e+00,3.014924153139533658e+00,-5.015012648684908925e+00,7.844615592562420581e-01,4.641389031407219257e+00
1.198073475084487083e-01,6.281232716846777642e+00,7.741851009944677564e+00,-3.812759108514790274e+00,3.026000192637590125e+00,-5.039919583869611586e+00,7.952747918742798516e-01,4.654473348498230578e+00
1.202943692462879327e-01,6.299071150677709952e+00,7.784160600934445284e+00,-3.823842109181915916e+00,3.037050343285914167e+00,-5.064855184999918158e+00,8.061734270460817475e-01,4.667461916453504500e+00
1.207813909841271571e-01,6.316797309945140881e+00,7.826555992119528682e+00,-3.834842375086550348e+00,3.048074403157083001e+00,-5.089819103360754937e+00,8.171575107097629465e-01,4.680354122425646857e+00
1.212684127219663816e-01,6.334410758232738914e+00,7.869036571001709390e+00,-3.845759160737750371e+00,3.059072170172450811e+00,-5.114810983945747402e+00,8.282270824912065788e-01,4.693149354103367088e+00
1.217554344598055921e-01,6.351911064123872741e+00,7.911601710677325983e+00,-3.856591717655992735e+00,3.070043442105327536e+00,-5.139830465433270490e+00,8.393821756642072529e-01,4.705846999750909809e+00
1.222424561976448304e-01,6.369297801260933589e+00,7.954250769772106544e+00,-3.867339294392505344e+00,3.080988016584602196e+00,-5.164877180163362169e+00,8.506228171107353964e-01,4.718446448248466041e+00
1.227294779354840409e-01,6.386570548405770431e+00,7.996983092377148772e+00,-3.878001136549451555e+00,3.091905691098789433e+00,-5.189950754115443488e+00,8.619490272813130627e-01,4.730947089133570316e+00
1.232164996733232654e-01,6.403728889501271837e+00,8.039798007986275863e+00,-3.888576486800989329e+00,3.102796263000531241e+00,-5.215050806886914359e+00,8.733608201555314032e-01,4.743348312643481890e+00
1.237035214111624759e-01,6.420772413734058048e+00,8.082694831434592331e+00,-3.899064584915163501e+00,3.113659529511516588e+00,-5.240176951672551375e+00,8.848582032026791611e-01,4.755649509758543836e+00
1.241905431490017142e-01,6.437700715598330348e+00,8.125672862838339228e+00,-3.909464667776661351e+00,3.124495287727836690e+00,-5.265328795244768934e+00,8.964411773424982854e-01,4.767850072246539561e+00
1.246775648868409386e-01,6.454513394960817330e+00,8.168731387535984823e+00,-3.919775969410429717e+00,3.135303334625785698e+00,-5.290505937934694813e+00,9.081097369060669999e-01,4.779949392708012113e+00
1.251645866246801353e-01,6.471210057126893567e+00,8.211869676030611132e+00,-3.929997721006136757e+00,3.146083467068089945e+00,-5.315707973614112625e+00,9.198638695968003320e-01,4.791946864622596003e+00
1.256516083625194014e-01,6.487790312907796952e+00,8.255086983933566103e+00,-3.940129150943498360e+00,3.156835481810577715e+00,-5.340934489678220487e+00,9.317035564515756541e-01,4.803841882396305607e+00
1.261386301003586119e-01,6.504253778688966925e+00,8.298382551909329052e+00,-3.950169484818446541e+00,3.167559175509256697e+00,-5.366185067029213052e+00,9.436287718019835680e-01,4.815633841409815652e+00
1.266256518381978224e-01,6.520600076499568409e+00,8.341755605621740344e+00,-3.960117945470174483e+00,3.178254344727877267e+00,-5.391459280060749037e+00,9.556394832357080205e-01,4.827322138067739132e+00
1.271126735760370330e-01,6.536828834083090456e+00,8.385205355681412343e+00,-3.969973753009008011e+00,3.188920785945893233e+00,-5.416756696643218127e+00,9.677356515580161078e-01,4.838906169848876893e+00
1.275996953138762713e-01,6.552939684969094181e+00,8.428730997594424679e+00,-3.979736124845154599e+00,3.199558295566852006e+00,-5.442076878109840976e+00,9.799172307533794424e-01,4.850385335357440653e+00
1.280867170517154818e-01,6.568932268546101128e+00,8.472331711712326907e+00,-3.989404275718306359e+00,3.210166669927252858e+00,-5.467419379243642297e+00,9.921841679472284126e-01,4.861759034375291222e+00
1.285737387895547201e-01,6.584806230135600735e+00,8.516006663183350867e+00,-3.998977417728078354e+00,3.220745705305816386e+00,-5.492783748265221533e+00,1.004536403367807029e+00,4.873026667915119958e+00
1.290607605273939307e-01,6.600561221067194673e+00,8.559755001904923333e+00,-4.008454760365331104e+00,3.231295197933182539e+00,-5.518169526821387727e+00,1.016973870308172545e+00,4.884187638274652521e+00
1.295477822652331690e-01,6.616196898754870048e+00,8.603575862477468306e+00,-4.017835510544322197e+00,3.241814944002080701e+00,-5.543576249974638159e+00,1.029496495088321417e+00,4.895241349091821625e+00
1.300348040030723795e-01,6.631712926774390837e+00,8.647468364159360377e+00,-4.027118872635719882e+00,3.252304739677873258e+00,-5.569003446193410589e+00,1.042104197017392320e+00,4.906187205400891038e+00
1.305218257409115901e-01,6.647108974941857262e+00,8.691431610823347143e+00,-4.036304048500489294e+00,3.262764381109607648e+00,-5.594450637343300059e+00,1.054796888356079432e+00,4.917024613689636503e+00
1.310088474787508284e-01,6.662384719393356747e+00,8.735464690914058750e+00,-4.045390237524619792e+00,3.273193664441448547e+00,-5.619917338678987129e+00,1.067574474279089136e+00,4.927752981957450373e+00
1.314958692165900389e-01,6.677539842665742853e+00,8.779566677406787534e+00,-4.054376636654681398e+00,3.283592385824550597e+00,-5.645403058837031196e+00,1.080436852837737494e+00,4.938371719774428570e+00
1.319828909544292772e-01,6.692574033778587506e+00,8.823736627767685192e+00,-4.063262440434292522e+00,3.293960341429397864e+00,-5.670907299829569759e+00,1.093383914922715139e+00,4.948880238341484272e+00
1.324699126922684878e-01,6.707486988317238996e+00,8.867973583915123470e+00,-4.072046841041404797e+00,3.304297327458556754e+00,-5.696429557038801050e+00,1.106415544226928560e+00,4.959277950551425285e+00
1.329569344301077261e-01,6.722278408516985770e+00,8.912276572182253886e+00,-4.080729028326439689e+00,3.314603140159849026e+00,-5.721969319212286464e+00,1.119531617208478380e+00,4.969564271050987969e+00
1.334439561679469366e-01,6.736948003348382841e+00,8.956644603280954797e+00,-4.089308189851297293e+00,3.324877575839984445e+00,-5.747526068459115400e+00,1.132732003053759318e+00,4.979738616303889920e+00
1.339309779057861471e-01,6.751495488603739048e+00,9.001076672267092960e+00,-4.097783510929231099e+00,3.335120430878646403e+00,-5.773099280246975162e+00,1.146016563640723795e+00,4.989800404654884503e+00
1.344179996436253854e-01,6.765920586984633722e+00,9.045571758506753213e+00,-4.106154174665525680e+00,3.345331501742936364e+00,-5.798688423399879888e+00,1.159385153502173971e+00,4.999749056394715119e+00
1.349050213814645960e-01,6.780223028186179057e+00,9.090128825643905230e+00,-4.114419361995665270e+00,3.355510585000836876e+00,-5.824292960096166816e+00,1.172837619791192942e+00,5.009583993822298353e+00
1.353920431193038343e-01,6.794402511306150139e+00,9.134746811688090773e+00,-4.122578223708528888e+00,3.365657463716563935e+00,-5.849912335144567876e+00,1.186373814569706031e+00,5.019304609626312086e+00
1.358790648571430448e-01,6.808458756060224992e+00,9.179424614614514866e+00,-4.130629921372594993e+00,3.375771922457544871e+00,-5.875545975790938513e+00,1.199993565408624008e+00,5.028910312209113442e+00
1.363660865949822831e-01,6.822391529885103445e+00,9.224161129192793851e+00,-4.138573644913369876e+00,3.385853760776317056e+00,-5.901193315175421006e+00,1.213696679946596690e+00,5.038400546364288246e+00
1.368531083328214937e-01,6.836200605472422254e+00,9.268955251394945805e+00,-4.146408579495206581e+00,3.395902779795227033e+00,-5.926853788494326203e+00,1.227482966851238144e+00,5.047774756344997726e+00
1.373401300706607042e-01,6.849885760641631904e+00,9.313805874916942784e+00,-4.154133905665577053e+00,3.405918781722842237e+00,-5.952526831144163921e+00,1.241352234331550619e+00,5.057032385971575117e+00
1.378271518084999148e-01,6.863446778232786372e+00,9.358711887919772821e+00,-4.161748799499978446e+00,3.415901569403816840e+00,-5.978211876984562245e+00,1.255304288739563789e+00,5.066172878743356200e+00
1.383141735463391531e-01,6.876883446019213864e+00,9.403672169990006324e+00,-4.169252432747474479e+00,3.425850945902272127e+00,-6.003908356720072170e+00,1.269338933261205282e+00,5.075195677954761564e+00
1.388011952841783914e-01,6.890195556640092533e+00,9.448685589319856248e+00,-4.176643972976895824e+00,3.435766714118622556e+00,-6.029615696400844271e+00,1.283455966696397166e+00,5.084100226815608359e+00
1.392882170220176019e-01,6.903382907552948033e+00,9.493751000106724902e+00,-4.183922583723667543e+00,3.445648676439921232e+00,-6.055333316042212921e+00,1.297655182328386170e+00,5.092885968575647126e+00
1.397752387598568402e-01,6.916445301006032054e+00,9.538867240172276496e+00,-4.191087424637285785e+00,3.455496634423667501e+00,-6.081060628363159637e+00,1.311936366882300531e+00,5.101552346653361880e+00
1.402622604976960508e-01,6.929382544030610269e+00,9.584033128800971468e+00,-4.198137651629433087e+00,3.465310388515092654e+00,-6.106797037643636017e+00,1.326299299572931467e+00,5.110098804768979264e+00
1.407492822355352613e-01,6.942194448453160582e+00,9.629247464798110556e+00,-4.205072417022734932e+00,3.475089737797948164e+00,-6.132541938700826201e+00,1.340743751241744608e+00,5.118524787081739191e+00
1.412363039733744718e-01,6.954880830927458568e+00,9.674509024767395715e+00,-4.211890869700158468e+00,3.484834479778756933e+00,-6.158294715984228951e+00,1.355269483583120049e+00,5.126829738331377229e+00
1.417233257112137379e-01,6.967441512986581209e+00,9.719816561607954597e+00,-4.218592155255060483e+00,3.494544410204557749e+00,-6.184054742789689030e+00,1.369876248459824808e+00,5.135013103983867566e+00
1.422103474490529484e-01,6.979876321114800497e+00,9.765168803230878325e+00,-4.225175416141865981e+00,3.504219322914132739e+00,-6.209821380592257967e+00,1.384563787307697691e+00,5.143074330381391057e+00
1.426973691868921590e-01,6.992185086839380226e+00,9.810564451495267235e+00,-4.231639791827391583e+00,3.513859009722709814e+00,-6.235593978497987244e+00,1.399331830629588769e+00,5.151012864896534538e+00
1.431843909247313973e-01,7.004367646842294626e+00,9.856002181363759718e+00,-4.237984418942814635e+00,3.523463260340156555e+00,-6.261371872814575745e+00,1.414180097578503936e+00,5.158828156090743633e+00
1.436714126625706078e-01,7.016423843091813772e+00,9.901480640277544154e+00,-4.244208431436283568e+00,3.533031862322648209e+00,-6.287154386740913203e+00,1.429108295629984760e+00,5.166519653876997076e+00
1.441584344004098184e-01,7.028353522994027713e+00,9.946998447750900141e+00,-4.250310960726162435e+00,3.542564601057828444e+00,-6.312940830175508999e+00,1.444116120343720500e+00,5.174086809686730959e+00
1.446454561382490289e-01,7.040156539564249805e+00,9.992554195185222810e+00,-4.256291135854933572e+00,3.552061259783446001e+00,-6.338730499643816074e+00,1.459203255214383876e+00,5.181529076640978282e+00
1.451324778760882950e-01,7.051832751618328565e+00,1.003814644590253558e+01,-4.262148083643720220e+00,3.561521619639474778e+00,-6.364522678344424200e+00,1.474369371611703450e+00,5.188845909725779748e+00
1.456194996139275055e-01,7.063382023983860947e+00,1.008377373539848598e+01,-4.267880928847469058e+00,3.570945459753711582e+00,-6.390316636314135934e+00,1.489614128809741977e+00,5.196036765971793869e+00
1.461065213517667161e-01,7.074804227731320339e+00,1.012943457181489393e+01,-4.273488794310767780e+00,3.580332557360868861e+00,-6.416111630711957226e+00,1.504937174105430264e+00,5.203101104638173879e+00
1.465935430896059266e-01,7.086099240425062895e+00,1.017512743663174568e+01,-4.278970801124297729e+00,3.589682687955143781e+00,-6.441906906221945839e+00,1.520338143026320310e+00,5.210038387400665272e+00
1.470805648274451649e-01,7.097266946394257481e+00,1.022085078557868165e+01,-4.284326068781942887e+00,3.598995625476263172e+00,-6.467701695574940679e+00,1.535816659627550873e+00,5.216848078543944389e+00
1.475675865652843755e-01,7.108307237023710812e+00,1.026660304976604188e+01,-4.289553715338530360e+00,3.608271142529026143e+00,-6.493495220189219985e+00,1.551372336878064084e+00,5.223529645158195400e+00
1.480546083031235860e-01,7.119220011064587794e+00,1.031238263703531466e+01,-4.294652857568216575e+00,3.617509010636308808e+00,-6.519286690929980033e+00,1.567004777136036697e+00,5.230082557339919447e+00
1.485416300409628521e-01,7.130005174965049264e+00,1.035818793352917311e+01,-4.299622611123506744e+00,3.626709000525574211e+00,-6.545075308987763130e+00,1.582713572713540184e+00,5.236506288396991060e+00
1.490286517788020626e-01,7.140662643220772487e+00,1.040401730548094861e+01,-4.304462090694933352e+00,3.635870882448848818e+00,-6.570860266875720335e+00,1.598498306530436341e+00,5.242800315057936089e+00
1.495156735166412731e-01,7.151192338745400612e+00,1.044986910122364243e+01,-4.309170410171357268e+00,3.644994426536193100e+00,-6.596640749545804816e+00,1.614358552857498630e+00,5.248964117685466668e+00
1.500026952544804837e-01,7.161594193260864216e+00,1.049574165341837073e+01,-4.313746682800924326e+00,3.654079403182630248e+00,-6.622415935623797267e+00,1.630293878148747488e+00,5.254997180494225262e+00
1.504897169923197220e-01,7.171868147707621155e+00,1.054163328150240098e+01,-4.318190021352659613e+00,3.663125583468603619e+00,-6.648184998763275289e+00,1.646303841963038028e+00,5.260898991772797295e+00
1.509767387301589325e-01,7.182014152674820906e+00,1.058754229435661465e+01,-4.322499538278703923e+00,3.672132739613870989e+00,-6.673947109118435250e+00,1.662387997974865250e+00,5.266669044109939080e+00
1.514637604679981708e-01,7.192032168850308160e+00,1.063346699319244948e+01,-4.326674345877178141e+00,3.681100645464896459e+00,-6.699701434935780853e+00,1.678545895074376793e+00,5.272306834625050342e+00
1.519507822058374091e-01,7.201922167490602433e+00,1.067940567465843493e+01,-4.330713556455723534e+00,3.690029077015746672e+00,-6.725447144264753874e+00,1.694777078556660488e+00,5.277811865202872710e+00
1.524378039436766197e-01,7.211684130910730239e+00,1.072535663416609708e+01,-4.334616282495645123e+00,3.698917812962425167e+00,-6.751183406787188979e+00,1.711081091400206589e+00,5.283183642732454999e+00
1.529248256815158302e-01,7.221318052993976444e+00,1.077131816943551179e+01,-4.338381636816725617e+00,3.707766635290744794e+00,-6.776909395765714272e+00,1.727457475634647466e+00,5.288421679350315152e+00
1.534118474193550408e-01,7.230823939721547688e+00,1.081728858426019713e+01,-4.342008732742658417e+00,3.716575329897628066e+00,-6.802624290110981242e+00,1.743905773797688630e+00,5.293525492687869871e+00
1.538988691571942791e-01,7.240201809722126569e+00,1.086326619249164338e+01,-4.345496684267150300e+00,3.725343687245944224e+00,-6.828327276567829784e+00,1.760425530481290135e+00,5.298494606123095529e+00
1.543858908950334896e-01,7.249451694841274829e+00,1.090924932224306332e+01,-4.348844606220617415e+00,3.734071503052735164e+00,-6.854017552020207127e+00,1.777016293967017324e+00,5.303328549036385731e+00
1.548729126328727279e-01,7.258573640730922705e+00,1.095523632031330585e+01,-4.352051614437610461e+00,3.742758579011103759e+00,-6.879694325915325592e+00,1.793677617950800496e+00,5.308026857070749394e+00
1.553599343707119385e-01,7.267567706575055020e+00,1.100122554820528897e+01,-4.355116825781625067e+00,3.751404722194390473e+00,-6.905356818123507878e+00,1.810409059909733553e+00,5.312589072119733302e+00
1.558469561085511768e-01,7.276433940015383683e+00,1.104721515779544561e+01,-4.358039353256085491e+00,3.760009709200731631e+00,-6.931004136803563753e+00,1.827210092272098185e+00,5.317014733613121713e+00
1.563339778463903873e-01,7.285172393375241029e+00,1.109320328943108080e+01,-4.360818306952422674e+00,3.768573315810358704e+00,-6.956635385331611410e+00,1.844080183220063063e+00,5.321303381850462699e+00
1.568209995842295978e-01,7.293783133036231270e+00,1.113918812749744802e+01,-4.363452797002574712e+00,3.777095326894596372e+00,-6.982249693053699247e+00,1.861018817486211230e+00,5.325454562476144460e+00
1.573080213220688361e-01,7.302266233857682032e+00,1.118516783877628917e+01,-4.365941933009000131e+00,3.785575526985077488e+00,-7.007846181929972218e+00,1.878025471434061622e+00,5.329467825076627641e+00
1.577950430599080467e-01,7.310621779202128856e+00,1.123114057247482123e+01,-4.368284824106019926e+00,3.794013700267143463e+00,-7.033423966552853734e+00,1.895099613063874644e+00,5.333342723235440452e+00
1.582820647977472850e-01,7.318849860960609632e+00,1.127710446025601065e+01,-4.370480579021782219e+00,3.802409630573189148e+00,-7.058982154165827971e+00,1.912240702018974670e+00,5.337078814588475772e+00
1.587690865355864955e-01,7.326950579577695244e+00,1.132305761627003449e+01,-4.372528306140844201e+00,3.810763101375968631e+00,-7.084519844682784395e+00,1.929448189592559704e+00,5.340675660879631970e+00
1.592561082734257338e-01,7.334924044076329253e+00,1.136899813718700436e+01,-4.374427113567400660e+00,3.819073895781877503e+00,-7.110036130707968915e+00,1.946721518735058609e+00,5.344132828016743275e+00
1.597431300112649444e-01,7.342770372082408237e+00,1.141492410223088427e+01,-4.376176109189128915e+00,3.827341796524157846e+00,-7.135530097556499918e+00,1.964060124061961954e+00,5.347449886127866314e+00
1.602301517491041549e-01,7.350489689849171171e+00,1.146083357321467844e+01,-4.377774400741669680e+00,3.835566585956097896e+00,-7.161000823275473159e+00,1.981463431862204638e+00,5.350626409617870394e+00
1.607171734869433932e-01,7.358082132281329457e+00,1.150672459457683594e+01,-4.379221095873744751e+00,3.843748046044168643e+00,-7.186447378665659969e+00,1.998930860107026364e+00,5.353661977225350199e+00
1.612041952247826315e-01,7.365547842958993563e+00,1.155259519341886509e+01,-4.380515302212877771e+00,3.851885958361120021e+00,-7.211868827303769436e+00,2.016461818459366118e+00,5.356556172079868006e+00
1.616912169626218421e-01,7.372886974161367846e+00,1.159844337954420190e+01,-4.381656127431783787e+00,3.859980104079048235e+00,-7.237264225565312792e+00,2.034055708283754260e+00,5.359308581759504087e+00
1.621782387004610526e-01,7.380099686890215338e+00,1.164426714549831843e+01,-4.382642679315353007e+00,3.868030263962405346e+00,-7.262632622648047764e+00,2.051711922656736409e+00,5.361918798348753512e+00
1.626652604383002909e-01,7.387186150893101377e+00,1.169006446661003551e+01,-4.383474065828283806e+00,3.876036218360979557e+00,-7.287973060595994035e+00,2.069429846377789595e+00,5.364386418496719600e+00
1.631522821761395015e-01,7.394146544686411637e+00,1.173583330103406297e+01,-4.384149395183342790e+00,3.883997747202823092e+00,-7.313284574324038445e+00,2.087208855980754230e+00,5.366711043475644871e+00
1.636393039139787120e-01,7.400981055578136569e+00,1.178157158979481522e+01,-4.384667775910240373e+00,3.891914629987148544e+00,-7.338566191643133507e+00,2.105048319745789431e+00,5.368892279239754650e+00
1.641263256518179225e-01,7.407689879690446233e+00,1.182727725683141884e+01,-4.385028316925163594e+00,3.899786645777179039e+00,-7.363816933286083888e+00,2.122947597711837275e+00,5.370929736484431949e+00
1.646133473896571886e-01,7.414273221982015549e+00,1.187294820904393156e+01,-4.385230127600907579e+00,3.907613573192954881e+00,-7.389035812933874681e+00,2.140906041689586647e+00,5.372823030705712988e+00
1.651003691274963991e-01,7.420731296270147048e+00,1.191858233634085273e+01,-4.385272317837658029e+00,3.915395190404099779e+00,-7.414221837242630286e+00,2.158922995274957124e+00,5.374571782260090913e+00
1.655873908653356097e-01,7.427064325252659138e+00,1.196417751168782928e+01,-4.385153998134396325e+00,3.923131275122543116e+00,-7.439374005871142614e+00,2.176997793863110875e+00,5.376175616424662351e+00
1.660744126031748480e-01,7.433272540529535455e+00,1.200973159115758548e+01,-4.384874279660932572e+00,3.930821604595212904e+00,-7.464491311508981042e+00,2.195129764662945071e+00,5.377634163457583050e+00
1.665614343410140585e-01,7.439356182624379699e+00,1.205524241398108565e+01,-4.384432274330566592e+00,3.938465955596665236e+00,-7.489572739905164589e+00,2.213318226712123860e+00,5.378947058658852143e+00
1.670484560788532691e-01,7.445315501005593362e+00,1.210070780259995615e+01,-4.383827094873391061e+00,3.946064104421690644e+00,-7.514617269897459373e+00,2.231562490892609052e+00,5.380113942431403729e+00
1.675354778166924796e-01,7.451150754107404239e+00,1.214612556272009769e+01,-4.383057854910205720e+00,3.953615826877871164e+00,-7.539623873442233837e+00,2.249861859946707288e+00,5.381134460342549275e+00
1.680224995545317457e-01,7.456862209350579640e+00,1.219149348336656935e+01,-4.382123669027071067e+00,3.961120898278095215e+00,-7.564591515644894848e+00,2.268215628493633673e+00,5.382008263185709573e+00
1.685095212923709562e-01,7.462450143162986826e+00,1.223680933693965045e+01,-4.381023652850499772e+00,3.968579093433036498e+00,-7.589519154790912658e+00,2.286623083046564808e+00,5.382735007042493081e+00
1.689965430302101668e-01,7.467914840999887005e+00,1.228207087927218666e+01,-4.379756923123252932e+00,3.975990186643575175e+00,-7.614405742377430286e+00,2.305083502030239373e+00,5.383314353345081571e+00
1.694835647680494051e-01,7.473256597364026810e+00,1.232727584968816714e+01,-4.378322597780799796e+00,3.983353951693206607e+00,-7.639250223145483076e+00,2.323596155799056984e+00,5.383745968938950632e+00
1.699705865058886156e-01,7.478475715825465997e+00,1.237242197106244390e+01,-4.376719796028373466e+00,3.990670161840373265e+00,-7.664051535112724522e+00,2.342160306655661550e+00,5.384029526145900135e+00
1.704576082437278262e-01,7.483572509041243492e+00,1.241750694988181714e+01,-4.374947638418680285e+00,3.997938589810787757e+00,-7.688808609606842204e+00,2.360775208870089514e+00,5.384164702827407112e+00
1.709446299815670645e-01,7.488547298774749450e+00,1.246252847630723792e+01,-4.373005246930228296e+00,4.005159007789686143e+00,-7.713520371299449785e+00,2.379440108699373724e+00,5.384151182448319695e+00
1.714316517194063028e-01,7.493400415914921453e+00,1.250748422423731832e+01,-4.370891745046284527e+00,4.012331187414054590e+00,-7.738185738240662914e+00,2.398154244407717517e+00,5.383988654140843266e+00
1.719186734572455133e-01,7.498132200495177813e+00,1.255237185137298717e+01,-4.368606257834469098e+00,4.019454899764821398e+00,-7.762803621894164507e+00,2.416916846287116893e+00,5.383676812768880104e+00
1.724056951950847238e-01,7.502743001712157245e+00,1.259718899928350666e+01,-4.366147912026965727e+00,4.026529915358984191e+00,-7.787372927172931725e+00,2.435727136678563554e+00,5.383215358992656796e+00
1.728927169329239344e-01,7.507233177944224067e+00,1.264193329347360262e+01,-4.363515836101383272e+00,4.033556004141723328e+00,-7.811892552475515394e+00,2.454584329993708458e+00,5.382603999333710476e+00
1.733797386707631727e-01,7.511603096769708721e+00,1.268660234345181337e+01,-4.360709160362219450e+00,4.040532935478442056e+00,-7.836361389722861226e+00,2.473487632737038755e+00,5.381842446240169053e+00
1.738667604086023832e-01,7.515853134984993744e+00,1.273119374280021532e+01,-4.357727017022981819e+00,4.047460478146796881e+00,-7.860778324395802485e+00,2.492436243528618700e+00,5.380930418152365391e+00
1.743537821464416215e-01,7.519983678622305767e+00,1.277570506924521077e+01,-4.354568540288910050e+00,4.054338400328658665e+00,-7.885142235573049163e+00,2.511429353127273334e+00,5.379867639568767679e+00
1.748408038842808598e-01,7.523995122967352955e+00,1.282013388472973503e+01,-4.351232866440359892e+00,4.061166469602071949e+00,-7.909451995969869031e+00,2.530466144454364574e+00,5.378653841112249978e+00
1.753278256221200704e-01,7.527887872576623174e+00,1.286447773548634466e+01,-4.347719133916781331e+00,4.067944452933091704e+00,-7.933706471977145291e+00,2.549545792617945228e+00,5.377288759596652312e+00
1.758148473599592809e-01,7.531662341663397875e+00,1.290873414962038090e+01,-4.344026483856016974e+00,4.074672116384691734e+00,-7.957904522423996596e+00,2.568667463726787670e+00,5.375772138591446314e+00
1.763018690977984915e-01,7.535318955096065530e+00,1.295290062986569879e+01,-4.340154061757926840e+00,4.081349224194420700e+00,-7.982044994828453532e+00,2.587830311350224122e+00,5.374103730073020557e+00
1.767888908356377298e-01,7.538858144174885645e+00,1.299697468150509572e+01,-4.336101012650733999e+00,4.087975541872586938e+00,-8.006126739679489290e+00,2.607033490069567971e+00,5.372283288985161498e+00
1.772759125734769403e-01,7.542280349098257730e+00,1.304095379655621478e+01,-4.331866483743794127e+00,4.094550834502925341e+00,-8.030148602376170786e+00,2.626276147792361293e+00,5.370310576292492755e+00
1.777629343113161786e-01,7.545586019444042947e+00,1.308483545075833021e+01,-4.327449625067813166e+00,4.101074866388804807e+00,-8.054109421686579395e+00,2.645557424275169378e+00,5.368185359661444167e+00
1.782499560491554169e-01,7.548775614161923109e+00,1.312861710379149116e+01,-4.322849589554463634e+00,4.107547401056661940e+00,-8.078008029859573114e+00,2.664876451216177333e+00,5.365907413511043167e+00
1.787369777869946275e-01,7.551849601565112202e+00,1.317229619949486441e+01,-4.318065533116791421e+00,4.113968201259089241e+00,-8.101843252736024681e+00,2.684232352347411865e+00,5.363476519063975267e+00
1.792239995248338380e-01,7.554808459321447067e+00,1.321587016608422971e+01,-4.313096614730407730e+00,4.120337028977567151e+00,-8.125613909859440653e+00,2.703624243526580262e+00,5.360892464397918111e+00
1.797110212626730485e-01,7.557652674443802177e+00,1.325933641636854432e+01,-4.307941996515524785e+00,4.126653645424849692e+00,-8.149318814586013815e+00,2.723051232828503920e+00,5.358155044497155295e+00
1.801980430005122868e-01,7.560382743279894235e+00,1.330269234796574374e+01,-4.302600843819733178e+00,4.132917811047001067e+00,-8.172956774194076957e+00,2.742512420636182835e+00,5.355264061304457535e+00
1.806850647383515251e-01,7.562999171501409990e+00,1.334593534351760447e+01,-4.297072325301625639e+00,4.139129285525082302e+00,-8.196526589992995326e+00,2.762006899731458631e+00,5.352219323773221404e+00
1.811720864761907357e-01,7.565502474092514973e+00,1.338906277090377195e+01,-4.291355613015188197e+00,4.145287827776479972e+00,-8.220027057431442685e+00,2.781533755385291240e+00,5.349020647919915383e+00
1.816591082140299462e-01,7.567893175337706779e+00,1.343207198345495890e+01,-4.285449882495009355e+00,4.151393195955899174e+00,-8.243456966205132019e+00,2.801092065447658097e+00,5.345667856876768376e+00
1.821461299518691845e-01,7.570171808809035063e+00,1.347496032016523770e+01,-4.279354312842279739e+00,4.157445147455995915e+00,-8.266815100363928082e+00,2.820680900437052330e+00,5.342160780944731790e+00
1.826331516897083951e-01,7.572338917352654519e+00,1.351772510590349619e+01,-4.273068086811590227e+00,4.163443438907659555e+00,-8.290100238418402157e+00,2.840299323629594586e+00,5.338499257646740048e+00
1.831201734275476056e-01,7.574395053074761464e+00,1.356036365162404067e+01,-4.266590390898531204e+00,4.169387826179956846e+00,-8.313311153445775759e+00,2.859946391147764277e+00,5.334683131781216225e+00
1.836071951653868439e-01,7.576340777326877607e+00,1.360287325457631802e+01,-4.259920415428092078e+00,4.175278064379702059e+00,-8.336446613195322541e+00,2.879621152048740917e+00,5.330712255475858363e+00
1.840942169032260822e-01,7.578176660690475686e+00,1.364525119851379387e+01,-4.253057354643858368e+00,4.181113907850708244e+00,-8.359505380193130719e+00,2.899322648412346659e+00,5.326586488241706441e+00
1.845812386410652928e-01,7.579903282960979816e+00,1.368749475390197290e+01,-4.246000406798001947e+00,4.186895110172662804e+00,-8.382486211846336133e+00,2.919049915428608255e+00,5.322305697027469584e+00
1.850682603789045033e-01,7.581521233131116588e+00,1.372960117812554515e+01,-4.238748774242084849e+00,4.192621424159668209e+00,-8.405387860546728263e+00,2.938801981484946868e+00,5.317869756274141047e+00
1.855552821167437416e-01,7.583031109373616907e+00,1.377156771569469207e+01,-4.231301663518643785e+00,4.198292601858420348e+00,-8.428209073773807347e+00,2.958577868252939336e+00,5.313278547969861876e+00
1.860423038545829522e-01,7.584433519023276560e+00,1.381339159845049913e+01,-4.223658285453592676e+00,4.203908394546054694e+00,-8.450948594197225106e+00,2.978376590774738375e+00,5.308531961705085678e+00
1.865293255924221627e-01,7.585729078558384408e+00,1.385507004576956547e+01,-4.215817855249397894e+00,4.209468552727621216e+00,-8.473605159778671236e+00,2.998197157549068237e+00,5.303629894727993843e+00
1.870163473302613732e-01,7.586918413581480003e+00,1.389660026476768273e+01,-4.207779592579085737e+00,4.214972826133222661e+00,-8.496177503873150627e+00,3.018038570616852212e+00,5.298572252000193217e+00
1.875033690681006393e-01,7.588002158799506347e+00,1.393797945050273057e+01,-4.199542721681022606e+00,4.220420963714803797e+00,-8.518664355329706339e+00,3.037899825646442231e+00,5.293358946252685548e+00
1.879903908059398498e-01,7.588980958003273436e+00,1.397920478617663242e+01,-4.191106471454506988e+00,4.225812713642583596e+00,-8.541064438591524421e+00,3.057779912018465662e+00,5.287989898042106951e+00
1.884774125437790604e-01,7.589855464046317834e+00,1.402027344333651726e+01,-4.182470075556147471e+00,4.231147823301141031e+00,-8.563376473795472066e+00,3.077677812910284416e+00,5.282465035807240916e+00
1.889644342816182987e-01,7.590626338823097896e+00,1.406118258207500205e+01,-4.173632772497061438e+00,4.236426039285152711e+00,-8.585599176871076210e+00,3.097592505380064587e+00,5.276784295925805779e+00
1.894514560194575092e-01,7.591294253246544166e+00,1.410192935122959312e+01,-4.164593805740851806e+00,4.241647107394772576e+00,-8.607731259638855548e+00,3.117522960450444192e+00,5.270947622771506857e+00
1.899384777572967198e-01,7.591859887224970294e+00,1.414251088858124383e+01,-4.155352423802393780e+00,4.246810772630671416e+00,-8.629771429908132063e+00,3.137468143191845638e+00,5.264954968771380805e+00
1.904254994951359581e-01,7.592323929638358671e+00,1.418292432105207368e+01,-4.145907880347412089e+00,4.251916779188724682e+00,-8.651718391574249267e+00,3.157427012805366751e+00,5.258806294463377107e+00
1.909125212329751964e-01,7.592687078313954174e+00,1.422316676490217446e+01,-4.136259434292872683e+00,4.256964870454345018e+00,-8.673570844715134953e+00,3.177398522705297879e+00,5.252501568554263756e+00
1.913995429708144069e-01,7.592950040001275269e+00,1.426323532592560994e+01,-4.126406349908153359e+00,4.261954788996464849e+00,-8.695327485687402103e+00,3.197381620601252639e+00,5.246040767977742547e+00
1.918865647086536175e-01,7.593113530346427886e+00,1.430312709964554507e+01,-4.116347896917027960e+00,4.266886276561175251e+00,-8.716987007221760564e+00,3.217375248579904756e+00,5.239423877952895658e+00
1.923735864464928558e-01,7.593178273865806460e+00,1.434283917150847998e+01,-4.106083350600444604e+00,4.271759074065014872e+00,-8.738548098517894047e+00,3.237378343186353202e+00,5.232650892042862267e+00
1.928606081843320663e-01,7.593145003919153702e+00,1.438236861707765435e+01,-4.095611991900102389e+00,4.276572921587894704e+00,-8.760009445338740264e+00,3.257389835505056563e+00,5.225721812213818041e+00
1.933476299221712769e-01,7.593014462681940913e+00,1.442171250222561696e+01,-4.084933107522823903e+00,4.281327558365699559e+00,-8.781369730104206184e+00,3.277408651240444115e+00,5.218636648894198871e+00
1.938346516600105152e-01,7.592787401117149670e+00,1.446086788332587147e+01,-4.074045990045737753e+00,4.286022722782506733e+00,-8.802627631984265122e+00,3.297433710797073481e+00,5.211395421034222153e+00
1.943216733978497535e-01,7.592464578946385600e+00,1.449983180744368738e+01,-4.062949938022246243e+00,4.290658152362480493e+00,-8.823781826991499599e+00,3.317463929359441455e+00,5.203998156165670075e+00
1.948086951356889640e-01,7.592046764620348220e+00,1.453860131252612042e+01,-4.051644256088798635e+00,4.295233583761408624e+00,-8.844830988073047351e+00,3.337498216971396925e+00,5.196444890461941135e+00
1.952957168735281746e-01,7.591534735288651525e+00,1.457717342759105605e+01,-4.040128255072463759e+00,4.299748752757883707e+00,-8.865773785201970014e+00,3.357535478615166546e+00,5.188735668798371670e+00
1.957827386113673851e-01,7.590929276769039724e+00,1.461554517291545352e+01,-4.028401252099310881e+00,4.304203394244139780e+00,-8.886608885468017860e+00,3.377574614289967414e+00,5.180870544812858469e+00
1.962697603492066234e-01,7.590231183515893321e+00,1.465371356022278349e+01,-4.016462570703557056e+00,4.308597242216542611e+00,-8.907334953167863389e+00,3.397614519090290219e+00,5.172849580966704330e+00
1.967567820870458339e-01,7.589441258588156103e+00,1.469167559286950109e+01,-4.004311540937552039e+00,4.312930029765716711e+00,-8.927950649894679458e+00,3.417654083283728994e+00,5.164672848605786015e+00
1.972438038248850722e-01,7.588560313616570241e+00,1.472942826603066990e+01,-3.991947499482551454e+00,4.317201489066333053e+00,-8.948454634627161397e+00,3.437692192388441370e+00,5.156340428021962907e+00
1.977308255627243105e-01,7.587589168770300319e+00,1.476696856688488957e+01,-3.979369789760259124e+00,4.321411351366557518e+00,-8.968845563818028666e+00,3.457727727250278438e+00,5.147852408514765443e+00
1.982178473005635211e-01,7.586528652722898336e+00,1.480429347479811675e+01,-3.966577762045214506e+00,4.325559346977118302e+00,-8.989122091481833721e+00,3.477759564119430991e+00,5.139208888453365986e+00
1.987048690384027316e-01,7.585379602617610573e+00,1.484139996150679153e+01,-3.953570773577951503e+00,4.329645205260042928e+00,-9.009282869282237982e+00,3.497786574726744480e+00,5.130409975338807271e+00
1.991918907762419422e-01,7.584142864032090259e+00,1.487828499130006499e+01,-3.940348188678957086e+00,4.333668654617061300e+00,-9.029326546618749560e+00,3.517807626359652495e+00,5.121455785866519506e+00
1.996789125140811805e-01,7.582819290942403256e+00,1.491494552120122030e+01,-3.926909378863432387e+00,4.337629422477629504e+00,-9.049251770712817944e+00,3.537821581937707904e+00,5.112346445989087051e+00
2.001659342519203910e-01,7.581409745686428892e+00,1.495137850114803335e+01,-3.913253722956854475e+00,4.341527235286601893e+00,-9.069057186693326500e+00,3.557827300087696543e+00,5.103082090979315311e+00
2.006529559897596293e-01,7.579915098926612416e+00,1.498758087417254359e+01,-3.899380607211349492e+00,4.345361818491597639e+00,-9.088741437681571611e+00,3.577823635218410292e+00,5.093662865493552516e+00
2.011399777275988676e-01,7.578336229612069985e+00,1.502354957657983014e+01,-3.885289425422829179e+00,4.349132896529961378e+00,-9.108303164875634295e+00,3.597809437595020920e+00,5.084088923635283308e+00
2.016269994654380782e-01,7.576674024940041718e+00,1.505928153812584824e+01,-3.870979579048960506e+00,4.352840192815405906e+00,-9.127741007634103454e+00,3.617783553413028930e+00,5.074360429019004748e+00
2.021140212032772887e-01,7.574929380316712368e+00,1.509477368219455151e+01,-3.856450477327930670e+00,4.356483429724301359e+00,-9.147053603559292867e+00,3.637744824871858906e+00,5.064477554834374118e+00
2.026010429411164993e-01,7.573103199317393397e+00,1.513002292597415277e+01,-3.841701537397985700e+00,4.360062328581603808e+00,-9.166239588579884412e+00,3.657692090248088057e+00,5.054440483910610737e+00
2.030880646789557376e-01,7.571196393646031808e+00,1.516502618063240071e+01,-3.826732184417787508e+00,4.363576609646455218e+00,-9.185297597032921146e+00,3.677624183968243088e+00,5.044249408781192656e+00
2.035750864167949759e-01,7.569209883094112357e+00,1.519978035149102169e+01,-3.811541851687579197e+00,4.367025992097395282e+00,-9.204226261745214188e+00,3.697539936681186745e+00,5.033904531748818911e+00
2.040621081546341864e-01,7.567144595498896287e+00,1.523428233819952915e+01,-3.796129980771114187e+00,4.370410194017276595e+00,-9.223024214114289521e+00,3.717438175330238348e+00,5.023406064950634686e+00
2.045491298924733969e-01,7.565001466701016142e+00,1.526852903490768654e+01,-3.780496021618473090e+00,4.373728932377764167e+00,-9.241690084188514120e+00,3.737317723224680144e+00,5.012754230423772661e+00
2.050361516303126352e-01,7.562781452254559333e+00,1.530251717317434590e+01,-3.764639525481781934e+00,4.376981909441043150e+00,-9.260222413866882718e+00,3.757177301359348576e+00,5.001949321793510705e+00
2.055231733681518458e-01,7.560485507949503692e+00,1.533624354071292650e+01,-3.748560013508222877e+00,4.380168830973470762e+00,-9.278619777408030345e+00,3.777015666967372010e+00,4.990991615842853335e+00
2.060101951059910563e-01,7.558114580883282585e+00,1.536970512523796728e+01,-3.732256894229159183e+00,4.383289419090949934e+00,-9.296880861034999555e+00,3.796831702846566348e+00,4.979881318318154726e+00
2.064972168438302946e-01,7.555669629039856616e+00,1.540289887721060325e+01,-3.715729605718743223e+00,4.386343392166683230e+00,-9.315004332017975841e+00,3.816624267453078367e+00,4.968618658971982072e+00
2.069842385816695329e-01,7.553151620904747787e+00,1.543582171398995762e+01,-3.698977613537847375e+00,4.389330465165830475e+00,-9.332988840934348218e+00,3.836392197416853111e+00,4.957203890143864200e+00
2.074712603195087435e-01,7.550561535072029429e+00,1.546847052406028489e+01,-3.682000408623555376e+00,4.392250349985685531e+00,-9.350833023970892555e+00,3.856134310108296326e+00,4.945637285304749220e+00
2.079582820573479540e-01,7.547900359866853037e+00,1.550084217103677453e+01,-3.664797505300677827e+00,4.395102755775999626e+00,-9.368535505104008010e+00,3.875849406068965219e+00,4.933919137682879708e+00
2.084453037951871923e-01,7.545169092983417869e+00,1.553293349744988383e+01,-3.647368439415350494e+00,4.397887389239455658e+00,-9.386094898158029665e+00,3.895536271306273335e+00,4.922049758971076550e+00
2.089323255330264029e-01,7.542368741138468557e+00,1.556474132830829404e+01,-3.629712766590687423e+00,4.400603954912265969e+00,-9.403509808741581821e+00,3.915193679452213082e+00,4.910029478115439439e+00
2.094193472708656134e-01,7.539500319740269241e+00,1.559626247444043123e+01,-3.611830060604474646e+00,4.403252155424939751e+00,-9.420778836062021711e+00,3.934820393786111481e+00,4.897858640185452472e+00
2.099063690087048517e-01,7.536564852573084394e+00,1.562749373561461574e+01,-3.593719911888941354e+00,4.405831691743175682e+00,-9.437900574617920313e+00,3.954415169121396900e+00,4.885537605325499300e+00
2.103933907465440900e-01,7.533563371497128180e+00,1.565843190343776925e+01,-3.575381926152576106e+00,4.408342263388905558e+00,-9.454873615769606943e+00,3.973976753556393682e+00,4.873066747787808239e+00
2.108804124843833006e-01,7.530496916164024945e+00,1.568907376403270781e+01,-3.556815723124012507e+00,4.410783568641476471e+00,-9.471696549187788250e+00,3.993503890089126429e+00,4.860446455046784742e+00
2.113674342222225111e-01,7.527366533747771093e+00,1.571941610049406357e+01,-3.538020935417951929e+00,4.413155304718982208e+00,-9.488367964180227432e+00,4.012995318096168162e+00,4.847677126994778263e+00
2.118544559600617494e-01,7.524173278691157485e+00,1.574945569512277288e+01,-3.518997207523161475e+00,4.415457167939734084e+00,-9.504886450896467665e+00,4.032449774675484377e+00,4.834759175219235594e+00
2.123414776979009599e-01,7.520918212467724295e+00,1.577918933143910962e+01,-3.499744194912535633e+00,4.417688853863881882e+00,-9.521250601410624625e+00,4.051865995853311198e+00,4.821693022361298375e+00
2.128284994357401705e-01,7.517602403359163965e+00,1.580861379597441996e+01,-3.480261563275184322e+00,4.419850057415167122e+00,-9.537459010682264093e+00,4.071242717655056076e+00,4.808479101555782620e+00
2.133155211735794088e-01,7.514226926248270821e+00,1.583772587984133118e+01,-3.460548987870613047e+00,4.421940472982829107e+00,-9.553510277395298900e+00,4.090578677040216604e+00,4.795117855952585550e+00
2.138025429114186471e-01,7.510792862427321914e+00,1.586652238008261762e+01,-3.440606153004940104e+00,4.423959794503653953e+00,-9.569403004674990498e+00,4.109872612701317429e+00,4.781609738319503755e+00
2.142895646492578576e-01,7.507301299422008967e+00,1.589500010079864367e+01,-3.420432751629182810e+00,4.425907715524157737e+00,-9.585135800682964557e+00,4.129123265726869718e+00,4.767955210726464443e+00
2.147765863870970682e-01,7.503753330830819301e+00,1.592315585405338396e+01,-3.400028485059585215e+00,4.427783929242927741e+00,-9.600707279090345381e+00,4.148329380128364718e+00,4.754154744311150260e+00
2.152636081249363065e-01,7.500150056179937685e+00,1.595098646055905967e+01,-3.379393062820017057e+00,4.429588128533100466e+00,-9.616116059428888363e+00,4.167489703231268550e+00,4.740208819126066508e+00
2.157506298627755170e-01,7.496492580793616689e+00,1.597848875013930936e+01,-3.358526202606437749e+00,4.431320005944971996e+00,-9.631360767320241933e+00,4.186602985930039544e+00,4.726117924066997489e+00
2.162376516006147276e-01,7.492782015680067076e+00,1.600565956197104001e+01,-3.337427630373392518e+00,4.432979253688779764e+00,-9.646440034583200429e+00,4.205667982807193006e+00,4.711882556882884820e+00
2.167246733384539659e-01,7.489019477432817595e+00,1.603249574460478755e+01,-3.316097080542583786e+00,4.434565563597593574e+00,-9.661352499219082901e+00,4.224683452116358318e+00,4.697503224267104649e+00
2.172116950762932042e-01,7.485206088147574377e+00,1.605899415576369549e+01,-3.294534296333503143e+00,4.436078627070374480e+00,-9.676096805275117063e+00,4.243648155629367480e+00,4.682980442030182822e+00
2.176987168141324147e-01,7.481342975354582592e+00,1.608515166192109191e+01,-3.272739030216111455e+00,4.437518134995176666e+00,-9.690671602585936739e+00,4.262560858347359094e+00,4.668314735353895628e+00
2.181857385519716253e-01,7.477431271966472615e+00,1.611096513765665961e+01,-3.250711044485574241e+00,4.438883777652478102e+00,-9.705075546393093333e+00,4.281420328075923543e+00,4.653506639126792521e+00
2.186727602898108636e-01,7.473472116241580032e+00,1.613643146479117263e+01,-3.228450111959056734e+00,4.440175244598661308e+00,-9.719307296842675470e+00,4.300225334864252957e+00,4.638556698361128383e+00
2.191597820276500741e-01,7.469466651762812326e+00,1.616154753129984201e+01,-3.205956016794612395e+00,4.441392224529644217e+00,-9.733365518360926671e+00,4.318974650308287977e+00,4.623465468691231095e+00
2.196468037654892846e-01,7.465416027431941437e+00,1.618631023000426339e+01,-3.183228555432030316e+00,4.442534405124652253e+00,-9.747248878908017389e+00,4.337667046717968766e+00,4.608233516953219144e+00
2.201338255033285229e-01,7.461321397479444784e+00,1.621071645704288500e+01,-3.160267537655883974e+00,4.443601472870122748e+00,-9.760956049109770660e+00,4.356301296148375357e+00,4.592861421846219372e+00
2.206208472411677612e-01,7.457183921489788148e+00,1.623476311012022677e+01,-3.137072787780486927e+00,4.444593112863771012e+00,-9.774485701267554560e+00,4.374876169295051298e+00,4.577349774674905447e+00
2.211078689790069718e-01,7.453004764442261454e+00,1.625844708653443860e+01,-3.113644145957052523e+00,4.445509008598786060e+00,-9.787836508246117617e+00,4.393390434253165111e+00,4.561699180173540924e+00
2.215948907168461823e-01,7.448785096767247538e+00,1.628176528098372700e+01,-3.089981469602750330e+00,4.446348841728172907e+00,-9.801007142239635428e+00,4.411842855140891473e+00,4.545910257411321709e+00
2.220819124546853929e-01,7.444526094418020712e+00,1.630471458315116351e+01,-3.066084634951985244e+00,4.447112291809236950e+00,-9.813996273415666494e+00,4.430232190586629315e+00,4.529983640779257748e+00
2.225689341925246312e-01,7.440228938958028948e+00,1.632729187506816260e+01,-3.041953538729617268e+00,4.447799036028231789e+00,-9.826802568437274843e+00,4.448557192080365930e+00,4.513919981058364783e+00
2.230559559303638695e-01,7.435894817663658785e+00,1.634949402825656506e+01,-3.017588099946267644e+00,4.448408748905111842e+00,-9.839424688863163126e+00,4.466816602189015661e+00,4.497719946569310956e+00
2.235429776682030800e-01,7.431524923642519376e+00,1.637131790064928438e+01,-2.992988261815749951e+00,4.448941101978463486e+00,-9.851861289425887236e+00,4.485009152635762497e+00,4.481384224403500482e+00
2.240299994060423183e-01,7.427120455643662744e+00,1.639276033466546068e+01,-2.968153992546091580e+00,4.449395763504991663e+00,-9.864111016939022036e+00,4.503133563297055275e+00,4.464913520856336859e+00
2.245170211438815289e-01,7.422682586417817419e+00,1.641381829920663549e+01,-2.943085168001633445e+00,4.449772403156469380e+00,-9.876172587246696111e+00,4.521188646652049670e+00,4.448308477905487557e+00
2.250040428817207394e-01,7.418212498416800749e+00,1.643448876567912009e+01,-2.917781711945839351e+00,4.450070692344461065e+00,-9.888044716711437587e+00,4.539173202070012181e+00,4.431569770827346488e+00
2.254910646195599500e-01,7.413711394912083641e+00,1.645476864503435976e+01,-2.892243623194517887e+00,4.450290299823228324e+00,-9.899726089500076043e+00,4.557085978720903263e+00,4.414698130069348636e+00
2.259780863573991883e-01,7.409180480889812515e+00,1.647465486435458715e+01,-2.866470900535131427e+00,4.450430892947548678e+00,-9.911215399614530241e+00,4.574925736392295050e+00,4.397694288724892431e+00
2.264651080952384266e-01,7.404620963528240729e+00,1.649414436541593787e+01,-2.840463546252105509e+00,4.450492137784995528e+00,-9.922511349973824224e+00,4.592691243620797614e+00,4.380558984774435949e+00
2.269521298330776371e-01,7.400034052628940096e+00,1.651323410341140274e+01,-2.814221569405039425e+00,4.450473699225087287e+00,-9.933612651589660558e+00,4.610381275981873195e+00,4.363292963162968441e+00
2.274391515709168754e-01,7.395420961001834215e+00,1.653192104583373023e+01,-2.787744988859826911e+00,4.450375241085283484e+00,-9.944518022835529436e+00,4.627994614538046392e+00,4.345896977713905152e+00
2.279261733087560859e-01,7.390782904804025222e+00,1.655020217151816553e+01,-2.761033836072686931e+00,4.450196426213857137e+00,-9.955226188809330523e+00,4.645530044445476570e+00,4.328371792879395663e+00
2.284131950465952965e-01,7.386121103832445911e+00,1.656807446984506882e+01,-2.734088157627102333e+00,4.449936916589601665e+00,-9.965735880789585721e+00,4.662986353718950205e+00,4.310718185327020890e+00
2.289002167844345070e-01,7.381436781770290168e+00,1.658553494010251583e+01,-2.706908017523664611e+00,4.449596373418408746e+00,-9.976045835785146920e+00,4.680362332155235450e+00,4.292936945362920476e+00
2.293872385222737453e-01,7.376731166387254568e+00,1.660258059100862127e+01,-2.679493499222820763e+00,4.449174457226711787e+00,-9.986154796178460913e+00,4.697656770414829985e+00,4.275028878191311499e+00
2.298742602601129836e-01,7.372005489693615132e+00,1.661920844039394396e+01,-2.651844707440543569e+00,4.448670827951778151e+00,-9.996061509462370154e+00,4.714868459262101297e+00,4.256994805010426930e+00
2.303612819979521942e-01,7.367260988048053960e+00,1.663541551504359362e+01,-2.623961769696897761e+00,4.448085145028857212e+00,-1.000576472807045114e+01,4.731996188963801586e+00,4.238835563944852503e+00
2.308483037357914047e-01,7.362498902219344110e+00,1.665119885069937311e+01,-2.595844837617506506e+00,4.447417067475198493e+00,-1.001526320930091529e+01,4.749038748845987534e+00,4.220552010814273558e+00
2.313353254736306430e-01,7.357720477401803905e+00,1.666655549222171473e+01,-2.567494087987945761e+00,4.446666253970920302e+00,-1.002455571533399770e+01,4.765994927009312931e+00,4.202145019738632747e+00
2.318223472114698536e-01,7.352926963184582831e+00,1.668148249391155247e+01,-2.538909723561034060e+00,4.445832362936730675e+00,-1.003364101334294745e+01,4.782863510202706614e+00,4.183615483579705696e+00
2.323093689493090641e-01,7.348119613474715983e+00,1.669597691999205580e+01,-2.510091973617026184e+00,4.444915052608527262e+00,-1.004251787569850407e+01,4.799643283855457021e+00,4.164964314219052888e+00
2.327963906871483302e-01,7.343299686374026081e+00,1.671003584525026398e+01,-2.481041094276727588e+00,4.443913981108829958e+00,-1.005118508026695601e+01,4.816333032267646530e+00,4.146192442672417933e+00
2.332834124249875407e-01,7.338468444009812686e+00,1.672365635583860666e+01,-2.451757368567513140e+00,4.442828806515095152e+00,-1.005964141080170293e+01,4.832931538959019946e+00,4.127300819040512714e+00
2.337704341628267513e-01,7.333627152319317055e+00,1.673683555023630376e+01,-2.422241106242234210e+00,4.441659186924870717e+00,-1.006788565742838415e+01,4.849437587176200104e+00,4.108290412296207172e+00
2.342574559006659618e-01,7.328777080788048792e+00,1.674957054037067650e+01,-2.392492643351054937e+00,4.440404780517822836e+00,-1.007591661722352860e+01,4.865849960558306542e+00,4.089162209908136170e+00
2.347444776385052001e-01,7.323919502141861493e+00,1.676185845289829857e+01,-2.362512341566214147e+00,4.439065245614614241e+00,-1.008373309488675318e+01,4.882167443960964803e+00,4.069917217300724310e+00
2.352314993763444106e-01,7.319055691992885748e+00,1.677369643064610827e+01,-2.332300587259608093e+00,4.437640240732633856e+00,-1.009133390350651993e+01,4.898388824438711708e+00,4.050556457150570999e+00
2.357185211141836212e-01,7.314186928439221802e+00,1.678508163421230748e+01,-2.301857790333456499e+00,4.436129424638606267e+00,-1.009871786541935812e+01,4.914512892385724641e+00,4.031080968519345831e+00
2.362055428520228872e-01,7.309314491618450482e+00,1.679601124372727128e+01,-2.271184382803625113e+00,4.434532456398041056e+00,-1.010588381316275175e+01,4.930538442835050716e+00,4.011491805822941181e+00
2.366925645898620978e-01,7.304439663214975731e+00,1.680648246077421604e+01,-2.240280817136111047e+00,4.432848995421538874e+00,-1.011283059052143152e+01,4.946464276916111125e+00,3.991790037637183541e+00
2.371795863277013083e-01,7.299563725921140112e+00,1.681649251046986038e+01,-2.209147564336269021e+00,4.431078701507980000e+00,-1.011955705366730385e+01,4.962289203470660048e+00,3.971976745339861115e+00
2.376666080655405189e-01,7.294687954228506577e+00,1.682603866255259462e+01,-2.177785057091103482e+00,4.429221231942219283e+00,-1.012606208485673775e+01,4.978012069153328056e+00,3.952052986715467231e+00
2.381536298033797572e-01,7.289813589079277456e+00,1.683511828003974031e+01,-2.146193526457304657e+00,4.427276231770800763e+00,-1.013234462579144513e+01,4.993631839821022211e+00,3.932019692238687192e+00
2.386406515412189677e-01,7.284941897645941467e+00,1.684372868256751588e+01,-2.114373379007050247e+00,4.425243353167168436e+00,-1.013840358829092025e+01,5.009147402506047619e+00,3.911877905903553554e+00
2.391276732790581783e-01,7.280074151682303096e+00,1.685186720020277207e+01,-2.082325064021160799e+00,4.423122249163749409e+00,-1.014423788860395170e+01,5.024557637667237842e+00,3.891628700041716016e+00
2.396146950168974166e-01,7.275211623553915707e+00,1.685953118259356742e+01,-2.050049049528048783e+00,4.420912572444288813e+00,-1.014984645331016289e+01,5.039861432005110053e+00,3.871273159944282227e+00
2.401017167547366549e-01,7.270355586097112521e+00,1.686671799934176974e+01,-2.017545822414832823e+00,4.418613975375167868e+00,-1.015522821949260113e+01,5.055057678605709093e+00,3.850812383858611465e+00
2.405887384925758654e-01,7.265507312476715995e+00,1.687342504037799173e+01,-1.984815888538570050e+00,4.416226110037077213e+00,-1.016038213491134279e+01,5.070145277085361890e+00,3.830247482984452834e+00
2.410757602304150760e-01,7.260668076042531283e+00,1.687964971633882882e+01,-1.951859772837592377e+00,4.413748628257031292e+00,-1.016530715817813046e+01,5.085123133736381362e+00,3.809579581469442644e+00
2.415627819682543143e-01,7.255839150184490549e+00,1.688538945894639554e+01,-1.918678019442964011e+00,4.411181181640739801e+00,-1.017000225893204579e+01,5.099990161673662925e+00,3.788809816403961861e+00
2.420498037060935248e-01,7.251021808186567164e+00,1.689064172139026709e+01,-1.885271191790057532e+00,4.408523421605315740e+00,-1.017446641801619478e+01,5.114745280982226916e+00,3.767939337815345180e+00
2.425368254439327631e-01,7.246217323079391370e+00,1.689540397871163435e+01,-1.851639872730221903e+00,4.405774999412348514e+00,-1.017869862765544120e+01,5.129387418865673176e+00,3.746969308661443510e+00
2.430238471817719736e-01,7.241426967491580768e+00,1.689967372818986036e+01,-1.817784664642593917e+00,4.402935566201319872e+00,-1.018269789163517203e+01,5.143915509795565555e+00,3.725900904823543414e+00
2.435108689196111842e-01,7.236652013499795366e+00,1.690344848973133907e+01,-1.783706189545985810e+00,4.400004773023355575e+00,-1.018646322548106120e+01,5.158328495661731239e+00,3.704735315098647064e+00
2.439978906574504225e-01,7.231893732477518988e+00,1.690672580626065624e+01,-1.749405089210918529e+00,4.396982270875354537e+00,-1.018999365663990453e+01,5.172625325923505102e+00,3.683473741191093609e+00
2.444849123952896608e-01,7.227153394942554598e+00,1.690950324411410222e+01,-1.714882025271754262e+00,4.393867710734439491e+00,-1.019328822466146889e+01,5.186804957761868451e+00,3.662117397703555710e+00
2.449719341331288436e-01,7.222432270403237098e+00,1.691177839343547262e+01,-1.680137679338942647e+00,4.390660743592776249e+00,-1.019634598138134152e+01,5.200866356232522136e+00,3.640667512127371719e+00
2.454589558709680819e-01,7.217731627203356481e+00,1.691354886857422812e+01,-1.645172753111364905e+00,4.387361020492728692e+00,-1.019916599110487176e+01,5.214808494419914453e+00,3.619125324832245916e+00
2.459459776088073479e-01,7.213052732365836661e+00,1.691481230848594564e+01,-1.609987968488831411e+00,4.383968192562373467e+00,-1.020174733079207385e+01,5.228630353592130575e+00,3.597492089055298603e+00
2.464329993466465307e-01,7.208396851435093566e+00,1.691556637713510725e+01,-1.574584067684654531e+00,4.380481911051359312e+00,-1.020408909024360611e+01,5.242330923356756323e+00,3.575769070889479373e+00
2.469200210844857690e-01,7.203765248318127590e+00,1.691580876390022325e+01,-1.538961813338327156e+00,4.376901827367110087e+00,-1.020619037228777692e+01,5.255909201817662968e+00,3.553957549271311578e+00
2.474070428223249518e-01,7.199159185124345939e+00,1.691553718398123962e+01,-1.503121988628387751e+00,4.373227593111392864e+00,-1.020805029296853839e+01,5.269364195732672229e+00,3.532058815968041277e+00
2.478940645601641901e-01,7.194579922004090911e+00,1.691474937880930440e+01,-1.467065397385267200e+00,4.369458860117215515e+00,-1.020966798173457590e+01,5.282694920672204475e+00,3.510074175564070309e+00
2.483810862980034284e-01,7.190028716985891855e+00,1.691344311645883636e+01,-1.430792864204396775e+00,4.365595280486087582e+00,-1.021104258162936596e+01,5.295900401178798234e+00,3.488004945446816940e+00
2.488681080358426112e-01,7.185506825812442599e+00,1.691161619206193123e+01,-1.394305234559320539e+00,4.361636506625626630e+00,-1.021217324948230498e+01,5.308979670927594263e+00,3.465852455791885944e+00
2.493551297736818773e-01,7.181015501775293686e+00,1.690926642822507375e+01,-1.357603374914946759e+00,4.357582191287509232e+00,-1.021305915610084725e+01,5.321931772887724676e+00,3.443618049547596538e+00
2.498421515115211156e-01,7.176555995548254963e+00,1.690639167544817312e+01,-1.320688172840980723e+00,4.353431987605786091e+00,-1.021369948646366765e+01,5.334755759484599125e+00,3.421303082418909902e+00
2.503291732493602706e-01,7.172129555019552960e+00,1.690298981254593969e+01,-1.283560537125356671e+00,4.349185549135521356e+00,-1.021409343991489571e+01,5.347450692763177749e+00,3.398908922850646608e+00
2.508161949871995366e-01,7.167737425122645334e+00,1.689905874707154965e+01,-1.246221397887858906e+00,4.344842529891803196e+00,-1.021424023035931050e+01,5.360015644552110992e+00,3.376436952010099191e+00
2.513032167250388027e-01,7.163380847463459489e+00,1.689459641533057521e+01,-1.208671706699992576e+00,4.340402584278777454e+00,-1.021413908620195343e+01,5.372449696489916882e+00,3.353888563695381908e+00
2.517902384628779577e-01,7.159061059439010499e+00,1.688960078084143035e+01,-1.170912436467455242e+00,4.335865366791950670e+00,-1.021378924938876764e+01,5.384751939463087389e+00,3.331265163873333712e+00
2.522772602007172238e-01,7.154779297272019889e+00,1.688406984077538908e+01,-1.132944581212450341e+00,4.331230533842965080e+00,-1.021318997941437345e+01,5.396921475738676754e+00,3.308568171657668255e+00
2.527642819385563788e-01,7.150536793511204081e+00,1.687800162240568724e+01,-1.094769156639465502e+00,4.326497742449245898e+00,-1.021234055093885651e+01,5.408957417886064434e+00,3.285799018723904119e+00
2.532513036763956449e-01,7.146334776427927693e+00,1.687139418269021363e+01,-1.056387200269496285e+00,4.321666650041101398e+00,-1.021124025345490871e+01,5.420858888660211150e+00,3.262959149138088044e+00
2.537383254142348554e-01,7.142174469963117112e+00,1.686424560888753632e+01,-1.017799771512970075e+00,4.316736914578626738e+00,-1.020988839161028849e+01,5.432625021221925365e+00,3.240050019352801680e+00
2.542253471520740660e-01,7.138057093661815067e+00,1.685655401914836915e+01,-9.790079517420936517e-01,4.311708194662490889e+00,-1.020828428551502398e+01,5.444254959349823508e+00,3.217073098197880121e+00
2.547123688899133320e-01,7.133983862595348668e+00,1.684831756308266648e+01,-9.400128443628131825e-01,4.306580149638587152e+00,-1.020642727103338743e+01,5.455747857643928889e+00,3.194029866865951917e+00
2.551993906277525426e-01,7.129955987271141993e+00,1.683953442230211905e+01,-9.008155748863070356e-01,4.301352439696618291e+00,-1.020431670006060010e+01,5.467102881720915519e+00,3.170921818892760591e+00
2.556864123655917531e-01,7.125974673530144798e+00,1.683020281093830661e+01,-8.614172909999846528e-01,4.296024725962511503e+00,-1.020195194078429068e+01,5.478319208401027929e+00,3.147750460132249017e+00
2.561734341034309637e-01,7.122041122431892468e+00,1.682032097613624444e+01,-8.218191626380713100e-01,4.290596670584756467e+00,-1.019933237793070191e+01,5.489396025886625452e+00,3.124517308726442177e+00
2.566604558412702297e-01,7.118156530127202508e+00,1.680988719852354762e+01,-7.820223820517058222e-01,4.285067936814622946e+00,-1.019645741299566488e+01,5.500332533932409618e+00,3.101223895070108316e+00
2.571474775791094403e-01,7.114322087718501386e+00,1.679889979265507804e+01,-7.420281638786090372e-01,4.279438189080251753e+00,-1.019332646446028967e+01,5.511127944007292001e+00,3.077871761770205161e+00
2.576344993169486508e-01,7.110538981107760392e+00,1.678735710743310605e+01,-7.018377452122500637e-01,4.273707093054637696e+00,-1.018993896799142895e+01,5.521781479447902541e+00,3.054462463600100541e+00
2.581215210547878613e-01,7.106808390832091149e+00,1.677525752650302238e+01,-6.614523856705996074e-01,4.267874315717502753e+00,-1.018629437662689696e+01,5.532292375603781842e+00,3.030997567448582952e+00
2.586085427926270719e-01,7.103131491886929716e+00,1.676259946862455408e+01,-6.208733674643970302e-01,4.261939525411059471e+00,-1.018239216094541177e+01,5.542659879974200621e+00,3.007478652263652741e+00
2.590955645304663379e-01,7.099509453536899883e+00,1.674938138801849874e+01,-5.801019954649687671e-01,4.255902391889636149e+00,-1.017823180922130888e+01,5.552883252336649811e+00,2.983907308991091245e+00
2.595825862683054930e-01,7.095943439114266837e+00,1.673560177468901600e+01,-5.391395972716062079e-01,4.249762586363217132e+00,-1.017381282756400296e+01,5.562961764866965808e+00,2.960285140507827872e+00
2.600696080061447590e-01,7.092434605805022052e+00,1.672125915472138757e+01,-4.979875232784384265e-01,4.243519781534852875e+00,-1.016913474004217832e+01,5.572894702251139698e+00,2.936613761550064261e+00
2.605566297439840251e-01,7.088984104422635824e+00,1.670635209055534531e+01,-4.566471467408931284e-01,4.237173651631952254e+00,-1.016419708879276307e+01,5.582681361788748298e+00,2.912894798636200377e+00
2.610436514818231801e-01,7.085593079169368202e+00,1.669087918123390324e+01,-4.151198638417007425e-01,4.230723872431478405e+00,-1.015899943411461948e+01,5.592321053488051419e+00,2.889129889984549671e+00
2.615306732196624462e-01,7.082262667385292865e+00,1.667483906262771498e+01,-3.734070937563706005e-01,4.224170121279010814e+00,-1.015354135454700923e+01,5.601813100152755354e+00,2.865320685425793545e+00
2.620176949575016567e-01,7.078993999284882932e+00,1.665823040763495300e+01,-3.315102787183309418e-01,4.217512077101701173e+00,-1.014782244693278912e+01,5.611156837460414160e+00,2.841468846310288399e+00
2.625047166953408673e-01,7.075788197681255554e+00,1.664105192635671671e+01,-2.894308840834753926e-01,4.210749420415119459e+00,-1.014184232646636907e+01,5.620351614032484733e+00,2.817576045410083552e+00
2.629917384331800778e-01,7.072646377698041498e+00,1.662330236624793400e+01,-2.471703983943540628e-01,4.203881833323978690e+00,-1.013560062672640605e+01,5.629396791496051655e+00,2.793643966815769986e+00
2.634787601710193439e-01,7.069569646468894852e+00,1.660498051224387339e+01,-2.047303334439072309e-01,4.196908999516757000e+00,-1.012909699969328692e+01,5.638291744537173855e+00,2.769674305828116800e+00
2.639657819088585544e-01,7.066559102824594873e+00,1.658608518686203226e+01,-1.621122243385900719e-01,4.189830604254174418e+00,-1.012233111575128142e+01,5.647035860945938346e+00,2.745668768844408358e+00
2.644528036466977650e-01,7.063615836967815476e+00,1.656661525027969617e+01,-1.193176295612686788e-01,4.182646334351604267e+00,-1.011530266367553921e+01,5.655628541653108243e+00,2.721629073239685948e+00
2.649398253845369755e-01,7.060740930135525062e+00,1.654656960038692048e+01,-7.634813103347815044e-02,4.175355878155324163e+00,-1.010801135060376588e+01,5.664069200758461875e+00,2.697556947242677694e+00
2.654268471223761861e-01,7.057935483073967120e+00,1.652594724055735753e+01,-3.320533441841322375e-02,4.167958942594347960e+00,-1.010045694336375988e+01,5.672357288766538552e+00,2.673454140768892540e+00
2.659138688602154521e-01,7.055200728668830301e+00,1.650474754428453750e+01,1.010913016599224168e-02,4.160455320136732915e+00,-1.009263943011831266e+01,5.680492383174170712e+00,2.649322468037218492e+00
2.664008905980546071e-01,7.052537574635163509e+00,1.648296918057339511e+01,5.359361183990651867e-02,4.152844618031781287e+00,-1.008455836406970363e+01,5.688473819987417635e+00,2.625163633637115357e+00
2.668879123358938732e-01,7.049946899722689508e+00,1.646061081240681645e+01,9.724643564475210500e-02,4.145126434006592753e+00,-1.007621328978698472e+01,5.696300933164372360e+00,2.600979345694526934e+00
2.673749340737331393e-01,7.047429619165771264e+00,1.643767125146937502e+01,1.410659019061200059e-01,4.137300395236046313e+00,-1.006760383762998678e+01,5.703973107647977159e+00,2.576771340780365627e+00
2.678619558115722943e-01,7.044986675466122783e+00,1.641414943723194142e+01,1.850502862926898251e-01,4.129366153069438994e+00,-1.005872971092586354e+01,5.711489772192830827e+00,2.552541380372805868e+00
2.683489775494115603e-01,7.042619029957400301e+00,1.639004441787482946e+01,2.291978398697063213e-01,4.121323378221129374e+00,-1.004959067426844221e+01,5.718850392822107054e+00,2.528291247616047066e+00
2.688359992872507709e-01,7.040327655151584096e+00,1.636535533304950363e+01,2.735067891469220580e-01,4.113171756425151315e+00,-1.004018654294040758e+01,5.726054466914577645e+00,2.504022744375590470e+00
2.693230210250899814e-01,7.038113527867215780e+00,1.634008139847878027e+01,3.179753361212117602e-01,4.104910984553811204e+00,-1.003051717345826432e+01,5.733101517921758372e+00,2.479737688589920275e+00
2.698100427629291920e-01,7.035977623139463510e+00,1.631422189239556886e+01,3.626016583136715266e-01,4.096540767200259836e+00,-1.002058245524011504e+01,5.739991090715161448e+00,2.455437911918688876e+00
2.702970645007684025e-01,7.033920908912003611e+00,1.628777614382015315e+01,4.073839088013007093e-01,4.088060813725048703e+00,-1.001038230339626089e+01,5.746722747563671518e+00,2.431125257687358765e+00
2.707840862386076686e-01,7.031944341510772745e+00,1.626074352267599465e+01,4.523202162432429230e-01,4.079470835766668024e+00,-9.999916652642600212e+00,5.753296064741017624e+00,2.406801579128299728e+00
2.712711079764468791e-01,7.030048861899497403e+00,1.623312343174405825e+01,4.974086849015620926e-01,4.070770545216060299e+00,-9.989185452336833748e+00,5.759710629763368672e+00,2.382468737918376878e+00
2.717581297142860897e-01,7.028235392717105512e+00,1.620491530045569561e+01,5.426473946566202633e-01,4.061959652655110276e+00,-9.978188662637466066e+00,5.765966039257045317e+00,2.358128603012970448e+00
2.722451514521253002e-01,7.026504836096939322e+00,1.617611858052400464e+01,5.880344010169775704e-01,4.053037866259127320e+00,-9.966926251785658053e+00,5.772061897456337576e+00,2.333783049776483765e+00
2.727321731899645663e-01,7.024858072267825548e+00,1.614673274341377862e+01,6.335677351238533372e-01,4.044004891163291759e+00,-9.955398194509831100e+00,5.777997815331434417e+00,2.309433959409310511e+00
2.732191949278037213e-01,7.023295958936932593e+00,1.611675727964997407e+01,6.792454037501364228e-01,4.034860429293101625e+00,-9.943604471553124213e+00,5.783773410346471522e+00,2.285083218671287941e+00
2.737062166656429874e-01,7.021819331454524082e+00,1.608619169996464038e+01,7.250653892940239764e-01,4.025604179658771820e+00,-9.931545070323632984e+00,5.789388306847693677e+00,2.260732719901555665e+00
2.741932384034822534e-01,7.020429003760480846e+00,1.605503553828247476e+01,7.710256497670996412e-01,4.016235839113638129e+00,-9.919219986667460631e+00,5.794842137081719358e+00,2.236384361334958104e+00
2.746802601413214084e-01,7.019125770112706775e+00,1.602328835654488515e+01,8.171241187770388326e-01,4.006755103576534971e+00,-9.906629227764613077e+00,5.800134542843928820e+00,2.212040047714871616e+00
2.751672818791606745e-01,7.017910407597335087e+00,1.599094975137247410e+01,8.633587055049393166e-01,3.997161669718131360e+00,-9.893772816147617277e+00,5.805265177756966821e+00,2.187701691202460275e+00
2.756543036169998295e-01,7.016783679420765196e+00,1.595801936256625986e+01,9.097272946769965341e-01,3.987455237111293904e+00,-9.880650794843068851e+00,5.810233710179337763e+00,2.163371212582514858e+00
2.761413253548390956e-01,7.015746338983562147e+00,1.592449688344718339e+01,9.562277465310580205e-01,3.977635510845363598e+00,-9.867263233635844344e+00,5.815039826744150986e+00,2.139050542765577045e+00
2.766283470926783061e-01,7.014799134736149355e+00,1.589038207303438277e+01,1.002857896777359592e+00,3.967702204604489413e+00,-9.853610236456280091e+00,5.819683236527936288e+00,2.114741624586739199e+00
2.771153688305175167e-01,7.013942815816369247e+00,1.585567477006181925e+01,1.049615556554149176e+00,3.957655044209870354e+00,-9.839691949890013944e+00,5.824163675849602484e+00,2.090446414900736460e+00
2.776023905683567827e-01,7.013178138468842526e+00,1.582037490883350728e+01,1.096498512377689805e+00,3.947493771626021442e+00,-9.825508572810722541e+00,5.828480913699500832e+00,2.066166886973578531e+00
2.780894123061959933e-01,7.012505873246190014e+00,1.578448253691727032e+01,1.143504526086846607e+00,3.937218149431011227e+00,-9.811060367135647553e+00,5.832634757798595970e+00,2.041905033170663408e+00
2.785764340440352038e-01,7.011926812992054892e+00,1.574799783467705616e+01,1.190631334782231265e+00,3.926827965750673499e+00,-9.796347669703932226e+00,5.836625061287755045e+00,2.017662867941329985e+00
2.790634557818744144e-01,7.011441781605997292e+00,1.571092113664367318e+01,1.237876650760010744e+00,3.916323039656784744e+00,-9.781370905277722017e+00,5.840451730047154122e+00,1.993442431099838430e+00
2.795504775197136804e-01,7.011051609132453954e+00,1.567325287593754801e+01,1.285238159294643800e+00,3.905703207200394544e+00,-9.766130552132054277e+00,5.844114702808879791e+00,1.969245779525236717e+00
2.800374992575528910e-01,7.010756821272803307e+00,1.563499286145108869e+01,1.332713514596468363e+00,3.894968139526302053e+00,-9.750626699401600206e+00,5.847613700923690594e+00,1.945074872252919640e+00
2.805245209953921015e-01,7.010558032039489795e+00,1.559614116394857142e+01,1.380300377580574001e+00,3.884117565942916350e+00,-9.734859595270663135e+00,5.850948545929004929e+00,1.920931698985359759e+00
2.810115427332313676e-01,7.010455897353335075e+00,1.555669803336648727e+01,1.427996387110915588e+00,3.873151253152632201e+00,-9.718829591504986709e+00,5.854119121534631986e+00,1.896818277312537049e+00
2.814985644710705226e-01,7.010451058650085443e+00,1.551666377270739261e+01,1.475799154202340313e+00,3.862068973554667828e+00,-9.702537065304744246e+00,5.857125328245484042e+00,1.872736634376694909e+00
2.819855862089097887e-01,7.010544142690933178e+00,1.547603873803498509e+01,1.523706262441567816e+00,3.850870505286607237e+00,-9.685982419310793290e+00,5.859967083458101911e+00,1.848688806516135319e+00
2.824726079467489437e-01,7.010735761373667607e+00,1.543482333848028709e+01,1.571715268388663711e+00,3.839555632270207575e+00,-9.669166081615243158e+00,5.862644321553702298e+00,1.824676838919280231e+00
2.829596296845882097e-01,7.011026511544426576e+00,1.539301803625878406e+01,1.619823701959291373e+00,3.828124144261398687e+00,-9.652088505776186267e+00,5.865156993987770129e+00,1.800702785288865071e+00
2.834466514224274758e-01,7.011416974810097180e+00,1.535062334669870054e+01,1.668029066787422465e+00,3.816575836904552599e+00,-9.634750170836751337e+00,5.867505069376194093e+00,1.776768707516401591e+00
2.839336731602666308e-01,7.011907717351324010e+00,1.530763983828023811e+01,1.716328840568774439e+00,3.804910511790960737e+00,-9.617151581348331035e+00,5.869688533577915202e+00,1.752876675366816350e+00
2.844206948981058969e-01,7.012499289736146224e+00,1.526406813268584806e+01,1.764720475384861764e+00,3.793127976521541989e+00,-9.599293267398101293e+00,5.871707389774122987e+00,1.729028766173264398e+00
2.849077166359451074e-01,7.013192226734283885e+00,1.521990890486164183e+01,1.813201398007569187e+00,3.781228044773802033e+00,-9.581175784640775461e+00,5.873561658543986930e+00,1.705227064542225168e+00
2.853947383737843180e-01,7.013987047131997166e+00,1.517516288308970651e+01,1.861769010184468165e+00,3.769210536373002629e+00,-9.562799714334573764e+00,5.875251377936909769e+00,1.681473662068722952e+00
2.858817601116235285e-01,7.014884253547625903e+00,1.512983084907155806e+01,1.910420688904662878e+00,3.757075277367570187e+00,-9.544165663381491527e+00,5.876776603541337352e+00,1.657770657061798714e+00
2.863687818494627946e-01,7.015884332247717126e+00,1.508391363802258134e+01,1.959153786645312145e+00,3.744822100108745389e+00,-9.525274264371743627e+00,5.878137408550076159e+00,1.634120154280171988e+00
2.868558035873020051e-01,7.016987752963781411e+00,1.503741213877756167e+01,2.007965631598696010e+00,3.732450843334452983e+00,-9.506126175632514830e+00,5.879333883822166484e+00,1.610524264678120598e+00
2.873428253251412157e-01,7.018194968709699388e+00,1.499032729390717122e+01,2.056853527880001753e+00,3.719961352257395326e+00,-9.486722081280918317e+00,5.880366137941274829e+00,1.586985105161537568e+00
2.878298470629804262e-01,7.019506415599731319e+00,1.494266009984558963e+01,2.105814755715636366e+00,3.707353478657406498e+00,-9.467062691281206810e+00,5.881234297270637512e+00,1.563504798354222292e+00
2.883168688008196368e-01,7.020922512667144844e+00,1.489441160702909173e+01,2.154846571612217154e+00,3.694627080978004408e+00,-9.447148741506234515e+00,5.881938506004514622e+00,1.540085472374357778e+00
2.888038905386589028e-01,7.022443661683487548e+00,1.484558292004570568e+01,2.203946208506145421e+00,3.681782024427197264e+00,-9.426980993803145026e+00,5.882478926216203163e+00,1.516729260621206166e+00
2.892909122764980578e-01,7.024070246978476817e+00,1.479617519779593593e+01,2.253110875893798770e+00,3.668818181082516006e+00,-9.406560236063336689e+00,5.882855737902568549e+00,1.493438301572000526e+00
2.897779340143373239e-01,7.025802635260503415e+00,1.474618965366442680e+01,2.302337759942404194e+00,3.655735430000262909e+00,-9.385887282296623724e+00,5.883069139025109529e+00,1.470214738589031400e+00
2.902649557521765900e-01,7.027641175437777221e+00,1.469562755570282242e+01,2.351624023581405432e+00,3.642533657329027008e+00,-9.364962972709696132e+00,5.883119345547575207e+00,1.447060719736972256e+00
2.907519774900157450e-01,7.029586198440089362e+00,1.464449022682351753e+01,2.400966806574576395e+00,3.629212756427393938e+00,-9.343788173788778906e+00,5.883006591470090640e+00,1.423978397610375923e+00
2.912389992278550110e-01,7.031638017041198729e+00,1.459277904500449097e+01,2.450363225572708803e+00,3.615772627985898158e+00,-9.322363778386550948e+00,5.882731128859839842e+00,1.400969929171372197e+00
2.917260209656942216e-01,7.033796925681845558e+00,1.454049544350526268e+01,2.499810374146843373e+00,3.602213180153226446e+00,-9.300690705813323689e+00,5.882293227878268027e+00,1.378037475597617689e+00
2.922130427035334321e-01,7.036063200293376063e+00,1.448764091109376650e+01,2.549305322802252416e+00,3.588534328666629136e+00,-9.278769901932442110e+00,5.881693176804820844e+00,1.355183202140393783e+00
2.927000644413726427e-01,7.038437098122026114e+00,1.443421699228434818e+01,2.598845118972914925e+00,3.574735996986577735e+00,-9.256602339259940138e+00,5.880931282057225040e+00,1.332409277992954610e+00
2.931870861792118532e-01,7.040918857553796428e+00,1.438022528758669871e+01,2.648426786996758153e+00,3.560818116435624070e+00,-9.234189017068407779e+00,5.880007868208299016e+00,1.309717876169019579e+00
2.936741079170511193e-01,7.043508697939958374e+00,1.432566745376606399e+01,2.698047328071262463e+00,3.546780626341560438e+00,-9.211530961495213887e+00,5.878923277999291486e+00,1.287111173391584540e+00
2.941611296548903298e-01,7.046206819423197487e+00,1.427054520411413208e+01,2.747703720190041832e+00,3.532623474184721779e+00,-9.188629225654786126e+00,5.877677872349762467e+00,1.264591349991780245e+00
2.946481513927295404e-01,7.049013402720333055e+00,1.421486029843308430e+01,2.797392928692274960e+00,3.518346612970150833e+00,-9.165484885479530774e+00,5.876272030618640230e+00,1.242160584580130012e+00
2.951351731305687509e-01,7.051928610210343784e+00,1.415861451292067308e+01,2.847111936862167347e+00,3.503949993819979181e+00,-9.142099027276517020e+00,5.874706150580086828e+00,1.219821039291431486e+00
2.956221948684080170e-01,7.054952586164746187e+00,1.410180970531496847e+01,2.896857678482858134e+00,3.489433583815714890e+00,-9.118472774705828954e+00,5.872980646516712255e+00,1.197574892867879548e+00
2.961092166062471720e-01,7.058085454683493687e+00,1.404444779260363418e+01,2.946627061819140359e+00,3.474797359315923817e+00,-9.094607279401431654e+00,5.871095950650903283e+00,1.175424328086176917e+00
2.965962383440864381e-01,7.061327319522536783e+00,1.398653074723559442e+01,2.996416973874628464e+00,3.460041305015649105e+00,-9.070503719411723509e+00,5.869052513288512962e+00,1.153371529522906114e+00
2.970832600819257041e-01,7.064678264024120580e+00,1.392806059718826539e+01,3.046224280619997060e+00,3.445165414086891253e+00,-9.046163299244394551e+00,5.866850802817021204e+00,1.131418683332843678e+00
2.975702818197648591e-01,7.068138351042147605e+00,1.386903942602426199e+01,3.096045827220553548e+00,3.430169688317515675e+00,-9.021587249904408523e+00,5.864491305698819268e+00,1.109567977025184948e+00
2.980573035576041252e-01,7.071707622862612119e+00,1.380946937293763987e+01,3.145878438263007393e+00,3.415054138248606375e+00,-8.996776828925204583e+00,5.861974526459638568e+00,1.087821599237671411e+00
2.985443252954433357e-01,7.075386101119049087e+00,1.374935263278984721e+01,3.195718917981345886e+00,3.399818783310292858e+00,-8.971733320393223465e+00,5.859300987672134475e+00,1.066181739508711424e+00
2.990313470332825463e-01,7.079173786703108817e+00,1.368869145613509275e+01,3.245564050482056206e+00,3.384463651955991637e+00,-8.946458034965525385e+00,5.856471229934615330e+00,1.044650588047363327e+00
2.995183687711217568e-01,7.083070659670121394e+00,1.362748814923537033e+01,3.295410599968468190e+00,3.368988781795125398e+00,-8.920952309880723519e+00,5.853485811844914899e+00,1.023230335501299937e+00
3.000053905089609674e-01,7.087076679139774349e+00,1.356574507406504893e+01,3.345255310964330153e+00,3.353394219724266545e+00,-8.895217508963108699e+00,5.850345309969401164e+00,1.001923172722669841e+00
3.004924122468002334e-01,7.091191783191820086e+00,1.350346464830499471e+01,3.395094908536604450e+00,3.337680022056746409e+00,-8.869255022619981332e+00,5.847050318807160529e+00,9.807312905318993357e-01
3.009794339846394440e-01,7.095415888756849476e+00,1.344064934532633515e+01,3.444926098517444579e+00,3.321846254650708818e+00,-8.843066267832250915e+00,5.843601450749291715e+00,9.596568794794428925e-01
3.014664557224786545e-01,7.099748891502125403e+00,1.337730169416368042e+01,3.494745567725426216e+00,3.305892993035597804e+00,-8.816652688138205463e+00,5.839999336033380395e+00,9.387021296054236519e-01
3.019534774603178651e-01,7.104190665712481589e+00,1.331342427947802243e+01,3.544549984185951352e+00,3.289820322537112318e+00,-8.790015753610548543e+00,5.836244622693087969e+00,9.178692301972374290e-01
3.024404991981571311e-01,7.108741064166252954e+00,1.324901974150915329e+01,3.594335997350869505e+00,3.273628338400601745e+00,-8.763156960826620434e+00,5.832337976502907750e+00,8.971603695450744986e-01
3.029275209359963417e-01,7.113399918006324540e+00,1.318409077601767976e+01,3.644100238317300455e+00,3.257317145912904888e+00,-8.736077832831893986e+00,5.828280080918071704e+00,8.765777346953766980e-01
3.034145426738355522e-01,7.118167036606153353e+00,1.311864013421655883e+01,3.693839320045707364e+00,3.240886860522642632e+00,-8.708779919096629740e+00,5.824071637009574864e+00,8.561235112022085314e-01
3.039015644116748183e-01,7.123042207430934525e+00,1.305267062269225242e+01,3.743549837577127448e+00,3.224337607958959850e+00,-8.681264795465798656e+00,5.819713363394381389e+00,8.357998828765789145e-01
3.043885861495139733e-01,7.128025195893766153e+00,1.298618510331547071e+01,3.793228368249618399e+00,3.207669524348711221e+00,-8.653534064102231582e+00,5.815205996160755397e+00,8.156090315336814722e-01
3.048756078873532394e-01,7.133115745206905167e+00,1.291918649314136580e+01,3.842871471913982706e+00,3.190882756332090064e+00,-8.625589353422936867e+00,5.810550288788730811e+00,7.955531367380567209e-01
3.053626296251923944e-01,7.138313576228069834e+00,1.285167776429949882e+01,3.892475691148575390e+00,3.173977461176730408e+00,-8.597432318028737086e+00,5.805747012065761936e+00,7.756343755467201007e-01
3.058496513630316604e-01,7.143618387301804873e+00,1.278366194387313470e+01,3.942037551473477563e+00,3.156953806890208991e+00,-8.569064638627002850e+00,5.800796953997475747e+00,7.558549222501501630e-01
3.063366731008709265e-01,7.149029854095906522e+00,1.271514211376833359e+01,3.991553561563714769e+00,3.139811972331057355e+00,-8.540488021947739483e+00,5.795700919713610233e+00,7.362169481112964542e-01
3.068236948387100815e-01,7.154547629432888911e+00,1.264612141057250305e+01,4.041020213461787414e+00,3.122552147318180538e+00,-8.511704200652825847e+00,5.790459731369069551e+00,7.167226211024548821e-01
3.073107165765493476e-01,7.160171343116553899e+00,1.257660302540242192e+01,4.090433982789464018e+00,3.105174532738708137e+00,-8.482714933238419519e+00,5.785074228040143041e+00,6.973741056400566407e-01
3.077977383143885581e-01,7.165900601753568466e+00,1.250659020374208197e+01,4.139791328958591698e+00,3.087679340654355009e+00,-8.453522003930755702e+00,5.779545265615859684e+00,6.781735623174717231e-01
3.082847600522277687e-01,7.171734988570120706e+00,1.243608624526990170e+01,4.189088695381297356e+00,3.070066794406175692e+00,-8.424127222574995244e+00,5.773873716684502000e+00,6.591231476356613772e-01
3.087717817900669792e-01,7.177674063223657974e+00,1.236509450367549867e+01,4.238322509679364636e+00,3.052337128717774739e+00,-8.394532424517365143e+00,5.768060470415248275e+00,6.402250137317792023e-01
3.092588035279062453e-01,7.183717361609650354e+00,1.229361838646628868e+01,4.287489183892667199e+00,3.034490589797013360e+00,-8.364739470480587968e+00,5.762106432434982217e+00,6.214813081057515287e-01
3.097458252657454558e-01,7.189864395663428276e+00,1.222166135476322779e+01,4.336585114687113496e+00,3.016527435436069382e+00,-8.334750246432371057e+00,5.756012524700224731e+00,6.028941733446887552e-01
3.102328470035846664e-01,7.196114653157079211e+00,1.214922692308655350e+01,4.385606683561459107e+00,2.998447935110057916e+00,-8.304566663447300101e+00,5.749779685364234005e+00,5.844657468453424709e-01
3.107198687414238769e-01,7.202467597491396312e+00,1.207631865913084646e+01,4.434550257053574640e+00,2.980252370074008894e+00,-8.274190657561829809e+00,5.743408868639236609e+00,5.661981605344040824e-01
3.112068904792630875e-01,7.208922667482903002e+00,1.200294018352967917e+01,4.483412186945826328e+00,2.961941033458334704e+00,-8.243624189622547505e+00,5.736901044653818893e+00,5.480935405867723986e-01
3.116939122171023535e-01,7.215479277145901982e+00,1.192909516961004179e+01,4.532188810469603091e+00,2.943514230362774597e+00,-8.212869245127695450e+00,5.730257199305452076e+00,5.301540071417647493e-01
3.121809339549415085e-01,7.222136815469642812e+00,1.185478734313582905e+01,4.580876450509355990e+00,2.924972277948662658e+00,-8.181927834061740512e+00,5.723478334108151877e+00,5.123816740171621698e-01
3.126679556927807746e-01,7.228894646190468620e+00,1.178002048204178642e+01,4.629471415805238799e+00,2.906315505529870613e+00,-8.150801990723522295e+00,5.716565466035344656e+00,4.947786484213909652e-01
3.131549774306200407e-01,7.235752097125510929e+00,1.170479839531374466e+01,4.677969994543578203e+00,2.887544250104798316e+00,-8.119493759635281194e+00,5.709519617301523020e+00,4.773470298468494022e-01
3.136419991684591957e-01,7.242708455828145375e+00,1.162912491136235715e+01,4.726368451949929828e+00,2.868658854202991826e+00,-8.088005188132397549e+00,5.702341809875743905e+00,4.600889094760118869e-01
3.141290209062984617e-01,7.249763002618726304e+00,1.155300394445739087e+01,4.774663051343067011e+00,2.849659680636873915e+00,-8.056338370627951662e+00,5.695033097318336957e+00,4.430063725628322624e-01
3.146160426441376723e-01,7.256914992670209230e+00,1.147643946117147884e+01,4.822850043068370951e+00,2.830547105206888681e+00,-8.024495425976219565e+00,5.687594548393106741e+00,4.261014967566181810e-01
3.151030643819768828e-01,7.264163655728599345e+00,1.139943547940601931e+01,4.870925664740987315e+00,2.811321516681118293e+00,-7.992478496906963770e+00,5.680027246627272319e+00,4.093763517757969539e-01
3.155900861198160934e-01,7.271508196441068606e+00,1.132199606862556962e+01,4.918886141869323936e+00,2.791983317040694246e+00,-7.960289750265522102e+00,5.672332290451646664e+00,3.928329991308557867e-01
3.160771078576553039e-01,7.278947794619840650e+00,1.124412535000062086e+01,4.966727688431895160e+00,2.772532921704120579e+00,-7.927931377185982953e+00,5.664510793290697066e+00,3.764734918440393319e-01
3.165641295954945700e-01,7.286481605441923470e+00,1.116582749645881911e+01,5.014446507407413378e+00,2.752970759730460237e+00,-7.895405593197459382e+00,5.656563883602582443e+00,3.602998741658474113e-01
3.170511513333337805e-01,7.294108759584633006e+00,1.108710673264465996e+01,5.062038791258141046e+00,2.733297274001438293e+00,-7.862714638263480715e+00,5.648492704869073400e+00,3.443141812883125930e-01
3.175381730711729911e-01,7.301828363296928970e+00,1.100796733478750511e+01,5.109500722366576042e+00,2.713512921382415399e+00,-7.829860776754438589e+00,5.640298415535403009e+00,3.285184390550480726e-01
3.180251948090122016e-01,7.309639498406574454e+00,1.092841363047815051e+01,5.156828473425361992e+00,2.693618172862263904e+00,-7.796846297353178912e+00,5.631982188900048314e+00,3.129146636680960047e-01
3.185122165468514677e-01,7.317541222263080236e+00,1.084844999835376633e+01,5.204018207780507943e+00,2.673613513672145725e+00,-7.763673512893665141e+00,5.623545212954428330e+00,2.975048613915513562e-01
3.189992382846906782e-01,7.325532567616473756e+00,1.076808086769129424e+01,5.251066079727849001e+00,2.653499443383166678e+00,-7.730344760132763504e+00,5.614988690172519448e+00,2.822910282519752734e-01
3.194862600225298888e-01,7.333612542431896308e+00,1.068731071790924325e+01,5.297968234762847395e+00,2.633276475982921472e+00,-7.696862399455091541e+00,5.606313837250401555e+00,2.672751497355773109e-01
3.199732817603691548e-01,7.341780129639963626e+00,1.060614407797795167e+01,5.344720809783614079e+00,2.612945139930944016e+00,-7.663228814510993914e+00,5.597521884795718883e+00,2.524592004821979430e-01
3.204603034982083098e-01,7.350034286822977769e+00,1.052458552573830808e+01,5.391319933247205931e+00,2.592505978193053284e+00,-7.629446411787639271e+00,5.588614076967071576e+00,2.378451439760682073e-01
3.209473252360475759e-01,7.358373945836947705e+00,1.044263968712876078e+01,5.437761725279293579e+00,2.571959548254550310e+00,-7.595517620113120039e+00,5.579591671063314884e+00,2.234349322333420151e-01
3.214343469738867864e-01,7.366798012369374149e+00,1.036031123532101006e+01,5.484042297736952953e+00,2.551306422112374683e+00,-7.561444890093786952e+00,5.570455937062790852e+00,2.092305054864379565e-01
3.219213687117259970e-01,7.375305365432903493e+00,1.027760488976388764e+01,5.530157754224875433e+00,2.530547186246094871e+00,-7.527230693484581181e+00,5.561208157112490724e+00,1.952337918651320670e-01
3.224083904495652630e-01,7.383894856794759320e+00,1.019452541513581423e+01,5.576104190064776311e+00,2.509682441567816280e+00,-7.492877522492498166e+00,5.551849624967120533e+00,1.814467070744664179e-01
3.228954121874044181e-01,7.392565310341983498e+00,1.011107762020562184e+01,5.621877692218117062e+00,2.488712803350972003e+00,-7.458387889013148531e+00,5.542381645378087640e+00,1.678711540694087789e-01
3.233824339252436841e-01,7.401315521382509921e+00,1.002726635660186361e+01,5.667474339162088093e+00,2.467638901138020202e+00,-7.423764323800428500e+00,5.532805533432440193e+00,1.545090227263216653e-01
3.238694556630828947e-01,7.410144254546319864e+00,9.943096507064542067e+00,5.712890202595028555e+00,2.446461375980660158e+00,-7.389009370367471519e+00,5.523122611328626697e+00,1.413621886952162732e-01
3.243564774009221052e-01,7.419050203640166430e+00,9.858572843578176759e+00,5.758121346073305169e+00,2.425180844932193658e+00,-7.354125505469715662e+00,5.513334162783014136e+00,1.284325044783634351e-01
3.248434991387613158e-01,7.428032018445953177e+00,9.773700379247516778e+00,5.803163739125253073e+00,2.403797990836948895e+00,-7.319115307314000951e+00,5.503441508204006460e+00,1.157218288284822399e-01
3.253305208766005818e-01,7.437088337461878140e+00,9.688484184952740108e+00,5.848013359917506371e+00,2.382313515297276751e+00,-7.283981386350006915e+00,5.493445989199761570e+00,1.032320058987350603e-01
3.258175426144397924e-01,7.446217780502552230e+00,9.602929311942554946e+00,5.892666212575385032e+00,2.360728119202479380e+00,-7.248726347667923342e+00,5.483348951139782379e+00,9.096485865432814288e-02
3.263045643522790029e-01,7.455418946167361227e+00,9.517040815042051349e+00,5.937118316488853687e+00,2.339042508902272388e+00,-7.213352800407411003e+00,5.473151745844795357e+00,7.892219104464370805e-02
3.267915860901182690e-01,7.464690409665417192e+00,9.430823772557392459e+00,5.981365697183750108e+00,2.317257401535999684e+00,-7.177863365819204589e+00,5.462855733871430530e+00,6.710578981797710174e-02
3.272786078279574240e-01,7.474030720997233423e+00,9.344283302877302688e+00,6.025404378758358881e+00,2.295373529517612088e+00,-7.142260683979441360e+00,5.452462286391680735e+00,5.551742597884583297e-02
3.277656295657966901e-01,7.483438403493035018e+00,9.257424577771109497e+00,6.069230377885374672e+00,2.273391644176380400e+00,-7.106547419156543199e+00,5.441972786667151674e+00,4.415885588785633392e-02
3.282526513036358451e-01,7.492911952707708600e+00,9.170252832383841479e+00,6.112839699379075675e+00,2.251312518553410857e+00,-7.070726263830909630e+00,5.431388631118112542e+00,3.303182200420445858e-02
3.287396730414751111e-01,7.502449835672478251e+00,9.082773371927734374e+00,6.156228333327989688e+00,2.229136949353852870e+00,-7.034799941367093190e+00,5.420711229987301039e+00,2.213805327067862316e-02
3.292266947793143772e-01,7.512050490503177080e+00,8.994991575070841350e+00,6.199392253792726848e+00,2.206865758054935345e+00,-6.998771207338816858e+00,5.409942007598572467e+00,1.147926514132621006e-02
3.297137165171535322e-01,7.521712326365212142e+00,8.906912894022152472e+00,6.242327419069260586e+00,2.184499791169708161e+00,-6.962642849506527121e+00,5.399082402210288123e+00,1.057159251635478303e-03
3.302007382549927983e-01,7.531433723795197821e+00,8.818542851313454278e+00,6.285029773517527119e+00,2.162039919666537191e+00,-6.926417686447609690e+00,5.388133865463509586e+00,-9.126577268684515909e-03
3.306877599928320088e-01,7.541213035379232821e+00,8.729887033278217245e+00,6.327495250955270656e+00,2.139487037544414605e+00,-6.890098564839401085e+00,5.377097861424998015e+00,-1.907027284032065950e-02
3.311747817306712194e-01,7.551048586787850070e+00,8.640951080226889403e+00,6.369719779617330602e+00,2.116842059563960987e+00,-6.853688355394675469e+00,5.365975865224980268e+00,-2.877227283642400102e-02
3.316618034685104299e-01,7.560938678167633320e+00,8.551740673319201846e+00,6.411699288680193121e+00,2.094105918134216537e+00,-6.817189947449932674e+00,5.354769361289712037e+00,-3.823094134208877837e-02
3.321488252063496960e-01,7.570881585889482679e+00,8.462261518133047389e+00,6.453429716351909207e+00,2.071279559355180044e+00,-6.780606242206271617e+00,5.343479841168826461e+00,-4.744466327124360894e-02
3.326358469441889065e-01,7.580875564653550391e+00,8.372519324930324913e+00,6.494907019527291325e+00,2.048363938216122726e+00,-6.743940144622990296e+00,5.332108800957494843e+00,-5.641184684096546553e-02
3.331228686820281171e-01,7.590918849950831770e+00,8.282519785619253838e+00,6.536127185008530738e+00,2.025360012949620536e+00,-6.707194553963755190e+00,5.320657738313328444e+00,-6.513092640322816484e-02
3.336098904198673276e-01,7.601009660881435259e+00,8.192268547413734225e+00,6.577086242291052542e+00,2.002268738541392423e+00,-6.670372352995538989e+00,5.309128149068124358e+00,-7.360036563405372712e-02
3.340969121577065382e-01,7.611146203329499649e+00,8.101771183189249825e+00,6.617780277914762088e+00,1.979091059395850838e+00,-6.633476395840131268e+00,5.297521523434359558e+00,-8.181866108008462035e-02
3.345839338955458042e-01,7.621326673494776216e+00,8.011033158535578735e+00,6.658205451380633022e+00,1.955827901157426885e+00,-6.596509494478340230e+00,5.285839341806486402e+00,-8.978434606260282669e-02
3.350709556333849592e-01,7.631549229816748436e+00,7.920060093803461321e+00,6.698357867644595842e+00,1.932480237822985281e+00,-6.559474525822722946e+00,5.274083106206061800e+00,-9.749596004808866456e-02
3.355579773712242253e-01,7.641811935655686838e+00,7.828858301357211502e+00,6.738233316616112134e+00,1.909049229017223626e+00,-6.522374651168981963e+00,5.262254405113355737e+00,-1.049519862543359938e-01
3.360449991090634914e-01,7.652112876352989979e+00,7.737433692738970414e+00,6.777827805130820060e+00,1.885535941352808331e+00,-6.485212869452710471e+00,5.250354781288338657e+00,-1.121509801796322370e-01
3.365320208469026464e-01,7.662450115774682935e+00,7.645792182048502639e+00,6.817137360778825261e+00,1.861941451725985353e+00,-6.447992182120050764e+00,5.238385780267450720e+00,-1.190915225770207142e-01
3.370190425847419124e-01,7.672821692997141341e+00,7.553939717150799815e+00,6.856158016890161022e+00,1.838266855517418641e+00,-6.410715605827560282e+00,5.226348953947620224e+00,-1.257722160214846396e-01
3.375060643225811230e-01,7.683225622414220801e+00,7.461882279025444653e+00,6.894885813016280451e+00,1.814513266660599644e+00,-6.373386172119056781e+00,5.214245860321010007e+00,-1.321916852087257066e-01
3.379930860604203335e-01,7.693659893846418463e+00,7.369625881109230114e+00,6.933316795415221279e+00,1.790681817709754098e+00,-6.336006927099121278e+00,5.202078063207503433e+00,-1.383485772553507409e-01
3.384801077982595441e-01,7.704122472651993903e+00,7.277176568632334863e+00,6.971447017540301161e+00,1.766773659907369787e+00,-6.298580931103456848e+00,5.189847131985031226e+00,-1.442415620004190435e-01
3.389671295360988101e-01,7.714611299840078651e+00,7.184540417947910207e+00,7.009272540532427875e+00,1.742789963251265117e+00,-6.261111258365984256e+00,5.177554641317655637e+00,-1.498693323083656603e-01
3.394541512739380207e-01,7.725124292185774344e+00,7.091723535855172678e+00,7.046789433715973772e+00,1.718731916561251349e+00,-6.223600996682744579e+00,5.165202170881466159e+00,-1.552306043733175100e-01
3.399411730117772312e-01,7.735659342347217304e+00,6.998732058915817511e+00,7.083993775098274881e+00,1.694600727545335417e+00,-6.186053247072527128e+00,5.152791305088236129e+00,-1.603241180247689246e-01
3.404281947496164418e-01,7.746214318984659286e+00,6.905572152764012372e+00,7.120881651872680962e+00,1.670397622865514409e+00,-6.148471123434322116e+00,5.140323632806908627e+00,-1.651486370346527122e-01
3.409152164874556523e-01,7.756787066881513759e+00,6.812250011409771489e+00,7.157449160925215104e+00,1.646123848203126405e+00,-6.110857752201524384e+00,5.127800747082853938e+00,-1.697029494257790427e-01
3.414022382252949184e-01,7.767375407067378390e+00,6.718771856535783016e+00,7.193692409344811800e+00,1.621780668323784314e+00,-6.073216271992917470e+00,5.115224244854909230e+00,-1.739858677816544796e-01
3.418892599631341289e-01,7.777977136943057701e+00,6.625143936787720733e+00,7.229607514937130830e+00,1.597369367141866725e+00,-6.035549833260441588e+00,5.102595726670233311e+00,-1.779962295576813236e-01
3.423762817009733395e-01,7.788590030407577913e+00,6.531372527057919264e+00,7.265190606742002899e+00,1.572891247784573121e+00,-5.997861597933700217e+00,5.089916796396912524e+00,-1.817328973937319125e-01
3.428633034388126055e-01,7.799211837987164664e+00,6.437463927762581584e+00,7.300437825554413784e+00,1.548347632655561190e+00,-5.960154739061290563e+00,5.077189060934411913e+00,-1.851947594281091458e-01
3.433503251766517606e-01,7.809840286966195144e+00,6.343424464112483285e+00,7.335345324449069615e+00,1.523739863498177138e+00,-5.922432440448920588e+00,5.064414129921781083e+00,-1.883807296128691688e-01
3.438373469144910266e-01,7.820473081520201930e+00,6.249260485376792573e+00,7.369909269308665856e+00,1.499069301458145098e+00,-5.884697896294156294e+00,5.051593615443624508e+00,-1.912897480305427167e-01
3.443243686523302372e-01,7.831107902850765967e+00,6.154978364140980318e+00,7.404125839355511829e+00,1.474337327146027610e+00,-5.846954310818228251e+00,5.038729131733955313e+00,-1.939207812122172581e-01
3.448113903901694477e-01,7.841742409322471907e+00,6.060584495557419515e+00,7.437991227687020590e+00,1.449545340699032181e+00,-5.809204897894282738e+00,5.025822294877730911e+00,-1.962728224570083335e-01
3.452984121280087138e-01,7.852374236601824542e+00,5.966085296589928255e+00,7.471501641814602301e+00,1.424694761842512980e+00,-5.771452880672619301e+00,5.012874722510239245e+00,-1.983448921529052389e-01
3.457854338658478688e-01,7.863000992365198449e+00,5.871487208821157822e+00,7.504653306612061314e+00,1.399787033735190311e+00,-5.733701492955800560e+00,4.999888033284745070e+00,-2.001360433049713117e-01
3.462724556036871348e-01,7.873620102190385772e+00,5.776796795847030097e+00,7.537442535447659964e+00,1.374823731435200758e+00,-5.695954027109318751e+00,4.986863838296422102e+00,-2.016455114331845155e-01
3.467594773415263454e-01,7.884229090269692541e+00,5.682020553660947826e+00,7.569865609712148391e+00,1.349806367919181849e+00,-5.658213741043171652e+00,4.973803750134368151e+00,-2.028724485527854116e-01
3.472464990793655559e-01,7.894825545265939937e+00,5.587164940775074307e+00,7.601918788550475092e+00,1.324736415480450180e+00,-5.620483872794242330e+00,4.960709385741252753e+00,-2.038159517010373345e-01
3.477335208172047665e-01,7.905407030323722495e+00,5.492236438010555943e+00,7.633598348361857688e+00,1.299615368155719652e+00,-5.582767669854154846e+00,4.947582363044247700e+00,-2.044751488820463481e-01
3.482205425550440325e-01,7.915971083437438161e+00,5.397241547399180384e+00,7.664900583380130250e+00,1.274444741680519355e+00,-5.545068388629879941e+00,4.934424300562603172e+00,-2.048491992774344739e-01
3.487075642928832431e-01,7.926515217820266024e+00,5.302186791087708961e+00,7.695821806252006958e+00,1.249226073442375462e+00,-5.507389293905444738e+00,4.921236817017630827e+00,-2.049372934546670189e-01
3.491945860307224536e-01,7.937036922274021578e+00,5.207078710244726238e+00,7.726358348613323379e+00,1.223960922431705400e+00,-5.469733658304656743e+00,4.908021530945054778e+00,-2.047386535730157664e-01
3.496816077685617197e-01,7.947533661560021834e+00,5.111923863970144311e+00,7.756506561663178978e+00,1.198650869190491131e+00,-5.432104761754951383e+00,4.894780060309764202e+00,-2.042525335871927528e-01
3.501686295064008747e-01,7.958002876770789769e+00,5.016728828207379642e+00,7.786262816736006620e+00,1.173297515758701781e+00,-5.394505890952316918e+00,4.881514022122962260e+00,-2.034782194486127183e-01
3.506556512442401408e-01,7.968441985702769514e+00,4.921500194657921767e+00,7.815623505871633903e+00,1.147902485618413682e+00,-5.356940338827227421e+00,4.868225032061676671e+00,-2.024150293043212590e-01
3.511426729820792958e-01,7.978848383229890651e+00,4.826244569698804554e+00,7.844585042383198648e+00,1.122467423635765238e+00,-5.319411404011761491e+00,4.854914704090700361e+00,-2.010623136935551225e-01
3.516296947199185619e-01,7.989219441678144129e+00,4.730968573302359204e+00,7.873143861423084644e+00,1.096993996000548810e+00,-5.281922390307649984e+00,4.841584650086877772e+00,-1.994194557419701752e-01
3.521167164577578279e-01,7.999552511201003746e+00,4.635678837958868037e+00,7.901296420546711552e+00,1.071483890163660746e+00,-5.244476606155556553e+00,4.828236479465814135e+00,-1.974858713535038168e-01
3.526037381955969829e-01,8.009844920155847703e+00,4.540382007601619918e+00,7.929039200274322852e+00,1.045938814772225944e+00,-5.207077364105319184e+00,4.814871798810957948e+00,-1.952610093998979890e-01
3.530907599334362490e-01,8.020093975481268345e+00,4.445084736534582248e+00,7.956368704650696344e+00,1.020360499602463555e+00,-5.169727980287261992e+00,4.801492211505066443e+00,-1.927443519078575196e-01
3.535777816712754595e-01,8.030296963075313599e+00,4.349793688362846744e+00,7.983281461802747891e+00,9.947506954903762022e-01,-5.132431773884690074e+00,4.788099317364084229e+00,-1.899354142438730852e-01
3.540648034091146701e-01,8.040451148174669882e+00,4.254515534925452869e+00,8.009774024495131428e+00,9.691111742600928558e-01,-5.095192066607330261e+00,4.774694712273380937e+00,-1.868337452966902235e-01
3.545518251469538806e-01,8.050553775734760720e+00,4.159256955230972608e+00,8.035842970683738429e+00,9.434437286500256814e-01,-5.058012182165924742e+00,4.761279987826397608e+00,-1.834389276574031613e-01
3.550388468847931467e-01,8.060602070810794828e+00,4.064024634395613234e+00,8.061484904067139468e+00,9.177501722367336079e-01,-5.020895445747870944e+00,4.747856730965675176e+00,-1.797505777972501217e-01
3.555258686226323572e-01,8.070593238939716585e+00,3.968825262584018354e+00,8.086696454635950104e+00,8.920323393565708914e-01,-4.983845183493942343e+00,4.734426523626283689e+00,-1.757683462429977528e-01
3.560128903604715678e-01,8.080524466523101523e+00,3.873665533952524775e+00,8.111474279220171724e+00,8.662920850250303006e-01,-4.946864721976075074e+00,4.720990942381616762e+00,-1.714919177500185410e-01
3.564999120983108338e-01,8.090392921210970201e+00,3.778552145595152290e+00,8.135815062034422951e+00,8.405312848538937232e-01,-4.909957387676228358e+00,4.707551558091591204e+00,-1.669210114729990369e-01
3.569869338361499889e-01,8.100195752286552420e+00,3.683491796492191828e+00,8.159715515221119375e+00,8.147518349660873849e-01,-4.873126506466353369e+00,4.694109935553244739e+00,-1.620553811342979045e-01
3.574739555739892549e-01,8.109930091051944956e+00,3.588491186461236548e+00,8.183172379391621121e+00,7.889556519082802089e-01,-4.836375403089350655e+00,4.680667633153698048e+00,-1.568948151899566268e-01
3.579609773118284100e-01,8.119593051214717860e+00,3.493557015111098174e+00,8.206182424165248790e+00,7.631446725612851534e-01,-4.799707400641223920e+00,4.667226202525524670e+00,-1.514391369933628662e-01
3.584479990496676760e-01,8.129181729275478219e+00,3.398695980797993066e+00,8.228742448706316992e+00,7.373208540481235307e-01,-4.763125820054177950e+00,4.653787188204500325e+00,-1.456882049565516035e-01
3.589350207875069421e-01,8.138693204916295443e+00,3.303914779584657513e+00,8.250849282259036244e+00,7.114861736399153980e-01,-4.726633979580902256e+00,4.640352127289758322e+00,-1.396419127091699797e-01
3.594220425253460971e-01,8.148124541390114217e+00,3.209220104201836676e+00,8.272499784680363177e+00,6.856426286594725639e-01,-4.690235194279861020e+00,4.626922549106306626e+00,-1.333001892550754741e-01
3.599090642631853632e-01,8.157472785911062729e+00,3.114618643012403432e+00,8.293690846970848796e+00,6.597922363826288494e-01,-4.653932775501653296e+00,4.613499974869949227e+00,-1.266629991266018940e-01
3.603960860010245737e-01,8.166734970045730790e+00,3.020117078978252323e+00,8.314419391803316017e+00,6.339370339373684438e-01,-4.617730030376511863e+00,4.600085917354608256e+00,-1.197303425364536489e-01
3.608831077388637842e-01,8.175908110105291726e+00,2.925722088629567175e+00,8.334682374049561915e+00,6.080790782006502138e-01,-4.581630261302796825e+00,4.586681880562007763e+00,-1.125022555272728875e-01
3.613701294767030503e-01,8.184989207538666989e+00,2.831440341036836728e+00,8.354476781304965627e+00,5.822204456929968019e-01,-4.545636765436610993e+00,4.573289359393768017e+00,-1.049788101188291467e-01
3.618571512145422608e-01,8.193975249326523880e+00,2.737278496785461535e+00,8.373799634410996617e+00,5.563632324708545074e-01,-4.509752834182489956e+00,4.559909839325889891e+00,-9.716011445288680326e-02
3.623441729523814714e-01,8.202863208376262705e+00,2.643243206952886837e+00,8.392647987975726309e+00,5.305095540166505641e-01,-4.473981752685133984e+00,4.546544796085600915e+00,-8.904631293569165162e-02
3.628311946902206819e-01,8.211650043917877895e+00,2.549341112088413297e+00,8.411018930892224077e+00,5.046615451266404095e-01,-4.438326799322241278e+00,4.533195695330628716e+00,-8.063758637813622787e-02
3.633182164280598925e-01,8.220332701900812111e+00,2.455578841195596773e+00,8.428909586854901548e+00,4.788213597964874335e-01,-4.402791245198406145e+00,4.519863992330837021e+00,-7.193415213355186522e-02
3.638052381658991030e-01,8.228908115391693201e+00,2.361963010717226918e+00,8.446317114873806986e+00,4.529911711045836453e-01,-4.367378353640092747e+00,4.506551131652257958e+00,-6.293626423316300844e-02
3.642922599037383691e-01,8.237373204972996632e+00,2.268500223522909920e+00,8.463238709786828906e+00,4.271731710931235826e-01,-4.332091379691671129e+00,4.493258546843513557e+00,-5.364421351918136072e-02
3.647792816415775796e-01,8.245724879142670716e+00,2.175197067899339309e+00,8.479671602769855099e+00,4.013695706469342372e-01,-4.296933569612568782e+00,4.479987660124633564e+00,-4.405832777556251134e-02
3.652663033794167902e-01,8.253960034714673100e+00,2.082060116542982620e+00,8.495613061844872860e+00,3.755825993700257492e-01,-4.261908160375416088e+00,4.466739882078239354e+00,-3.417897185639329205e-02
3.657533251172560562e-01,8.262075557220418531e+00,1.989095925555568467e+00,8.511060392385978446e+00,3.498145054599114401e-01,-4.227018379165344619e+00,4.453516611343154352e+00,-2.400654781194222487e-02
3.662403468550952113e-01,8.270068321311182302e+00,1.896311033442124483e+00,8.526010937623343722e+00,3.240675555796902474e-01,-4.192267442880345918e+00,4.440319234310370788e+00,-1.354149501236590059e-02
3.667273685929344773e-01,8.277935191161427397e+00,1.803711960111449963e+00,8.540462079145122232e+00,2.983440347278055182e-01,-4.157658557632625929e+00,4.427149124821404769e+00,-2.784290269030487153e-03
3.672143903307736879e-01,8.285673020873034034e+00,1.711305205879527946e+00,8.554411237397257395e+00,2.726462461056662345e-01,-4.123194918251170016e+00,4.414007643869076958e+00,8.264552046459483492e-03
3.677014120686128984e-01,8.293278654880499090e+00,1.619097250475157068e+00,8.567855872181269206e+00,2.469765109828864214e-01,-4.088879707785240569e+00,4.400896139300638055e+00,1.960447988565749977e-02
3.681884338064521645e-01,8.300748928357030820e+00,1.527094552048493536e+00,8.580793483149953715e+00,2.213371685603777728e-01,-4.054716097009056774e+00,4.387815945523314554e+00,3.123490340895107575e-02
3.686754555442913195e-01,8.308080667621585036e+00,1.435303546182052026e+00,8.593221610301013058e+00,1.957305758311292387e-01,-4.020707243927486907e+00,4.374768383212222389e+00,4.315519487362751150e-02
3.691624772821305855e-01,8.315270690546842758e+00,1.343730644904261640e+00,8.605137834468642666e+00,1.701591074387397984e-01,-3.986856293282815322e+00,4.361754759020687544e+00,5.536468852429532461e-02
3.696494990199697961e-01,8.322315806968079599e+00,1.252382235705849833e+00,8.616539777813022383e+00,1.446251555337419448e-01,-3.953166376062657861e+00,4.348776365292945201e+00,6.786268048562182909e-02
3.701365207578090066e-01,8.329212819093003262e+00,1.161264680558508511e+00,8.627425104307775428e+00,1.191311296276018061e-01,-3.919640609008824494e+00,4.335834479779223649e+00,8.064842865746280065e-02
3.706235424956482172e-01,8.335958521912502306e+00,1.070384314936413395e+00,8.637791520225347242e+00,9.367945644451836085e-02,-3.886282094127353925e+00,4.322930365353228055e+00,9.372115261232061290e-02
3.711105642334874832e-01,8.342549703612323952e+00,9.797474468403097880e-01,8.647636774620313105e+00,6.827257977097411779e-02,-3.853093918199622436e+00,4.310065269732016091e+00,1.070800334951366173e-01
3.715975859713266938e-01,8.348983145985677368e+00,8.893603558240819051e-01,8.656958659810639389e+00,4.291296030298319408e-02,-3.820079152294452385e+00,4.297240425198241454e+00,1.207242139254740554e-01
3.720846077091659043e-01,8.355255624846773088e+00,7.992292920240202658e-01,8.665755011856868251e+00,1.760307549113515613e-02,-3.787240851281355791e+00,4.284457048324814998e+00,1.346527979020263333e-01
3.725716294470051704e-01,8.361363910445289704e+00,7.093604751906568140e-01,8.674023711039229312e+00,-7.654580616647810309e-03,-3.754582053344831305e+00,4.271716339701918663e+00,1.488648507094884055e-01
3.730586511848443254e-01,8.367304767881762473e+00,6.197600937233078700e-01,8.681762682332713865e+00,-3.285749753456423949e-02,-3.722105779499766065e+00,4.259019483666460104e+00,1.633593988277404208e-01
3.735456729226835915e-01,8.373074957523900963e+00,5.304343037069634281e-01,8.688969895880061856e+00,-5.800314850070709127e-02,-3.689815033107822106e+00,4.246367648033852582e+00,1.781354298434645322e-01
3.740326946605227465e-01,8.378671235423858832e+00,4.413892279521793860e-01,8.695643367462690065e+00,-8.308899064099373177e-02,-3.657712799395043124e+00,4.233761983832250664e+00,1.931918923640000285e-01
3.745197163983620126e-01,8.384090353736386447e+00,3.526309550370851920e-01,8.701781158969552621e+00,-1.081124651354713473e-01,-3.625802044970364957e+00,4.221203625039112950e+00,2.085276959336724856e-01
3.750067381362012786e-01,8.389329061137969390e+00,2.641655383524370571e-01,8.707381378863949806e+00,-1.330709973867620910e-01,-3.594085717345341546e+00,4.208693688320202853e+00,2.241417109523646811e-01
3.754937598740404336e-01,8.394384103246824935e+00,1.759989951490665838e-01,8.712442182648258537e+00,-1.579619971908069465e-01,-3.562566744454892742e+00,4.196233272770949263e+00,2.400327685964989133e-01
3.759807816118796997e-01,8.399252223043909282e+00,8.813730558780008550e-02,8.716961773326607599e+00,-1.827828589099147472e-01,-3.531248034179049977e+00,4.183823459660201749e+00,2.561996607423757677e-01
3.764678033497189102e-01,8.403930161294779211e+00,5.864117923737310889e-04,8.720938401865478085e+00,-2.075309616479421582e-01,-3.500132473865953386e+00,4.171465312176390938e+00,2.726411398918154871e-01
3.769548250875581208e-01,8.408414656972430734e+00,-8.664778309545639878e-02,8.724370367652255709e+00,-2.322036694278502011e-01,-3.469222929855732662e+00,4.159159875176055010e+00,2.893559191001889852e-01
3.774418468253973313e-01,8.412702447681045470e+00,-1.735594158580346935e-01,8.727256018951692340e+00,-2.567983313714532478e-01,-3.438522247005569632e+00,4.146908174934762492e+00,3.063426719068083059e-01
3.779288685632365974e-01,8.416790270080682035e+00,-2.601426641412289964e-01,8.729593753360347819e+00,-2.813122818814163262e-01,-3.408033248215816435e+00,4.134711218900433138e+00,3.236000322676173546e-01
3.784158903010758079e-01,8.420674860312844956e+00,-3.463917473912900835e-01,8.731382018258898370e+00,-3.057428408254905250e-01,-3.377758733957224813e+00,4.122569995449058666e+00,3.411265944902764913e-01
3.789029120389150185e-01,8.424352954427083873e+00,-4.323009277894469538e-01,8.732619311262460826e+00,-3.300873137231212784e-01,-3.347701481799089329e+00,4.110485473642748744e+00,3.589209131716142309e-01
3.793899337767542845e-01,8.427821288808388545e+00,-5.178645111832009817e-01,8.733304180668788774e+00,-3.543429919340965739e-01,-3.317864245938728640e+00,4.098458602990271871e+00,3.769815031373459080e-01
3.798769555145934396e-01,8.431076600605658555e+00,-6.030768480158392730e-01,8.733435225904450760e+00,-3.785071528496822824e-01,-3.288249756731746576e+00,4.086490313209868219e+00,3.953068393842551487e-01
3.803639772524327056e-01,8.434115628160943956e+00,-6.879323342526011409e-01,8.733011097968878644e+00,-4.025770600858138426e-01,-3.258860720223638818e+00,4.074581513994561810e+00,4.138953570246477476e-01
3.808509989902719162e-01,8.436935111439780144e+00,-7.724254123047067377e-01,8.732030499876461960e+00,-4.265499636786546089e-01,-3.229699817682285090e+00,4.062733094779775733e+00,4.327454512331384562e-01
3.813380207281111267e-01,8.439531792462291904e+00,-8.565505719507313653e-01,8.730492187096414725e+00,-4.504231002823955166e-01,-3.200769705131572440e+00,4.050945924513378316e+00,4.518554771959305549e-01
3.818250424659503928e-01,8.441902415735354381e+00,-9.403023512551367258e-01,8.728394967990773523e+00,-4.741936933692604272e-01,-3.172073012886124754e+00,4.039220851428115822e+00,4.712237500622341591e-01
3.823120642037895478e-01,8.444043728685613814e+00,-1.023675337484397208e+00,8.725737704250185800e+00,-4.978589534317890974e-01,-3.143612345087084758e+00,4.027558702816429914e+00,4.908485448981907417e-01
3.827990859416288139e-01,8.445952482093440850e+00,-1.106664168020696559e+00,8.722519311327651792e+00,-5.214160781874465078e-01,-3.115390279238886784e+00,4.015960284807635894e+00,5.107280966431541058e-01
3.832861076794680244e-01,8.447625430527851975e+00,-1.189263531272436669e+00,8.718738758870285821e+00,-5.448622527853057562e-01,-3.087409365747300960e+00,4.004426382147560304e+00,5.308606000681745929e-01
3.837731294173072349e-01,8.449059332782296039e+00,-1.271468167582549436e+00,8.714395071148910432e+00,-5.681946500151149326e-01,-3.059672127458425983e+00,3.992957757980526878e+00,5.512442097369507632e-01
3.842601511551465010e-01,8.450250952311440855e+00,-1.353272870134769601e+00,8.709487327485646802e+00,-5.914104305187498634e-01,-3.032181059198555406e+00,3.981555153633633992e+00,5.718770399692412187e-01
3.847471728929857115e-01,8.451197057668844437e+00,-1.434672485855901902e+00,8.704014662679437464e+00,-6.145067430035541234e-01,-3.004938627315588917e+00,3.970219288403648683e+00,5.927571648063104659e-01
3.852341946308249221e-01,8.451894422945546381e+00,-1.515661916316737967e+00,8.697976267429492481e+00,-6.374807244582595400e-01,-2.977947269221105309e+00,3.958950859346064721e+00,6.138826179790208837e-01
3.857212163686641326e-01,8.452339828209618489e+00,-1.596236118629674960e+00,8.691371388756635952e+00,-6.603295003709886979e-01,-2.951209392933738407e+00,3.947750541066703978e+00,6.352513928781291508e-01
3.862082381065033432e-01,8.452530059946647967e+00,-1.676390106344414876e+00,8.684199330422689656e+00,-6.830501849496765088e-01,-2.924727376623386554e+00,3.936618985515563995e+00,6.568614425270288271e-01
3.866952598443425537e-01,8.452461911501087499e+00,-1.756118950340075369e+00,8.676459453347625583e+00,-7.056398813444855200e-01,-2.898503568156857835e+00,3.925556821783224848e+00,6.787106795567237061e-01
3.871822815821818198e-01,8.452132183518632047e+00,-1.835417779715615261e+00,8.668151176024890603e+00,-7.280956818727304380e-01,-2.872540284644226727e+00,3.914564655899487100e+00,7.007969761832277822e-01
3.876693033200210303e-01,8.451537684389419880e+00,-1.914281782676936494e+00,8.659273974934404094e+00,-7.504146682458475714e-01,-2.846839811986574986e+00,3.903643070634537970e+00,7.231181641872950205e-01
3.881563250578602409e-01,8.450675230692271001e+00,-1.992706207422275000e+00,8.649827384953704623e+00,-7.725939117988698257e-01,-2.821404404424436407e+00,3.892792625302340159e+00,7.456720348965659717e-01
3.886433467956995069e-01,8.449541647639739139e+00,-2.070686363023970245e+00,8.639810999766901034e+00,-7.946304737218704561e-01,-2.796236284087719959e+00,3.882013855566581739e+00,7.684563391699468227e-01
3.891303685335386620e-01,8.448133769524169168e+00,-2.148217620308023434e+00,8.629224472271562973e+00,-8.165214052937684874e-01,-2.771337640546543302e+00,3.871307273248948633e+00,7.914687873843985200e-01
3.896173902713779280e-01,8.446448440164692428e+00,-2.225295412731834510e+00,8.618067514983742683e+00,-8.382637481186058226e-01,-2.746710630362853234e+00,3.860673366139678819e+00,8.147070494241340777e-01
3.901044120092171386e-01,8.444482513355083597e+00,-2.301915237257769142e+00,8.606339900440573842e+00,-8.598545343636417870e-01,-2.722357376643712801e+00,3.850112597810714909e+00,8.381687546720465454e-01
3.905914337470563491e-01,8.442232853312619412e+00,-2.378072655225534682e+00,8.594041461601209519e+00,-8.812907870000925570e-01,-2.698279968595111544e+00,3.839625407431073612e+00,8.618514920035555971e-01
3.910784554848956152e-01,8.439696335127774063e+00,-2.453763293221276509e+00,8.581172092245271443e+00,-9.025695200459319389e-01,-2.674480461077155535e+00,3.829212209584675009e+00,8.857528097828915037e-01
3.915654772227347702e-01,8.436869845214976849e+00,-2.528982843944122649e+00,8.567731747369697004e+00,-9.236877388109651088e-01,-2.650960874160236180e+00,3.818873394090554374e+00,9.098702158614938584e-01
3.920524989605740362e-01,8.433750281764147871e+00,-2.603727067070225942e+00,8.553720443583070931e+00,-9.446424401441817498e-01,-2.627723192682298592e+00,3.808609325825468073e+00,9.342011775790385331e-01
3.925395206984132468e-01,8.430334555193299551e+00,-2.677991790114449877e+00,8.539138259498276540e+00,-9.654306126834325541e-01,-2.604769365807060311e+00,3.798420344548833594e+00,9.587431217666237959e-01
3.930265424362524573e-01,8.426619588601973021e+00,-2.751772909288715319e+00,8.523985336122812839e+00,-9.860492371071464257e-01,-2.582101306583580946e+00,3.788306764730171139e+00,9.834934347523357490e-01
3.935135641740916679e-01,8.422602318225639095e+00,-2.825066390358466961e+00,8.508261877247216276e+00,-1.006495286388505939e+00,-2.559720891506637397e+00,3.778268875378838931e+00,1.008449462369210847e+00
3.940005859119309339e-01,8.418279693891001614e+00,-2.897868269496345128e+00,8.491968149831217616e+00,-1.026765726051834804e+00,-2.537629960078274571e+00,3.768306939876163053e+00,1.033608509965617817e+00
3.944876076497701445e-01,8.413648679472244041e+00,-2.970174654132963887e+00,8.475104484388014114e+00,-1.046857514431130287e+00,-2.515830314370496978e+00,3.758421195810031978e+00,1.058967842417827487e+00
3.949746293876093550e-01,8.408706253348320558e+00,-3.041981723805843529e+00,8.457671275366626773e+00,-1.066767602931093739e+00,-2.494323718588737471e+00,3.748611854811725763e+00,1.084524684145009132e+00
3.954616511254486211e-01,8.403449408860907965e+00,-3.113285731004203249e+00,8.439668981531715630e+00,-1.086492936289944922e+00,-2.473111898637030848e+00,3.738879102395404885e+00,1.110276219126539399e+00
3.959486728632877761e-01,8.397875154773544182e+00,-3.184083002013355035e+00,8.421098126341716394e+00,-1.106030452845149892e+00,-2.452196541683421493e+00,3.729223097799631681e+00,1.136219590921873746e+00
3.964356946011270422e-01,8.391980515731566115e+00,-3.254369937754152176e+00,8.401959298324843672e+00,-1.125377084800709415e+00,-2.431579295727265499e+00,3.719643973831628703e+00,1.162351902692352557e+00
3.969227163389662527e-01,8.385762532723033402e+00,-3.324143014622390702e+00,8.382253151452976780e+00,-1.144529758497437877e+00,-2.411261769166737512e+00,3.710141836713594099e+00,1.188670217225904047e+00
3.974097380768054633e-01,8.379218306742284739e+00,-3.393398961365356570e+00,8.361980493505541290e+00,-1.163485384351311991e+00,-2.391245447114352274e+00,3.700716689557266736e+00,1.215171516659502071e+00
3.978967598146447293e-01,8.372345270991782940e+00,-3.462135743217028327e+00,8.341142750177288789e+00,-1.182240826441705472e+00,-2.371531225438537671e+00,3.691368017826508918e+00,1.241852517505741327e+00
3.983837815524838843e-01,8.365140624361236732e+00,-3.530350158519043990e+00,8.319740742318721516e+00,-1.200793064213742767e+00,-2.352120547049530774e+00,3.682095841261650904e+00,1.268710251719386672e+00
3.988708032903231504e-01,8.357601513235241697e+00,-3.598038780157561511e+00,8.297775201158934522e+00,-1.219139093466338197e+00,-2.333014957555840319e+00,3.672900285625088745e+00,1.295741786399430273e+00
3.993578250281623609e-01,8.349725106353393045e+00,-3.665198277838348062e+00,8.275246933439456498e+00,-1.237275903780467479e+00,-2.314215952891048644e+00,3.663781441304363007e+00,1.322944144309530667e+00
3.998448467660015715e-01,8.341508595451362140e+00,-3.731825418109161241e+00,8.252156821063451275e+00,-1.255200479190051954e+00,-2.295724979254340603e+00,3.654739363682830700e+00,1.350314304573877244e+00
4.003318685038407820e-01,8.332949195898397221e+00,-3.797917064377748453e+00,8.228505820742970656e+00,-1.272909798850590857e+00,-2.277543433053597965e+00,3.645774073510439361e+00,1.377849203372027764e+00
4.008188902416800481e-01,8.324044147331193244e+00,-3.863470176925755784e+00,8.204294963644224836e+00,-1.290400837705658832e+00,-2.259672660851061998e+00,3.636885557274686320e+00,1.405545734632766663e+00
4.013059119795192586e-01,8.314790714284145068e+00,-3.928481812918356297e+00,8.179525355030861533e+00,-1.307670567151199004e+00,-2.242113959311542892e+00,3.628073767571662778e+00,1.433400750726961714e+00
4.017929337173584692e-01,8.305186186816008842e+00,-3.992949126409764737e+00,8.154198173905246705e+00,-1.324715955697653103e+00,-2.224868575153182704e+00,3.619338623477242667e+00,1.461411063159467449e+00
4.022799554551977352e-01,8.295227881132912984e+00,-4.056869368344482751e+00,8.128314672647794836e+00,-1.341533969629890022e+00,-2.207937705100793568e+00,3.610680010918393190e+00,1.489573443259998964e+00
4.027669771930368903e-01,8.284913140207816440e+00,-4.120239886554341702e+00,8.101876176654295492e+00,-1.358121573664963666e+00,-2.191322495841745877e+00,3.602097783044644341e+00,1.517884622873022948e+00
4.032539989308761563e-01,8.274239334396282786e+00,-4.183058125751441203e+00,8.074884083971246795e+00,-1.374475731607702755e+00,-2.175024043984392197e+00,3.593591760599627705e+00,1.546341295046702147e+00
4.037410206687153669e-01,8.263203862048696280e+00,-4.245321627516716489e+00,8.047339864929242026e+00,-1.390593407004086401e+00,-2.159043396019098893e+00,3.585161732292811987e+00,1.574940114720781104e+00
4.042280424065545774e-01,8.251804150118852377e+00,-4.307028030284485887e+00,8.019245061774331162e+00,-1.406471563792472734e+00,-2.143381548281784621e+00,3.576807455171318928e+00,1.603677699413543323e+00
4.047150641443938435e-01,8.240037654768913811e+00,-4.368175069322682624e+00,7.990601288297410676e+00,-1.422107166952627288e+00,-2.128039446920045208e+00,3.568528654991889759e+00,1.632550629907751905e+00
4.052020858822329985e-01,8.227901861970785546e+00,-4.428760576708891783e+00,7.961410229461676202e+00,-1.437497183152568692e+00,-2.113017987861840030e+00,3.560325026592982667e+00,1.661555450935584766e+00
4.056891076200722646e-01,8.215394288103851750e+00,-4.488782481302289185e+00,7.931673641027998656e+00,-1.452638581393259187e+00,-2.098318016786700824e+00,3.552196234266971064e+00,1.690688671862649262e+00
4.061761293579114751e-01,8.202512480549112084e+00,-4.548238808711206893e+00,7.901393349178418291e+00,-1.467528333651062500e+00,-2.083940329099554845e+00,3.544141912132528383e+00,1.719946767370898133e+00
4.066631510957506856e-01,8.189254018279719105e+00,-4.607127681256676155e+00,7.870571250137577302e+00,-1.482163415518081617e+00,-2.069885669907053138e+00,3.536161664507078140e+00,1.749326178140662602e+00
4.071501728335899517e-01,8.175616512447863471e+00,-4.665447317931649351e+00,7.839209309792212643e+00,-1.496540806840275462e+00,-2.056154733996483408e+00,3.528255066279410102e+00,1.778823311531636975e+00
4.076371945714291622e-01,8.161597606968092222e+00,-4.723196034356051065e+00,7.807309563308665545e+00,-1.510657492353393749e+00,-2.042748165817244832e+00,3.520421663282417235e+00,1.808434542262877365e+00
4.081242163092683728e-01,8.147194979096985534e+00,-4.780372242727676912e+00,7.774874114748364207e+00,-1.524510462316760906e+00,-2.029666559464862630e+00,3.512660972665971215e+00,1.838156213091843849e+00
4.086112380471075833e-01,8.132406340009231016e+00,-4.836974451768815797e+00,7.741905136681389799e+00,-1.538096713144847971e+00,-2.016910458667569905e+00,3.504972483269896077e+00,1.867984635492417667e+00
4.090982597849467939e-01,8.117229435370077795e+00,-4.893001266668729698e+00,7.708404869797989001e+00,-1.551413248036681125e+00,-2.004480356775460326e+00,3.497355655997109736e+00,1.897916090331947636e+00
4.095852815227860044e-01,8.101662045904191700e+00,-4.948451389021898628e+00,7.674375622518175177e+00,-1.564457077603053747e+00,-1.992376696752164333e+00,3.489809924186876966e+00,1.927946828547300928e+00
4.100723032606252705e-01,8.085701987960886683e+00,-5.003323616762093806e+00,7.639819770599269866e+00,-1.577225220491583313e+00,-1.980599871169126391e+00,3.482334693988175189e+00,1.958073071819940836e+00
4.105593249984644810e-01,8.069347114075755556e+00,-5.057616844092201802e+00,7.604739756741544454e+00,-1.589714704009549839e+00,-1.969150222202412870e+00,3.474929344733231673e+00,1.988291013249968708e+00
4.110463467363036916e-01,8.052595313528662757e+00,-5.111330061409919523e+00,7.569138090191795065e+00,-1.601922564744591160e+00,-1.958028041632075000e+00,3.467593229311135783e+00,2.018596818029256834e+00
4.115333684741429576e-01,8.035444512898155978e+00,-5.164462355229197499e+00,7.533017346344988319e+00,-1.613845849183196179e+00,-1.947233570844087991e+00,3.460325674541632424e+00,2.048986624113507293e+00
4.120203902119821127e-01,8.017892676612255798e+00,-5.217012908097461654e+00,7.496380166343929119e+00,-1.625481614327008772e+00,-1.936767000834839214e+00,3.453125981549008738e+00,2.079456542893371562e+00
4.125074119498213787e-01,7.999937807495599351e+00,-5.268980998508734359e+00,7.459229256676881192e+00,-1.636826928306981621e+00,-1.926628472218166355e+00,3.445993426136120696e+00,2.110002659864590235e+00
4.129944336876605893e-01,7.981577947313041932e+00,-5.320366000812405183e+00,7.421567388773297580e+00,-1.647878870995313827e+00,-1.916818075234972829e+00,3.438927259158560901e+00,2.140621035297078478e+00
4.134814554254997998e-01,7.962811177309569111e+00,-5.371167385117952442e+00,7.383397398597484340e+00,-1.658634534615229805e+00,-1.907335849765378288e+00,3.431926706898924540e+00,2.171307704903111979e+00
4.139684771633390659e-01,7.943635618746650806e+00,-5.421384717195369518e+00,7.344722186240324469e+00,-1.669091024348571706e+00,-1.898181785343445949e+00,3.424990971441251197e+00,2.202058680504453303e+00
4.144554989011782764e-01,7.924049433434961820e+00,-5.471017658371392756e+00,7.305544715509022957e+00,-1.679245458941205360e+00,-1.889355821174458772e+00,3.418119231045547046e+00,2.232869950698513684e+00
4.149425206390174869e-01,7.904050824263483932e+00,-5.520065965421595777e+00,7.265868013514835688e+00,-1.689094971306252635e+00,-1.880857846154753821e+00,3.411310640522464688e+00,2.263737481523539596e+00
4.154295423768566975e-01,7.883638035725007320e+00,-5.568529490458207221e+00,7.225695170258844335e+00,-1.698636709125138200e+00,-1.872687698894116570e+00,3.404564331608114891e+00,2.294657217122789028e+00
4.159165641146959080e-01,7.862809354438025977e+00,-5.616408180813776241e+00,7.185029338215739969e+00,-1.707867835446456262e+00,-1.864845167740735832e+00,3.397879413338985799e+00,2.325625080407722756e+00
4.164035858525351186e-01,7.841563109664987152e+00,-5.663702078920610283e+00,7.143873731915617142e+00,-1.716785529282653711e+00,-1.857329990808706643e+00,3.391254972427005576e+00,2.356636973720225292e+00
4.168906075903743846e-01,7.819897673826968543e+00,-5.710411322186031313e+00,7.102231627523783786e+00,-1.725386986204538342e+00,-1.850141856008103547e+00,3.384690073634738283e+00,2.387688779493805313e+00
4.173776293282135952e-01,7.797811463014735267e+00,-5.756536142863411420e+00,7.060106362418617998e+00,-1.733669418933597717e+00,-1.843280401077611375e+00,3.378183760150697879e+00,2.418776360913824419e+00
4.178646510660528057e-01,7.775302937496146427e+00,-5.802076867919039316e+00,7.017501334767386467e+00,-1.741630057932146869e+00,-1.836745213619693118e+00,3.371735053964800777e+00,2.449895562576748897e+00
4.183516728038920718e-01,7.752370602219993856e+00,-5.847033918894753768e+00,6.974420003100118670e+00,-1.749266151991284657e+00,-1.830535831138349723e+00,3.365342956243933870e+00,2.481042211148396515e+00
4.188386945417312268e-01,7.729013007316225981e+00,-5.891407811766368852e+00,6.930865885881518196e+00,-1.756574968816671412e+00,-1.824651741079404532e+00,3.359006447707674425e+00,2.512212116021169894e+00
4.193257162795704929e-01,7.705228748592505283e+00,-5.935199156797973608e+00,6.886842561080800174e+00,-1.763553795612137431e+00,-1.819092380873374770e+00,3.352724489004110353e+00,2.543401069970385731e+00
4.198127380174097034e-01,7.681016468027244137e+00,-5.978408658391913377e+00,6.842353665739677737e+00,-1.770199939661086797e+00,-1.813857137980872558e+00,3.346496021085817674e+00,2.574604849809488005e+00
4.202997597552489140e-01,7.656374854258929830e+00,-6.021037114934675749e+00,6.797402895538242618e+00,-1.776510728905742686e+00,-1.808945349940592306e+00,3.340319965585939688e+00,2.605819217044394787e+00
4.207867814930881800e-01,7.631302643071923519e+00,-6.063085418638511470e+00,6.751994004358945034e+00,-1.782483512524207336e+00,-1.804356304419835855e+00,3.334195225194428680e+00,2.637039918526776106e+00
4.212738032309273351e-01,7.605798617878577694e+00,-6.104554555378888026e+00,6.706130803848534327e+00,-1.788115661505320197e+00,-1.800089239267600005e+00,3.328120684034379551e+00,2.668262687106375708e+00
4.217608249687666011e-01,7.579861610197787591e+00,-6.145445604527726147e+00,6.659817162978070471e+00,-1.793404569221361378e+00,-1.796143342570227786e+00,3.322095208038523317e+00,2.699483242282336271e+00
4.222478467066058117e-01,7.553490500129910856e+00,-6.185759738782438788e+00,6.613057007600888326e+00,-1.798347651998567498e+00,-1.792517752709614998e+00,3.316117645325823204e+00,2.730697290853541404e+00
4.227348684444450222e-01,7.526684216828080309e+00,-6.225498223990773461e+00,6.565854320008660316e+00,-1.802942349685451306e+00,-1.789211558423966952e+00,3.310186826578236818e+00,2.761900527567946018e+00
4.232218901822842883e-01,7.499441738965883175e+00,-6.264662418971457036e+00,6.518213138485379865e+00,-1.807186126218957467e+00,-1.786223798871128920e+00,3.304301565417552933e+00,2.793088635770964778e+00
4.237089119201234988e-01,7.471762095201476050e+00,-6.303253775330618147e+00,6.470137556859455685e+00,-1.811076470188430987e+00,-1.783553463694460994e+00,3.298460658782420563e+00,2.824257288052805848e+00
4.241959336579627093e-01,7.443644364638034361e+00,-6.341273837274050251e+00,6.421631724053740164e+00,-1.814610895397404278e+00,-1.781199493091272901e+00,3.292662887305451758e+00,2.855402146894885362e+00
4.246829553958019199e-01,7.415087677280618905e+00,-6.378724241415222096e+00,6.372699843633638395e+00,-1.817786941423200853e+00,-1.779160777883826094e+00,3.286907015690487377e+00,2.886518865315194304e+00
4.251699771336411859e-01,7.386091214489417744e+00,-6.415606716579127067e+00,6.323346173353189492e+00,-1.820602174174353882e+00,-1.777436159592888254e+00,3.281191793089980102e+00,2.917603087512712801e+00
4.256569988714803410e-01,7.356654209429407842e+00,-6.451923083601919906e+00,6.273575024699228564e+00,-1.823054186445871361e+00,-1.776024430513826857e+00,3.275515953482508014e+00,2.948650449510807903e+00
4.261440206093196070e-01,7.326775947516311227e+00,-6.487675255126374552e+00,6.223390762433411716e+00,-1.825140598472272169e+00,-1.774924333795306008e+00,3.269878216050418285e+00,2.979656579799703664e+00
4.266310423471588176e-01,7.296455766859114789e+00,-6.522865235393051186e+00,6.172797804132533983e+00,-1.826859058478488729e+00,-1.774134563520489927e+00,3.264277285557598329e+00,3.010617099977833000e+00
4.271180640849980281e-01,7.265693058698754037e+00,-6.557495120027406088e+00,6.121800619726539772e+00,-1.828207243228554102e+00,-1.773653764790844134e+00,3.258711852727375291e+00,3.041527625392367540e+00
4.276050858228372942e-01,7.234487267843341840e+00,-6.591567095822597366e+00,6.070403731034754280e+00,-1.829182858572123704e+00,-1.773480533812474169e+00,3.253180594620545651e+00,3.072383765778641695e+00
4.280921075606764492e-01,7.202837893099799160e+00,-6.625083440518078959e+00,6.018611711300187572e+00,-1.829783639988821209e+00,-1.773613417985017371e+00,3.247682175013537620e+00,3.103181125898577086e+00
4.285791292985157153e-01,7.170744487701703029e+00,-6.658046522574117887e+00,5.966429184721554257e+00,-1.830007353130384651e+00,-1.774050915993120592e+00,3.242215244776704974e+00,3.133915306178255200e+00
4.290661510363549258e-01,7.138206659733745241e+00,-6.690458800941918582e+00,5.913860825983721092e+00,-1.829851794360651374e+00,-1.774791477900435677e+00,3.236778442252727483e+00,3.164581903344298563e+00
4.295531727741941364e-01,7.105224072552347891e+00,-6.722322824829773502e+00,5.860911359785742292e+00,-1.829314791293338072e+00,-1.775833505246219080e+00,3.231370393635168092e+00,3.195176511059485414e+00
4.300401945120334024e-01,7.071796445202908288e+00,-6.753641233464773741e+00,5.807585560367324540e+00,-1.828394203327671441e+00,-1.777175351144445026e+00,3.225989713347151788e+00,3.225694720557153339e+00
4.305272162498726130e-01,7.037923552833225571e+00,-6.784416755850518399e+00,5.753888251032986290e+00,-1.827087922181807267e+00,-1.778815320385512599e+00,3.220635004420168368e+00,3.256132121274786684e+00
4.310142379877118235e-01,7.003605227103464337e+00,-6.814652210520522502e+00,5.699824303674438930e+00,-1.825393872424104558e+00,-1.780751669540468818e+00,3.215304858873001770e+00,3.286484301486519044e+00
4.315012597255510340e-01,6.968841356592328395e+00,-6.844350505287447817e+00,5.645398638290781257e+00,-1.823310012002154146e+00,-1.782982607067854941e+00,3.209997858090793077e+00,3.316746848934720049e+00
4.319882814633903001e-01,6.933631887199865673e+00,-6.873514636988107718e+00,5.590616222506986865e+00,-1.820834332769703190e+00,-1.785506293423037905e+00,3.204712573204235415e+00,3.346915351460493682e+00
4.324753032012294551e-01,6.897976822546458386e+00,-6.902147691224320702e+00,5.535482071090179979e+00,-1.817964861011359234e+00,-1.788320841170141451e+00,3.199447565468898524e+00,3.376985397633265773e+00
4.329623249390687212e-01,6.861876224368241850e+00,-6.930252842099524635e+00,5.480001245463947512e+00,-1.814699657965083590e+00,-1.791424315096557862e+00,3.194201386644676344e+00,3.406952577379392277e+00
4.334493466769079317e-01,6.825330212909034522e+00,-6.957833351951205891e+00,5.424178853220873897e+00,-1.811036820342595277e+00,-1.794814732329919726e+00,3.188972579375358496e+00,3.436812482609689745e+00
4.339363684147471423e-01,6.788338967308419569e+00,-6.984892571079149626e+00,5.368020047632725777e+00,-1.806974480847467701e+00,-1.798490062457778649e+00,3.183759677568344326e+00,3.466560707846100708e+00
4.344233901525864083e-01,6.750902725986553499e+00,-7.011433937469361055e+00,5.311530027159168554e+00,-1.802510808691177635e+00,-1.802448227649694257e+00,3.178561206774493719e+00,3.496192850847205325e+00
4.349104118904255634e-01,6.713021787024933573e+00,-7.037460976514056554e+00,5.254714034953859247e+00,-1.797644010106846046e+00,-1.806687102781987520e+00,3.173375684568072508e+00,3.525704513232968296e+00
4.353974336282648294e-01,6.674696508543985551e+00,-7.062977300727122376e+00,5.197577358369210643e+00,-1.792372328860916797e+00,-1.811204515564980522e+00,3.168201620926857753e+00,3.555091301108246782e+00
4.358844553661040400e-01,6.635927309076647518e+00,-7.087986609455665388e+00,5.140125328458566401e+00,-1.786694046762528520e+00,-1.815998246672871685e+00,3.163037518612362042e+00,3.584348825685543360e+00
4.363714771039432505e-01,6.596714667938757160e+00,-7.112492688587147782e+00,5.082363319477002150e+00,-1.780607484170865007e+00,-1.821066029876052150e+00,3.157881873550192342e+00,3.613472703906551953e+00
4.368584988417825166e-01,6.557059125595340987e+00,-7.136499410252424624e+00,5.024296748379520672e+00,-1.774111000500120827e+00,-1.826405552176141978e+00,3.152733175210522543e+00,3.642458559062909718e+00
4.373455205796217271e-01,6.516961284023776280e+00,-7.160010732524621169e+00,4.965931074317813554e+00,-1.767202994722508524e+00,-1.832014453943394905e+00,3.147589906988719655e+00,3.671302021415817407e+00
4.378325423174609377e-01,6.476421807072963333e+00,-7.183030699113731821e+00,4.907271798134616780e+00,-1.759881905868910135e+00,-1.837890329056822036e+00,3.142450546586058824e+00,3.699998728814779092e+00
4.383195640553001482e-01,6.435441420819111080e+00,-7.205563439056852815e+00,4.848324461856428513e+00,-1.752146213527365992e+00,-1.844030725046839070e+00,3.137313566390641739e+00,3.728544327315173046e+00
4.388065857931393587e-01,6.394020913917818127e+00,-7.227613166404800005e+00,4.789094648183926495e+00,-1.743994438339584896e+00,-1.850433143240321820e+00,3.132177433858337690e+00,3.756934471795158714e+00
4.392936075309785693e-01,6.352161137952498038e+00,-7.249184179903706671e+00,4.729587979980600210e+00,-1.735425142494915196e+00,-1.857095038908500584e+00,3.127040611893957323e+00,3.785164826571220331e+00
4.397806292688178353e-01,6.309863007779350497e+00,-7.270280862673135225e+00,4.669810119759419287e+00,-1.726436930222499777e+00,-1.864013821417111805e+00,3.121901559232485912e+00,3.813231066012988002e+00
4.402676510066570459e-01,6.267127501868556827e+00,-7.290907681879543745e+00,4.609766769167372935e+00,-1.717028448280996766e+00,-1.871186854379338405e+00,3.116758730820481826e+00,3.841128875156941458e+00
4.407546727444962564e-01,6.223955662642044473e+00,-7.311069188405670438e+00,4.549463668468280986e+00,-1.707198386446247662e+00,-1.878611455811177278e+00,3.111610578197598009e+00,3.868853950319105728e+00
4.412416944823355225e-01,6.180348596807202277e+00,-7.330770016515946175e+00,4.488906596023006124e+00,-1.696945477996665730e+00,-1.886284898289443124e+00,3.106455549878198052e+00,3.896401999707015840e+00
4.417287162201746775e-01,6.136307475687677204e+00,-7.350014883517331121e+00,4.428101367768627838e+00,-1.686268500196585585e+00,-1.894204409112237864e+00,3.101292091733154344e+00,3.923768744030261324e+00
4.422157379580139436e-01,6.091833535550053469e+00,-7.368808589416141253e+00,4.367053836694945623e+00,-1.675166274777307729e+00,-1.902367170462073709e+00,3.096118647371764343e+00,3.950949917110344156e+00
4.427027596958531541e-01,6.046928077926934542e+00,-7.387156016570735062e+00,4.305769892319045056e+00,-1.663637668415971271e+00,-1.910770319571515996e+00,3.090933658523752126e+00,3.977941266489532612e+00
4.431897814336923647e-01,6.001592469936721130e+00,-7.405062129339835764e+00,4.244255460158272264e+00,-1.651681593212339205e+00,-1.919410948891354662e+00,3.085735565421448889e+00,4.004738554038566711e+00
4.436768031715316307e-01,5.955828144599320417e+00,-7.422531973726934851e+00,4.182516501200582937e+00,-1.639297007163275754e+00,-1.928286106261386967e+00,3.080522807182064504e+00,4.031337556563642011e+00
4.441638249093707858e-01,5.909636601148815949e+00,-7.439570677020051370e+00,4.120559011373767788e+00,-1.626482914635170252e+00,-1.937392795083707764e+00,3.075293822190134918e+00,4.057734066412026053e+00
4.446508466472100518e-01,5.863019405342049239e+00,-7.456183447427575217e+00,4.058389021011987730e+00,-1.613238366834042203e+00,-1.946727974498628333e+00,3.070047048480064600e+00,4.083923892076962048e+00
4.451378683850492624e-01,5.815978189763704620e+00,-7.472375573710180241e+00,3.996012594320425215e+00,-1.599562462273633523e+00,-1.956288559563026386e+00,3.064780924118768901e+00,4.109902858801675940e+00
4.456248901228884729e-01,5.768514654127836927e+00,-7.488152424807855034e+00,3.933435828838204973e+00,-1.585454347241090911e+00,-1.966071421431446975e+00,3.059493887588524252e+00,4.135666809182065862e+00
4.461119118607277390e-01,5.720630565576086290e+00,-7.503519449463217583e+00,3.870664854899545038e+00,-1.570913216260771073e+00,-1.976073387539530879e+00,3.054184378169907621e+00,4.161211603768505185e+00
4.465989335985669495e-01,5.672327758971465350e+00,-7.518482175840808246e+00,3.807705835091895530e+00,-1.555938312555577241e+00,-1.986291241790177020e+00,3.048850836324801250e+00,4.186533121667042501e+00
4.470859553364061600e-01,5.623608137189457956e+00,-7.533046211141368964e+00,3.744564963713460592e+00,-1.540528928506215811e+00,-1.996721724742249293e+00,3.043491704079670068e+00,4.211627261138900735e+00
4.475729770742453706e-01,5.574473671404942543e+00,-7.547217241212968553e+00,3.681248466227714289e+00,-1.524684406108427703e+00,-2.007361533801677922e+00,3.038105425408812454e+00,4.236489940199671622e+00
4.480599988120846366e-01,5.524926401375520157e+00,-7.561001030157092018e+00,3.617762598716240952e+00,-1.508404137427705294e+00,-2.018207323415377008e+00,3.032690446617856139e+00,4.261117097217137939e+00
4.485470205499237917e-01,5.474968435721695670e+00,-7.574403419930888504e+00,3.554113647330016335e+00,-1.491687565052200570e+00,-2.029255705267471566e+00,3.027245216727339816e+00,4.285504691508088548e+00
4.490340422877630577e-01,5.424601952202659838e+00,-7.587430329945268781e+00,3.490307927737755556e+00,-1.474534182543109306e+00,-2.040503248478287457e+00,3.021768187856388010e+00,4.309648703934481517e+00
4.495210640256022683e-01,5.373829197989469009e+00,-7.600087756658720828e+00,3.426351784573536730e+00,-1.456943534883266889e+00,-2.051946479805644596e+00,3.016257815606591119e+00,4.333545137498156841e+00
4.500080857634414788e-01,5.322652489933400233e+00,-7.612381773166740473e+00,3.362251590880999341e+00,-1.438915218923012551e+00,-2.063581883849114895e+00,3.010712559445950287e+00,4.357190017934986059e+00
4.504951075012807449e-01,5.271074214831950044e+00,-7.624318528787473959e+00,3.298013747556966635e+00,-1.420448883824536157e+00,-2.075405903256325679e+00,3.005130883092977268e+00,4.380579394307733132e+00
4.509821292391198999e-01,5.219096829690406558e+00,-7.635904248642574998e+00,3.233644682792283120e+00,-1.401544231503470517e+00,-2.087414938932276698e+00,2.999511254900961710e+00,4.403709339597929429e+00
4.514691509769591660e-01,5.166722861979597070e+00,-7.647145233234791561e+00,3.169150851510159850e+00,-1.382201017068577009e+00,-2.099605350250949076e+00,2.993852148242222455e+00,4.426575951297295752e+00
4.519561727147983765e-01,5.113954909891385903e+00,-7.658047858019967791e+00,3.104538734804511702e+00,-1.362419049259323334e+00,-2.111973455269526845e+00,2.988152041892759847e+00,4.449175351997057604e+00
4.524431944526375871e-01,5.060795642588490573e+00,-7.668618572976471093e+00,3.039814839373439437e+00,-1.342198190880965702e+00,-2.124515530945273234e+00,2.982409420416667345e+00,4.471503689977707197e+00
4.529302161904768531e-01,5.007247823808876674e+00,-7.678863843283264323e+00,2.974985641167585459e+00,-1.321538400211228925e+00,-2.137227838564036642e+00,2.976622819949327425e+00,4.493557198685286025e+00
4.534172379283160637e-01,4.953314519987340958e+00,-7.688789379301296911e+00,2.910056912752037483e+00,-1.300440166031465727e+00,-2.150106962804309685e+00,2.970791365141501217e+00,4.515332856317537669e+00
4.539042596661552742e-01,4.898998562565613391e+00,-7.698401221655762683e+00,2.845034813894124603e+00,-1.278903641422130200e+00,-2.163149357605948175e+00,2.964913869971760541e+00,4.536827178920405323e+00
4.543912814039944847e-01,4.844302756152710110e+00,-7.707705678973951535e+00,2.779925724903670403e+00,-1.256928877196928473e+00,-2.176351355213010486e+00,2.958988992610026791e+00,4.558036491318457450e+00
4.548783031418337508e-01,4.789229982532901886e+00,-7.716709123673950010e+00,2.714736039570607495e+00,-1.234515987893945344e+00,-2.189709251423719749e+00,2.953015406272647247e+00,4.578957157563071867e+00
4.553653248796729058e-01,4.733783200147953174e+00,-7.725417989785691830e+00,2.649472163792342627e+00,-1.211665151917340033e+00,-2.203219306698166680e+00,2.946991800105348780e+00,4.599585581611586704e+00
4.558523466175121719e-01,4.677965443577779325e+00,-7.733838770784265293e+00,2.584140514207899919e+00,-1.188376611673789496e+00,-2.216877747261049247e+00,2.940916880057717009e+00,4.619918208000295401e+00
4.563393683553513824e-01,4.621779823019731559e+00,-7.741978017435385162e+00,2.518747516839182410e+00,-1.164650673703757411e+00,-2.230680766199406140e+00,2.934789369749162269e+00,4.639951522511204907e+00
4.568263900931905930e-01,4.565229523766270781e+00,-7.749842335653115200e+00,2.453299605738915812e+00,-1.140487708807486955e+00,-2.244624524555374201e+00,2.928608011326346627e+00,4.659682052832632593e+00
4.573134118310298590e-01,4.508317805681214097e+00,-7.757438384369762296e+00,2.387803221645664831e+00,-1.115888152165800395e+00,-2.258705152413957418e+00,2.922371566312108371e+00,4.679106369213591243e+00
4.578004335688690141e-01,4.451048002674494519e+00,-7.764772873418012367e+00,2.322264810645710220e+00,-1.090852503455677969e+00,-2.272918749985789244e+00,2.916078816445875521e+00,4.698221085111963014e+00
4.582874553067082801e-01,4.393423522175336160e+00,-7.771852561425272476e+00,2.256690822841753707e+00,-1.065381326960573194e+00,-2.287261388684946439e+00,2.909728564515541294e+00,4.717022857836520089e+00
4.587744770445474907e-01,4.335447844604089163e+00,-7.778684253720204111e+00,2.191087711028695928e+00,-1.039475251675569645e+00,-2.301729112201731375e+00,2.903319635180858782e+00,4.735508389182699673e+00
4.592614987823867012e-01,4.277124522842402854e+00,-7.785274800251485772e+00,2.125461929376164072e+00,-1.013134971407245732e+00,-2.316317937570491203e+00,2.896850875788288704e+00,4.753674426062222125e+00
4.597485205202259673e-01,4.218457181702021330e+00,-7.791631093518797790e+00,2.059819932118025942e+00,-9.863612448683631850e-01,-2.331023856232457003e+00,2.890321157177341505e+00,4.771517761126482071e+00
4.602355422580651778e-01,4.159449517392056705e+00,-7.797760066515967203e+00,1.994168172248834914e+00,-9.591548957673144971e-01,-2.345842835093559842e+00,2.883729374478413376e+00,4.789035233383773793e+00
4.607225639959043884e-01,4.100105296984716929e+00,-7.803668690686402343e+00,1.928513100227100541e+00,-9.315168128923397850e-01,-2.360770817577303227e+00,2.877074447902085108e+00,4.806223728810293139e+00
4.612095857337435989e-01,4.040428357879614296e+00,-7.809363973890659061e+00,1.862861162685544025e+00,-9.034479501905270382e-01,-2.375803724672616912e+00,2.870355323519933499e+00,4.823080180954968377e+00
4.616966074715828094e-01,3.980422607266529855e+00,-7.814852958386270032e+00,1.797218801148227740e+00,-8.749493268415937663e-01,-2.390937455976729797e+00,2.863570974036800720e+00,4.839601571538069358e+00
4.621836292094220200e-01,3.920092021586700337e+00,-7.820142718819759864e+00,1.731592450754600554e+00,-8.460220273264374979e-01,-2.406167890733063697e+00,2.856720399554567802e+00,4.855784931043636732e+00
4.626706509472612860e-01,3.859440645992601837e+00,-7.825240360230901082e+00,1.665988538990450074e+00,-8.166672014904551302e-01,-2.421490888864135993e+00,2.849802628327387843e+00,4.871627339305722337e+00
4.631576726851004966e-01,3.798472593806270670e+00,-7.830153016069123950e+00,1.600413484425780464e+00,-7.868860646016631044e-01,-2.436902291999453851e+00,2.842816717508433566e+00,4.887125926088405237e+00
4.636446944229397071e-01,3.737192045976067245e+00,-7.834887846222209795e+00,1.534873695459545662e+00,-7.566798974035620073e-01,-2.452397924498463944e+00,2.835761753888109027e+00,4.902277871659644681e+00
4.641317161607789732e-01,3.675603250532000210e+00,-7.839452035057119517e+00,1.469375569071360133e+00,-7.260500461627908964e-01,-2.467973594468478638e+00,2.828636854623741925e+00,4.917080407358924710e+00
4.646187378986181282e-01,3.613710522039563777e+00,-7.843852789473115372e+00,1.403925489580097663e+00,-6.949979227115855585e-01,-2.483625094777607956e+00,2.821441167960795582e+00,4.931530816158671726e+00
4.651057596364573943e-01,3.551518241051979885e+00,-7.848097336967012616e+00,1.338529827409320916e+00,-6.635250044849358986e-01,-2.499348204062757262e+00,2.814173873945496229e+00,4.945626433219553419e+00
4.655927813742966603e-01,3.489030853561119194e+00,-7.852192923710707539e+00,1.273194937859781106e+00,-6.316328345526266430e-01,-2.515138687732562772e+00,2.806834185129024384e+00,4.959364646439481383e+00
4.660798031121358154e-01,3.426252870446774068e+00,-7.856146812640862009e+00,1.207927159888673829e+00,-5.993230216459662918e-01,-2.530992298965402121e+00,2.799421347263139737e+00,4.972742896996499518e+00
4.665668248499750814e-01,3.363188866924459841e+00,-7.859966281560851087e+00,1.142732814895831117e+00,-5.665972401793074598e-01,-2.546904779702386712e+00,2.791934639987285305e+00,4.985758679885441857e+00
4.670538465878142365e-01,3.299843481991850958e+00,-7.863658621254883130e+00,1.077618205516956751e+00,-5.334572302664047916e-01,-2.562871861635362070e+00,2.784373377507225911e+00,4.998409544448391806e+00
4.675408683256535025e-01,3.236221417873509143e+00,-7.867231133614335903e+00,1.012589614423533124e+00,-4.999047977314454716e-01,-2.578889267189944157e+00,2.776736909265110853e+00,5.010693094898960531e+00
4.680278900634927131e-01,3.172327439464343701e+00,-7.870691129776331785e+00,9.476533031298959298e-01,-4.659418141149707093e-01,-2.594952710503544147e+00,2.769024620601064246e+00,5.022606990840347230e+00
4.685149118013319236e-01,3.108166373771387825e+00,-7.874045928274483686e+00,8.828155108069941637e-01,-4.315702166744733725e-01,-2.611057898398420285e+00,2.761235933406235965e+00,5.034148947777234540e+00
4.690019335391711897e-01,3.043743109354185350e+00,-7.877302853201881838e+00,8.180824531031991587e-01,-3.967920083798229802e-01,-2.627200531349736412e+00,2.753370306767344289e+00,5.045316737621454273e+00
4.694889552770104002e-01,2.979062595763686261e+00,-7.880469232386285050e+00,7.534603209719910044e-01,-3.616092579034759780e-01,-2.643376304448626257e+00,2.745427237602712012e+00,5.056108189191482971e+00
4.699759770148496107e-01,2.914129842979562124e+00,-7.883552395577506644e+00,6.889552795065005952e-01,-3.260240996054131202e-01,-2.659580908360290596e+00,2.737406261289757836e+00,5.066521188705731760e+00
4.704629987526888213e-01,2.848949920846134187e+00,-7.886559672647030617e+00,6.245734667810253216e-01,-2.900387335129089861e-01,-2.675810030277081086e+00,2.729306952284016763e+00,5.076553680269633162e+00
4.709500204905280873e-01,2.783527958506712530e+00,-7.889498391799845578e+00,5.603209926994197065e-01,-2.536554252950305455e-01,-2.692059354866613408e+00,2.721128924729593557e+00,5.086203666356547970e+00
4.714370422283672424e-01,2.717869143836547874e+00,-7.892375877798442296e+00,4.962039378504378706e-01,-2.168765062319632508e-01,-2.708324565214883517e+00,2.712871833061149207e+00,5.095469208282451312e+00
4.719240639662065084e-01,2.651978722874139827e+00,-7.895199450199090307e+00,4.322283523698767782e-01,-1.797043731790334276e-01,-2.724601343764410544e+00,2.704535372597328902e+00,5.104348426674464534e+00
4.724110857040457745e-01,2.585861999251208854e+00,-7.897976421600276353e+00,3.684002548097686791e-01,-1.421414885256018779e-01,-2.740885373247369028e+00,2.696119280125713225e+00,5.112839501933138742e+00
4.728981074418849295e-01,2.519524333621090850e+00,-7.900714095903357936e+00,3.047256310144156322e-01,-1.041903801486804282e-01,-2.757172337613741586e+00,2.687623334479211756e+00,5.120940674688581495e+00
4.733851291797241956e-01,2.452971143085580508e+00,-7.903419766585464856e+00,2.412104330032478483e-01,-6.585364136128762924e-02,-2.773457922954520427e+00,2.679047357103991001e+00,5.128650246250376021e+00
4.738721509175633506e-01,2.386207900620450406e+00,-7.906100714984559907e+00,1.778605778607967869e-01,-2.713393085569082430e-02,-2.789737818419840920e+00,2.670391212618824284e+00,5.135966579051292946e+00
4.743591726554026167e-01,2.319240134499270578e+00,-7.908764208596749334e+00,1.146819466333361959e-01,1.196602735870921919e-02,-2.806007717132219970e+00,2.661654809365990637e+00,5.142888097084828303e+00
4.748461943932418272e-01,2.252073427715934884e+00,-7.911417499385782648e+00,5.168038323265855549e-02,5.144344402258382853e-02,-2.822263317094726887e+00,2.652838099953616080e+00,5.149413286336524287e+00
4.753332161310810378e-01,2.184713417405503399e+00,-7.914067822104786210e+00,-1.113830665343373827e-02,9.129546469923788266e-02,-2.838500322094221762e+00,2.643941081789497716e+00,5.155540695209103852e+00
4.758202378689203038e-01,2.117165794263697887e+00,-7.916722392630167526e+00,-7.376835664359904232e-02,1.315191698522834018e-01,-2.854714442599586288e+00,2.634963797606451497e+00,5.161268934941411146e+00
4.763072596067595144e-01,2.049436301964840279e+00,-7.919388406307778183e+00,-1.362040407385577412e-01,1.721115749285946350e-01,-2.870901396654944815e+00,2.625906335979099282e+00,5.166596680021157795e+00
4.767942813445987249e-01,1.981530736578254848e+00,-7.922073036311265248e+00,-1.984396743898309556e-01,2.130696304465098390e-01,-2.887056910767951567e+00,2.616768831832149367e+00,5.171522668591449268e+00
4.772813030824379354e-01,1.913454945983275257e+00,-7.924783432012610263e+00,-2.604696155614916186e-01,2.543902220891767207e-01,-2.903176720793032128e+00,2.607551466940198459e+00,5.176045702851162389e+00
4.777683248202772015e-01,1.845214829282680657e+00,-7.927526717364927755e+00,-3.222882657850493215e-01,2.960701708032023038e-01,-2.919256572809671102e+00,2.598254470418956519e+00,5.180164649449071845e+00
4.782553465581163565e-01,1.776816336214671166e+00,-7.930309989297442463e+00,-3.838900712074319044e-01,3.381062329024707713e-01,-2.935292223995703331e+00,2.588878119208017914e+00,5.183878439871833166e+00
4.787423682959556226e-01,1.708265466563313462e+00,-7.933140316122678115e+00,-4.452695236320640682e-01,3.804951001772308716e-01,-2.951279443495625099e+00,2.579422738545065652e+00,5.187186070825719142e+00
4.792293900337948331e-01,1.639568269567578174e+00,-7.936024735955861331e+00,-5.064211615529501387e-01,4.232334000083539660e-01,-2.967214013283887564e+00,2.569888702431591287e+00,5.190086604612195842e+00
4.797164117716340437e-01,1.570730843328709714e+00,-7.938970255146562849e+00,-5.673395711820491405e-01,4.663176954869037161e-01,-2.983091729023257699e+00,2.560276434090095421e+00,5.192579169497310687e+00
4.802034335094733097e-01,1.501759334216346220e+00,-7.941983846722484586e+00,-6.280193874694722789e-01,5.097444855388008067e-01,-2.998908400918131711e+00,2.550586406412745255e+00,5.194662960074830416e+00
4.806904552473124648e-01,1.432659936272929979e+00,-7.945072448845543533e+00,-6.884552951169887747e-01,5.535102050548241781e-01,-3.014659854562889763e+00,2.540819142401554487e+00,5.196337237623246175e+00
4.811774769851517308e-01,1.363438890616679000e+00,-7.948242963280089945e+00,-7.486420295845803707e-01,5.976112250258219794e-01,-3.030341931785291543e+00,2.530975215600026473e+00,5.197601330456544488e+00
4.816644987229909414e-01,1.294102484843208778e+00,-7.951502253873376169e+00,-8.085743780899288247e-01,6.420438526830443138e-01,-3.045950491484804346e+00,2.521055250516296198e+00,5.198454634268788510e+00
4.821515204608301519e-01,1.224657052425407677e+00,-7.954857145048232603e+00,-8.682471806012503901e-01,6.868043316438584567e-01,-3.061481410466029729e+00,2.511059923037703090e+00,5.198896612472520218e+00
4.826385421986694180e-01,1.155108972112037113e+00,-7.958314420307946335e+00,-9.276553308230144346e-01,7.318888420625543345e-01,-3.076930584267097757e+00,2.500989960836953685e+00,5.198926796530933814e+00
4.831255639365086285e-01,1.085464667324760324e+00,-7.961880820753357568e+00,-9.867937771748193088e-01,7.772935007864087975e-01,-3.092293927983057689e+00,2.490846143769660959e+00,5.198544786283904706e+00
4.836125856743478391e-01,1.015730605553527788e+00,-7.965563043612166716e+00,-1.045657523763482200e+00,8.230143615171043869e-01,-3.107567377084349936e+00,2.480629304263404222e+00,5.197750250267751504e+00
4.840996074121870496e-01,9.459132977508428741e-01,-7.969367740780434417e+00,-1.104241631347922858e+00,8.690474149770793799e-01,-3.122746888230189199e+00,2.470340327698332672e+00,5.196542926028877574e+00
4.845866291500262601e-01,8.760192977240590650e-01,-7.973301517376335745e+00,-1.162541218297510781e+00,9.153885890814592585e-01,-3.137828440077064851e+00,2.459980152779133622e+00,5.194922620431148275e+00
4.850736508878655262e-01,8.060552015265995962e-01,-7.977370930306069141e+00,-1.220551461543176064e+00,9.620337491148942544e-01,-3.152808034082163591e+00,2.449549771898607453e+00,5.192889209957133545e+00
4.855606726257047367e-01,7.360276468474244993e-01,-7.981582486842013324e+00,-1.278267597521824062e+00,1.008978697913841316e+00,-3.167681695301875600e+00,2.439050231492658760e+00,5.190442641003103930e+00
4.860476943635439473e-01,6.659433123990687875e-01,-7.985942643213105541e+00,-1.335684923113747757e+00,1.056219176053978082e+00,-3.182445473185254947e+00,2.428482632386753881e+00,5.187582930167857320e+00
4.865347161013831578e-01,5.958089173042337983e-01,-7.990457803207377196e+00,-1.392798796573195830e+00,1.103750862042823133e+00,-3.197095442362551054e+00,2.417848130133931406e+00,5.184310164535362198e+00
4.870217378392223684e-01,5.256312204808910593e-01,-7.995134316786772999e+00,-1.449604638451869487e+00,1.151569372517618817e+00,-3.211627703428673541e+00,2.407147935344245315e+00,5.180624501951147209e+00
4.875087595770616344e-01,4.554170200256998369e-01,-7.999978478714110608e+00,-1.506097932515821025e+00,1.199670262448493840e+00,-3.226038383721779201e+00,2.396383314005683385e+00,5.176526171292567646e+00
4.879957813149008450e-01,3.851731525962635017e-01,-8.004996527192291822e+00,-1.562274226655080867e+00,1.248049025346672725e+00,-3.240323638096747061e+00,2.385555587796643895e+00,5.172015472732836905e+00
4.884828030527400555e-01,3.149064927917391565e-01,-8.010194642515722663e+00,-1.618129133786532226e+00,1.296701093478004108e+00,-3.254479649693741372e+00,2.374666134389819216e+00,5.167092777998878894e+00
4.889698247905793216e-01,2.446239525315253294e-01,-8.015578945733956573e+00,-1.673658332750196376e+00,1.345621838082001087e+00,-3.268502630701829670e+00,2.363716387747532899e+00,5.161758530622919672e+00
4.894568465284185321e-01,1.743324804334032696e-01,-8.021155497327493222e+00,-1.728857569197882249e+00,1.394806569595464119e+00,-3.282388823117462717e+00,2.352707838408719443e+00,5.156013246187998611e+00
4.899438682662576872e-01,1.040390611892942074e-01,-8.026930295895825296e+00,-1.783722656475630330e+00,1.444250537881909491e+00,-3.296134499498127202e+00,2.341642033767220354e+00,5.149857512567210804e+00
4.904308900040970087e-01,3.375071493990736138e-02,-8.032909276857742142e+00,-1.838249476498890811e+00,1.493948932466016455e+00,-3.309735963710914497e+00,2.330520578341635396e+00,5.143291990156710902e+00
4.909179117419361638e-01,-3.652550335209386878e-02,-8.039098311163753507e+00,-1.892433980620900513e+00,1.543896882773202917e+00,-3.323189551676147602e+00,2.319345134036676193e+00,5.136317412102659574e+00
4.914049334797753743e-01,-1.067825045304536535e-01,-8.045503204020779009e+00,-1.946272190494011012e+00,1.594089458374541746e+00,-3.336491632105968996e+00,2.308117420395957353e+00,5.128934584521810613e+00
4.918919552176146959e-01,-1.770131658753621440e-01,-8.052129693629060725e+00,-1.999760198924409593e+00,1.644521669236969075e+00,-3.349638607238025756e+00,2.296839214846304600e+00,5.121144386716008690e+00
4.923789769554538509e-01,-2.472103317346523998e-01,-8.058983449931226062e+00,-2.052894170719618661e+00,1.695188465978454184e+00,-3.362626913564080056e+00,2.285512352933540825e+00,5.112947771380528472e+00
4.928659986932930615e-01,-3.173668141567401735e-01,-8.066070073373634131e+00,-2.105670343529150834e+00,1.746084740128714063e+00,-3.375453022553658311e+00,2.274138728549744748e+00,5.104345764805993113e+00
4.933530204311322165e-01,-3.874753935250012660e-01,-8.073395093679870627e+00,-2.158085028678454531e+00,1.797205324394883341e+00,-3.388113441372754941e+00,2.262720294152005263e+00,5.095339467074430750e+00
4.938400421689715381e-01,-4.575288191936626725e-01,-8.080963968636526218e+00,-2.210134611995758558e+00,1.848544992932637632e+00,-3.400604713597500606e+00,2.251259060972659487e+00,5.085930052248832212e+00
4.943270639068106931e-01,-5.275198101250662130e-01,-8.088782082891075476e+00,-2.261815554632019776e+00,1.900098461622314439e+00,-3.412923419922845980e+00,2.239757099221004299e+00,5.076118768556714400e+00
4.948140856446499036e-01,-5.974410555285419866e-01,-8.096854746762078392e+00,-2.313124393874004259e+00,1.951860388350405318e+00,-3.425066178866274402e+00,2.228216538276519110e+00,5.065906938567382056e+00
4.953011073824892252e-01,-6.672852155008675012e-01,-8.105187195061558825e+00,-2.364057743950564117e+00,2.003825373296323598e+00,-3.437029647466546045e+00,2.216639566873519041e+00,5.055295959363024672e+00
4.957881291203283802e-01,-7.370449216679477722e-01,-8.113784585929554538e+00,-2.414612296831753824e+00,2.055987959224196526e+00,-3.448810521977387022e+00,2.205028433277350430e+00,5.044287302703600595e+00
4.962751508581675908e-01,-8.067127778282967565e-01,-8.122651999680883250e+00,-2.464784823021349158e+00,2.108342631780073972e+00,-3.460405538556287297e+00,2.193385445452050941e+00,5.032882515185616690e+00
4.967621725960068568e-01,-8.762813605976530473e-01,-8.131794437664208175e+00,-2.514572172342061318e+00,2.160883819794179317e+00,-3.471811473948189786e+00,2.181712971219472497e+00,5.021083218394532643e+00
4.972491943338460674e-01,-9.457432200554531931e-01,-8.141216821133186343e+00,-2.563971274714231363e+00,2.213605895588556915e+00,-3.483025146164293595e+00,2.170013438409928330e+00,5.008891109051154089e+00
4.977362160716852224e-01,-1.015090880392907513e+00,-8.150923990129948393e+00,-2.612979140927688348e+00,2.266503175290067951e+00,-3.494043415155905663e+00,2.158289335004252241e+00,4.996307959151710776e+00
4.982232378095245440e-01,-1.084316840561427409e+00,-8.160920702380638048e+00,-2.661592863405669362e+00,2.319569919147826287e+00,-3.504863183483030831e+00,2.146543209267491648e+00,4.983335616101772558e+00
4.987102595473637545e-01,-1.153413574924637253e+00,-8.171211632203368325e+00,-2.709809616963736900e+00,2.372800331857214395e+00,-3.515481396978438866e+00,2.134777669873848538e+00,4.969976002844025409e+00
4.991972812852029096e-01,-1.222373533909826282e+00,-8.181801369428216120e+00,-2.757626659559906379e+00,2.426188562887839684e+00,-3.525895045406308270e+00,2.122995386023335485e+00,4.956231117979757350e+00
4.996843030230422311e-01,-1.291189144661803567e+00,-8.192694418329470096e+00,-2.805041333038621243e+00,2.479728706817307948e+00,-3.536101163116039725e+00,2.111199087549820774e+00,4.942103035884106710e+00
5.001713247608814417e-01,-1.359852926432967291e+00,-8.203895060002555084e+00,-2.852051091544580697e+00,2.533414884001910838e+00,-3.546096904070161315e+00,2.099391571022432679e+00,4.927593849983813001e+00
5.006583464987205412e-01,-1.428357796855204143e+00,-8.215407014008352604e+00,-2.898653560955798625e+00,2.587241461935228415e+00,-3.555879728453314570e+00,2.087575702042133940e+00,4.912705510525433361e+00
5.011453682365598628e-01,-1.496696301539519602e+00,-8.227234361755366265e+00,-2.944846349333849478e+00,2.641202517622201373e+00,-3.565446900362343463e+00,2.075754371495726058e+00,4.897440203418269355e+00
5.016323899743990733e-01,-1.564860925056277052e+00,-8.239381143353915249e+00,-2.990627140639226855e+00,2.695292046590603174e+00,-3.574795704618653147e+00,2.063930528846838808e+00,4.881800209819000536e+00
5.021194117122382838e-01,-1.632844141850128272e+00,-8.251851296033997585e+00,-3.035993707900796590e+00,2.749503998243590708e+00,-3.583923480316560717e+00,2.052107185160124470e+00,4.865787881596776998e+00
5.026064334500776054e-01,-1.700638417498085087e+00,-8.264648653426450053e+00,-3.080943913431219983e+00,2.803832276908970300e+00,-3.592827621375411784e+00,2.040287412620388707e+00,4.849405640681400342e+00
5.030934551879167049e-01,-1.768236209974436868e+00,-8.277776944853080465e+00,-3.125475709044081007e+00,2.858270742897495165e+00,-3.601505577089269217e+00,2.028474344050553047e+00,4.832655978404566177e+00
5.035804769257559155e-01,-1.835629970922676435e+00,-8.291239794625781201e+00,-3.169587136272874250e+00,2.912813213570297322e+00,-3.609954852674164272e+00,2.016671172428459613e+00,4.815541454834169954e+00
5.040674986635952370e-01,-1.902812146933963167e+00,-8.305040721354595590e+00,-3.213276326591503640e+00,2.967453464415088504e+00,-3.618173009812855945e+00,2.004881150402566536e+00,4.798064698101718761e+00
5.045545204014344476e-01,-1.969775180832544326e+00,-8.319183137264756667e+00,-3.256541501636601055e+00,3.022185230131490652e+00,-3.626157667197158041e+00,1.993107589806476287e+00,4.780228403722821540e+00
5.050415421392736581e-01,-2.036511512968053328e+00,-8.333670347522716071e+00,-3.299380973431583097e+00,3.077002205725397843e+00,-3.633906501067823314e+00,1.981353861172322928e+00,4.762035333910707990e+00
5.055285638771127577e-01,-2.103013582514472457e+00,-8.348505549571111573e+00,-3.341793144612328348e+00,3.131898047612207581e+00,-3.641417245751939369e+00,1.969623393243041143e+00,4.743488316882893407e+00
5.060155856149520792e-01,-2.169273828776072222e+00,-8.363691832472753163e+00,-3.383776508654676718e+00,3.186866374729196316e+00,-3.648687694197920273e+00,1.957919672483451112e+00,4.724590246160862428e+00
5.065026073527912898e-01,-2.235284692499925452e+00,-8.379232176263503362e+00,-3.425329650103471124e+00,3.241900769656675951e+00,-3.655715698507979727e+00,1.946246242590256248e+00,4.705344079862893381e+00
5.069896290906305003e-01,-2.301038617195541036e+00,-8.395129451314190305e+00,-3.466451244803507858e+00,3.296994779748406490e+00,-3.662499170468214604e+00,1.934606704000840782e+00,4.685752839989891783e+00
5.074766508284697109e-01,-2.366528050461077282e+00,-8.411386417701475438e+00,-3.507140060132058590e+00,3.352141918270804766e+00,-3.669036082076190031e+00,1.923004713400962906e+00,4.665819611704355552e+00
5.079636725663089214e-01,-2.431745445316464416e+00,-8.428005724587691816e+00,-3.547394955233161173e+00,3.407335665551221915e+00,-3.675324466066093976e+00,1.911443983231311261e+00,4.645547542602385782e+00
5.084506943041481319e-01,-2.496683261543330090e+00,-8.444989909609626366e+00,-3.587214881253590448e+00,3.462569470135230976e+00,-3.681362416431426698e+00,1.899928281192881263e+00,4.624939841978799926e+00
5.089377160419874535e-01,-2.561333967031742098e+00,-8.462341398276304716e+00,-3.626598881580584521e+00,3.517836749952870878e+00,-3.687148088945238822e+00,1.888461429751235876e+00,4.603999780085296756e+00
5.094247377798266641e-01,-2.625690039133703912e+00,-8.480062503375718208e+00,-3.665546092081193752e+00,3.573130893493868143e+00,-3.692679701677914483e+00,1.877047305639643948e+00,4.582730687381745938e+00
5.099117595176657636e-01,-2.689743966023600663e+00,-8.498155424390569479e+00,-3.704055741343473596e+00,3.628445260991954413e+00,-3.697955535512506220e+00,1.865689839361026836e+00,4.561135953780476981e+00
5.103987812555050851e-01,-2.753488248065352639e+00,-8.516622246922931794e+00,-3.742127150919282386e+00,3.683773185618086643e+00,-3.702973934657612265e+00,1.854393014688798580e+00,4.539219027883722113e+00
5.108858029933442957e-01,-2.816915399186340263e+00,-8.535464942127882537e+00,-3.779759735568782197e+00,3.739107974682633895e+00,-3.707733307157792257e+00,1.843160868166554334e+00,4.516983416214114477e+00
5.113728247311835062e-01,-2.880017948258292382e+00,-8.554685366156153492e+00,-3.816953003506743602e+00,3.794442910846667960e+00,-3.712232125401538685e+00,1.831997488606629698e+00,4.494432682438239901e+00
5.118598464690228278e-01,-2.942788440484886525e+00,-8.574285259605717968e+00,-3.853706556650490000e+00,3.849771253342192168e+00,-3.716468926626800062e+00,1.820907016587473226e+00,4.471570446583280400e+00
5.123468682068619273e-01,-3.005219438796095766e+00,-8.594266246982328994e+00,-3.890020090869516167e+00,3.905086239201273290e+00,-3.720442313424022984e+00,1.809893643949958886e+00,4.448400384246792072e+00
5.128338899447011379e-01,-3.067303525249613472e+00,-8.614629836169084953e+00,-3.925893396236973754e+00,3.960381084494417170e+00,-3.724150954236781441e+00,1.798961613292448636e+00,4.424926225799421964e+00
5.133209116825404594e-01,-3.129033302438767983e+00,-8.635377417904891217e+00,-3.961326357282673349e+00,4.015648985577651153e+00,-3.727593583859910797e+00,1.788115217464812279e+00,4.401151755580861469e+00
5.138079334203796700e-01,-3.190401394907401933e+00,-8.656510265271954552e+00,-3.996318953247891770e+00,4.070883120348724127e+00,-3.730769003935212158e+00,1.777358799061269146e+00,4.377080811088796430e+00
5.142949551582188805e-01,-3.251400450571656275e+00,-8.678029533192217926e+00,-4.030871258341935714e+00,4.126076649512408601e+00,-3.733676083444700478e+00,1.766696749912039177e+00,4.352717282160910806e+00
5.147819768960580911e-01,-3.312023142148393440e+00,-8.699936257932765926e+00,-4.064983442000320579e+00,4.181222717854597981e+00,-3.736313759201397744e+00,1.756133510573943957e+00,4.328065110150041583e+00
5.152689986338973016e-01,-3.372262168590545617e+00,-8.722231356620197218e+00,-4.098655769144712302e+00,4.236314455525544531e+00,-3.738681036337652142e+00,1.745673569819776283e+00,4.303128287092358839e+00
5.157560203717365122e-01,-3.432110256529272263e+00,-8.744915626764012018e+00,-4.131888600444598048e+00,4.291344979332047949e+00,-3.740776988791046254e+00,1.735321464126601487e+00,4.277910854868617108e+00
5.162430421095757227e-01,-3.491560161722847777e+00,-8.767989745788865363e+00,-4.164682392580590253e+00,4.346307394038592342e+00,-3.742600759787801490e+00,1.725081777162860597e+00,4.252416904358554461e+00
5.167300638474149332e-01,-3.550604670512381489e+00,-8.791454270575886909e+00,-4.197037698509481274e+00,4.401194793677482231e+00,-3.744151562323764892e+00,1.714959139274385702e+00,4.226650574588307840e+00
5.172170855852541438e-01,-3.609236601284658175e+00,-8.815309637012996191e+00,-4.228955167731161424e+00,4.456000262868229811e+00,-3.745428679642932579e+00,1.704958226969177426e+00,4.200616051870844636e+00
5.177041073230933543e-01,-3.667448805941136314e+00,-8.839556159554016190e+00,-4.260435546556881725e+00,4.510716878145395015e+00,-3.746431465713510711e+00,1.695083762401188521e+00,4.174317568939678758e+00
5.181911290609326759e-01,-3.725234171374403047e+00,-8.864194030786952894e+00,-4.291479678379600315e+00,4.565337709295948621e+00,-3.747159345701522426e+00,1.685340512852825157e+00,4.147759404075444856e+00
5.186781507987718864e-01,-3.782585620951180339e+00,-8.889223321011156642e+00,-4.322088503945868077e+00,4.619855820705416782e+00,-3.747611816441975829e+00,1.675733290216373295e+00,4.120945880225645119e+00
5.191651725366109860e-01,-3.839496116001995585e+00,-8.914643977823395460e+00,-4.352263061629367158e+00,4.674264272712885138e+00,-3.747788446907566406e+00,1.666266950474295960e+00,4.093881364117528676e+00
5.196521942744503075e-01,-3.895958657318090879e+00,-8.940455825713085503e+00,-4.382004487706377738e+00,4.728556122975373199e+00,-3.747688878674921842e+00,1.656946393178328147e+00,4.066570265363879777e+00
5.201392160122895181e-01,-3.951966286654607696e+00,-8.966658565666229208e+00,-4.411314016632672974e+00,4.782724427840721937e+00,-3.747312826388411455e+00,1.647776560927493250e+00,4.039017035562123326e+00
5.206262377501287286e-01,-4.007512088240974713e+00,-8.993251774778514118e+00,-4.440192981322311994e+00,4.836762243729824107e+00,-3.746660078221471846e+00,1.638762438844950209e+00,4.011226167386313435e+00
5.211132594879680502e-01,-4.062589190298105279e+00,-9.020234905877414278e+00,-4.468642813428166605e+00,4.890662628527867817e+00,-3.745730496335499815e+00,1.629909054053679807e+00,3.983202193672202629e+00
5.216002812258071497e-01,-4.117190686999735227e+00,-9.047607266204124699e+00,-4.496664986630748650e+00,4.944418573488979618e+00,-3.744524009710007650e+00,1.621221479006214050e+00,3.954949712333082790e+00
5.220873029636463603e-01,-4.171309542130342329e+00,-9.075368005063358723e+00,-4.524260940027399869e+00,4.998022921559550191e+00,-3.743040598585239298e+00,1.612704828345973285e+00,3.926473413244044863e+00
5.225743247014856818e-01,-4.224938910710267059e+00,-9.103516197335951077e+00,-4.551432306902482239e+00,5.051468648172727782e+00,-3.741280325902037962e+00,1.604364241969290283e+00,3.897777973592943646e+00
5.230613464393248924e-01,-4.278072001269996427e+00,-9.132050793997123606e+00,-4.578180820665016526e+00,5.104748738812435960e+00,-3.739243330429392831e+00,1.596204897165653946e+00,3.868868105711540828e+00
5.235483681771639919e-01,-4.330702067489385243e+00,-9.160970619808164628e+00,-4.604508307540352341e+00,5.157856181959890485e+00,-3.736929825909239167e+00,1.588232008127336892e+00,3.839748559004160455e+00
5.240353899150033135e-01,-4.382822409255631158e+00,-9.190274373827769239e+00,-4.630416685850790692e+00,5.210783970328459525e+00,-3.734340100944130825e+00,1.580450824834416679e+00,3.810424118721734921e+00
5.245224116528425240e-01,-4.434426373727794690e+00,-9.219960629932749896e+00,-4.655907965297363837e+00,5.263525102106260789e+00,-3.731474518886537250e+00,1.572866631938170556e+00,3.780899604735184827e+00
5.250094333906817345e-01,-4.485507356408290569e+00,-9.250027837348278936e+00,-4.680984246242987368e+00,5.316072582206823327e+00,-3.728333517729768065e+00,1.565484747642631902e+00,3.751179870307934650e+00
5.254964551285210561e-01,-4.536058802220896524e+00,-9.280474321187568876e+00,-4.705647718996730511e+00,5.368419423527448053e+00,-3.724917610000536783e+00,1.558310522584512636e+00,3.721269800867780919e+00
5.259834768663601556e-01,-4.586074206595480263e+00,-9.311298283000917664e+00,-4.729900663099343205e+00,5.420558648215402009e+00,-3.721227382653168547e+00,1.551349338711404791e+00,3.691174312778006339e+00
5.264704986041993662e-01,-4.635547116559579628e+00,-9.342497801334337382e+00,-4.753745446610078140e+00,5.472483288942125768e+00,-3.717263496965415914e+00,1.544606608158203276e+00,3.660898352107684772e+00
5.269575203420386877e-01,-4.684471131836499325e+00,-9.374070832297487499e+00,-4.777184525394653214e+00,5.524186390185080953e+00,-3.713026688435926648e+00,1.538087772121880414e+00,3.630446893401353847e+00
5.274445420798778983e-01,-4.732839905950192438e+00,-9.406015210141108085e+00,-4.800220442414492084e+00,5.575661009517531852e+00,-3.708517766683343542e+00,1.531798299734500768e+00,3.599824938447887313e+00
5.279315638177171088e-01,-4.780647147336919645e+00,-9.438328647843963637e+00,-4.822855827017217045e+00,5.626900218906253137e+00,-3.703737615347028722e+00,1.525743686934537990e+00,3.569037515048603559e+00
5.284185855555562084e-01,-4.827886620463491596e+00,-9.471008737709123437e+00,-4.845093394228332961e+00,5.677897106016956741e+00,-3.698687191989431966e+00,1.519929455336446855e+00,3.538089675784690247e+00
5.289056072933955299e-01,-4.874552146952341403e+00,-9.504052951969788054e+00,-4.866935944044181284e+00,5.728644775527680366e+00,-3.693367528000070177e+00,1.514361151098564173e+00,3.506986496783830898e+00
5.293926290312347405e-01,-4.920637606713137657e+00,-9.537458643404441716e+00,-4.888386360726064694e+00,5.779136350449868509e+00,-3.687779728501185073e+00,1.509044343789251563e+00,3.475733076486183570e+00
5.298796507690739510e-01,-4.966136939081287949e+00,-9.571223045961582798e+00,-4.909447612095686253e+00,5.829364973457491494e+00,-3.681924972254974282e+00,1.503984625251314267e+00,3.444334534409499771e+00
5.303666725069131616e-01,-5.011044143963044206e+00,-9.605343275393829927e+00,-4.930122748831768043e+00,5.879323808223881009e+00,-3.675804511572505984e+00,1.499187608464749077e+00,3.412796009913585671e+00
5.308536942447523721e-01,-5.055353282987312014e+00,-9.639816329901433889e+00,-4.950414903767903496e+00,5.929006040766451768e+00,-3.669419672224242479e+00,1.494658926407730348e+00,3.381122660964006155e+00
5.313407159825915826e-01,-5.099058480664224291e+00,-9.674639090785356998e+00,-4.970327291191670049e+00,5.978404880799287113e+00,-3.662771853352193130e+00,1.490404230915885586e+00,3.349319662895024141e+00
5.318277377204309042e-01,-5.142153925550347005e+00,-9.709808323109683670e+00,-4.989863206144938168e+00,6.027513563093535254e+00,-3.655862527383722860e+00,1.486429191539883510e+00,3.317392207171836027e+00
5.323147594582701148e-01,-5.184633871420643914e+00,-9.745320676373484758e+00,-5.009026023725437149e+00,6.076325348845665886e+00,-3.648693239946970923e+00,1.482739494401261737e+00,3.285345500152051290e+00
5.328017811961092143e-01,-5.226492638447150618e+00,-9.781172685192220939e+00,-5.027819198389548383e+00,6.124833527053610283e+00,-3.641265609787911917e+00,1.479340841046553834e+00,3.253184761846421136e+00
5.332888029339485358e-01,-5.267724614384357018e+00,-9.817360769988535907e+00,-5.046246263256346509e+00,6.173031415900749330e+00,-3.633581328689045709e+00,1.476238947299716830e+00,3.220915224678803312e+00
5.337758246717877464e-01,-5.308324255761174726e+00,-9.853881237692403872e+00,-5.064310829412808523e+00,6.220912364147593188e+00,-3.625642161389741602e+00,1.473439542112813250e+00,3.188542132245506533e+00
5.342628464096269569e-01,-5.348286089079834937e+00,-9.890730282450903132e+00,-5.082016585220343607e+00,6.268469752531585115e+00,-3.617449945508179887e+00,1.470948366414979169e+00,3.156070738073725845e+00
5.347498681474662785e-01,-5.387604712021336617e+00,-9.927903986347322629e+00,-5.099367295622522001e+00,6.315696995174567618e+00,-3.609006591464946290e+00,1.468771171959696087e+00,3.123506304379320753e+00
5.352368898853053780e-01,-5.426274794657540035e+00,-9.965398320129645882e+00,-5.116366801453956725e+00,6.362587540997994395e+00,-3.600314082408281990e+00,1.466913720170334834e+00,3.090854100823951178e+00
5.357239116231445886e-01,-5.464291080670231615e+00,-1.000320914394872851e+01,-5.133019018750581530e+00,6.409134875146362376e+00,-3.591374474140899942e+00,1.465381780983936677e+00,3.058119403271227554e+00
5.362109333609839101e-01,-5.501648388576558801e+00,-1.004133220810558846e+01,-5.149327938060999088e+00,6.455332520418041398e+00,-3.582189895048530914e+00,1.464181131693369942e+00,3.025307492542399945e+00
5.366979550988231207e-01,-5.538341612961470872e+00,-1.007976315380845378e+01,-5.165297623759163237e+00,6.501174038704315095e+00,-3.572762546029999431e+00,1.463317555787678970e+00,2.992423653171082609e+00
5.371849768366623312e-01,-5.574365725716613262e+00,-1.011849751393902253e+01,-5.180932213358238947e+00,6.546653032436024588e+00,-3.563094700429019213e+00,1.462796841790762858e+00,2.959473172157390586e+00
5.376719985745015418e-01,-5.609715777286166549e+00,-1.015753071382832573e+01,-5.196235916825743928e+00,6.591763146038225329e+00,-3.553188703967562478e+00,1.462624782098319587e+00,2.926461337721233846e+00
5.381590203123407523e-01,-5.644386897919201118e+00,-1.019685807204193928e+01,-5.211213015899874179e+00,6.636498067392601286e+00,-3.543046974680899464e+00,1.462807171813088836e+00,2.893393438054924438e+00
5.386460420501799629e-01,-5.678374303856512206e+00,-1.023647481128137393e+01,-5.225867864920832773e+00,6.680851535883335579e+00,-3.532672004210181349e+00,1.463349806375157547e+00,2.860274759770697006e+00
5.391330637880192844e-01,-5.711673304475429980e+00,-1.027637609732350832e+01,-5.240204887682430979e+00,6.724817357052703670e+00,-3.522066354392648257e+00,1.464258475378760860e+00,2.827110586163008144e+00
5.396200855258583839e-01,-5.744279271431154577e+00,-1.031655698085182138e+01,-5.254228564754003017e+00,6.768389362826678912e+00,-3.511232646466033280e+00,1.465538967510310764e+00,2.793906196857127711e+00
5.401071072636975945e-01,-5.776187658243983947e+00,-1.035701240707060755e+01,-5.267943442304460433e+00,6.811561431726064875e+00,-3.500173571051343302e+00,1.467197068190570386e+00,2.760666864694563571e+00
5.405941290015368050e-01,-5.807394003034482388e+00,-1.039773722014658297e+01,-5.281354131577263189e+00,6.854327492468014427e+00,-3.488891888282959819e+00,1.469238557806789469e+00,2.727397854208958972e+00
5.410811507393761266e-01,-5.837893929221183775e+00,-1.043872616491313465e+01,-5.294465307520443531e+00,6.896681525139585212e+00,-3.477390427113584703e+00,1.471669210259118010e+00,2.694104420240623021e+00
5.415681724772153371e-01,-5.867683146218692691e+00,-1.047997388857664092e+01,-5.307281707413955552e+00,6.938617562372010106e+00,-3.465672084617576143e+00,1.474494791505772673e+00,2.660791806549811511e+00
5.420551942150544367e-01,-5.896757450136290934e+00,-1.052147494242487724e+01,-5.319808129494368210e+00,6.980129690515978425e+00,-3.453739825292620580e+00,1.477721058106998830e+00,2.627465244428584423e+00
5.425422159528937582e-01,-5.925112724476999659e+00,-1.056322378353756797e+01,-5.332049431576871612e+00,7.021212050817741357e+00,-3.441596680359745086e+00,1.481353755767723435e+00,2.594129951311377802e+00
5.430292376907329688e-01,-5.952744940837002119e+00,-1.060521477649888844e+01,-5.344010529674593890e+00,7.061858840595991893e+00,-3.429245747061733240e+00,1.485398617878997740e+00,2.560791129384286435e+00
5.435162594285721793e-01,-5.979650159605666815e+00,-1.064744219511226930e+01,-5.355696396615301502e+00,7.102064314419820334e+00,-3.416690187959816605e+00,1.489861364058188364e+00,2.527453964192906355e+00
5.440032811664115009e-01,-6.005824530665941019e+00,-1.068990022411713881e+01,-5.367112060655383488e+00,7.141822785287399000e+00,-3.403933230228774587e+00,1.494747698687897808e+00,2.494123623248904575e+00
5.444903029042506004e-01,-6.031264294095177725e+00,-1.073258296090776298e+01,-5.378262604091169408e+00,7.181128625805562216e+00,-3.390978164950378737e+00,1.500063309453668392e+00,2.460805254635290318e+00
5.449773246420898110e-01,-6.055965780866547021e+00,-1.077548441725432404e+01,-5.389153161867603181e+00,7.219976269370366850e+00,-3.377828346405150395e+00,1.505813865880389457e+00,2.427503985610222959e+00
5.454643463799291325e-01,-6.079925413550729907e+00,-1.081859852102591546e+01,-5.399788920184223961e+00,7.258360211348382940e+00,-3.364487191362522722e+00,1.512005017867521506e+00,2.394224921209630264e+00
5.459513681177683431e-01,-6.103139707018191196e+00,-1.086191911791570064e+01,-5.410175115098471821e+00,7.296275010258937321e+00,-3.350958178369327189e+00,1.518642394223010728e+00,2.360973142848432627e+00
5.464383898556074426e-01,-6.125605269141893849e+00,-1.090543997316821923e+01,-5.420317031126343110e+00,7.333715288957267653e+00,-3.337244847036624051e+00,1.525731601195980502e+00,2.327753706920383081e+00
5.469254115934467642e-01,-6.147318801500439633e+00,-1.094915477330874509e+01,-5.430219999840369738e+00,7.370675735818516650e+00,-3.323350797324891470e+00,1.533278221008189002e+00,2.294571643396610128e+00
5.474124333312859747e-01,-6.168277100081644981e+00,-1.099305712787466582e+01,-5.439889398464904602e+00,7.407151105922534562e+00,-3.309279688827596821e+00,1.541287810384215362e+00,2.261431954422900681e+00
5.478994550691251852e-01,-6.188477055986660424e+00,-1.103714057114908442e+01,-5.449330648468770910e+00,7.443136222239702171e+00,-3.295035240053061365e+00,1.549765899080375320e+00,2.228339612915507306e+00
5.483864768069645068e-01,-6.207915656134471050e+00,-1.108139856389644962e+01,-5.458549214155221208e+00,7.478625976817533605e+00,-3.280621227704728415e+00,1.558717988412462896e+00,2.195299561155701351e+00
5.488734985448036063e-01,-6.226589983966852593e+00,-1.112582449510023253e+01,-5.467550601249219433e+00,7.513615331968142463e+00,-3.266041485959758628e+00,1.568149549782171803e+00,2.162316709383022673e+00
5.493605202826428169e-01,-6.244497220153859551e+00,-1.117041168370282556e+01,-5.476340355482080646e+00,7.548099321456686717e+00,-3.251299905745963059e+00,1.578066023202276513e+00,2.129395934387075418e+00
5.498475420204821384e-01,-6.261634643299675673e+00,-1.121515338034743436e+01,-5.484924061173410692e+00,7.582073051690577437e+00,-3.236400434017141503e+00,1.588472815820629380e+00,2.096542078098124318e+00
5.503345637583213490e-01,-6.277999630648977814e+00,-1.126004276912200908e+01,-5.493307339810376000e+00,7.615531702909606793e+00,-3.221347073026715968e+00,1.599375300442794412e+00,2.063759946176287663e+00
5.508215854961605595e-01,-6.293589658793766084e+00,-1.130507296930548655e+01,-5.501495848624334606e+00,7.648470530377011301e+00,-3.206143879599721469e+00,1.610778814053554608e+00,2.031054306599349601e+00
5.513086072339996591e-01,-6.308402304380585690e+00,-1.135023703711586940e+01,-5.509495279164756454e+00,7.680884865571305120e+00,-3.190794964403206535e+00,1.622688656337082591e+00,1.998429888249358299e+00
5.517956289718389806e-01,-6.322435244818296773e+00,-1.139552796746063912e+01,-5.517311355870517353e+00,7.712770117379107226e+00,-3.175304491214894220e+00,1.635110088195914191e+00,1.965891379497735070e+00
5.522826507096781912e-01,-6.335686258986224395e+00,-1.144093869568897581e+01,-5.524949834638455570e+00,7.744121773288704880e+00,-3.159676676190293243e+00,1.648048330268614636e+00,1.933443426789235975e+00
5.527696724475174017e-01,-6.348153227942776589e+00,-1.148646209934638662e+01,-5.532416501389330499e+00,7.774935400584625178e+00,-3.143915787128074069e+00,1.661508561446282117e+00,1.901090633224392423e+00
5.532566941853566123e-01,-6.359834135634597985e+00,-1.153209099993124198e+01,-5.539717170631081267e+00,7.805206647543061926e+00,-3.128026142733841830e+00,1.675495917387723521e+00,1.868837557140699879e+00
5.537437159231958228e-01,-6.370727069606062720e+00,-1.157781816465343105e+01,-5.546857684019393275e+00,7.834931244628103642e+00,-3.112012111882259013e+00,1.690015489033418472e+00,1.836688710692492510e+00
5.542307376610350333e-01,-6.380830221709291372e+00,-1.162363630819504579e+01,-5.553843908915618854e+00,7.864105005688859507e+00,-3.095878112877537891e+00,1.705072321118220824e+00,1.804648558429500671e+00
5.547177593988743549e-01,-6.390141888814635962e+00,-1.166953809447339196e+01,-5.560681736942027165e+00,7.892723829157565874e+00,-3.079628612712211222e+00,1.720671410682830249e+00,1.772721515873937559e+00
5.552047811367135655e-01,-6.398660473521597503e+00,-1.171551613840587969e+01,-5.567377082534387789e+00,7.920783699248475251e+00,-3.063268126324327767e+00,1.736817705584014160e+00,1.740911948096368178e+00
5.556918028745526650e-01,-6.406384557029731752e+00,-1.176156298208976736e+01,-5.573935896773712706e+00,7.948280760580384019e+00,-3.046801242991680425e+00,1.753516086341813551e+00,1.709224112246960026e+00
5.561788246123919865e-01,-6.413313291191336418e+00,-1.180767097398275922e+01,-5.580364239251811576e+00,7.975211722951716986e+00,-3.030232765807922224e+00,1.770771267360264911e+00,1.677661843093652738e+00
5.566658463502311971e-01,-6.419445365035992168e+00,-1.185383264716478990e+01,-5.586668051549477987e+00,8.001572813359111080e+00,-3.013567317690288849e+00,1.788588029540907787e+00,1.646229349560242916e+00
5.571528680880704076e-01,-6.424779446781891501e+00,-1.190004053578754828e+01,-5.592853266076311947e+00,8.027360216490993849e+00,-2.996809518916790260e+00,1.806971128820705763e+00,1.614930887033199092e+00
5.576398898259097292e-01,-6.429314327711821875e+00,-1.194628712432049156e+01,-5.598925836062062622e+00,8.052570221014500262e+00,-2.979964040971543326e+00,1.825925262474446420e+00,1.583770645758342921e+00
5.581269115637488287e-01,-6.433048921527405817e+00,-1.199256485086447022e+01,-5.604891733293022149e+00,8.077199219759179982e+00,-2.963035604827414460e+00,1.845455067615135114e+00,1.552752749878942407e+00
5.586139333015880393e-01,-6.435982263704528528e+00,-1.203886611043839316e+01,-5.610756945866500978e+00,8.101243709894783152e+00,-2.946028979239879053e+00,1.865565119710962394e+00,1.521881256485719813e+00
5.591009550394273608e-01,-6.438113510849944099e+00,-1.208518325823852635e+01,-5.616527475963287941e+00,8.124700293102909754e+00,-2.928948979052198531e+00,1.886259931118700717e+00,1.491160154679002536e+00
5.595879767772665714e-01,-6.439441940059091429e+00,-1.213150861287085291e+01,-5.622209337638155446e+00,8.147565675742749036e+00,-2.911800463511850623e+00,1.907543949633647706e+00,1.460593364642798209e+00
5.600749985151057819e-01,-6.439966948275095859e+00,-1.217783445955630661e+01,-5.627808554628419557e+00,8.169836669010789976e+00,-2.894588334598179991e+00,1.929421557056127501e+00,1.430184736730852224e+00
5.605620202529449925e-01,-6.439688051648960965e+00,-1.222415305330879498e+01,-5.633331158180505227e+00,8.191510189094502792e+00,-2.877317535361370915e+00,1.951897067774455596e+00,1.399938050564777825e+00
5.610490419907842030e-01,-6.438604884900970937e+00,-1.227045662208620058e+01,-5.638783184894567313e+00,8.212583257320023478e+00,-2.859993048272635896e+00,1.974974727364432692e+00,1.369857014144154617e+00
5.615360637286234136e-01,-6.436717200683246709e+00,-1.231673736991422707e+01,-5.644170674587127401e+00,8.233053000293846679e+00,-2.842619893585705881e+00,1.998658711205353988e+00,1.339945262968627260e+00
5.620230854664627351e-01,-6.434024868943549968e+00,-1.236298747998312031e+01,-5.649499668171756639e+00,8.252916650038487845e+00,-2.825203127709544404e+00,2.022953123112556817e+00,1.310206359172029877e+00
5.625101072043018346e-01,-6.430527876290232037e+00,-1.240919911771726447e+01,-5.654776205557773494e+00,8.272171544122134179e+00,-2.807747841592378890e+00,2.047861993986415108e+00,1.280643790668523074e+00
5.629971289421410452e-01,-6.426226325358400437e+00,-1.245536443381777758e+01,-5.660006323567007058e+00,8.290815125782337702e+00,-2.790259159116916798e+00,2.073389280477982766e+00,1.251260970310664078e+00
5.634841506799802557e-01,-6.421120434177267633e+00,-1.250147556727778841e+01,-5.665196053868559289e+00,8.308844944043627834e+00,-2.772742235506908237e+00,2.099538863670979971e+00,1.222061235059596740e+00
5.639711724178195773e-01,-6.415210535538709458e+00,-1.254752464837078918e+01,-5.670351420931620368e+00,8.326258653829174960e+00,-2.755202255744917839e+00,2.126314547780436826e+00,1.193047845167153564e+00
5.644581941556587878e-01,-6.408497076367000389e+00,-1.259350380161171756e+01,-5.675478439996308744e+00,8.343054016066400180e+00,-2.737644433001383604e+00,2.153720058867758524e+00,1.164223983370022975e+00
5.649452158934978874e-01,-6.400980617089737201e+00,-1.263940514869106657e+01,-5.680583115062550092e+00,8.359228897786630696e+00,-2.720074007074933409e+00,2.181759043572380818e+00,1.135592754095871459e+00
5.654322376313372089e-01,-6.392661831009974094e+00,-1.268522081138181790e+01,-5.685671436896988951e+00,8.374781272218715600e+00,-2.702496242843932528e+00,2.210435067859906511e+00,1.107157182681484997e+00
5.659192593691764195e-01,-6.383541503679544427e+00,-1.273094291441915438e+01,-5.690749381057924161e+00,8.389709218876600261e+00,-2.684916428729382964e+00,2.239751615786710115e+00,1.078920214602979266e+00
5.664062811070156300e-01,-6.373620532273563732e+00,-1.277656358835326067e+01,-5.695822905938294767e+00,8.404010923640976571e+00,-2.667339875168971641e+00,2.269712088281155005e+00,1.050884714717910118e+00
5.668933028448549516e-01,-6.362899924966141540e+00,-1.282207497237486216e+01,-5.700897950826677274e+00,8.417684678834852718e+00,-2.649771913102467735e+00,2.300319801941247189e+00,1.023053466519458832e+00
5.673803245826940511e-01,-6.351380800307284247e+00,-1.286746921711364067e+01,-5.705980433986340472e+00,8.430728883293136633e+00,-2.632217892468365683e+00,2.331577987848807432e+00,9.954291714026320959e-01
5.678673463205332617e-01,-6.339064386600968604e+00,-1.291273848740970642e+01,-5.711076250752313399e+00,8.443142042426250882e+00,-2.614683180711731669e+00,2.363489790400278956e+00,9.680144479423781201e-01
5.683543680583725832e-01,-6.325952021284438231e+00,-1.295787496505770342e+01,-5.716191271646493099e+00,8.454922768277667089e+00,-2.597173161303410804e+00,2.396058266153843874e+00,9.408118311838318260e-01
5.688413897962117938e-01,-6.312045150308692065e+00,-1.300287085152396038e+01,-5.721331340510783292e+00,8.466069779575480680e+00,-2.579693232270433345e+00,2.429286382693196522e+00,9.138237719444918250e-01
5.693284115340508933e-01,-6.297345327520137204e+00,-1.304771837063653983e+01,-5.726502272658292370e+00,8.476581901777992201e+00,-2.562248804737687458e+00,2.463177017507849786e+00,8.870526361283894712e-01
5.698154332718902149e-01,-6.281854214043443463e+00,-1.309240977124810890e+01,-5.731709853042507241e+00,8.486458067113233028e+00,-2.544845301480865185e+00,2.497732956889877620e+00,8.605007040522953954e-01
5.703024550097294254e-01,-6.265573577665640492e+00,-1.313693732987164253e+01,-5.736959834444556705e+00,8.495697314612515427e+00,-2.527488155490707822e+00,2.532956894847153695e+00,8.341701697839646323e-01
5.707894767475686360e-01,-6.248505292221322449e+00,-1.318129335328916873e+01,-5.742257935678483527e+00,8.504298790137971409e+00,-2.510182808548435229e+00,2.568851432033249615e+00,8.080631404922979932e-01
5.712764984854079575e-01,-6.230651336979107668e+00,-1.322547018113325734e+01,-5.747609839814548316e+00,8.512261746404076845e+00,-2.492934709812506089e+00,2.605419074693686277e+00,7.821816358095733390e-01
5.717635202232470570e-01,-6.212013796029296486e+00,-1.326946018844143005e+01,-5.753021192420570529e+00,8.519585542993169724e+00,-2.475749314416632707e+00,2.642662233628768398e+00,7.565275872057048989e-01
5.722505419610862676e-01,-6.192594857672650832e+00,-1.331325578818354316e+01,-5.758497599821301272e+00,8.526269646364978527e+00,-2.458632082079003300e+00,2.680583223172996465e+00,7.311028373743926334e-01
5.727375636989255892e-01,-6.172396813810458127e+00,-1.335684943376191214e+01,-5.764044627375842111e+00,8.532313629860100335e+00,-2.441588475722846319e+00,2.719184260190866897e+00,7.059091396314243205e-01
5.732245854367647997e-01,-6.151422059335742709e+00,-1.340023362148436092e+01,-5.769667797773064599e+00,8.537717173697522810e+00,-2.424623960108220899e+00,2.758467463089253613e+00,6.809481573249019926e-01
5.737116071746040102e-01,-6.129673091525642548e+00,-1.344340089301029728e+01,-5.775372589345106888e+00,8.542480064966099462e+00,-2.407744000475038337e+00,2.798434850846362565e+00,6.562214632574484563e-01
5.741986289124431098e-01,-6.107152509435055165e+00,-1.348634383776943579e+01,-5.781164434398859520e+00,8.546602197610038587e+00,-2.390954061197420710e+00,2.839088342057062953e+00,6.317305391205012555e-01
5.746856506502824313e-01,-6.083863013291362698e+00,-1.352905509535365702e+01,-5.787048717565527411e+00,8.550083572408379240e+00,-2.374259604449236782e+00,2.880429753994925068e+00,6.074767749405108885e-01
5.751726723881216419e-01,-6.059807403890506983e+00,-1.357152735788146813e+01,-5.793030774168181907e+00,8.552924296948448912e+00,-2.357666088880995936e+00,2.922460801690526466e+00,5.834614685372763176e-01
5.756596941259608524e-01,-6.034988581994115364e+00,-1.361375337233562632e+01,-5.799115888607380143e+00,8.555124585593347319e+00,-2.341178968307914943e+00,2.965183097026487857e+00,5.596858249941478736e-01
5.761467158638000630e-01,-6.009409547727865508e+00,-1.365572594287348096e+01,-5.805309292764797569e+00,8.556684759443355048e+00,-2.324803690409302348e+00,3.008598147848970061e+00,5.361509561403099422e-01
5.766337376016392735e-01,-5.983073399981085672e+00,-1.369743793311023694e+01,-5.811616164424910025e+00,8.557605246291432266e+00,-2.308545695439195633e+00,3.052707357095581830e+00,5.128578800450769304e-01
5.771207593394784841e-01,-5.955983335807487400e+00,-1.373888226837511084e+01,-5.818041625714694298e+00,8.557886580572604984e+00,-2.292410414948258701e+00,3.097512021939968552e+00,4.898075205241549934e-01
5.776077810773178056e-01,-5.928142649827126576e+00,-1.378005193794037631e+01,-5.824590741561364027e+00,8.557529403307430726e+00,-2.276403270516930366e+00,3.143013332952760308e+00,4.670007066579293653e-01
5.780948028151570162e-01,-5.899554733629571501e+00,-1.382093999722326672e+01,-5.831268518168140069e+00,8.556534462039412148e+00,-2.260529672499862919e+00,3.189212373279126211e+00,4.444381723217772917e-01
5.785818245529961157e-01,-5.870223075178204297e+00,-1.386153956996079906e+01,-5.838079901508067771e+00,8.554902610766394133e+00,-2.244795018781601481e+00,3.236110117832849298e+00,4.221205557283334020e-01
5.790688462908354373e-01,-5.840151258215721342e+00,-1.390184385035749415e+01,-5.845029775835853592e+00,8.552634809865979904e+00,-2.229204693543521021e+00,3.283707432506915769e+00,4.000483989817943398e-01
5.795558680286746478e-01,-5.809342961670997063e+00,-1.394184610520585643e+01,-5.852122962217718438e+00,8.549732126014959022e+00,-2.213764066042074319e+00,3.332005073400463147e+00,3.782221476442663155e-01
5.800428897665138583e-01,-5.777801959066817261e+00,-1.398153967597995617e+01,-5.859364217079331638e+00,8.546195732102640719e+00,-2.198478489398233204e+00,3.381003686062551861e+00,3.566421503140295712e-01
5.805299115043531799e-01,-5.745532117929136540e+00,-1.402091798090166108e+01,-5.866758230771722538e+00,8.542026907138295044e+00,-2.183353299398249625e+00,3.430703804752117225e+00,3.353086582158936180e-01
5.810169332421922794e-01,-5.712537399197302079e+00,-1.405997451697995082e+01,-5.874309626155269193e+00,8.537227036152495785e+00,-2.168393813305650397e+00,3.481105851714714206e+00,3.142218248034914785e-01
5.815039549800314900e-01,-5.678821856635565268e+00,-1.409870286202299461e+01,-5.882022957201699320e+00,8.531797610092489492e+00,-2.153605328684500275e+00,3.532210136475606888e+00,2.933817053736215152e-01
5.819909767178708115e-01,-5.644389636245773723e+00,-1.413709667662315006e+01,-5.889902707614127486e+00,8.525740225711581743e+00,-2.138993122233933786e+00,3.584016855149447345e+00,2.727882566925805552e-01
5.824779984557100221e-01,-5.609244975681303202e+00,-1.417514970611480862e+01,-5.897953289465109883e+00,8.519056585452471353e+00,-2.124562448633970035e+00,3.636526089766358716e+00,2.524413366345256149e-01
5.829650201935492326e-01,-5.573392203662015376e+00,-1.421285578250527593e+01,-5.906179041852787748e+00,8.511748497324585827e+00,-2.110318539402528337e+00,3.689737807614794196e+00,2.323407038317656381e-01
5.834520419313884432e-01,-5.536835739390660649e+00,-1.425020882637826602e+01,-5.914584229574984420e+00,8.503817874775453589e+00,-2.096266601763786763e+00,3.743651860600556880e+00,2.124860173371714289e-01
5.839390636692276537e-01,-5.499580091970251772e+00,-1.428720284877056379e+01,-5.923173041821391038e+00,8.495266736556013498e+00,-2.082411817527730413e+00,3.798267984622641702e+00,1.928768362984908391e-01
5.844260854070668643e-01,-5.461629859822724420e+00,-1.432383195302140244e+01,-5.931949590883788481e+00,8.486097206579914953e+00,-2.068759341981032396e+00,3.853585798965445619e+00,1.735126196447279723e-01
5.849131071449061858e-01,-5.422989730108850104e+00,-1.436009033659473744e+01,-5.940917910884244257e+00,8.476311513776902729e+00,-2.055314302789129854e+00,3.909604805707452613e+00,1.543927257844988077e-01
5.854001288827452854e-01,-5.383664478149203347e+00,-1.439597229287446822e+01,-5.950081956521420246e+00,8.465911991940044956e+00,-2.042081798909634038e+00,3.966324389146551166e+00,1.355164123164303014e-01
5.858871506205844959e-01,-5.343658966846414060e+00,-1.443147221293252436e+01,-5.959445601834861606e+00,8.454901079567093802e+00,-2.029066899516915434e+00,4.023743815241858535e+00,1.168828357514846150e-01
5.863741723584237064e-01,-5.302978146108597635e+00,-1.446658458726979468e+01,-5.969012638987335251e+00,8.443281319695730147e+00,-2.016274642938058470e+00,4.081862231071939462e+00,9.849105124739720996e-02
5.868611940962630280e-01,-5.261627052274031158e+00,-1.450130400752997240e+01,-5.978786777065179692e+00,8.431055359732905430e+00,-2.003710035599991723e+00,4.140678664309588086e+00,8.034001235504006910e-02
5.873482158341022386e-01,-5.219610807536865238e+00,-1.453562516818628758e+01,-5.988771640896750625e+00,8.418225951278074604e+00,-1.991378050987917092e+00,4.200192022713272522e+00,6.242857077681340794e-02
5.878352375719413381e-01,-5.176934619374213398e+00,-1.456954286820113253e+01,-5.998970769888805954e+00,8.404795949940488953e+00,-1.979283628614992185e+00,4.260401093634854419e+00,4.475547613703856342e-02
5.883222593097806596e-01,-5.133603779974273529e+00,-1.460305201265854791e+01,-6.009387616881028293e+00,8.390768315150431533e+00,-1.967431673003317671e+00,4.321304543544068011e+00,2.731937576438414617e-02
5.888092810476198702e-01,-5.089623665665820695e+00,-1.463614761436958744e+01,-6.020025547018475365e+00,8.376146109964526687e+00,-1.955827052676101241e+00,4.382900917569243049e+00,1.011881448625362445e-02
5.892963027854590807e-01,-5.044999736348681374e+00,-1.466882479545058082e+01,-6.030887836642161659e+00,8.360932500864910466e+00,-1.944474599161191808e+00,4.445188639054839186e+00,-6.847765564777730241e-03
5.897833245232984023e-01,-4.999737534925597693e+00,-1.470107878887433728e+01,-6.041977672197594629e+00,8.345130757552551515e+00,-1.933379106005769454e+00,4.508166009135245567e+00,-2.358202513257423583e-02
5.902703462611375018e-01,-4.953842686735185907e+00,-1.473290493999413542e+01,-6.053298149161382646e+00,8.328744252734455955e+00,-1.922545327802372750e+00,4.571831206325222219e+00,-4.008572800700171967e-02
5.907573679989767124e-01,-4.907320898985980229e+00,-1.476429870804059341e+01,-6.064852270985902294e+00,8.311776461904798907e+00,-1.911977979226195723e+00,4.636182286126925511e+00,-5.636074118145928402e-02
5.912443897368160339e-01,-4.860177960192061164e+00,-1.479525566759154209e+01,-6.076642948061890870e+00,8.294230963120343247e+00,-1.901681734083586317e+00,4.701217180653084249e+00,-7.240903499847872737e-02
5.917314114746552445e-01,-4.812419739609238967e+00,-1.482577151001475180e+01,-6.088672996699264317e+00,8.276111436769442165e+00,-1.891661224371827377e+00,4.766933698267427744e+00,-8.823268328332856125e-02
5.922184332124943440e-01,-4.764052186673192857e+00,-1.485584204488333881e+01,-6.100945138125705824e+00,8.257421665335387573e+00,-1.881921039350252123e+00,4.833329523240581516e+00,-1.038338634654396020e-01
5.927054549503336656e-01,-4.715081330437983276e+00,-1.488546320136454604e+01,-6.113461997503599754e+00,8.238165533153528841e+00,-1.872465724622462080e+00,4.900402215423735441e+00,-1.192148566881660043e-01
5.931924766881728761e-01,-4.665513279016620274e+00,-1.491463102958052822e+01,-6.126226102964672293e+00,8.218347026162453162e+00,-1.863299781230095542e+00,4.968149209937407385e+00,-1.343780479059962785e-01
5.936794984260120867e-01,-4.615354219022068882e+00,-1.494334170194318290e+01,-6.139239884662925029e+00,8.197970231649254202e+00,-1.854427664757468230e+00,5.036567816878058323e+00,-1.493259259704408093e-01
5.941665201638514082e-01,-4.564610415009802580e+00,-1.497159151446089531e+01,-6.152505673845501732e+00,8.177039337988560419e+00,-1.845853784447816004e+00,5.105655221040474423e+00,-1.640610837033562031e-01
5.946535419016905077e-01,-4.513288208921713895e+00,-1.499937688801861313e+01,-6.166025701941526549e+00,8.155558634375859484e+00,-1.837582502330630696e+00,5.175408481656600834e+00,-1.785862179585177012e-01
5.951405636395297183e-01,-4.461394019530851018e+00,-1.502669436963077487e+01,-6.179802099669077009e+00,8.133532510554578820e+00,-1.829618132360297134e+00,5.245824532151310393e+00,-1.929041296711644371e-01
5.956275853773690399e-01,-4.408934341887455588e+00,-1.505354063366696948e+01,-6.193836896160171079e+00,8.110965456537153173e+00,-1.821964939566020458e+00,5.316900179914560098e+00,-2.070177238954555854e-01
5.961146071152082504e-01,-4.355915746766219954e+00,-1.507991248305088661e+01,-6.208132018103782457e+00,8.087862062320272827e+00,-1.814627139212890317e+00,5.388632106090082807e+00,-2.209300098301607007e-01
5.966016288530474609e-01,-4.302344880115279935e+00,-1.510580685043119153e+01,-6.222689288906723348e+00,8.064227017594067348e+00,-1.807608895974525787e+00,5.461016865379725971e+00,-2.346441008317893262e-01
5.970886505908866715e-01,-4.248228450828249514e+00,-1.513122086233266117e+01,-6.237510388118419513e+00,8.040065116233718001e+00,-1.800914293072073624e+00,5.534050858754785196e+00,-2.481632340407240456e-01
5.975756723287258820e-01,-4.193572889210575916e+00,-1.515615322137104570e+01,-6.252595996052575877e+00,8.015381271918153416e+00,-1.794546654501577132e+00,5.607729796593422300e+00,-2.614911257721931337e-01
5.980626940665650926e-01,-4.138384671895431133e+00,-1.518060174323863798e+01,-6.267947373878892670e+00,7.990180193351172022e+00,-1.788509690980854216e+00,5.682049847491267514e+00,-2.746310888143286277e-01
5.985497158044043031e-01,-4.082670439260821738e+00,-1.520456371831894238e+01,-6.283566098870268846e+00,7.964466605142244582e+00,-1.782807367341698868e+00,5.757007357564062566e+00,-2.875863073949105342e-01
5.990367375422435137e-01,-4.026436896117443709e+00,-1.522803661217459492e+01,-6.299453616185482829e+00,7.938245332975457202e+00,-1.777443574909655988e+00,5.832598528429246088e+00,-3.003600821411447352e-01
5.995237592800827242e-01,-3.969690809370308493e+00,-1.525101806493835888e+01,-6.315611239537902044e+00,7.911521300951452673e+00,-1.772422131061049067e+00,5.908819419216894353e+00,-3.129558276711642550e-01
6.000107810179219348e-01,-3.912439005697011751e+00,-1.527350589069848752e+01,-6.332040151866432431e+00,7.884299528948694125e+00,-1.767746778786279505e+00,5.985665948571995187e+00,-3.253770701998860981e-01
6.004978027557612563e-01,-3.854688369242678991e+00,-1.529549807687858376e+01,-6.348741406008708843e+00,7.856585130004170026e+00,-1.763421186259414686e+00,6.063133896648083443e+00,-3.376274451592554682e-01
6.009848244936004669e-01,-3.796445839331635153e+00,-1.531699278361181271e+01,-6.365715925376500550e+00,7.828383307713503214e+00,-1.759448946414050807e+00,6.141218907092088841e+00,-3.497106948328299048e-01
6.014718462314395664e-01,-3.737718408195643160e+00,-1.533798834310957915e+01,-6.382964504633405589e+00,7.799699353650377809e+00,-1.755833576525443807e+00,6.219916489020711481e+00,-3.616306660047577948e-01
6.019588679692788880e-01,-3.678513118718845121e+00,-1.535848325902464850e+01,-6.400487810374743347e+00,7.770538644805430550e+00,-1.752578517798936808e+00,6.299222018988023919e+00,-3.733913076231125672e-01
6.024458897071180985e-01,-3.618837062199522947e+00,-1.537847620580858177e+01,-6.418286381809659602e+00,7.740906641044534631e+00,-1.749687134964672097e+00,6.379130742944266075e+00,-3.849966684775754655e-01
6.029329114449573090e-01,-3.558697376128276524e+00,-1.539796602806375425e+01,-6.436360631445551483e+00,7.710808882586433377e+00,-1.747162715878552097e+00,6.459637778186276158e+00,-3.964508948915181352e-01
6.034199331827966306e-01,-3.498101241983048837e+00,-1.541695173988966516e+01,-6.454710845774662253e+00,7.680250987499784188e+00,-1.745008471129503747e+00,6.540738115299022049e+00,-4.077582284284343439e-01
6.039069549206357301e-01,-3.437055883040837756e+00,-1.543543252422370315e+01,-6.473337185962907192e+00,7.649238649219639363e+00,-1.743227533653026295e+00,6.622426620088465832e+00,-4.189230036127228884e-01
6.043939766584749407e-01,-3.375568562205872869e+00,-1.545340773217641051e+01,-6.492239688541017628e+00,7.617777634083211957e+00,-1.741822958351002981e+00,6.704698035505987974e+00,-4.299496456648914111e-01
6.048809983963142622e-01,-3.313646579854741425e+00,-1.547087688236104341e+01,-6.511418266097836138e+00,7.585873778885168228e+00,-1.740797721717796342e+00,6.787546983563856884e+00,-4.408426682510502848e-01
6.053680201341534728e-01,-3.251297271698020630e+00,-1.548783966021764158e+01,-6.530872707975862390e+00,7.553532988452239749e+00,-1.740154721472631616e+00,6.870967967242129326e+00,-4.516066712468321809e-01
6.058550418719926833e-01,-3.188528006658567282e+00,-1.550429591733151646e+01,-6.550602680969112690e+00,7.520761233237202248e+00,-1.739896776198248896e+00,6.954955372387033208e+00,-4.622463385156619919e-01
6.063420636098318939e-01,-3.125346184766555346e+00,-1.552024567074610850e+01,-6.570607730023113824e+00,7.487564546932313547e+00,-1.740026624985839598e+00,7.039503469600470353e+00,-4.727664357013893759e-01
6.068290853476711044e-01,-3.061759235071152219e+00,-1.553568910227034650e+01,-6.590887278937211491e+00,7.453949024102111132e+00,-1.740546927086262796e+00,7.124606416120972341e+00,-4.831718080352841449e-01
6.073161070855103150e-01,-2.997774613568862545e+00,-1.555062655778033864e+01,-6.611440631069063656e+00,7.419920817835594207e+00,-1.741460261567543855e+00,7.210258257695934425e+00,-4.934673781574113738e-01
6.078031288233496365e-01,-2.933399801148532937e+00,-1.556505854651557286e+01,-6.632266970041430731e+00,7.385486137417815122e+00,-1.742769126978641614e+00,7.296452930445245677e+00,-5.036581439523644121e-01
6.082901505611887361e-01,-2.868642301553117946e+00,-1.557898574036944339e+01,-6.653365360451116928e+00,7.350651246020892593e+00,-1.744475941019504983e+00,7.383184262716098623e+00,-5.137491763993622396e-01
6.087771722990279466e-01,-2.803509639357886218e+00,-1.559240897317434538e+01,-6.674734748580267940e+00,7.315422458414311713e+00,-1.746583040217414506e+00,7.470445976929437570e+00,-5.237456174367312034e-01
6.092641940368671571e-01,-2.738009357965609958e+00,-1.560532923998101218e+01,-6.696373963109784277e+00,7.279806138694758566e+00,-1.749092679609579593e+00,7.558231691417355513e+00,-5.336526778407255645e-01
6.097512157747064787e-01,-2.672149017618168365e+00,-1.561774769633243309e+01,-6.718281715835065171e+00,7.243808698035241633e+00,-1.752007032432044920e+00,7.646534922252120836e+00,-5.434756351187421952e-01
6.102382375125456893e-01,-2.605936193425010039e+00,-1.562966565753207071e+01,-6.740456602383912532e+00,7.207436592453682955e+00,-1.755328189814854500e+00,7.735349085066321351e+00,-5.532198314168796927e-01
6.107252592503847888e-01,-2.539378473408115511e+00,-1.564108459790660177e+01,-6.762897102936761051e+00,7.170696320600821849e+00,-1.759058160483502720e+00,7.824667496864559979e+00,-5.628906714418805413e-01
6.112122809882241103e-01,-2.472483456563697057e+00,-1.565200615006301987e+01,-6.785601582949088773e+00,7.133594421567537758e+00,-1.763198870466673451e+00,7.914483377826371679e+00,-5.724936203974434479e-01
6.116993027260633209e-01,-2.405258750940720613e+00,-1.566243210414015330e+01,-6.808568293876036570e+00,7.096137472711674832e+00,-1.767752162810237060e+00,8.004789853100305663e+00,-5.820342019348705431e-01
6.121863244639025314e-01,-2.337711971735834560e+00,-1.567236440705468681e+01,-6.831795373899353763e+00,7.058332087504067154e+00,-1.772719797297551247e+00,8.095579954589682714e+00,-5.915179961181271651e-01
6.126733462017418530e-01,-2.269850739405123718e+00,-1.568180516174148487e+01,-6.855280848656509107e+00,7.020184913394091453e+00,-1.778103450176026223e+00,8.186846622729435197e+00,-6.009506374032345111e-01
6.131603679395809525e-01,-2.201682677792603293e+00,-1.569075662638842772e+01,-6.879022631972056878e+00,6.981702629694625628e+00,-1.783904713889965521e+00,8.278582708254276668e+00,-6.103378126320356811e-01
6.136473896774201631e-01,-2.133215412275130340e+00,-1.569922121366564660e+01,-6.903018526591276682e+00,6.942891945486249661e+00,-1.790125096819709549e+00,8.370780973958442672e+00,-6.196852590403522099e-01
6.141344114152594846e-01,-2.064456567924263908e+00,-1.570720148994918297e+01,-6.927266224915999970e+00,6.903759597541029969e+00,-1.796766023027033699e+00,8.463434096446485810e+00,-6.289987622804720235e-01
6.146214331530986952e-01,-1.995413767684702133e+00,-1.571470017453904156e+01,-6.951763309742678310e+00,6.864312348265607433e+00,-1.803828832006827865e+00,8.556534667875425271e+00,-6.382841544580157844e-01
6.151084548909377947e-01,-1.926094630569270105e+00,-1.572172013887170117e+01,-6.976507255002744046e+00,6.824556983663627285e+00,-1.811314778445079599e+00,8.650075197688508410e+00,-6.475473121831957224e-01
6.155954766287771163e-01,-1.856506769870682971e+00,-1.572826440572706730e+01,-7.001495426505175423e+00,6.784500311317627208e+00,-1.819225031983109142e+00,8.744048114340067457e+00,-6.567941546364101102e-01
6.160824983666163268e-01,-1.786657791390107164e+00,-1.573433614842974571e+01,-7.026725082681241297e+00,6.744149158390368548e+00,-1.827560676988091659e+00,8.838445767011572585e+00,-6.660306416482044689e-01
6.165695201044555374e-01,-1.716555291682100970e+00,-1.573993869004488744e+01,-7.052193375331596847e+00,6.703510369645427680e+00,-1.836322712329873763e+00,8.933260427319442698e+00,-6.752627717936293683e-01
6.170565418422948589e-01,-1.646206856316456468e+00,-1.574507550256831401e+01,-7.077897350375546459e+00,6.662590805487274004e+00,-1.845512051164048595e+00,9.028484291013798568e+00,-6.844965805009368687e-01
6.175435635801339584e-01,-1.575620058156679937e+00,-1.574975020611119092e+01,-7.103833948602519044e+00,6.621397340020756417e+00,-1.855129520721316982e+00,9.124109479668693012e+00,-6.937381381746481335e-01
6.180305853179731690e-01,-1.504802455654966620e+00,-1.575396656807900619e+01,-7.130000006425899706e+00,6.579936859129855264e+00,-1.865175862103141569e+00,9.220128042363821663e+00,-7.029935483330085333e-01
6.185176070558124906e-01,-1.433761591164173899e+00,-1.575772850234505462e+01,-7.156392256638913096e+00,6.538216258576032835e+00,-1.875651730083659485e+00,9.316531957357174321e+00,-7.122689457597705109e-01
6.190046287936517011e-01,-1.362504989266118072e+00,-1.576104006841832827e+01,-7.183007329172948374e+00,6.496242442115770288e+00,-1.886557692917887330e+00,9.413313133749477757e+00,-7.215704946703939138e-01
6.194916505314909116e-01,-1.291040155116769617e+00,-1.576390547060579372e+01,-7.209841751857965164e+00,6.454022319637627625e+00,-1.897894232156204897e+00,9.510463413139637723e+00,-7.309043868925597653e-01
6.199786722693301222e-01,-1.219374572808049173e+00,-1.576632905716913235e+01,-7.236891951185221217e+00,6.411562805318657077e+00,-1.909661742465112555e+00,9.607974571271679309e+00,-7.402768400611038357e-01
6.204656940071693327e-01,-1.147515703746302407e+00,-1.576831531947589049e+01,-7.264154253072199197e+00,6.368870815800209861e+00,-1.921860531454272047e+00,9.705838319672908554e+00,-7.496940958272584332e-01
6.209527157450085433e-01,-1.075470985047381589e+00,-1.576986889114503398e+01,-7.291624883629807208e+00,6.325953268383122996e+00,-1.934490819509825821e+00,9.804046307283579509e+00,-7.591624180823275392e-01
6.214397374828477538e-01,-1.003247827948487103e+00,-1.577099454718697658e+01,-7.319299969931779337e+00,6.282817079242310143e+00,-1.947552739634014429e+00,9.902590122077720380e+00,-7.686880911956773810e-01
6.219267592206870754e-01,-9.308536162367274658e-01,-1.577169720313793455e+01,-7.347175540786323289e+00,6.239469161660793795e+00,-1.961046337291012076e+00,1.000146129267525907e+01,-7.782774182670968433e-01
6.224137809585261749e-01,-8.582957046941335211e-01,-1.577198191418884043e+01,-7.375247527510038204e+00,6.195916424283019808e+00,-1.974971570259127951e+00,1.010065128994575545e+01,-7.879367193935702396e-01
6.229008026963653855e-01,-7.855814175596055327e-01,-1.577185387430854568e+01,-7.403511764704010290e+00,6.152165769387699434e+00,-1.989328308489221042e+00,1.020015152860311325e+01,-7.976723299503548636e-01
6.233878244342047070e-01,-7.127180470073061214e-01,-1.577131841536151313e+01,-7.431963991032217720e+00,6.108224091179903503e+00,-2.004116333969425234e+00,1.029995336879193424e+01,-8.074905988864758966e-01
6.238748461720439176e-01,-6.397128516419027244e-01,-1.577038100621996541e+01,-7.460599850002113342e+00,6.064098274102674324e+00,-2.019335340596149386e+00,1.040004811766498349e+01,-8.173978870345656178e-01
6.243618679098830171e-01,-5.665730550103628138e-01,-1.576904725187035261e+01,-7.489414890747478459e+00,6.019795191167959025e+00,-2.034984934051333294e+00,1.050042703095209973e+01,-8.274005654350620187e-01
6.248488896477223387e-01,-4.933058441304181696e-01,-1.576732289251435049e+01,-7.518404568813524591e+00,5.975321702306922056e+00,-2.051064631686041029e+00,1.060108131452047431e+01,-8.375050136748071195e-01
6.253359113855615492e-01,-4.199183680359447890e-01,-1.576521380266421168e+01,-7.547564246944130417e+00,5.930684652739801166e+00,-2.067573862410243546e+00,1.070200212592592415e+01,-8.477176182399411841e-01
6.258229331234007597e-01,-3.464177363385088082e-01,-1.576272599023256582e+01,-7.576889195871530092e+00,5.885890871364865440e+00,-2.084511966588985299e+00,1.080318057595618697e+01,-8.580447708832763531e-01
6.263099548612400813e-01,-2.728110178061483593e-01,-1.575986559561665423e+01,-7.606374595107993741e+00,5.840947169167089115e+00,-2.101878195944737460e+00,1.090460773016476992e+01,-8.684928670059265388e-01
6.267969765990791808e-01,-1.991052389583899407e-01,-1.575663889077692836e+01,-7.636015533739947792e+00,5.795860337645967419e+00,-2.119671713466111385e+00,1.100627461039672284e+01,-8.790683040533722181e-01
6.272839983369183914e-01,-1.253073826782438172e-01,-1.575305227831018584e+01,-7.665807011224164746e+00,5.750637147262900761e+00,-2.137891593322761352e+00,1.110817219630535213e+01,-8.897774799258539868e-01
6.277710200747577129e-01,-5.142438684066100857e-02,-1.574911229051697958e+01,-7.695743938186338617e+00,5.705284345907858601e+00,-2.156536820786664421e+00,1.121029142686050228e+01,-9.006267914031651500e-01
6.282580418125969235e-01,2.253685704226024086e-02,-1.574482558846359126e+01,-7.725821137221807966e+00,5.659808657385482000e+00,-2.175606292159597110e+00,1.131262320184812253e+01,-9.116226325837922806e-01
6.287450635504361340e-01,9.656950515929835221e-02,-1.574019896103830618e+01,-7.756033343698505611e+00,5.614216779920612410e+00,-2.195098814706932799e+00,1.141515838336098199e+01,-9.227713933383994149e-01
6.292320852882753446e-01,1.706667627218273475e-01,-1.573523932400221526e+01,-7.786375206562304641e+00,5.568515384683038860e+00,-2.215013106597774950e+00,1.151788779728123835e+01,-9.340794577777781216e-01
6.297191070261145551e-01,2.448218852681622038e-01,-1.572995371903438588e+01,-7.816841289144277560e+00,5.522711114332019555e+00,-2.235347796851166358e+00,1.162080223475338236e+01,-9.455532027349824453e-01
6.302061287639537657e-01,3.190281799521664241e-01,-1.572434931277143200e+01,-7.847426069970623530e+00,5.476810581579661275e+00,-2.256101425288885132e+00,1.172389245364976595e+01,-9.571989962620534032e-01
6.306931505017930872e-01,3.932790068142378304e-01,-1.571843339584156141e+01,-7.878123943574403043e+00,5.430820367774249036e+00,-2.277272442494213234e+00,1.182714918002620763e+01,-9.690231961409018213e-01
6.311801722396321868e-01,4.675677800363889913e-01,-1.571221338189301875e+01,-7.908929221309846547e+00,5.384747021502512609e+00,-2.298859209777214474e+00,1.193056310956993293e+01,-9.810321484087204391e-01
6.316671939774713973e-01,5.418879691802374055e-01,-1.570569680661695067e+01,-7.939836132168718308e+00,5.338597057211549313e+00,-2.320859999146175134e+00,1.203412490903829202e+01,-9.932321858976677076e-01
6.321542157153106078e-01,6.162331004084040664e-01,-1.569889132676466303e+01,-7.970838823598982437e+00,5.292376953850058463e+00,-2.343272993285355543e+00,1.213782521768891876e+01,-1.005629626788945963e+00
6.326412374531499294e-01,6.905967576892624304e-01,-1.569180471915943897e+01,-8.001931362325635178e+00,5.246093153529016284e+00,-2.366096285538956678e+00,1.224165464870125852e+01,-1.018230773181238336e+00
6.331282591909891400e-01,7.649725839850738396e-01,-1.568444487970255175e+01,-8.033107735173905084e+00,5.199752060201636716e+00,-2.389327879901518514e+00,1.234560379058947355e+01,-1.031041909673546142e+00
6.336152809288282395e-01,8.393542824234920818e-01,-1.567681982237384553e+01,-8.064361849894641665e+00,5.153360038362748696e+00,-2.412965691014524960e+00,1.244966320860680931e+01,-1.044069301962378127e+00
6.341023026666675610e-01,9.137356174519596363e-01,-1.566893767822680061e+01,-8.095687535991761052e+00,5.106923411767830601e+00,-2.437007544169091044e+00,1.255382344614057111e+01,-1.057319195453220395e+00
6.345893244045067716e-01,9.881104159762392758e-01,-1.566080669437785922e+01,-8.127078545552281597e+00,5.060448462170926476e+00,-2.461451175315323425e+00,1.265807502609967550e+01,-1.070797813886554151e+00
6.350763461423459821e-01,1.062472568481457103e+00,-1.565243523299027117e+01,-8.158528554078262829e+00,5.013941428082457463e+00,-2.486294231077597505e+00,1.276240845229232690e+01,-1.084511357978054757e+00
6.355633678801853037e-01,1.136816030136858613e+00,-1.564383177025232996e+01,-8.190031161321138953e+00,4.967408503546208109e+00,-2.511534268776321355e+00,1.286681421079558518e+01,-1.098466004073263891e+00
6.360503896180244032e-01,1.211134821884209511e+00,-1.563500489535009663e+01,-8.221579892118382915e+00,4.920855836935503547e+00,-2.537168756455914220e+00,1.297128277131664831e+01,-1.112667902816635745e+00
6.365374113558636138e-01,1.285423031508865943e+00,-1.562596330943440037e+01,-8.253168197232223946e+00,4.874289529769164631e+00,-2.563195072919115969e+00,1.307580458854467231e+01,-1.127123177834892020e+00
6.370244330937029353e-01,1.359674814694307177e+00,-1.561671582458247620e+01,-8.284789454190534030e+00,4.827715635546819151e+00,-2.589610507767340586e+00,1.318037010349397420e+01,-1.141837924434707219e+00
6.375114548315421459e-01,1.433884396060767230e+00,-1.560727136275374249e+01,-8.316436968130398455e+00,4.781140158603077950e+00,-2.616412261447802479e+00,1.328496974483972615e+01,-1.156818208314960739e+00
6.379984765693813564e-01,1.508046070185950605e+00,-1.559763895474039153e+01,-8.348103972643301063e+00,4.734569052981930426e+00,-2.643597445306260951e+00,1.338959393024320299e+01,-1.172070064293062597e+00
6.384854983072205670e-01,1.582154203076764798e+00,-1.558782773762813534e+01,-8.379783631719822878e+00,4.688008220446519658e+00,-2.671163082197439032e+00,1.349423306880575879e+01,-1.187599493933691797e+00
6.389725200450597775e-01,1.656203504746910138e+00,-1.557784606757424584e+01,-8.411469694842393707e+00,4.641462989815631879e+00,-2.699106437243311341e+00,1.359887823537115814e+01,-1.203411806628570169e+00
6.394595417828989881e-01,1.730188767647356407e+00,-1.556770229436172315e+01,-8.443155922531342839e+00,4.594938598439997968e+00,-2.727424734745211410e+00,1.370352056393026707e+01,-1.219512217077589833e+00
6.399465635207383096e-01,1.804104659443050318e+00,-1.555740548615552399e+01,-8.474835552872336919e+00,4.548440600703446357e+00,-2.756114883793867598e+00,1.380815070847300063e+01,-1.235906369478480649e+00
6.404335852585774091e-01,1.877945932654087047e+00,-1.554696478097194934e+01,-8.506501781502914028e+00,4.501974475880661686e+00,-2.785173717374427760e+00,1.391275934376806767e+01,-1.252599846263708683e+00
6.409206069964166197e-01,1.951707425307350974e+00,-1.553638938345344123e+01,-8.538147763971871029e+00,4.455545626922250868e+00,-2.814597993499014628e+00,1.401733716756567460e+01,-1.269598166190781807e+00
6.414076287342559413e-01,2.025384061587249374e+00,-1.552568856164906386e+01,-8.569766618095536970e+00,4.409159379243576815e+00,-2.844384396337067855e+00,1.412187490279545443e+01,-1.286906782437347685e+00
6.418946504720951518e-01,2.098970852486035987e+00,-1.551487164380064421e+01,-8.601351426311152792e+00,4.362820979517052500e+00,-2.874529537343728069e+00,1.422636329976051073e+01,-1.304531080701205159e+00
6.423816722099343623e-01,2.172462896453617898e+00,-1.550394801513452414e+01,-8.632895238027304075e+00,4.316535594467984183e+00,-2.905029956386173673e+00,1.433079313832723400e+01,-1.322476377305186634e+00
6.428686939477735729e-01,2.245855380046616112e+00,-1.549292711465910877e+01,-8.664391071971341063e+00,4.270308309674077485e+00,-2.935882122867845556e+00,1.443515523011070734e+01,-1.340747917306895465e+00
6.433557156856127834e-01,2.319143578576929432e+00,-1.548181843196796592e+01,-8.695831918533823313e+00,4.224144128368480189e+00,-2.967082436850654759e+00,1.453944042065599618e+01,-1.359350872613297234e+00
6.438427374234519940e-01,2.392322856759705907e+00,-1.547063150404866150e+01,-8.727210742110042219e+00,4.178047970246378640e+00,-2.998627230175130443e+00,1.464363959161518558e+01,-1.378290340100224887e+00
6.443297591612912045e-01,2.465388669360708107e+00,-1.545937591209722939e+01,-8.758520483438498871e+00,4.132024670275222356e+00,-3.030512767578500188e+00,1.474774366292014172e+01,-1.397571339736690010e+00
6.448167808991305261e-01,2.538336561843130834e+00,-1.544806127833835241e+01,-8.789754061936521978e+00,4.086078977508457832e+00,-3.062735247810731032e+00,1.485174359495118246e+01,-1.417198812714129730e+00
6.453038026369696256e-01,2.611162171013721167e+00,-1.543669726285116539e+01,-8.820904378032746962e+00,4.040215553902952728e+00,-3.095290804748473956e+00,1.495563039070118094e+01,-1.437177619580447985e+00
6.457908243748088362e-01,2.683861225668561445e+00,-1.542529356040076571e+01,-8.851964315496841706e+00,3.994438973139796012e+00,-3.128175508507058389e+00,1.505939509793598319e+01,-1.457512538379019063e+00
6.462778461126481577e-01,2.756429547237970734e+00,-1.541385989727537620e+01,-8.882926743766093480e+00,3.948753719448910626e+00,-3.161385366550301335e+00,1.516302881135001890e+01,-1.478208262792458427e+00
6.467648678504873683e-01,2.828863050430955095e+00,-1.540240602812916748e+01,-8.913784520269029343e+00,3.903164186437100724e+00,-3.194916324798305229e+00,1.526652267471798652e+01,-1.499269400291321608e+00
6.472518895883264678e-01,2.901157743879145823e+00,-1.539094173283081268e+01,-8.944530492746205041e+00,3.857674675919684049e+00,-3.228764268733268494e+00,1.536986788304229279e+01,-1.520700470287673634e+00
6.477389113261657894e-01,2.973309730780103521e+00,-1.537947681331757366e+01,-8.975157501567913698e+00,3.812289396755694781e+00,-3.262925024503183558e+00,1.547305568469631254e+01,-1.542505902293514142e+00
6.482259330640049999e-01,3.045315209539838808e+00,-1.536802109045526699e+01,-9.005658382048885358e+00,3.767012463686798984e+00,-3.297394360023412130e+00,1.557607738356303528e+01,-1.564690034084030401e+00
6.487129548018442105e-01,3.117170474415135395e+00,-1.535658440090367982e+01,-9.036025966760153239e+00,3.721847896179546478e+00,-3.332167986076368216e+00,1.567892434117008449e+01,-1.587257109865811922e+00
6.491999765396835320e-01,3.188871916154943253e+00,-1.534517659398779266e+01,-9.066253087837830904e+00,3.676799617271410803e+00,-3.367241557408998442e+00,1.578158797881998154e+01,-1.610211278449841021e+00
6.496869982775226315e-01,3.260416022641317468e+00,-1.533380752857467044e+01,-9.096332579288954889e+00,3.631871452420327717e+00,-3.402610673828264876e+00,1.588405977971638805e+01,-1.633556591429393690e+00
6.501740200153618421e-01,3.331799379529882366e+00,-1.532248706995591192e+01,-9.126257279294424762e+00,3.587067128357723345e+00,-3.438270881294618775e+00,1.598633129108626605e+01,-1.657297001362833200e+00
6.506610417532011637e-01,3.403018670889470965e+00,-1.531122508673592897e+01,-9.156020032508829232e+00,3.542390271945304647e+00,-3.474217673013311192e+00,1.608839412629745524e+01,-1.681436359961208549e+00
6.511480634910403742e-01,3.474070679841368303e+00,-1.530003144772576995e+01,-9.185613692357454951e+00,3.497844409035264945e+00,-3.510446490523740248e+00,1.619023996697229251e+01,-1.705978416280776733e+00
6.516350852288795847e-01,3.544952289197892625e+00,-1.528891601884266116e+01,-9.215031123330193807e+00,3.453432963334148287e+00,-3.546952724786700539e+00,1.629186056509688285e+01,-1.730926814920361823e+00
6.521221069667187953e-01,3.615660482100431672e+00,-1.527788866001521484e+01,-9.244265203272602704e+00,3.409159255270243438e+00,-3.583731717269602601e+00,1.639324774512621374e+01,-1.756285094223604792e+00
6.526091287045580058e-01,3.686192342656837706e+00,-1.526695922209431977e+01,-9.273308825673883149e+00,3.365026500864604753e+00,-3.620778761029612713e+00,1.649439340608492444e+01,-1.782056684486065690e+00
6.530961504423972164e-01,3.756545056578303399e+00,-1.525613754376967002e+01,-9.302154901951977806e+00,3.321037810605586671e+00,-3.658089101794745890e+00,1.659528952366397547e+01,-1.808244906167201460e+00
6.535831721802365379e-01,3.826715911815646187e+00,-1.524543344849198512e+01,-9.330796363735659682e+00,3.277196188326986004e+00,-3.695657939042944928e+00,1.669592815231304428e+01,-1.834852968107223870e+00
6.540701939180756375e-01,3.896702299194779062e+00,-1.523485674140092527e+01,-9.359226165143562426e+00,3.233504530089881257e+00,-3.733480427078946118e+00,1.679630142732836973e+01,-1.861883965748747816e+00
6.545572156559148480e-01,3.966501713052078770e+00,-1.522441720625861805e+01,-9.387437285060459047e+00,3.189965623067753775e+00,-3.771551676109364593e+00,1.689640156693705464e+01,-1.889340879363468506e+00
6.550442373937541696e-01,4.036111751868739717e+00,-1.521412460238888542e+01,-9.415422729410368063e+00,3.146582144435461359e+00,-3.809866753315479748e+00,1.699622087437654017e+01,-1.917226572283542652e+00
6.555312591315933801e-01,4.105530118904679782e+00,-1.520398866162216578e+01,-9.443175533426757084e+00,3.103356660261685995e+00,-3.848420683924062224e+00,1.709575173997003006e+01,-1.945543789137932356e+00
6.560182808694325907e-01,4.174754675550004457e+00,-1.519401908091997910e+01,-9.470688780193693646e+00,3.060291565619703391e+00,-3.887208447339435047e+00,1.719498669803453694e+01,-1.974295103103092419e+00
6.565053026072716902e-01,4.243783860949459807e+00,-1.518422543317478279e+01,-9.497955732744470581e+00,3.017388599545938632e+00,-3.926224932897092401e+00,1.729391885177061639e+01,-2.003482484172457667e+00
6.569923243451110118e-01,4.312615656583917989e+00,-1.517461719748230919e+01,-9.524969516135143976e+00,2.974649982120301850e+00,-3.965465031242358940e+00,1.739254078367219947e+01,-2.033108274456695952e+00
6.574793460829502223e-01,4.381247984613170665e+00,-1.516520381763418435e+01,-9.551723241145202437e+00,2.932077999980033489e+00,-4.004923608897445142e+00,1.749084499446826513e+01,-2.063174846340867230e+00
6.579663678207894328e-01,4.449678890211155036e+00,-1.515599469476829064e+01,-9.578210063299483323e+00,2.889674806166096843e+00,-4.044595494151219661e+00,1.758882409775786115e+01,-2.093684430050209322e+00
6.584533895586287544e-01,4.517906540044247521e+00,-1.514699918354279262e+01,-9.604423185298280430e+00,2.847442421276128677e+00,-4.084475478849115326e+00,1.768647082055422715e+01,-2.124639113553780323e+00
6.589404112964678539e-01,4.585929220758143465e+00,-1.513822658835776203e+01,-9.630355859422486731e+00,2.805382734617454688e+00,-4.124558320167960090e+00,1.778377800381811014e+01,-2.156040842482958908e+00
6.594274330343070645e-01,4.653745337473563559e+00,-1.512968615962457442e+01,-9.656001389913814847e+00,2.763497505360032136e+00,-4.164838742375886582e+00,1.788073860298063522e+01,-2.187891420064914882e+00
6.599144547721463860e-01,4.721353412290271834e+00,-1.512138709008293169e+01,-9.681353135329954895e+00,2.721788363689630952e+00,-4.205311438577012062e+00,1.797734568845502068e+01,-2.220192507070805732e+00
6.604014765099855966e-01,4.788752082799878629e+00,-1.511333851116560645e+01,-9.706404510874779845e+00,2.680256811960995744e+00,-4.245971072441125926e+00,1.807359244613770954e+01,-2.252945621778883023e+00
6.608884982478248071e-01,4.855940100607259780e+00,-1.510554948941082110e+01,-9.731148990703616164e+00,2.638904225851018026e+00,-4.286812279918385649e+00,1.816947217789880398e+01,-2.286152139952525975e+00
6.613755199856640177e-01,4.922916329860493434e+00,-1.509802902292238613e+01,-9.755580110203428745e+00,2.597731855512062982e+00,-4.327829670938839079e+00,1.826497830206164252e+01,-2.319813294833025008e+00
6.618625417235032282e-01,4.989679745789442400e+00,-1.509078603787745010e+01,-9.779691468248124409e+00,2.556740826725317106e+00,-4.369017831096957849e+00,1.836010435387158779e+01,-2.353930177147303127e+00
6.623495634613424388e-01,5.056229433252962480e+00,-1.508382938508196247e+01,-9.803476729428806991e+00,2.515932142054199794e+00,-4.410371323321077064e+00,1.845484398595413467e+01,-2.388503735130465433e+00
6.628365851991817603e-01,5.122564585294681727e+00,-1.507716783657383708e+01,-9.826929626259072847e+00,2.475306681997825109e+00,-4.451884689527803474e+00,1.854919096876218632e+01,-2.423534774563220751e+00
6.633236069370208599e-01,5.188684501707354180e+00,-1.507081008227377339e+01,-9.850043961355311239e+00,2.434865206144596783e+00,-4.493552452261295294e+00,1.864313919101253347e+01,-2.459023958824122502e+00
6.638106286748600704e-01,5.254588587605993233e+00,-1.506476472668379074e+01,-9.872813609592057560e+00,2.394608354325716171e+00,-4.535369116317628624e+00,1.873668266011181771e+01,-2.494971808956788273e+00
6.642976504126993920e-01,5.320276352009358334e+00,-1.505904028563339203e+01,-9.895232520232299933e+00,2.354536647768927349e+00,-4.577329170353914733e+00,1.882981550257132852e+01,-2.531378703751819614e+00
6.647846721505386025e-01,5.385747406430181350e+00,-1.505364518307347765e+01,-9.917294719032852868e+00,2.314650490252236903e+00,-4.619427088482466637e+00,1.892253196441129859e+01,-2.568244879843671669e+00
6.652716938883778131e-01,5.451001463474067776e+00,-1.504858774791792442e+01,-9.938994310324739345e+00,2.274950169257663024e+00,-4.661657331849926145e+00,1.901482641155445208e+01,-2.605570431822408217e+00
6.657587156262170236e-01,5.516038335446854290e+00,-1.504387621093280458e+01,-9.960325479068581345e+00,2.235435857125120940e+00,-4.704014350201258132e+00,1.910669333020866745e+01,-2.643355312360254228e+00
6.662457373640562341e-01,5.580857932970652691e+00,-1.503951870167333382e+01,-9.981282492884986368e+00,2.196107612206331883e+00,-4.746492583428717715e+00,1.919812732723892523e+01,-2.681599332353030718e+00
6.667327591018954447e-01,5.645460263608515383e+00,-1.503552324546853747e+01,-1.000185970405999036e+01,2.156965380018806222e+00,-4.789086463105768132e+00,1.928912313052849470e+01,-2.720302161076466163e+00
6.672197808397346552e-01,5.709845430497646923e+00,-1.503189776045348580e+01,-1.002205155152550375e+01,2.118008994399873224e+00,-4.831790414005916467e+00,1.937967558932935930e+01,-2.759463326357351143e+00
6.677068025775739768e-01,5.774013630991282398e+00,-1.502865005464930803e+01,-1.004185256281476057e+01,2.079238178660794745e+00,-4.874598855606508963e+00,1.946977967460187742e+01,-2.799082214759565979e+00
6.681938243154130763e-01,5.837965155309065679e+00,-1.502578782309092809e+01,-1.006125735599276894e+01,2.040652546740961526e+00,-4.917506203577407753e+00,1.955943047934357537e+01,-2.839158071784910753e+00
6.686808460532522869e-01,5.901700385196260612e+00,-1.502331864500230552e+01,-1.008026064156186585e+01,2.002251604362042414e+00,-4.960506871254748873e+00,1.964862321890750607e+01,-2.879690002088945988e+00
6.691678677910916084e-01,5.965219792591271997e+00,-1.502124998101960784e+01,-1.009885722434215438e+01,1.964034750182356293e+00,-5.003595271099459119e+00,1.973735323130934916e+01,-2.920676969711505144e+00
6.696548895289308190e-01,6.028523938301953322e+00,-1.501958917046183117e+01,-1.011704200532704512e+01,1.926001276951215591e+00,-5.046765816140803551e+00,1.982561597752413363e+01,-2.962117798322163154e+00
6.701419112667699185e-01,6.091613470690522725e+00,-1.501834342864927407e+01,-1.013480998351384699e+01,1.888150372663312204e+00,-5.090012921404908575e+00,1.991340704177204657e+01,-3.004011171480596154e+00
6.706289330046092401e-01,6.154489124367064079e+00,-1.501751984426961073e+01,-1.015215625770924923e+01,1.850481121713194455e+00,-5.133331005328193086e+00,2.000072213179358016e+01,-3.046355632911771139e+00
6.711159547424484506e-01,6.217151718891491541e+00,-1.501712537679166815e+01,-1.016907602830995039e+01,1.812992506049876829e+00,-5.176714491155632203e+00,2.008755707911363686e+01,-3.089149586795908231e+00
6.716029764802876612e-01,6.279602157484371894e+00,-1.501716685392690742e+01,-1.018556459905820866e+01,1.775683406331373337e+00,-5.220157808324161763e+00,2.017390783929527132e+01,-3.132391298073466501e+00
6.720899982181269827e-01,6.341841425746185479e+00,-1.501765096913855402e+01,-1.020161737877248598e+01,1.738552603079396519e+00,-5.263655393830875440e+00,2.025977049218236559e+01,-3.176078892764873984e+00
6.725770199559660822e-01,6.403870590385168704e+00,-1.501858427919843031e+01,-1.021722988305302948e+01,1.701598777834117726e+00,-5.307201693586169888e+00,2.034514124213158581e+01,-3.220210358305117371e+00
6.730640416938052928e-01,6.465690797953937974e+00,-1.501997320179148865e+01,-1.023239773596255553e+01,1.664820514308889887e+00,-5.350791163751925872e+00,2.043001641823379089e+01,-3.264783543893305495e+00
6.735510634316446144e-01,6.527303273594535327e+00,-1.502182401316801119e+01,-1.024711667168187645e+01,1.628216299545169221e+00,-5.394418272064539721e+00,2.051439247452435310e+01,-3.309796160856947722e+00
6.740380851694838249e-01,6.588709319792099173e+00,-1.502414284584346760e+01,-1.026138253614056239e+01,1.591784525067434952e+00,-5.438077499142856652e+00,2.059826599018288817e+01,-3.355245783031135076e+00
6.745251069073230354e-01,6.649910315137311123e+00,-1.502693568634611943e+01,-1.027519128862266840e+01,1.555523488038125013e+00,-5.481763339781212885e+00,2.068163366972230222e+01,-3.401129847152688512e+00
6.750121286451622460e-01,6.710907713097246763e+00,-1.503020837301223978e+01,-1.028853900334740601e+01,1.519431392412722293e+00,-5.525470304227230400e+00,2.076449234316690706e+01,-3.447445653269012755e+00
6.754991503830014565e-01,6.771703040794929684e+00,-1.503396659382909739e+01,-1.030142187102487839e+01,1.483506350094849768e+00,-5.569192919444668100e+00,2.084683896621982058e+01,-3.494190365161912837e+00
6.759861721208406671e-01,6.832297897797478647e+00,-1.503821588432552581e+01,-1.031383620038682558e+01,1.447746382091446904e+00,-5.612925730361150833e+00,2.092867062041966264e+01,-3.541361010786215235e+00
6.764731938586799886e-01,6.892693954912881615e+00,-1.504296162551025695e+01,-1.032577841969236765e+01,1.412149419667980244e+00,-5.656663301100899766e+00,2.100998451328647576e+01,-3.588954482723313522e+00
6.769602155965190882e-01,6.952892952995248343e+00,-1.504820904185793218e+01,-1.033724507820876681e+01,1.376713305503813878e+00,-5.700400216202280212e+00,2.109077797845668911e+01,-3.636967538649444887e+00
6.774472373343582987e-01,7.012896701758959850e+00,-1.505396319934273563e+01,-1.034823284766725848e+01,1.341435794847443796e+00,-5.744131081820508911e+00,2.117104847580776550e+01,-3.685396801819057266e+00
6.779342590721976203e-01,7.072707078601040642e+00,-1.506022900351977611e+01,-1.035873852369380899e+01,1.306314556672039551e+00,-5.787850526915033100e+00,2.125079359157150805e+01,-3.734238761562763464e+00
6.784212808100368308e-01,7.132326027432406512e+00,-1.506701119765412500e+01,-1.036875902721494214e+01,1.271347174830891102e+00,-5.831553204422020187e+00,2.133001103843702140e+01,-3.783489773800315703e+00
6.789083025478760414e-01,7.191755557517686803e+00,-1.507431436089754051e+01,-1.037829140583861331e+01,1.236531149212915404e+00,-5.875233792411798106e+00,2.140869865564281938e+01,-3.833146061568482921e+00
6.793953242857151409e-01,7.250997742323534112e+00,-1.508214290651289780e+01,-1.038733283521001738e+01,1.201863896898324402e+00,-5.918886995231121162e+00,2.148685440905805066e+01,-3.883203715563634972e+00
6.798823460235544625e-01,7.310054718375701199e+00,-1.509050108014626801e+01,-1.039588062034251159e+01,1.167342753314235093e+00,-5.962507544630501144e+00,2.156447639125314808e+01,-3.933658694699339264e+00
6.803693677613936730e-01,7.368928684124446349e+00,-1.509939295814669435e+01,-1.040393219692342974e+01,1.132964973390527152e+00,-6.006090200876274210e+00,2.164156282155932232e+01,-3.984506826678618552e+00
6.808563894992328835e-01,7.427621898819011470e+00,-1.510882244593367751e+01,-1.041148513259506991e+01,1.098727732715466976e+00,-6.049629753847964864e+00,2.171811204611800150e+01,-4.035743808581404579e+00
6.813434112370722051e-01,7.486136681390146208e+00,-1.511879327641228166e+01,-1.041853712821054501e+01,1.064628128691739839e+00,-6.093121024120159213e+00,2.179412253791864984e+01,-4.087365207466425510e+00
6.818304329749113046e-01,7.544475409341730554e+00,-1.512930900843604043e+01,-1.042508601906477317e+01,1.030663181692249353e+00,-6.136558864029670879e+00,2.186959289682656049e+01,-4.139366460988332719e+00
6.823174547127505152e-01,7.602640517650692153e+00,-1.514037302531740004e+01,-1.043112977610037007e+01,9.968298362161629456e-01,-6.179938158727458664e+00,2.194452184959940766e+01,-4.191742878029479868e+00
6.828044764505898367e-01,7.660634497675627763e+00,-1.515198853338594098e+01,-1.043666650708870058e+01,9.631249620449561233e-01,-6.223253827215518008e+00,2.201890824989325424e+01,-4.244489639346575416e+00
6.832914981884290473e-01,7.718459896074020499e+00,-1.516415856059431810e+01,-1.044169445778578620e+01,9.295453553985428830e-01,-6.266500823368710726e+00,2.209275107825764906e+01,-4.297601798232250303e+00
6.837785199262682578e-01,7.776119313728131921e+00,-1.517688595517174832e+01,-1.044621201306334157e+01,8.960877400914006863e-01,-6.309674136941606726e+00,2.216604944212019390e+01,-4.351074281191507964e+00
6.842655416641074684e-01,7.833615404679423300e+00,-1.519017338432530551e+01,-1.045021769801483558e+01,8.627487686888298812e-01,-6.352768794560169852e+00,2.223880257576014685e+01,-4.404901888632950957e+00
6.847525634019466789e-01,7.890950875071505166e+00,-1.520402333298887498e+01,-1.045371017903642219e+01,8.295250236633080476e-01,-6.395779860698383779e+00,2.231100984027118272e+01,-4.459079295574907675e+00
6.852395851397858895e-01,7.948128482101916248e+00,-1.521843810261973751e+01,-1.045668826488310543e+01,7.964130185507678483e-01,-6.438702438639921866e+00,2.238267072351372278e+01,-4.513601052366436939e+00
6.857266068776252110e-01,8.005151032982318782e+00,-1.523341981004290879e+01,-1.045915090769974221e+01,7.634091991070770522e-01,-6.481531671424641594e+00,2.245378484005617281e+01,-4.568461585423198912e+00
6.862136286154643106e-01,8.062021383907312710e+00,-1.524897038634312274e+01,-1.046109720402713350e+01,7.305099444645345441e-01,-6.524262742780051028e+00,2.252435193110550671e+01,-4.623655197978100873e+00
6.867006503533035211e-01,8.118742439031981561e+00,-1.526509157580446363e+01,-1.046252639578316490e+01,6.977115682883865411e-01,-6.566890878037773938e+00,2.259437186442719181e+01,-4.679176070846915891e+00
6.871876720911428427e-01,8.175317149457946186e+00,-1.528178493489779477e+01,-1.046343787121888802e+01,6.650103199334511661e-01,-6.609411345034883034e+00,2.266384463425422524e+01,-4.735018263208735867e+00
6.876746938289820532e-01,8.231748512228062253e+00,-1.529905183131578106e+01,-1.046383116584966366e+01,6.324023856007807698e-01,-6.651819455000235415e+00,2.273277036118544103e+01,-4.791175713401271352e+00
6.881617155668212638e-01,8.288039569329493261e+00,-1.531689344305556766e+01,-1.046370596336129744e+01,5.998838894945242028e-01,-6.694110563425543781e+00,2.280114929207283581e+01,-4.847642239730803659e+00
6.886487373046604743e-01,8.344193406705967320e+00,-1.533531075754926754e+01,-1.046306209649126373e+01,5.674508949785249667e-01,-6.736280070921814911e+00,2.286898179989877633e+01,-4.904411541297528210e+00
6.891357590424996848e-01,8.400213153277951150e+00,-1.535430457084201272e+01,-1.046189954788482623e+01,5.350994057333462450e-01,-6.778323424060253899e+00,2.293626838364162168e+01,-4.961477198835159363e+00
6.896227807803388954e-01,8.456101979972009630e+00,-1.537387548681772564e+01,-1.046021845092629832e+01,5.028253669130833270e-01,-6.820236116198473475e+00,2.300300966813128412e+01,-5.018832675565849222e+00
6.901098025181781059e-01,8.511863098758123414e+00,-1.539402391647261403e+01,-1.045801909054517687e+01,4.706246663025516197e-01,-6.862013688291249025e+00,2.306920640389322230e+01,-5.076471318069528671e+00
6.905968242560174275e-01,8.567499761696490523e+00,-1.541475007723629531e+01,-1.045530190399749237e+01,4.384931354740709275e-01,-6.903651729686767879e+00,2.313485946698279960e+01,-5.134386357168662762e+00
6.910838459938565270e-01,8.623015259992008907e+00,-1.543605399234066944e+01,-1.045206748162193122e+01,4.064265509448287128e-01,-6.945145878907225345e+00,2.319996985880764484e+01,-5.192570908827334186e+00
6.915708677316957376e-01,8.678412923058273165e+00,-1.545793549023640345e+01,-1.044831656757124350e+01,3.744206353337747317e-01,-6.986491824414943430e+00,2.326453870594050954e+01,-5.251017975065678911e+00
6.920578894695350591e-01,8.733696117588944929e+00,-1.548039420405708810e+01,-1.044405006051836793e+01,3.424710585193255774e-01,-7.027685305362610713e+00,2.332856725991963032e+01,-5.309720444888395008e+00
6.925449112073742697e-01,8.788868246639404802e+00,-1.550342957113124776e+01,-1.043926901433789212e+01,3.105734387961098242e-01,-7.068722112329605345e+00,2.339205689704067481e+01,-5.368671095229337276e+00
6.930319329452133692e-01,8.843932661663137296e+00,-1.552704060316340318e+01,-1.043397477338466572e+01,2.787234044213669493e-01,-7.109598186491679961e+00,2.345500914714811103e+01,-5.427862573186478912e+00
6.935189546830526908e-01,8.898892245345829011e+00,-1.555122522019827258e+01,-1.042816932229409588e+01,2.469169468409846968e-01,-7.150309928891183553e+00,2.351742561689099276e+01,-5.487287494258196396e+00
6.940059764208919013e-01,8.953750158359948585e+00,-1.557598242793691234e+01,-1.042185398736785906e+01,2.151499329200424748e-01,-7.190853277115015096e+00,2.357930763608264613e+01,-5.546938693825995692e+00
6.944929981587311119e-01,9.008509645694823931e+00,-1.560131120481814371e+01,-1.041503014737790700e+01,1.834181504447972566e-01,-7.231224151125944744e+00,2.364065662303596937e+01,-5.606808924557380003e+00
6.949800198965704334e-01,9.063173969492645199e+00,-1.562721029224042013e+01,-1.040769936044449473e+01,1.517173501558254367e-01,-7.271418541985911865e+00,2.370147412376385887e+01,-5.666890828072850717e+00
6.954670416344095329e-01,9.117746406152477334e+00,-1.565367819760308166e+01,-1.039986336185872062e+01,1.200432496003010496e-01,-7.311432511555981506e+00,2.376176180807643235e+01,-5.727176939277840440e+00
6.959540633722487435e-01,9.172230243466678701e+00,-1.568071319732520763e+01,-1.039152406191799649e+01,8.839153693684848045e-02,-7.351262192200282541e+00,2.382152146571900175e+01,-5.787659690653612188e+00
6.964410851100880651e-01,9.226628777789395386e+00,-1.570831333984187239e+01,-1.038268354377465919e+01,5.675787469321313949e-02,-7.390903786493499439e+00,2.388075500255048667e+01,-5.848331416506734826e+00
6.969281068479272756e-01,9.280945311237442041e+00,-1.573647644857793715e+01,-1.037334406129746434e+01,2.513790347654906721e-02,-7.430353566932333287e+00,2.393946443676261637e+01,-5.909184357177514002e+00
6.974151285857664861e-01,9.335183148923540841e+00,-1.576520012489943490e+01,-1.036350803694619849e+01,-6.472754363647664766e-03,-7.469607875650711826e+00,2.399765189513984609e+01,-5.970210663207280000e+00
6.979021503236056967e-01,9.389345596221692958e+00,-1.579448175104233520e+01,-1.035317805965922666e+01,-3.807849111984784596e-02,-7.508663124138769795e+00,2.405531960935985225e+01,-6.031402399464352193e+00
6.983891720614449072e-01,9.443435956064954340e+00,-1.582431849301886650e+01,-1.034235688275411391e+01,-6.968371015816032799e-02,-7.547515792965649339e+00,2.411246991233467085e+01,-6.092751549228926145e+00
6.988761937992841178e-01,9.497457526275413286e+00,-1.585470730350137103e+01,-1.033104742184120894e+01,-1.012928223973152270e-01,-7.586162431506082271e+00,2.416910523459255700e+01,-6.154250018236703923e+00
6.993632155371234393e-01,9.551413596926511929e+00,-1.588564492468366041e+01,-1.031925275275027509e+01,-1.329102428349597242e-01,-7.624599657670792396e+00,2.422522810070052302e+01,-6.215889638681404428e+00
6.998502372749625389e-01,9.605307447737576609e+00,-1.591712789111983639e+01,-1.030697610947015797e+01,-1.645403871212394176e-01,-7.662824157640621081e+00,2.428084112572735620e+01,-6.277662173175966309e+00
7.003372590128017494e-01,9.659142345500773885e+00,-1.594915253254064069e+01,-1.029422088210136721e+01,-1.961876681797998789e-01,-7.700832685604597216e+00,2.433594701174766328e+01,-6.339559318672794319e+00
7.008242807506410710e-01,9.712921541540163517e+00,-1.598171497664737117e+01,-1.028099061482178378e+01,-2.278564928759712060e-01,-7.738622063501628290e+00,2.439054854438613873e+01,-6.401572710342533945e+00
7.013113024884802815e-01,9.766648269203125565e+00,-1.601481115188315130e+01,-1.026728900386533638e+01,-2.595512587323415832e-01,-7.776189180766070130e+00,2.444464858940278162e+01,-6.463693925411822860e+00
7.017983242263194921e-01,9.820325741384154483e+00,-1.604843679018190272e+01,-1.025311989551366665e+01,-2.912763506916753453e-01,-7.813530994077130920e+00,2.449825008931875914e+01,-6.525914486959886851e+00
7.022853459641585916e-01,9.873957148080748425e+00,-1.608258742969468003e+01,-1.023848728410083986e+01,-3.230361379270763056e-01,-7.850644527111993121e+00,2.455135606008274962e+01,-6.588225867673831893e+00
7.027723677019979132e-01,9.927545653981814766e+00,-1.611725841749357002e+01,-1.022339531003106039e+01,-3.548349706995532760e-01,-7.887526870302806081e+00,2.460396958777819520e+01,-6.650619493562874851e+00
7.032593894398371237e-01,9.981094396088053600e+00,-1.615244491225307044e+01,-1.020784825780940785e+01,-3.866771772627797810e-01,-7.924175180597356594e+00,2.465609382537093452e+01,-6.713086747631195728e+00
7.037464111776763342e-01,1.003460648136496403e+01,-1.618814188690899414e+01,-1.019185055408556906e+01,-4.185670608153209682e-01,-7.960586681223691841e+00,2.470773198949779470e+01,-6.775618973509862641e+00
7.042334329155156558e-01,1.008808498442789769e+01,-1.622434413129493436e+01,-1.017540676571058356e+01,-4.505088965000731971e-01,-7.996758661458418516e+00,2.475888735729560608e+01,-6.838207479047365922e+00
7.047204546533547553e-01,1.014153294525942783e+01,-1.626104625475605658e+01,-1.015852159780664365e+01,-4.825069284510274947e-01,-8.032688476398814004e+00,2.480956326327095240e+01,-6.900843539858994902e+00
7.052074763911939659e-01,1.019495336695915100e+01,-1.629824268874068594e+01,-1.014119989184983339e+01,-5.145653668874421438e-01,-8.068373546738827784e+00,2.485976309621073455e+01,-6.963518402835189747e+00
7.056944981290332874e-01,1.024834921352557160e+01,-1.633592768936908968e+01,-1.012344662376594862e+01,-5.466883852552032463e-01,-8.103811358548735910e+00,2.490949029613307175e+01,-7.026223289608466871e+00
7.061815198668724980e-01,1.030172340767036232e+01,-1.637409533997998068e+01,-1.010526690203931466e+01,-5.788801174155731033e-01,-8.138999463058681272e+00,2.495874835127916569e+01,-7.088949399979282973e+00
7.066685416047117085e-01,1.035507882866495422e+01,-1.641273955365445758e+01,-1.008666596583458919e+01,-6.111446548812801138e-01,-8.173935476445997494e+00,2.500754079514569739e+01,-7.151687915300765752e+00
7.071555633425509191e-01,1.040841831021934283e+01,-1.645185407571744562e+01,-1.006764918313158930e+01,-6.434860440998712017e-01,-8.208617079626314705e+00,2.505587120355784592e+01,-7.214430001822148775e+00
7.076425850803901296e-01,1.046174463839317603e+01,-1.649143248621664881e+01,-1.004822204887316772e+01,-6.759082837844015978e-01,-8.243042018048463149e+00,2.510374319178309577e+01,-7.277166813991066796e+00
7.081296068182293402e-01,1.051506054953915914e+01,-1.653146820237902759e+01,-1.002839018312604757e+01,-7.084153222914603143e-01,-8.277208101493178205e+00,2.515116041168557004e+01,-7.339889497714667144e+00
7.086166285560686617e-01,1.056836872827874707e+01,-1.657195448104475233e+01,-1.000815932925472218e+01,-7.410110550464894530e-01,-8.311113203875597932e+00,2.519812654892110260e+01,-7.402589193579540705e+00
7.091036502939077613e-01,1.062167180551002232e+01,-1.661288442107865038e+01,-9.987535352108320552e+00,-7.736993220163992380e-01,-8.344755263051514049e+00,2.524464532017292129e+01,-7.465257040030375713e+00
7.095906720317469718e-01,1.067497235644806608e+01,-1.665425096575929587e+01,-9.966524236220511312e+00,-8.064839052296057798e-01,-8.378132280627555772e+00,2.529072047042810212e+01,-7.527884176507654956e+00
7.100776937695862934e-01,1.072827289869738543e+01,-1.669604690514538348e+01,-9.945132084022441532e+00,-8.393685263432429933e-01,-8.411242321774976105e+00,2.533635577029451724e+01,-7.590461746543878618e+00
7.105647155074255039e-01,1.078157589035670760e+01,-1.673826487841976274e+01,-9.923365114068637638e+00,-8.723568442577662729e-01,-8.444083515047362098e+00,2.538155501335857522e+01,-7.652980900818745269e+00
7.110517372452647145e-01,1.083488372815614831e+01,-1.678089737621094812e+01,-9.901229659275958994e+00,-9.054524527789045152e-01,-8.476654052202121647e+00,2.542632201358355815e+01,-7.715432800173211092e+00
7.115387589831039250e-01,1.088819874562650369e+01,-1.682393674289215824e+01,-9.878732165175554414e+00,-9.386588783268596803e-01,-8.508952188025745045e+00,2.547066060274865507e+01,-7.777808618582215061e+00
7.120257807209431355e-01,1.094152321130098038e+01,-1.686737517885777038e+01,-9.855879188177814498e+00,-9.719795776928747966e-01,-8.540976240162860833e+00,2.551457462792864561e+01,-7.840099546086336524e+00
7.125128024587823461e-01,1.099485932694907042e+01,-1.691120474277739660e+01,-9.832677393850381975e+00,-1.005417935843089028e+00,-8.572724588949103719e+00,2.555806794901419821e+01,-7.902296791682172028e+00
7.129998241966216677e-01,1.104820922584279508e+01,-1.695541735382739290e+01,-9.809133555209118782e+00,-1.038977263769726100e+00,-8.604195677247771457e+00,2.560114443627294634e+01,-7.964391586171602810e+00
7.134868459344608782e-01,1.110157497105522140e+01,-1.700000479389986907e+01,-9.785254551022136482e+00,-1.072660796389589777e+00,-8.635388010290254712e+00,2.564380796795103734e+01,-8.026375184969793963e+00
7.139738676722999777e-01,1.115495855379121615e+01,-1.704495870978928096e+01,-9.761047364126815395e+00,-1.106471690489891246e+00,-8.666300155520300308e+00,2.568606242791555161e+01,-8.088238870872114461e+00
7.144608894101391883e-01,1.120836189175059872e+01,-1.709027061535648784e+01,-9.736519079759787587e+00,-1.140413022721413983e+00,-8.696930742442077644e+00,2.572791170333748312e+01,-8.149973956779827944e+00
7.149479111479785098e-01,1.126178682752340521e+01,-1.713593189367024650e+01,-9.711676883900068447e+00,-1.174487787638910374e+00,-8.727278462471964815e+00,2.576935968241530617e+01,-8.211571788384478765e+00
7.154349328858177204e-01,1.131523512701751244e+01,-1.718193379912630547e+01,-9.686528061625097052e+00,-1.208698895788890670e+00,-8.757342068794185863e+00,2.581041025213932372e+01,-8.273023746811240642e+00
7.159219546236568199e-01,1.136870847791866979e+01,-1.722826745954401062e+01,-9.661079995479736837e+00,-1.243049171844751388e+00,-8.787120376220288520e+00,2.585106729609665877e+01,-8.334321251221059157e+00
7.164089763614961415e-01,1.142220848818260848e+01,-1.727492387824035802e+01,-9.635340163858472806e+00,-1.277541352789146600e+00,-8.816612261052314992e+00,2.589133469231684970e+01,-8.395455761371573900e+00
7.168959980993353520e-01,1.147573668455955165e+01,-1.732189393608152983e+01,-9.609316139400428725e+00,-1.312178086143710898e+00,-8.845816660949845200e+00,2.593121631115813130e+01,-8.456418780136788271e+00
7.173830198371745626e-01,1.152929451115099901e+01,-1.736916839351205510e+01,-9.583015587397527568e+00,-1.346961928246118267e+00,-8.874732574800795248e+00,2.597071601323437307e+01,-8.517201855985687686e+00
7.178700415750138841e-01,1.158288332799877374e+01,-1.741673789256142868e+01,-9.556446264215599840e+00,-1.381895342574439578e+00,-8.903359062596043927e+00,2.600983764738277770e+01,-8.577796585419608988e+00
7.183570633128529836e-01,1.163650440970630839e+01,-1.746459295882807794e+01,-9.529616015728549883e+00,-1.416980698118778470e+00,-8.931695245307812669e+00,2.604858504867197411e+01,-8.638194615368309570e+00
7.188440850506921942e-01,1.169015894409234768e+01,-1.751272400344112867e+01,-9.502532775765477169e+00,-1.452220267800334641e+00,-8.959740304771885988e+00,2.608696203645112988e+01,-8.698387645545107461e+00
7.193311067885315158e-01,1.174384803087683515e+01,-1.756112132499946554e+01,-9.475204564570857357e+00,-1.487616226937680031e+00,-8.987493483573611996e+00,2.612497241243946178e+01,-8.758367430760614525e+00
7.198181285263707263e-01,1.179757268039898399e+01,-1.760977511148830388e+01,-9.447639487277751158e+00,-1.523170651760346050e+00,-9.014954084937651047e+00,2.616261995885643543e+01,-8.818125783195268852e+00
7.203051502642099369e-01,1.185133381236794925e+01,-1.765867544217343266e+01,-9.419845732393950399e+00,-1.558885517969866852e+00,-9.042121472621634126e+00,2.619990843659279633e+01,-8.877654574630946982e+00
7.207921720020491474e-01,1.190513225464537683e+01,-1.770781228947273789e+01,-9.391831570301221177e+00,-1.594762699347948898e+00,-9.068995070813452131e+00,2.623684158342203787e+01,-8.936945738641028925e+00
7.212791937398883579e-01,1.195896874206053440e+01,-1.775717552080541495e+01,-9.363605351767530394e+00,-1.630803966412084360e+00,-9.095574364032502857e+00,2.627342311225266513e+01,-8.995991272739519928e+00
7.217662154777275685e-01,1.201284391525766360e+01,-1.780675490041859632e+01,-9.335175506472250362e+00,-1.667010985118483557e+00,-9.121858897034641700e+00,2.630965670942115153e+01,-9.054783240488957219e+00
7.222532372155668901e-01,1.206675831957550926e+01,-1.785654009119157237e+01,-9.306550541544430288e+00,-1.703385315612251816e+00,-9.147848274720951522e+00,2.634554603302541054e+01,-9.113313773567035980e+00
7.227402589534061006e-01,1.212071240395918714e+01,-1.790652065641731383e+01,-9.277739040114068914e+00,-1.739928411024908694e+00,-9.173542162050264182e+00,2.638109471129900641e+01,-9.171575073792075372e+00
7.232272806912452001e-01,1.217470651990453590e+01,-1.795668606156186442e+01,-9.248749659876310147e+00,-1.776641616319343697e+00,-9.198940283955634456e+00,2.641630634102618558e+01,-9.229559415107498666e+00
7.237143024290845217e-01,1.222874092043418948e+01,-1.800702567600067283e+01,-9.219591131668916972e+00,-1.813526167181757298e+00,-9.224042425264300959e+00,2.645118448599714966e+01,-9.287259145524586756e+00
7.242013241669237322e-01,1.228281575910675549e+01,-1.805752877473324958e+01,-9.190272258062320176e+00,-1.850583188961444137e+00,-9.248848430621837480e+00,2.648573267550450794e+01,-9.344666689024856865e+00
7.246883459047629428e-01,1.233693108905759495e+01,-1.810818454007447542e+01,-9.160801911963117661e+00,-1.887813695657412083e+00,-9.273358204419809070e+00,2.651995440288005312e+01,-9.401774547420551187e+00
7.251753676426020423e-01,1.239108686207202403e+01,-1.815898206332391140e+01,-9.131189035230377726e+00,-1.925218588952466670e+00,-9.297571710727247307e+00,2.655385312407217313e+01,-9.458575302174137889e+00
7.256623893804413639e-01,1.244528292769107480e+01,-1.820991034641253137e+01,-9.101442637304941741e+00,-1.962798657294751337e+00,-9.321488973226063735e+00,2.658743225626414031e+01,-9.515061616176785364e+00
7.261494111182805744e-01,1.249951903234936879e+01,-1.826095830352698712e+01,-9.071571793851758159e+00,-2.000554575026517679e+00,-9.345110075150211415e+00,2.662069517653300110e+01,-9.571226235485642775e+00
7.266364328561197850e-01,1.255379481854513912e+01,-1.831211476271123217e+01,-9.041585645415301187e+00,-2.038486901560112585e+00,-9.368435159228509335e+00,2.665364522054894536e+01,-9.627061991019644438e+00
7.271234545939591065e-01,1.260810982404277247e+01,-1.836336846744579887e+01,-9.011493396087939090e+00,-2.076596080601436967e+00,-9.391464427631477818e+00,2.668628568131562062e+01,-9.682561800214465109e+00
7.276104763317982060e-01,1.266246348110745323e+01,-1.841470807820451938e+01,-8.981304312191319639e+00,-2.114882439420607607e+00,-9.414198141921755081e+00,2.671861980795081237e+01,-9.737718668636043517e+00
7.280974980696374166e-01,1.271685511577198824e+01,-1.846612217398860523e+01,-8.951027720970861523e+00,-2.153346188169882769e+00,-9.436636623008336500e+00,2.675065080450784905e+01,-9.792525691552835809e+00
7.285845198074767382e-01,1.277128394713679072e+01,-1.851759925383893801e+01,-8.920673009302893419e+00,-2.191987419249446845e+00,-9.458780251105084247e+00,2.678238182883829310e+01,-9.846976055467843381e+00
7.290715415453159487e-01,1.282574908670026304e+01,-1.856912773832442554e+01,-8.890249622415591801e+00,-2.230806106719307902e+00,-9.480629465691965407e+00,2.681381599149381501e+01,-9.901063039607356231e+00
7.295585632831551592e-01,1.288024953772393921e+01,-1.862069597100974860e+01,-8.859767062621868305e+00,-2.269802105760115207e+00,-9.502184765481501927e+00,2.684495635467075303e+01,-9.954780017371314571e+00
7.300455850209943698e-01,1.293478405409560672e+01,-1.867229237234001360e+01,-8.829234787023636954e+00,-2.308974950338777976e+00,-9.523446680981063395e+00,2.687580573136920847e+01,-1.000812066504382258e+01
7.305326067588335803e-01,1.298935049947611198e+01,-1.872390637649167644e+01,-8.798661567188140964e+00,-2.348322909485120125e+00,-9.544415557212554191e+00,2.690636565176385631e+01,-1.006108000737729213e+01
7.310196284966727909e-01,1.304394752231898558e+01,-1.877552677411566151e+01,-8.768056574762415067e+00,-2.387845377409680836e+00,-9.565091819387630423e+00,2.693663866411340280e+01,-1.011365201278971249e+01
7.315066502345121124e-01,1.309857383148767696e+01,-1.882714212821285571e+01,-8.737429134834778566e+00,-2.427541869534027619e+00,-9.585475973794910232e+00,2.696662749267397885e+01,-1.016583050882252870e+01
7.319936719723512120e-01,1.315322799557389466e+01,-1.887874096483304598e+01,-8.706788601419066964e+00,-2.467411737401786098e+00,-9.605568579423305664e+00,2.699633476629922413e+01,-1.021760946720142194e+01
7.324806937101904225e-01,1.320790844409100018e+01,-1.893031177773950802e+01,-8.676144353640111717e+00,-2.507454170316852249e+00,-9.625370246325623214e+00,2.702576301737299502e+01,-1.026898300475037118e+01
7.329677154480297441e-01,1.326261346866829527e+01,-1.898184303301626485e+01,-8.645505791959742226e+00,-2.547668196985682698e+00,-9.644881634004507376e+00,2.705491468077320860e+01,-1.031994538427851182e+01
7.334547371858689546e-01,1.331734122424671263e+01,-1.903332317361865478e+01,-8.614882334443098699e+00,-2.588052687163925558e+00,-9.664103449820810710e+00,2.708379209286697886e+01,-1.037049101544004337e+01
7.339417589237081652e-01,1.337208973027557235e+01,-1.908474062386687820e+01,-8.584283413065348256e+00,-2.628606353307334054e+00,-9.683036447424417048e+00,2.711239749053718029e+01,-1.042061445556723420e+01
7.344287806615473757e-01,1.342685687191052857e+01,-1.913608379388255187e+01,-8.553718470058861101e+00,-2.669327752226861250e+00,-9.701681425207411280e+00,2.714073301024014739e+01,-1.047031041047624100e+01
7.349158023993865863e-01,1.348164040121266893e+01,-1.918734108396837712e+01,-8.523196954300722439e+00,-2.710215286748034469e+00,-9.720039224779714715e+00,2.716880068709469498e+01,-1.051957373524599859e+01
7.354028241372257968e-01,1.353643793834880427e+01,-1.923850088893077626e+01,-8.492728317740684929e+00,-2.751267207374580970e+00,-9.738110729467081228e+00,2.719660245400244492e+01,-1.056839943497008250e+01
7.358898458750651184e-01,1.359124697279296434e+01,-1.928955160234567856e+01,-8.462322011869510163e+00,-2.792481613956314224e+00,-9.755896862831530569e+00,2.722414014079940969e+01,-1.061678266548155136e+01
7.363768676129043289e-01,1.364606486452892575e+01,-1.934048162076717503e+01,-8.431987484227718710e+00,-2.833856457361215053e+00,-9.773398587214177979e+00,2.725141547343891091e+01,-1.066471873405071058e+01
7.368638893507434284e-01,1.370088884525411466e+01,-1.939127934787949670e+01,-8.401734174954716750e+00,-2.875389541151857742e+00,-9.790616902300495639e+00,2.727843007320569413e+01,-1.071220310005598719e+01
7.373509110885826390e-01,1.375571601958454337e+01,-1.944193319859176228e+01,-8.371571513378327722e+00,-2.917078523266032342e+00,-9.807552843707950885e+00,2.730518545596141422e+01,-1.075923137562770115e+01
7.378379328264219605e-01,1.381054336626091228e+01,-1.949243160307597478e+01,-8.341508914644768069e+00,-2.958920917701582276e+00,-9.824207481596070934e+00,2.733168303142132061e+01,-1.080579932626477202e+01
7.383249545642611711e-01,1.386536773935592670e+01,-1.954276301074788336e+01,-8.311555776389004890e+00,-3.000914096205532289e+00,-9.840581919298909241e+00,2.735792410246232720e+01,-1.085190287142448184e+01
7.388119763021003816e-01,1.392018586948281644e+01,-1.959291589419110124e+01,-8.281721475445436909e+00,-3.043055289967509403e+00,-9.856677291979950795e+00,2.738390986446225384e+01,-1.089753808508524813e+01
7.392989980399395922e-01,1.397499436500496017e+01,-1.964287875302412090e+01,-8.252015364599104785e+00,-3.085341591317329879e+00,-9.872494765309363984e+00,2.740964140467042753e+01,-1.094270119628230020e+01
7.397860197777788027e-01,1.402978971324667867e+01,-1.969264011771035428e+01,-8.222446769377205200e+00,-3.127769955426892956e+00,-9.888035534163737594e+00,2.743511970160955116e+01,-1.098738858961635323e+01
7.402730415156180133e-01,1.408456828170528574e+01,-1.974218855331142208e+01,-8.193024984881036588e+00,-3.170337202016296096e+00,-9.903300821348164362e+00,2.746034562450885375e+01,-1.103159680573530643e+01
7.407600632534573348e-01,1.413932631926419781e+01,-1.979151266318323366e+01,-8.163759272658376531e+00,-3.213040017064233922e+00,-9.918291876340758151e+00,2.748531993276847984e+01,-1.107532254178889275e+01
7.412470849912964344e-01,1.419405995740723903e+01,-1.984060109261524119e+01,-8.134658857616209104e+00,-3.255874954522570253e+00,-9.933009974059586966e+00,2.751004327545521377e+01,-1.111856265185626746e+01
7.417341067291356449e-01,1.424876521143426800e+01,-1.988944253241283633e+01,-8.105732924973874987e+00,-3.298838438035314624e+00,-9.947456413652014717e+00,2.753451619082952817e+01,-1.116131414734672056e+01
7.422211284669749665e-01,1.430343798167771752e+01,-1.993802572242260140e+01,-8.076990617256615934e+00,-3.341926762661664885e+00,-9.961632517306441059e+00,2.755873910590378628e+01,-1.120357419737319482e+01
7.427081502048141770e-01,1.435807405472046661e+01,-1.998633945500066034e+01,-8.048441031329552686e+00,-3.385136096603398315e+00,-9.975539629086423332e+00,2.758271233603183248e+01,-1.124534012909886727e+01
7.431951719426533876e-01,1.441266910461492756e+01,-2.003437257842423591e+01,-8.020093215472019921e+00,-3.428462482936540656e+00,-9.989179113787296060e+00,2.760643608452982889e+01,-1.128660942805675838e+01
7.436821936804925981e-01,1.446721869410313310e+01,-2.008211400024603321e+01,-7.991956166492311553e+00,-3.471901841347221129e+00,-1.000255235581509261e+01,2.762991044232841276e+01,-1.132737973844225010e+01
7.441692154183318086e-01,1.452171827583816288e+01,-2.012955269059181873e+01,-7.964038826882847033e+00,-3.515449969871793812e+00,-1.001566075808796263e+01,2.765313538765604306e+01,-1.136764886337859792e+01
7.446562371561710192e-01,1.457616319360661450e+01,-2.017667768540097484e+01,-7.936350082015727558e+00,-3.559102546641236486e+00,-1.002850574095992009e+01,2.767611078575374606e+01,-1.140741476515545472e+01
7.451432588940103408e-01,1.463054868355235882e+01,-2.022347808961016824e+01,-7.908898757378667099e+00,-3.602855131629782104e+00,-1.004108874116708883e+01,2.769883638862108910e+01,-1.144667556544037801e+01
7.456302806318495513e-01,1.468486987540132560e+01,-2.026994308027988012e+01,-7.881693615851403933e+00,-3.646703168407756657e+00,-1.005341121079626276e+01,2.772131183479338290e+01,-1.148542954546322825e+01
7.461173023696886508e-01,1.473912179368761066e+01,-2.031606190966434511e+01,-7.854743355022391071e+00,-3.690641985898771793e+00,-1.006547461627596185e+01,2.774353664915028972e+01,-1.152367514617370148e+01
7.466043241075279724e-01,1.479329935898068271e+01,-2.036182390822416366e+01,-7.828056604545978736e+00,-3.734666800141102971e+00,-1.007728043738983459e+01,2.776551024275562085e+01,-1.156141096837175475e+01
7.470913458453671829e-01,1.484739738911367901e+01,-2.040721848758214563e+01,-7.801641923539994750e+00,-3.778772716053248715e+00,-1.008883016631249951e+01,2.778723191272842286e+01,-1.159863577281094571e+01
7.475783675832063935e-01,1.490141060041304755e+01,-2.045223514342218607e+01,-7.775507798023692629e+00,-3.822954729203893010e+00,-1.010012530666778652e+01,2.780870084214539517e+01,-1.163534848027491364e+01
7.480653893210454930e-01,1.495533360892921593e+01,-2.049686345833115553e+01,-7.749662638396083381e+00,-3.867207727585997290e+00,-1.011116737260939047e+01,2.782991609997456095e+01,-1.167154817162670533e+01
7.485524110588848146e-01,1.500916093166852150e+01,-2.054109310458391136e+01,-7.724114776954713157e+00,-3.911526493395232951e+00,-1.012195788792394247e+01,2.785087664104021954e+01,-1.170723408783119801e+01
7.490394327967240251e-01,1.506288698782618951e+01,-2.058491384687120629e+01,-7.698872465454860148e+00,-3.955905704812519019e+00,-1.013249838515645251e+01,2.787158130601916639e+01,-1.174240562995034409e+01
7.495264545345632357e-01,1.511650610002064354e+01,-2.062831554497081044e+01,-7.673943872709027225e+00,-4.000339937791000722e+00,-1.014279040475822136e+01,2.789202882146823015e+01,-1.177706235911157862e+01
7.500134762724025572e-01,1.517001249552889419e+01,-2.067128815636159800e+01,-7.649337082226969287e+00,-4.044823667847148307e+00,-1.015283549425711485e+01,2.791221779988311980e+01,-1.181120399644910890e+01
7.505004980102416567e-01,1.522340030752303619e+01,-2.071382173878067690e+01,-7.625060089896023463e+00,-4.089351271856118686e+00,-1.016263520745026128e+01,2.793214673978843265e+01,-1.184483042301814670e+01
7.509875197480808673e-01,1.527666357630812577e+01,-2.075590645272358969e+01,-7.601120801701855889e+00,-4.133917029851458480e+00,-1.017219110361915568e+01,2.795181402585908970e+01,-1.187794167968227299e+01
7.514745414859201889e-01,1.532979625056095152e+01,-2.079753256388752902e+01,-7.577527031489678322e+00,-4.178515126828902027e+00,-1.018150474676718531e+01,2.797121792907294946e+01,-1.191053796697358891e+01
7.519615632237593994e-01,1.538279218857021213e+01,-2.083869044555765981e+01,-7.554286498765767632e+00,-4.223139654554575628e+00,-1.019057770487954606e+01,2.799035660689478178e+01,-1.194261964492602424e+01
7.524485849615986099e-01,1.543564515947770310e+01,-2.087937058093643827e+01,-7.531406826539464028e+00,-4.267784613377333613e+00,-1.019941154920557125e+01,2.800922810349145919e+01,-1.197418723288148001e+01
7.529356066994378205e-01,1.548834884452082150e+01,-2.091956356541599860e+01,-7.508895539205497904e+00,-4.312443914045464233e+00,-1.020800785356349927e+01,2.802783034997848333e+01,-1.200524140926912686e+01
7.534226284372770310e-01,1.554089683827605839e+01,-2.095926010879355417e+01,-7.486760060466806976e+00,-4.357111379527481176e+00,-1.021636819366759852e+01,2.804616116469773246e+01,-1.203578301135745576e+01
7.539096501751162416e-01,1.559328264990385904e+01,-2.099845103742991270e+01,-7.465007711297666937e+00,-4.401780746837354208e+00,-1.022449414647773480e+01,2.806421825352660449e+01,-1.206581303497954494e+01
7.543966719129555631e-01,1.564549970439453652e+01,-2.103712729635100587e+01,-7.443645707947265322e+00,-4.446445668863875156e+00,-1.023238728957135635e+01,2.808199921021828871e+01,-1.209533263423115557e+01
7.548836936507946627e-01,1.569754134381525290e+01,-2.107527995129235876e+01,-7.422681159983711474e+00,-4.491099716204178804e+00,-1.024004920053785739e+01,2.809950151677344721e+01,-1.212434312114181267e+01
7.553707153886338732e-01,1.574940082855851209e+01,-2.111290019068684742e+01,-7.402121068378343161e+00,-4.535736379001838792e+00,-1.024748145639536823e+01,2.811672254384312453e+01,-1.215284596531899375e+01
7.558577371264731948e-01,1.580107133859148405e+01,-2.114997932759532873e+01,-7.381972323630532351e+00,-4.580349068788883926e+00,-1.025468563302997005e+01,2.813365955116296391e+01,-1.218084279356519772e+01
7.563447588643124053e-01,1.585254597470651206e+01,-2.118650880158019589e+01,-7.362241703932885351e+00,-4.624931120332096413e+00,-1.026166330465725629e+01,2.815030968801864120e+01,-1.220833538946788011e+01
7.568317806021516159e-01,1.590381775977318846e+01,-2.122248018052243168e+01,-7.342935873376744027e+00,-4.669475793483898407e+00,-1.026841604330641466e+01,2.816666999374272962e+01,-1.223532569296273920e+01
7.573188023399908264e-01,1.595487963999098824e+01,-2.125788516238108627e+01,-7.324061380198240379e+00,-4.713976275036992902e+00,-1.027494541832658648e+01,2.818273739824260460e+01,-1.226181579986951320e+01
7.578058240778300370e-01,1.600572448614369492e+01,-2.129271557689642691e+01,-7.305624655064598016e+00,-4.758425680583695083e+00,-1.028125299591575015e+01,2.819850872255996777e+01,-1.228780796140117459e+01
7.582928458156692475e-01,1.605634509485443928e+01,-2.132696338723564722e+01,-7.287632009400956790e+00,-4.802817056379170779e+00,-1.028734033867192998e+01,2.821398067946127242e+01,-1.231330458364579172e+01
7.587798675535085691e-01,1.610673418984239191e+01,-2.136062069158188237e+01,-7.270089633757525149e+00,-4.847143381209213508e+00,-1.029320900516687409e+01,2.822914987405977527e+01,-1.233830822702161001e+01
7.592668892913477796e-01,1.615688442318019469e+01,-2.139367972466618184e+01,-7.253003596217177495e+00,-4.891397568261998785e+00,-1.029886054954208063e+01,2.824401280446861406e+01,-1.236282160570489097e+01
7.597539110291868791e-01,1.620678837655293947e+01,-2.142613285924260680e+01,-7.236379840843401468e+00,-4.935572467004329056e+00,-1.030429652112731098e+01,2.825856586248534086e+01,-1.238684758703099043e+01
7.602409327670260897e-01,1.625643856251813446e+01,-2.145797260750625668e+01,-7.220224186168686664e+00,-4.979660865062052189e+00,-1.030951846408143346e+01,2.827280533430763398e+01,-1.241038919086816605e+01
7.607279545048654112e-01,1.630582742576663335e+01,-2.148919162245439196e+01,-7.204542323723345909e+00,-5.023655490104500743e+00,-1.031452791705572025e+01,2.828672740128035556e+01,-1.243344958896450159e+01
7.612149762427046218e-01,1.635494734438537279e+01,-2.151978269919078812e+01,-7.189339816604596756e+00,-5.067549011733730957e+00,-1.031932641287956365e+01,2.830032814067386226e+01,-1.245603210426790319e+01
7.617019979805438323e-01,1.640379063112039404e+01,-2.154973877617266353e+01,-7.174622098086267385e+00,-5.111334043377253167e+00,-1.032391547826854072e+01,2.831360352649356216e+01,-1.247814021021875419e+01
7.621890197183830429e-01,1.645234953464188621e+01,-2.157905293640128264e+01,-7.160394470268665046e+00,-5.155003144185799080e+00,-1.032829663355497551e+01,2.832654943032087758e+01,-1.249977753001597414e+01
7.626760414562222534e-01,1.650061624080979072e+01,-2.160771840855503712e+01,-7.146662102769034242e+00,-5.198548820934708381e+00,-1.033247139244082824e+01,2.833916162218532619e+01,-1.252094783585569893e+01
7.631630631940614640e-01,1.654858287394101524e+01,-2.163572856806604605e+01,-7.133430031452241415e+00,-5.241963529930057319e+00,-1.033644126177306966e+01,2.835143577146806138e+01,-1.254165504814325516e+01
7.636500849319007855e-01,1.659624149807726923e+01,-2.166307693813927315e+01,-7.120703157202142641e+00,-5.285239678918452810e+00,-1.034020774134134335e+01,2.836336744783646679e+01,-1.256190323467768089e+01
7.641371066697398851e-01,1.664358411825481099e+01,-2.168975719071535835e+01,-7.108486244732936221e+00,-5.328369629001846519e+00,-1.034377232369822330e+01,2.837495212221035956e+01,-1.258169660980983728e+01
7.646241284075790956e-01,1.669060268177467066e+01,-2.171576314737579239e+01,-7.096783921441343956e+00,-5.371345696555874127e+00,-1.034713649400166879e+01,2.838618516775906286e+01,-1.260103953357287487e+01
7.651111501454184172e-01,1.673728907947442934e+01,-2.174108878019172408e+01,-7.085600676298864364e+00,-5.414160155152841547e+00,-1.035030172988008346e+01,2.839706186093017948e+01,-1.261993651078614675e+01
7.655981718832576277e-01,1.678363514700106407e+01,-2.176572821251540546e+01,-7.074940858784649400e+00,-5.456805237488868698e+00,-1.035326950131962320e+01,2.840757738250934139e+01,-1.263839219013182458e+01
7.660851936210968383e-01,1.682963266608510722e+01,-2.178967571971501016e+01,-7.064808677858620989e+00,-5.499273137315415561e+00,-1.035604127057402657e+01,2.841772681871142225e+01,-1.265641136320470572e+01
7.665722153589360488e-01,1.687527336581569060e+01,-2.181292572985228517e+01,-7.055208200975050303e+00,-5.541556011374746404e+00,-1.035861849209682362e+01,2.842750516230295332e+01,-1.267399896353487421e+01
7.670592370967752593e-01,1.692054897986807305e+01,-2.183547293694977398e+01,-7.046143263995329420e+00,-5.583646053376869922e+00,-1.036100255988870344e+01,2.843690730635239561e+01,-1.269116005869194197e+01
7.675462588346144699e-01,1.696545175795082372e+01,-2.185731303550207727e+01,-7.037616879527140767e+00,-5.625536148466401265e+00,-1.036319442939940494e+01,2.844592812198313325e+01,-1.270789965211604766e+01
7.680332805724537915e-01,1.700997372832598487e+01,-2.187844098994507647e+01,-7.029632598143610522e+00,-5.667218919372330355e+00,-1.036519539619385100e+01,2.845456267670352801e+01,-1.272422266130022805e+01
7.685203023102930020e-01,1.705410678149594972e+01,-2.189885170089359789e+01,-7.022193998181789354e+00,-5.708686840795300199e+00,-1.036700684488121560e+01,2.846280597872381790e+01,-1.274013413543958428e+01
7.690073240481321015e-01,1.709784277681833942e+01,-2.191854026325513516e+01,-7.015304482557635168e+00,-5.749932377658718785e+00,-1.036863013430553515e+01,2.847065294186884188e+01,-1.275563926225739309e+01
7.694943457859714231e-01,1.714117354649851421e+01,-2.193750196401551378e+01,-7.008967279738397060e+00,-5.790947990490346697e+00,-1.037006659786105800e+01,2.847809839048658986e+01,-1.277074336286721135e+01
7.699813675238106336e-01,1.718409089954139546e+01,-2.195573228005195077e+01,-7.003185444705269269e+00,-5.831726140733712427e+00,-1.037131754380273208e+01,2.848513706430260584e+01,-1.278545188668761767e+01
7.704683892616498442e-01,1.722658662566286836e+01,-2.197322687597374014e+01,-6.997961859906334681e+00,-5.872259295989603167e+00,-1.037238425555177734e+01,2.849176362322028311e+01,-1.279977040640980412e+01
7.709554109994890547e-01,1.726865249916049549e+01,-2.198998160199034402e+01,-6.993299236199825408e+00,-5.912539935187315798e+00,-1.037326799199634841e+01,2.849797265206692387e+01,-1.281370461301775698e+01
7.714424327373282653e-01,1.731028028274367614e+01,-2.200599249180693917e+01,-6.989200113787618740e+00,-5.952560553685871447e+00,-1.037396998778732460e+01,2.850375866528571578e+01,-1.282726031086121132e+01
7.719294544751674758e-01,1.735146173132318381e+01,-2.202125576054744016e+01,-6.985666863139075033e+00,-5.992313668305119911e+00,-1.037449145362917946e+01,2.850911611157349768e+01,-1.284044341278130830e+01
7.724164762130066864e-01,1.739218859576022780e+01,-2.203576780270510227e+01,-6.982701685905133182e+00,-6.031791822286754368e+00,-1.037483357656595651e+01,2.851403937846439973e+01,-1.285325993528893918e+01
7.729034979508460079e-01,1.743245262657478278e+01,-2.204952519012044121e+01,-6.980306615822687633e+00,-6.070987590185237259e+00,-1.037499752026234923e+01,2.851852279685929403e+01,-1.286571599379583120e+01
7.733905196886851074e-01,1.747224557761341401e+01,-2.206252466998675743e+01,-6.978483519609289587e+00,-6.109893582688570746e+00,-1.037498442527987841e+01,2.852256064550111958e+01,-1.287781779789832726e+01
7.738775414265243180e-01,1.751155920967661928e+01,-2.207476316288308382e+01,-6.977234097848102223e+00,-6.148502451369108002e+00,-1.037479540934816669e+01,2.852614715539602841e+01,-1.288957164671388966e+01
7.743645631643636396e-01,1.755038529410531112e+01,-2.208623776083461721e+01,-6.976559885863141020e+00,-6.186806893364106053e+00,-1.037443156763132102e+01,2.852927651418037414e+01,-1.290098392427030483e+01
7.748515849022028501e-01,1.758871561632704328e+01,-2.209694572540063007e+01,-6.976462254584840039e+00,-6.224799655986257285e+00,-1.037389397298942129e+01,2.853194287043355004e+01,-1.291206109494758536e+01
7.753386066400420606e-01,1.762654197936136669e+01,-2.210688448578986254e+01,-6.976942411405865130e+00,-6.262473541264175658e+00,-1.037318367623506710e+01,2.853414033793666249e+01,-1.292280969897262999e+01
7.758256283778812712e-01,1.766385620728485151e+01,-2.211605163700338750e+01,-6.978001401027250417e+00,-6.299821410412690170e+00,-1.037230170638511062e+01,2.853586299987705388e+01,-1.293323634796654886e+01
7.763126501157204817e-01,1.770065014865530983e+01,-2.212444493800496303e+01,-6.979640106294779933e+00,-6.336836188233108125e+00,-1.037124907090739079e+01,2.853710491299866092e+01,-1.294334772054471827e+01
7.767996718535596923e-01,1.773691567989557427e+01,-2.213206230991882961e+01,-6.981859249025700542e+00,-6.373510867443345163e+00,-1.037002675596264289e+01,2.853786011169821890e+01,-1.295315055796954162e+01
7.772866935913990138e-01,1.777264470863665480e+01,-2.213890183425503366e+01,-6.984659390825702197e+00,-6.409838512938001109e+00,-1.036863572664147348e+01,2.853812261206726930e+01,-1.296265165985593626e+01
7.777737153292381134e-01,1.780782917702023838e+01,-2.214496175116217813e+01,-6.988040933896182416e+00,-6.445812265978251965e+00,-1.036707692719643426e+01,2.853788641588010933e+01,-1.297185787992951056e+01
7.782607370670773239e-01,1.784246106496080486e+01,-2.215024045770772076e+01,-6.992004121831812746e+00,-6.481425348311808499e+00,-1.036535128126922523e+01,2.853714551452745951e+01,-1.298077612183748109e+01
7.787477588049166455e-01,1.787653239336688671e+01,-2.215473650618565316e+01,-6.996549040408379661e+00,-6.516671066222591513e+00,-1.036345969211296669e+01,2.853589389289605549e+01,-1.298941333501224982e+01
7.792347805427558560e-01,1.791003522732193787e+01,-2.215844860245173464e+01,-7.001675618360927444e+00,-6.551542814510406210e+00,-1.036140304280958979e+01,2.853412553319407508e+01,-1.299777651058776584e+01
7.797218022805950666e-01,1.794296167922459873e+01,-2.216137560428617093e+01,-7.007383628152158650e+00,-6.586034080400549051e+00,-1.035918219648230831e+01,2.853183441872232251e+01,-1.300587267736852759e+01
7.802088240184342771e-01,1.797530391188830023e+01,-2.216351651978380133e+01,-7.013672686731180939e+00,-6.620138447383264513e+00,-1.035679799650323041e+01,2.852901453759141148e+01,-1.301370889785134999e+01
7.806958457562734877e-01,1.800705414160033513e+01,-2.216487050577169526e+01,-7.020542256282473303e+00,-6.653849598983102354e+00,-1.035425126669601958e+01,2.852565988638463423e+01,-1.302129226429979703e+01
7.811828674941126982e-01,1.803820464114036781e+01,-2.216543686625429999e+01,-7.027991644965204898e+00,-6.687161322458215373e+00,-1.035154281153370448e+01,2.852176447376674773e+01,-1.302862989487137746e+01
7.816698892319520198e-01,1.806874774275827988e+01,-2.216521505088602595e+01,-7.036020007642772356e+00,-6.720067512429550582e+00,-1.034867341633154503e+01,2.851732232403860223e+01,-1.303572892979740239e+01
7.821569109697912303e-01,1.809867584111151118e+01,-2.216420465347133018e+01,-7.044626346602689715e+00,-6.752562174439900033e+00,-1.034564384743505450e+01,2.851232748063763012e+01,-1.304259652761558286e+01
7.826439327076303298e-01,1.812798139616180393e+01,-2.216240541049225143e+01,-7.053809512266738579e+00,-6.784639428442925890e+00,-1.034245485240304241e+01,2.850677400958406338e+01,-1.304923986145534087e+01
7.831309544454695404e-01,1.815665693603132524e+01,-2.215981719966344698e+01,-7.063568203891402497e+00,-6.816293512222076245e+00,-1.033910716018585063e+01,2.850065600287314993e+01,-1.305566611537580712e+01
7.836179761833088619e-01,1.818469505981825307e+01,-2.215644003851468469e+01,-7.073900970258588217e+00,-6.847518784739321518e+00,-1.033560148129861034e+01,2.849396758181311640e+01,-1.306188248075655345e+01
7.841049979211480725e-01,1.821208844037168717e+01,-2.215227408300085088e+01,-7.084806210356648926e+00,-6.878309729413889073e+00,-1.033193850798966018e+01,2.848670290030898045e+01,-1.306789615274103333e+01
7.845920196589872830e-01,1.823882982702613020e+01,-2.214731962613937100e+01,-7.096282174051685487e+00,-6.908660957330887697e+00,-1.032811891440400487e+01,2.847885614809221977e+01,-1.307371432673272160e+01
7.850790413968264936e-01,1.826491204829525472e+01,-2.214157709667519569e+01,-7.108326962749146993e+00,-6.938567210379790851e+00,-1.032414335674195804e+01,2.847042155389630480e+01,-1.307934419494399059e+01
7.855660631346657041e-01,1.829032801452511947e+01,-2.213504705777315706e+01,-7.120938530045691550e+00,-6.968023364322870172e+00,-1.032001247341277939e+01,2.846139338857800993e+01,-1.308479294299764639e+01
7.860530848725049147e-01,1.831507072050683504e+01,-2.212773020573792238e+01,-7.134114682371363259e+00,-6.997024431793489541e+00,-1.031572688518350489e+01,2.845176596818464176e+01,-1.309006774658124783e+01
7.865401066103442362e-01,1.833913324804862199e+01,-2.211962736876129654e+01,-7.147853079622072947e+00,-7.025565565224368925e+00,-1.031128719532283178e+01,2.844153365696704228e+01,-1.309517576815409257e+01
7.870271283481833358e-01,1.836250876850723657e+01,-2.211073950569712565e+01,-7.162151235782281411e+00,-7.053642059705622636e+00,-1.030669398974011663e+01,2.843069087033849485e+01,-1.310012415370689354e+01
7.875141500860225463e-01,1.838519054527895946e+01,-2.210106770486361683e+01,-7.177006519538099205e+00,-7.081249355772927245e+00,-1.030194783711945483e+01,2.841923207777941229e+01,-1.310492002957423985e+01
7.880011718238618679e-01,1.840717193624983139e+01,-2.209061318287306364e+01,-7.192416154880570289e+00,-7.108383042125330675e+00,-1.029704928904890160e+01,2.840715180568789222e+01,-1.310957049929968044e+01
7.884881935617010784e-01,1.842844639620534153e+01,-2.207937728348922235e+01,-7.208377221699270976e+00,-7.135038858273116347e+00,-1.029199888014476194e+01,2.839444464017617875e+01,-1.311408264055359396e+01
7.889752152995402890e-01,1.844900747919966832e+01,-2.206736147651203694e+01,-7.224886656366239279e+00,-7.161212697115603376e+00,-1.028679712817096714e+01,2.838110522981279260e+01,-1.311846350210373657e+01
7.894622370373794995e-01,1.846884884088419554e+01,-2.205456735668984791e+01,-7.241941252310126309e+00,-7.186900607448724720e+00,-1.028144453415360360e+01,2.836712828831073452e+01,-1.312272010083849594e+01
7.899492587752187100e-01,1.848796424079543499e+01,-2.204099664265908132e+01,-7.259537660580701157e+00,-7.212098796402607981e+00,-1.027594158249049272e+01,2.835250859716130023e+01,-1.312685941884284624e+01
7.904362805130579206e-01,1.850634754460246256e+01,-2.202665117591154598e+01,-7.277672390403576941e+00,-7.236803631809018533e+00,-1.027028874105589118e+01,2.833724100821394387e+01,-1.313088840052709116e+01
7.909233022508972422e-01,1.852399272631373961e+01,-2.201153291978894444e+01,-7.296341809725300109e+00,-7.261011644498719164e+00,-1.026448646130029729e+01,2.832132044620180267e+01,-1.313481394980818884e+01
7.914103239887364527e-01,1.854089387044329129e+01,-2.199564395850517329e+01,-7.315542145748609393e+00,-7.284719530528717790e+00,-1.025853517834536532e+01,2.830474191121323102e+01,-1.313864292734391803e+01
7.918973457265755522e-01,1.855704517413634136e+01,-2.197898649619581590e+01,-7.335269485458166372e+00,-7.307924153339425466e+00,-1.025243531107386197e+01,2.828750048110899229e+01,-1.314238214781965297e+01
7.923843674644148738e-01,1.857244094925442823e+01,-2.196156285599529312e+01,-7.355519776136415722e+00,-7.330622545841784188e+00,-1.024618726221481779e+01,2.826959131388547775e+01,-1.314603837728792968e+01
7.928713892022540843e-01,1.858707562441981764e+01,-2.194337547914147990e+01,-7.376288825869730559e+00,-7.352811912434157549e+00,-1.023979141842371199e+01,2.825100964998364717e+01,-1.314961833056067597e+01
7.933584109400932949e-01,1.860094374701939302e+01,-2.192442692410763883e+01,-7.397572304045027636e+00,-7.374489630949250696e+00,-1.023324815035775082e+01,2.823175081454381186e+01,-1.315312866865414776e+01
7.938454326779325054e-01,1.861403998516798453e+01,-2.190471986576210028e+01,-7.419365741836419836e+00,-7.395653254530870413e+00,-1.022655781274632325e+01,2.821181021960636670e+01,-1.315657599628662666e+01
7.943324544157717160e-01,1.862635912963103380e+01,-2.188425709455514223e+01,-7.441664532682354505e+00,-7.416300513440603481e+00,-1.021972074445645795e+01,2.819118336625822963e+01,-1.315996685942875999e+01
7.948194761536109265e-01,1.863789609570685357e+01,-2.186304151573358112e+01,-7.464463932752929409e+00,-7.436429316794476385e+00,-1.021273726855345210e+01,2.816986584672522653e+01,-1.316330774290669581e+01
7.953064978914501371e-01,1.864864592506799923e+01,-2.184107614858259083e+01,-7.487759061407582628e+00,-7.456037754229308590e+00,-1.020560769235655840e+01,2.814785334641016590e+01,-1.316660506805781949e+01
7.957935196292894586e-01,1.865860378756236315e+01,-2.181836412569530737e+01,-7.511544901642965399e+00,-7.475124097499212361e+00,-1.019833230748982622e+01,2.812514164587702581e+01,-1.316986519043931736e+01
7.962805413671285582e-01,1.866776498297354081e+01,-2.179490869226965799e+01,-7.535816300531155143e+00,-7.493686802001859881e+00,-1.019091138992798484e+01,2.810172662278074895e+01,-1.317309439758939149e+01
7.967675631049677687e-01,1.867612494274061419e+01,-2.177071320543270616e+01,-7.560567969648273490e+00,-7.511724508234718378e+00,-1.018334520003741694e+01,2.807760425374282320e+01,-1.317629890684117377e+01
7.972545848428070903e-01,1.868367923163733479e+01,-2.174578113359266140e+01,-7.585794485493096317e+00,-7.529236043181062321e+00,-1.017563398261235186e+01,2.805277061617310252e+01,-1.317948486318938173e+01
7.977416065806463008e-01,1.869042354941080220e+01,-2.172011605581809590e+01,-7.611490289896286399e+00,-7.546220421626053110e+00,-1.016777796690599978e+01,2.802722189003692677e+01,-1.318265833720966285e+01
7.982286283184855114e-01,1.869635373237955989e+01,-2.169372166124483670e+01,-7.637649690419709536e+00,-7.562676847402713953e+00,-1.015977736665688091e+01,2.800095435956850309e+01,-1.318582532303069321e+01
7.987156500563247219e-01,1.870146575499090247e+01,-2.166660174851027776e+01,-7.664266860746057120e+00,-7.578604714567572564e+00,-1.015163238011026436e+01,2.797396441492996644e+01,-1.318899173635892552e+01
7.992026717941639324e-01,1.870575573133788794e+01,-2.163876022521509057e+01,-7.691335841058869249e+00,-7.594003608506525893e+00,-1.014334319003463669e+01,2.794624855381624329e+01,-1.319216341255609137e+01
7.996896935320031430e-01,1.870922021014789749e+01,-2.161020086470830392e+01,-7.718850656786023556e+00,-7.608873762620206094e+00,-1.013491001075804654e+01,2.791780378762570791e+01,-1.319534569562911130e+01
8.001767152698424646e-01,1.871185625477586711e+01,-2.158092702403300578e+01,-7.746805534098682777e+00,-7.623216140244650774e+00,-1.012633316159094043e+01,2.788862784331956135e+01,-1.319854322408761504e+01
8.006637370076815641e-01,1.871366037425809381e+01,-2.155094254576425783e+01,-7.775194454176190817e+00,-7.637030777586705454e+00,-1.011761289025143995e+01,2.785871768185149833e+01,-1.320176142941718389e+01
8.011507587455207746e-01,1.871462922074090329e+01,-2.152025137796620058e+01,-7.804011268404932977e+00,-7.650317902403416248e+00,-1.010874942921269870e+01,2.782807037573400777e+01,-1.320500565712759311e+01
8.016377804833600962e-01,1.871475962211782118e+01,-2.148885754810604354e+01,-7.833249711164875784e+00,-7.663077983366889612e+00,-1.009974300065890240e+01,2.779668315346056318e+01,-1.320828112152683076e+01
8.021248022211993067e-01,1.871404858223695200e+01,-2.145676515951791785e+01,-7.862903403154578363e+00,-7.675311728272048661e+00,-1.009059381744085115e+01,2.776455340103221303e+01,-1.321159290367452854e+01
8.026118239590385173e-01,1.871249328109216847e+01,-2.142397838792470921e+01,-7.892965854677402859e+00,-7.687020082225037854e+00,-1.008130208401156303e+01,2.773167866343831989e+01,-1.321494594937903067e+01
8.030988456968777278e-01,1.871009107499808977e+01,-2.139050147801809132e+01,-7.923430468888836842e+00,-7.698204225812347090e+00,-1.007186799734192206e+01,2.769805664609159379e+01,-1.321834506723801361e+01
8.035858674347169384e-01,1.870683949674879543e+01,-2.135633874009646860e+01,-7.954290545005032520e+00,-7.708865573250587744e+00,-1.006229174781638669e+01,2.766368521621729570e+01,-1.322179492672271905e+01
8.040728891725561489e-01,1.870273625576034604e+01,-2.132149454676117628e+01,-7.985539281472519235e+00,-7.719005770517006759e+00,-1.005257352010871053e+01,2.762856240419672815e+01,-1.322530005630572525e+01
8.045599109103954705e-01,1.869777923819699339e+01,-2.128597332967059685e+01,-8.017169779099074134e+00,-7.728626693460671326e+00,-1.004271349403765967e+01,2.759268640486482482e+01,-1.322886484163237242e+01
8.050469326482346810e-01,1.869196650708125418e+01,-2.124977957635245929e+01,-8.049175044145751912e+00,-7.737730445894345443e+00,-1.003271184540285788e+01,2.755605557876210199e+01,-1.323249352373569998e+01
8.055339543860737805e-01,1.868529630238768391e+01,-2.121291782707410434e+01,-8.081547991380153562e+00,-7.746319357667063699e+00,-1.002256874680057663e+01,2.751866845334064493e+01,-1.323619019729502355e+01
8.060209761239131021e-01,1.867776704112042907e+01,-2.117539267177087581e+01,-8.114281447090840871e+00,-7.754395982717418256e+00,-1.001228436841958747e+01,2.748052372412445976e+01,-1.323995880893808952e+01
8.065079978617523127e-01,1.866937731737458606e+01,-2.113720874703269104e+01,-8.147368152062833602e+00,-7.761963097107483556e+00,-1.000185887881709235e+01,2.744162025582400588e+01,-1.324380315558677879e+01
8.069950195995915232e-01,1.866012590238126734e+01,-2.109837073314844957e+01,-8.180800764514451373e+00,-7.769023697037505727e+00,-9.991292445674616829e+00,2.740195708340488423e+01,-1.324772688284644673e+01
8.074820413374307337e-01,1.865001174453647437e+01,-2.105888335120871346e+01,-8.214571862995208917e+00,-7.775580996841238601e+00,-9.980585236533993765e+00,2.736153341311080922e+01,-1.325173348343880875e+01
8.079690630752699443e-01,1.863903396941371327e+01,-2.101875136026636781e+01,-8.248673949244903270e+00,-7.781638426961964505e+00,-9.969737419513341692e+00,2.732034862344076487e+01,-1.325582629567843185e+01
8.084560848131091548e-01,1.862719187976041368e+01,-2.097797955455537888e+01,-8.283099451013928416e+00,-7.787199631909263786e+00,-9.958749164003123155e+00,2.727840226608035579e+01,-1.326000850199281267e+01
8.089431065509483654e-01,1.861448495547806914e+01,-2.093657276076762130e+01,-8.317840724844698386e+00,-7.792268468196416720e+00,-9.947620641342190595e+00,2.723569406678744187e+01,-1.326428312748601890e+01
8.094301282887876869e-01,1.860091285358616986e+01,-2.089453583538774240e+01,-8.352890058814297802e+00,-7.796849002258528394e+00,-9.936352025473878413e+00,2.719222392623187190e+01,-1.326865303854597045e+01
8.099171500266267865e-01,1.858647540816994592e+01,-2.085187366208622706e+01,-8.388239675238242654e+00,-7.800945508351349922e+00,-9.924943493582187415e+00,2.714799192078962875e+01,-1.327312094149520938e+01
8.104041717644659970e-01,1.857117263031172527e+01,-2.080859114917031150e+01,-8.423881733335543132e+00,-7.804562466430770229e+00,-9.913395226707876873e+00,2.710299830329088167e+01,-1.327768938128537357e+01
8.108911935023053186e-01,1.855500470800625834e+01,-2.076469322709314014e+01,-8.459808331854786090e+00,-7.807704560013040584e+00,-9.901707410344744886e+00,2.705724350372262421e+01,-1.328236074023515911e+01
8.113782152401445291e-01,1.853797200605969309e+01,-2.072018484602104849e+01,-8.496011511661462734e+00,-7.810376674015633292e+00,-9.889880235015818144e+00,2.701072812988521576e+01,-1.328713723681192249e+01
8.118652369779837397e-01,1.852007506597231767e+01,-2.067507097345866285e+01,-8.532483258286523764e+00,-7.812583892578869538e+00,-9.877913896829651819e+00,2.696345296800330971e+01,-1.329202092445685501e+01
8.123522587158229502e-01,1.850131460580508502e+01,-2.062935659193232496e+01,-8.569215504436021646e+00,-7.814331496868153870e+00,-9.865808598016620579e+00,2.691541898329093740e+01,-1.329701369045371706e+01
8.128392804536621608e-01,1.848169152002994764e+01,-2.058304669673146492e+01,-8.606200132461976793e+00,-7.815624962856995595e+00,-9.853564547445273547e+00,2.686662732047082258e+01,-1.330211725484123164e+01
8.133263021915013713e-01,1.846120687936389970e+01,-2.053614629370808586e+01,-8.643428976794391261e+00,-7.816469959090622588e+00,-9.841181961118698140e+00,2.681707930424790476e+01,-1.330733316936893296e+01
8.138133239293406929e-01,1.843986193058678325e+01,-2.048866039713427156e+01,-8.680893826334486363e+00,-7.816872344430386477e+00,-9.828661062650940750e+00,2.676677643973707177e+01,-1.331266281649676131e+01
8.143003456671799034e-01,1.841765809634294726e+01,-2.044059402761788391e+01,-8.718586426809027401e+00,-7.816838165778783321e+00,-9.816002083723462945e+00,2.671572041284514754e+01,-1.331810740843812191e+01
8.147873674050190029e-01,1.839459697492655721e+01,-2.039195221007615544e+01,-8.756498483085938034e+00,-7.816373655785223029e+00,-9.803205264521599460e+00,2.666391309060703563e+01,-1.332366798624656390e+01
8.152743891428583245e-01,1.837068034005072548e+01,-2.034273997176746107e+01,-8.794621661451014205e+00,-7.815485230532448924e+00,-9.790270854151076563e+00,2.661135652147606478e+01,-1.332934541894608138e+01
8.157614108806975350e-01,1.834591014060048764e+01,-2.029296234038125135e+01,-8.832947591845778490e+00,-7.814179487203675833e+00,-9.777199111034592605e+00,2.655805293556871050e+01,-1.333514040270493872e+01
8.162484326185367456e-01,1.832028850036933676e+01,-2.024262434218582030e+01,-8.871467870066624073e+00,-7.812463201730420082e+00,-9.763990303288355932e+00,2.650400474486326274e+01,-1.334105346005312853e+01
8.167354543563759561e-01,1.829381771777978116e+01,-2.019173100023436263e+01,-8.910174059925044077e+00,-7.810343326421020471e+00,-9.750644709078738259e+00,2.644921454335298350e+01,-1.334708493914341254e+01
8.172224760942151667e-01,1.826650026558746731e+01,-2.014028733262899706e+01,-8.949057695369043941e+00,-7.807826987569829846e+00,-9.737162616958910277e+00,2.639368510715326011e+01,-1.335323501305589744e+01
8.177094978320543772e-01,1.823833879056918050e+01,-2.008829835084288362e+01,-8.988110282565781262e+00,-7.804921483047148278e+00,-9.723544326185539433e+00,2.633741939456311698e+01,-1.335950367914627179e+01
8.181965195698935878e-01,1.820933611319457057e+01,-2.003576905810043840e+01,-9.027323301945310519e+00,-7.801634279869801958e+00,-9.709790147015503692e+00,2.628042054608091860e+01,-1.336589075843756547e+01
8.186835413077329093e-01,1.817949522728160971e+01,-1.998270444781553223e+01,-9.066688210205576581e+00,-7.797973011752437955e+00,-9.695900400982649714e+00,2.622269188437415366e+01,-1.337239589505553994e+01
8.191705630455720089e-01,1.814881929963596363e+01,-1.992910950208794318e+01,-9.106196442278463365e+00,-7.793945476639514425e+00,-9.681875421154595429e+00,2.616423691420369124e+01,-1.337901855570762244e+01
8.196575847834112194e-01,1.811731166967390294e+01,-1.987498919025759747e+01,-9.145839413257233375e+00,-7.789559634217964934e+00,-9.667715552369536169e+00,2.610505932230194048e+01,-1.338575802920546920e+01
8.201446065212505410e-01,1.808497584902915278e+01,-1.982034846751715662e+01,-9.185608520284894496e+00,-7.784823603410586657e+00,-9.653421151453118298e+00,2.604516297720549645e+01,-1.339261342603108140e+01
8.206316282590897515e-01,1.805181552114351717e+01,-1.976519227358262043e+01,-9.225495144403879522e+00,-7.779745659850100026e+00,-9.638992587415327051e+00,2.598455192904190980e+01,-1.339958367794649341e+01
8.211186499969289621e-01,1.801783454084112890e+01,-1.970952553142183206e+01,-9.265490652366882074e+00,-7.774334233333895838e+00,-9.624430241627440097e+00,2.592323040927058742e+01,-1.340666753764713626e+01
8.216056717347681726e-01,1.798303693388656299e+01,-1.965335314604115879e+01,-9.305586398408907556e+00,-7.768597905259490233e+00,-9.609734507978931362e+00,2.586120283037792333e+01,-1.341386357845865263e+01
8.220926934726073831e-01,1.794742689652675693e+01,-1.959668000333041249e+01,-9.345773725980365043e+00,-7.762545406040679552e+00,-9.594905793014545381e+00,2.579847378552687687e+01,-1.342117019407740486e+01
8.225797152104465937e-01,1.791100879501661680e+01,-1.953951096896552997e+01,-9.386043969441496770e+00,-7.756185612504360449e+00,-9.579944516051273951e+00,2.573504804816041158e+01,-1.342858559835451260e+01
8.230667369482859153e-01,1.787378716512838039e+01,-1.948185088736958548e+01,-9.426388455717859216e+00,-7.749527545268066753e+00,-9.564851109275451790e+00,2.567093057155940983e+01,-1.343610782512351243e+01
8.235537586861250148e-01,1.783576671164482619e+01,-1.942370458073163419e+01,-9.466798505917079609e+00,-7.742580366098204436e+00,-9.549626017819829116e+00,2.560612648835465066e+01,-1.344373472807156134e+01
8.240407804239642253e-01,1.779695230783622506e+01,-1.936507684808398366e+01,-9.507265436906674694e+00,-7.735353375248945618e+00,-9.534269699820757893e+00,2.554064110999316739e+01,-1.345146398065426219e+01
8.245278021618035469e-01,1.775734899492102059e+01,-1.930597246443712578e+01,-9.547780562853130704e+00,-7.727856008781853525e+00,-9.518782626455308815e+00,2.547447992615864010e+01,-1.345929307605406144e+01
8.250148238996427574e-01,1.771696198151023083e+01,-1.924639617997299368e+01,-9.588335196722173492e+00,-7.720097835866184255e+00,-9.503165281958507293e+00,2.540764860414605053e+01,-1.346721932718223869e+01
8.255018456374819680e-01,1.767579664303586640e+01,-1.918635271929629482e+01,-9.628920651740097369e+00,-7.712088556059885747e+00,-9.487418163620576550e+00,2.534015298819076278e+01,-1.347523986672443819e+01
8.259888673753211785e-01,1.763385852116270058e+01,-1.912584678074374622e+01,-9.669528242816408437e+00,-7.703837996571269997e+00,-9.471541781764186041e+00,2.527199909875138673e+01,-1.348335164722988111e+01
8.264758891131603891e-01,1.759115332318424407e+01,-1.906488303575157062e+01,-9.710149287927544393e+00,-7.695356109501430453e+00,-9.455536659701786917e+00,2.520319313174734788e+01,-1.349155144124405403e+01
8.269629108509995996e-01,1.754768692140209652e+01,-1.900346612828090187e+01,-9.750775109461828905e+00,-7.686652969067259811e+00,-9.439403333672935048e+00,2.513374145775021162e+01,-1.349983584148507099e+01
8.274499325888389212e-01,1.750346535248940683e+01,-1.894160067430135186e+01,-9.791397035525616133e+00,-7.677738768805278724e+00,-9.423142352761667340e+00,2.506365062112960373e+01,-1.350820126106356689e+01
8.279369543266781317e-01,1.745849481683792703e+01,-1.887929126133284896e+01,-9.832006401210382052e+00,-7.668623818756080013e+00,-9.406754278793966861e+00,2.499292733915327247e+01,-1.351664393374618278e+01
8.284239760645172312e-01,1.741278167788869169e+01,-1.881654244804497367e+01,-9.872594549821458898e+00,-7.659318542629462989e+00,-9.390239686215124948e+00,2.492157850104095829e+01,-1.352515991426268194e+01
8.289109978023565528e-01,1.736633246144682019e+01,-1.875335876391502765e+01,-9.913152834067409103e+00,-7.649833474950295198e+00,-9.373599161947289815e+00,2.484961116697316186e+01,-1.353374507865657428e+01
8.293980195401957634e-01,1.731915385497974924e+01,-1.868974470894366391e+01,-9.953672617211068996e+00,-7.640179258185066047e+00,-9.356833305226940567e+00,2.477703256705347812e+01,-1.354239512467942852e+01
8.298850412780349739e-01,1.727125270689948522e+01,-1.862570475342908338e+01,-9.994145274181256866e+00,-7.630366639849116339e+00,-9.339942727422478441e+00,2.470385010022571137e+01,-1.355110557222863221e+01
8.303720630158741844e-01,1.722263602582837194e+01,-1.856124333779864344e+01,-1.003456219264622185e+01,-7.620406469594549925e+00,-9.322928051831762986e+00,2.463007133314461328e+01,-1.355987176382890169e+01
8.308590847537133950e-01,1.717331097984888899e+01,-1.849636487249928152e+01,-1.007491477404771452e+01,-7.610309696278859448e+00,-9.305789913459783236e+00,2.455570399900146228e+01,-1.356868886515722572e+01
8.313461064915526055e-01,1.712328489573694057e+01,-1.843107373794529380e+01,-1.011519443459672374e+01,-7.600087365014266183e+00,-9.288528958776234745e+00,2.448075599630320554e+01,-1.357755186561150929e+01
8.318331282293918161e-01,1.707256525882451470e+01,-1.836537427795249755e+01,-1.015539261138340166e+01,-7.589750613506256904e+00,-9.271145847458452494e+00,2.440523539113723217e+01,-1.358645557499375833e+01
8.323201499672311376e-01,1.702115970006349599e+01,-1.829927012768357386e+01,-1.019550131443936891e+01,-7.579310469062922273e+00,-9.253641461832343040e+00,2.432915069656239027e+01,-1.359539430163337848e+01
8.328071717050702372e-01,1.696907571979626184e+01,-1.823276523012164319e+01,-1.023551238444207456e+01,-7.568777663750204887e+00,-9.236016607060397732e+00,2.425251014487333023e+01,-1.360436263899997478e+01
8.332941934429094477e-01,1.691632087704394749e+01,-1.816586397295919042e+01,-1.027541732267935970e+01,-7.558162985657951971e+00,-9.218271956919155130e+00,2.417532182235782301e+01,-1.361335534188499174e+01
8.337812151807487693e-01,1.686290288711736807e+01,-1.809857067509976147e+01,-1.031520767978376085e+01,-7.547477301494263990e+00,-9.200408207285470041e+00,2.409759399319633033e+01,-1.362236697135939956e+01
8.342682369185879798e-01,1.680882961679573739e+01,-1.803088958905546946e+01,-1.035487505604863756e+01,-7.536731547375867812e+00,-9.182426075341679095e+00,2.401933509294796920e+01,-1.363139190064505613e+01
8.347552586564271904e-01,1.675410907955206241e+01,-1.796282490331002535e+01,-1.039441110174900196e+01,-7.525936719728950841e+00,-9.164326298787516478e+00,2.394055372210271670e+01,-1.364042432092464630e+01
8.352422803942664009e-01,1.669874943082530550e+01,-1.789438074464737127e+01,-1.043380751746699531e+01,-7.515103866300425928e+00,-9.146109635058822462e+00,2.386125863969982319e+01,-1.364945824709003475e+01
8.357293021321056115e-01,1.664275896333921878e+01,-1.782556118044585602e+01,-1.047305605442200971e+01,-7.504244077279587977e+00,-9.127776860552923921e+00,2.378145875701244805e+01,-1.365848752342918715e+01
8.362163238699448220e-01,1.658614610246787890e+01,-1.775637022093792439e+01,-1.051214851480559176e+01,-7.493368476530240407e+00,-9.109328769860825403e+00,2.370116313129842212e+01,-1.366750582925157076e+01
8.367033456077841436e-01,1.652891940164798612e+01,-1.768681182143539488e+01,-1.055107675212092389e+01,-7.482488212933215976e+00,-9.090766175006082861e+00,2.362038095961722206e+01,-1.367650668445205397e+01
8.371903673456233541e-01,1.647108753783780699e+01,-1.761688988452030813e+01,-1.058983267152702545e+01,-7.471614451839341697e+00,-9.072089904690479045e+00,2.353912157271322769e+01,-1.368548345501331553e+01
8.376773890834624536e-01,1.641265930702282816e+01,-1.754660826220122516e+01,-1.062840823018768255e+01,-7.460758366632816774e+00,-9.053300803546388664e+00,2.345739442896500293e+01,-1.369442935844677223e+01
8.381644108213017752e-01,1.635364361976812475e+01,-1.747597075803510691e+01,-1.066679543762500693e+01,-7.449931130405011537e+00,-9.034399731395899025e+00,2.337520910840081001e+01,-1.370333746917199491e+01
8.386514325591409857e-01,1.629404949681752512e+01,-1.740498112921492080e+01,-1.070498635607765081e+01,-7.439143907738737127e+00,-9.015387562516719910e+00,2.329257530678056654e+01,-1.371220072383461286e+01
8.391384542969801963e-01,1.623388606473929130e+01,-1.733364308862248038e+01,-1.074297310086375923e+01,-7.428407846602876674e+00,-8.996265184914763680e+00,2.320950282974357037e+01,-1.372101192656278279e+01
8.396254760348194068e-01,1.617316255161869165e+01,-1.726196030684712568e+01,-1.078074784074860659e+01,-7.417734070357487219e+00,-8.977033499603528810e+00,2.312600158702274911e+01,-1.372976375416206274e+01
8.401124977726586174e-01,1.611188828279718166e+01,-1.718993641416971840e+01,-1.081830279831685182e+01,-7.407133669869304882e+00,-8.957693419890167874e+00,2.304208158672496154e+01,-1.373844876124889325e+01
8.405995195104978279e-01,1.605007267665829573e+01,-1.711757500251239961e+01,-1.085563025034954698e+01,-7.396617695737709219e+00,-8.938245870668369619e+00,2.295775292967750048e+01,-1.374705938532251537e+01
8.410865412483370385e-01,1.598772524046031407e+01,-1.704487962735370843e+01,-1.089272252820577513e+01,-7.386197150631056196e+00,-8.918691787717911268e+00,2.287302580384081452e+01,-1.375558795177543914e+01
8.415735629861763600e-01,1.592485556621553044e+01,-1.697185380960936385e+01,-1.092957201820900437e+01,-7.375882981733496102e+00,-8.899032117011010712e+00,2.278791047878740628e+01,-1.376402667884235242e+01
8.420605847240154596e-01,1.586147332661635723e+01,-1.689850103747863841e+01,-1.096617116203806752e+01,-7.365686073302199155e+00,-8.879267814025405769e+00,2.270241730024700999e+01,-1.377236768248759269e+01
8.425476064618546701e-01,1.579758827100794605e+01,-1.682482476825602902e+01,-1.100251245712292913e+01,-7.355617239334967472e+00,-8.859399843064107216e+00,2.261655668471764713e+01,-1.378060298123111771e+01
8.430346281996939917e-01,1.573321022140774872e+01,-1.675082843010880751e+01,-1.103858845704503722e+01,-7.345687216348336435e+00,-8.839429176582036973e+00,2.253033911414333801e+01,-1.378872450091293800e+01
8.435216499375332022e-01,1.566834906857164000e+01,-1.667651542381995000e+01,-1.107439177194234325e+01,-7.335906656266071302e+00,-8.819356794519283227e+00,2.244377513065768781e+01,-1.379672407939610324e+01
8.440086716753724128e-01,1.560301476810671417e+01,-1.660188912449656939e+01,-1.110991506891911840e+01,-7.326286119418071507e+00,-8.799183683641139453e+00,2.235687533139369165e+01,-1.380459347120815039e+01
8.444956934132116233e-01,1.553721733663093119e+01,-1.652695288324398248e+01,-1.114515107246034908e+01,-7.316836067649741260e+00,-8.778910836884902480e+00,2.226965036335986525e+01,-1.381232435212109344e+01
8.449827151510508338e-01,1.547096684797932831e+01,-1.645171002880532285e+01,-1.118009256485083291e+01,-7.307566857541754501e+00,-8.758539252713392287e+00,2.218211091838243121e+01,-1.381990832366989252e+01
8.454697368888900444e-01,1.540427342945704048e+01,-1.637616386916668532e+01,-1.121473238659899252e+01,-7.298488733740273737e+00,-8.738069934475230838e+00,2.209426772811377049e+01,-1.382733691760942740e+01
8.459567586267293660e-01,1.533714725813894830e+01,-1.630031769312774870e+01,-1.124906343686532928e+01,-7.289611822397539243e+00,-8.717503889771835546e+00,2.200613155910703256e+01,-1.383460160030999653e+01
8.464437803645685765e-01,1.526959855721612236e+01,-1.622417477183813261e+01,-1.128307867389558261e+01,-7.280946124722981416e+00,-8.696842129831207302e+00,2.191771320795702849e+01,-1.384169377709129023e+01
8.469308021024076760e-01,1.520163759238888623e+01,-1.614773836029910115e+01,-1.131677111545854153e+01,-7.272501510644652001e+00,-8.676085668888397606e+00,2.182902349650714768e+01,-1.384860479649489129e+01
8.474178238402469976e-01,1.513327466830655155e+01,-1.607101169883084779e+01,-1.135013383928862929e+01,-7.264287712581147360e+00,-8.655235523572738288e+00,2.174007326712249721e+01,-1.385532595449527271e+01
8.479048455780862081e-01,1.506452012505412164e+01,-1.599399801450555358e+01,-1.138315998353299108e+01,-7.256314319323968753e+00,-8.634292712301881778e+00,2.165087337802954082e+01,-1.386184849864929269e+01
8.483918673159254187e-01,1.499538433468531018e+01,-1.591670052254566059e+01,-1.141584274720346315e+01,-7.248590770030239661e+00,-8.613258254682472526e+00,2.156143469872142049e+01,-1.386816363218420989e+01
8.488788890537646292e-01,1.492587769780255691e+01,-1.583912242768789369e+01,-1.144817539063310541e+01,-7.241126348325910733e+00,-8.592133170917621854e+00,2.147176810542982395e+01,-1.387426251802417276e+01
8.493659107916038398e-01,1.485601064018370288e+01,-1.576126692551288677e+01,-1.148015123593740583e+01,-7.233930176519378641e+00,-8.570918481221154295e+00,2.138188447666303205e+01,-1.388013628275525235e+01
8.498529325294430503e-01,1.478579360945521515e+01,-1.568313720374009179e+01,-1.151176366748025970e+01,-7.227011209925514379e+00,-8.549615205238511706e+00,2.129179468880992232e+01,-1.388577602052895976e+01
8.503399542672823719e-01,1.471523707181234109e+01,-1.560473644348856581e+01,-1.154300613234452655e+01,-7.220378231300126792e+00,-8.528224361474494586e+00,2.120150961181044380e+01,-1.389117279690424489e+01
8.508269760051215824e-01,1.464435150878581027e+01,-1.552606782050309064e+01,-1.157387214080732996e+01,-7.214039845384863980e+00,-8.506746966727666504e+00,2.111104010489211191e+01,-1.389631765262802965e+01
8.513139977429606819e-01,1.457314741405531855e+01,-1.544713450634589513e+01,-1.160435526682002383e+01,-7.208004473562517056e+00,-8.485184035531572633e+00,2.102039701237276148e+01,-1.390120160735425792e+01
8.518010194808000035e-01,1.450163529030959708e+01,-1.536793966955385216e+01,-1.163444914849286960e+01,-7.202280348622763562e+00,-8.463536579602603638e+00,2.092959115952933047e+01,-1.390581566330141250e+01
8.522880412186392141e-01,1.442982564615346774e+01,-1.528848647676149675e+01,-1.166414748858429462e+01,-7.196875509638349655e+00,-8.441805607294732283e+00,2.083863334853322158e+01,-1.391015080884854527e+01
8.527750629564784246e-01,1.435772899306126682e+01,-1.520877809378923473e+01,-1.169344405499495210e+01,-7.191797796951677313e+00,-8.419992123060882960e+00,2.074753435445143879e+01,-1.391419802206983114e+01
8.532620846943176351e-01,1.428535584237718226e+01,-1.512881768669729254e+01,-1.172233268126643324e+01,-7.187054847271805436e+00,-8.398097126921076239e+00,2.065630492131408502e+01,-1.391794827420761749e+01
8.537491064321568457e-01,1.421271670236229134e+01,-1.504860842280531052e+01,-1.175080726708455181e+01,-7.182654088881943011e+00,-8.376121613937371535e+00,2.056495575824815347e+01,-1.392139253308394764e+01
8.542361281699960562e-01,1.413982207528813362e+01,-1.496815347167710009e+01,-1.177886177878751539e+01,-7.178602736957281572e+00,-8.354066573695426712e+00,2.047349753567725372e+01,-1.392452176645064021e+01
8.547231499078352668e-01,1.406668245457736077e+01,-1.488745600607159858e+01,-1.180649024987852336e+01,-7.174907788993317936e+00,-8.331932989792985467e+00,2.038194088158795481e+01,-1.392732694527784254e+01
8.552101716456745883e-01,1.399330832199043861e+01,-1.480651920285848355e+01,-1.183368678154337239e+01,-7.171576020344549107e+00,-8.309721839334841320e+00,2.029029637786154794e+01,-1.392979904698109550e+01
8.556971933835136879e-01,1.391971014486003533e+01,-1.472534624390046609e+01,-1.186044554317230570e+01,-7.168613979873678765e+00,-8.287434092434923016e+00,2.019857455667324686e+01,-1.393192905858687425e+01
8.561842151213528984e-01,1.384589837337095908e+01,-1.464394031689982434e+01,-1.188676077288703503e+01,-7.166027985711142634e+00,-8.265070711724671781e+00,2.010678589695601559e+01,-1.393370797983668297e+01
8.566712368591922200e-01,1.377188343788781033e+01,-1.456230461621172978e+01,-1.191262677807204184e+01,-7.163824121125136557e+00,-8.242632651868547100e+00,2.001494082093203275e+01,-1.393512682622963084e+01
8.571582585970314305e-01,1.369767574632877682e+01,-1.448044234362228089e+01,-1.193803793591076712e+01,-7.162008230502055817e+00,-8.220120859086087250e+00,1.992304969070946186e+01,-1.393617663200349277e+01
8.576452803348706411e-01,1.362328568158627284e+01,-1.439835670909242893e+01,-1.196298869392644271e+01,-7.160585915437327031e+00,-8.197536270680700454e+00,1.983112280494567869e+01,-1.393684845305429931e+01
8.581323020727098516e-01,1.354872359899421674e+01,-1.431605093146728258e+01,-1.198747357052762119e+01,-7.159562530936705471e+00,-8.174879814575273684e+00,1.973917039557662534e+01,-1.393713336979443262e+01
8.586193238105490622e-01,1.347399982384227890e+01,-1.423352823915128340e+01,-1.201148715555828161e+01,-7.158943181727996929e+00,-8.152152408854506760e+00,1.964720262461263900e+01,-1.393702248994919302e+01
8.591063455483882727e-01,1.339912464893653343e+01,-1.415079187074855760e+01,-1.203502411085279178e+01,-7.158732718683157081e+00,-8.129354961313953964e+00,1.955522958100000608e+01,-1.393650695129193906e+01
8.595933672862275943e-01,1.332410833220690272e+01,-1.406784507566898235e+01,-1.205807917079537539e+01,-7.158935735350886453e+00,-8.106488369015844242e+00,1.946326127754907986e+01,-1.393557792431760944e+01
8.600803890240668048e-01,1.324896109436139824e+01,-1.398469111469984050e+01,-1.208064714288438246e+01,-7.159556564599621531e+00,-8.083553517851612469e+00,1.937130764792841120e+01,-1.393422661485490366e+01
8.605674107619059043e-01,1.317369311658708853e+01,-1.390133326054304064e+01,-1.210272290830119957e+01,-7.160599275370903349e+00,-8.060551282111246607e+00,1.927937854372526161e+01,-1.393244426661684976e+01
8.610544324997452259e-01,1.309831453829745485e+01,-1.381777479831758448e+01,-1.212430142248384435e+01,-7.162067669543261239e+00,-8.037482524059223365e+00,1.918748373157182741e+01,-1.393022216368992261e+01
8.615414542375844364e-01,1.302283545492697137e+01,-1.373401902602814317e+01,-1.214537771570520519e+01,-7.163965278906473166e+00,-8.014348093517392968e+00,1.909563289033845024e+01,-1.392755163296164511e+01
8.620284759754236470e-01,1.294726591577177288e+01,-1.365006925499841728e+01,-1.216594689365606285e+01,-7.166295362246249745e+00,-7.991148827454377823e+00,1.900383560839200214e+01,-1.392442404648671683e+01
8.625154977132628575e-01,1.287161592187779746e+01,-1.356592881027104269e+01,-1.218600413803268090e+01,-7.169060902539316160e+00,-7.967885549581977145e+00,1.891210138092162651e+01,-1.392083082379168246e+01
8.630025194511020681e-01,1.279589542397496871e+01,-1.348160103097215057e+01,-1.220554470712906436e+01,-7.172264604259043885e+00,-7.944559069958092579e+00,1.882043960732976728e+01,-1.391676343411795358e+01
8.634895411889412786e-01,1.272011432045805712e+01,-1.339708927064159205e+01,-1.222456393643414252e+01,-7.175908890791341754e+00,-7.921170184596402208e+00,1.872885958868937450e+01,-1.391221339860354078e+01
8.639765629267806002e-01,1.264428245541520468e+01,-1.331239689752961119e+01,-1.224305723923319356e+01,-7.179995901961096827e+00,-7.897719675083042290e+00,1.863737052526839477e+01,-1.390717229240313202e+01
8.644635846646198107e-01,1.256840949014806519e+01,-1.322752739758621132e+01,-1.226102008886939743e+01,-7.184527212374477223e+00,-7.874208284756732290e+00,1.854598133167468177e+01,-1.390163192018697913e+01
8.649506064024589103e-01,1.249250420961849528e+01,-1.314248499434012807e+01,-1.227844785289199514e+01,-7.189502431853922459e+00,-7.850636579649909130e+00,1.845469962984438794e+01,-1.389558531437539557e+01
8.654376281402981208e-01,1.241657600806708217e+01,-1.305727347879729194e+01,-1.229533596442841770e+01,-7.194922577321761104e+00,-7.827005216850658087e+00,1.836353388703247091e+01,-1.388902472977556890e+01
8.659246498781374424e-01,1.234063436005416747e+01,-1.297189654488357924e+01,-1.231167994925660558e+01,-7.200788709758912276e+00,-7.803314863206706420e+00,1.827249266620673751e+01,-1.388194229129467061e+01
8.664116716159766529e-01,1.226468863864884717e+01,-1.288635792910128330e+01,-1.232747540767863725e+01,-7.207101519998586170e+00,-7.779566162774060878e+00,1.818158436512285192e+01,-1.387433023683571776e+01
8.668986933538158635e-01,1.218874811332231189e+01,-1.280066141265911028e+01,-1.234271801306170424e+01,-7.213861329265155220e+00,-7.755759736049038899e+00,1.809081721336676196e+01,-1.386618092082655629e+01
8.673857150916550740e-01,1.211282194787611211e+01,-1.271481082353208869e+01,-1.235740351041486562e+01,-7.221068089774298926e+00,-7.731896179221358523e+00,1.800019926946804460e+01,-1.385748681767769419e+01
8.678727368294942845e-01,1.203691919840491131e+01,-1.262881003845118322e+01,-1.237152771500172399e+01,-7.228721385394397458e+00,-7.707976063448252368e+00,1.790973841808369471e+01,-1.384824052516882453e+01
8.683597585673334951e-01,1.196104881129404696e+01,-1.254266298482272113e+01,-1.238508651098884705e+01,-7.236820432369215794e+00,-7.683999934149594147e+00,1.781944236725265185e+01,-1.383843476776427117e+01
8.688467803051728167e-01,1.188521962125162901e+01,-1.245637364257755664e+01,-1.239807585013008762e+01,-7.245364080101837523e+00,-7.659968310324094531e+00,1.772931864572089822e+01,-1.382806239985714036e+01
8.693338020430120272e-01,1.180944034937552978e+01,-1.236994604595013669e+01,-1.241049175048671849e+01,-7.254350811999849213e+00,-7.635881683886504234e+00,1.763937460033728399e+01,-1.381711640894228132e+01
8.698208237808511267e-01,1.173371960125478708e+01,-1.228338428518717151e+01,-1.242233029518340359e+01,-7.263778746381842844e+00,-7.611740519025826046e+00,1.754961739351988470e+01,-1.380558991871807351e+01
8.703078455186904483e-01,1.165806586510581511e+01,-1.219669250818613548e+01,-1.243358763119999466e+01,-7.273645637445122603e+00,-7.587545251584589145e+00,1.746005400079297232e+01,-1.379347619211694642e+01
8.707948672565296588e-01,1.158248750994345144e+01,-1.210987492206379201e+01,-1.244425996819920677e+01,-7.283948876294699559e+00,-7.563296288459187444e+00,1.737069120839492697e+01,-1.378076863426477772e+01
8.712818889943688694e-01,1.150699278378637125e+01,-1.202293579465410645e+01,-1.245434357739005193e+01,-7.294685492033571528e+00,-7.538994007021157628e+00,1.728153561095635737e+01,-1.376746079536900602e+01
8.717689107322080799e-01,1.143158981189739087e+01,-1.193587945593621669e+01,-1.246383479042717646e+01,-7.305852152914248165e+00,-7.514638754559569200e+00,1.719259360924915114e+01,-1.375354637353558296e+01
8.722559324700472905e-01,1.135628659505840155e+01,-1.184871029939211340e+01,-1.247272999834601848e+01,-7.317445167551544394e+00,-7.490230847744407505e+00,1.710387140800607852e+01,-1.373901921751470745e+01
8.727429542078865010e-01,1.128109100787996155e+01,-1.176143278329406527e+01,-1.248102565053377511e+01,-7.329460486196635038e+00,-7.465770572111010139e+00,1.701537501381103823e+01,-1.372387332937533344e+01
8.732299759457258226e-01,1.120601079714555937e+01,-1.167405143192186756e+01,-1.248871825373623956e+01,-7.341893702072381345e+00,-7.441258181565507890e+00,1.692711023305989571e+01,-1.370810286710852033e+01
8.737169976835650331e-01,1.113105358019065783e+01,-1.158657083670992272e+01,-1.249580437110044251e+01,-7.354740052769932035e+00,-7.416693897911328826e+00,1.683908266999213765e+01,-1.369170214715952660e+01
8.742040194214041327e-01,1.105622684331622807e+01,-1.149899565732395068e+01,-1.250228062125315276e+01,-7.367994421706566044e+00,-7.392077910396706919e+00,1.675129772479289869e+01,-1.367466564688873376e+01
8.746910411592434542e-01,1.098153794023705565e+01,-1.141133062266755260e+01,-1.250814367741521238e+01,-7.381651339644834664e+00,-7.367410375283204083e+00,1.666376059176575453e+01,-1.365698800696131698e+01
8.751780628970826648e-01,1.090699409056489699e+01,-1.132358053181876478e+01,-1.251339026655169206e+01,-7.395704986272912507e+00,-7.342691415435364632e+00,1.657647625757634557e+01,-1.363866403366577984e+01
8.756650846349218753e-01,1.083260237832596751e+01,-1.123575025489599533e+01,-1.251801716855787383e+01,-7.410149191846286953e+00,-7.317921119931258822e+00,1.648944949956627681e+01,-1.361968870116122865e+01
8.761521063727610859e-01,1.075836975051338662e+01,-1.114784473385406827e+01,-1.252202121548113212e+01,-7.424977438890666193e+00,-7.293099543694152587e+00,1.640268488413792269e+01,-1.360005715365343804e+01
8.766391281106002964e-01,1.068430301567417651e+01,-1.105986898320991330e+01,-1.252539929077854275e+01,-7.440182863966144922e+00,-7.268226707145192478e+00,1.631618676520976763e+01,-1.357976470749976627e+01
8.771261498484395069e-01,1.061040884253099570e+01,-1.097182809069806808e+01,-1.252814832861045069e+01,-7.455758259492670348e+00,-7.243302595877093353e+00,1.622995928274242061e+01,-1.355880685324278545e+01
8.776131715862787175e-01,1.053669375863848501e+01,-1.088372721785594521e+01,-1.253026531316976921e+01,-7.471696075636753420e+00,-7.218327160348890992e+00,1.614400636133525424e+01,-1.353717925757277740e+01
8.781001933241180391e-01,1.046316414907435188e+01,-1.079557160053889042e+01,-1.253174727804716682e+01,-7.487988422259460819e+00,-7.193300315601699246e+00,1.605833170889365746e+01,-1.351487776521896755e+01
8.785872150619571386e-01,1.038982625516517011e+01,-1.070736654936511023e+01,-1.253259130563209744e+01,-7.504627070925606880e+00,-7.168221940995541885e+00,1.597293881536707083e+01,-1.349189840076961744e+01
8.790742367997963491e-01,1.031668617324663551e+01,-1.061911745009012265e+01,-1.253279452654962434e+01,-7.521603456974353286e+00,-7.143091879967128577e+00,1.588783095155733527e+01,-1.346823737042081248e+01
8.795612585376356707e-01,1.024374985345881939e+01,-1.053082976391130643e+01,-1.253235411913312625e+01,-7.538908681650918986e+00,-7.117909939808772180e+00,1.580301116799807026e+01,-1.344389106365414577e+01
8.800482802754748812e-01,1.017102309857592068e+01,-1.044250902770212264e+01,-1.253126730893280616e+01,-7.556533514299611731e+00,-7.092675891468269711e+00,1.571848229390451301e+01,-1.341885605484315747e+01
8.805353020133140918e-01,1.009851156287063745e+01,-1.035416085417593735e+01,-1.252953136826004510e+01,-7.574468394618195433e+00,-7.067389469369812716e+00,1.563424693619385586e+01,-1.339312910478852636e+01
8.810223237511533023e-01,1.002622075101334964e+01,-1.026579093197989145e+01,-1.252714361576760105e+01,-7.592703434973416599e+00,-7.042050371255949237e+00,1.555030747857649942e+01,-1.336670716218211119e+01
8.815093454889925129e-01,9.954156017005965751e+00,-1.017740502571841787e+01,-1.252410141606563165e+01,-7.611228422777850611e+00,-7.016658258050597397e+00,1.546666608071774363e+01,-1.333958736499978315e+01
8.819963672268317234e-01,9.882322563150323091e+00,-1.008900897590654644e+01,-1.252040217937356381e+01,-7.630032822928016323e+00,-6.991212753743031527e+00,1.538332467747021859e+01,-1.331176704182299275e+01
8.824833889646710450e-01,9.810725439051410035e+00,-1.000060869885297699e+01,-1.251604336120777461e+01,-7.649105780303730562e+00,-6.965713445292957218e+00,1.530028497817687061e+01,-1.328324371308920959e+01
8.829704107025102555e-01,9.739369540655237856e+00,-9.912210186473082274e+00,-1.251102246210514579e+01,-7.668436122328748716e+00,-6.940159882556596216e+00,1.521754846604473776e+01,-1.325401509227112484e+01
8.834574324403493550e-01,9.668259609321276926e+00,-9.823819506031441051e+00,-1.250533702738241715e+01,-7.688012361592662991e+00,-6.914551578233783857e+00,1.513511639758917049e+01,-1.322407908698460233e+01
8.839444541781886766e-01,9.597400230929700626e+00,-9.735442799814320480e+00,-1.249898464693141165e+01,-7.707822698534078754e+00,-6.888888007836125205e+00,1.505298980214878846e+01,-1.319343380002549004e+01
8.844314759160278872e-01,9.526795835023303738e+00,-9.647086284731990702e+00,-1.249196295505006127e+01,-7.727855024185014798e+00,-6.863168609676183252e+00,1.497116948147117910e+01,-1.316207753033521044e+01
8.849184976538670977e-01,9.456450693983967426e+00,-9.558756251850628161e+00,-1.248426963030926906e+01,-7.748096922976635881e+00,-6.837392784877661001e+00,1.488965600936898959e+01,-1.313000877389509213e+01
8.854055193917063082e-01,9.386368922243979895e+00,-9.470459065854177183e+00,-1.247590239545566249e+01,-7.768535675606186075e+00,-6.811559897406672448e+00,1.480844973144691856e+01,-1.309722622454957985e+01
8.858925411295455188e-01,9.316554475531869883e+00,-9.382201164435921115e+00,-1.246685901735010482e+01,-7.789158261965232199e+00,-6.785669274123985240e+00,1.472755076489915638e+01,-1.306372877475816452e+01
8.863795628673847293e-01,9.247011150153079839e+00,-9.293989057619835847e+00,-1.245713730694210319e+01,-7.809951364129142704e+00,-6.759720204858354009e+00,1.464695899837758830e+01,-1.302951551627615956e+01
8.868665846052240509e-01,9.177742582305137731e+00,-9.205829327011718632e+00,-1.244673511927999598e+01,-7.830901369407857970e+00,-6.733711942500823611e+00,1.456667409193054219e+01,-1.299458574076421336e+01
8.873536063430632614e-01,9.108752247427686299e+00,-9.117728624980141916e+00,-1.243565035355703863e+01,-7.851994373457905851e+00,-6.707643703120115042e+00,1.448669547701224403e+01,-1.295893894032668214e+01
8.878406280809023610e-01,9.040043459587119301e+00,-9.029693673767217987e+00,-1.242388095319330255e+01,-7.873216183455668649e+00,-6.681514666099047872e+00,1.440702235656297958e+01,-1.292257480797881364e+01
8.883276498187415715e-01,8.971619370895700385e+00,-8.941731264528867129e+00,-1.241142490595335879e+01,-7.894552321332005462e+00,-6.655323974291875722e+00,1.432765370515951986e+01,-1.288549323804250690e+01
8.888146715565808931e-01,8.903482970965812981e+00,-8.853848256305402842e+00,-1.239828024409986362e+01,-7.915988027067990096e+00,-6.629070734202865189e+00,1.424858826923686550e+01,-1.284769432647123466e+01
8.893016932944201036e-01,8.835637086398374862e+00,-8.766051574921288392e+00,-1.238444504458296613e+01,-7.937508262052042518e+00,-6.602754016185695463e+00,1.416982456737987484e+01,-1.280917837110342461e+01
8.897887150322593142e-01,8.768084380306433445e+00,-8.678348211815336555e+00,-1.236991742926553606e+01,-7.959097712498243382e+00,-6.576372854664065848e+00,1.409136089068627307e+01,-1.276994587184488239e+01
8.902757367700985247e-01,8.700827351872870707e+00,-8.590745222799888836e+00,-1.235469556518421896e+01,-7.980740792926003913e+00,-6.549926248373141746e+00,1.401319530319948292e+01,-1.272999753077976592e+01
8.907627585079377353e-01,8.633868335943276406e+00,-8.503249726750478743e+00,-1.233877766484634364e+01,-8.002421649700924178e+00,-6.523413160622217433e+00,1.393532564241281513e+01,-1.268933425221053746e+01
8.912497802457769458e-01,8.567209502653422959e+00,-8.415868904225151326e+00,-1.232216198656268347e+01,-8.024124164636877055e+00,-6.496832519578350507e+00,1.385774951984410741e+01,-1.264795714262674586e+01
8.917368019836162674e-01,8.500852857090981374e+00,-8.328609996012986016e+00,-1.230484683481600428e+01,-8.045831958659539040e+00,-6.470183218570909389e+00,1.378046432168052071e+01,-1.260586751060233901e+01
8.922238237214554779e-01,8.434800238992663068e+00,-8.241480301613417936e+00,-1.228683056066549817e+01,-8.067528395530946028e+00,-6.443464116417397136e+00,1.370346720949487462e+01,-1.256306686662213146e+01
8.927108454592945774e-01,8.369053322475215495e+00,-8.154487177644197615e+00,-1.226811156218701804e+01,-8.089196585635527015e+00,-6.416674037770006223e+00,1.362675512103160891e+01,-1.251955692283670096e+01
8.931978671971338990e-01,8.303613615801843650e+00,-8.067638036180195371e+00,-1.224868828494915718e+01,-8.110819389827264914e+00,-6.389811773483494939e+00,1.355032477106432154e+01,-1.247533959274639237e+01
8.936848889349731095e-01,8.238482461182725203e+00,-7.980940343021126537e+00,-1.222855922252519889e+01,-8.132379423338184310e+00,-6.362876081003861373e+00,1.347417265232319394e+01,-1.243041699081390128e+01
8.941719106728123201e-01,8.173661034610601561e+00,-7.894401615889674595e+00,-1.220772291704080459e+01,-8.153859059748088001e+00,-6.335865684778223539e+00,1.339829503649358422e+01,-1.238479143200574484e+01
8.946589324106515306e-01,8.109150345730931519e+00,-7.808029422559166655e+00,-1.218617795975767493e+01,-8.175240435015533436e+00,-6.308779276685641868e+00,1.332268797528508131e+01,-1.233846543126257878e+01
8.951459541484907412e-01,8.044951237746202466e+00,-7.721831378910436250e+00,-1.216392299169290503e+01,-8.196505451570232026e+00,-6.281615516488831652e+00,1.324734730157060447e+01,-1.229144170289799121e+01
8.956329758863299517e-01,7.981064387356371803e+00,-7.635815146920251095e+00,-1.214095670427434648e+01,-8.217635782466333083e+00,-6.254373032307418256e+00,1.317226863059786268e+01,-1.224372315992681060e+01
8.961199976241692733e-01,7.917490304731987116e+00,-7.549988432577039887e+00,-1.211727784003161190e+01,-8.238612875597482343e+00,-6.227050421111474776e+00,1.309744736126905806e+01,-1.219531291332124034e+01
8.966070193620084838e-01,7.854229333523598200e+00,-7.464358983728398123e+00,-1.209288519332301703e+01,-8.259417957972745583e+00,-6.199646249236708151e+00,1.302287867749317840e+01,-1.214621427119653241e+01
8.970940410998475834e-01,7.791281629516408458e+00,-7.378934802650076286e+00,-1.206777742680513654e+01,-8.280032214852626637e+00,-6.172158995604759113e+00,1.294855745761259236e+01,-1.209643089594950283e+01
8.975810628376869049e-01,7.728647342627790628e+00,-7.293724060527053688e+00,-1.204195304386501775e+01,-8.300437239628983832e+00,-6.144587092315697774e+00,1.287447854149578141e+01,-1.204596660734228486e+01
8.980680845755261155e-01,7.666326643117828077e+00,-7.208734486206004988e+00,-1.201541093265399418e+01,-8.320614436352055776e+00,-6.116929084239273173e+00,1.280063694672777252e+01,-1.199482496003687260e+01
8.985551063133653260e-01,7.604319530511981284e+00,-7.123973856607899613e+00,-1.198815002618573899e+01,-8.340545003254717926e+00,-6.089183483540997699e+00,1.272702747070581708e+01,-1.194300971526663169e+01
8.990421280512045366e-01,7.542625834284285347e+00,-7.039450005392074772e+00,-1.196016929265670647e+01,-8.360209951554141483e+00,-6.061348767479255883e+00,1.265364468972413903e+01,-1.189052484665817566e+01
8.995291497890437471e-01,7.481245217931642877e+00,-6.955170817856664023e+00,-1.193146773641784009e+01,-8.379590118999017179e+00,-6.033423380083532628e+00,1.258048296662783905e+01,-1.183737453435663234e+01
9.000161715268829576e-01,7.420177182997168330e+00,-6.871144225890270185e+00,-1.190204439893664556e+01,-8.398666183274745123e+00,-6.005405733815677216e+00,1.250753645838038075e+01,-1.178356315921993769e+01
9.005031932647221682e-01,7.359421073042672568e+00,-6.787378202974929664e+00,-1.187189835974963437e+01,-8.417418675266491235e+00,-5.977294211214258191e+00,1.243479912354465355e+01,-1.172909529708228504e+01
9.009902150025614898e-01,7.298976077570215715e+00,-6.703880759240333553e+00,-1.184102873740517836e+01,-8.435827992180207957e+00,-5.949087166521965564e+00,1.236226472967763002e+01,-1.167397571308659288e+01
9.014772367404005893e-01,7.238841235892805592e+00,-6.620659936569404991e+00,-1.180943469039672777e+01,-8.453874410521523330e+00,-5.920782927296144749e+00,1.228992686063866913e+01,-1.161820935608618122e+01
9.019642584782397998e-01,7.179015440954032101e+00,-6.537723803754868612e+00,-1.177711541808634799e+01,-8.471538098932612115e+00,-5.892379796002260584e+00,1.221777892381117780e+01,-1.156180135311532631e+01
9.024512802160791214e-01,7.119497443097015044e+00,-6.455080451707482680e+00,-1.174407016161872619e+01,-8.488799130886940603e+00,-5.863876051590589000e+00,1.214581415723817770e+01,-1.150475700392914291e+01
9.029383019539183319e-01,7.060285853782330534e+00,-6.372737988715278412e+00,-1.171029820482551997e+01,-8.505637497241927747e+00,-5.835269951055878757e+00,1.207402563667125150e+01,-1.144708177561245677e+01
9.034253236917575425e-01,7.001379149254969292e+00,-6.290704535754062299e+00,-1.167579887512003722e+01,-8.522033118649563477e+00,-5.806559730980099587e+00,1.200240628253304465e+01,-1.138878129725767430e+01
9.039123454295967530e-01,6.942775674160514221e+00,-6.208988221849316425e+00,-1.164057154438233788e+01,-8.537965857824916682e+00,-5.777743609058254570e+00,1.193094886679348221e+01,-1.132986135471189471e+01
9.043993671674359636e-01,6.884473645110328555e+00,-6.127597179489284507e+00,-1.160461562983471673e+01,-8.553415531672563077e+00,-5.748819785607287791e+00,1.185964601975948796e+01,-1.127032788539300334e+01
9.048863889052751741e-01,6.826471154195880686e+00,-6.046539540089332476e+00,-1.156793059490754416e+01,-8.568361923270954250e+00,-5.719786445058028690e+00,1.178849023677829955e+01,-1.121018697317493995e+01
9.053734106431144957e-01,6.768766172452123975e+00,-5.965823429507580933e+00,-1.153051595009546304e+01,-8.582784793714683502e+00,-5.690641757430201508e+00,1.171747388485436048e+01,-1.114944484334194286e+01
9.058604323809537062e-01,6.711356553270026559e+00,-5.885456963611875203e+00,-1.149237125380405189e+01,-8.596663893814673330e+00,-5.661383879790554019e+00,1.164658920917984375e+01,-1.108810785761205331e+01
9.063474541187928057e-01,6.654240035758123284e+00,-5.805448243897868288e+00,-1.145349611318672700e+01,-8.609978975656295219e+00,-5.632010957693976749e+00,1.157582833957867940e+01,-1.102618250922950871e+01
9.068344758566321273e-01,6.597414248053166119e+00,-5.725805353158455624e+00,-1.141389018497209129e+01,-8.622709804015418200e+00,-5.602521126607710400e+00,1.150518329686414454e+01,-1.096367541812631607e+01
9.073214975944713379e-01,6.540876710580015185e+00,-5.646536351204626492e+00,-1.137355317628176010e+01,-8.634836167632318649e+00,-5.572912513318717842e+00,1.143464599911027690e+01,-1.090059332615305010e+01
9.078085193323105484e-01,6.484624839260371587e+00,-5.567649270637279102e+00,-1.133248484543836021e+01,-8.646337890343586352e+00,-5.543183237323956014e+00,1.136420826783649751e+01,-1.083694309237847619e+01
9.082955410701497589e-01,6.428655948670823683e+00,-5.489152112670545591e+00,-1.129068500276404841e+01,-8.657194842071920249e+00,-5.513331412203850590e+00,1.129386183410611721e+01,-1.077273168845845674e+01
9.087825628079889695e-01,6.372967255149859511e+00,-5.411052843006276092e+00,-1.124815351136937025e+01,-8.667386949673796082e+00,-5.483355146978772687e+00,1.122359834453827254e+01,-1.070796619407387951e+01
9.092695845458281800e-01,6.317555879854037215e+00,-5.333359387759841752e+00,-1.120489028793250874e+01,-8.676894207645148072e+00,-5.453252547448611764e+00,1.115340936723351284e+01,-1.064265379243770404e+01
9.097566062836675016e-01,6.262418851763204231e+00,-5.256079629437149237e+00,-1.116089530346884118e+01,-8.685696688684879874e+00,-5.423021717515381646e+00,1.108328639761291434e+01,-1.057680176587102849e+01
9.102436280215067121e-01,6.207553110634876248e+00,-5.179221402963026577e+00,-1.111616858409102271e+01,-8.693774554116336262e+00,-5.392660760488962701e+00,1.101322086417088997e+01,-1.051041749144839166e+01
9.107306497593458117e-01,6.152955509907609866e+00,-5.102792491760721028e+00,-1.107071021175923775e+01,-8.701108064166723111e+00,-5.362167780375816761e+00,1.094320413414138926e+01,-1.044350843671195861e+01
9.112176714971850222e-01,6.098622819553527918e+00,-5.026800623882749619e+00,-1.102452032502200119e+01,-8.707677588104377975e+00,-5.331540883150819532e+00,1.087322751907783314e+01,-1.037608215545494517e+01
9.117046932350243438e-01,6.044551728879970831e+00,-4.951253468193102414e+00,-1.097759911974726776e+01,-8.713463614234008503e+00,-5.300778178012204300e+00,1.080328228034663596e+01,-1.030814628357411955e+01
9.121917149728635543e-01,5.990738849280189626e+00,-4.876158630600563093e+00,-1.092994684984392251e+01,-8.718446759749841846e+00,-5.269877778619483699e+00,1.073335963453422970e+01,-1.023970853499135814e+01
9.126787367107027649e-01,5.937180716933158742e+00,-4.801523650343417771e+00,-1.088156382797367350e+01,-8.722607780446686832e+00,-5.238837804314516511e+00,1.066345075876773763e+01,-1.017077669764430325e+01
9.131657584485419754e-01,5.883873795452407407e+00,-4.727355996325256271e+00,-1.083245042625322263e+01,-8.725927580288928453e+00,-5.207656381325564965e+00,1.059354679594910031e+01,-1.010135862954605201e+01
9.136527801863811860e-01,5.830814478484084518e+00,-4.653663063502301078e+00,-1.078260707694696485e+01,-8.728387220837406701e+00,-5.176331643954497963e+00,1.052363885990301107e+01,-1.003146225491403953e+01
9.141398019242203965e-01,5.777999092254004765e+00,-4.580452169321794109e+00,-1.073203427314996361e+01,-8.729967930534266785e+00,-5.144861735747021214e+00,1.045371804043823794e+01,-9.961095560367963841e+00
9.146268236620597181e-01,5.725423898063789707e+00,-4.507730550211686449e+00,-1.068073256946127536e+01,-8.730651113845686595e+00,-5.113244810645948490e+00,1.038377540832256329e+01,-9.890266591196734680e+00
9.151138453998989286e-01,5.673085094736264544e+00,-4.435505358121796249e+00,-1.062870258264784695e+01,-8.730418360262557798e+00,-5.081479034127654337e+00,1.031380202017152925e+01,-9.818983447694742850e+00
9.156008671377380281e-01,5.620978821009636306e+00,-4.363783657115827275e+00,-1.057594499229844054e+01,-8.729251453159038832e+00,-5.049562584321396486e+00,1.024378892325028190e+01,-9.747254281566794631e+00
9.160878888755773497e-01,5.569101157881041431e+00,-4.292572420015042134e+00,-1.052246054146826459e+01,-8.727132378509073973e+00,-5.017493653111887220e+00,1.017372716018948964e+01,-9.675087292402558603e+00
9.165749106134165602e-01,5.517448130899163417e+00,-4.221878525093113232e+00,-1.046825003731386872e+01,-8.724043333460805627e+00,-4.985270447224896095e+00,1.010360777361467832e+01,-9.602490724219963525e+00
9.170619323512557708e-01,5.466015712405742910e+00,-4.151708752822038662e+00,-1.041331435171834841e+01,-8.719966734768936689e+00,-4.952891189295814733e+00,1.003342181068898320e+01,-9.529472862077547290e+00
9.175489540890949813e-01,5.414799823726381689e+00,-4.082069782669544011e+00,-1.035765442190696994e+01,-8.714885227084970154e+00,-4.920354118921412834e+00,9.963160327569694275e+00,-9.456042028756044715e+00
9.180359758269341919e-01,5.363796337310333229e+00,-4.012968189947689446e+00,-1.030127125105319585e+01,-8.708781691105361489e+00,-4.887657493694571365e+00,9.892814393778277093e+00,-9.382206581509022314e+00
9.185229975647734024e-01,5.313001078819509893e+00,-3.944410442712751319e+00,-1.024416590887512690e+01,-8.701639251577690359e+00,-4.854799590222199868e+00,9.822375096484085688e+00,-9.307974908882657772e+00
9.190100193026127240e-01,5.262409829166366571e+00,-3.876402898716271750e+00,-1.018633953222216348e+01,-8.693441285164597687e+00,-4.821778705126051001e+00,9.751833544701467460e+00,-9.233355427604452714e+00
9.194970410404519345e-01,5.212018326501159926e+00,-3.808951802407631870e+00,-1.012779332565227719e+01,-8.684171428165788242e+00,-4.788593156026793807e+00,9.681180873400718312e+00,-9.158356579541290898e+00
9.199840627782910341e-01,5.161822268148005044e+00,-3.742063281987514145e+00,-1.006852856199938273e+01,-8.673813584097832319e+00,-4.755241282510964673e+00,9.610408247532287618e+00,-9.082986828726255624e+00
9.204710845161303556e-01,5.111817312490224197e+00,-3.675743346512919896e+00,-1.000854658293126853e+01,-8.662351931131976102e+00,-4.721721447081116629e+00,9.539506865964815674e+00,-9.007254658454771246e+00
9.209581062539695662e-01,5.061999080804810980e+00,-3.609997883053503109e+00,-9.947848799498020256e+00,-8.649770929389845264e+00,-4.688032036089054166e+00,9.468467965336815340e+00,-8.931168568449923129e+00
9.214451279918087767e-01,5.012363159045775340e+00,-3.544832653898815522e+00,-9.886436692670409698e+00,-8.636055328097025807e+00,-4.654171460651970627e+00,9.397282823821569764e+00,-8.854737072096481754e+00
9.219321497296480983e-01,4.962905099576752299e+00,-3.480253293817141991e+00,-9.824311813869050170e+00,-8.621190172594602075e+00,-4.620138157551804348e+00,9.325942764805938978e+00,-8.777968693744341522e+00
9.224191714674871978e-01,4.913620422852931213e+00,-3.416265307365804915e+00,-9.761475785484018175e+00,-8.605160811208667937e+00,-4.585930590117774486e+00,9.254439160482993643e+00,-8.700871966081274778e+00
9.229061932053264083e-01,4.864504619051241541e+00,-3.352874066251715135e+00,-9.697930301384040774e+00,-8.587952901977613962e+00,-4.551547249091472125e+00,9.182763435357108150e+00,-8.623455427573748722e+00
9.233932149431656189e-01,4.815553149650927622e+00,-3.290084806744866697e+00,-9.633677127417346497e+00,-8.569552419237444596e+00,-4.516986653475804303e+00,9.110907069664413882e+00,-8.545727619978411127e+00
9.238802366810049405e-01,4.766761448961797321e+00,-3.227902627141201464e+00,-9.568718101901623641e+00,-8.549945660065070285e+00,-4.482247351366196675e+00,9.038861602704910680e+00,-8.467697085921018996e+00
9.243672584188440400e-01,4.718124925602761977e+00,-3.166332485278364750e+00,-9.503055136105283296e+00,-8.529119250579352496e+00,-4.447327920765498099e+00,8.966618636089759065e+00,-8.389372366545782000e+00
9.248542801566832505e-01,4.669638963928787412e+00,-3.105379196101802464e+00,-9.436690214718554515e+00,-8.507060152100143213e+00,-4.412226970381595059e+00,8.894169836901212989e+00,-8.310761999232994413e+00
9.253413018945225721e-01,4.621298930660294069e+00,-3.045047423377796214e+00,-9.369625397487940432e+00,-8.483755682398797404e+00,-4.376943142350397942e+00,8.821506950055953311e+00,-8.231874507913124361e+00
9.258283236323617826e-01,4.573100666576314310e+00,-2.985341142420349758e+00,-9.301862932985505594e+00,-8.459194858925899396e+00,-4.341475291332344888e+00,8.748622653448830278e+00,-8.152717704835765744e+00
9.263153453702009932e-01,4.525039940704931318e+00,-2.926264289232181959e+00,-9.233405144846569712e+00,-8.433366632220577586e+00,-4.305822276244956726e+00,8.675509560127112607e+00,-8.073299470526267285e+00
9.268023671080402037e-01,4.477112247342966533e+00,-2.867820947966180256e+00,-9.164254376106441669e+00,-8.406259513058508048e+00,-4.269982892614843983e+00,8.602159897296004942e+00,-7.993628039106564387e+00
9.272893888458794143e-01,4.429313094166949405e+00,-2.810015017043535401e+00,-9.094413051428754002e+00,-8.377862458269104806e+00,-4.233955981042003103e+00,8.528566024969219228e+00,-7.913711587357783017e+00
9.277764105837186248e-01,4.381638005055857654e+00,-2.752850206030573510e+00,-9.023883678146139786e+00,-8.348164876091404452e+00,-4.197740428365733578e+00,8.454720440769412093e+00,-7.833558230516775467e+00
9.282634323215579464e-01,4.334082522860914999e+00,-2.696330032596565118e+00,-8.952668847268366648e+00,-8.317156631397697453e+00,-4.161335168803512730e+00,8.380615784626657572e+00,-7.753176018159596339e+00
9.287504540593971569e-01,4.286642212122519169e+00,-2.640457819552587626e+00,-8.880771234457981222e+00,-8.284828050784902587e+00,-4.124739185062936464e+00,8.306244843375065301e+00,-7.672572930171964067e+00
9.292374757972362564e-01,4.239312661734175869e+00,-2.585236691971330991e+00,-8.808193600973273973e+00,-8.251169927533638315e+00,-4.087951509426567043e+00,8.231600555247279516e+00,-7.591756872806514345e+00
9.297244975350755780e-01,4.192089487553548821e+00,-2.530669574387912846e+00,-8.734938794578717136e+00,-8.216173526435053276e+00,-4.050971224809813975e+00,8.156676014267127073e+00,-7.510735674827043518e+00
9.302115192729147886e-01,4.144968334960722700e+00,-2.476759188081872676e+00,-8.661009750423080078e+00,-8.179830588485446086e+00,-4.013797465791888897e+00,8.081464474540480225e+00,-7.429517083739869854e+00
9.306985410107539991e-01,4.097944881363337899e+00,-2.423508048439909857e+00,-8.586409491884616330e+00,-8.142133335448505704e+00,-3.976429419619600836e+00,8.005959354443843878e+00,-7.348108762111777992e+00
9.311855627485933207e-01,4.051014838648949734e+00,-2.370918462399819848e+00,-8.511141131383983094e+00,-8.103074474285374862e+00,-3.938866327184271654e+00,7.930154240711232205e+00,-7.266518283975147874e+00
9.316725844864324202e-01,4.004173955584496625e+00,-2.318992525975434926e+00,-8.435207871164568161e+00,-8.062647201452467272e+00,-3.901107483971621548e+00,7.854042892419134780e+00,-7.184753131320008812e+00
9.321596062242716307e-01,3.957418020162698280e+00,-2.267732121862406025e+00,-8.358613004040059025e+00,-8.020845207066880533e+00,-3.863152240984569108e+00,7.777619244869237392e+00,-7.102820690672777992e+00
9.326466279621109523e-01,3.910742861895732503e+00,-2.217138917125232922e+00,-8.281359914109769349e+00,-7.977662678939721808e+00,-3.825000005639153322e+00,7.700877413369584090e+00,-7.020728249762269613e+00
9.331336496999501628e-01,3.864144354055911279e+00,-2.167214360965164399e+00,-8.203452077441241386e+00,-7.933094306477094904e+00,-3.786650242633388341e+00,7.623811696913583624e+00,-6.938482994272456850e+00
9.336206714377892624e-01,3.817618415863397452e+00,-2.117959682569096280e+00,-8.124893062720277115e+00,-7.887135284448759442e+00,-3.748102474789078098e+00,7.546416581757032560e+00,-6.856092004682096785e+00
9.341076931756284729e-01,3.771161014621050800e+00,-2.069375889039509531e+00,-8.045686531868421199e+00,-7.839781316624597096e+00,-3.709356283866666715e+00,7.468686744893255458e+00,-6.773562253191371063e+00
9.345947149134677945e-01,3.724768167796408846e+00,-2.021463763405473735e+00,-7.965836240628034304e+00,-7.791028619278821843e+00,-3.670411311353101613e+00,7.390617057426373648e+00,-6.690900600735524506e+00
9.350817366513070050e-01,3.678435945050725131e+00,-1.974223862714622912e+00,-7.885346039114705441e+00,-7.740873924561930686e+00,-3.631267259222695554e+00,7.312202587842576484e+00,-6.608113794085369364e+00
9.355687583891462156e-01,3.632160470215008985e+00,-1.927656516206051718e+00,-7.804219872337022856e+00,-7.689314483740277595e+00,-3.591923890670887243e+00,7.233438605179308034e+00,-6.525208463034602779e+00
9.360557801269854261e-01,3.585937923213267986e+00,-1.881761823564367386e+00,-7.722461780683981480e+00,-7.636348070303531799e+00,-3.552381030821129659e+00,7.154320582092727143e+00,-6.442191117674254563e+00
9.365428018648246367e-01,3.539764541932796771e+00,-1.836539653254668725e+00,-7.640075900379715179e+00,-7.581972982939789496e+00,-3.512638567404690715e+00,7.074844197823091818e+00,-6.359068145753946411e+00
9.370298236026638472e-01,3.493636624041534411e+00,-1.791989640938550954e+00,-7.557066463905733222e+00,-7.526188048378435802e+00,-3.472696451413479934e+00,6.995005341058248227e+00,-6.275845810130116220e+00
9.375168453405031688e-01,3.447550528752518328e+00,-1.748111187971115976e+00,-7.473437800390543728e+00,-7.468992624100733835e+00,-3.432554697725848758e+00,6.914800112695111522e+00,-6.192530246301135577e+00
9.380038670783423793e-01,3.401502678535466284e+00,-1.704903459979034031e+00,-7.389194335966862148e+00,-7.410386600918211109e+00,-3.392213385705439510e+00,6.834224828499344540e+00,-6.109127460029465162e+00
9.384908888161814788e-01,3.355489560775372304e+00,-1.662365385519542826e+00,-7.304340594096077055e+00,-7.350370405418674480e+00,-3.351672659772951146e+00,6.753276021662890649e+00,-6.025643325050578092e+00
9.389779105540208004e-01,3.309507729378187157e+00,-1.620495654820467424e+00,-7.218881195860218369e+00,-7.288945002279972663e+00,-3.310932729950918141e+00,6.671950445259630769e+00,-5.942083580868857240e+00
9.394649322918600109e-01,3.263553806323750806e+00,-1.579292718601390311e+00,-7.132820860221640302e+00,-7.226111896451706151e+00,-3.269993872381607769e+00,6.590245074599328845e+00,-5.858453830640661941e+00
9.399519540296992215e-01,3.217624483165556271e+00,-1.538754786975599531e+00,-7.046164404249676494e+00,-7.161873135204323226e+00,-3.228856429817702267e+00,6.508157109479205005e+00,-5.774759539143904163e+00
9.404389757675384320e-01,3.171716522477796563e+00,-1.498879828433236527e+00,-6.958916743315161746e+00,-7.096231310046237084e+00,-3.187520812086147792e+00,6.425683976333918856e+00,-5.691006030834897977e+00
9.409259975053776426e-01,3.125826759249411779e+00,-1.459665568905359256e+00,-6.871082891252163094e+00,-7.029189558508528890e+00,-3.145987496524919713e+00,6.342823330283424710e+00,-5.607198487991980507e+00
9.414130192432168531e-01,3.079952102225248733e+00,-1.421109490909054252e+00,-6.782667960487265724e+00,-6.960751565797451690e+00,-3.104257028392803708e+00,6.259573057078960723e+00,-5.523341948946108637e+00
9.419000409810561747e-01,3.034089535194280707e+00,-1.383208832773519692e+00,-6.693677162136235204e+00,-6.890921566314620605e+00,-3.062330021252150924e+00,6.175931274947011218e+00,-5.439441306398329345e+00
9.423870627188953852e-01,2.988236118225007676e+00,-1.345960587947255371e+00,-6.604115806068318051e+00,-6.819704345045066063e+00,-3.020207157324717340e+00,6.091896336331524608e+00,-5.355501305824383884e+00
9.428740844567344848e-01,2.942388988847778997e+00,-1.309361504386106434e+00,-6.513989300937659266e+00,-6.747105238812800110e+00,-2.977889187820347949e+00,6.007466829533865571e+00,-5.271526543965898703e+00
9.433611061945738063e-01,2.896545363184281019e+00,-1.273408084022421116e+00,-6.423303154182331554e+00,-6.673130137404191586e+00,-2.935376933238713626e+00,5.922641580250973981e+00,-5.187521467408679143e+00
9.438481279324130169e-01,2.850702537024281114e+00,-1.238096582315279415e+00,-6.332062971991137879e+00,-6.597785484559401503e+00,-2.892671283644218772e+00,5.837419653011876264e+00,-5.103490371248214252e+00
9.443351496702522274e-01,2.804857886849133397e+00,-1.203423007881561313e+00,-6.240274459237223681e+00,-6.521078278831000219e+00,-2.849773198913596595e+00,5.751800352511675207e+00,-5.019437397841556958e+00
9.448221714080915490e-01,2.759008870802609259e+00,-1.169383122208155656e+00,-6.147943419379631180e+00,-6.443016074310706998e+00,-2.806683708956716039e+00,5.665783224844011201e+00,-4.935366535646542374e+00
9.453091931459306485e-01,2.713153029608765809e+00,-1.135972439445162241e+00,-6.055075754332170490e+00,-6.363606981223790093e+00,-2.763403913910351228e+00,5.579368058631509975e+00,-4.851281618147851304e+00
9.457962148837698590e-01,2.667287987436827823e+00,-1.103186226280038484e+00,-5.961677464299601326e+00,-6.282859666391070519e+00,-2.719934984304852588e+00,5.492554886054115570e+00,-4.767186322869855886e+00
9.462832366216090696e-01,2.621411452713267920e+00,-1.071019501892839232e+00,-5.867754647581504557e+00,-6.200783353558881217e+00,-2.676278161203952344e+00,5.405343983775717120e+00,-4.683084170476629282e+00
9.467702583594483912e-01,2.575521218880863383e+00,-1.039467037992415355e+00,-5.773313500343379978e+00,-6.117387823596519780e+00,-2.632434756317431290e+00,5.317735873768623556e+00,-4.598978523958673570e+00
9.472572800972876017e-01,2.529615165104937446e+00,-1.008523358933641534e+00,-5.678360316355352211e+00,-6.032683414561658353e+00,-2.588406152086887957e+00,5.229731324036233531e+00,-4.514872587906728185e+00
9.477443018351267012e-01,2.483691256926618962e+00,-9.781827419156337022e-01,-5.582901486698250260e+00,-5.946681021633359876e+00,-2.544193801744446315e+00,5.141331349233700720e+00,-4.430769407872428900e+00
9.482313235729660228e-01,2.437747546863207493e+00,-9.484392172610320859e-01,-5.486943499437098026e+00,-5.859392096912778847e+00,-2.499799229344448648e+00,5.052537211186614918e+00,-4.346671869815891043e+00
9.487183453108052333e-01,2.391782174955650486e+00,-9.192865687762026283e-01,-5.390492939262189864e+00,-5.770828649091818363e+00,-2.455224029768202421e+00,4.963350419307842820e+00,-4.262582699640296902e+00
9.492053670486444439e-01,2.345793369263032613e+00,-8.907183341925166697e-01,-5.293556487097373697e+00,-5.681003242989183022e+00,-2.410469868701622165e+00,4.873772730912249607e+00,-4.178504462813247500e+00
9.496923887864836544e-01,2.299779446304385022e+00,-8.627278056887281998e-01,-5.196140919676329517e+00,-5.589928998954744266e+00,-2.365538482586106106e+00,4.783806151429929265e+00,-4.094439564075512017e+00
9.501794105243228650e-01,2.253738811447071111e+00,-8.353080304940136980e-01,-5.098253109085243651e+00,-5.497619592140691402e+00,-2.320431678541924114e+00,4.693452934516529673e+00,-4.010390247235731565e+00
9.506664322621620755e-01,2.207669959242893665e+00,-8.084518115725296550e-01,-4.999900022274146316e+00,-5.404089251641400082e+00,-2.275151334265178349e+00,4.602715582062787192e+00,-3.926358595053244027e+00
9.511534540000013971e-01,2.161571473710924174e+00,-7.821517083885969335e-01,-4.901088720535118348e+00,-5.309352759500715280e+00,-2.229699397897464852e+00,4.511596844101525505e+00,-3.842346529207147032e+00
9.516404757378406076e-01,2.115442028567337207e+00,-7.564000377530186725e-01,-4.801826358947542062e+00,-5.213425449586353011e+00,-2.184077887868367984e+00,4.420099718612394923e+00,-3.758355810352151494e+00
9.521274974756797072e-01,2.069280387402674837e+00,-7.311888747504110553e-01,-4.702120185791820894e+00,-5.116323206333281526e+00,-2.138288892711400990e+00,4.328227451225538758e+00,-3.674388038262031309e+00
9.526145192135190287e-01,2.023085403805785720e+00,-7.065100537475198506e-01,-4.601977541929363369e+00,-5.018062463353387237e+00,-2.092334570852413034e+00,4.235983534822294949e+00,-3.590444652059164632e+00
9.531015409513582393e-01,1.976856021435262400e+00,-6.823551694826430758e-01,-4.501405860151094451e+00,-4.918660201914139662e+00,-2.046217150371477445e+00,4.143371709034886941e+00,-3.506526930531834729e+00
9.535885626891974498e-01,1.930591274037618987e+00,-6.587155782358831146e-01,-4.400412664492615811e+00,-4.818133949284185036e+00,-1.999938928737414745e+00,4.050395959643471322e+00,-3.422635992537787608e+00
9.540755844270367714e-01,1.884290288923298196e+00,-6.355824022853349131e-01,-4.299005576091426306e+00,-4.716501727021078949e+00,-1.953502273135137912e+00,3.957060515577210946e+00,-3.338772791332431655e+00
9.545626061648758709e-01,1.837952274284736509e+00,-6.129466132364230768e-01,-4.197192343088568478e+00,-4.613781560135028492e+00,-1.906909605661141871e+00,3.863369754851660343e+00,-3.254938131106498211e+00
9.550496279027150814e-01,1.791576448700240132e+00,-5.907990352891859809e-01,-4.094980746455307852e+00,-4.509992003349366563e+00,-1.860163381900171053e+00,3.769328177908461974e+00,-3.171132786813378068e+00
9.555366496405544030e-01,1.745162114566289668e+00,-5.691302589592384109e-01,-3.992378647163910887e+00,-4.405152199077968511e+00,-1.813266123874934355e+00,3.674940526704645549e+00,-3.087357385843860769e+00
9.560236713783936136e-01,1.698708667546301676e+00,-5.479306419765802572e-01,-3.889393997950782556e+00,-4.299281805394504552e+00,-1.766220422603199225e+00,3.580211787612417318e+00,-3.003612392477339021e+00
9.565106931162327131e-01,1.652215594041836599e+00,-5.271903146985932320e-01,-3.786034841597238021e+00,-4.192400984037321088e+00,-1.719028936513444794e+00,3.485147185385446988e+00,-2.919898112349814667e+00
9.569977148540719236e-01,1.605682468692687159e+00,-5.068991854895839033e-01,-3.682309309217400628e+00,-4.084530388489939767e+00,-1.671694389872252495e+00,3.389752177176781345e+00,-2.836214696879161501e+00
9.574847365919112452e-01,1.559108951905842311e+00,-4.870469460668808148e-01,-3.578225618553282583e+00,-3.975691152137189821e+00,-1.624219571223424419e+00,3.294032446608381015e+00,-2.752562147647655166e+00
9.579717583297504557e-01,1.512494787413258823e+00,-4.676230768134447269e-01,-3.473792072276829401e+00,-3.865904876496788045e+00,-1.576607331838770776e+00,3.197993897892107640e+00,-2.668940320741618244e+00
9.584587800675896663e-01,1.465839799858402515e+00,-4.486168520569733253e-01,-3.369017056298908130e+00,-3.755193619526303372e+00,-1.528860584180518511e+00,3.101642650002147228e+00,-2.585348931048163212e+00
9.589458018054288768e-01,1.419143892411736552e+00,-4.300173453155964332e-01,-3.263909038085587522e+00,-3.643579884005901715e+00,-1.480982300375528249e+00,3.004985030899155252e+00,-2.501787556509294852e+00
9.594328235432680874e-01,1.372407044414984956e+00,-4.118134345100663563e-01,-3.158476564981356205e+00,-3.531086605996482497e+00,-1.432975510701140376e+00,2.908027571805844591e+00,-2.418255642333103861e+00
9.599198452811072979e-01,1.325629309054246585e+00,-3.939938071424846644e-01,-3.052728262539434301e+00,-3.417737143373383191e+00,-1.384843302082734207e+00,2.810777001534123354e+00,-2.334752505162177361e+00
9.604068670189466195e-01,1.278810811061942498e+00,-3.765469654415585232e-01,-2.946672832859128288e+00,-3.303555264435583005e+00,-1.336588816602967356e+00,2.713240240863755037e+00,-2.251277337199166340e+00
9.608938887567858300e-01,1.231951744447639996e+00,-3.594612314744045634e-01,-2.840319052930372123e+00,-3.188565136590567395e+00,-1.288215250022763270e+00,2.615424396972660936e+00,-2.167829210289656139e+00
9.613809104946249295e-01,1.185052370257642096e+00,-3.427247522248504374e-01,-2.733675772985122432e+00,-3.072791315114510535e+00,-1.239725850313900146e+00,2.517336757918573475e+00,-2.084407079962044662e+00
9.618679322324642511e-01,1.138113014363426601e+00,-3.263255046382813607e-01,-2.626751914855907533e+00,-2.956258731988063104e+00,-1.191123916203329580e+00,2.418984787172298034e+00,-2.001009789424690766e+00
9.623549539703034617e-01,1.091134065279059762e+00,-3.102513006330515077e-01,-2.519556470341691501e+00,-2.838992684807958966e+00,-1.142412795729309316e+00,2.320376118202751581e+00,-1.917636073520434747e+00
9.628419757081426722e-01,1.044115972007222393e+00,-2.944897920783606793e-01,-2.412098499580348943e+00,-2.721018825773649841e+00,-1.093595884809016372e+00,2.221518549113110641e+00,-1.834284562637959137e+00
9.633289974459818827e-01,9.970592419142497720e-01,-2.790284757387129222e-01,-2.304387129428561387e+00,-2.602363150749866350e+00,-1.044676625818021787e+00,2.122420037328834663e+00,-1.750953786580624616e+00
9.638160191838210933e-01,9.499644386339336499e-01,-2.638546981848857165e-01,-2.196431551848634811e+00,-2.483051988404544552e+00,-9.956585061813898463e-01,2.023088694337082938e+00,-1.667642178392363395e+00
9.643030409216603038e-01,9.028321800001724018e-01,-2.489556606714253828e-01,-2.088241022302407934e+00,-2.363111989422314263e+00,-9.465450569764843891e-01,1.923532780477693827e+00,-1.584348078140801031e+00
9.647900626594996254e-01,8.556631360084717697e-01,-2.343184239806892499e-01,-1.979824858152234857e+00,-2.242570115793540264e+00,-8.973398515474755310e-01,1.823760699785720529e+00,-1.501069736657559606e+00
9.652770843973388359e-01,8.084580268062986352e-01,-2.199299132334081586e-01,-1.871192437069091996e+00,-2.121453630178931959e+00,-8.480465041315629060e-01,1.723780994885539819e+00,-1.417805319235802664e+00
9.657641061351779355e-01,7.612176207121994498e-01,-2.057769226657703565e-01,-1.762353195447572185e+00,-1.999790085349521407e+00,-7.986686684968158367e-01,1.623602341936351667e+00,-1.334552909284834055e+00
9.662511278730172570e-01,7.139427322638175477e-01,-1.918461203730446596e-01,-1.653316626828087665e+00,-1.877607313702307046e+00,-7.492100365917697680e-01,1.523233545629334440e+00,-1.251310511941985837e+00
9.667381496108564676e-01,6.666342202947916906e-01,-1.781240530197517047e-01,-1.544092280326247124e+00,-1.754933416851549799e+00,-6.996743372067693034e-01,1.422683534236441005e+00,-1.168076057641789678e+00
9.672251713486956781e-01,6.192929860403684206e-01,-1.645971505163303927e-01,-1.434689759069002424e+00,-1.631796755295296331e+00,-6.500653346468672211e-01,1.321961354710467385e+00,-1.084847405642106688e+00
9.677121930865349997e-01,5.719199712719592599e-01,-1.512517306623600288e-01,-1.325118718638108151e+00,-1.508225938157672585e+00,-6.003868274165353736e-01,1.221076167836875559e+00,-1.001622347507634458e+00
9.681992148243740992e-01,5.245161564605177462e-01,-1.380740037563130684e-01,-1.215388865520630191e+00,-1.384249813006724450e+00,-5.506426469160534687e-01,1.120037243437139063e+00,-9.183986105505880237e-01
9.686862365622133098e-01,4.770825589686504276e-01,-1.250500771718056070e-01,-1.105509955566238656e+00,-1.259897455747446937e+00,-5.008366561494769220e-01,1.018853955623379326e+00,-8.351738612283647889e-01
9.691732583000525203e-01,4.296202312717367633e-01,-1.121659599004307395e-01,-9.954917924520130246e-01,-1.135198160590869199e+00,-4.509727484444876477e-01,9.175357781049312544e-01,-7.519457084987265505e-01
9.696602800378918419e-01,3.821302592077968074e-01,-9.940756706109263319e-02,-8.853442261540607205e-01,-1.010181430098368693e+00,-4.010548461838347456e-01,8.160922795462313140e-01,-6.687117071319944595e-01
9.701473017757310524e-01,3.346137602561085056e-01,-8.676072437584220198e-02,-7.750771514260308415e-01,-8.848769653013387471e-01,-3.510868995483902300e-01,7.145331189760730783e-01,-5.854693609802800180e-01
9.706343235135701519e-01,2.870718818448987353e-01,-7.421117261232787476e-02,-6.647005062852145985e-01,-7.593146558969688931e-01,-3.010728852721294424e-01,6.128680412488907159e-01,-5.022161262043314256e-01
9.711213452514094735e-01,2.395057996875518402e-01,-6.174457199266467078e-02,-5.542242705050022256e-01,-6.335245705187479981e-01,-2.510168054084923606e-01,5.111068725569147819e-01,-4.189494144570064527e-01
9.716083669892486840e-01,1.919167161480510031e-01,-4.934650656895295251e-02,-4.436584641152905295e-01,-5.075369470835204844e-01,-2.009226861088341809e-01,4.092595159946906258e-01,-3.356665960246119074e-01
9.720953887270878946e-01,1.443058586347668593e-01,-3.700248856519368357e-02,-3.330131459088341295e-01,-3.813821832127897715e-01,-1.507945764120642296e-01,3.073359471740965687e-01,-2.523650029245897985e-01
9.725824104649271051e-01,9.667447802361830989e-02,-2.469796268588286825e-02,-2.222984119559055227e-01,-2.550908267309490718e-01,-1.006365470465434842e-01,2.053462098920431633e-01,-1.690419319613259419e-01
9.730694322027663157e-01,4.902384710961044806e-02,-1.241831039100205897e-02,-1.115243941249515897e-01,-1.286935662378709821e-01,-5.045268924318725701e-02,1.033004118487267364e-01,-8.569464773834611915e-02
9.735564539406056372e-01,1.355259087606753817e-03,-1.488541376645056578e-04,-7.012586112255516854e-04,-2.221221757997072013e-03,-2.471135606806008282e-04,1.208720418256172035e-03,-2.320385628380673779e-03


==> data/logits/plot_logits_2.csv <==
t,y0,y1,y2,y3,y4,y5,y6,y7,y8,y9
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.077585548156290669e-04,2.824623035982492397e-02,2.497618081607384799e-02,-1.660969314873578587e-02,1.244633983607744063e-02,-1.755077980369907156e-02,-5.084726488595496877e-04,2.078729327090635126e-02
1.015517109631258134e-03,5.653115673559098997e-02,4.998722430383900628e-02,-3.324220058922016524e-02,2.490980479821099103e-02,-3.512593804210487752e-02,-1.017378594278502482e-03,4.160308916169440374e-02
1.523275664446887201e-03,8.485436178027713772e-02,7.503341293232757003e-02,-4.989733710505989128e-02,3.739028579608781599e-02,-5.272555269093555375e-02,-1.526444978745319231e-03,6.244710569052308591e-02
2.031034219262516267e-03,1.132154255973511631e-01,1.001150325236786209e-01,-6.657491649012146906e-02,4.988767326046589234e-02,-7.034970304549853504e-02,-2.035396612961790780e-03,8.331905921046503516e-02
2.538792774078145551e-03,1.416139257378108696e-01,1.252323722381382398e-01,-8.327475154034646998e-02,6.240185714102852721e-02,-8.799846971282654362e-02,-2.543955979742690277e-03,1.042186644034920479e-01
3.046551328893774401e-03,1.700494371977022134e-01,1.503857245589095837e-01,-9.999665404567736893e-02,7.493272690439345407e-02,-1.056719346038227647e-01,-3.051843238130520775e-03,1.251456342747161443e-01
3.554309883709403685e-03,1.985215324161155592e-01,1.755753852768513201e-01,-1.167404347820928945e-01,8.748017153227616305e-02,-1.233701809254140747e-01,-3.558776227725206354e-03,1.460996801468871231e-01
4.062068438525032535e-03,2.270297812736593868e-01,2.008016534750257098e-01,-1.335059035037529651e-01,1.000440795198070942e-01,-1.410932931727138517e-01,-4.064470473228783132e-03,1.670805116551454250e-01
4.569826993340662252e-03,2.555737510914113941e-01,2.260648315130962815e-01,-1.502928689352544256e-01,1.126243388740041790e-01,-1.588413571211923503e-01,-4.568639189205310480e-03,1.880878367420313613e-01
5.077585548156291102e-03,2.841530066303475377e-01,2.513652250115734343e-01,-1.671011387639956547e-01,1.252208371123982034e-01,-1.766144598188568449e-01,-5.070993285055044875e-03,2.091213616527500818e-01
5.585344102971919952e-03,3.127671100912479130e-01,2.767031428359111866e-01,-1.839305196326518899e-01,1.378334612618140609e-01,-1.944126895784399345e-01,-5.571241370204933763e-03,2.301807909306923805e-01
6.093102657787548802e-03,3.414156211150815579e-01,3.020788970804512141e-01,-2.007808171317597701e-01,1.504620978573047441e-01,-2.122361359695963678e-01,-6.069089759512411031e-03,2.512658274132117953e-01
6.600861212603177652e-03,3.700980967838675140e-01,3.274928030522173961e-01,-2.176518357924122626e-01,1.631066329412409754e-01,-2.300848898111089447e-01,-6.564242478885540244e-03,2.723761722276566988e-01
7.108619767418807370e-03,3.988140916220139776e-01,3.529451792545596489e-01,-2.345433790790636963e-01,1.757669520625543547e-01,-2.479590431631033542e-01,-7.056401271118034613e-03,2.935115247876601274e-01
7.616378322234436220e-03,4.275631575981349020e-01,3.784363473706458536e-01,-2.514552493824433466e-01,1.884429402761348682e-01,-2.658586893192703693e-01,-7.545265601938203059e-03,3.146715827896829909e-01
8.124136877050065070e-03,4.563448441273448841e-01,4.039666322468033477e-01,-2.683872480125808480e-01,2.011344821423830254e-01,-2.837839227990989754e-01,-8.030532666273890174e-03,3.358560422098157416e-01
8.631895431865693052e-03,4.851586980740309474e-01,4.295363618757116475e-01,-2.853391751919400199e-01,2.138414617269162044e-01,-3.017348393401158568e-01,-8.511897394732556577e-03,3.570645973008340635e-01
9.139653986681324505e-03,5.140042637551027749e-01,4.551458673794417376e-01,-3.023108300486640476e-01,2.265637626004292082e-01,-3.197115358901357896e-01,-8.989052460295077207e-03,3.782969405895125758e-01
9.647412541496952487e-03,5.428810829437155094e-01,4.807954829923432594e-01,-3.193020106099267452e-01,2.393012678387077541e-01,-3.377141105995170589e-01,-9.461688285226449446e-03,3.995527628741895043e-01
1.015517109631258220e-02,5.717886948734820507e-01,5.064855460437882595e-01,-3.363125137954008359e-01,2.520538600228001691e-01,-3.557426628134319757e-01,-9.929493048199011795e-03,4.208317532225960278e-01
1.066292965112821019e-02,6.007266362431473716e-01,5.322163969407536221e-01,-3.533421354108274848e-01,2.648214212393382172e-01,-3.737972930641378921e-01,-1.039215269163404343e-02,4.421335989699314295e-01
1.117068820594383990e-02,6.296944412217553300e-01,5.579883791502644463e-01,-3.703906701417047920e-01,2.776038330810173815e-01,-3.918781030632658702e-01,-1.084935092925422284e-02,4.634579857172040351e-01
1.167844676075946962e-02,6.586916414542810516e-01,5.838018391816744979e-01,-3.874579115470770940e-01,2.904009766472263054e-01,-4.099851956941092945e-01,-1.130076925385495312e-02,4.848045973298188427e-01
1.218620531557509760e-02,6.877177660677472604e-01,6.096571265688038865e-01,-4.045436520534404501e-01,3.032127325448346067e-01,-4.281186750039268074e-01,-1.174608694528814223e-02,5.061731159364268873e-01
1.269396387039072732e-02,7.167723416778198908e-01,6.355545938519276961e-01,-4.216476829487580957e-01,3.160389808891338470e-01,-4.462786461962544027e-01,-1.218498107866186619e-02,5.275632219280312896e-01
1.320172242520635530e-02,7.458548923958709942e-01,6.614945965596024102e-01,-4.387697943765781483e-01,3.288796013049305467e-01,-4.644652156232194073e-01,-1.261712653275515184e-02,5.489745939573411615e-01
1.370948098002198676e-02,7.749649398365382469e-01,6.874774931903588904e-01,-4.559097753302752687e-01,3.417344729277991267e-01,-4.826784907778748912e-01,-1.304219599864775425e-02,5.704069089383967395e-01
1.421723953483761474e-02,8.041020031257358758e-01,7.135036451942227131e-01,-4.730674136473846381e-01,3.546034744054791799e-01,-5.009185802865273596e-01,-1.345985998856433219e-02,5.918598420464293852e-01
1.472499808965324446e-02,8.332655989091681814e-01,7.395734169541078318e-01,-4.902424960040611124e-01,3.674864838994393867e-01,-5.191855939010885379e-01,-1.386978684493414549e-02,6.133330667179972551e-01
1.523275664446887244e-02,8.624552413613097990e-01,7.656871757670427048e-01,-5.074348079096429043e-01,3.803833790865877029e-01,-5.374796424914282111e-01,-1.427164274966616353e-02,6.348262546513685489e-01
1.574051519928450216e-02,8.916704421948530301e-01,7.918452918252459893e-01,-5.246441337013171280e-01,3.932940371611352015e-01,-5.558008380377305047e-01,-1.466509173363736429e-02,6.563390758071530051e-01
1.624827375410013014e-02,9.209107106706617696e-01,8.180481381970670096e-01,-5.418702565389136305e-01,4.062183348366217861e-01,-5.741492936228743682e-01,-1.504979568639921994e-02,6.778711984092101739e-01
1.675603230891575812e-02,9.501755536081707421e-01,8.442960908077554727e-01,-5.591129583997886954e-01,4.191561483480876760e-01,-5.925251234248072318e-01,-1.542541436609570771e-02,6.994222889457902825e-01
1.726379086373138610e-02,9.794644753962656880e-01,8.705895284200804163e-01,-5.763720200738228217e-01,4.321073534543963257e-01,-6.109284427089247682e-01,-1.579160540959803627e-02,7.209920121709341156e-01
1.777154941854702103e-02,1.008776978004697344e+00,8.969288326148443513e-01,-5.936472211585595016e-01,4.450718254407396435e-01,-6.293593678204976172e-01,-1.614802434285481092e-02,7.425800311061691028e-01
1.827930797336264901e-02,1.038112560995856137e+00,9.233143877711484926e-01,-6.109383400543841880e-01,4.580494391212427407e-01,-6.478180161770298318e-01,-1.649432459145663832e-02,7.641860070423749374e-01
1.878706652817827699e-02,1.067470721537174372e+00,9.497465810466381164e-01,-6.282451539599032131e-01,4.710400688417909487e-01,-6.663045062607269031e-01,-1.683015749141456019e-02,7.858095995420169011e-01
1.929482508299390497e-02,1.096850954413870260e+00,9.762258023574772459e-01,-6.455674388673539044e-01,4.840435884829534796e-01,-6.848189576108795196e-01,-1.715517230015631278e-02,8.074504664415360633e-01
1.980258363780953643e-02,1.126252752042238958e+00,1.002752444358230299e+00,-6.629049695581619162e-01,4.970598714630857229e-01,-7.033614908163040580e-01,-1.746901620773413932e-02,8.291082638540414607e-01
2.031034219262516441e-02,1.155675604483432872e+00,1.029326902421611845e+00,-6.802575195986191314e-01,5.100887907415987410e-01,-7.219322275077995066e-01,-1.777133434825062253e-02,8.507826461722748368e-01
2.081810074744079239e-02,1.185118999457653199e+00,1.055949574618015419e+00,-6.976248613356272887e-01,5.231302188223462268e-01,-7.405312903505679722e-01,-1.806176981149706928e-02,8.724732660717730015e-01
2.132585930225642037e-02,1.214582422358907454e+00,1.082620861694980618e+00,-7.150067658926101410e-01,5.361840277572116342e-01,-7.591588030367025786e-01,-1.833996365480924928e-02,8.941797745143600373e-01
2.183361785707204836e-02,1.244065356270199096e+00,1.109341167056463018e+00,-7.324030031655031081e-01,5.492500891498248716e-01,-7.778148902776538254e-01,-1.860555491513662951e-02,9.159018207518562216e-01
2.234137641188767981e-02,1.273567281979112176e+00,1.136110896741882037e+00,-7.498133418188079879e-01,5.623282741593983447e-01,-7.964996777966554253e-01,-1.885818062132499362e-02,9.376390523299842350e-01
2.284913496670331126e-02,1.303087677994065885e+00,1.162930459405184802e+00,-7.672375492818681586e-01,5.754184535048021409e-01,-8.152132923212739302e-01,-1.909747580661946831e-02,9.593911150926732745e-01
2.335689352151893924e-02,1.332626020560874203e+00,1.189800266293615350e+00,-7.846753917451529947e-01,5.885204974687178181e-01,-8.339558615758654314e-01,-1.932307352137546674e-02,9.811576531864889539e-01
2.386465207633456723e-02,1.362181783679826452e+00,1.216720731226358598e+00,-8.021266341566788416e-01,6.016342759019647213e-01,-8.527275142740635694e-01,-1.953460484599078839e-02,1.002938309065356748e+00
2.437241063115019521e-02,1.391754439123323861e+00,1.243692270573118375e+00,-8.195910402185841992e-01,6.147596582280163702e-01,-8.715283801113280493e-01,-1.973169890404791182e-02,1.024732723495593190e+00
2.488016918596582666e-02,1.421343456453962428e+00,1.270715303232504034e+00,-8.370683723837993861e-01,6.278965134476566234e-01,-8.903585897574800567e-01,-1.991398287567713865e-02,1.046540535561174101e+00
2.538792774078145464e-02,1.450948303042913778e+00,1.297790250610108220e+00,-8.545583918527139833e-01,6.410447101437086737e-01,-9.092182748491346445e-01,-2.008108201112523972e-02,1.068361382669123394e+00
2.589568629559708263e-02,1.480568444089023661e+00,1.324917536596656564e+00,-8.720608585701044024e-01,6.542041164860306068e-01,-9.281075679822939906e-01,-2.023261964454975415e-02,1.090194900555338409e+00
2.640344485041271061e-02,1.510203342687320038e+00,1.352097587590101568e+00,-8.895755312508419888e-01,6.673746002583610393e-01,-9.470266027357959748e-01,-2.036821720855047646e-02,1.112040723326589209e+00
2.691120340522834206e-02,1.539852501124197692e+00,1.379330869646605118e+00,-9.071021915576772399e-01,6.805560471696825431e-01,-9.659755396714525544e-01,-2.048749470451005639e-02,1.133898513761833149e+00
2.741896196004397351e-02,1.569515402301805640e+00,1.406617835563504393e+00,-9.246406097275061686e-01,6.937483348670541172e-01,-9.849545293441641647e-01,-2.059007011776192719e-02,1.155767920283249595e+00
2.792672051485960150e-02,1.599191486566874598e+00,1.433958904022670122e+00,-9.421905310015870061e-01,7.069513226550875329e-01,-1.003963697707642044e+00,-2.067555915351743101e-02,1.177648559953961005e+00
2.843447906967522948e-02,1.628880193688690969e+00,1.461354497403799302e+00,-9.597517002204297709e-01,7.201648701111798001e-01,-1.023003172568451635e+00,-2.074357569553997305e-02,1.199540049291644817e+00
2.894223762449085746e-02,1.658580962771382561e+00,1.488805041660348438e+00,-9.773238617562246544e-01,7.333888370427172898e-01,-1.042073083508284093e+00,-2.079373182103044781e-02,1.221442004194811304e+00
2.944999617930648891e-02,1.688293232169055136e+00,1.516310966197295107e+00,-9.949067594467349007e-01,7.466230834454627985e-01,-1.061173561807650323e+00,-2.082563781580870632e-02,1.243354039871062078e+00
2.995775473412211690e-02,1.718016439403778906e+00,1.543872703750718500e+00,-1.012500136530658512e+00,7.598674694631166737e-01,-1.080304740370995775e+00,-2.083890218978773357e-02,1.265275770767329222e+00
3.046551328893774488e-02,1.747750021086425631e+00,1.571490690269204293e+00,-1.030103735584448676e+00,7.731218553480572186e-01,-1.099466753653234097e+00,-2.083313169274081389e-02,1.287206810502105281e+00
3.097327184375337286e-02,1.777493412840357445e+00,1.599165364797062505e+00,-1.047717298460605351e+00,7.863861014232578217e-01,-1.118659737587702097e+00,-2.080793133036451525e-02,1.309146771799648779e+00
3.148103039856900431e-02,1.807246049227963614e+00,1.626897169359379003e+00,-1.065340566227429120e+00,7.996600680453829213e-01,-1.137883829515537348e+00,-2.076290438063238541e-02,1.331095266426182366e+00
3.198878895338463230e-02,1.837007363680051464e+00,1.654686548848880667e+00,-1.082973279110238884e+00,8.129436155690581423e-01,-1.157139168116467776e+00,-2.069765241044441151e-02,1.353051905128066501e+00
3.249654750820026028e-02,1.866776788428083922e+00,1.682533950914623322e+00,-1.100615176434057263e+00,8.262366043123228199e-01,-1.176425893341036533e+00,-2.061177529257013363e-02,1.375016297571963975e+00
3.300430606301588826e-02,1.896553754439270323e+00,1.710439825852506424e+00,-1.118265996567760379e+00,8.395388945232552524e-01,-1.195744146344227765e+00,-2.050487122288446873e-02,1.396988052286983972e+00
3.351206461783151624e-02,1.926337691354504944e+00,1.738404626497598304e+00,-1.135925476869690698e+00,8.528503463477792312e-01,-1.215094069420533884e+00,-2.037653673789846520e-02,1.418966776608812097e+00
3.401982317264714423e-02,1.956128027429158589e+00,1.766428808118299498e+00,-1.153593353634737362e+00,8.661708197986455193e-01,-1.234475805940424165e+00,-2.022636673258149109e-02,1.440952076625823697e+00
3.452758172746277221e-02,1.985924189476721446e+00,1.794512828312313513e+00,-1.171269362042880680e+00,8.795001747255918323e-01,-1.253889500288247971e+00,-2.005395447848012935e-02,1.462943557127180494e+00
3.503534028227841407e-02,2.015725602815292561e+00,1.822657146904441916e+00,-1.188953236109201672e+00,8.928382707866808765e-01,-1.273335297801548638e+00,-1.985889164212839564e-02,1.484940821552913182e+00
3.554309883709404205e-02,2.045531691216920578e+00,1.850862225846207298e+00,-1.206644708635355112e+00,9.061849674208141137e-01,-1.292813344711801982e+00,-1.964076830375371951e-02,1.506943471945983326e+00
3.605085739190967004e-02,2.075341876859801538e+00,1.879128529117291890e+00,-1.224343511162512055e+00,9.195401238214255812e-01,-1.312323788086578569e+00,-1.939917297627302695e-02,1.528951108906337009e+00
3.655861594672529802e-02,2.105155580283315508e+00,1.907456522628803164e+00,-1.242049373925762090e+00,9.329035989113504401e-01,-1.331866775773118405e+00,-1.913369262458719522e-02,1.550963331546934221e+00
3.706637450154092600e-02,2.134972220345925820e+00,1.935846674128355982e+00,-1.259762025809984420e+00,9.462752513188747994e-01,-1.351442456343331600e+00,-1.884391268516644180e-02,1.572979737451766447e+00
3.757413305635655398e-02,2.164791214185918911e+00,1.964299453106976623e+00,-1.277481194307182211e+00,9.596549393549578255e-01,-1.371050979040218554e+00,-1.852941708592836800e-02,1.594999922635859768e+00
3.808189161117218197e-02,2.194611977185000118e+00,1.992815330707832011e+00,-1.295206605475281325e+00,9.730425209916350182e-01,-1.390692493725709022e+00,-1.818978826641259872e-02,1.617023481507253946e+00
3.858965016598780995e-02,2.224433922934739183e+00,2.021394779636779937e+00,-1.312937983898398109e+00,9.864378538415992104e-01,-1.410367150829922034e+00,-1.782460719824802142e-02,1.639050006830977679e+00
3.909740872080343793e-02,2.254256463205866812e+00,2.050038274074739597e+00,-1.330675052648567336e+00,9.998407951389569615e-01,-1.430075101301849783e+00,-1.743345340591223591e-02,1.661079089694997180e+00
3.960516727561907285e-02,2.284079007920416959e+00,2.078746289591880902e+00,-1.348417533248935429e+00,1.013251201721165673e+00,-1.449816496561453505e+00,-1.701590498778571270e-02,1.683110319478151373e+00
4.011292583043470084e-02,2.313900965126724607e+00,2.107519303063642546e+00,-1.366165145638426281e+00,1.026668930012142100e+00,-1.469591488453187988e+00,-1.657153863750082667e-02,1.705143283820075739e+00
4.062068438525032882e-02,2.343721740977276813e+00,2.136357792588565729e+00,-1.383917608137859023e+00,1.040093836006554584e+00,-1.489400229200945169e+00,-1.609992966558287941e-02,1.727177568593106116e+00
4.112844294006595680e-02,2.373540739709401493e+00,2.165262237407951318e+00,-1.401674637417543501e+00,1.053525775255291341e+00,-1.509242871364409044e+00,-1.560065202138555263e-02,1.749212757876159596e+00
4.163620149488158478e-02,2.403357363628825460e+00,2.194233117827345314e+00,-1.419435948466337916e+00,1.066964602852106037e+00,-1.529119567796850543e+00,-1.507327831532040419e-02,1.771248433930623367e+00
4.214396004969721277e-02,2.433171013096064428e+00,2.223270915139828219e+00,-1.437201254562159747e+00,1.080410173421436859e+00,-1.549030471604316617e+00,-1.451737984137835280e-02,1.793284177178189776e+00
4.265171860451284075e-02,2.462981086515672047e+00,2.252376111551145144e+00,-1.454970267243977711e+00,1.093862341107407765e+00,-1.568975736106261065e+00,-1.393252659994648202e-02,1.815319566180707778e+00
4.315947715932846873e-02,2.492786980328348001e+00,2.281549190106653580e+00,-1.472742696285265884e+00,1.107320959564009222e+00,-1.588955514797590007e+00,-1.331828732092010803e-02,1.837354177622011253e+00
4.366723571414409671e-02,2.522588089005878054e+00,2.310790634620079054e+00,-1.490518249668909778e+00,1.120785881946449791e+00,-1.608969961312120223e+00,-1.267422948710339448e-02,1.859387586291714189e+00
4.417499426895973164e-02,2.552383805048935805e+00,2.340100929604109314e+00,-1.508296633563592337e+00,1.134256960903687217e+00,-1.629019229387463907e+00,-1.199991935790933884e-02,1.881419365071011374e+00
4.468275282377535962e-02,2.582173518987736394e+00,2.369480560202801733e+00,-1.526077552301641216e+00,1.147734048572144561e+00,-1.649103472831338957e+00,-1.129492199334947156e-02,1.903449084920448842e+00
4.519051137859099454e-02,2.611956619385539913e+00,2.398930012125820355e+00,-1.543860708358336442e+00,1.161216996570592519e+00,-1.669222845489290119e+00,-1.055880127831898552e-02,1.925476314869690952e+00
4.569826993340662252e-02,2.641732492844992564e+00,2.428449771584473282e+00,-1.561645802332685129e+00,1.174705655996213238e+00,-1.689377501213831900e+00,-9.791119947176074589e-03,1.947500622009251670e+00
4.620602848822225051e-02,2.671500524017343281e+00,2.458040325229608136e+00,-1.579432532929669009e+00,1.188199877421850070e+00,-1.709567593835021437e+00,-8.991439608613371881e-03,1.969521571484234235e+00
4.671378704303787849e-02,2.701260095614478995e+00,2.487702160091285197e+00,-1.597220596943938142e+00,1.201699510894419065e+00,-1.729793277132433138e+00,-8.159320770823264013e-03,1.991538726490030609e+00
4.722154559785350647e-02,2.731010588423845586e+00,2.517435763520314396e+00,-1.615009689244993885e+00,1.215204405934511733e+00,-1.750054704808580830e+00,-7.294322866960190055e-03,2.013551648270028416e+00
4.772930415266913445e-02,2.760751381326191023e+00,2.547241623131585087e+00,-1.632799502763822908e+00,1.228714411537170870e+00,-1.770352030463732129e+00,-6.396004280889266980e-03,2.035559896115281653e+00
4.823706270748476244e-02,2.790481851316166662e+00,2.577120226749224141e+00,-1.650589728480987173e+00,1.242229376173837441e+00,-1.790685407572158105e+00,-5.463922373238894181e-03,2.057563027366174691e+00
4.874482126230039042e-02,2.820201373525791144e+00,2.607072062353589903e+00,-1.668380055416208263e+00,1.255749147795486298e+00,-1.811054989459805586e+00,-4.497633507737353042e-03,2.079560597416072021e+00
4.925257981711602534e-02,2.849909321250745808e+00,2.637097618030059820e+00,-1.686170170619377906e+00,1.269273573836930291e+00,-1.831460929283377226e+00,-3.496693077846724229e-03,2.101552159716943535e+00
4.976033837193165332e-02,2.879605065979540246e+00,2.667197381919677479e+00,-1.703959759163073295e+00,1.282802501222308766e+00,-1.851903380010850197e+00,-2.460655533695899067e-03,2.123537265786990424e+00
5.026809692674728131e-02,2.909287977425507155e+00,2.697371842171581768e+00,-1.721748504136509261e+00,1.296335776371747128e+00,-1.872382494403396880e+00,-1.389074409296142676e-03,2.145515465220228180e+00
5.077585548156290929e-02,2.938957423561658011e+00,2.727621486897276348e+00,-1.739536086640955048e+00,1.309873245209192572e+00,-1.892898424998728846e+00,-2.815023500606361750e-04,2.167486305698076432e+00
5.128361403637853727e-02,2.968612770658425326e+00,2.757946804126755858e+00,-1.757322185786657887e+00,1.323414753171451075e+00,-1.913451324095893913e+00,8.625088593888774469e-04,2.189449333002943643e+00
5.179137259119416525e-02,2.998253383324152033e+00,2.788348281766356074e+00,-1.775106478691155676e+00,1.336960145218352825e+00,-1.934041343741424113e+00,2.043408267116020305e-03,2.211404091033735142e+00
5.229913114600979324e-02,3.027878624548551389e+00,2.818826407558534086e+00,-1.792888640479126883e+00,1.350509265844143991e+00,-1.954668635716972469e+00,3.261645725476713942e-03,2.233350121823419077e+00
5.280688970082542122e-02,3.057487855748966865e+00,2.849381669043427490e+00,-1.810668344283678399e+00,1.364061959090041576e+00,-1.975333351528349102e+00,4.517671862427907747e-03,2.255286965558550794e+00
5.331464825564104920e-02,3.087080436819442220e+00,2.880014553522197485e+00,-1.828445261249079357e+00,1.377618068557940667e+00,-1.996035642395945997e+00,5.811938052543541566e-03,2.277214160600742332e+00
5.382240681045668412e-02,3.116655726182715913e+00,2.910725548022256248e+00,-1.846219060534992407e+00,1.391177437425340058e+00,-2.016775659246634156e+00,7.144896387735744092e-03,2.299131243510178724e+00
5.433016536527231211e-02,3.146213080845023491e+00,2.941515139264286205e+00,-1.863989409322154289e+00,1.404739908461413833e+00,-2.037553552707044080e+00,8.516999647685929986e-03,2.321037749071077627e+00
5.483792392008794703e-02,3.175751856453735034e+00,2.972383813631060967e+00,-1.881755972819511458e+00,1.418305324044268678e+00,-2.058369473098268454e+00,9.928701269979134381e-03,2.342933210319128712e+00
5.534568247490357501e-02,3.205271407357899616e+00,3.003332057138139888e+00,-1.899518414272845623e+00,1.431873526179394673e+00,-2.079223570432014334e+00,1.138045531994347215e-02,2.364817158570959421e+00
5.585344102971920299e-02,3.234771086671591966e+00,3.034360355406336751e+00,-1.917276394974847031e+00,1.445444356519267837e+00,-2.100115994408146669e+00,1.287271646020038407e-02,2.386689123455538297e+00
5.636119958453483098e-02,3.264250246340103523e+00,3.065469193636020329e+00,-1.935029574276646347e+00,1.459017656384147044e+00,-2.121046894413649575e+00,1.440593991991689915e-02,2.408548632947574486e+00
5.686895813935045896e-02,3.293708237209044043e+00,3.096659056583265901e+00,-1.952777609600837350e+00,1.472593266784046895e+00,-2.142016419523042448e+00,1.598058146376835076e-02,2.430395213402928078e+00
5.737671669416608694e-02,3.323144409096211671e+00,3.127930428537779584e+00,-1.970520156455931371e+00,1.486171028441875652e+00,-2.163024718500167864e+00,1.759709736060155461e-02,2.452228389595956237e+00
5.788447524898171492e-02,3.352558110866397545e+00,3.159283793302700261e+00,-1.988256868452316306e+00,1.499750781817774881e+00,-2.184071939801451645e+00,1.925594435181077202e-02,2.474047684758903909e+00
5.839223380379734984e-02,3.381948690508977950e+00,3.190719634176175656e+00,-2.005987397319645371e+00,1.513332367134617051e+00,-2.205158231580545358e+00,2.095757961941413505e-02,2.495852620623221441e+00
5.889999235861297783e-02,3.411315495218359306e+00,3.222238433934777824e+00,-2.023711392925696906e+00,1.526915624404673322e+00,-2.226283741694392138e+00,2.270246075384274587e-02,2.517642717462885038e+00
5.940775091342860581e-02,3.440657871477339924e+00,3.253840674818753165e+00,-2.041428503296727204e+00,1.540500393457492123e+00,-2.247448617710741559e+00,2.449104572142957181e-02,2.539417494139731613e+00
5.991550946824423379e-02,3.469975165143204698e+00,3.285526838519034154e+00,-2.059138374639233326e+00,1.554086513968903294e+00,-2.268653006917028758e+00,2.632379283160657391e-02,2.561176468150705876e+00
6.042326802305986178e-02,3.499266721536856029e+00,3.317297406166250351e+00,-2.076840651363285772e+00,1.567673825491287865e+00,-2.289897056330787439e+00,2.820116070381739615e-02,2.582919155677222189e+00
6.093102657787548976e-02,3.528531885534519574e+00,3.349152858321232440e+00,-2.094534976107150559e+00,1.581262167484886128e+00,-2.311180912711294333e+00,3.012360823411530664e-02,2.604645071636303211e+00
6.143878513269111774e-02,3.557770001662601267e+00,3.381093674967709184e+00,-2.112220989763577528e+00,1.594851379350438636e+00,-2.332504722572839917e+00,3.209159456149013323e-02,2.626353729733930997e+00
6.194654368750674572e-02,3.586980414195219513e+00,3.413120335506612424e+00,-2.129898331507429354e+00,1.608441300462909451e+00,-2.353868632199310085e+00,3.410557903389155321e-02,2.648044642520253067e+00
6.245430224232237371e-02,3.616162467254531609e+00,3.445233318752136675e+00,-2.147566638824752516e+00,1.622031770206370460e+00,-2.375272787660131613e+00,3.616602117394873694e-02,2.669717321446719360e+00
6.296206079713800863e-02,3.645315504914139471e+00,3.477433102929891717e+00,-2.165225547543450091e+00,1.635622628010164004e+00,-2.396717334827808799e+00,3.827338064441909715e-02,2.691371276925391243e+00
6.346981935195362967e-02,3.674438871305129251e+00,3.509720165676620596e+00,-2.182874691865280603e+00,1.649213713386143532e+00,-2.418202419396732417e+00,4.042811721332517649e-02,2.713006018390053953e+00
6.397757790676926459e-02,3.703531910725014420e+00,3.542094984041813888e+00,-2.200513704399371218e+00,1.662804865967117074e+00,-2.439728186903432849e+00,4.263069071880198901e-02,2.734621054359366088e+00
6.448533646158488564e-02,3.732593967749666231e+00,3.574558034491260194e+00,-2.218142216197256378e+00,1.676395925546533716e+00,-2.461294782748359555e+00,4.488156103365359417e-02,2.756215892502094533e+00
6.499309501640052056e-02,3.761624387347746179e+00,3.607109792912108759e+00,-2.235759856789192312e+00,1.689986732119182822e+00,-2.482902352218834707e+00,4.718118802961002167e-02,2.777790039704061797e+00
6.550085357121615548e-02,3.790622514998635229e+00,3.639750734620362582e+00,-2.253366254222309184e+00,1.703577125923368740e+00,-2.504551040513878668e+00,4.953003154130708463e-02,2.799343002137572256e+00
6.600861212603177652e-02,3.819587696812378308e+00,3.672481334369362749e+00,-2.270961035099736680e+00,1.717166947483880879e+00,-2.526240992769871685e+00,5.192855132994655953e-02,2.820874285332190645e+00
6.651637068084741145e-02,3.848519279653161540e+00,3.705302066360812496e+00,-2.288543824621600997e+00,1.730756037656455248e+00,-2.547972354088114066e+00,5.437720704668536076e-02,2.842383394248021666e+00
6.702412923566303249e-02,3.877416611265219082e+00,3.738213404257153094e+00,-2.306114246627235520e+00,1.744344237673219666e+00,-2.569745269563514789e+00,5.687645819571596206e-02,2.863869833350651817e+00
6.753188779047866741e-02,3.906279040401965830e+00,3.771215821196159279e+00,-2.323671923639075487e+00,1.757931389189486104e+00,-2.591559884314948548e+00,5.942676409706226792e-02,2.885333106688356963e+00
6.803964634529428845e-02,3.935105915406072352e+00,3.804309787026116219e+00,-2.341216475513403950e+00,1.771517333568493058e+00,-2.613416341848353586e+00,6.202858333896754672e-02,2.906772716533717826e+00
6.854740490010992338e-02,3.963896564402524358e+00,3.837495742859148962e+00,-2.358747505221904905e+00,1.785101902660921169e+00,-2.635314767773349942e+00,6.468237110061025863e-02,2.928188147246071793e+00
6.905516345492554442e-02,3.992650306954682371e+00,3.870774129798953300e+00,-2.376264612126579134e+00,1.798684924939033314e+00,-2.657255286246708703e+00,6.738858597476993229e-02,2.949578877798785914e+00
6.956292200974117934e-02,4.021366464090292858e+00,3.904145390610124444e+00,-2.393767395201219728e+00,1.812266229566080966e+00,-2.679238022620423543e+00,7.014768705564677909e-02,2.970944387500775719e+00
7.007068056455682814e-02,4.050044357339593226e+00,3.937609966343832646e+00,-2.411255451585111231e+00,1.825845645831150943e+00,-2.701263101583630366e+00,7.296013299682613251e-02,2.992284154748884539e+00
7.057843911937244918e-02,4.078683308713656253e+00,3.971168296217361338e+00,-2.428728376539694533e+00,1.839423003128605183e+00,-2.723330647098253454e+00,7.582638197619395726e-02,3.013597656995272711e+00
7.108619767418808411e-02,4.107282640684240427e+00,4.004820817494201712e+00,-2.446185763405968494e+00,1.852998130938049659e+00,-2.745440782335201835e+00,7.874689166057580181e-02,3.034884370715861035e+00
7.159395622900370515e-02,4.135841676165098235e+00,4.038567965364683765e+00,-2.463627203562595014e+00,1.866570858804825317e+00,-2.767593629611077688e+00,8.172211917008331827e-02,3.056143771379778773e+00
7.210171478381934007e-02,4.164359738494787244e+00,4.072410172827144237e+00,-2.481052286384744399e+00,1.880141016321034364e+00,-2.789789310325431870e+00,8.475252104218022886e-02,3.077375333419871684e+00
7.260947333863496111e-02,4.192836151420956448e+00,4.106347870569647007e+00,-2.498460599203656596e+00,1.893708433107093914e+00,-2.812027944898544352e+00,8.783855319546451934e-02,3.098578530204223025e+00
7.311723189345059604e-02,4.221270239086125642e+00,4.140381486852248827e+00,-2.515851727266919635e+00,1.907272938793811878e+00,-2.834309652709738447e+00,9.098067089316863587e-02,3.119752834008721276e+00
7.362499044826621708e-02,4.249661326014932072e+00,4.174511447389789076e+00,-2.533225253699481705e+00,1.920834363005004874e+00,-2.856634552036231067e+00,9.417932870636802622e-02,3.140897715990647932e+00
7.413274900308185200e-02,4.278008737102890535e+00,4.208738175235254175e+00,-2.550580759465378655e+00,1.934392535340629271e+00,-2.879002759992510097e+00,9.743498047691856456e-02,3.162012646163311569e+00
7.464050755789748692e-02,4.306311797606606540e+00,4.243062090663647368e+00,-2.567917823330186256e+00,1.947947285360453140e+00,-2.901414392470244241e+00,1.007480792800935498e-01,3.183097093371702879e+00
7.514826611271310797e-02,4.334569833135488715e+00,4.277483611056435819e+00,-2.585236021824194985e+00,1.961498442568250233e+00,-2.923869564078734662e+00,1.041190773869522523e-01,3.204150525269188865e+00
7.565602466752874289e-02,4.362782169644956909e+00,4.312003150786524408e+00,-2.602534929206309577e+00,1.975045836396525978e+00,-2.946368388085884860e+00,1.075484262264150281e-01,3.225172408295239546e+00
7.616378322234436393e-02,4.390948133431111344e+00,4.346621121103758867e+00,-2.619814117428668432e+00,1.988589296191768163e+00,-2.968910976359714127e+00,1.110365763470578804e-01,3.246162207654184506e+00
7.667154177715999885e-02,4.419067051126899237e+00,4.381337930021014238e+00,-2.637073156101986449e+00,2.002128651200234977e+00,-2.991497439310397688e+00,1.145839773786209159e-01,3.267119387295006838e+00
7.717930033197561990e-02,4.447138249699767343e+00,4.416153982200771821e+00,-2.654311612461623504e+00,2.015663730554256627e+00,-3.014127885832839304e+00,1.181910779932342503e-01,3.288043409892162927e+00
7.768705888679125482e-02,4.475161056450795094e+00,4.451069678842285882e+00,-2.671529051334371019e+00,2.029194363259085865e+00,-3.036802423249783001e+00,1.218583258663613611e-01,3.308933736827444960e+00
7.819481744160687586e-02,4.503134799015309220e+00,4.486085417569264600e+00,-2.688725035105965944e+00,2.042720378180254315e+00,-3.059521157255441715e+00,1.255861676374548930e-01,3.329789828172863508e+00
7.870257599642251078e-02,4.531058805364993169e+00,4.521201592318107032e+00,-2.705899123689325947e+00,2.056241604031479930e+00,-3.082284191859684164e+00,1.293750488703302448e-01,3.350611142674575049e+00
7.921033455123814571e-02,4.558932403811466472e+00,4.556418593226686298e+00,-2.723050874493504026e+00,2.069757869363089142e+00,-3.105091629332723535e+00,1.332254140132578257e-01,3.371397137737838001e+00
7.971809310605376675e-02,4.586754923011362450e+00,4.591736806523648795e+00,-2.740179842393367871e+00,2.083269002550963922e+00,-3.127943570150359953e+00,1.371377063587635448e-01,3.392147269412993271e+00
8.022585166086940167e-02,4.614525691972882981e+00,4.627156614418300506e+00,-2.757285579700011979e+00,2.096774831786036408e+00,-3.150840112939750082e+00,1.411123680031562966e-01,3.412860992382497738e+00
8.073361021568502272e-02,4.642244040063833843e+00,4.662678394991004893e+00,-2.774367636131870984e+00,2.110275185064295567e+00,-3.173781354425707413e+00,1.451498398057609052e-01,3.433537759948961376e+00
8.124136877050065764e-02,4.669909297021157535e+00,4.698302522084123467e+00,-2.791425558786579053e+00,2.123769890177324093e+00,-3.196767389377531909e+00,1.492505613478740667e-01,3.454177024024249754e+00
8.174912732531627868e-02,4.697520792961936031e+00,4.734029365193515915e+00,-2.808458892113531835e+00,2.137258774703372222e+00,-3.219798310556380994e+00,1.534149708914326338e-01,3.474778235119591940e+00
8.225688588013191360e-02,4.725077858395886565e+00,4.769859289360574017e+00,-2.825467177887189152e+00,2.150741665998952890e+00,-3.242874208663161006e+00,1.576435053373991257e-01,3.495340842336737808e+00
8.276464443494753465e-02,4.752579824239341555e+00,4.805792655064802688e+00,-2.842449955181088228e+00,2.164218391190972035e+00,-3.265995172286966231e+00,1.619366001838640212e-01,3.515864293360142057e+00
8.327240298976316957e-02,4.780026021830710015e+00,4.841829818116934803e+00,-2.859406760342581233e+00,2.177688777169378920e+00,-3.289161287854032611e+00,1.662946894838637224e-01,3.536348034450179867e+00
8.378016154457880449e-02,4.807415782947422223e+00,4.877971129552594043e+00,-2.876337126968304680e+00,2.191152650580353356e+00,-3.312372639577242595e+00,1.707182058029116378e-01,3.556791510437399495e+00
8.428792009939442553e-02,4.834748439824362976e+00,4.914216935526507513e+00,-2.893240585880355820e+00,2.204609837820014295e+00,-3.335629309406140663e+00,1.752075801762473795e-01,3.577194164717802938e+00
8.479567865421006045e-02,4.862023325173790766e+00,4.950567577207262815e+00,-2.910116665103210654e+00,2.218060165028670205e+00,-3.358931376977506211e+00,1.797632420658075159e-01,3.597555439249166209e+00
8.530343720902568150e-02,4.889239772206730450e+00,4.987023390672583822e+00,-2.926964889841347173e+00,2.231503458085576153e+00,-3.382278919566434006e+00,1.843856193168982305e-01,3.617874774548384131e+00
8.581119576384131642e-02,4.916397114655866929e+00,5.023584706805176658e+00,-2.943784782457601334e+00,2.244939542604244664e+00,-3.405672012037973317e+00,1.890751381146016374e-01,3.638151609689852517e+00
8.631895431865693746e-02,4.943494686799902560e+00,5.060251851189110361e+00,-2.960575862452247797e+00,2.258368243928263297e+00,-3.429110726799265763e+00,1.938322229398813379e-01,3.658385382304884637e+00
8.682671287347257238e-02,4.970531823489427126e+00,5.097025144006741115e+00,-2.977337646442792085e+00,2.271789387127659765e+00,-3.452595133752255130e+00,1.986572965254167489e-01,3.678575528582151755e+00
8.733447142828819343e-02,4.997507860174238203e+00,5.133904899936166721e+00,-2.994069648144500384e+00,2.285202796995778218e+00,-3.476125300246892813e+00,2.035507798111464428e-01,3.698721483269176602e+00
8.784222998310382835e-02,5.024422132932174989e+00,5.170891428049246841e+00,-3.010771378351639882e+00,2.298608298046699083e+00,-3.499701291034905015e+00,2.085130918995287130e-01,3.718822679674831821e+00
8.834998853791946327e-02,5.051273978499425610e+00,5.207985031710148149e+00,-3.027442344919446082e+00,2.312005714513177601e+00,-3.523323168224068880e+00,2.135446500105216971e-01,3.738878549672892238e+00
8.885774709273508432e-02,5.078062734302302594e+00,5.245186008474439276e+00,-3.044082052746813982e+00,2.325394870345117049e+00,-3.546990991233037960e+00,2.186458694362702904e-01,3.758888523706611196e+00
8.936550564755071924e-02,5.104787738490546900e+00,5.282494649988734636e+00,-3.060690003759716671e+00,2.338775589208567318e+00,-3.570704816746692600e+00,2.238171634955239409e-01,3.778852030794337402e+00
8.987326420236635416e-02,5.131448329972056577e+00,5.319911241890865838e+00,-3.077265696895334468e+00,2.352147694485253293e+00,-3.594464698672023228e+00,2.290589434877540187e-01,3.798768498536151839e+00
9.038102275718198908e-02,5.158043848449163526e+00,5.357436063710616203e+00,-3.093808628086919477e+00,2.365511009272631249e+00,-3.618270688094550991e+00,2.343716186470009566e-01,3.818637353121545175e+00
9.088878131199761012e-02,5.184573634456326019e+00,5.395069388770970420e+00,-3.110318290249370676e+00,2.378865356384476826e+00,-3.642122833235264423e+00,2.397555960954256271e-01,3.838458019338129468e+00
9.139653986681324505e-02,5.211037029399371967e+00,5.432811484089937082e+00,-3.126794173265542653e+00,2.392210558351993921e+00,-3.666021179408110342e+00,2.452112807965859398e-01,3.858229920581380590e+00
9.190429842162886609e-02,5.237433375596190821e+00,5.470662610282918337e+00,-3.143235763973278196e+00,2.405546437425467587e+00,-3.689965768978014538e+00,2.507390755084274447e-01,3.877952478865418051e+00
9.241205697644450101e-02,5.263762016318906056e+00,5.508623021465566261e+00,-3.159642546153153653e+00,2.418872815576427637e+00,-3.713956641319410057e+00,2.563393807359846122e-01,3.897625114834803117e+00
9.291981553126013593e-02,5.290022295837539801e+00,5.546692965157237865e+00,-3.176014000516937053e+00,2.432189514500346927e+00,-3.737993832775320158e+00,2.620125946838005593e-01,3.917247247777376540e+00
9.342757408607575698e-02,5.316213559465181149e+00,5.584872682184997217e+00,-3.192349604696812282e+00,2.445496355619878770e+00,-3.762077376616979052e+00,2.677591132080698877e-01,3.936818295638152776e+00
9.393533264089139190e-02,5.342335153604611087e+00,5.623162406588123829e+00,-3.208648833235281828e+00,2.458793160088613483e+00,-3.786207303003971347e+00,2.735793297684894210e-01,3.956337675034207191e+00
9.444309119570701294e-02,5.368386425796430217e+00,5.661562365523188589e+00,-3.224911157575815590e+00,2.472079748795365184e+00,-3.810383638944908391e+00,2.794736353798245032e-01,3.975804801270628630e+00
9.495084975052264786e-02,5.394366724768625332e+00,5.700072779169617299e+00,-3.241136046054186259e+00,2.485355942368970616e+00,-3.834606408258607768e+00,2.854424185631920796e-01,3.995219088357463200e+00
9.545860830533826891e-02,5.420275400487725825e+00,5.738693860635939004e+00,-3.257322963890602274e+00,2.498621561183662187e+00,-3.858875631535887862e+00,2.914860652970716615e-01,4.014579949027764272e+00
9.596636686015390383e-02,5.446111804211325236e+00,5.777425815866398473e+00,-3.273471373182489152e+00,2.511876425364921062e+00,-3.883191326101800289e+00,2.976049589680114238e-01,4.033886794756591954e+00
9.647412541496952487e-02,5.471875288542148219e+00,5.816268843548234813e+00,-3.289580732898023996e+00,2.525120354795879596e+00,-3.907553505978439645e+00,3.037994803210638528e-01,4.053139035781099686e+00
9.698188396978515979e-02,5.497565207483606997e+00,5.855223135019452130e+00,-3.305650498870392973e+00,2.538353169124258457e+00,-3.931962181848291493e+00,3.100700074099396186e-01,4.072336081121633811e+00
9.748964252460078084e-02,5.523180916496823301e+00,5.894288874177185278e+00,-3.321680123792780215e+00,2.551574687769826433e+00,-3.956417361018107481e+00,3.164169155468689043e-01,4.091477338603876746e+00
9.799740107941641576e-02,5.548721772559121135e+00,5.933466237386477715e+00,-3.337669057214051271e+00,2.564784729932373608e+00,-3.980919047383281395e+00,3.228405772521762973e-01,4.110562214882001797e+00
9.850515963423205068e-02,5.574187134224036555e+00,5.972755393389784118e+00,-3.353616745535179522e+00,2.577983114600242764e+00,-4.005467241392801192e+00,3.293413622035863408e-01,4.129590115462874245e+00
9.901291818904767172e-02,5.599576361682827574e+00,6.012156503216914416e+00,-3.369522632006420437e+00,2.591169660559375476e+00,-4.030061940014738830e+00,3.359196371852379848e-01,4.148560444731323571e+00
9.952067674386330665e-02,5.624888816827356308e+00,6.051669720095450344e+00,-3.385386156725124884e+00,2.604344186402861361e+00,-4.054703136702181077e+00,3.425757660363960566e-01,4.167472605976333178e+00
1.000284352986789277e-01,5.650123863314647110e+00,6.091295189361928486e+00,-3.401206756634402861e+00,2.617506510541087295e+00,-4.079390821359861086e+00,3.493101095999219252e-01,4.186326001418441578e+00
1.005361938534945626e-01,5.675280866632709476e+00,6.131033048373257799e+00,-3.416983865522364550e+00,2.630656451212304514e+00,-4.104124980311111059e+00,3.561230256704077668e-01,4.205120032237971373e+00
1.010439524083101837e-01,5.700359194168060917e+00,6.170883426419025319e+00,-3.432716914022230448e+00,2.643793826493861410e+00,-4.128905596265573408e+00,3.630148689420805708e-01,4.223854098604492791e+00
1.015517109631258186e-01,5.725358215274508389e+00,6.210846444633965291e+00,-3.448405329613012604e+00,2.656918454313812461e+00,-4.153732648287202345e+00,3.699859909563576466e-01,4.242527599707115904e+00
1.020594695179414396e-01,5.750277301343670544e+00,6.250922215911387525e+00,-3.464048536621076924e+00,2.670030152463210182e+00,-4.178606111763056852e+00,3.770367400492009580e-01,4.261139933786030731e+00
1.025672280727570745e-01,5.775115825876746989e+00,6.291110844816781622e+00,-3.479645956222302328e+00,2.683128738608808295e+00,-4.203525958372406279e+00,3.841674612981051951e-01,4.279690498164901769e+00
1.030749866275727095e-01,5.799873164557925342e+00,6.331412427502181473e+00,-3.495197006445023735e+00,2.696214030306345322e+00,-4.228492156056493201e+00,3.913784964688593604e-01,4.298178689284386067e+00
1.035827451823883305e-01,5.824548695329149872e+00,6.371827051620916116e+00,-3.510701102173649168e+00,2.709285845014327787e+00,-4.253504668988729698e+00,3.986701839619749554e-01,4.316603902736626530e+00
1.040905037372039654e-01,5.849141798466581221e+00,6.412354796243205257e+00,-3.526157655153119741e+00,2.722344000108422257e+00,-4.278563457545621951e+00,4.060428587589084426e-01,4.334965533300908724e+00
1.045982622920195865e-01,5.873651856658246295e+00,6.452995731771833832e+00,-3.541566073993903885e+00,2.735388312896236851e+00,-4.303668478277941745e+00,4.134968523678974606e-01,4.353262974980135702e+00
1.051060208468352214e-01,5.898078255083477828e+00,6.493749919858833763e+00,-3.556925764177907734e+00,2.748418600632785758e+00,-4.328819683882705327e+00,4.210324927695988650e-01,4.371495621038563151e+00
1.056137794016508424e-01,5.922420381493551211e+00,6.534617413322332702e+00,-3.572236128064931293e+00,2.761434680536338782e+00,-4.354017023175457801e+00,4.286501043623945906e-01,4.389662864040369428e+00
1.061215379564664774e-01,5.946677626294069263e+00,6.575598256064247416e+00,-3.587496564900024332e+00,2.774436369804925473e+00,-4.379260441063282272e+00,4.363500079074291715e-01,4.407764095889421974e+00
1.066292965112820984e-01,5.970849382628626856e+00,6.616692482988287161e+00,-3.602706470821395612e+00,2.787423485633266917e+00,-4.404549878518184691e+00,4.441325204733690413e-01,4.425798707869950555e+00
1.071370550660977333e-01,5.994935046464092920e+00,6.657900119918677362e+00,-3.617865238869185873e+00,2.800395845230318148e+00,-4.429885272551143061e+00,4.519979553808638473e-01,4.443766090688353820e+00
1.076448136209133682e-01,6.018934016677272680e+00,6.699221183519256329e+00,-3.632972258994844328e+00,2.813353265837260864e+00,-4.455266556186547433e+00,4.599466221467339855e-01,4.461665634515932233e+00
1.081525721757289893e-01,6.042845695143150841e+00,6.740655681213268302e+00,-3.648026918071333391e+00,2.826295564746094335e+00,-4.480693658437311377e+00,4.679788264278651466e-01,4.479496729032767632e+00
1.086603307305446242e-01,6.066669486824552315e+00,6.782203611103616581e+00,-3.663028599903976446e+00,2.839222559318709038e+00,-4.506166504280423979e+00,4.760948699648299698e-01,4.497258763472538057e+00
1.091680892853602453e-01,6.090404799863426533e+00,6.823864961893860936e+00,-3.677976685242144939e+00,2.852134067006572238e+00,-4.531685014633183073e+00,4.842950505252504589e-01,4.514951126668521830e+00
1.096758478401758941e-01,6.114051045673181584e+00,6.865639712809039175e+00,-3.692870551791377576e+00,2.865029905370703567e+00,-4.557249106329525290e+00,4.925796618467538357e-01,4.532573207100260682e+00
1.101836063949915151e-01,6.137607639033198836e+00,6.907527833518240179e+00,-3.707709574226671911e+00,2.877909892102553435e+00,-4.582858692097581788e+00,5.009489935798512317e-01,4.550124392941810036e+00
1.106913649498071500e-01,6.161073998184289913e+00,6.949529284056696454e+00,-3.722493124206141424e+00,2.890773845045114143e+00,-4.608513680537218882e+00,5.094033312303560823e-01,4.567604072110598601e+00
1.111991235046227711e-01,6.184449544925677777e+00,6.991644014748645830e+00,-3.737220570385433760e+00,2.903621582214597652e+00,-4.634213976098165766e+00,5.179429561015592709e-01,4.585011632317355534e+00
1.117068820594384060e-01,6.207733704713865208e+00,7.033871966131268749e+00,-3.751891278433132193e+00,2.916452921822836331e+00,-4.659959479059065046e+00,5.265681452362107606e-01,4.602346461117381438e+00
1.122146406142540409e-01,6.230925906762458943e+00,7.076213068878406176e+00,-3.766504611046523454e+00,2.929267682299950604e+00,-4.685750085506548146e+00,5.352791713580934418e-01,4.619607945962435736e+00
1.127223991690696620e-01,6.254025584143845684e+00,7.118667243725246507e+00,-3.781059927968338563e+00,2.942065682317714259e+00,-4.711585687315140270e+00,5.440763028133597246e-01,4.636795474253954552e+00
1.132301577238852969e-01,6.277032173892262534e+00,7.161234401393732796e+00,-3.795556586004156241e+00,2.954846740813440231e+00,-4.737466172127746233e+00,5.529598035116627397e-01,4.653908433397215383e+00
1.137379162787009179e-01,6.299945117108209480e+00,7.203914442517861616e+00,-3.809993939040439592e+00,2.967610677014274057e+00,-4.763391423336358343e+00,5.619299328668353466e-01,4.670946210856437020e+00
1.142456748335165528e-01,6.322763859064570724e+00,7.246707257570239591e+00,-3.824371338063417003e+00,2.980357310462169451e+00,-4.789361320063646232e+00,5.709869457374484591e-01,4.687908194211081181e+00
1.147534333883321739e-01,6.345487840014772729e+00,7.289612698858880968e+00,-3.838688122783985079e+00,2.993086455122411671e+00,-4.815375721224160799e+00,5.801310844534536271e-01,4.704793762765156373e+00
1.152611919431478088e-01,6.368116466560102218e+00,7.332630516174425850e+00,-3.852943599200320257e+00,3.005797903039085561e+00,-4.841434427624929704e+00,5.893625633661365715e-01,4.721602263461065263e+00
1.157689504979634298e-01,6.390649179343559361e+00,7.375760568061487277e+00,-3.867137102078519462e+00,3.018491468075353179e+00,-4.867537301941852412e+00,5.986816297159207600e-01,4.738333073163228271e+00
1.162767090527790648e-01,6.413085427071345102e+00,7.419002715778336032e+00,-3.881267967149009124e+00,3.031166966927667072e+00,-4.893684209847043221e+00,6.080885299939960964e-01,4.754985572616412526e+00
1.167844676075946997e-01,6.435424661731500962e+00,7.462356807134804093e+00,-3.895335526486678912e+00,3.043824215918178755e+00,-4.919875010899071199e+00,6.175835051451681323e-01,4.771559141934179848e+00
1.172922261624103207e-01,6.457666338657263694e+00,7.505822676498238977e+00,-3.909339108517380978e+00,3.056463031010630882e+00,-4.946109558558530850e+00,6.271667905594160430e-01,4.788053160630864724e+00
1.177999847172259557e-01,6.479809916590114405e+00,7.549400144797384193e+00,-3.923278038024625936e+00,3.069083227825768034e+00,-4.972387700202459015e+00,6.368386160626644532e-01,4.804467007653625110e+00
1.183077432720415767e-01,6.501854857742499050e+00,7.593089019524134287e+00,-3.937151636156468015e+00,3.081684621656298972e+00,-4.998709277137599827e+00,6.465992059067822151e-01,4.820800061414562521e+00
1.188155018268572116e-01,6.523800627860220303e+00,7.636889094733290584e+00,-3.950959220432610053e+00,3.094267027481393928e+00,-5.025074124612511461e+00,6.564487787587929279e-01,4.837051699822929152e+00
1.193232603816728327e-01,6.545646696284507904e+00,7.680800151040156898e+00,-3.964700104751680332e+00,3.106830259980703168e+00,-5.051482071828522713e+00,6.663875476893131866e-01,4.853221300317399844e+00
1.198310189364884676e-01,6.567392536013777260e+00,7.724821955616127056e+00,-3.978373599398730587e+00,3.119374133547944350e+00,-5.077932941949548251e+00,6.764157201602062353e-01,4.869308239898425761e+00
1.203387774913040886e-01,6.589037623765045204e+00,7.768954262182146131e+00,-3.991979011052912973e+00,3.131898462303992048e+00,-5.104426552110720827e+00,6.865334980114525809e-01,4.885311895160662665e+00
1.208465360461197236e-01,6.610581440035035783e+00,7.813196811000119091e+00,-4.005515642795375086e+00,3.144403060109532966e+00,-5.130962713425903488e+00,6.967410774472485580e-01,4.901231642325465820e+00
1.213542946009353585e-01,6.632023469160959195e+00,7.857549328862241111e+00,-4.018982794117331281e+00,3.156887740577236645e+00,-5.157541230994026726e+00,7.070386490213159680e-01,4.917066857273473701e+00
1.218620531557509795e-01,6.653363199380964765e+00,7.902011529078242447e+00,-4.032379760928348489e+00,3.169352317083481640e+00,-5.184161903904286994e+00,7.174263976214410032e-01,4.932816915577260097e+00
1.223698117105666144e-01,6.674600122894283061e+00,7.946583111460549631e+00,-4.045705835564831432e+00,3.181796602779605188e+00,-5.210824525240177252e+00,7.279045024532184716e-01,4.948481192534057271e+00
1.228775702653822355e-01,6.695733735921020724e+00,7.991263762307394103e+00,-4.058960306798677919e+00,3.194220410602699900e+00,-5.237528882082379766e+00,7.384731370230359637e-01,4.964059063198558164e+00
1.233853288201978704e-01,6.716763538761655994e+00,8.036053154383816732e+00,-4.072142459846183726e+00,3.206623553285940176e+00,-5.264274755510490955e+00,7.491324691202611019e-01,4.979549902415801199e+00
1.238930873750134914e-01,6.737689035856195829e+00,8.080950946900617993e+00,-4.085251576377090466e+00,3.219005843368449860e+00,-5.291061920603611135e+00,7.598826607986503001e-01,4.994953084854115488e+00
1.244008459298291264e-01,6.758509735843020394e+00,8.125956785491204926e+00,-4.098286934523866165e+00,3.231367093204706720e+00,-5.317890146439757437e+00,7.707238683569903603e-01,5.010267985038153959e+00
1.249086044846447474e-01,6.779225151617394474e+00,8.171070302186377532e+00,-4.111247808891178579e+00,3.243707114973486405e+00,-5.344759196094146958e+00,7.816562423189423736e-01,5.025493977381992217e+00
1.254163630394603823e-01,6.799834800389655598e+00,8.216291115387045707e+00,-4.124133470565555903e+00,3.256025720686337444e+00,-5.371668826636319949e+00,7.926799274121225647e-01,5.040630436222313548e+00
1.259241215942760173e-01,6.820338203743091299e+00,8.261618829834853628e+00,-4.136943187125250887e+00,3.268322722195596164e+00,-5.398618789126087059e+00,8.037950625463841092e-01,5.055676735851652559e+00
1.264318801490916522e-01,6.840734887691485966e+00,8.307053036580716920e+00,-4.149676222650310109e+00,3.280597931201947759e+00,-5.425608828608369016e+00,8.150017807913384482e-01,5.070632250551738274e+00
1.269396387039072593e-01,6.861024382736330196e+00,8.352593312951320570e+00,-4.162331837732837769e+00,3.292851159261504179e+00,-5.452638684106837275e+00,8.263002093530787961e-01,5.085496354626881654e+00
1.274473972587229220e-01,6.881206223923733489e+00,8.398239222513492308e+00,-4.174909289487447772e+00,3.305082217792452592e+00,-5.479708088616436434e+00,8.376904695501404818e-01,5.100268422437474136e+00
1.279551558135385292e-01,6.901279950900987004e+00,8.443990315036533190e+00,-4.187407831561915650e+00,3.317290918081192252e+00,-5.506816769094721842e+00,8.491726767886611515e-01,5.114947828433518140e+00
1.284629143683541641e-01,6.921245107972835875e+00,8.489846126452468056e+00,-4.199826714148060525e+00,3.329477071288062362e+00,-5.533964446452084296e+00,8.607469405367840221e-01,5.129533947188281040e+00
1.289706729231697713e-01,6.941101244157380279e+00,8.535806178814192791e+00,-4.212165183992770956e+00,3.341640488452566338e+00,-5.561150835540773052e+00,8.724133642982565551e-01,5.144026153431984660e+00
1.294784314779854340e-01,6.960847913241710927e+00,8.581869980251575214e+00,-4.224422484409271483e+00,3.353780980498160424e+00,-5.588375645142816595e+00,8.841720455852737359e-01,5.158423822085593358e+00
1.299861900328010411e-01,6.980484673837159981e+00,8.628037024925438558e+00,-4.236597855288573911e+00,3.365898358236554255e+00,-5.615638577956731048e+00,8.960230758905121107e-01,5.172726328294659837e+00
1.304939485876166760e-01,7.000011089434291733e+00,8.674306792979546543e+00,-4.248690533111114220e+00,3.377992432371569986e+00,-5.642939330583153001e+00,9.079665406584213061e-01,5.186933047463266888e+00
1.310017071424323110e-01,7.019426728457514031e+00,8.720678750490392872e+00,-4.260699750958614196e+00,3.390063013502536471e+00,-5.670277593509241321e+00,9.200025192556947617e-01,5.201043355288028636e+00
1.315094656972479459e-01,7.038731164319398381e+00,8.767152349415029633e+00,-4.272624738526117127e+00,3.402109912127204261e+00,-5.697653051091970511e+00,9.321310849409896182e-01,5.215056627792165500e+00
1.320172242520635530e-01,7.057923975474674094e+00,8.813727027536733871e+00,-4.284464722134226911e+00,3.414132938644214299e+00,-5.725065381540259679e+00,9.443523048338522408e-01,5.228972241359667983e+00
1.325249828068791880e-01,7.077004745473889358e+00,8.860402208408661551e+00,-4.296218924741564749e+00,3.426131903355100317e+00,-5.752514256895962852e+00,9.566662398828756908e-01,5.242789572769530615e+00
1.330327413616948229e-01,7.095973063016750793e+00,8.907177301295362781e+00,-4.307886565957394609e+00,3.438106616465825827e+00,-5.779999343013667357e+00,9.690729448330560603e-01,5.256507999230044526e+00
1.335404999165104578e-01,7.114828522005148592e+00,8.954051701112257788e+00,-4.319466862054457401e+00,3.450056888087851270e+00,-5.807520299539387310e+00,9.815724681923923001e-01,5.270126898413195704e+00
1.340482584713260650e-01,7.133570721595838826e+00,9.001024788363043427e+00,-4.330959025982020982e+00,3.461982528238759294e+00,-5.835076779888066056e+00,9.941648521976881314e-01,5.283645648489109448e+00
1.345560170261416999e-01,7.152199266252838861e+00,9.048095929074985833e+00,-4.342362267379101581e+00,3.473883346842397302e+00,-5.862668431219950627e+00,1.006850132779590012e+00,5.297063628160588067e+00
1.350637755809573348e-01,7.170713765799456851e+00,9.095264474732172033e+00,-4.353675792587902826e+00,3.485759153728563042e+00,-5.890294894415798233e+00,1.019628339526824412e+00,5.310380216697718758e+00
1.355715341357729697e-01,7.189113835470018365e+00,9.142529762206647703e+00,-4.364898804667438625e+00,3.497609758632232335e+00,-5.917955804050934354e+00,1.032499495649672916e+00,5.323594793972554307e+00
1.360792926905885769e-01,7.207399095961280366e+00,9.189891113687517432e+00,-4.376030503407365657e+00,3.509434971192316510e+00,-5.945650788368154416e+00,1.045463617942656853e+00,5.336706740493868395e+00
1.365870512454042396e-01,7.225569173483501473e+00,9.237347836607941787e+00,-4.387070085342008596e+00,3.521234600949969984e+00,-5.973379469249493035e+00,1.058520716746454093e+00,5.349715437441994403e+00
1.370948098002198468e-01,7.243623699811192473e+00,9.284899223570057814e+00,-4.398016743764584291e+00,3.533008457346413778e+00,-6.001141462186801334e+00,1.071670795909012375e+00,5.362620266703729044e+00
1.376025683550354817e-01,7.261562312333567526e+00,9.332544552267830085e+00,-4.408869668741623116e+00,3.544756349720317168e+00,-6.028936376251197160e+00,1.084913852745906127e+00,5.375420610907316821e+00
1.381103269098510888e-01,7.279384654104629426e+00,9.380283085407828736e+00,-4.419628047127586612e+00,3.556478087304705937e+00,-6.056763814061373097e+00,1.098249877999904367e+00,5.388115853457509097e+00
1.386180854646667515e-01,7.297090373892970661e+00,9.428114070627913179e+00,-4.430291062579692962e+00,3.568173479223411881e+00,-6.084623371750724097e+00,1.111678855799755006e+00,5.400705378570694215e+00
1.391258440194823587e-01,7.314679126231233397e+00,9.476036740413860571e+00,-4.440857895572928982e+00,3.579842334487054689e+00,-6.112514638933332023e+00,1.125200763618192434e+00,5.413188571310111996e+00
1.396336025742979936e-01,7.332150571465239075e+00,9.524050312013873310e+00,-4.451327723415262838e+00,3.591484461988566856e+00,-6.140437198668799113e+00,1.138815572229162187e+00,5.425564817621136626e+00
1.401413611291136563e-01,7.349504375802826672e+00,9.572153987351105897e+00,-4.461699720263064606e+00,3.603099670498251861e+00,-6.168390627425955230e+00,1.152523245664279550e+00,5.437833504366633264e+00
1.406491196839292634e-01,7.366740211362301949e+00,9.620346952933946483e+00,-4.471973057136702678e+00,3.614687768658380040e+00,-6.196374495045324338e+00,1.166323741168466821e+00,5.449994019362385700e+00
1.411568782387448984e-01,7.383857756220664648e+00,9.668628379764452774e+00,-4.482146901936371108e+00,3.626248564977326616e+00,-6.224388364700577547e+00,1.180217009154882035e+00,5.462045751412627936e+00
1.416646367935605055e-01,7.400856694461403151e+00,9.716997423244457366e+00,-4.492220419458083924e+00,3.637781867823239867e+00,-6.252431792858683224e+00,1.194202993158984150e+00,5.473988090345605073e+00
1.421723953483761682e-01,7.417736716222035120e+00,9.765453223079786582e+00,-4.502192771409885275e+00,3.649287485417248789e+00,-6.280504329239019690e+00,1.208281629791883915e+00,5.485820427049247883e+00
1.426801539031917754e-01,7.434497517741323058e+00,9.813994903182349461e+00,-4.512063116428248755e+00,3.660765225826215996e+00,-6.308605516771280008e+00,1.222452848692884508e+00,5.497542153506897122e+00
1.431879124580074103e-01,7.451138801406119505e+00,9.862621571570080903e+00,-4.521830610094690783e+00,3.672214896955011021e+00,-6.336734891552221249e+00,1.236716572481239673e+00,5.509152662833129099e+00
1.436956710128230175e-01,7.467660275797938674e+00,9.911332320264882867e+00,-4.531494404952547406e+00,3.683636306538338623e+00,-6.364891982801283987e+00,1.251072716707144705e+00,5.520651349309624756e+00
1.442034295676386801e-01,7.484061655739190577e+00,9.960126225188503213e+00,-4.541053650524000673e+00,3.695029262132091041e+00,-6.393076312815056284e+00,1.265521189801949165e+00,5.532037608421146224e+00
1.447111881224542873e-01,7.500342662339056332e+00,1.000900234605624028e+01,-4.550507493327254238e+00,3.706393571104250384e+00,-6.421287396920555501e+00,1.280061893027560904e+00,5.543310836891557791e+00
1.452189466772699222e-01,7.516503023039106779e+00,1.005795972626866330e+01,-4.559855076893928327e+00,3.717729040625309622e+00,-6.449524743427391016e+00,1.294694720425110468e+00,5.554470432719944561e+00
1.457267052320855572e-01,7.532542471658536520e+00,1.010699739280121889e+01,-4.569095541786665216e+00,3.729035477658253050e+00,-6.477787853578764299e+00,1.309419558762806801e+00,5.565515795216803951e+00
1.462344637869011921e-01,7.548460748439124401e+00,1.015611435609179303e+01,-4.578228025616910557e+00,3.740312688948061570e+00,-6.506076221501315260e+00,1.324236287483029351e+00,5.576446325040299357e+00
1.467422223417167992e-01,7.564257600089796085e+00,1.020530960992606850e+01,-4.587251663062890117e+00,3.751560481010746351e+00,-6.534389334153771323e+00,1.339144778648612366e+00,5.587261424232592866e+00
1.472499808965324342e-01,7.579932779830976131e+00,1.025458213132102614e+01,-4.596165585887821869e+00,3.762778660121941954e+00,-6.562726671274552004e+00,1.354144896888393124e+00,5.597960496256273011e+00
1.477577394513480691e-01,7.595486047438518185e+00,1.030393088040618643e+01,-4.604968922958287969e+00,3.773967032305029168e+00,-6.591087705328117607e+00,1.369236499341949020e+00,5.608542946030836696e+00
1.482654980061637040e-01,7.610917169287332307e+00,1.035335480030278354e+01,-4.613660800262801231e+00,3.785125403318762238e+00,-6.619471901450166840e+00,1.384419435603539972e+00,5.619008179969224415e+00
1.487732565609793112e-01,7.626225918394760939e+00,1.040285281700106346e+01,-4.622240340930630076e+00,3.796253578644512849e+00,-6.647878717391813908e+00,1.399693547665336268e+00,5.629355606014519786e+00
1.492810151157949738e-01,7.641412074463496573e+00,1.045242383923512541e+01,-4.630706665250716725e+00,3.807351363472940786e+00,-6.676307603462375617e+00,1.415058669859764251e+00,5.639584633676584247e+00
1.497887736706105810e-01,7.656475423924310242e+00,1.050206675835609715e+01,-4.639058890690900938e+00,3.818418562690302664e+00,-6.704758002471252532e+00,1.430514628801172083e+00,5.649694674068904909e+00
1.502965322254262159e-01,7.671415759978394533e+00,1.055178044820300620e+01,-4.647296131917288520e+00,3.829454980864253066e+00,-6.733229349668522268e+00,1.446061243326664858e+00,5.659685139945437093e+00
1.508042907802418231e-01,7.686232882639372654e+00,1.060156376497159414e+01,-4.655417500813807230e+00,3.840460422229170057e+00,-6.761721072684386158e+00,1.461698324436162766e+00,5.669555445737541888e+00
1.513120493350574858e-01,7.700926598775001075e+00,1.065141554708104543e+01,-4.663422106501993625e+00,3.851434690671051264e+00,-6.790232591467482592e+00,1.477425675231675672e+00,5.679305007590999210e+00
1.518198078898730929e-01,7.715496722148555975e+00,1.070133461503871786e+01,-4.671309055360949536e+00,3.862377589711910808e+00,-6.818763318222051950e+00,1.493243090855808308e+00,5.688933243403093698e+00
1.523275664446887279e-01,7.729943073459899949e+00,1.075131977130276617e+01,-4.679077451047533032e+00,3.873288922493767661e+00,-6.847312657343984199e+00,1.509150358429508731e+00,5.698439572859797408e+00
1.528353249995043350e-01,7.744265480386179235e+00,1.080136980014257730e+01,-4.686726394516691485e+00,3.884168491762093556e+00,-6.875880005355575975e+00,1.525147256988962807e+00,5.707823417472982719e+00
1.533430835543199977e-01,7.758463777622251811e+00,1.085148346749725867e+01,-4.694254984042043333e+00,3.895016099848864322e+00,-6.904464750839304443e+00,1.541233557421780587e+00,5.717084200617736478e+00
1.538508421091356049e-01,7.772537806920817971e+00,1.090165952083212630e+01,-4.701662315236662337e+00,3.905831548655150254e+00,-6.933066274370403015e+00,1.557409022402402865e+00,5.726221347569802056e+00
1.543586006639512398e-01,7.786487417132091693e+00,1.095189668899282687e+01,-4.708947481073992414e+00,3.916614639633170469e+00,-6.961683948448174952e+00,1.573673406326670188e+00,5.735234285542967214e+00
1.548663592187668747e-01,7.800312464243298827e+00,1.100219368205757853e+01,-4.716109571909027132e+00,3.927365173767954243e+00,-6.990317137426240279e+00,1.590026455245618253e+00,5.744122443726649152e+00
1.553741177735825096e-01,7.814012811417806681e+00,1.105254919118748091e+01,-4.723147675499692610e+00,3.938082951558543598e+00,-7.018965197441729309e+00,1.606467906798601408e+00,5.752885253323516856e+00
1.558818763283981168e-01,7.827588329033860148e+00,1.110296188847434173e+01,-4.730060877028356536e+00,3.948767772998666103e+00,-7.047627476343073738e+00,1.622997490145465349e+00,5.761522147587150755e+00
1.563896348832137517e-01,7.841038894723089570e+00,1.115343042678682828e+01,-4.736848259123597416e+00,3.959419437557015531e+00,-7.076303313616898016e+00,1.639614925898094322e+00,5.770032561859823161e+00
1.568973934380293866e-01,7.854364393408667766e+00,1.120395343961433277e+01,-4.743508901882186102e+00,3.970037744157040915e+00,-7.104992040313606871e+00,1.656319926051065483e+00,5.778415933610358657e+00
1.574051519928450216e-01,7.867564717343058511e+00,1.125452954090867408e+01,-4.750041882891167688e+00,3.980622491156232012e+00,-7.133692978971790666e+00,1.673112193911572732e+00,5.786671702471990031e+00
1.579129105476606287e-01,7.880639766145628222e+00,1.130515732492411551e+01,-4.756446277250291566e+00,3.991173476325061920e+00,-7.162405443541717709e+00,1.689991424028618461e+00,5.794799310280437155e+00
1.584206691024762914e-01,7.893589446839744284e+00,1.135583536605484589e+01,-4.762721157594491217e+00,4.001690496825323073e+00,-7.191128739307369955e+00,1.706957302121321352e+00,5.802798201111906806e+00
1.589284276572918986e-01,7.906413673889622018e+00,1.140656221867052444e+01,-4.768865594116650009e+00,4.012173349188073779e+00,-7.219862162807450190e+00,1.724009505006482978e+00,5.810667821321245263e+00
1.594361862121075335e-01,7.919112369236876781e+00,1.145733641694993743e+01,-4.774878654590546390e+00,4.022621829291131768e+00,-7.248605001755302091e+00,1.741147700525426778e+00,5.818407619580162837e+00
1.599439447669231684e-01,7.931685462336790060e+00,1.150815647471257819e+01,-4.780759404394011369e+00,4.033035732336121448e+00,-7.277356534957711176e+00,1.758371547470059859e+00,5.826017046915566766e+00
1.604517033217388033e-01,7.944132890194032015e+00,1.155902088524751470e+01,-4.786506906532197014e+00,4.043414852824914085e+00,-7.306116032232179869e+00,1.775680695507959594e+00,5.833495556747821276e+00
1.609594618765544383e-01,7.956454597398384898e+00,1.160992812114118422e+01,-4.792120221661205548e+00,4.053758984535835275e+00,-7.334882754323614584e+00,1.793074785106980817e+00,5.840842604929307846e+00
1.614672204313700454e-01,7.968650536159923803e+00,1.166087663410248609e+01,-4.797598408111769963e+00,4.064067920499250697e+00,-7.363655952819520678e+00,1.810553447458918219e+00,5.848057649782890444e+00
1.619749789861856804e-01,7.980720666343844805e+00,1.171186485478563988e+01,-4.802940521913168226e+00,4.074341452972671362e+00,-7.392434870063912200e+00,1.828116304402296333e+00,5.855140152140474008e+00
1.624827375410013153e-01,7.992664955505200730e+00,1.176289119261158511e+01,-4.808145616817410151e+00,4.084579373415535564e+00,-7.421218739070497783e+00,1.845762968344601518e+00,5.862089575381742357e+00
1.629904960958169502e-01,8.004483378923048065e+00,1.181395403558680357e+01,-4.813212744323517533e+00,4.094781472463408178e+00,-7.450006783434354851e+00,1.863493042183589576e+00,5.868905385472853453e+00
1.634982546506325574e-01,8.016175919634417113e+00,1.186505175012014135e+01,-4.818140953702060969e+00,4.104947539901731446e+00,-7.478798217242520252e+00,1.881306119227792450e+00,5.875587051005251915e+00
1.640060132054482200e-01,8.027742568468017481e+00,1.191618268083783683e+01,-4.822929292019927594e+00,4.115077364639198265e+00,-7.507592244983614549e+00,1.899201783116363451e+00,5.882134043234633403e+00
1.645137717602638272e-01,8.039183324077365356e+00,1.196734515039604396e+01,-4.827576804165151891e+00,4.125170734680523310e+00,-7.536388061456025689e+00,1.917179607738035640e+00,5.888545836119798871e+00
1.650215303150794621e-01,8.050498192973957856e+00,1.201853745929181017e+01,-4.832082532872161273e+00,4.135227437098927261e+00,-7.565184851675278210e+00,1.935239157149389655e+00,5.894821906361827679e+00
1.655292888698950693e-01,8.061687189559718192e+00,1.206975788567124752e+01,-4.836445518746958605e+00,4.145247258007943358e+00,-7.593981790779814389e+00,1.953379985492202042e+00,5.900961733443066848e+00
1.660370474247107320e-01,8.072750336159524309e+00,1.212100468513646767e+01,-4.840664800292777237e+00,4.155229982532995692e+00,-7.622778043936102144e+00,1.971601636910190525e+00,5.906964799666464039e+00
1.665448059795263391e-01,8.083687663052931072e+00,1.217227609054943116e+01,-4.844739413935617911e+00,4.165175394782235863e+00,-7.651572766242037638e+00,1.989903645464762061e+00,5.912830590194640301e+00
1.670525645343419741e-01,8.094499208506222843e+00,1.222357031183525322e+01,-4.848668394050383412e+00,4.175083277817309479e+00,-7.680365102630032581e+00,2.008285535050355897e+00,5.918558593089484177e+00
1.675603230891576090e-01,8.105185018803446440e+00,1.227488553578151098e+01,-4.852450772986823146e+00,4.184953413623214935e+00,-7.709154187767881083e+00,2.026746819308464787e+00,5.924148299351385205e+00
1.680680816439732439e-01,8.115745148277611065e+00,1.232621992583702308e+01,-4.856085581095898718e+00,4.194785583078027180e+00,-7.737939145959356502e+00,2.045287001541382654e+00,5.929599202958788950e+00
1.685758401987888511e-01,8.126179659341344674e+00,1.237757162190781735e+01,-4.859571846756290725e+00,4.204579565922011319e+00,-7.766719091043210454e+00,2.063905574624873118e+00,5.934910800907777784e+00
1.690835987536044860e-01,8.136488595270488844e+00,1.242893865168186807e+01,-4.862908599428170220e+00,4.214335118817602144e+00,-7.795493074286241608e+00,2.082601989922932884e+00,5.940082586508159679e+00
1.695913573084201209e-01,8.146671981298855059e+00,1.248031894607821712e+01,-4.866094880856349114e+00,4.224051976284932230e+00,-7.824260091961635410e+00,2.101375661494006675e+00,5.945114056717009099e+00
1.700991158632357558e-01,8.156729921835893293e+00,1.253171065871911516e+01,-4.869129733252588466e+00,4.233729929418973192e+00,-7.853019272976270670e+00,2.120226078557552629e+00,5.950004735495889818e+00
1.706068744180513630e-01,8.166662531821037518e+00,1.258311193444815324e+01,-4.872012196863094502e+00,4.243368770840843851e+00,-7.881769744014674117e+00,2.139152725656226384e+00,5.954754150532258983e+00
1.711146329728669979e-01,8.176469934047160493e+00,1.263452089984223470e+01,-4.874741310252972859e+00,4.252968292435771680e+00,-7.910510624015145709e+00,2.158155079284935773e+00,5.959361832590668762e+00
1.716223915276826328e-01,8.186152259366476613e+00,1.268593566329747624e+01,-4.877316110470792943e+00,4.262528285410974505e+00,-7.939241024246824097e+00,2.177232607852722879e+00,5.963827315701966114e+00
1.721301500824982678e-01,8.195709646876537136e+00,1.273735431507894056e+01,-4.879735633205575240e+00,4.272048540342348488e+00,-7.967960048364357561e+00,2.196384771635958799e+00,5.968150137340647809e+00
1.726379086373138749e-01,8.205142244086278680e+00,1.278877492733411003e+01,-4.881998912936196255e+00,4.281528847209994382e+00,-7.996666792440116467e+00,2.215611022722793422e+00,5.972329838590425766e+00
1.731456671921295376e-01,8.214450207062098386e+00,1.284019555407019197e+01,-4.884104983073234152e+00,4.290968995422526966e+00,-8.025360344974002302e+00,2.234910804948928575e+00,5.976365964297936983e+00
1.736534257469451448e-01,8.223633700553984127e+00,1.289161423109516136e+01,-4.886052876093210706e+00,4.300368773830214764e+00,-8.054039786880819562e+00,2.254283553824620867e+00,5.980258063214650477e+00
1.741611843017607797e-01,8.232692898101738876e+00,1.294302897592265289e+01,-4.887841623665290847e+00,4.309727970726948243e+00,-8.082704191455224674e+00,2.273728696453031883e+00,5.984005688126938338e+00
1.746689428565763869e-01,8.241627982121194407e+00,1.299443778764057456e+01,-4.889470256770375833e+00,4.319046373840984998e+00,-8.111352624314259074e+00,2.293245651439813848e+00,5.987608395974334030e+00
1.751767014113920495e-01,8.250439143970526246e+00,1.304583864674356342e+01,-4.890937805812639816e+00,4.328323770314561614e+00,-8.139984143317429144e+00,2.312833828794005786e+00,5.991065747955950371e+00
1.756844599662076567e-01,8.259126583996593496e+00,1.309722951492918419e+01,-4.892243300723474242e+00,4.337559946672256750e+00,-8.168597798464398707e+00,2.332492629820195340e+00,5.994377309625093631e+00
1.761922185210232916e-01,8.267690511561347932e+00,1.314860833485796476e+01,-4.893385771057883638e+00,4.346754688778235121e+00,-8.197192631770224835e+00,2.352221447001993315e+00,5.997542650972043532e+00
1.766999770758389265e-01,8.276131145048276849e+00,1.319997302987715848e+01,-4.894364246083270586e+00,4.355907781782252464e+00,-8.225767677118183130e+00,2.372019663876762774e+00,6.000561346495005388e+00
1.772077356306545615e-01,8.284448711848916957e+00,1.325132150370835582e+01,-4.895177754860665864e+00,4.365019010054511206e+00,-8.254321960090159394e+00,2.391886654901647979e+00,6.003432975259249460e+00
1.777154941854701686e-01,8.292643448329405587e+00,1.330265164009882817e+01,-4.895825326318384185e+00,4.374088157109307318e+00,-8.282854497774620128e+00,2.411821785310888977e+00,6.006157120944415340e+00
1.782232527402858036e-01,8.300715599777094056e+00,1.335396130243671209e+01,-4.896305989318091356e+00,4.383115005517503882e+00,-8.311364298552165408e+00,2.431824410964417371e+00,6.008733371880005336e+00
1.787310112951014385e-01,8.308665420327203677e+00,1.340524833332993992e+01,-4.896618772713300594e+00,4.392099336807816279e+00,-8.339850361858630379e+00,2.451893878187730191e+00,6.011161321069039332e+00
1.792387698499170734e-01,8.316493172869542150e+00,1.345651055414895758e+01,-4.896762705400303339e+00,4.401040931356916985e+00,-8.368311677925795777e+00,2.472029523603062273e+00,6.013440566199900417e+00
1.797465284047327083e-01,8.324199128935266145e+00,1.350774576453327036e+01,-4.896736816361502598e+00,4.409939568268338661e+00,-8.396747227499639976e+00,2.492230673951829178e+00,6.015570709646347325e+00
1.802542869595483155e-01,8.331783568563709608e+00,1.355895174186172980e+01,-4.896540134701188762e+00,4.418795025240212837e+00,-8.425155981536185834e+00,2.512496645908369075e+00,6.017551358455701660e+00
1.807620455143639782e-01,8.339246780149231597e+00,1.361012624068665033e+01,-4.896171689673736616e+00,4.427607078421815778e+00,-8.453536900874931703e+00,2.532826745884960040e+00,6.019382124325229455e+00
1.812698040691795853e-01,8.346589060268156501e+00,1.366126699213165807e+01,-4.895630510704211957e+00,4.436375502258915304e+00,-8.481888935889802639e+00,2.553220269828107458e+00,6.021062623566663774e+00
1.817775626239952202e-01,8.353810713485740891e+00,1.371237170325339250e+01,-4.894915627401423386e+00,4.445100069327957648e+00,-8.510211026117760369e+00,2.573676503006158356e+00,6.022592477058946514e+00
1.822853211788108552e-01,8.360912052143193662e+00,1.376343805636693673e+01,-4.894026069563377490e+00,4.453780550159040175e+00,-8.538502099864899719e+00,2.594194719788149417e+00,6.023971310189114803e+00
1.827930797336264901e-01,8.367893396124763683e+00,1.381446370833509185e+01,-4.892960867175180972e+00,4.462416713047729466e+00,-8.566761073790203795e+00,2.614774183413984154e+00,6.025198752781374623e+00
1.833008382884420973e-01,8.374755072604859407e+00,1.386544628982136373e+01,-4.891719050399334634e+00,4.471008323855666156e+00,-8.594986852466783844e+00,2.635414145755855309e+00,6.026274439014349227e+00
1.838085968432577322e-01,8.381497415775241322e+00,1.391638340450683486e+01,-4.890299649558490280e+00,4.479555145800002691e+00,-8.623178327920774322e+00,2.656113847070980860e+00,6.027198007326511231e+00
1.843163553980733671e-01,8.388120766552237484e+00,1.396727262827072913e+01,-4.888701695110601264e+00,4.488056939231650944e+00,-8.651334379147771259e+00,2.676872515745624792e+00,6.027969100309777950e+00
1.848241139528890020e-01,8.394625472264049648e+00,1.401811150833480824e+01,-4.886924217616503974e+00,4.496513461402329881e+00,-8.679453871606799709e+00,2.697689368030360413e+00,6.028587364591289521e+00
1.853318725077046092e-01,8.401011886318080712e+00,1.406889756237161215e+01,-4.884966247699932929e+00,4.504924466220468382e+00,-8.707535656691968384e+00,2.718563607766701917e+00,6.029052450703375143e+00
1.858396310625202719e-01,8.407280367848319003e+00,1.411962827757629846e+01,-4.882826815999957049e+00,4.513289703995859270e+00,-8.735578571181539687e+00,2.739494426104899905e+00,6.029364012941666573e+00
1.863473896173358790e-01,8.413431294127082793e+00,1.417030116458579236e+01,-4.880504956062008404e+00,4.521608932176946816e+00,-8.763581467815855675e+00,2.760481020991136791e+00,6.029521715098920431e+00
1.868551481721515140e-01,8.419465096632567480e+00,1.422091391292607021e+01,-4.877999712471016380e+00,4.529881946486004729e+00,-8.791543303527962649e+00,2.781522653277909374e+00,6.029525246959997808e+00
1.873629067269671211e-01,8.425382188843869358e+00,1.427146407865962807e+01,-4.875310124336182049e+00,4.538108518458440876e+00,-8.819462962255148142e+00,2.802618533987486504e+00,6.029374291180340961e+00
1.878706652817827838e-01,8.431182989956665708e+00,1.432194918436081110e+01,-4.872435231162486780e+00,4.546288415556396956e+00,-8.847339311726083011e+00,2.823767860148925113e+00,6.029068534507197263e+00
1.883784238365983910e-01,8.436867928666888616e+00,1.437236673536180476e+01,-4.869374073821346016e+00,4.554421404400208040e+00,-8.875171212678344190e+00,2.844969820647779368e+00,6.028607669592858542e+00
1.888861823914140259e-01,8.442437443178073764e+00,1.442271421984379920e+01,-4.866125694638752996e+00,4.562507250758573996e+00,-8.902957518905626699e+00,2.866223596260423001e+00,6.027991395060034563e+00
1.893939409462296330e-01,8.447891981208245582e+00,1.447298910893001711e+01,-4.862689137484266233e+00,4.570545719538692708e+00,-8.930697077305840281e+00,2.887528359689171875e+00,6.027219415567578231e+00
1.899016995010452957e-01,8.453231999996345891e+00,1.452318885678064575e+01,-4.859063447860860308e+00,4.578536574776347123e+00,-8.958388727930067574e+00,2.908883275598217022e+00,6.026291441876562516e+00
1.904094580558609029e-01,8.458457966308200682e+00,1.457331090068963242e+01,-4.855247672995616881e+00,4.586479579625956760e+00,-8.986031304032447764e+00,2.930287500650329058e+00,6.025207190916719746e+00
1.909172166106765378e-01,8.463570356442009057e+00,1.462335266118342503e+01,-4.851240861931286119e+00,4.594374496350590142e+00,-9.013623632120916440e+00,2.951740183544403706e+00,6.023966385853235295e+00
1.914249751654921727e-01,8.468569656233382759e+00,1.467331154212156541e+01,-4.847042065618692774e+00,4.602221086311921283e+00,-9.041164532008831856e+00,2.973240465053772930e+00,6.022568756153898306e+00
1.919327337203078077e-01,8.473456361059934494e+00,1.472318493079917090e+01,-4.842650337009987815e+00,4.610019109960174610e+00,-9.068652816867501798e+00,2.994787478065339403e+00,6.021014037656609474e+00
1.924404922751234148e-01,8.478230975845363560e+00,1.477297019805135392e+01,-4.838064731152775799e+00,4.617768326823998848e+00,-9.096087293279579100e+00,3.016380347619490809e+00,6.019301972637243203e+00
1.929482508299390497e-01,8.482894015063131121e+00,1.482266469835946587e+01,-4.833284305285072691e+00,4.625468495500327570e+00,-9.123466761293371974e+00,3.038018190950841468e+00,6.017432309877872143e+00
1.934560093847546847e-01,8.487446002739609696e+00,1.487226576995931993e+01,-4.828308118931127879e+00,4.633119373644173145e+00,-9.150790014477987455e+00,3.059700117529739583e+00,6.015404804735338118e+00
1.939637679395703196e-01,8.491887472456836505e+00,1.492177073495122741e+01,-4.823135233998101512e+00,4.640720717958409125e+00,-9.178055839979419872e+00,3.081425229104617358e+00,6.013219219210195199e+00
1.944715264943859268e-01,8.496218967354751683e+00,1.497117689941194740e+01,-4.817764714873598919e+00,4.648272284183481595e+00,-9.205263018577475975e+00,3.103192619745094749e+00,6.010875322015995614e+00
1.949792850492015617e-01,8.500441040133001280e+00,1.502048155350857073e+01,-4.812195628524038149e+00,4.655773827087106298e+00,-9.232410324743625551e+00,3.125001375885923416e+00,6.008372888648932708e+00
1.954870436040171966e-01,8.504554253052267754e+00,1.506968197161424783e+01,-4.806427044593903908e+00,4.663225100453911587e+00,-9.259496526699702912e+00,3.146850576371710950e+00,6.005711701457856044e+00
1.959948021588328315e-01,8.508559177935131501e+00,1.511877541242583511e+01,-4.800458035505816845e+00,4.670625857075042298e+00,-9.286520386477517874e+00,3.168739292502443572e+00,6.002891549714625796e+00
1.965025607136484387e-01,8.512456396166484751e+00,1.516775911908342422e+01,-4.794287676561492795e+00,4.677975848737729869e+00,-9.313480659979344267e+00,3.190666588079823729e+00,5.999912229684825959e+00
1.970103192684641014e-01,8.516246498693474720e+00,1.521663031929177023e+01,-4.787915046043537792e+00,4.685274826214813615e+00,-9.340376097039285952e+00,3.212631519454394180e+00,5.996773544698852376e+00
1.975180778232797085e-01,8.519930086024965377e+00,1.526538622544357438e+01,-4.781339225318088637e+00,4.692522539254222025e+00,-9.367205441485538131e+00,3.234633135573464546e+00,5.993475305223326721e+00
1.980258363780953434e-01,8.523507768230579984e+00,1.531402403474476870e+01,-4.774559298938327423e+00,4.699718736568432753e+00,-9.393967431203540386e+00,3.256670478029853211e+00,5.990017328932901286e+00
1.985335949329109506e-01,8.526980164939230278e+00,1.536254092934153803e+01,-4.767574354748834509e+00,4.706863165823852668e+00,-9.420660798199996577e+00,3.278742581111401933e+00,5.986399440782387948e+00
1.990413534877266133e-01,8.530347905337222869e+00,1.541093407644935986e+01,-4.760383483990794140e+00,4.713955573630204121e+00,-9.447284268667791807e+00,3.300848471851325794e+00,5.982621473079271723e+00
1.995491120425422482e-01,8.533611628165871821e+00,1.545920062848390408e+01,-4.752985781408074928e+00,4.720995705529834829e+00,-9.473836563051806436e+00,3.322987170079324759e+00,5.978683265556561821e+00
2.000568705973578554e-01,8.536771981718672464e+00,1.550733772319375703e+01,-4.745380345354133667e+00,4.727983305987002005e+00,-9.500316396115572104e+00,3.345157688473528790e+00,5.974584665446007747e+00
2.005646291521735181e-01,8.539829623838002703e+00,1.555534248379516882e+01,-4.737566277899793121e+00,4.734918118377128948e+00,-9.526722477008886969e+00,3.367359032613229886e+00,5.970325527551669786e+00
2.010723877069891252e-01,8.542785221911342930e+00,1.560321201910852729e+01,-4.729542684941874242e+00,4.741799884975983481e+00,-9.553053509336216109e+00,3.389590201032394390e+00,5.965905714323850972e+00
2.015801462618047601e-01,8.545639452867071384e+00,1.565094342369694758e+01,-4.721308676312656161e+00,4.748628346948865264e+00,-9.579308191226109770e+00,3.411850185274039937e+00,5.961325095933375451e+00
2.020879048166203673e-01,8.548393003169763915e+00,1.569853377800644445e+01,-4.712863365890243017e+00,4.755403244339701629e+00,-9.605485215401333932e+00,3.434137969945297630e+00,5.956583550346237210e+00
2.025956633714360300e-01,8.551046568815046101e+00,1.574598014850840322e+01,-4.704205871709707054e+00,4.762124316060159401e+00,-9.631583269250105772e+00,3.456452532773448549e+00,5.951680963398588986e+00
2.031034219262516372e-01,8.553600855323967522e+00,1.579327958784347707e+01,-4.695335316075168741e+00,4.768791299878655465e+00,-9.657601034897968617e+00,3.478792844662543793e+00,5.946617228872105088e+00
2.036111804810672721e-01,8.556056577736944391e+00,1.584042913496783278e+01,-4.686250825672671816e+00,4.775403932409380658e+00,-9.683537189280771784e+00,3.501157869751029050e+00,5.941392248569693280e+00
2.041189390358828792e-01,8.558414460514645938e+00,1.588742581515588093e+01,-4.676951531647627114e+00,4.781961949052646155e+00,-9.709390404126677865e+00,3.523546565439549028e+00,5.936005932335516988e+00
2.046266975906985419e-01,8.560675236081525696e+00,1.593426663852509328e+01,-4.667436569262989998e+00,4.788465083333265149e+00,-9.735159344932235115e+00,3.545957882196550059e+00,5.930458197299087075e+00
2.051344561455141491e-01,8.562839648666459524e+00,1.598094860708014409e+01,-4.657705079665256598e+00,4.794913069065404265e+00,-9.760842675302793481e+00,3.568390765181131741e+00,5.924748970335216747e+00
2.056422147003297840e-01,8.564908452223464863e+00,1.602746871014207031e+01,-4.647756208920402088e+00,4.801305639008490722e+00,-9.786439054205102295e+00,3.590844153106731440e+00,5.918878186773264716e+00
2.061499732551454189e-01,8.566882409381914698e+00,1.607382392274343630e+01,-4.637589107701591828e+00,4.807642524286111829e+00,-9.811947134945381066e+00,3.613316977915578931e+00,5.912845789836152832e+00
2.066577318099610538e-01,8.568762291602697090e+00,1.612001120617134475e+01,-4.627202931496150029e+00,4.813923454481772168e+00,-9.837365565477213636e+00,3.635808164939815956e+00,5.906651730828889946e+00
2.071654903647766610e-01,8.570548879315435187e+00,1.616602750847647840e+01,-4.616596840804418456e+00,4.820148157724149840e+00,-9.862692988688424478e+00,3.658316633054779388e+00,5.900295969315298983e+00
2.076732489195922959e-01,8.572242962036762393e+00,1.621186976494816889e+01,-4.605770001330419916e+00,4.826316360761892632e+00,-9.887928042667040174e+00,3.680841294824441334e+00,5.893778473282939245e+00
2.081810074744079309e-01,8.573845338469656241e+00,1.625753489855555856e+01,-4.594721584164450867e+00,4.832427789027902598e+00,-9.913069360946279218e+00,3.703381056639013291e+00,5.887099219296233699e+00
2.086887660292235658e-01,8.575356816583811437e+00,1.630301982035480890e+01,-4.583450765957464590e+00,4.838482166693158781e+00,-9.938115572728603908e+00,3.725934818844713003e+00,5.880258192637754178e+00
2.091965245840391729e-01,8.576778213677028972e+00,1.634832142986236647e+01,-4.571956729087359506e+00,4.844479216710063874e+00,-9.963065303088798785e+00,3.748501475865702925e+00,5.873255387437757769e+00
2.097042831388548356e-01,8.578110356417727900e+00,1.639343661539427188e+01,-4.560238661817098915e+00,4.850418660845276619e+00,-9.987917173156137807e+00,3.771079916318181180e+00,5.866090806791847356e+00
2.102120416936704428e-01,8.579354080868439425e+00,1.643836225437154752e+01,-4.548295758444716341e+00,4.856300219702103682e+00,-1.001266980027553544e+01,3.793669023116628569e+00,5.858764462866894007e+00
2.107198002484860777e-01,8.580510232490386358e+00,1.648309521359163554e+01,-4.536127219445138969e+00,4.862123612732376365e+00,-1.003732179814781311e+01,3.816267673572247610e+00,5.851276376995099504e+00
2.112275588033016849e-01,8.581579666129087514e+00,1.652763234946587190e+01,-4.523732251603918897e+00,4.867888558237860153e+00,-1.006187177694897095e+01,3.838874739483527865e+00,5.843626579756282524e+00
2.117353173581173476e-01,8.582563245981042144e+00,1.657197050822305329e+01,-4.511110068142777152e+00,4.873594773361181076e+00,-1.008631834342851796e+01,3.861489087219005523e+00,5.835815111048345827e+00
2.122430759129329547e-01,8.583461845541430435e+00,1.661610652607902239e+01,-4.498259888837041309e+00,4.879241974066260923e+00,-1.011066010098685020e+01,3.884109577792159040e+00,5.827842020145949320e+00
2.127508344677485896e-01,8.584276347532894036e+00,1.666003722937234244e+01,-4.485180940124916305e+00,4.884829875108292363e+00,-1.013489564973167845e+01,3.906735066928489708e+00,5.819707365747354366e+00
2.132585930225641968e-01,8.585007643815329104e+00,1.670375943466601854e+01,-4.471872455208637298e+00,4.890358189993201599e+00,-1.015902358651350568e+01,3.929364405124749382e+00,5.811411216009490843e+00
2.137663515773798595e-01,8.585656635276782467e+00,1.674726994881524433e+01,-4.458333674147451298e+00,4.895826630926646494e+00,-1.018304250494014873e+01,3.951996437700351361e+00,5.802953648571189227e+00
2.142741101321954666e-01,8.586224231705321230e+00,1.679056556900127006e+01,-4.444563843942490600e+00,4.901234908752535979e+00,-1.020695099537030259e+01,3.974630004840905340e+00,5.794334750564628322e+00
2.147818686870111016e-01,8.586711351642041024e+00,1.683364308273125687e+01,-4.430562218613482095e+00,4.906582732881053843e+00,-1.023074764488616140e+01,3.997263941633965256e+00,5.785554618614966671e+00
2.152896272418267365e-01,8.587118922215040584e+00,1.687649926780426313e+01,-4.416328059267314643e+00,4.911869811206217129e+00,-1.025443103724509619e+01,4.019897078096909659e+00,5.776613358828161182e+00
2.157973857966423714e-01,8.587447878954494129e+00,1.691913089224319933e+01,-4.401860634158486718e+00,4.917095850012930036e+00,-1.027799975281033795e+01,4.042528239196973239e+00,5.767511086767001416e+00
2.163051443514579786e-01,8.587699165588785988e+00,1.696153471419290781e+01,-4.387159218741384592e+00,4.922260553873577749e+00,-1.030145236846076884e+01,4.065156244863478818e+00,5.758247927415306222e+00
2.168129029062736135e-01,8.587873733821616895e+00,1.700370748178426794e+01,-4.372223095714448782e+00,4.927363625534121994e+00,-1.032478745747971516e+01,4.087779909992198313e+00,5.748824015130345799e+00
2.173206614610892484e-01,8.587972543090259592e+00,1.704564593296442609e+01,-4.357051555056147940e+00,4.932404765789728529e+00,-1.034800358942281484e+01,4.110398044441907928e+00,5.739239493583430551e+00
2.178284200159048833e-01,8.587996560304793192e+00,1.708734679529291967e+01,-4.341643894052888086e+00,4.937383673349899027e+00,-1.037109932996490969e+01,4.133009453023075430e+00,5.729494515688707601e+00
2.183361785707204905e-01,8.587946759568419353e+00,1.712880678570400050e+01,-4.325999417318729279e+00,4.942300044693117123e+00,-1.039407324072597838e+01,4.155612935478684378e+00,5.719589243520167621e+00
2.188439371255361532e-01,8.587824121878805173e+00,1.717002261023509035e+01,-4.310117436806922164e+00,4.947153573911049484e+00,-1.041692387907621864e+01,4.178207286457378267e+00,5.709523848216781161e+00
2.193516956803517881e-01,8.587629634810506118e+00,1.721099096372095971e+01,-4.293997271813434935e+00,4.951943952542201544e+00,-1.043964979791996761e+01,4.200791295478484955e+00,5.699298509875936780e+00
2.198594542351673953e-01,8.587364275834623584e+00,1.725170849740224455e+01,-4.277638240650213142e+00,4.956670860097521114e+00,-1.046224952597683888e+01,4.223363739212819823e+00,5.688913406474318535e+00
2.203672127899830302e-01,8.587028995309678336e+00,1.729217178452290327e+01,-4.261039652698853430e+00,4.961333954256915035e+00,-1.048472154691095071e+01,4.245923372838095844e+00,5.678368702904696974e+00
2.208749713447986651e-01,8.586624767441511707e+00,1.733237742103380796e+01,-4.244200834427393154e+00,4.965932899944095702e+00,-1.050706436048415249e+01,4.268468954299906137e+00,5.667664585188270543e+00
2.213827298996143000e-01,8.586152577649881934e+00,1.737232200230452861e+01,-4.227121122713672463e+00,4.970467362293792490e+00,-1.052927646830777064e+01,4.290999239121490838e+00,5.656801251849852719e+00
2.218904884544299072e-01,8.585613421901847175e+00,1.741200212219659704e+01,-4.209799864674210745e+00,4.974937006301951570e+00,-1.055135637324459630e+01,4.313512980226123616e+00,5.645778913575555613e+00
2.223982470092455421e-01,8.585008306456547444e+00,1.745141437292416242e+01,-4.192236417713480989e+00,4.979341496707590409e+00,-1.057330257929030104e+01,4.336008927941183089e+00,5.634597793153083956e+00
2.229060055640611770e-01,8.584338247521529297e+00,1.749055534473410844e+01,-4.174430149534556378e+00,4.983680497823381295e+00,-1.059511359134522301e+01,4.358485829955828450e+00,5.623258125356754178e+00
2.234137641188768120e-01,8.583604270820801574e+00,1.752942162540568560e+01,-4.156380438111149545e+00,4.987953673314983405e+00,-1.061678791487665308e+01,4.380942431232319301e+00,5.611760156777195974e+00
2.239215226736924191e-01,8.582807411074490744e+00,1.756800979956965492e+01,-4.138086671621048040e+00,4.992160685929097674e+00,-1.063832405547151616e+01,4.403377473870937919e+00,5.600104145595747873e+00
2.244292812285080818e-01,8.581948711390154472e+00,1.760631644784684369e+01,-4.119548248340915819e+00,4.996301197170250674e+00,-1.065972051827948519e+01,4.425789696928561057e+00,5.588290361303559273e+00
2.249370397833236890e-01,8.581029222565728531e+00,1.764433814580624116e+01,-4.100764576502506920e+00,5.000374866926311057e+00,-1.068097580734653462e+01,4.448177836190828849e+00,5.576319084365390033e+00
2.254447983381393239e-01,8.580050002304115964e+00,1.768207146274261987e+01,-4.081735074110252270e+00,5.004381353042762548e+00,-1.070208842483894607e+01,4.470540623897950816e+00,5.564190605828100544e+00
2.259525568929549311e-01,8.579012114339445105e+00,1.771951296027352285e+01,-4.062459168720239155e+00,5.008320310845659762e+00,-1.072305687015769493e+01,4.492876788424142731e+00,5.551905226873841137e+00
2.264603154477705937e-01,8.577916627474934330e+00,1.775665919075588306e+01,-4.042936297180570016e+00,5.012191392613369878e+00,-1.074387963894334241e+01,4.515185053910680146e+00,5.539463258317947059e+00
2.269680740025862009e-01,8.576764614532418562e+00,1.779350669552199804e+01,-4.023165905333127235e+00,5.015994246997014017e+00,-1.076455522197128190e+01,4.537464139852557032e+00,5.526865020051522137e+00
2.274758325574018358e-01,8.575557151213530460e+00,1.783005200293510129e+01,-4.003147447676701276e+00,5.019728518389642957e+00,-1.078508210393748712e+01,4.559712760638812590e+00,5.514110840428719129e+00
2.279835911122174708e-01,8.574295314872491858e+00,1.786629162626433853e+01,-3.982880386991530131e+00,5.023393846244165850e+00,-1.080545876213464673e+01,4.581929625046432086e+00,5.501201055598727407e+00
2.284913496670331057e-01,8.572980183200581195e+00,1.790222206137929106e+01,-3.962364193925208333e+00,5.026989864339985736e+00,-1.082568366501874735e+01,4.604113435687908762e+00,5.488136008782448449e+00
2.289991082218487128e-01,8.571612832822241401e+00,1.793783978426394654e+01,-3.941598346539985087e+00,5.030516199998391613e+00,-1.084575527066610334e+01,4.626262888412426832e+00,5.474916049493867121e+00
2.295068667766643478e-01,8.570194337802789164e+00,1.797314124835013871e+01,-3.920582329821488798e+00,5.033972473246645762e+00,-1.086567202512078012e+01,4.648376671660604309e+00,5.461541532706148949e+00
2.300146253314799827e-01,8.568725777710685776e+00,1.800812294095060295e+01,-3.899315617681090806e+00,5.037358305930245805e+00,-1.088543239510801719e+01,4.670453494721889420e+00,5.448012810760435976e+00
2.305223838862956176e-01,8.567208260830458499e+00,1.804278137461425047e+01,-3.877797715865064720e+00,5.040673329010047610e+00,-1.090503486480891482e+01,4.692492065451576266e+00,5.434330267852024221e+00
2.310301424411112248e-01,8.565642896264391126e+00,1.807711293029431232e+01,-3.856028205630789074e+00,5.043917155293654808e+00,-1.092447784437553793e+01,4.714491014997939544e+00,5.420494336638910227e+00
2.315379009959268597e-01,8.564030798253591925e+00,1.811111401090144568e+01,-3.834006665784689183e+00,5.047089397993349102e+00,-1.094375975764949338e+01,4.736448987611820094e+00,5.406505452216689989e+00
2.320456595507424946e-01,8.562373086800553423e+00,1.814478104104816225e+01,-3.811732674092427775e+00,5.050189670904889461e+00,-1.096287904205540720e+01,4.758364639983663658e+00,5.392364053209497854e+00
2.325534181055581295e-01,8.560670887803999207e+00,1.817811046220411342e+01,-3.789205810483476711e+00,5.053217587905686869e+00,-1.098183414584283391e+01,4.780236638142895345e+00,5.378070583779720693e+00
2.330611766603737367e-01,8.558925333167122673e+00,1.821109872845592292e+01,-3.766425659903509082e+00,5.056172762512126440e+00,-1.100062352566825830e+01,4.802063654733666809e+00,5.363625495411976196e+00
2.335689352151893994e-01,8.557137560879203519e+00,1.824374230287160614e+01,-3.743391814814656104e+00,5.059054807496041306e+00,-1.101924564451705990e+01,4.823844366666883765e+00,5.349029248471343756e+00
2.340766937700050065e-01,8.555308715070616188e+00,1.827603765446959017e+01,-3.720103877343584831e+00,5.061863334560345429e+00,-1.103769896996557343e+01,4.845577453148584013e+00,5.334282313535888775e+00
2.345844523248206415e-01,8.553439946041226705e+00,1.830798125579236313e+01,-3.696561461077420674e+00,5.064597954073807529e+00,-1.105598197278319361e+01,4.867261594084647314e+00,5.319385172503397818e+00
2.350922108796362486e-01,8.551532410262154826e+00,1.833956958108467816e+01,-3.672764192507514291e+00,5.067258274864994583e+00,-1.107409312587444816e+01,4.888895468861802485e+00,5.304338319472428509e+00
2.355999694344519113e-01,8.549587270350958335e+00,1.837079910507635816e+01,-3.648711712121027073e+00,5.069843904075349350e+00,-1.109203090356120569e+01,4.910477755505002762e+00,5.289142261397586253e+00
2.361077279892675185e-01,8.547605695020170202e+00,1.840166630236970491e+01,-3.624403675140398740e+00,5.072354447071441008e+00,-1.110979378120484107e+01,4.932007130211084167e+00,5.273797518519083738e+00
2.366154865440831534e-01,8.545588858999245474e+00,1.843216764743150193e+01,-3.599839751910596242e+00,5.074789507416346268e+00,-1.112738023516849317e+01,4.953482267258787708e+00,5.258304624566537910e+00
2.371232450988987883e-01,8.543537942929871676e+00,1.846229961518960749e+01,-3.575019627934249211e+00,5.077148686900204488e+00,-1.114478874311932088e+01,4.974901839295084116e+00,5.242664126737068386e+00
2.376310036537144232e-01,8.541454133234694268e+00,1.849205868223413773e+01,-3.549943003554613341e+00,5.079431585629906820e+00,-1.116201778467085326e+01,4.996264517997819787e+00,5.226876585447609358e+00
2.381387622085300304e-01,8.539338621959391418e+00,1.852144132862323644e+01,-3.524609593286348375e+00,5.081637802177950469e+00,-1.117906584236528822e+01,5.017568975114722107e+00,5.210942573861536253e+00
2.386465207633456653e-01,8.537192606588167365e+00,1.855044404029353444e+01,-3.499019124794152891e+00,5.083766933790447418e+00,-1.119593140299595468e+01,5.038813883878709099e+00,5.194862677189490796e+00
2.391542793181613280e-01,8.535017289832635967e+00,1.857906331207496464e+01,-3.473171337519273205e+00,5.085818576654268064e+00,-1.121261295926967527e+01,5.059997920799497173e+00,5.178637491764551903e+00
2.396620378729769352e-01,8.532813879394032242e+00,1.860729565131048702e+01,-3.447065980953776254e+00,5.087792326223361528e+00,-1.122910901180929066e+01,5.081119767831603795e+00,5.162267623891577450e+00
2.401697964277925701e-01,8.530583588366663861e+00,1.863513756906773722e+01,-3.420702823370102674e+00,5.089687776474822734e+00,-1.124541806391395760e+01,5.102178105708488509e+00,5.145753695195479871e+00
2.406775549826081773e-01,8.528327636022957847e+00,1.866258555647940653e+01,-3.394081663635859503e+00,5.091504517439928712e+00,-1.126153860839526821e+01,5.123171599956730660e+00,5.129096350251633574e+00
2.411853135374238399e-01,8.526047245480032899e+00,1.868963612833939081e+01,-3.367202294767871695e+00,5.093242138963920418e+00,-1.127746915300038388e+01,5.144098931858708923e+00,5.112296233887813734e+00
2.416930720922394471e-01,8.523743644858573276e+00,1.871628580524373930e+01,-3.340064527074697587e+00,5.094900229515816115e+00,-1.129320820933914860e+01,5.164958782972708384e+00,5.095354005228307948e+00
2.422008306470550820e-01,8.521418067219871162e+00,1.874253111287306339e+01,-3.312668189088642023e+00,5.096478376091234885e+00,-1.130875429243358887e+01,5.185749834560137828e+00,5.078270338230566061e+00
2.427085892018707169e-01,8.519071750423234946e+00,1.876836858265608399e+01,-3.285013127164555069e+00,5.097976164226934337e+00,-1.132410592108699987e+01,5.206470768054287213e+00,5.061045921398795500e+00
2.432163477566863519e-01,8.516705936984704906e+00,1.879379475241115927e+01,-3.257099205124169394e+00,5.099393178015625416e+00,-1.133926161823793599e+01,5.227120265503423902e+00,5.043681457524069600e+00
2.437241063115019590e-01,8.514321873937099383e+00,1.881880616696573938e+01,-3.228926303946054510e+00,5.100729000121057233e+00,-1.135421991129916108e+01,5.247697009988169015e+00,5.026177663450941857e+00
2.442318648663175940e-01,8.511920812691357696e+00,1.884339937875370197e+01,-3.200494321501139883e+00,5.101983211793379880e+00,-1.136897933248142145e+01,5.268199686013176120e+00,5.008535269870588280e+00
2.447396234211332289e-01,8.509504008899227756e+00,1.886757094839064308e+01,-3.171803172333832244e+00,5.103155392884787034e+00,-1.138353841910219977e+01,5.288626979873091827e+00,4.990755021140448555e+00
2.452473819759488638e-01,8.507072722317285951e+00,1.889131744522711642e+01,-3.142852787488712885e+00,5.104245121865410795e+00,-1.139789571387935752e+01,5.308977579992835594e+00,4.972837675130390878e+00
2.457551405307644710e-01,8.504628216672230678e+00,1.891463544787976048e+01,-3.113643114382813160e+00,5.105251975839520284e+00,-1.141204976520967307e+01,5.329250177242148112e+00,4.954784003095394240e+00
2.462628990855801336e-01,8.502171759527543671e+00,1.893752154474037042e+01,-3.084174116723485071e+00,5.106175530561981368e+00,-1.142599912743231094e+01,5.349443465224469563e+00,4.936594789574723308e+00
2.467706576403957408e-01,8.499704622151451616e+00,1.895997233446288277e+01,-3.054445774471865160e+00,5.107015360454979280e+00,-1.143974236107718312e+01,5.369556140540076683e+00,4.918270832317647390e+00
2.472784161952113757e-01,8.497228079386198729e+00,1.898198442642836170e+01,-3.024458083851891743e+00,5.107771038625038784e+00,-1.145327803309823445e+01,5.389586903023547038e+00,4.899812942235652002e+00
2.477861747500269829e-01,8.494743409518683563e+00,1.900355444118776305e+01,-2.994211057404943865e+00,5.108442136880298357e+00,-1.146660471709163609e+01,5.409534455955504306e+00,4.881221943381168771e+00
2.482939333048426456e-01,8.492251894152348157e+00,1.902467901088276037e+01,-2.963704724090034937e+00,5.109028225748077467e+00,-1.147972099349887642e+01,5.429397506248663241e+00,4.862498672952821899e+00
2.488016918596582527e-01,8.489754818080463394e+00,1.904535477964446244e+01,-2.932939129429622760e+00,5.109528874492699657e+00,-1.149262544979477418e+01,5.449174764608168076e+00,4.843643981327194759e+00
2.493094504144738877e-01,8.487253469160664920e+00,1.906557840397001868e+01,-2.901914335700961800e+00,5.109943651133602494e+00,-1.150531668066039792e+01,5.468864945666233268e+00,4.824658732117091731e+00
2.498172089692894948e-01,8.484749138190860407e+00,1.908534655307719419e+01,-2.870630422173087393e+00,5.110272122463716649e+00,-1.151779328814089531e+01,5.488466768091075920e+00,4.805543802256332597e+00
2.503249675241051575e-01,8.482243118786454872e+00,1.910465590923684687e+01,-2.839087485389343968e+00,5.110513854068126527e+00,-1.153005388178824475e+01,5.507978954670147864e+00,4.786300082111051957e+00
2.508327260789207647e-01,8.479736707258842543e+00,1.912350316808336004e+01,-2.807285639495538998e+00,5.110668410342991130e+00,-1.154209707878887414e+01,5.527400232367647881e+00,4.766928475617518757e+00
2.513404846337363718e-01,8.477231202495309148e+00,1.914188503890294157e+01,-2.775225016613637408e+00,5.110735354514756246e+00,-1.155392150407624818e+01,5.546729332356368225e+00,4.747429900446460849e+00
2.518482431885520345e-01,8.474727905840158115e+00,1.915979824489996730e+01,-2.742905767261057726e+00,5.110714248659632197e+00,-1.156552579042833173e+01,5.565964990023798187e+00,4.727805288193897226e+00
2.523560017433676417e-01,8.472228120977243648e+00,1.917723952344108085e+01,-2.710328060815605067e+00,5.110604653723338942e+00,-1.157690857854995770e+01,5.585105944952524659e+00,4.708055584598527687e+00
2.528637602981833044e-01,8.469733153813768567e+00,1.919420562627739812e+01,-2.677492086025874851e+00,5.110406129541145148e+00,-1.158806851714013142e+01,5.604150940874983000e+00,4.688181749785562680e+00
2.533715188529989115e-01,8.467244312365419745e+00,1.921069331974450733e+01,-2.644398051567368846e+00,5.110118234858162189e+00,-1.159900426294421649e+01,5.623098725602420522e+00,4.668184758537142542e+00
2.538792774078145187e-01,8.464762906642834039e+00,1.922669938494048125e+01,-2.611046186644064626e+00,5.109740527349927675e+00,-1.160971448079105883e+01,5.641948050928245806e+00,4.648065600589194268e+00
2.543870359626301814e-01,8.462290248539375170e+00,1.924222061788169924e+01,-2.577436741635763529e+00,5.109272563643243892e+00,-1.162019784361497798e+01,5.660697672505557776e+00,4.627825280954918519e+00
2.548947945174458440e-01,8.459827651720230435e+00,1.925725382963680943e+01,-2.543569988790753023e+00,5.108713899337323561e+00,-1.163045303246273576e+01,5.679346349699130769e+00,4.607464820274628892e+00
2.554025530722613957e-01,8.457376431512830806e+00,1.927179584643839050e+01,-2.509446222964300421e+00,5.108064089025167398e+00,-1.164047873648533837e+01,5.697892845411545615e+00,4.586985255192240984e+00
2.559103116270770584e-01,8.454937904798597970e+00,1.928584350977261508e+01,-2.475065762402629321e+00,5.107322686315257876e+00,-1.165027365291480521e+01,5.716335925883679892e+00,4.566387638758242495e+00
2.564180701818927210e-01,8.452513389906002317e+00,1.929939367644697157e+01,-2.440428949572388984e+00,5.106489243853494564e+00,-1.165983648702582798e+01,5.734674360469551146e+00,4.545673040859083969e+00
2.569258287367083282e-01,8.450104206504946092e+00,1.931244321863567848e+01,-2.405536152035966602e+00,5.105563313345421683e+00,-1.166916595208232188e+01,5.752906921385301686e+00,4.524842548673275289e+00
2.574335872915239354e-01,8.447711676567481121e+00,1.932498903880853192e+01,-2.370387748834207997e+00,5.104544447139173435e+00,-1.167826077854951272e+01,5.771032394554444167e+00,4.503897259104004291e+00
2.579413458463395425e-01,8.445337122545494069e+00,1.933702807926503908e+01,-2.334984113031102204e+00,5.103432198306503409e+00,-1.168711972021958800e+01,5.789049589851323674e+00,4.482838267901367857e+00
2.584491044011552052e-01,8.442981863684673627e+00,1.934855727489578570e+01,-2.299325658048172460e+00,5.102226115597611411e+00,-1.169574152473292727e+01,5.806957305856118801e+00,4.461666695209244970e+00
2.589568629559708679e-01,8.440647219625660114e+00,1.935957357996340278e+01,-2.263412819211009452e+00,5.100925746950256467e+00,-1.170412494997378339e+01,5.824754347021596779e+00,4.440383676211144603e+00
2.594646215107864196e-01,8.438334510446644288e+00,1.937007396979520024e+01,-2.227246052969245937e+00,5.099530639705442070e+00,-1.171226876505306080e+01,5.842439524651003246e+00,4.418990360676634310e+00
2.599723800656020822e-01,8.436045056577880175e+00,1.938005544135964797e+01,-2.190825837042061686e+00,5.098040340687924221e+00,-1.172017175060000227e+01,5.860011657105613558e+00,4.397487912996723480e+00
2.604801386204177449e-01,8.433780178698160768e+00,1.938951501380743281e+01,-2.154152670561358285e+00,5.096454396277303900e+00,-1.172783269903186998e+01,5.877469570001029098e+00,4.375877512210917253e+00
2.609878971752333521e-01,8.431541197613265481e+00,1.939844972897694930e+01,-2.117227074212503446e+00,5.094772352469669308e+00,-1.173525041480154307e+01,5.894812096392292311e+00,4.354160352025771452e+00
2.614956557300490148e-01,8.429329434116363373e+00,1.940685665186425979e+01,-2.080049590372713197e+00,5.092993754929836747e+00,-1.174242371462307943e+01,5.912038076947796483e+00,4.332337640825103087e+00
2.620034142848646219e-01,8.427146208830446739e+00,1.941473287105750600e+01,-2.042620783247082183e+00,5.091118149034130624e+00,-1.174935142767520624e+01,5.929146360111952951e+00,4.310410601671793351e+00
2.625111728396802291e-01,8.424992842032677842e+00,1.942207549913588949e+01,-2.004941239002210551e+00,5.089145079903764746e+00,-1.175603239578278902e+01,5.946135802256683256e+00,4.288380472301160928e+00
2.630189313944958918e-01,8.422870653460737600e+00,1.942888167303303959e+01,-1.967011565897460956e+00,5.087074092428763628e+00,-1.176246547357620642e+01,5.963005267821669619e+00,4.266248505105950883e+00
2.635266899493114989e-01,8.420780962101167333e+00,1.943514855436488631e+01,-1.928832394413865448e+00,5.084904731282488655e+00,-1.176864952862869984e+01,5.979753629443406382e+00,4.244015967112924059e+00
2.640344485041271061e-01,8.418725085959616550e+00,1.944087332972202020e+01,-1.890404377380610512e+00,5.082636540926690927e+00,-1.177458344157165371e+01,5.996379768073049732e+00,4.221684139951022097e+00
2.645422070589427688e-01,8.416704341813177948e+00,1.944605321092655714e+01,-1.851728190099181326e+00,5.080269065607179613e+00,-1.178026610618783820e+01,6.012882573083041748e+00,4.199254319811148051e+00
2.650499656137583759e-01,8.414720044944576927e+00,1.945068543525339066e+01,-1.812804530465136565e+00,5.077801849340035645e+00,-1.178569642948258966e+01,6.029260942362523856e+00,4.176727817397535070e+00
2.655577241685740386e-01,8.412773508858418126e+00,1.945476726561605219e+01,-1.773634119087456051e+00,5.075234435888390294e+00,-1.179087333173293040e+01,6.045513782401549463e+00,4.154105957870707577e+00
2.660654827233896458e-01,8.410866044979389500e+00,1.945829599071690197e+01,-1.734217699405585567e+00,5.072566368729797048e+00,-1.179579574651464036e+01,6.061640008364074461e+00,4.131390080782054497e+00
2.665732412782052529e-01,8.408998962332384863e+00,1.946126892516193507e+01,-1.694556037804040516e+00,5.069797191014154158e+00,-1.180046262070729490e+01,6.077638544149745137e+00,4.108581539999970111e+00
2.670809998330209156e-01,8.407173567204701214e+00,1.946368340953997844e+01,-1.654649923724674121e+00,5.066926445512200949e+00,-1.180487291447720111e+01,6.093508322444465719e+00,4.085681703627619399e+00
2.675887583878365783e-01,8.405391162790126103e+00,1.946553681046636797e+01,-1.614500169776554639e+00,5.063953674554602991e+00,-1.180902560123834100e+01,6.109248284759761560e+00,4.062691953912291432e+00
2.680965169426521300e-01,8.403653048815026949e+00,1.946682652059117657e+01,-1.574107611843478693e+00,5.060878419961575503e+00,-1.181291966759121159e+01,6.124857381460920180e+00,4.039613687146346166e+00
2.686042754974677926e-01,8.401960521146424554e+00,1.946754995857181925e+01,-1.533473109189078532e+00,5.057700222963100956e+00,-1.181655411323962745e+01,6.140334571783954587e+00,4.016448313559735972e+00
2.691120340522833998e-01,8.400314871382050796e+00,1.946770456901023394e+01,-1.492597544559589373e+00,5.054418624109718650e+00,-1.181992795088549819e+01,6.155678823841295610e+00,3.993197257204176953e+00
2.696197926070990625e-01,8.398717386422331899e+00,1.946728782235443944e+01,-1.451481824284227784e+00,5.051033163173857865e+00,-1.182304020610149919e+01,6.170889114616338489e+00,3.969861955828861255e+00
2.701275511619146696e-01,8.397169348024398516e+00,1.946629721476466202e+01,-1.410126878373189063e+00,5.047543379041784739e+00,-1.182588991718171911e+01,6.185964429946713139e+00,3.946443860747801846e+00
2.706353097167302768e-01,8.395672032338042712e+00,1.946473026794389227e+01,-1.368533660613246106e+00,5.043948809596070504e+00,-1.182847613497027872e+01,6.200903764496425552e+00,3.922944436698734272e+00
2.711430682715459395e-01,8.394226709423673327e+00,1.946258452893292201e+01,-1.326703148661084075e+00,5.040248991588671679e+00,-1.183079792266783414e+01,6.215706121716670474e+00,3.899365161693701953e+00
2.716508268263616022e-01,8.392834642752204033e+00,1.945985756986985749e+01,-1.284636344134052255e+00,5.036443460504556491e+00,-1.183285435561608168e+01,6.230370513795572940e+00,3.875707526861092767e+00
2.721585853811771538e-01,8.391497088686952210e+00,1.945654698771415525e+01,-1.242334272698771391e+00,5.032531750415911276e+00,-1.183464452106018072e+01,6.244895961596597544e+00,3.851973036279430218e+00
2.726663439359928165e-01,8.390215295114163752e+00,1.945265042098488095e+01,-1.199798066011939612e+00,5.028513402842705204e+00,-1.183616751898588326e+01,6.259281470452712881e+00,3.828163250412369489e+00
2.731741024908084792e-01,8.388990501640455122e+00,1.944816553761890177e+01,-1.157028906185182615e+00,5.024387960814059362e+00,-1.183742246099119200e+01,6.273526046069422435e+00,3.804279756227934683e+00
2.736818610456240863e-01,8.387823945217338206e+00,1.944308998129264765e+01,-1.114027739245443183e+00,5.020154938847484871e+00,-1.183840847019847509e+01,6.287628781106167075e+00,3.780324015599822562e+00
2.741896196004396935e-01,8.386716858448922451e+00,1.943742143805541289e+01,-1.070795574522525939e+00,5.015813856602902021e+00,-1.183912468784406791e+01,6.301588768734370127e+00,3.756297525441453011e+00
2.746973781552553562e-01,8.385670469214129952e+00,1.943115763826858355e+01,-1.027333490928772353e+00,5.011364239636266760e+00,-1.183957027364625958e+01,6.315405101068978233e+00,3.732201820886253074e+00
2.752051367100709633e-01,8.384686000401030626e+00,1.942429635582838898e+01,-9.836426305822089100e-01,5.006805618751550391e+00,-1.183974440595756050e+01,6.329076871293993101e+00,3.708038471716075257e+00
2.757128952648866260e-01,8.383764669645488610e+00,1.941683540745325587e+01,-9.397241928371399267e-01,5.002137529397073124e+00,-1.183964628191392343e+01,6.342603175658425130e+00,3.683809079011126641e+00
2.762206538197021777e-01,8.382907689074183821e+00,1.940877265203610236e+01,-8.955794287223622918e-01,4.997359511106191476e+00,-1.183927511758093409e+01,6.355983115342664469e+00,3.659515272021434118e+00
2.767284123745178404e-01,8.382116265051934079e+00,1.940010599006126313e+01,-8.512096357867766638e-01,4.992471106982369733e+00,-1.183863014809698555e+01,6.369215798195295264e+00,3.635158705259793788e+00
2.772361709293335030e-01,8.381391597933360416e+00,1.939083336308631544e+01,-8.066161533526611249e-01,4.987471863228604363e+00,-1.183771062781342209e+01,6.382300340340298028e+00,3.610741055816296452e+00
2.777439294841491102e-01,8.380734881818918680e+00,1.938095275328862144e+01,-7.618003581763552745e-01,4.982361328721199634e+00,-1.183651583043164024e+01,6.395235867654704975e+00,3.586264020894325277e+00
2.782516880389647174e-01,8.380147304315240575e+00,1.937046218307668966e+01,-7.167636605165049746e-01,4.977139054627927273e+00,-1.183504504913718058e+01,6.408021517116662125e+00,3.561729315568081145e+00
2.787594465937803800e-01,8.379630046299800128e+00,1.935935971476625639e+01,-6.715075006098283339e-01,4.971804594070537320e+00,-1.183329759673079273e+01,6.420656438023923940e+00,3.537138670761647674e+00
2.792672051485959872e-01,8.379184281689969538e+00,1.934764345032122179e+01,-6.260333455544275783e-01,4.966357501831624610e+00,-1.183127280575644313e+01,6.433139793082760072e+00,3.512493831449571058e+00
2.797749637034116499e-01,8.378811177216338280e+00,1.933531153115931289e+01,-5.803426866005532148e-01,4.960797334105878420e+00,-1.182897002862634928e+01,6.445470759367301739e+00,3.487796555078925831e+00
2.802827222582273126e-01,8.378511892200453559e+00,1.932236213802253388e+01,-5.344370368489718137e-01,4.955123648295674421e+00,-1.182638863774291238e+01,6.457648529149274452e+00,3.463048610212954515e+00
2.807904808130428642e-01,8.378287578336813368e+00,1.930879349091244634e+01,-4.883179293568044033e-01,4.949336002851045357e+00,-1.182352802561770844e+01,6.469672310598207687e+00,3.438251775396191867e+00
2.812982393678585269e-01,8.378139379479257798e+00,1.929460384909014437e+01,-4.419869156508644537e-01,4.943433957154001135e+00,-1.182038760498736352e+01,6.481541328352026454e+00,3.413407838241101278e+00
2.818059979226741341e-01,8.378068431431684004e+00,1.927979151114109513e+01,-3.954455646486062514e-01,4.937417071447219641e+00,-1.181696680892647500e+01,6.493254823958070965e+00,3.388518594736266820e+00
2.823137564774897967e-01,8.378075861743067065e+00,1.926435481510468861e+01,-3.486954619864885974e-01,4.931284906807102075e+00,-1.181326509095745791e+01,6.504812056184555935e+00,3.363585848776074805e+00
2.828215150323054039e-01,8.378162789506861330e+00,1.924829213866863853e+01,-3.017382097559457854e-01,4.925037025161188353e+00,-1.180928192515739106e+01,6.516212301202429558e+00,3.338611411911931448e+00
2.833292735871210111e-01,8.378330325164712988e+00,1.923160189942807108e+01,-2.545754266468237548e-01,4.918672989349929026e+00,-1.180501680626181304e+01,6.527454852637683658e+00,3.313597103324980253e+00
2.838370321419366737e-01,8.378579570314510505e+00,1.921428255520952177e+01,-2.072087484983395900e-01,4.912192363232835923e+00,-1.180046924976550748e+01,6.538539021494061743e+00,3.288544750020362617e+00
2.843447906967523364e-01,8.378911617522788902e+00,1.919633260445955614e+01,-1.596398292576016731e-01,4.905594711838971556e+00,-1.179563879202024879e+01,6.549464135946199583e+00,3.263456187242982143e+00
2.848525492515678881e-01,8.379327550141457692e+00,1.917775058669834110e+01,-1.118703423456726131e-01,4.898879601561837660e+00,-1.179052499032953705e+01,6.560229541003177900e+00,3.238333259114821949e+00
2.853603078063835508e-01,8.379828442128859578e+00,1.915853508303782604e+01,-6.390198243097877651e-02,4.892046600398576750e+00,-1.178512742304027938e+01,6.570834598042533337e+00,3.213177819493695075e+00
2.858680663611992134e-01,8.380415357875182991e+00,1.913868471676483907e+01,-1.573646761049685150e-02,4.885095278233590577e+00,-1.177944568963146921e+01,6.581278684214645125e+00,3.187991733053627375e+00
2.863758249160148206e-01,8.381089352032207174e+00,1.911819815398891365e+01,3.262445800169178067e-02,4.878025207166478694e+00,-1.177347941079982618e+01,6.591561191717563162e+00,3.162776876586701036e+00
2.868835834708304278e-01,8.381851469347356698e+00,1.909707410435487773e+01,8.117902127835008308e-02,4.870835961884364629e+00,-1.176722822854239325e+01,6.601681526942276612e+00,3.137535140526393818e+00
2.873913420256460349e-01,8.382702744502163128e+00,1.907531132182021594e+01,1.299254166754318929e-01,4.863527120078572352e+00,-1.176069180623613697e+01,6.611639109488385735e+00,3.112268430692486376e+00
2.878991005804616976e-01,8.383644201954968622e+00,1.905290860549729359e+01,1.788618024209188695e-01,4.856098262905670815e+00,-1.175386982871450492e+01,6.621433371050198247e+00,3.086978670257471968e+00
2.884068591352773603e-01,8.384676855788054439e+00,1.902986480056026153e+01,2.279862962961419770e-01,4.848548975492889213e+00,-1.174676200234094026e+01,6.631063754173236013e+00,3.061667801934501387e+00
2.889146176900929119e-01,8.385801709559034478e+00,1.900617879921680142e+01,2.772969710096628848e-01,4.840878847487871894e+00,-1.173936805507939951e+01,6.640529710881213354e+00,3.036337790386784974e+00
2.894223762449085746e-01,8.387019756144269422e+00,1.898184954173330397e+01,3.267918519314204628e-01,4.833087473413790747e+00,-1.173168773681946497e+01,6.649830702238421765e+00,3.010990623356735174e+00
2.899301347997242373e-01,8.388331977549734475e+00,1.895687601713854065e+01,3.764690241100163703e-01,4.825174443826252713e+00,-1.172372082998953857e+01,6.658966239818618682e+00,2.985628253626303241e+00
2.904378933545398445e-01,8.389739344988068837e+00,1.893125726172667100e+01,4.263265452158419011e-01,4.817139352792442430e+00,-1.171546714033639702e+01,6.667935851174052075e+00,2.960252645992917486e+00
2.909456519093554516e-01,8.391242816933115023e+00,1.890499235644191600e+01,4.763624085745448156e-01,4.808981800075837754e+00,-1.170692649167719779e+01,6.676739064930465872e+00,2.934865796551415329e+00
2.914534104641711143e-01,8.392843339074829601e+00,1.887808042805874464e+01,5.265745797384979721e-01,4.800701388256201518e+00,-1.169809873006271417e+01,6.685375425376897773e+00,2.909469712866675994e+00
2.919611690189867215e-01,8.394541844675261544e+00,1.885052065073197625e+01,5.769609965661419704e-01,4.792297723134112175e+00,-1.168898372469263514e+01,6.693844493020858266e+00,2.884066414019157865e+00
2.924689275738023841e-01,8.396339254807907437e+00,1.882231224729669705e+01,6.275195692839653505e-01,4.783770414072753496e+00,-1.167958136867370378e+01,6.702145845050655915e+00,2.858657930614551201e+00
2.929766861286179913e-01,8.398236478480489708e+00,1.879345449031808712e+01,6.782481805310079936e-01,4.775119074276940268e+00,-1.166989157962070500e+01,6.710279075704812968e+00,2.833246304757592426e+00
2.934844446834335985e-01,8.400234412641063741e+00,1.876394670289101185e+01,7.291446853860487076e-01,4.766343321009402167e+00,-1.165991430010023677e+01,6.718243796548613922e+00,2.807833589990001322e+00
2.939922032382492612e-01,8.402333942067611972e+00,1.873378825918954504e+01,7.802069113773202336e-01,4.757442775744289420e+00,-1.164964949791733595e+01,6.726039636657782594e+00,2.782421851192540707e+00
2.944999617930648683e-01,8.404535939141000611e+00,1.870297858476629926e+01,8.314326584748359394e-01,4.748417064257941078e+00,-1.163909716624494450e+01,6.733666242709270833e+00,2.757013164451240339e+00
2.950077203478804755e-01,8.406841263501268813e+00,1.867151715660158828e+01,8.828196990653607301e-01,4.739265816656876851e+00,-1.162825732359615394e+01,6.741123278979163302e+00,2.731609616887721081e+00
2.955154789026961382e-01,8.409250761587422573e+00,1.863940350290248915e+01,9.343657779099192595e-01,4.729988667343062225e+00,-1.161713001363933451e+01,6.748410427247720555e+00,2.706213306453674861e+00
2.960232374575117453e-01,8.411765266060559298e+00,1.860663720265170440e+01,9.860686120839132762e-01,4.720585254916381146e+00,-1.160571530485604974e+01,6.755527386611520413e+00,2.680826341689485304e+00
2.965309960123274080e-01,8.414385595110374538e+00,1.857321788490629544e+01,1.037925890899889847e+00,4.711055222014380206e+00,-1.159401329004181491e+01,6.762473873202733188e+00,2.655450841446953092e+00
2.970387545671430152e-01,8.417112551645143270e+00,1.853914522784625163e+01,1.089935275812817128e+00,4.701398215089241717e+00,-1.158202408564967811e+01,6.769249619815523644e+00,2.630088934576189974e+00
2.975465131219586223e-01,8.419946922364996311e+00,1.850441895757294830e+01,1.142094400308044211e+00,4.691613884122005196e+00,-1.156974783097662929e+01,6.775854375439553934e+00,2.604742759576623268e+00
2.980542716767742850e-01,8.422889476718685486e+00,1.846903884665736228e+01,1.194400869771818696e+00,4.681701882274025728e+00,-1.155718468719283365e+01,6.782287904700623926e+00,2.579414464212137048e+00
2.985620302315899477e-01,8.425940965743677680e+00,1.843300471243827232e+01,1.246852261344349788e+00,4.671661865475702946e+00,-1.154433483621370549e+01,6.788549987208424952e+00,2.554106205090383774e+00
2.990697887864054993e-01,8.429102120789689678e+00,1.839631641507015303e+01,1.299446123755593874e+00,4.661493491952396262e+00,-1.153119847941478326e+01,6.794640416811420280e+00,2.528820147206161995e+00
2.995775473412211620e-01,8.432373652125582097e+00,1.835897385532104664e+01,1.352179977143555867e+00,4.651196421687645355e+00,-1.151777583618943801e+01,6.800559000758832795e+00,2.503558463448980476e+00
3.000853058960367692e-01,8.435756219831112901e+00,1.832097691213169455e+01,1.405051308196384241e+00,4.640770300668766168e+00,-1.150406710467736637e+01,6.806305536431167980e+00,2.478323325987428216e+00
3.005930644508524319e-01,8.439250429033751999e+00,1.828232543273433208e+01,1.458057568892246580e+00,4.630214758588895307e+00,-1.149007245545834621e+01,6.811879807332356762e+00,2.453116905017108884e+00
3.011008230056680945e-01,8.442856893827860532e+00,1.824301937301047616e+01,1.511196186898103422e+00,4.619529444311421429e+00,-1.147579211953227940e+01,6.817281635178447097e+00,2.427941387625857761e+00
3.016085815604836462e-01,8.446576212326700528e+00,1.820305874442938432e+01,1.564464561506178075e+00,4.608714012413513750e+00,-1.146122635492332975e+01,6.822510860199512805e+00,2.402798970356351038e+00
3.021163401152993089e-01,8.450408966186952142e+00,1.816244361371803251e+01,1.617860063638131951e+00,4.597768123156070530e+00,-1.144637544642419869e+01,6.827567340983992317e+00,2.377691858956890503e+00
3.026240986701149716e-01,8.454355720408265995e+00,1.812117410312921706e+01,1.671380035897197747e+00,4.586691442606237068e+00,-1.143123970571605064e+01,6.832450954545038257e+00,2.352622268211251644e+00
3.031318572249305787e-01,8.458417023131842072e+00,1.807925039070907403e+01,1.725021792622482675e+00,4.575483642760744374e+00,-1.141581947148802456e+01,6.837161596386506446e+00,2.327592421766313091e+00
3.036396157797461859e-01,8.462593405437875305e+00,1.803667271056414378e+01,1.778782619945335375e+00,4.564144401670112039e+00,-1.140011510955645058e+01,6.841699180568575400e+00,2.302604551957537549e+00
3.041473743345618486e-01,8.466885381142025935e+00,1.799344135312788140e+01,1.832659775847751416e+00,4.552673403563694876e+00,-1.138412701298367757e+01,6.846063639773000808e+00,2.277660899632300673e+00
3.046551328893774557e-01,8.471293446590747678e+00,1.794955666542671224e+01,1.886650490222841370e+00,4.541070338975607967e+00,-1.136785560219658286e+01,6.850254925367985415e+00,2.252763713971060788e+00
3.051628914441931184e-01,8.475818080455656656e+00,1.790501905134544458e+01,1.940751964937454943e+00,4.529334904871448408e+00,-1.135130132510469103e+01,6.854273007472703405e+00,2.227915252306328586e+00
3.056706499990086701e-01,8.480459743526770566e+00,1.785982897189234109e+01,1.994961373896764423e+00,4.517466804775938982e+00,-1.133446465721797836e+01,6.858117875021435772e+00,2.203117779939536280e+00
3.061784085538243327e-01,8.485218878504721118e+00,1.781398694546347272e+01,2.049275863111049034e+00,4.505465748901352541e+00,-1.131734610176427935e+01,6.861789535827341524e+00,2.178373569955661893e+00
3.066861671086399954e-01,8.490095909791941509e+00,1.776749354810675285e+01,2.103692550764425295e+00,4.493331454276858317e+00,-1.129994618980639487e+01,6.865288016645868296e+00,2.153684903035776976e+00
3.071939256634556026e-01,8.495091243282736571e+00,1.772034941378532480e+01,2.158208527285729872e+00,4.481063644878660490e+00,-1.128226548035881471e+01,6.868613363237778380e+00,2.129054067267369454e+00
3.077016842182712097e-01,8.500205266152363492e+00,1.767255523464046973e+01,2.212820855421481880e+00,4.468662051761015164e+00,-1.126430456050409212e+01,6.871765640431825695e+00,2.104483357952525946e+00
3.082094427730868724e-01,8.505438346645014747e+00,1.762411176125398526e+01,2.267526570310879563e+00,4.456126413188107094e+00,-1.124606404550886651e+01,6.874744932187038415e+00,2.079975077413939388e+00
3.087172013279024796e-01,8.510790833860761850e+00,1.757501980291009858e+01,2.322322679562866643e+00,4.443456474766759534e+00,-1.122754457893954338e+01,6.877551341654660533e+00,2.055531534798783255e+00
3.092249598827181423e-01,8.516263057541461734e+00,1.752528022785678630e+01,2.377206163335339184e+00,4.430651989580001171e+00,-1.120874683277761008e+01,6.880184991239699066e+00,2.031155045880376875e+00
3.097327184375337494e-01,8.521855327855563544e+00,1.747489396356665026e+01,2.432173974416340645e+00,4.417712718321492815e+00,-1.118967150753460871e+01,6.882646022662119556e+00,2.006847932857728445e+00
3.102404769923493566e-01,8.527567998024281337e+00,1.742386213036665055e+01,2.487223057129595460e+00,4.404638461874124999e+00,-1.117031941765266723e+01,6.884934650778884446e+00,1.982612538835045513e+00
3.107482355471650193e-01,8.533401792833942068e+00,1.737218674113461603e+01,2.542350444509776874e+00,4.391429231724235827e+00,-1.115069193852463947e+01,6.887051444887533513e+00,1.958451305016703614e+00
3.112559941019806820e-01,8.539356906896381716e+00,1.731986878937457064e+01,2.597552987334030394e+00,4.378084785054166872e+00,-1.113078978356060489e+01,6.888996557455076442e+00,1.934366560329187301e+00
3.117637526567962336e-01,8.545433411498725818e+00,1.726690911014011931e+01,2.652827478434174768e+00,4.364604834044184756e+00,-1.111061355529865402e+01,6.890770072276207081e+00,1.910360615313737132e+00
3.122715112116118963e-01,8.551631379954123702e+00,1.721330864640464853e+01,2.708170690645783196e+00,4.350989110746143140e+00,-1.109016391575956106e+01,6.892372111911043930e+00,1.886435791137982321e+00
3.127792697664275035e-01,8.557950885537737307e+00,1.715906844531588504e+01,2.763579376371560148e+00,4.337237366273326344e+00,-1.106944158401057443e+01,6.893802836122993938e+00,1.862594418935079155e+00
3.132870283212431661e-01,8.564391999491286711e+00,1.710418965458259777e+01,2.819050267169275870e+00,4.323349370024744509e+00,-1.104844733381501953e+01,6.895062440369868817e+00,1.838838839156166305e+00
3.137947868760587733e-01,8.570954789095987181e+00,1.704867351899364181e+01,2.874580073363986354e+00,4.309324908943943377e+00,-1.102718199136784882e+01,6.896151154348310719e+00,1.815171400936185009e+00
3.143025454308743805e-01,8.577639315814073129e+00,1.699252137706918830e+01,2.930165483684772809e+00,4.295163786812262963e+00,-1.100564643311704494e+01,6.897069240591492623e+00,1.791594461473028588e+00
3.148103039856900431e-01,8.584445633498708261e+00,1.693573465784425025e+01,2.985803164925818542e+00,4.280865823576601947e+00,-1.098384158367091779e+01,6.897816993120088114e+00,1.768110385420062602e+00
3.153180625405057058e-01,8.591373786672466650e+00,1.687831487778448647e+01,3.041489761631909872e+00,4.266430854711668275e+00,-1.096176841379130806e+01,6.898394736146530093e+00,1.744721544291972126e+00
3.158258210953212575e-01,8.598423808874244401e+00,1.682026363783421630e+01,3.097221895808371261e+00,4.251858730616687509e+00,-1.093942793847264738e+01,6.898802822832562853e+00,1.721430315883976547e+00
3.163335796501369201e-01,8.605595721074685400e+00,1.676158262059665915e+01,3.152996166655444910e+00,4.237149316046607161e+00,-1.091682121510692838e+01,6.899041634100055553e+00,1.698239083704357055e+00
3.168413382049525828e-01,8.612889530160080298e+00,1.670227358764656955e+01,3.208809150326967341e+00,4.222302489577788975e+00,-1.089394934173454565e+01,6.899111577495103731e+00,1.675150236420374306e+00
3.173490967597681900e-01,8.620305227484760024e+00,1.664233837697496199e+01,3.264657399713576602e+00,4.207318143108183861e+00,-1.087081345538104493e+01,6.899013086105427739e+00,1.652166167317513867e+00
3.178568553145837972e-01,8.627842787491990961e+00,1.658177890056620996e+01,3.320537444250290626e+00,4.192196181391962817e+00,-1.084741473047973948e+01,6.898746617531037906e+00,1.629289273772059454e+00
3.183646138693994043e-01,8.635502166403298929e+00,1.652059714210732011e+01,3.376445789748482973e+00,4.176936521608667796e+00,-1.082375437738021340e+01,6.898312652908169085e+00,1.606521956737047452e+00
3.188723724242150670e-01,8.643283300976337458e+00,1.645879515482953082e+01,3.432378918252282141e+00,4.161539092966820341e+00,-1.079983364094273846e+01,6.897711695986529001e+00,1.583866620241549450e+00
3.193801309790307297e-01,8.651186107331243491e+00,1.639637505948212137e+01,3.488333287919382020e+00,4.146003836342011972e+00,-1.077565379921853328e+01,6.896944272259805331e+00,1.561325670903305429e+00
3.198878895338463368e-01,8.659210479845425468e+00,1.633333904243851720e+01,3.544305332926263929e+00,4.130330703949502080e+00,-1.075121616221597165e+01,6.896010928149459041e+00,1.538901517454708490e+00
3.203956480886619440e-01,8.667356290116901008e+00,1.626968935393457372e+01,3.600291463397851999e+00,4.114519659051259381e+00,-1.072652207075259945e+01,6.894912230241795115e+00,1.516596570282123357e+00
3.209034066434776067e-01,8.675623385996063419e+00,1.620542830643919885e+01,3.656288065361554818e+00,4.098570675697509103e+00,-1.070157289539311307e+01,6.893648764578333754e+00,1.494413240978569535e+00
3.214111651982932139e-01,8.684011590685990711e+00,1.614055827315722524e+01,3.712291500725689364e+00,4.082483738502776127e+00,-1.067637003547318386e+01,6.892221135999431425e+00,1.472353941909749331e+00
3.219189237531088765e-01,8.692520701911192305e+00,1.607508168666447190e+01,3.768298107282427978e+00,4.066258842456365485e+00,-1.065091491820916758e+01,6.890629967541221035e+00,1.450421085793402787e+00
3.224266823079244837e-01,8.701150491154871602e+00,1.600900103767511951e+01,3.824304198735005933e+00,4.049895992767377884e+00,-1.062520899789372919e+01,6.888875899885793963e+00,1.428617085292040345e+00
3.229344408627400909e-01,8.709900702964663566e+00,1.594231887394134262e+01,3.880306064749478256e+00,4.033395204744167906e+00,-1.059925375517733848e+01,6.886959590864705660e+00,1.406944352618999750e+00
3.234421994175557535e-01,8.718771054326863279e+00,1.587503779928514369e+01,3.936299971030811307e+00,4.016756503708293735e+00,-1.057305069643561879e+01,6.884881715015718662e+00,1.385405299157854486e+00
3.239499579723713607e-01,8.727761234109127741e+00,1.580716047276253633e+01,3.992282159423378829e+00,3.999979924942974829e+00,-1.054660135322267145e+01,6.882642963192867391e+00,1.364002335095187757e+00
3.244577165271869679e-01,8.736870902571688191e+00,1.573868960795987881e+01,4.048248848035941094e+00,3.983065513675987379e+00,-1.051990728181018753e+01,6.880244042229776369e+00,1.342737869066679801e+00
3.249654750820026305e-01,8.746099690947040983e+00,1.566962797242252492e+01,4.104196231390974781e+00,3.966013325097076159e+00,-1.049297006281250511e+01,6.877685674656280668e+00,1.321614307816574962e+00
3.254732336368182377e-01,8.755447201088095710e+00,1.559997838721575292e+01,4.160120480598412662e+00,3.948823424409837912e+00,-1.046579130089754628e+01,6.874968598468303327e+00,1.300634055870482086e+00
3.259809921916339004e-01,8.764913005184848060e+00,1.552974372661788038e+01,4.216017743553848618e+00,3.931495886918082938e+00,-1.043837262458363746e+01,6.872093566951043009e+00,1.279799515221511585e+00
3.264887507464495076e-01,8.774496645549518803e+00,1.545892691794569274e+01,4.271884145161090274e+00,3.914030798146691303e+00,-1.041071568612218989e+01,6.869061348555424829e+00,1.259113085029792245e+00
3.269965093012651147e-01,8.784197634470189087e+00,1.538753094151209666e+01,4.327715787579186291e+00,3.896428253996925051e+00,-1.038282216146632919e+01,6.865872726827827677e+00,1.238577161335292054e+00
3.275042678560807774e-01,8.794015454132924958e+00,1.531555883071601798e+01,4.383508750493832373e+00,3.878688360936248802e+00,-1.035469375032532824e+01,6.862528500393117348e+00,1.218194136784012560e+00
3.280120264108964401e-01,8.803949556612343130e+00,1.524301367226467363e+01,4.439259091413142677e+00,3.860811236222640552e+00,-1.032633217630502998e+01,6.859029482990935733e+00,1.197966400367551421e+00
3.285197849657119917e-01,8.813999363930751230e+00,1.516989860652789446e+01,4.494962845987940270e+00,3.842797008163339356e+00,-1.029773918713406111e+01,6.855376503565291380e+00,1.177896337175952102e+00
3.290275435205276544e-01,8.824164268185690219e+00,1.509621682802482745e+01,4.550616028356410325e+00,3.824645816408112520e+00,-1.026891655497597178e+01,6.851570406407414104e+00,1.157986328163949530e+00
3.295353020753432616e-01,8.834443631746008663e+00,1.502197158604296767e+01,4.606214631513092073e+00,3.806357812277011643e+00,-1.023986607682728689e+01,6.847612051351903872e+00,1.138238749930563953e+00
3.300430606301589243e-01,8.844836787516403120e+00,1.494716618538926056e+01,4.661754627702420883e+00,3.787933159122570892e+00,-1.021058957500140352e+01,6.843502314026157940e+00,1.118655974512005269e+00
3.305508191849745314e-01,8.855343039270451300e+00,1.487180398727359965e+01,4.717231968836566480e+00,3.769372032726523436e+00,-1.018108889769839109e+01,6.839242086153071831e+00,1.099240369187956645e+00
3.310585777397901386e-01,8.865961662052152192e+00,1.479588841032459356e+01,4.772642586937711151e+00,3.750674621731008518e+00,-1.015136591966072110e+01,6.834832275907047006e+00,1.079994296301213019e+00
3.315663362946058013e-01,8.876691902645909238e+00,1.471942293173737859e+01,4.827982394604856786e+00,3.731841128104185668e+00,-1.012142254291476462e+01,6.830273808323241269e+00,1.060920113090602523e+00
3.320740948494214639e-01,8.887532980115043557e+00,1.464241108855402551e+01,4.883247285504824120e+00,3.712871767640445242e+00,-1.009126069759833122e+01,6.825567625760128543e+00,1.042020171537360040e+00
3.325818534042370156e-01,8.898484086408741334e+00,1.456485647907594050e+01,4.938433134887834086e+00,3.693766770495012786e+00,-1.006088234287398642e+01,6.820714688415344007e+00,1.023296818224752158e+00
3.330896119590526783e-01,8.909544387037572122e+00,1.448676276440854238e+01,4.993535800127486546e+00,3.674526381753056459e+00,-1.003028946792828613e+01,6.815715974894779983e+00,1.004752394211092303e+00
3.335973705138683409e-01,8.920713021817382682e+00,1.440813367013839041e+01,5.048551121285038690e+00,3.655150862033309966e+00,-9.999484093056922873e+00,6.810572482835008046e+00,9.863892349161204054e-01
3.341051290686839481e-01,8.931989105681797270e+00,1.432897298814226872e+01,5.103474921698292199e+00,3.635640488126117731e+00,-9.968468270835693090e+00,6.805285229578932338e+00,9.682096700206686002e-01
3.346128876234995553e-01,8.943371729563073913e+00,1.424928457852891484e+01,5.158303008594578465e+00,3.615995553666052853e+00,-9.937244087377488100e+00,6.799855252904774439e+00,9.502160233797763977e-01
3.351206461783152180e-01,8.954859961341579577e+00,1.416907237171245626e+01,5.213031173728655432e+00,3.596216369838875604e+00,-9.905813663674932101e+00,6.794283611808294765e+00,9.324106129489875272e-01
3.356284047331308251e-01,8.966452846863640858e+00,1.408834037061881084e+01,5.267655194044356115e+00,3.576303266123151747e+00,-9.874179157029226772e+00,6.788571387338334873e+00,9.147957507242249209e-01
3.361361632879464878e-01,8.978149411027967375e+00,1.400709265302364592e+01,5.322170832361295290e+00,3.556256591066193185e+00,-9.842342762564577185e+00,6.782719683485610496e+00,8.973737426947786533e-01
3.366439218427620395e-01,8.989948658940472015e+00,1.392533337402310600e+01,5.376573838085531243e+00,3.536076713094595370e+00,-9.810306714828724850e+00,6.776729628124809501e+00,8.801468888098116228e-01
3.371516803975777021e-01,9.001849577137686964e+00,1.384306676863644370e+01,5.430859947944915334e+00,3.515764021359160552e+00,-9.778073289479220165e+00,6.770602374009945912e+00,8.631174829581054198e-01
3.376594389523933648e-01,9.013851134878549942e+00,1.376029715454124869e+01,5.485024886748631978e+00,3.495318926614409349e+00,-9.745644805055706072e+00,6.764339099823029500e+00,8.462878129612360079e-01
3.381671975072089720e-01,9.025952285504777350e+00,1.367702893494052852e+01,5.539064368171404240e+00,3.474741862132459058e+00,-9.713023624837957115e+00,6.757941011275977239e+00,8.296601605800199009e-01
3.386749560620245791e-01,9.038151967869655579e+00,1.359326660156244770e+01,5.592974095561848102e+00,3.454033284651498281e+00,-9.680212158789949228e+00,6.751409342265843883e+00,8.132368015343760526e-01
3.391827146168402418e-01,9.050449107835349949e+00,1.350901473779203421e+01,5.646749762775433723e+00,3.433193675358643393e+00,-9.647212865589690267e+00,6.744745356083316601e+00,7.970200055364808911e-01
3.396904731716558490e-01,9.062842619838699321e+00,1.342427802193518005e+01,5.700387055031852057e+00,3.412223540907329156e+00,-9.614028254744974689e+00,6.737950346674471902e+00,7.810120363372826668e-01
3.401982317264715117e-01,9.075331408525460830e+00,1.333906123061525584e+01,5.753881649796497300e+00,3.391123414469224606e+00,-9.580660888795152985e+00,6.731025639955865003e+00,7.652151517864356212e-01
3.407059902812871743e-01,9.087914370453104240e+00,1.325336924230138003e+01,5.807229217686826317e+00,3.369893856820519673e+00,-9.547113385598558821e+00,6.723972595182843293e+00,7.496316039054663483e-01
3.412137488361027260e-01,9.100590395862083071e+00,1.316720704096920791e+01,5.860425423402947587e+00,3.348535457462739284e+00,-9.513388420705917170e+00,6.716792606371173591e+00,7.342636389742979164e-01
3.417215073909183887e-01,9.113358327379080137e+00,1.308057956489619755e+01,5.913465945550639979e+00,3.327048797882195430e+00,-9.479488643725078489e+00,6.709487058538174509e+00,7.191134753259186274e-01
3.422292659457339958e-01,9.126216535006186348e+00,1.299349034627081245e+01,5.966346576812826541e+00,3.305434119852900476e+00,-9.445415901992097574e+00,6.702056902545204586e+00,7.041831165538124937e-01
3.427370245005496585e-01,9.139163560697472377e+00,1.290594400415782772e+01,6.019062853546636838e+00,3.283691935801029693e+00,-9.411172603631847267e+00,6.694503353664246426e+00,6.894747184368120729e-01
3.432447830553652657e-01,9.152198019453317457e+00,1.281794560960346629e+01,6.071610245937294259e+00,3.261822872611301438e+00,-9.376761399829623755e+00,6.686827754008827895e+00,6.749904804263086033e-01
3.437525416101808728e-01,9.165318497087760363e+00,1.272950028429024805e+01,6.123984220341760931e+00,3.239827573621671952e+00,-9.342184966070242069e+00,6.679031460908296580e+00,6.607325858114144745e-01
3.442603001649965355e-01,9.178523550290044852e+00,1.264061319998688582e+01,6.176180239572508945e+00,3.217706698749734695e+00,-9.307446001857890394e+00,6.671115846598437926e+00,6.467032015011229262e-01
3.447680587198121982e-01,9.191811706685802719e+00,1.255128957800200951e+01,6.228193763184786569e+00,3.195460924620225018e+00,-9.272547230437266919e+00,6.663082297913578422e+00,6.329044778032251184e-01
3.452758172746277499e-01,9.205181464897853161e+00,1.246153468864167202e+01,6.280020247767399866e+00,3.173090944693632398e+00,-9.237491398515972563e+00,6.654932215980174703e+00,6.193385482000344222e-01
3.457835758294434125e-01,9.218631294606685955e+00,1.237135385067058024e+01,6.331655147237047920e+00,3.150597469395915784e+00,-9.202281275988136500e+00,6.646667015911873477e+00,6.060075291208558701e-01
3.462913343842590752e-01,9.232159636610507647e+00,1.228075243077734591e+01,6.383093913136022479e+00,3.127981226249393565e+00,-9.166919655659402366e+00,6.638288126506026288e+00,5.929135197113086786e-01
3.467990929390746824e-01,9.245764902885001746e+00,1.218973584304336910e+01,6.434331994933529586e+00,3.105242960004690023e+00,-9.131409352973088644e+00,6.629796989941728391e+00,5.800586015993753897e-01
3.473068514938902895e-01,9.259445476642662598e+00,1.209830954841554984e+01,6.485364840330483105e+00,3.082383432773820875e+00,-9.095753205737652891e+00,6.621195061479268062e+00,5.674448386582605641e-01
3.478146100487058967e-01,9.273199712391818395e+00,1.200647905418290406e+01,6.536187895567759476e+00,3.059403424164408580e+00,-9.059954073855429613e+00,6.612483809161111559e+00,5.550742767660545862e-01
3.483223686035215594e-01,9.287025935995252723e+00,1.191424991345690643e+01,6.586796605737986532e+00,3.036303731414996321e+00,-9.024014839052624026e+00,6.603664713514318940e+00,5.429489435621479565e-01
3.488301271583372221e-01,9.300922444728474403e+00,1.182162772465568601e+01,6.637186415100814862e+00,3.013085169531498853e+00,-8.987938404610588350e+00,6.594739267254464465e+00,5.310708482004673492e-01
3.493378857131527737e-01,9.314887507337619610e+00,1.172861813099203054e+01,6.687352767401691267e+00,2.989748571424748480e+00,-8.951727695098352200e+00,6.585708974991025144e+00,5.194419810994770348e-01
3.498456442679684364e-01,9.328919364097023603e+00,1.163522681996510677e+01,6.737291106194179591e+00,2.966294788049162356e+00,-8.915385656106392886e+00,6.576575352934221463e+00,5.080643136889626543e-01
3.503534028227840991e-01,9.343016226866359020e+00,1.154145952285620069e+01,6.786996875165664633e+00,2.942724688542559086e+00,-8.878915253981748634e+00,6.567339928603378674e+00,4.969397981536292641e-01
3.508611613775997062e-01,9.357176279147495279e+00,1.144732201422805140e+01,6.836465518466686042e+00,2.919039160367049135e+00,-8.842319475564339726e+00,6.558004240536718044e+00,4.860703671734645792e-01
3.513689199324153134e-01,9.371397676140924560e+00,1.135282011142811953e+01,6.885692481043697022e+00,2.895239109451063442e+00,-8.805601327924545529e+00,6.548569838002653576e+00,4.754579336608874551e-01
3.518766784872309761e-01,9.385678544801871581e+00,1.125795967409560383e+01,6.934673208975340231e+00,2.871325460332494028e+00,-8.768763838102103136e+00,6.539038280712548001e+00,4.651043904946952634e-01
3.523844370420465832e-01,9.400016983895994827e+00,1.116274660367235150e+01,6.983403149812208000e+00,2.847299156302974144e+00,-8.731810052846247672e+00,6.529411138534957360e+00,4.550116102507922311e-01
3.528921955968622459e-01,9.414411064054780454e+00,1.106718684291747046e+01,7.031877752920153490e+00,2.823161159553229105e+00,-8.694743038357087173e+00,6.519689991211336633e+00,4.451814449297078480e-01
3.533999541516778531e-01,9.428858827830536526e+00,1.097128637542584784e+01,7.080092469827012458e+00,2.798912451319599093e+00,-8.657565880028315064e+00,6.509876428073232191e+00,4.356157256808916856e-01
3.539077127064934603e-01,9.443358289751008883e+00,1.087505122515040057e+01,7.128042754572939899e+00,2.774554032031629536e+00,-8.620281682191112793e+00,6.499972047760939731e+00,4.263162625238120507e-01
3.544154712613091229e-01,9.457907436373679033e+00,1.077848745592820556e+01,7.175724064064132435e+00,2.750086921460816125e+00,-8.582893567859381179e+00,6.489978457943655243e+00,4.172848440658275537e-01
3.549232298161247301e-01,9.472504226339667710e+00,1.068160117101040463e+01,7.223131858430114960e+00,2.725512158870456503e+00,-8.545404678476213434e+00,6.479897275041070159e+00,4.085232372168580706e-01
3.554309883709403373e-01,9.487146590427272486e+00,1.058439851259592501e+01,7.270261601384529371e+00,2.700830803166599736e+00,-8.507818173661625849e+00,6.469730123946479949e+00,4.000331869008232899e-01
3.559387469257559999e-01,9.501832431605167884e+00,1.048688566136897649e+01,7.317108760589393412e+00,2.676043933050139767e+00,-8.470137230961583441e+00,6.459478637751342234e+00,3.918164157638855394e-01
3.564465054805716071e-01,9.516559625085212915e+00,1.038906883604045639e+01,7.363668808022862500e+00,2.651152647170019971e+00,-8.432365045598260167e+00,6.449144457471309266e+00,3.838746238794819021e-01
3.569542640353872698e-01,9.531326018374908671e+00,1.029095429289305486e+01,7.409937220350526488e+00,2.626158064277543058e+00,-8.394504830221597658e+00,6.438729231773756112e+00,3.762094884501248626e-01
3.574620225902028769e-01,9.546129431329509529e+00,1.019254832533022892e+01,7.455909479300157905e+00,2.601061323381804513e+00,-8.356559814662112728e+00,6.428234616706768101e+00,3.688226635060072311e-01
3.579697811450184841e-01,9.560967656203729348e+00,1.009385726342899403e+01,7.501581072039987141e+00,2.575863583906257581e+00,-8.318533245684973210e+00,6.417662275429600882e+00,3.617157796003819259e-01
3.584775396998341468e-01,9.575838457703115481e+00,9.994887473496495645e+00,7.546947491560489496e+00,2.550566025846370710e+00,-8.280428386745358083e+00,6.407013877944626401e+00,3.548904435017424808e-01
3.589852982546498095e-01,9.590739573035069299e+00,9.895645357630385774e+00,7.592004237059625460e+00,2.525169849928418309e+00,-8.242248517745043301e+00,6.396291100830760357e+00,3.483482378827726933e-01
3.594930568094654166e-01,9.605668711959449269e+00,9.796137353283102200e+00,7.636746814331615951e+00,2.499676277769397270e+00,-8.203996934790339424e+00,6.385495626978339168e+00,3.420907210060992742e-01
3.600008153642810238e-01,9.620623556838911128e+00,9.696369932829757232e+00,7.681170736159257828e+00,2.474086552038017306e+00,-8.165676949951155450e+00,6.374629145325492630e+00,3.361194264068206872e-01
3.605085739190966310e-01,9.635601762688738248e+00,9.596349603140115647e+00,7.725271522709610927e+00,2.448401936616884100e+00,-8.127291891021513948e+00,6.363693350595999831e+00,3.304358625718322728e-01
3.610163324739122936e-01,9.650600957226457055e+00,9.496082905154123566e+00,7.769044701933326635e+00,2.422623716765724744e+00,-8.088845101281162187e+00,6.352689943038591025e+00,3.250415126159327261e-01
3.615240910287279563e-01,9.665618740921010144e+00,9.395576413461389720e+00,7.812485809967402162e+00,2.396753199285765579e+00,-8.050339939258549293e+00,6.341620628167752294e+00,3.199378339547022110e-01
3.620318495835435080e-01,9.680652687041549243e+00,9.294836735884492995e+00,7.855590391541423578e+00,2.370791712685246022e+00,-8.011779778495055737e+00,6.330487116505986833e+00,3.151262579742168390e-01
3.625396081383591707e-01,9.695700341705931535e+00,9.193870513065943939e+00,7.898354000387374008e+00,2.344740607345990213e+00,-7.973168007310453831e+00,6.319291123327571924e+00,3.106081896974776102e-01
3.630473666931748333e-01,9.710759223928789652e+00,9.092684418059215901e+00,7.940772199652847085e+00,2.318601255691174590e+00,-7.934508028569703164e+00,6.308034368403774295e+00,3.063850074476917040e-01
3.635551252479904405e-01,9.725826825669287246e+00,8.991285155923359085e+00,7.982840562317836230e+00,2.292375052354158171e+00,-7.895803259450948630e+00,6.296718575749546964e+00,3.024580625083074792e-01
3.640628838028060477e-01,9.740900611878478443e+00,8.889679463321382258e+00,8.024554671615053536e+00,2.266063414348399085e+00,-7.857057131214759238e+00,6.285345473371687142e+00,2.988286787798336008e-01
3.645706423576217103e-01,9.755978020546315577e+00,8.787874108122764483e+00,8.065910121453612192e+00,2.239667781238602551e+00,-7.818273088974778240e+00,6.273916793018504023e+00,2.954981524334662213e-01
3.650784009124373175e-01,9.771056462748267890e+00,8.685875889009631479e+00,8.106902516846265172e+00,2.213189615312908032e+00,-7.779454591469528779e+00,6.262434269930942321e+00,2.924677515614946821e-01
3.655861594672529802e-01,9.786133322691664915e+00,8.583691635086259097e+00,8.147527474340357401e+00,2.186630401756113340e+00,-7.740605110835385716e+00,6.250899642595136640e+00,2.897387158244702499e-01
3.660939180220685318e-01,9.801205957761522924e+00,8.481328205493444017e+00,8.187780622451819923e+00,2.159991648824250099e+00,-7.701728132381138181e+00,6.239314652496554814e+00,2.873122560952053872e-01
3.666016765768841945e-01,9.816271698566188419e+00,8.378792489025522983e+00,8.227657602103150225e+00,2.133274888020001647e+00,-7.662827154363432314e+00,6.227681043875481492e+00,2.851895540995234568e-01
3.671094351316998572e-01,9.831327848982454043e+00,8.276091403752115383e+00,8.267154067064565126e+00,2.106481674269465199e+00,-7.623905687763787853e+00,6.216000563484090691e+00,2.833717620538069859e-01
3.676171936865154644e-01,9.846371686200441786e+00,8.173231896642986882e+00,8.306265684398798754e+00,2.079613586099849254e+00,-7.584967256066668106e+00,6.204274960344906553e+00,2.818600022993572041e-01
3.681249522413310715e-01,9.861400460768024345e+00,8.070220943197320196e+00,8.344988134909344879e+00,2.052672225818452656e+00,-7.546015395038985218e+00,6.192505985510799782e+00,2.806553669334819756e-01
3.686327107961467342e-01,9.876411396634955153e+00,7.967065547076231269e+00,8.383317113592296366e+00,2.025659219692601098e+00,-7.507053652510704111e+00,6.180695391826425578e+00,2.797589174374264243e-01
3.691404693509623414e-01,9.891401691196556101e+00,7.863772739739854245e+00,8.421248330091369638e+00,1.998576218130911686e+00,-7.468085588156996302e+00,6.168844933691180366e+00,2.791716843011025628e-01
3.696482279057780040e-01,9.906368515337163672e+00,7.760349580087135379e+00,8.458777509157002328e+00,1.971424895865381055e+00,-7.429114773281204620e+00,6.156956366823549409e+00,2.788946666444979683e-01
3.701559864605936112e-01,9.921309013473083027e+00,7.656803154100423114e+00,8.495900391108410332e+00,1.944206952134852839e+00,-7.390144790599505242e+00,6.145031448027014953e+00,2.789288318360144125e-01
3.706637450154092184e-01,9.936220303595234782e+00,7.553140574493673931e+00,8.532612732299295288e+00,1.916924110869535181e+00,-7.351179234026719911e+00,6.133071934957433413e+00,2.792751151074993055e-01
3.711715035702248811e-01,9.951099477311478481e+00,7.449368980363796133e+00,8.568910305587300158e+00,1.889578120876488576e+00,-7.312221708463161107e+00,6.121079585891785690e+00,2.799344191660977921e-01
3.716792621250405437e-01,9.965943599888476001e+00,7.345495536846942564e+00,8.604788900806545016e+00,1.862170756026495955e+00,-7.273275829583172758e+00,6.109056159498577721e+00,2.809076138028752667e-01
3.721870206798560954e-01,9.980749710293295607e+00,7.241527434777387029e+00,8.640244325244067269e+00,1.834703815441758978e+00,-7.234345223624469412e+00,6.097003414609527994e+00,2.821955354982677022e-01
3.726947792346717581e-01,9.995514821234566583e+00,7.137471890351339887e+00,8.675272404119425573e+00,1.807179123684989674e+00,-7.195433527179170952e+00,6.084923109992889323e+00,2.837989870242456636e-01
3.732025377894873652e-01,1.001023592221473812e+01,7.033336127636733437e+00,8.709868989015609131e+00,1.779598528544919178e+00,-7.156544379653272614e+00,6.072816999952291184e+00,2.857187347574948189e-01
3.737102963443030279e-01,1.002491002182707547e+01,6.929127165453783377e+00,8.744030051984516660e+00,1.751963866682388016e+00,-7.117681332102328007e+00,6.060686784527081983e+00,2.879554868902746145e-01
3.742180548991186351e-01,1.003953409604814340e+01,6.824852143700058882e+00,8.777751528802506087e+00,1.724277004162836802e+00,-7.078847986634638545e+00,6.048534191298429619e+00,2.905099446907033478e-01
3.747258134539342422e-01,1.005410508721926632e+01,6.720518277742375091e+00,8.811029349177823988e+00,1.696539838918522669e+00,-7.040047976905983163e+00,6.036360960062904013e+00,2.933827835318071897e-01
3.752335720087499049e-01,1.006861991413814117e+01,6.616132794908961223e+00,8.843859467489938453e+00,1.668754293107561182e+00,-7.001284940912128718e+00,6.024168826728360848e+00,2.965746426242893419e-01
3.757413305635655676e-01,1.008307547240349678e+01,6.511702933484532885e+00,8.876237863365293634e+00,1.640922313060506177e+00,-6.962562520487423079e+00,6.011959522973754133e+00,3.000861247945865173e-01
3.762490891183811192e-01,1.009746863476228995e+01,6.407235941701906690e+00,8.908160542253945380e+00,1.613045869224746687e+00,-6.923884360801601190e+00,5.999734775908930118e+00,3.039177962640680630e-01
3.767568476731967819e-01,1.011179625145952699e+01,6.302739076730179413e+00,8.939623536007227145e+00,1.585126956106721607e+00,-6.885254109854761495e+00,5.987496307734399892e+00,3.080701864293440284e-01
3.772646062280124446e-01,1.012605515059064309e+01,6.198219603659673282e+00,8.970622903456236585e+00,1.557167592212027163e+00,-6.846675417970675248e+00,5.975245835401117311e+00,3.125437876436815698e-01
3.777723647828280518e-01,1.014024213845643629e+01,6.093684794483283262e+00,9.001154730991352437e+00,1.529169819983292156e+00,-6.808151937288214661e+00,5.962985070270196530e+00,3.173390549995737109e-01
3.782801233376436589e-01,1.015435399992065513e+01,5.989141927074475014e+00,9.031215133142646678e+00,1.501135705735913817e+00,-6.769687321251025125e+00,5.950715717772659730e+00,3.224564061123946779e-01
3.787878818924592661e-01,1.016838749877008752e+01,5.884598284161941528e+00,9.060800253161231055e+00,1.473067339591631608e+00,-6.731285224095458375e+00,5.938439477069135108e+00,3.278962209051926591e-01
3.792956404472749288e-01,1.018233937807729284e+01,5.780061152300775440e+00,9.089906263601559289e+00,1.444966835409922545e+00,-6.692949300336666241e+00,5.926158040709561092e+00,3.336588413945987819e-01
3.798033990020905915e-01,1.019620636056587770e+01,5.675537820840288461e+00,9.118529366904638778e+00,1.416836330717240688e+00,-6.654683204252980211e+00,5.913873094292849686e+00,3.397445714778586368e-01
3.803111575569061986e-01,1.020998514897835285e+01,5.571035580888403338e+00,9.146665795982203306e+00,1.388677986634085038e+00,-6.616490589368455133e+00,5.901586316126548937e+00,3.461536767209794085e-01
3.808189161117218058e-01,1.022367242644661900e+01,5.466561724272589906e+00,9.174311814801827225e+00,1.360493987799888060e+00,-6.578375107933649879e+00,5.889299376886490300e+00,3.528863841479945584e-01
3.813266746665374685e-01,1.023726485686498044e+01,5.362123542497482909e+00,9.201463718972942019e+00,1.332286542295752163e+00,-6.540340410404640537e+00,5.877013939276410248e+00,3.599428820313613775e-01
3.818344332213530756e-01,1.025075908526574153e+01,5.257728325699073224e+00,9.228117836333812107e+00,1.304057881565031884e+00,-6.502390144920259019e+00,5.864731657687551447e+00,3.673233196834666536e-01
3.823421917761687383e-01,1.026415173819744453e+01,5.153383361595411216e+00,9.254270527539453894e+00,1.275810260331700974e+00,-6.464527956777519790e+00,5.852454177858271933e+00,3.750278072492507775e-01
3.828499503309843455e-01,1.027743942410559974e+01,5.049095934434033595e+00,9.279918186650482070e+00,1.247545956516622478e+00,-6.426757487905301325e+00,5.840183136533590336e+00,3.830564154999684945e-01
3.833577088857999526e-01,1.029061873371608371e+01,4.944873323935857101e+00,9.305057241722879624e+00,1.219267271151575294e+00,-6.389082376336221891e+00,5.827920161124780840e+00,3.914091756280395629e-01
3.838654674406156153e-01,1.030368624042105807e+01,4.840722804235753074e+00,9.329684155398732415e+00,1.190976528291179282e+00,-6.351506255676750534e+00,5.815666869368869563e+00,4.000860790430628144e-01
3.843732259954312225e-01,1.031663850066749610e+01,4.736651642819706964e+00,9.353795425497875016e+00,1.162676074922622593e+00,-6.314032754575551465e+00,5.803424868988196650e+00,4.090870771688998042e-01
3.848809845502468296e-01,1.032947205434828142e+01,4.632667099458501525e+00,9.377387585610488685e+00,1.134368280873210288e+00,-6.276665496190005022e+00,5.791195757349901996e+00,4.184120812419211966e-01
3.853887431050624923e-01,1.034218342519591438e+01,4.528776425138082651e+00,9.400457205690630147e+00,1.106055538715771114e+00,-6.239408097650995799e+00,5.778981121125416287e+00,4.280609621103509399e-01
3.858965016598780995e-01,1.035476912117873560e+01,4.424986860986483528e+00,9.423000892650682303e+00,1.077740263671901122e+00,-6.202264169525903981e+00,5.766782535949936062e+00,4.380335500347323219e-01
3.864042602146937622e-01,1.036722563489982463e+01,4.321305637197307981e+00,9.445015290956785492e+00,1.049424893513003498e+00,-6.165237315279792796e+00,5.754601566081876562e+00,4.483296344895235652e-01
3.869120187695093693e-01,1.037954944399838375e+01,4.217739971949868050e+00,9.466497083225146270e+00,1.021111888459198092e+00,-6.128331130734864018e+00,5.742439764062319263e+00,4.589489639657970965e-01
3.874197773243249765e-01,1.039173701155378104e+01,4.114297070325878103e+00,9.487442990819323185e+00,9.928037310760461365e-01,-6.091549203528104250e+00,5.730298670374423864e+00,4.698912457750780147e-01
3.879275358791406392e-01,1.040378478649212823e+01,4.010984123222715247e+00,9.507849774448452251e+00,9.645029261691137057e-01,-6.054895112567124649e+00,5.718179813102828746e+00,4.811561458542906733e-01
3.884352944339563019e-01,1.041568920399545561e+01,3.907808306263393483e+00,9.527714234766364143e+00,9.362120006763702262e-01,-6.018372427484301568e+00,5.706084707593047867e+00,4.927432885718275868e-01
3.889430529887718535e-01,1.042744668591345203e+01,3.804776778702986029e+00,9.547033212971701488e+00,9.079335035584221725e-01,-5.981984708089064462e+00,5.694014856110838352e+00,5.046522565347300038e-01
3.894508115435875162e-01,1.043905364117784096e+01,3.701896682331660138e+00,9.565803591408908346e+00,8.796700056865475181e-01,-5.945735503818398549e+00,5.681971747501554759e+00,5.168825903970210023e-01
3.899585700984031233e-01,1.045050646621926127e+01,3.599175140374475390e+00,9.584022294170210898e+00,8.514240997286270929e-01,-5.909628353185657268e+00,5.669956856849484694e+00,5.294337886690995143e-01
3.904663286532187860e-01,1.046180154538677343e+01,3.496619256387508923e+00,9.601686287698504074e+00,8.231984000328440576e-01,-5.873666783227481147e+00,5.657971645137163996e+00,5.423053075283271740e-01
3.909740872080343932e-01,1.047293525136995385e+01,3.394236113150852496e+00,9.618792581391168994e+00,7.949955425092702921e-01,-5.837854308949032678e+00,5.646017558904693701e+00,5.554965606306608850e-01
3.914818457628500004e-01,1.048390394562355254e+01,3.292032771557900972e+00,9.635338228204869182e+00,7.668181845092214566e-01,-5.802194432767366905e+00,5.634096029908999270e+00,5.690069189234755465e-01
3.919896043176656630e-01,1.049470397879472650e+01,3.190016269501529500e+00,9.651320325261213640e+00,7.386690047025162853e-01,-5.766690643953092277e+00,5.622208474783127130e+00,5.828357104594538152e-01
3.924973628724813257e-01,1.050533169115287357e+01,3.088193620756748636e+00,9.666736014453432446e+00,7.105507029525475193e-01,-5.731346418070247140e+00,5.610356294695488799e+00,5.969822202116078502e-01
3.930051214272968774e-01,1.051578341302203690e+01,2.986571813859809410e+00,9.681582483053922772e+00,6.824660001891338368e-01,-5.696165216414318166e+00,5.598540875009081041e+00,6.114456898894519155e-01
3.935128799821125400e-01,1.052605546521590441e+01,2.885157810984088300e+00,9.695856964322802085e+00,6.544176382792555868e-01,-5.661150485448562364e+00,5.586763584940718452e+00,6.262253177562624451e-01
3.940206385369282027e-01,1.053614415947534866e+01,2.783958546812614454e+00,9.709556738117301578e+00,6.264083798956617821e-01,-5.626305656238556274e+00,5.575025777220234069e+00,6.413202584474476664e-01
3.945283970917438099e-01,1.054604579890861515e+01,2.682980927406884319e+00,9.722679131502195204e+00,5.984410083831859239e-01,-5.591634143884863128e+00,5.563328787749654225e+00,6.567296227900936145e-01
3.950361556465594171e-01,1.055575667843402066e+01,2.582231829072666685e+00,9.735221519361108022e+00,5.705183276230362255e-01,-5.557139346954054204e+00,5.551673935262375181e+00,6.724524776235535350e-01
3.955439142013750797e-01,1.056527308522530717e+01,2.481718097222039621e+00,9.747181325008778430e+00,5.426431618948117652e-01,-5.522824646907832147e+00,5.540062520982304228e+00,6.884878456212339959e-01
3.960516727561906869e-01,1.057459129915949170e+01,2.381446545232346779e+00,9.758556020804229902e+00,5.148183557364232055e-01,-5.488693407530478297e+00,5.528495828283007008e+00,7.048347051134307151e-01
3.965594313110063496e-01,1.058370759326736810e+01,2.281423953301404239e+00,9.769343128764942819e+00,4.870467738017872361e-01,-5.454748974354416191e+00,5.516975122346798877e+00,7.214919899113516610e-01
3.970671898658219012e-01,1.059261823418657578e+01,2.181657067299676456e+00,9.779540221181882487e+00,4.593313007164148698e-01,-5.420994674084100851e+00,5.505501649823873578e+00,7.384585891321920892e-01
3.975749484206375639e-01,1.060131948261720503e+01,2.082152597618752043e+00,9.789144921235521934e+00,4.316748409307923917e-01,-5.387433814018057099e+00,5.494076638491366182e+00,7.557333470253776442e-01
3.980827069754532266e-01,1.060980759378007043e+01,1.982917218016402527e+00,9.798154903612804389e+00,4.040803185715616808e-01,-5.354069681469105113e+00,5.482701296912416034e+00,7.733150627999443305e-01
3.985904655302688337e-01,1.061807881787745700e+01,1.883957564458682565e+00,9.806567895124967293e+00,3.765506772906744848e-01,-5.320905543182987252e+00,5.471376814095235908e+00,7.912024904529276759e-01
3.990982240850844964e-01,1.062612940055655386e+01,1.785280233957714957e+00,9.814381675326425025e+00,3.490888801121249663e-01,-5.287944644754883683e+00,5.460104359152099462e+00,8.093943385990782780e-01
3.996059826399001036e-01,1.063395558337536606e+01,1.686891783407513445e+00,9.821594077134422562e+00,3.216979092769050030e-01,-5.255190210044645482e+00,5.448885080958437932e+00,8.278892703014036902e-01
4.001137411947157108e-01,1.064155360427132457e+01,1.588798728414534622e+00,9.828202987449833117e+00,2.943807660852980623e-01,-5.222645440589626098e+00,5.437720107811734316e+00,8.466859029031726935e-01
4.006214997495313734e-01,1.064891969803236194e+01,1.491007542126518537e+00,9.834206347778710722e+00,2.671404707374473442e-01,-5.190313515016296009e+00,5.426610547090571224e+00,8.657828078607413547e-01
4.011292583043470361e-01,1.065605009677065773e+01,1.393524654057015200e+00,9.839602154854858895e+00,2.399800621715278970e-01,-5.158197588449757731e+00,5.415557484913589903e+00,8.851785105776598384e-01
4.016370168591625878e-01,1.066294103039889407e+01,1.296356448906693437e+00,9.844388461263324785e+00,2.129025978998003721e-01,-5.126300791921593714e+00,5.404561985798419066e+00,9.048714902398842241e-01
4.021447754139782504e-01,1.066958872710919159e+01,1.199509265381137224e+00,9.848563376064891628e+00,1.859111538424539356e-01,-5.094626231775828629e+00,5.393625092320587733e+00,9.248601796520511398e-01
4.026525339687938576e-01,1.067598941385449329e+01,1.102989395005566031e+00,9.852125065421356354e+00,1.590088241593917706e-01,-5.063176989073288503e+00,5.382747824772482481e+00,9.451429650749306743e-01
4.031602925236095203e-01,1.068213931683260931e+01,1.006803080936168771e+00,9.855071753221842812e+00,1.321987210798450940e-01,-5.031956118994147964e+00,5.371931180822246965e+00,9.657181860639321158e-01
4.036680510784251275e-01,1.068803466197291563e+01,9.109565167668605135e-01,9.857401721710171927e+00,1.054839747294978869e-01,-5.000966650238306777e+00,5.361176135172554424e+00,9.865841353088798948e-01
4.041758096332407346e-01,1.069367167542547037e+01,8.154558453345923663e-01,9.859113312112897987e+00,7.886773295598559219e-02,-4.970211584424663265e+00,5.350483639219604903e+00,1.007739058474686145e+00
4.046835681880563973e-01,1.069904658394262320e+01,7.203070909129676291e-01,9.860204954902735963e+00,5.235316582475924019e-02,-4.939693868298035362e+00,5.339854595806738047e+00,1.029181136648220640e+00
4.051913267428720600e-01,1.070415562119815434e+01,6.255151960542957301e-01,9.860675574409905053e+00,2.594351424105145743e-02,-4.909416003785110227e+00,5.329289511656066125e+00,1.050908262516213831e+00
4.056990852976876116e-01,1.070899504021692650e+01,5.310858415971231317e-01,9.860523749497851043e+00,-3.580606317520329540e-04,-4.879380795018289696e+00,5.318789193071598476e+00,1.072918549636798335e+00
4.062068438525032743e-01,1.071356109759283726e+01,4.370250608926247171e-01,9.859747935247463957e+00,-2.654841118497552888e-02,-4.849591183807635097e+00,5.308354575498963612e+00,1.095210174224492405e+00
4.067146024073189370e-01,1.071785005121478029e+01,3.433388252036320143e-01,9.858346654675603560e+00,-5.262436901538003475e-02,-4.820050079252560238e+00,5.297986564893945705e+00,1.117781258861196170e+00
4.072223609621345441e-01,1.072185816101427669e+01,2.500330428245531866e-01,9.856318498901400105e+00,-7.858274547179422420e-02,-4.790760357280740678e+00,5.287686037702603592e+00,1.140629872871616879e+00
4.077301195169501513e-01,1.072558168971124992e+01,1.571135582089064897e-01,9.853662127308645324e+00,-1.044203322019680025e-01,-4.761724860190766684e+00,5.277453840844241739e+00,1.163754032700384577e+00
4.082378780717657585e-01,1.072901690355807958e+01,6.458615110439924756e-02,9.850376267704289646e+00,-1.301339016996906350e-01,-4.732946396198557615e+00,5.267290791697347707e+00,1.187151702290744293e+00
4.087456366265814212e-01,1.073216007308180409e+01,-2.754346430451604100e-02,9.846459716473024315e+00,-1.557202078521466859e-01,-4.704427738987478236e+00,5.257197678088378012e+00,1.210820793464923550e+00
4.092533951813970838e-01,1.073500747382462173e+01,-1.192696402465089900e-01,9.841911338727971525e+00,-1.811759864875267523e-01,-4.676171627262212915e+00,5.247175258283465205e+00,1.234759166306134137e+00
4.097611537362126355e-01,1.073755538708253354e+01,-2.105867962057723641e-01,9.836730068457482545e+00,-2.064979559229052075e-01,-4.648180764306352408e+00,5.237224260983038171e+00,1.258964629542187019e+00
4.102689122910282982e-01,1.073980010064225432e+01,-3.014894197569395473e-01,9.830914908667974572e+00,-2.316828175123754052e-01,-4.620457817543713652e+00,5.227345385319307702e+00,1.283434940930798351e+00
4.107766708458439608e-01,1.074173790951630814e+01,-3.919720673923074994e-01,9.824464931522960853e+00,-2.567272561953936050e-01,-4.593005418103425441e+00,5.217539300856696372e+00,1.308167807646467562e+00
4.112844294006595680e-01,1.074336511667637950e+01,-4.820293653417222490e-01,9.817379278478087556e+00,-2.816279410454238796e-01,-4.565826160388713362e+00,5.207806647595146110e+00,1.333160886669039646e+00
4.117921879554751752e-01,1.074467803378482067e+01,-5.716560103848802310e-01,9.809657160412328381e+00,-3.063815258188240520e-01,-4.538922601649415967e+00,5.198148035976320358e+00,1.358411785173899267e+00
4.122999465102908379e-01,1.074567298192445897e+01,-6.608467706560767763e-01,9.801297857755233878e+00,-3.309846495039672210e-01,-4.512297261558260608e+00,5.188564046892731874e+00,1.383918060923786886e+00
4.128077050651064450e-01,1.074634629232653005e+01,-7.495964864414348394e-01,9.792300720610310094e+00,-3.554339368706288527e-01,-4.485952621790871397e+00,5.179055231699752682e+00,1.409677222662253371e+00
4.133154636199221077e-01,1.074669430709690765e+01,-8.379000709686923454e-01,9.782665168874482120e+00,-3.797259990196307777e-01,-4.459891125609464879e+00,5.169622112230523037e+00,1.435686730508795694e+00
4.138232221747377149e-01,1.074671337994049836e+01,-9.257525111893363245e-01,9.772390692353646102e+00,-4.038574339327212215e-01,-4.434115177450350664e+00,5.160265180813778940e+00,1.461943996355544950e+00
4.143309807295533220e-01,1.074639987688388310e+01,-1.013148868553347404e+00,9.761476850874332811e+00,-4.278248270227298367e-01,-4.408627142515094910e+00,5.150984900294575120e+00,1.488446384265696754e+00
4.148387392843689847e-01,1.074575017699613788e+01,-1.100084279776347262e+00,9.749923274391459671e+00,-4.516247516839604348e-01,-4.383429346365470991e+00,5.141781704057883928e+00,1.515191210873493510e+00
4.153464978391845919e-01,1.074476067310795457e+01,-1.186553957599192133e+00,9.737729663092185461e+00,-4.752537698428299651e-01,-4.358524074522120095e+00,5.132655996055148329e+00,1.542175745785884455e+00
4.158542563940001990e-01,1.074342777252885028e+01,-1.272553191540160888e+00,9.724895787495848154e+00,-4.987084325087852710e-01,-4.333913572066932396e+00,5.123608150833677044e+00,1.569397211985829932e+00
4.163620149488158617e-01,1.074174789776272654e+01,-1.358077348639520787e+00,9.711421488550030290e+00,-5.219852803254521056e-01,-4.309600043249189660e+00,5.114638513568978695e+00,1.596852786237227262e+00
4.168697735036314689e-01,1.073971748722154906e+01,-1.443121874196577226e+00,9.697306677722686175e+00,-5.450808441220270639e-01,-4.285585651095437321e+00,5.105747400100000277e+00,1.624539599491461761e+00
4.173775320584471316e-01,1.073733299593730095e+01,-1.527682292499278782e+00,9.682551337090377075e+00,-5.679916454649628355e-01,-4.261872517023048701e+00,5.096935096967235346e+00,1.652454737295643294e+00
4.178852906132627387e-01,1.073459089627211860e+01,-1.611754207546192585e+00,9.667155519422626853e+00,-5.907141972098586269e-01,-4.238462720457597754e+00,5.088201861453759633e+00,1.680595240202430896e+00
4.183930491680783459e-01,1.073148767862666197e+01,-1.695333303761066279e+00,9.651119348262344744e+00,-6.132450040536416846e-01,-4.215358298453884878e+00,5.079547921629162133e+00,1.708958104181522053e+00
4.189008077228940086e-01,1.072801985214671738e+01,-1.778415346699792288e+00,9.634443018002354364e+00,-6.355805630869728606e-01,-4.192561245320748142e+00,5.070973476396373414e+00,1.737540281032776468e+00
4.194085662777096712e-01,1.072418394542797060e+01,-1.860996183749853872e+00,9.617126793958028941e+00,-6.577173643469199638e-01,-4.170073512249599545e+00,5.062478695541407170e+00,1.766338678800968731e+00
4.199163248325252784e-01,1.071997650721904627e+01,-1.943071744822286284e+00,9.599171012436025663e+00,-6.796518913698813558e-01,-4.147897006946683618e+00,5.054063719785971465e+00,1.795350162192188126e+00
4.204240833873408856e-01,1.071539410712272833e+01,-2.024638043036123491e+00,9.580576080799069416e+00,-7.013806217447643432e-01,-4.126033593269064603e+00,5.045728660843029623e+00,1.824571552991887113e+00
4.209318419421564927e-01,1.071043333629543959e+01,-2.105691175395265624e+00,9.561342477526926231e+00,-7.229000276664127034e-01,-4.104485090864368857e+00,5.037473601475223717e+00,1.853999630484537420e+00
4.214396004969721554e-01,1.070509080814488101e+01,-2.186227323457867744e+00,9.541470752273378153e+00,-7.442065764892863422e-01,-4.083253274814241607e+00,5.029298595556199736e+00,1.883631131874956122e+00
4.219473590517878181e-01,1.069936315902592661e+01,-2.266242753998191528e+00,9.520961525919362956e+00,-7.652967312813891976e-01,-4.062339875281546497e+00,5.021203668134878839e+00,1.913462752711244885e+00
4.224551176066033698e-01,1.069324704893476152e+01,-2.345733819660924091e+00,9.499815490622175673e+00,-7.861669513784619312e-01,-4.041746577161304366e+00,5.013188815502563678e+00,1.943491147309373446e+00
4.229628761614190324e-01,1.068673916220114251e+01,-2.424696959608073854e+00,9.478033409860758596e+00,-8.068136929384313039e-01,-4.021475019735327727e+00,5.005254005262999684e+00,1.973712929179449294e+00
4.234706347162346951e-01,1.067983620817900103e+01,-2.503128700158135267e+00,9.455616118477150778e+00,-8.272334094960809292e-01,-4.001526796330654001e+00,4.997399176405309618e+00,2.004124671453515916e+00
4.239783932710503023e-01,1.067253492193514575e+01,-2.581025655417944265e+00,9.432564522713946076e+00,-8.474225525180043572e-01,-3.981903453981658458e+00,4.989624239379840454e+00,2.034722907315102525e+00
4.244861518258659094e-01,1.066483206493628266e+01,-2.658384527906909156e+00,9.408879600247926689e+00,-8.673775719578099563e-01,-3.962606493095910398e+00,4.981929076176910165e+00,2.065504130430356966e+00
4.249939103806815721e-01,1.065672442573416490e+01,-2.735202109173735074e+00,9.384562400219721212e+00,-8.870949168115663808e-01,-3.943637367123782766e+00,4.974313540408450862e+00,2.096464795380821755e+00
4.255016689354971793e-01,1.064820882064902818e+01,-2.811475280405597577e+00,9.359614043259652405e+00,-9.065710356734971720e-01,-3.924997482231778800e+00,4.966777457392558937e+00,2.127601318097836369e+00
4.260094274903128420e-01,1.063928209445119677e+01,-2.887201013029884855e+00,9.334035721509572170e+00,-9.258023772919456995e-01,-3.906688196979596128e+00,4.959320624240936226e+00,2.158910076298629299e+00
4.265171860451283936e-01,1.062994112104094491e+01,-2.962376369308281632e+00,9.307828698640888021e+00,-9.447853911255724713e-01,-3.888710822000926104e+00,4.951942809949263946e+00,2.190387409923967077e+00
4.270249445999440563e-01,1.062018280412653937e+01,-3.036998502923499821e+00,9.280994309868630054e+00,-9.635165278998396587e-01,-3.871066619687970167e+00,4.944643755490416126e+00,2.222029621577532144e+00
4.275327031547597190e-01,1.061000407790052158e+01,-3.111064659558308243e+00,9.253533961961640131e+00,-9.819922401636924647e-01,-3.853756803879728299e+00,4.937423173910654661e+00,2.253832976966858581e+00
4.280404617095753261e-01,1.059940190771420809e+01,-3.184572177467159815e+00,9.225449133248856626e+00,-1.000208982846542805e+00,-3.836782539553979632e+00,4.930280750428653214e+00,2.285793705345945170e+00
4.285482202643909333e-01,1.058837329075038802e+01,-3.257518488040288762e+00,9.196741373621675208e+00,-1.018163213815488355e+00,-3.820144942523015175e+00,4.923216142537463647e+00,2.317907999959522236e+00
4.290559788192065960e-01,1.057691525669425303e+01,-3.329901116360240998e+00,9.167412304532433609e+00,-1.035851394432783623e+00,-3.803845079133103546e+00,4.916228980109373481e+00,2.350172018488928316e+00
4.295637373740222031e-01,1.056502486840256516e+01,-3.401717681750865196e+00,9.137463618988991954e+00,-1.053269990113552712e+00,-3.787883965967693278e+00,4.909318865503669471e+00,2.382581883499597986e+00
4.300714959288378658e-01,1.055269922257097726e+01,-3.472965898318921774e+00,9.106897081545362482e+00,-1.070415470883784970e+00,-3.772262569554327261e+00,4.902485373677279767e+00,2.415133682890295397e+00
4.305792544836534730e-01,1.053993545039965340e+01,-3.543643575487940289e+00,9.075714528288539640e+00,-1.087284311938546910e+00,-3.756981806075334163e+00,4.895728052298355948e+00,2.447823470343834629e+00
4.310870130384690802e-01,1.052673071825704021e+01,-3.613748618524782685e+00,9.043917866821296059e+00,-1.103872994200472801e+00,-3.742042541082204909e+00,4.889046421862722980e+00,2.480647265779574617e+00
4.315947715932847428e-01,1.051308222834188655e+01,-3.683279029058546872e+00,9.011509076241170035e+00,-1.120178004878503497e+00,-3.727445589213723487e+00,4.882439975813242405e+00,2.513601055807474616e+00
4.321025301481004055e-01,1.049898721934347812e+01,-3.752232905591980305e+00,8.978490207115545019e+00,-1.136195838026859306e+00,-3.713191713917844083e+00,4.875908180662088753e+00,2.546680794183789232e+00
4.326102887029159572e-01,1.048444296710008672e+01,-3.820608444005372473e+00,8.944863381452766049e+00,-1.151922995104296632e+00,-3.699281627177285259e+00,4.869450476115891213e+00,2.579882402268447894e+00
4.331180472577316198e-01,1.046944678525561834e+01,-3.888403938052984454e+00,8.910630792669394395e+00,-1.167355985533593099e+00,-3.685715989238847801e+00,4.863066275203833833e+00,2.613201769484054360e+00
4.336258058125472270e-01,1.045399602591451504e+01,-3.955617779851845484e+00,8.875794705553570196e+00,-1.182491327261293135e+00,-3.672495408346494905e+00,4.856754964408593445e+00,2.646634753776473392e+00
4.341335643673628897e-01,1.043808808029485924e+01,-4.022248460363107903e+00,8.840357456224468891e+00,-1.197325547317710237e+00,-3.659620440478144054e+00,4.850515903800234341e+00,2.680177182077122744e+00
4.346413229221784968e-01,1.042172037937966422e+01,-4.088294569865817074e+00,8.804321452087821243e+00,-1.211855182377163498e+00,-3.647091589086209229e+00,4.844348427172967320e+00,2.713824850766872743e+00
4.351490814769941040e-01,1.040489039456643283e+01,-4.153754798423286765e+00,8.767689171787550251e+00,-1.226076779318501231e+00,-3.634909304841839273e+00,4.838251842184816631e+00,2.747573526141598776e+00
4.356568400318097667e-01,1.038759563831488109e+01,-4.218627936341826867e+00,8.730463165153507177e+00,-1.239986895785857079e+00,-3.623073985382936346e+00,4.832225430500205476e+00,2.781418944879365807e+00
4.361645985866254294e-01,1.036983366479294943e+01,-4.282912874621919386e+00,8.692646053145345775e+00,-1.253582100749629724e+00,-3.611585975065890075e+00,4.826268447935430750e+00,2.815356814509202721e+00
4.366723571414409810e-01,1.035160207052094350e+01,-4.346608605402032310e+00,8.654240527792403270e+00,-1.266858975067775894e+00,-3.600445564721034053e+00,4.820380124607030581e+00,2.849382813881613075e+00
4.371801156962566437e-01,1.033289849501394997e+01,-4.409714222394826244e+00,8.615249352129726645e+00,-1.279814112047319208e+00,-3.589652991411833138e+00,4.814559665083067763e+00,2.883492593640667234e+00
4.376878742510723064e-01,1.031372062142247614e+01,-4.472228921315769767e+00,8.575675360130228242e+00,-1.292444118006111253e+00,-3.579208438197844178e+00,4.808806248537312200e+00,2.917681776697699458e+00
4.381956328058879135e-01,1.029406617717127581e+01,-4.534152000304269237e+00,8.535521456632936932e+00,-1.304745612834835145e+00,-3.569112033901357783e+00,4.803119028906321475e+00,2.951945958706677864e+00
4.387033913607035762e-01,1.027393293459636858e+01,-4.595482860337450681e+00,8.494790617267206301e+00,-1.316715230559313721e+00,-3.559363852877803769e+00,4.797497135049406225e+00,2.986280708541276141e+00
4.392111499155191279e-01,1.025331871158037345e+01,-4.656221005636161259e+00,8.453485888373245771e+00,-1.328349619903016254e+00,-3.549963914789872277e+00,4.791939670911534499e+00,3.020681568773469827e+00
4.397189084703347906e-01,1.023222137218594163e+01,-4.716366044063577512e+00,8.411610386918562554e+00,-1.339645444849823397e+00,-3.540912184385401229e+00,4.786445715689110258e+00,3.055144056153831222e+00
4.402266670251504532e-01,1.021063882728751260e+01,-4.775917687516242793e+00,8.369167300410637722e+00,-1.350599385207075898e+00,-3.532208571278966591e+00,4.781014323998655335e+00,3.089663662093432350e+00
4.407344255799660604e-01,1.018856903520116752e+01,-4.834875752307772778e+00,8.326159886805534427e+00,-1.361208137168862020e+00,-3.523852929737183004e+00,4.775644526048387739e+00,3.124235853147488307e+00
4.412421841347816676e-01,1.016601000231286456e+01,-4.893240159544600232e+00,8.282591474412837940e+00,-1.371468413879524562e+00,-3.515845058467836015e+00,4.770335327812738946e+00,3.158856071500427909e+00
4.417499426895973302e-01,1.014295978370468099e+01,-4.951010935494815968e+00,8.238465461796392830e+00,-1.381376945997485395e+00,-3.508184700412607437e+00,4.765085711209705366e+00,3.193519735452885921e+00
4.422577012444129374e-01,1.011941648377951530e+01,-5.008188211948835900e+00,8.193785317671499868e+00,-1.390930482259260081e+00,-3.500871542543660286e+00,4.759894634281175207e+00,3.228222239910008451e+00
4.427654597992286001e-01,1.009537825688373402e+01,-5.064772226573138525e+00,8.148554580797760849e+00,-1.400125790043765805e+00,-3.493905215663878128e+00,4.754761031376086855e+00,3.262958956871759408e+00
4.432732183540442072e-01,1.007084330792831928e+01,-5.120763323256043442e+00,8.102776859868539461e+00,-1.408959655936877331e+00,-3.487285294210848097e+00,4.749683813336547544e+00,3.297725235924524156e+00
4.437809769088598144e-01,1.004580989300799132e+01,-5.176161952446060255e+00,8.056455833396064747e+00,-1.417428886296173474e+00,-3.481011296064671079e+00,4.744661867686831513e+00,3.332516404734530369e+00
4.442887354636754771e-01,1.002027632001874480e+01,-5.230968671482981946e+00,8.009595249592914357e+00,-1.425530307816067710e+00,-3.475082682359323272e+00,4.739694058825253187e+00,3.367327769542920901e+00
4.447964940184910843e-01,9.994240949273377694e+00,-5.285184144921208471e+00,7.962198926249401509e+00,-1.433260768093063797e+00,-3.469498857297909744e+00,4.734779228218966018e+00,3.402154615662436932e+00
4.453042525733066914e-01,9.967702194115517500e+00,-5.338809144845446220e+00,7.914270750607287574e+00,-1.440617136191322034e+00,-3.464259167971601716e+00,4.729916194601693213e+00,3.436992207975626545e+00
4.458120111281223541e-01,9.940658521531629432e+00,-5.391844551179087119e+00,7.865814679229404582e+00,-1.447596303208436241e+00,-3.459362904182315734e+00,4.725103754174299731e+00,3.471835791434835450e+00
4.463197696829379613e-01,9.913108452761282052e+00,-5.444291351985406813e+00,7.816834737865286264e+00,-1.454195182841617751e+00,-3.454809298269009510e+00,4.720340680808281952e+00,3.506680591563934080e+00
4.468275282377536239e-01,9.885050563905817711e+00,-5.496150643760081778e+00,7.767335021313336085e+00,-1.460410711953814777e+00,-3.450597524937994098e+00,4.715625726252220318e+00,3.541521814961236192e+00
4.473352867925692311e-01,9.856483486534971306e+00,-5.547423631717721904e+00,7.717319693278544612e+00,-1.466239851140478612e+00,-3.446726701096614498e+00,4.710957620341019947e+00,3.576354649804642349e+00
4.478430453473848383e-01,9.827405908291879655e+00,-5.598111630069638522e+00,7.666792986226653284e+00,-1.471679585296243431e+00,-3.443195885690979896e+00,4.706335071208172849e+00,3.611174266357989104e+00
4.483508039022005009e-01,9.797816573496273662e+00,-5.648216062294771689e+00,7.615759201234330256e+00,-1.476726924182087508e+00,-3.440004079547225757e+00,4.701756765500821444e+00,3.645975817479224279e+00
4.488585624570161636e-01,9.767714283745885240e+00,-5.697738461402677146e+00,7.564222707835461357e+00,-1.481378902992571911e+00,-3.437150225216638155e+00,4.697221368597797486e+00,3.680754439130113465e+00
4.493663210118317153e-01,9.737097898515953531e+00,-5.746680470189599710e+00,7.512187943863325224e+00,-1.485632582923525957e+00,-3.434633206824379670e+00,4.692727524830510255e+00,3.715505250887825017e+00
4.498740795666473780e-01,9.705966335757238994e+00,-5.795043841486314129e+00,7.459659415289315199e+00,-1.489485051739825261e+00,-3.432451849922046883e+00,4.688273857706755088e+00,3.750223356457807800e+00
4.503818381214630406e-01,9.674318572491937829e+00,-5.842830438398671333e+00,7.406641696057340241e+00,-1.492933424343425131e+00,-3.430604921344007963e+00,4.683858970137456446e+00,3.784903844188497235e+00
4.508895966762786478e-01,9.642153645407946172e+00,-5.890042234540953103e+00,7.353139427914425319e+00,-1.495974843341759231e+00,-3.429091129067336041e+00,4.679481444666261147e+00,3.819541787587726667e+00
4.513973552310942550e-01,9.609470651451442080e+00,-5.936681314261551101e+00,7.299157320237614321e+00,-1.498606479616380938e+00,-3.427909122075474713e+00,4.675139843702012854e+00,3.854132245840665494e+00
4.519051137859098621e-01,9.576268748417477994e+00,-5.982749872860665619e+00,7.244700149856659444e+00,-1.500825532891669978e+00,-3.427057490225864367e+00,4.670832709754249024e+00,3.888670264329375570e+00
4.524128723407255248e-01,9.542547155538942505e+00,-6.028250216801064987e+00,7.189772760873055724e+00,-1.502629232304011353e+00,-3.426534764121043075e+00,4.666558565671454772e+00,3.923150875154072903e+00
4.529206308955411875e-01,9.508305154073793730e+00,-6.073184763911116946e+00,7.134380064475180916e+00,-1.504014836971161895e+00,-3.426339414983556431e+00,4.662315914882313450e+00,3.957569097655964097e+00
4.534283894503567391e-01,9.473542087890072239e+00,-6.117556043580491654e+00,7.078527038748920752e+00,-1.504979636561804446e+00,-3.426469854534692328e+00,4.658103241639786063e+00,3.991919938942023460e+00
4.539361480051724018e-01,9.438257364050052445e+00,-6.161366696947557564e+00,7.022218728485843720e+00,-1.505520951865431112e+00,-3.426924434876821302e+00,4.653919011268197181e+00,4.026198394410622328e+00
4.544439065599880645e-01,9.402450453391423935e+00,-6.204619477080341561e+00,6.965460244985574256e+00,-1.505636135362377725e+00,-3.427701448379620430e+00,4.649761670413100845e+00,4.060399448279827794e+00
4.549516651148036717e-01,9.366120891107675206e+00,-6.247317249149399565e+00,6.908256765855765202e+00,-1.505322571794309727e+00,-3.428799127569816640e+00,4.645629647294130748e+00,4.094518074116590078e+00
4.554594236696192788e-01,9.329268277326072223e+00,-6.289462990593369440e+00,6.850613534807278526e+00,-1.504577678734767776e+00,-3.430215645024830895e+00,4.641521351960686381e+00,4.128549235368020653e+00
4.559671822244349415e-01,9.291892277684450363e+00,-6.331059791276027582e+00,6.792535861446437728e+00,-1.503398907159930520e+00,-3.431949113270226448e+00,4.637435176550661176e+00,4.162487885893567885e+00
4.564749407792505487e-01,9.253992623905368475e+00,-6.372110853637910743e+00,6.734029121061806400e+00,-1.501783742019912937e+00,-3.433997584680599235e+00,4.633369495551834305e+00,4.196328970500139199e+00
4.569826993340662113e-01,9.215569114369472459e+00,-6.412619492838287805e+00,6.675098754408900881e+00,-1.499729702810052911e+00,-3.436359051384448193e+00,4.629322666066386205e+00,4.230067425477429310e+00
4.574904578888817630e-01,9.176621614686199635e+00,-6.452589136890767740e+00,6.615750267489434400e+00,-1.497234344142481355e+00,-3.439031445172775925e+00,4.625293028078215407e+00,4.263698179135924526e+00
4.579982164436974257e-01,9.137150058263438623e+00,-6.492023326791026783e+00,6.555989231327914446e+00,-1.494295256318089571e+00,-3.442012637411238085e+00,4.621278904723161496e+00,4.297216152345899154e+00
4.585059749985130884e-01,9.097154446874583300e+00,-6.530925716637304035e+00,6.495821281743017650e+00,-1.490910065898560566e+00,-3.445300438956263811e+00,4.617278602562126189e+00,4.330616259078636787e+00
4.590137335533286955e-01,9.056635013308616422e+00,-6.569300256102303948e+00,6.435252129694592149e+00,-1.487076549632985412e+00,-3.448892508742784191e+00,4.613290406665683463e+00,4.363893511194226527e+00
4.595214921081443582e-01,9.015592528680315354e+00,-6.607151361864906924e+00,6.374287474929520414e+00,-1.482792890404246888e+00,-3.452786261641139998e+00,4.609312658387355377e+00,4.397043296374648413e+00
4.600292506629599654e-01,8.974027184220673803e+00,-6.644482613225688894e+00,6.312932902361216847e+00,-1.478056907031449319e+00,-3.456979520283957719e+00,4.605343814787932644e+00,4.430060682258552873e+00
4.605370092177755725e-01,8.931939172666195859e+00,-6.681297620847985286e+00,6.251194049202916325e+00,-1.472866411199265757e+00,-3.461470087867752454e+00,4.601382322488512422e+00,4.462940693014604499e+00
4.610447677725912352e-01,8.889328764959406826e+00,-6.717600122042991728e+00,6.189076615305319606e+00,-1.467219259131854470e+00,-3.466255700761743608e+00,4.597426610788324375e+00,4.495678354638286578e+00
4.615525263274068979e-01,8.846196310322438805e+00,-6.753393978676318632e+00,6.126586361726850782e+00,-1.461113352280920541e+00,-3.471334029481027983e+00,4.593475092838930962e+00,4.528268696067129007e+00
4.620602848822224495e-01,8.802542236325733072e+00,-6.788683175084181620e+00,6.063729109308382270e+00,-1.454546638006769532e+00,-3.476702679656782369e+00,4.589526166810062868e+00,4.560706750289372557e+00
4.625680434370381122e-01,8.758367048951820166e+00,-6.823471815999187839e+00,6.000510737252396254e+00,-1.447517110252357408e+00,-3.482359193003490283e+00,4.585578217047090455e+00,4.592987555446064185e+00
4.630758019918537194e-01,8.713671332654319812e+00,-6.857764124485649759e+00,5.936937181706727351e+00,-1.440022810210334070e+00,-3.488301048283211081e+00,4.581629615220153440e+00,4.625106155926540730e+00
4.635835605466693821e-01,8.668455750411933280e+00,-6.891564439884586335e+00,5.873014434352656465e+00,-1.432061826983066055e+00,-3.494525662266874111e+00,4.577678721464882194e+00,4.657057603457378292e+00
4.640913191014849892e-01,8.622721043777644923e+00,-6.924877215768256100e+00,5.808748540997555665e+00,-1.423632298235675719e+00,-3.501030390692613015e+00,4.573723885514824339e+00,4.688836958184709580e+00
4.645990776563005964e-01,8.576468032922980100e+00,-6.957707017904313673e+00,5.744145600171962407e+00,-1.414732410842053367e+00,-3.507812529221120190e+00,4.569763447825440750e+00,4.720439289750041567e+00
4.651068362111162591e-01,8.529697616677392347e+00,-6.990058522229564808e+00,5.679211761731153274e+00,-1.405360401523862768e+00,-3.514869314388048505e+00,4.565795740689776672e+00,4.751859678359417138e+00
4.656145947659319217e-01,8.482410772562818835e+00,-7.021936512833304000e+00,5.613953225461180807e+00,-1.395514557482558482e+00,-3.522197924553432280e+00,4.561819089345777734e+00,4.783093215846032642e+00
4.661223533207474734e-01,8.434608556823270931e+00,-7.053345879950236430e+00,5.548376239689403633e+00,-1.385193217024371481e+00,-3.529795480848150646e+00,4.557831813075198468e+00,4.814135006726296240e+00
4.666301118755631361e-01,8.386292104449552198e+00,-7.084291617963053511e+00,5.482487099899397087e+00,-1.374394770178291481e+00,-3.537659048117416827e+00,4.553832226294211694e+00,4.844980169249295976e+00
4.671378704303787988e-01,8.337462629199180242e+00,-7.114778823414529718e+00,5.416292147350500130e+00,-1.363117659307066187e+00,-3.545785635861301799e+00,4.549818639635589967e+00,4.875623836439653580e+00
4.676456289851944059e-01,8.288121423611316985e+00,-7.144812693029257034e+00,5.349797767701696571e+00,-1.351360379711165960e+00,-3.554172199172289659e+00,4.545789361022595010e+00,4.906061157133852824e+00
4.681533875400100131e-01,8.238269859016854824e+00,-7.174398521744985047e+00,5.283010389639998472e+00,-1.339121480225742289e+00,-3.562815639669867362e+00,4.541742696734428542e+00,4.936287297009981145e+00
4.686611460948256203e-01,8.187909385543635565e+00,-7.203541700753533839e+00,5.215936483513348598e+00,-1.326399563810602311e+00,-3.571712806432141285e+00,4.537676952463382207e+00,4.966297439610857900e+00
4.691689046496412829e-01,8.137041532116757736e+00,-7.232247715551297418e+00,5.148582559967952221e+00,-1.313193288133139625e+00,-3.580860496924505920e+00,4.533590434363582666e+00,4.996086787360645154e+00
4.696766632044569456e-01,8.085667906454029108e+00,-7.260522143999368794e+00,5.080955168590110205e+00,-1.299501366144306669e+00,-3.590255457925305649e+00,4.529481450091425110e+00,5.025650562574796254e+00
4.701844217592724973e-01,8.033790195056509376e+00,-7.288370654393232506e+00,5.013060896552505419e+00,-1.285322566647528975e+00,-3.599894386448565520e+00,4.525348309837576188e+00,5.054984008463518919e+00
4.706921803140881599e-01,7.981410163194130547e+00,-7.315799003542116985e+00,4.944906367264913172e+00,-1.270655714860632779e+00,-3.609773930663749297e+00,4.521189327350672471e+00,5.084082390128616069e+00
4.711999388689038226e-01,7.928529654886568245e+00,-7.342813034857823773e+00,4.876498239029529280e+00,-1.255499692970781123e+00,-3.619890690812529677e+00,4.517002820952631836e+00,5.112940995553729273e+00
4.717076974237194298e-01,7.875150592879061051e+00,-7.369418676453289407e+00,4.807843203700622681e+00,-1.239853440682388896e+00,-3.630241220122599088e+00,4.512787114545591116e+00,5.141555136588036312e+00
4.722154559785350370e-01,7.821274978613453221e+00,-7.395621939250630383e+00,4.738947985348709757e+00,-1.223715955758011509e+00,-3.640822025718536192e+00,4.508540538610518844e+00,5.169920149923385999e+00
4.727232145333506996e-01,7.766904892194301802e+00,-7.421428915098865708e+00,4.669819338929227293e+00,-1.207086294552254246e+00,-3.651629569529669883e+00,4.504261431197413401e+00,5.198031398064802744e+00
4.732309730881663068e-01,7.712042492350169809e+00,-7.446845774901185600e+00,4.600464048955671181e+00,-1.189963572538680570e+00,-3.662660269194994100e+00,4.499948138907211792e+00,5.225884270294443468e+00
4.737387316429819695e-01,7.656690016389905651e+00,-7.471878766751832934e+00,4.530888928177156494e+00,-1.172346964829659610e+00,-3.673910498965114790e+00,4.495599017865226088e+00,5.253474183629017524e+00
4.742464901977975766e-01,7.600849780154196544e+00,-7.496534214082586800e+00,4.461100816260534785e+00,-1.154235706689285212e+00,-3.685376590601229019e+00,4.491212434686350008e+00,5.280796583770523078e+00
4.747542487526131838e-01,7.544524177962096623e+00,-7.520818513818840145e+00,4.391106578476898115e+00,-1.135629094039209752e+00,-3.697054834271129131e+00,4.486786767431788725e+00,5.307846946050542414e+00
4.752620073074288465e-01,7.487715682552755325e+00,-7.544738134545254660e+00,4.320913104392615445e+00,-1.116526483957528626e+00,-3.708941479442246170e+00,4.482320406557496639e+00,5.334620776367833273e+00
4.757697658622444536e-01,7.430426845022251037e+00,-7.568299614681039955e+00,4.250527306564833019e+00,-1.096927295170628591e+00,-3.721032735771723221e+00,4.477811755854229858e+00,5.361113612119423166e+00
4.762775244170600608e-01,7.372660294755502441e+00,-7.591509560664805534e+00,4.179956119241413859e+00,-1.076831008538037038e+00,-3.733324773993522694e+00,4.473259233379216049e+00,5.387321023125109853e+00
4.767852829718757235e-01,7.314418739353317989e+00,-7.614374645149041498e+00,4.109206497065367003e+00,-1.056237167530252652e+00,-3.745813726802564858e+00,4.468661272379506499e+00,5.413238612545359096e+00
4.772930415266913307e-01,7.255704964554595016e+00,-7.636901605204132970e+00,4.038285413783806455e+00,-1.035145378699593888e+00,-3.758495689735897649e+00,4.464016322206920684e+00,5.438862017792644110e+00
4.778008000815069933e-01,7.196521834153553066e+00,-7.659097240532058315e+00,3.967199860961254654e+00,-1.013555312144003073e+00,-3.771366722050904841e+00,4.459322849224667706e+00,5.464186911436221372e+00
4.783085586363226560e-01,7.136872289912179035e+00,-7.680968411689582886e+00,3.895956846697565368e+00,-9.914667019638907508e-01,-3.784422847600532158e+00,4.454579337705567355e+00,5.489209002100296608e+00
4.788163171911382077e-01,7.076759351467708292e+00,-7.702522038321154341e+00,3.824563394350217749e+00,-9.688793467119212188e-01,-3.797660055705557980e+00,4.449784290721939151e+00,5.513924035355635134e+00
4.793240757459538703e-01,7.016186116235245684e+00,-7.723765097401312119e+00,3.753026541261085480e+00,-9.457931098358263178e-01,-3.811074302023914395e+00,4.444936231027114104e+00,5.538327794604602339e+00
4.798318343007695330e-01,6.955155759305540641e+00,-7.744704621486718565e+00,3.681353337487771604e+00,-9.222079201142006077e-01,-3.824661509416978689e+00,4.440033701928592258e+00,5.562416101959595238e+00
4.803395928555851402e-01,6.893671533337824009e+00,-7.765347696977806358e+00,3.609550844539298531e+00,-8.981237720852905948e-01,-3.838417568812976910e+00,4.435075268152819383e+00,5.586184819114921929e+00
4.808473514104007474e-01,6.831736768447788322e+00,-7.785701462389998717e+00,3.537626134116353072e+00,-8.735407264687693463e-01,-3.852338340067364530e+00,4.430059516701625455e+00,5.609629848212112080e+00
4.813551099652163545e-01,6.769354872090679542e+00,-7.805773106634530834e+00,3.465586286855957265e+00,-8.484589105805191434e-01,-3.866419652820255237e+00,4.424985057700306257e+00,5.632747132698606052e+00
4.818628685200320172e-01,6.706529328939476287e+00,-7.825569867308875160e+00,3.393438391080629835e+00,-8.228785187403767631e-01,-3.880657307350889873e+00,4.419850525237269068e+00,5.655532658179935446e+00
4.823706270748476799e-01,6.643263700758268442e+00,-7.845099028996747492e+00,3.321189541552055147e+00,-7.967998126729225472e-01,-3.895047075429125538e+00,4.414654578195452928e+00,5.677982453265247642e+00
4.828783856296632315e-01,6.579561626270637120e+00,-7.864367921577725795e+00,3.248846838229136669e+00,-7.702231219012123375e-01,-3.909584701163962173e+00,4.409395901075239266e+00,5.700092590406309334e+00
4.833861441844788942e-01,6.515426821023203807e+00,-7.883383918546458702e+00,3.176417385030593454e+00,-7.431488441334994643e-01,-3.924265901849112836e+00,4.404073204809107800e+00,5.721859186729934876e+00
4.838939027392945569e-01,6.450863077244360255e+00,-7.902154435341464556e+00,3.103908288602048149e+00,-7.155774456430245012e-01,-3.939086368805576832e+00,4.398685227567858291e+00,5.743278404863778164e+00
4.844016612941101640e-01,6.385874263697986386e+00,-7.920686927683541434e+00,3.031326657087502596e+00,-6.875094616406971504e-01,-3.954041768221278730e+00,4.393230735558531386e+00,5.764346453755615052e+00
4.849094198489257712e-01,6.320464325532389793e+00,-7.938988889923749959e+00,2.958679598905373798e+00,-6.589454966408396785e-01,-3.969127741987716007e+00,4.387708523813930839e+00,5.785059589486009735e+00
4.854171784037414339e-01,6.254637284124246577e+00,-7.957067853401014190e+00,2.885974221528891714e+00,-6.298862248198744407e-01,-3.984339908533664598e+00,4.382117416973751567e+00,5.805414116074426367e+00
4.859249369585570411e-01,6.188397236917862365e+00,-7.974931384809311297e+00,2.813217630271169778e+00,-6.003323903680817253e-01,-3.999673863655868189e+00,4.376456270057452080e+00,5.825406386278730864e+00
4.864326955133727037e-01,6.121748357259287232e+00,-7.992587084574441114e+00,2.740416927074500464e+00,-5.702848078342446225e-01,-4.015125181346821392e+00,4.370723969228625272e+00,5.845032802388149484e+00
4.869404540681882554e-01,6.054694894225729485e+00,-8.010042585240435997e+00,2.667579209304284493e+00,-5.397443624633595505e-01,-4.030689414619546440e+00,4.364919432551120693e+00,5.864289817009630035e+00
4.874482126230039181e-01,5.987241172450020521e+00,-8.027305549865515033e+00,2.594711568547391600e+00,-5.087120105273266191e-01,-4.046362096329405134e+00,4.359041610736745120e+00,5.883173933847649195e+00
4.879559711778195807e-01,5.919391591940244446e+00,-8.044383670427651012e+00,2.521821089415023920e+00,-4.771887796486320443e-01,-4.062138739992956715e+00,4.353089487884620468e+00,5.901681708477386046e+00
4.884637297326351879e-01,5.851150627894380563e+00,-8.061284666239762586e+00,2.448914848349970530e+00,-4.451757691169917486e-01,-4.078014840603835900e+00,4.347062082212165279e+00,5.919809749111402120e+00
4.889714882874507951e-01,5.782522830510140821e+00,-8.078016282374482770e+00,2.375999912438376604e+00,-4.126741501990254246e-01,-4.093985875445677713e+00,4.340958446777738899e+00,5.937554717359671663e+00
4.894792468422664578e-01,5.713512824789956035e+00,-8.094586288098476246e+00,2.303083338226084908e+00,-3.796851664409235383e-01,-4.110047304902045617e+00,4.334777670194896793e+00,5.954913328983058030e+00
4.899870053970820649e-01,5.644125310340993629e+00,-8.111002475316430704e+00,2.230172170539286292e+00,-3.462101339640961117e-01,-4.126194573263433085e+00,4.328518877338293436e+00,5.971882354640237978e+00
4.904947639518977276e-01,5.574365061170257540e+00,-8.127272657024638747e+00,2.157273441309653705e+00,-3.122504417537512178e-01,-4.142423109531272907e+00,4.322181230041228339e+00,5.988458620628021478e+00
4.910025225067133348e-01,5.504236925475000319e+00,-8.143404665774083284e+00,2.084394168404181347e+00,-2.778075519406190130e-01,-4.158728328218961323e+00,4.315763927784819209e+00,6.004639009615078571e+00
4.915102810615289419e-01,5.433745825428042409e+00,-8.159406352143225405e+00,2.011541354459171593e+00,-2.428830000755090035e-01,-4.175105630149962721e+00,4.309266208378834229e+00,6.020420461369127452e+00
4.920180396163446046e-01,5.362896756958292599e+00,-8.175285583220338381e+00,1.938721985718926621e+00,-2.074783953969664418e-01,-4.191550403252895407e+00,4.302687348634121278e+00,6.035799973477558922e+00
4.925257981711602673e-01,5.291694789526424358e+00,-8.191050241095434004e+00,1.865943030878850939e+00,-1.715954210918616551e-01,-4.208058023353688171e+00,4.296026665026718483e+00,6.050774602061349761e+00
4.930335567259758189e-01,5.220145065895517966e+00,-8.206708221361825650e+00,1.793211439932893558e+00,-1.352358345489780289e-01,-4.224623854964756120e+00,4.289283514353575910e+00,6.065341462482643387e+00
4.935413152807914816e-01,5.148252801896999742e+00,-8.222267431627221512e+00,1.720534143025708396e+00,-9.840146760561468975e-02,-4.241243252071200232e+00,4.282457294379912405e+00,6.079497730045495985e+00
4.940490738356070888e-01,5.076023286191690964e+00,-8.237735790034479422e+00,1.647918049309154753e+00,-6.109422678725306977e-02,-4.257911558914035055e+00,4.275547444478251968e+00,6.093240640690209098e+00
4.945568323904227515e-01,5.003461880025620090e+00,-8.253121223791929140e+00,1.575370045803084373e+00,-2.331609353993713274e-02,-4.274624110770506746e+00,4.268553446259011785e+00,6.106567491681054172e+00
4.950645909452383586e-01,4.930574016981626784e+00,-8.268431667713263877e+00,1.502896996261110285e+00,1.493087554389127547e-02,-4.291376234731317574e+00,4.261474824192851507e+00,6.119475642287337536e+00
4.955723495000539658e-01,4.857365202725349995e+00,-8.283675062767077435e+00,1.430505740040262319e+00,5.364454850705546729e-02,-4.308163250475043782e+00,4.254311146224520002e+00,6.131962514458003000e+00
4.960801080548696285e-01,4.783841014746860409e+00,-8.298859354635979457e+00,1.358203090975502736e+00,9.282271781591922011e-02,-4.324980471039442165e+00,4.247062024378455369e+00,6.144025593489618409e+00
4.965878666096852911e-01,4.710007102097029552e+00,-8.313992492285297686e+00,1.285995836258485348e+00,1.324631001560082622e-01,-4.341823203589909141e+00,4.239727115355961473e+00,6.155662428687728394e+00
4.970956251645008428e-01,4.635869185119538827e+00,-8.329082426541340567e+00,1.213890735321195180e+00,1.725633362342369193e-01,-4.358686750184828540e+00,4.232306121124038256e+00,6.166870634021665687e+00
4.976033837193165055e-01,4.561433055177115392e+00,-8.344137108679401393e+00,1.141894518723215901e+00,2.131209905886707334e-01,-4.375566408538160701e+00,4.224798789495840978e+00,6.177647888772884066e+00
4.981111422741321682e-01,4.486704574374074994e+00,-8.359164489021122080e+00,1.070013887044672041e+00,2.541335514046757504e-01,-4.392457472778794170e+00,4.217204914702804786e+00,6.187991938176496731e+00
4.986189008289477753e-01,4.411689675272798539e+00,-8.374172515541685513e+00,9.982555097824278301e-01,2.955984303386657297e-01,-4.409355234207210650e+00,4.209524337958366225e+00,6.197900594056457102e+00
4.991266593837634380e-01,4.336394360606189657e+00,-8.389169132486458125e+00,9.266260242516658474e-01,3.375129623484131036e-01,-4.426254982048948072e+00,4.201756948013360748e+00,6.207371735454041861e+00
4.996344179385789896e-01,4.260824702984788992e+00,-8.404162278997265645e+00,8.551320344914672411e-01,3.798744055306452205e-01,-4.443152004205253469e+00,4.193902681703024271e+00,6.216403309249733056e+00
5.001421764933946523e-01,4.184986844599002609e+00,-8.419159887748350002e+00,7.837801101748153032e-01,4.226799409655611628e-01,-4.460041588000714263e+00,4.185961524485637852e+00,6.224993330778705314e+00
5.006499350482103150e-01,4.108886996916991663e+00,-8.434169883591703609e+00,7.125767855237090664e-01,4.659266725681917576e-01,-4.476919020927845771e+00,4.177933510972864362e+00,6.233139884439412803e+00
5.011576936030258667e-01,4.032531440376880383e+00,-8.449200182212265986e+00,6.415285582278459353e-01,5.096116269470467586e-01,-4.493779591388863182e+00,4.169818725451648334e+00,6.240841124295966935e+00
5.016654521578415293e-01,3.955926524074487194e+00,-8.464258688792574148e+00,5.706418883682891074e-01,5.537317532696804934e-01,-4.510618589434383097e+00,4.161617302397755402e+00,6.248095274673669763e+00
5.021732107126571920e-01,3.879078665446443530e+00,-8.479353296686943153e+00,4.999231973458110323e-01,5.982839231350552955e-01,-4.527431307499150570e+00,4.153329426981041905e+00,6.254900630748034374e+00
5.026809692674727437e-01,3.801994349947653173e+00,-8.494491886105480560e+00,4.293788668129401298e-01,6.432649304533119006e-01,-4.544213041134894659e+00,4.144955335562227283e+00,6.261255559127365977e+00
5.031887278222884063e-01,3.724680130725011917e+00,-8.509682322807329058e+00,3.590152376116393373e-01,6.886714913319796905e-01,-4.560959089740038941e+00,4.136495316181449944e+00,6.267158498428512026e+00
5.036964863771040690e-01,3.647142628284845589e+00,-8.524932456803941960e+00,2.888386087141155967e-01,7.345002439699358510e-01,-4.577664757286676434e+00,4.127949709038309045e+00,6.272607959846265402e+00
5.042042449319197317e-01,3.569388530156718087e+00,-8.540250121071576217e+00,2.188552361692061021e-01,7.807477485576482801e-01,-4.594325353044387938e+00,4.119318906963676419e+00,6.277602527716095615e+00
5.047120034867352834e-01,3.491424590551688745e+00,-8.555643130273587360e+00,1.490713320527486951e-01,8.274104871848576570e-01,-4.610936192301149816e+00,4.110603355883065468e+00,6.282140860070253296e+00
5.052197620415509460e-01,3.413257630015563482e+00,-8.571119279492338094e+00,7.949306342217099530e-02,8.744848637552734560e-01,-4.627492597081367620e+00,4.101803555271646751e+00,6.286221689187428296e+00
5.057275205963666087e-01,3.334894535077915556e+00,-8.586686342970532237e+00,1.012655127628259155e-02,9.219672039079597203e-01,-4.643989896860761135e+00,4.092920058600938660e+00,6.289843822135690488e+00
5.062352791511822714e-01,3.256342257895778580e+00,-8.602352072862249344e+00,-5.902213048095494852e-02,9.698537549459498308e-01,-4.660423429278405472e+00,4.083953473777128806e+00,6.293006141308914891e+00
5.067430377059978230e-01,3.177607815892238285e+00,-8.618124197993669355e+00,-1.279469560723470178e-01,1.018140685771992349e+00,-4.676788540845819853e+00,4.074904463570977242e+00,6.295707604956682246e+00
5.072507962608134857e-01,3.098698291390551862e+00,-8.634010422633245696e+00,-1.966419488745809185e-01,1.066824086831063667e+00,-4.693080587653040148e+00,4.065773746039407222e+00,6.297947247707538665e+00
5.077585548156290374e-01,3.019620831243324588e+00,-8.650018425271511546e+00,-2.651011824407898398e-01,1.115899970059984536e+00,-4.709294936071676929e+00,4.056562094938738205e+00,6.299724181085624153e+00
5.082663133704448111e-01,2.940382646456670912e+00,-8.666155857410501540e+00,-3.333187815189780911e-01,1.165364268844006457e+00,-4.725426963455124252e+00,4.047270340129542454e+00,6.301037594020871602e+00
5.087740719252603627e-01,2.860991011809613127e+00,-8.682430342362733811e+00,-4.012889230655868333e-01,1.215212837980457428e+00,-4.741472058835662473e+00,4.037899367973129650e+00,6.301886753352438753e+00
5.092818304800759144e-01,2.781453265468138092e+00,-8.698849474059972664e+00,-4.690058372553899124e-01,1.265441453649500447e+00,-4.757425623618803279e+00,4.028450121719659549e+00,6.302271004325892712e+00
5.097895890348916881e-01,2.701776808595131918e+00,-8.715420815871301130e+00,-5.364638084857344946e-01,1.316045813391684804e+00,-4.773283072274389305e+00,4.018923601887918196e+00,6.302189771083310355e+00
5.102973475897072397e-01,2.621969104955571783e+00,-8.732151899430737885e+00,-6.036571763765936627e-01,1.367021536092219325e+00,-4.789039833024847148e+00,4.009320866636825187e+00,6.301642557147205892e+00
5.108051061445227914e-01,2.542037680514394715e+00,-8.749050223475256516e+00,-6.705803367682194871e-01,1.418364161973705073e+00,-4.804691348530791828e+00,3.999643032128227915e+00,6.300628945897952526e+00
5.113128646993385651e-01,2.461990123033883204e+00,-8.766123252691008005e+00,-7.372277427101908698e-01,1.470069152593465267e+00,-4.820233076572935538e+00,3.989891272881870510e+00,6.299148601044056051e+00
5.118206232541541167e-01,2.381834081662135283e+00,-8.783378416570378988e+00,-8.035939054498564271e-01,1.522131890850045632e+00,-4.835660490731723549e+00,3.980066822121549386e+00,6.297201267086486531e+00
5.123283818089697794e-01,2.301577266518402443e+00,-8.800823108278105877e+00,-8.696733954146035339e-01,1.574547680995792120e+00,-4.850969081063729149e+00,3.970170972113066465e+00,6.294786769776130164e+00
5.128361403637854421e-01,2.221227448273661587e+00,-8.818464683527066583e+00,-9.354608431897029064e-01,1.627311748656262269e+00,-4.866154354775006574e+00,3.960205074493911681e+00,6.291905016564805386e+00
5.133438989186009938e-01,2.140792262003049284e+00,-8.836309297459235879e+00,-1.000951586857165010e+00,1.680419110309776309e+00,-4.881212383053822101e+00,3.950171069649660360e+00,6.288556353701001633e+00
5.138516574734166564e-01,2.060279179514281633e+00,-8.854362451767402220e+00,-1.066141285599390143e+00,1.733864769380097037e+00,-4.896139554665834837e+00,3.940071153678276428e+00,6.284741253474017242e+00
5.143594160282322081e-01,1.979695916825203295e+00,-8.872631156559856791e+00,-1.131024747223239979e+00,1.787643910265753089e+00,-4.910931555985764696e+00,3.929906824463705206e+00,6.280459703495370860e+00
5.148671745830478708e-01,1.899050246557548727e+00,-8.891122358332646414e+00,-1.195596856237199246e+00,1.841751634821840788e+00,-4.925584103114277745e+00,3.919679651462451897e+00,6.275711783122058129e+00
5.153749331378635334e-01,1.818349994621238919e+00,-8.909842926050286493e+00,-1.259852581526171633e+00,1.896182961764934394e+00,-4.940092948647138549e+00,3.909391281351960679e+00,6.270497666993375852e+00
5.158826916926790851e-01,1.737603038700163305e+00,-8.928799649681838702e+00,-1.323786976895344303e+00,1.950932827809872983e+00,-4.954453882616456362e+00,3.899043437800677747e+00,6.264817624387825745e+00
5.163904502474948588e-01,1.656817306741740214e+00,-8.947999238752155193e+00,-1.387395181607296690e+00,2.005996088806215383e+00,-4.968662733424509703e+00,3.888637921232138694e+00,6.258672018578635310e+00
5.168982088023104104e-01,1.576000775450571600e+00,-8.967448320908093962e+00,-1.450672420912113569e+00,2.061367520874148873e+00,-4.982715368770094244e+00,3.878176608583002505e+00,6.252061306187893130e+00
5.174059673571259621e-01,1.495161468785473957e+00,-8.987153440500016188e+00,-1.513614006571087023e+00,2.117041821540361468e+00,-4.996607696567567203e+00,3.867661453055038834e+00,6.244986036539309282e+00
5.179137259119417358e-01,1.414307456460669465e+00,-9.007121057178245849e+00,-1.576215337373356729e+00,2.173013610873319124e+00,-5.010335665858383081e+00,3.857094483861142287e+00,6.237446851009588400e+00
5.184214844667572875e-01,1.333446852450792086e+00,-9.027357544504678089e+00,-1.638471899645813856e+00,2.229277432618183230e+00,-5.023895267715248636e+00,3.846477805965338170e+00,6.229444482378422521e+00
5.189292430215728391e-01,1.252587813499373315e+00,-9.047869188579525712e+00,-1.700379267756454205e+00,2.285827755331623301e+00,-5.037282536138896205e+00,3.835813599816671804e+00,6.220979754177087706e+00
5.194370015763886128e-01,1.171738537631477506e+00,-9.068662186683120296e+00,-1.761933104610720724e+00,2.342658973516046128e+00,-5.050493548947403433e+00,3.825104121077177677e+00,6.212053580035682643e+00
5.199447601312041645e-01,1.090907262670141709e+00,-9.089742645932844312e+00,-1.823129162141099879e+00,2.399765408753461227e+00,-5.063524428658100263e+00,3.814351700343805440e+00,6.202666963028973690e+00
5.204525186860198271e-01,1.010102264756303825e+00,-9.111116581955171156e+00,-1.883963281790174360e+00,2.457141310839260573e+00,-5.076371343362105826e+00,3.803558742864272535e+00,6.192820995020831276e+00
5.209602772408354898e-01,9.293318568729453943e-01,-9.132789917572788241e+00,-1.944431394986594341e+00,2.514780858915325989e+00,-5.089030507591401964e+00,3.792727728246946040e+00,6.182516856007334916e+00
5.214680357956510415e-01,8.486043873728106313e-01,-9.154768481506843969e+00,-2.004529523614493325e+00,2.572678162602988650e+00,-5.101498183178520662e+00,3.781861210164704890e+00,6.171755813458460693e+00
5.219757943504667042e-01,7.679282385099415187e-01,-9.177058007094297309e+00,-2.064253780476098754e+00,2.630827263135610661e+00,-5.113770680108833844e+00,3.770961816052742943e+00,6.160539221658378750e+00
5.224835529052823668e-01,6.873118249751903885e-01,-9.199664131020352187e+00,-2.123600369747470129e+00,2.689222134490722116e+00,-5.125844357365383352e+00,3.760032246800381728e+00,6.148868521044395408e+00
5.229913114600980295e-01,6.067635924353596000e-01,-9.222592392066019329e+00,-2.182565587427593101e+00,2.747856684521923221e+00,-5.137715623766337281e+00,3.749075276436850235e+00,6.136745237544509735e+00
5.234990700149135812e-01,5.262920160762841748e-01,-9.245848229870778923e+00,-2.241145821780623493e+00,2.806724756090358319e+00,-5.149380938795023788e+00,3.738093751811069509e+00,6.124170981913557910e+00
5.240068285697292438e-01,4.459055991495925464e-01,-9.269436983710347633e+00,-2.299337553771445108e+00,2.865820128195931904e+00,-5.160836813422563729e+00,3.727090592265348779e+00,6.111147449067996007e+00
5.245145871245449065e-01,3.656128715234802096e-01,-9.293363891289512679e+00,-2.357137357494324625e+00,2.925136517108018808e+00,-5.172079810923051468e+00,3.716068789303141884e+00,6.097676417419322092e+00
5.250223456793604582e-01,2.854223882371350607e-01,-9.317634087550143107e+00,-2.414541900594912249e+00,2.984667577495973667e+00,-5.183106547681362031e+00,3.705031406250740122e+00,6.083759748206066575e+00
5.255301042341761208e-01,2.053427280589615878e-01,-9.342252603494246799e+00,-2.471547944685477560e+00,3.044406903559265132e+00,-5.193913693993549074e+00,3.693981577912925029e+00,6.069399384824434307e+00
5.260378627889917835e-01,1.253824920487948968e-01,-9.367224365022147836e+00,-2.528152345753248653e+00,3.104348030157156657e+00,-5.204497974859782161e+00,3.682922510222661927e+00,6.054597352157562895e+00
5.265456213438073352e-01,4.555030212375685283e-02,-9.392554191785777107e+00,-2.584352054562117473e+00,3.164484433938142161e+00,-5.214856170769927246e+00,3.671857479884692577e+00,6.039355755903386580e+00
5.270533798986229979e-01,-3.414520037205842629e-02,-9.418246796057053061e+00,-2.640144117047554584e+00,3.224809534469057493e+00,-5.224985118481685120e+00,3.660789834013178812e+00,6.023676781901111887e+00
5.275611384534386605e-01,-1.136953560939377994e-01,-9.444306781611388146e+00,-2.695525674704648544e+00,3.285316695363683870e+00,-5.234881711791319781e+00,3.649722989763295899e+00,6.007562695456330815e+00
5.280688970082542122e-01,-1.930914891192633542e-01,-9.470738642626269410e+00,-2.750493964969494609e+00,3.345999225411163902e+00,-5.244542902296973175e+00,3.638660433956773410e+00,5.991015840664756453e+00
5.285766555630698749e-01,-2.723249083663666914e-01,-9.497546762594984315e+00,-2.805046321593798631e+00,3.406850379704027709e+00,-5.253965700154581420e+00,3.627605722701470636e+00,5.974038639734519762e+00
5.290844141178855375e-01,-3.513869090094607905e-01,-9.524735413255394079e+00,-2.859180175012624670e+00,3.467863360765786496e+00,-5.263147174826362296e+00,3.616562481004899965e+00,5.956633592307159830e+00
5.295921726727010892e-01,-4.302687738898844372e-01,-9.552308753533873542e+00,-2.912893052705451069e+00,3.529031319678257450e+00,-5.272084455821889115e+00,3.605534402381735060e+00,5.938803274777196606e+00
5.300999312275167519e-01,-5.089617749235507693e-01,-9.580270828504310998e+00,-2.966182579550483034e+00,3.590347357208591106e+00,-5.280774733431778500e+00,3.594525248455274991e+00,5.920550339610286095e+00
5.306076897823324146e-01,-5.874571745044120386e-01,-9.608625568362240799e+00,-3.019046478172083159e+00,3.651804524935756469e+00,-5.289215259453917461e+00,3.583538848552945577e+00,5.901877514660068158e+00
5.311154483371480772e-01,-6.657462269042913050e-01,-9.637376787414043022e+00,-3.071482569281530850e+00,3.713395826376878706e+00,-5.297403347912333693e+00,3.572579099295719374e+00,5.882787602483573686e+00
5.316232068919636289e-01,-7.438201796687959888e-01,-9.666528183081295467e+00,-3.123488772010976522e+00,3.775114218113116316e+00,-5.305336375768604285e+00,3.561649964181533345e+00,5.863283479655260422e+00
5.321309654467792916e-01,-8.216702750095130625e-01,-9.696083334920206909e+00,-3.175063104240656298e+00,3.836952610915253192e+00,-5.313011783625885442e+00,3.550755473162707343e+00,5.843368096079676555e+00
5.326387240015949542e-01,-8.992877511922443556e-01,-9.726045703656126307e+00,-3.226203682919262405e+00,3.898903870868851040e+00,-5.320427076425510826e+00,3.539899722217314082e+00,5.823044474302745854e+00
5.331464825564105059e-01,-9.766638439215444834e-01,-9.756418630233222089e+00,-3.276908724377607385e+00,3.960960820499122459e+00,-5.327579824136186026e+00,3.529086872914536155e+00,5.802315708821655704e+00
5.336542411112261686e-01,-1.053789787721472582e+00,-9.787205334879192975e+00,-3.327176544635551014e+00,4.023116239895486501e+00,-5.334467662435768531e+00,3.518321151973994088e+00,5.781184965393349806e+00
5.341619996660418312e-01,-1.130656817312371221e+00,-9.818408916185155988e+00,-3.377005559702038084e+00,4.085362867835648615e+00,-5.341088293385629626e+00,3.507606850819086741e+00,5.759655480341701939e+00
5.346697582208573829e-01,-1.207256168983978473e+00,-9.850032350200557119e+00,-3.426394285868473055e+00,4.147693402909449212e+00,-5.347439486097614214e+00,3.496948325124278778e+00,5.737730559863218893e+00
5.351775167756731566e-01,-1.283579081964747903e+00,-9.882078489543280497e+00,-3.475341339995331236e+00,4.210100504642365848e+00,-5.353519077393581682e+00,3.486349994356347182e+00,5.715413579331406702e+00
5.356852753304887083e-01,-1.359616799787079833e+00,-9.914550062524742913e+00,-3.523845439791835954e+00,4.272576794618459850e+00,-5.359324972457522485e+00,3.475816341309675206e+00,5.692707982599801930e+00
5.361930338853042599e-01,-1.435360571649211714e+00,-9.947449672290247236e+00,-3.571905404089144920e+00,4.335114857603346472e+00,-5.364855145480290410e+00,3.465351911635438320e+00,5.669617281303496625e+00
5.367007924401200336e-01,-1.510801653772893882e+00,-9.980779795974314084e+00,-3.619520153106543070e+00,4.397707242666508698e+00,-5.370107640296904350e+00,3.454961313364849573e+00,5.646145054159388721e+00
5.372085509949355853e-01,-1.585931310757266788e+00,-1.001454278387110008e+01,-3.666688708710852840e+00,4.460346464303227343e+00,-5.375080571016421338e+00,3.444649216426350691e+00,5.622294946265048665e+00
5.377163095497511369e-01,-1.660740816929282992e+00,-1.004874085862008748e+01,-3.713410194669305664e+00,4.523025003556522705e+00,-5.379772122644430610e+00,3.434420352156738243e+00,5.598070668396106342e+00
5.382240681045667996e-01,-1.735221457689956059e+00,-1.008337611440672532e+01,-3.759683836895418629e+00,4.585735309138375015e+00,-5.384180551698118045e+00,3.424279512806348347e+00,5.573475996302342139e+00
5.387318266593824623e-01,-1.809364530856853781e+00,-1.011845051617816438e+01,-3.805508963688143620e+00,4.648469798550719290e+00,-5.388304186813915209e+00,3.414231551038173773e+00,5.548514770002404006e+00
5.392395852141981250e-01,-1.883161348002939439e+00,-1.015396589887423495e+01,-3.850885005964340024e+00,4.711220859206155964e+00,-5.392141429347730330e+00,3.404281379420964093e+00,5.523190893077065233e+00
5.397473437690136766e-01,-1.956603235791447570e+00,-1.018992396667338873e+01,-3.895811497484392039e+00,4.773980849548234318e+00,-5.395690753967792297e+00,3.394433969916284433e+00,5.497508331961180161e+00
5.402551023238293393e-01,-2.029681537307055361e+00,-1.022632629225387291e+01,-3.940288075071106899e+00,4.836742100171462333e+00,-5.398950709240051715e+00,3.384694353359633201e+00,5.471471115234153970e+00
5.407628608786450020e-01,-2.102387613383075227e+00,-1.026317431606978836e+01,-3.984314478821766148e+00,4.899496914940790759e+00,-5.401919918206200322e+00,3.375067618935416291e+00,5.445083332909224083e+00
5.412706194334605536e-01,-2.174712843925042716e+00,-1.030046934564260930e+01,-4.027890552313516004e+00,4.962237572111016348e+00,-5.404597078954227030e+00,3.365558913646019334e+00,5.418349135721081566e+00
5.417783779882763273e-01,-2.246648629230380667e+00,-1.033821255486744128e+01,-4.071016242801925422e+00,5.024956325445629979e+00,-5.406980965181630516e+00,3.356173441774768840e+00,5.391272734412357437e+00
5.422861365430918790e-01,-2.318186391304141392e+00,-1.037640498333458083e+01,-4.113691601412720722e+00,5.087645405335306847e+00,-5.409070426751164895e+00,3.346916464342935882e+00,5.363858399018625711e+00
5.427938950979074306e-01,-2.389317575171190366e+00,-1.041504753566615804e+01,-4.155916783326881969e+00,5.150297019916216357e+00,-5.410864390239193078e+00,3.337793298560653099e+00,5.336110458151987146e+00
5.433016536527232043e-01,-2.460033650184460630e+00,-1.045414098086793331e+01,-4.197692047958926587e+00,5.212903356187930548e+00,-5.412361859476619408e+00,3.328809317271904433e+00,5.308033298283286072e+00
5.438094122075387560e-01,-2.530326111329105565e+00,-1.049368595169592666e+01,-4.239017759128224760e+00,5.275456581130663736e+00,-5.413561916082432646e+00,3.319969948393392656e+00,5.279631363023095325e+00
5.443171707623543076e-01,-2.600186480523460908e+00,-1.053368294403859728e+01,-4.279894385223946607e+00,5.337948842822778595e+00,-5.414463719989800694e+00,3.311280674347429898e+00,5.250909152401038504e+00
5.448249293171700813e-01,-2.669606307915619592e+00,-1.057413231631375083e+01,-4.320322499362861279e+00,5.400372271557388970e+00,-5.415066509964781893e+00,3.302747031488838303e+00,5.221871222143968261e+00
5.453326878719856330e-01,-2.738577173176408142e+00,-1.061503428888069855e+01,-4.360302779540535134e+00,5.462718980958828574e+00,-5.415369604117607594e+00,3.294374609525781317e+00,5.192522182952668430e+00
5.458404464268012957e-01,-2.807090686788607403e+00,-1.065638894346751897e+01,-4.399836008775752205e+00,5.524981069098803488e+00,-5.415372400406559983e+00,3.286169050934580227e+00,5.162866699777175938e+00
5.463482049816169583e-01,-2.875138491332289714e+00,-1.069819622261344350e+01,-4.438923075248170314e+00,5.587150619612172520e+00,-5.415074377134434513e+00,3.278136050368556820e+00,5.132909491090717147e+00
5.468559635364325100e-01,-2.942712262766347564e+00,-1.074045592912625224e+01,-4.477564972429172840e+00,5.649219702812289690e+00,-5.414475093437591369e+00,3.270281354060760481e+00,5.102655328162287951e+00
5.473637220912481727e-01,-3.009803711706311002e+00,-1.078316772555498027e+01,-4.515762799206020084e+00,5.711180376806215264e+00,-5.413574189767584421e+00,3.262610759220787138e+00,5.072109034327763943e+00
5.478714806460638354e-01,-3.076404584697964850e+00,-1.082633113367736222e+01,-4.553517759999013315e+00,5.773024688609140753e+00,-5.412371388365395219e+00,3.255130113425504845e+00,5.041275484259842621e+00
5.483792392008793870e-01,-3.142506665487831974e+00,-1.086994553400280950e+01,-4.590831164872295922e+00,5.834744675259088353e+00,-5.410866493728246240e+00,3.247845314003745099e+00,5.010159603236302495e+00
5.488869977556950497e-01,-3.208101776289089990e+00,-1.091401016529016488e+01,-4.627704429637401695e+00,5.896332364930613856e+00,-5.409059393068985422e+00,3.240762307415058885e+00,4.978766366407153754e+00
5.493947563105107124e-01,-3.273181779044278095e+00,-1.095852412408074628e+01,-4.664139075950441971e+00,5.957779778048678310e+00,-5.406950056768079271e+00,3.233887088622350525e+00,4.947100798060211524e+00
5.499025148653263750e-01,-3.337738576683982217e+00,-1.100348636424646642e+01,-4.700136731402370316e+00,6.019078928401976114e+00,-5.404538538818205673e+00,3.227225700458540736e+00,4.915167970885354620e+00
5.504102734201419267e-01,-3.401764114381342630e+00,-1.104889569655289883e+01,-4.735699129602258139e+00,6.080221824255636953e+00,-5.401824977261378002e+00,3.220784232987246920e+00,4.882973005237501773e+00
5.509180319749574783e-01,-3.465250380803539976e+00,-1.109475078823768968e+01,-4.770828110254305088e+00,6.141200469464182632e+00,-5.398809594618747099e+00,3.214568822857303054e+00,4.850521068398027325e+00
5.514257905297732520e-01,-3.528189409358548190e+00,-1.114105016260389647e+01,-4.805525619227458911e+00,6.202006864583453627e+00,-5.395492698312862601e+00,3.208585652651478881e+00,4.817817373834907713e+00
5.519335490845888037e-01,-3.590573279438925347e+00,-1.118779219862856067e+01,-4.839793708618884693e+00,6.262633007982836730e+00,-5.391874681082666321e+00,3.202840950228950767e+00,4.784867180461436220e+00
5.524413076394043554e-01,-3.652394117661051265e+00,-1.123497513058620179e+01,-4.873634536810106610e+00,6.323070896956509479e+00,-5.387956021390959194e+00,3.197340988061906586e+00,4.751675791893644529e+00
5.529490661942201291e-01,-3.713644099101253815e+00,-1.128259704768764493e+01,-4.907050368516891581e+00,6.383312528834974131e+00,-5.383737283824530095e+00,3.192092082566043931e+00,4.718248555706185954e+00
5.534568247490356807e-01,-3.774315448527500116e+00,-1.133065589373381599e+01,-4.940043574831938678e+00,6.443349902095712345e+00,-5.379219119486812417e+00,3.187100593425107764e+00,4.684590862686953017e+00
5.539645833038513434e-01,-3.834400441627639378e+00,-1.137914946678465888e+01,-4.972616633261029762e+00,6.503175017473767028e+00,-5.374402266383164317e+00,3.182372922909370683e+00,4.650708146090282824e+00
5.544723418586670061e-01,-3.893891406233478403e+00,-1.142807541884293876e+01,-5.004772127752203481e+00,6.562779879071653610e+00,-5.369287549798746007e+00,3.177915515188090456e+00,4.616605880888911884e+00
5.549801004134825577e-01,-3.952780723541955421e+00,-1.147743125555391153e+01,-5.036512748718712906e+00,6.622156495469803339e+00,-5.363875882668946105e+00,3.173734855635951480e+00,4.582289583024091506e+00
5.554878589682982204e-01,-4.011060829331101196e+00,-1.152721433591898048e+01,-5.067841293054369700e+00,6.681296880835336793e+00,-5.358168265942431674e+00,3.169837470133494595e+00,4.547764808655009539e+00
5.559956175231138831e-01,-4.068724215173255665e+00,-1.157742187202534012e+01,-5.098760664142729659e+00,6.740193056031493768e+00,-5.352165788936748214e+00,3.166229924361546821e+00,4.513037153406243007e+00
5.565033760779294347e-01,-4.125763429644223379e+00,-1.162805092879038327e+01,-5.129273871859421519e+00,6.798837049726442316e+00,-5.345869629686563762e+00,3.162918823089552856e+00,4.478112251614120076e+00
5.570111346327450974e-01,-4.182171079528522739e+00,-1.167909842372130669e+01,-5.159384032567603029e+00,6.857220899501700551e+00,-5.339281055284432753e+00,3.159910809457972203e+00,4.442995775571561445e+00
5.575188931875607601e-01,-4.237939831020437254e+00,-1.173056112668955819e+01,-5.189094369106401317e+00,6.915336652959877206e+00,-5.332401422214164910e+00,3.157212564254607834e+00,4.407693434771745800e+00
5.580266517423764228e-01,-4.293062410922136252e+00,-1.178243565972074336e+01,-5.218408210773197276e+00,6.973176368832736394e+00,-5.325232176676869322e+00,3.154830805184928089e+00,4.372210975150166767e+00
5.585344102971919744e-01,-4.347531607837288981e+00,-1.183471849679946253e+01,-5.247328993298645550e+00,7.030732118088440785e+00,-5.317774854909460558e+00,3.152772286136348967e+00,4.336554178325400244e+00
5.590421688520076371e-01,-4.401340273361306288e+00,-1.188740596368957902e+01,-5.275860258815169956e+00,7.087995985038832991e+00,-5.310031083495741377e+00,3.151043796436523881e+00,4.300728860838280987e+00
5.595499274068232998e-01,-4.454481323266807458e+00,-1.194049423776839980e+01,-5.304005655818260223e+00,7.144960068445265655e+00,-5.302002579670324067e+00,3.149652160105592902e+00,4.264740873390517883e+00
5.600576859616388514e-01,-4.506947842586666475e+00,-1.199397954528861199e+01,-5.331768729967204301e+00,7.201616656387967552e+00,-5.293691069332527199e+00,3.148604049425040241e+00,4.228595874381760211e+00
5.605654445164546251e-01,-4.558733215339350942e+00,-1.204785842837681464e+01,-5.359152661965558728e+00,7.257958447544757163e+00,-5.285098175516299790e+00,3.147905753166631460e+00,4.192299042309533874e+00
5.610732030712701768e-01,-4.609830657543374954e+00,-1.210212685900721041e+01,-5.386161202165141049e+00,7.313977771114507753e+00,-5.276225787374019482e+00,3.147564006750370957e+00,4.155856088025462469e+00
5.615809616260857284e-01,-4.660233439921974252e+00,-1.215678063937385645e+01,-5.412798223534236897e+00,7.369666954288070393e+00,-5.267075893661016472e+00,3.147585593708683849e+00,4.119272778002745383e+00
5.620887201809015021e-01,-4.709934906879952976e+00,-1.221181543619324472e+01,-5.439067686338114882e+00,7.425018353158407969e+00,-5.257650568656357493e+00,3.147977313569394475e+00,4.082554894937302059e+00
5.625964787357170538e-01,-4.758928478306144072e+00,-1.226722678307384840e+01,-5.464973637253278227e+00,7.480024355073461528e+00,-5.247951971382774694e+00,3.148745980364531682e+00,4.045708235413369991e+00
5.631042372905326054e-01,-4.807207651322862318e+00,-1.232301008282285792e+01,-5.490520208454078066e+00,7.534677380927720769e+00,-5.237982344849989147e+00,3.149898421135996607e+00,4.008738607626293415e+00
5.636119958453482681e-01,-4.854766001981915657e+00,-1.237916060968964160e+01,-5.515711616671516992e+00,7.588969887392016389e+00,-5.227744015321579063e+00,3.151441474438109847e+00,3.971651829162673231e+00
5.641197544001639308e-01,-4.901597186907450165e+00,-1.243567351154619338e+01,-5.540552162224345878e+00,7.642894369081861150e+00,-5.217239391605290599e+00,3.153381988837033578e+00,3.934453724837800426e+00
5.646275129549795935e-01,-4.947694944885671298e+00,-1.249254381200459108e+01,-5.565046228022470842e+00,7.696443360664357414e+00,-5.206470964366814336e+00,3.155726821407038862e+00,3.897150124590304188e+00
5.651352715097951451e-01,-4.993053098401219358e+00,-1.254976641247133351e+01,-5.589198278542605536e+00,7.749609438903447334e+00,-5.195441305467033644e+00,3.158482836223680756e+00,3.859746861434093290e+00
5.656430300646108078e-01,-5.037665555120446115e+00,-1.260733609413872358e+01,-5.613012858776230019e+00,7.802385224643750838e+00,-5.184153067322744057e+00,3.161656902853797302e+00,3.822249769467571667e+00
5.661507886194264705e-01,-5.081526309321334089e+00,-1.266524751991304143e+01,-5.636494593149788734e+00,7.854763384732764031e+00,-5.172608982290863189e+00,3.165255894842430084e+00,3.784664681940141051e+00
5.666585471742420221e-01,-5.124629443270311668e+00,-1.272349523627978130e+01,-5.659648184417188865e+00,7.906736633881617848e+00,-5.160811862076093881e+00,3.169286688196581547e+00,3.746997429375981348e+00
5.671663057290576848e-01,-5.166969128545814804e+00,-1.278207367510583303e+01,-5.682478412524592848e+00,7.958297736464291283e+00,-5.148764597162039713e+00,3.173756159865841475e+00,3.709253837755033700e+00
5.676740642838733475e-01,-5.208539627308591768e+00,-1.284097715537854789e+01,-5.704990133447451761e+00,8.009439508255271178e+00,-5.136470156265834142e+00,3.178671186219922618e+00,3.671439726751363875e+00
5.681818228386888991e-01,-5.249335293518820222e+00,-1.290019988488174185e+01,-5.727188277999820443e+00,8.060154818105678132e+00,-5.123931585816210443e+00,3.184038641523003310e+00,3.633560908028736325e+00
5.686895813935046728e-01,-5.289350574100056157e+00,-1.295973596180881415e+01,-5.749077850616016505e+00,8.110436589557981080e+00,-5.111152009455046219e+00,3.189865396405019649e+00,3.595623183593413597e+00
5.691973399483202245e-01,-5.328580010049789095e+00,-1.301957937631250140e+01,-5.770663928104415419e+00,8.160277802398939073e+00,-5.098134627562396659e+00,3.196158316329713589e+00,3.557632344204386676e+00
5.697050985031357762e-01,-5.367018237497025446e+00,-1.307972401199190315e+01,-5.791951658373694301e+00,8.209671494151329796e+00,-5.084882716804970393e+00,3.202924260059718087e+00,3.519594167840671695e+00
5.702128570579515499e-01,-5.404659988706475460e+00,-1.314016364731628883e+01,-5.812946259131237525e+00,8.258610761503938136e+00,-5.071399629708085222e+00,3.210170078118349757e+00,3.481514418226014485e+00
5.707206156127671015e-01,-5.441500093029504548e+00,-1.320089195698575502e+01,-5.833653016553817849e+00,8.307088761679978006e+00,-5.057688794251130382e+00,3.217902611248335987e+00,3.443398843410908405e+00
5.712283741675826532e-01,-5.477533477802014161e+00,-1.326190251322907088e+01,-5.854077283930633868e+00,8.355098713744236960e+00,-5.043753713486447410e+00,3.226128688867478722e+00,3.405253174411707384e+00
5.717361327223984269e-01,-5.512755169189014204e+00,-1.332318878703834386e+01,-5.874224480278575911e+00,8.402633899848474641e+00,-5.029597965181689112e+00,3.234855127521061746e+00,3.367083123907147257e+00
5.722438912772139785e-01,-5.547160292975873652e+00,-1.338474414934048085e+01,-5.894100088929720371e+00,8.449687666415275800e+00,-5.015225201485714379e+00,3.244088729331218168e+00,3.328894384992191480e+00
5.727516498320296412e-01,-5.580744075306618868e+00,-1.344656187210594389e+01,-5.913709656091231004e+00,8.496253425260638537e+00,-5.000639148617842089e+00,3.253836280443157758e+00,3.290692629988928086e+00
5.732594083868453039e-01,-5.613501843368697841e+00,-1.350863512939411137e+01,-5.933058789377391840e+00,8.542324654654697369e+00,-4.985843606580687037e+00,3.264104549468227479e+00,3.252483509314991306e+00
5.737671669416608555e-01,-5.645429026024727293e+00,-1.357095699833569391e+01,-5.952153156314003546e+00,8.587894900321110470e+00,-4.970842448896410914e+00,3.274900285923866505e+00,3.214272650409137899e+00
5.742749254964765182e-01,-5.676521154391058310e+00,-1.363352046005239870e+01,-5.970998482815083719e+00,8.632957776375045356e+00,-4.955639622366398989e+00,3.286230218670469050e+00,3.176065656713968011e+00
5.747826840512920699e-01,-5.706773860452110547e+00,-1.369631839769363602e+01,-5.989600550608697560e+00,8.677506963721439703e+00,-4.940239149122859885e+00,3.298101053625128287e+00,3.137868110787643161e+00
5.752904426061077325e-01,-5.736182852841065660e+00,-1.375934356927804814e+01,-6.007965182481022737e+00,8.721536180204228828e+00,-4.924645153831991529e+00,3.310519462820684655e+00,3.099685626655439119e+00
5.757982011609233952e-01,-5.764743957848492251e+00,-1.382258867691354887e+01,-6.026098261449357452e+00,8.765039235021536257e+00,-4.908861814154104053e+00,3.323492096272155472e+00,3.061523764961468164e+00
5.763059597157389469e-01,-5.792453117422277309e+00,-1.388604634727245823e+01,-6.044005726515459642e+00,8.808010023294654545e+00,-4.892893367875338129e+00,3.337025577507996665e+00,3.023388037835498032e+00
5.768137182705547206e-01,-5.819306382389440202e+00,-1.394970912071732450e+01,-6.061693566880156148e+00,8.850442517313698687e+00,-4.876744121226997741e+00,3.351126498961747302e+00,2.985283923031049724e+00
5.773214768253702722e-01,-5.845299913036829942e+00,-1.401356945361147943e+01,-6.079167820182886928e+00,8.892330767726932095e+00,-4.860418447870212155e+00,3.365801420259809440e+00,2.947216862394478554e+00
5.778292353801858239e-01,-5.870429979692276312e+00,-1.407761972063499734e+01,-6.096434570736509073e+00,8.933668904731812077e+00,-4.843920787877217471e+00,3.381056866506560787e+00,2.909192260331302737e+00
5.783369939350015976e-01,-5.894692963305898203e+00,-1.414185221710536666e+01,-6.113499947757228270e+00,8.974451139267360489e+00,-4.827255646709469161e+00,3.396899326566652277e+00,2.871215482270172537e+00
5.788447524898171492e-01,-5.918085356031697053e+00,-1.420625916130318700e+01,-6.130370123589726106e+00,9.014671764208042504e+00,-4.810427594192448808e+00,3.413335251344643329e+00,2.833291853124266790e+00
5.793525110446328119e-01,-5.940603761809551742e+00,-1.427083269680317557e+01,-6.147051311927536510e+00,9.054325155559260097e+00,-4.793441263487157933e+00,3.430371052061927273e+00,2.795426655750009370e+00
5.798602695994484746e-01,-5.962244896947359152e+00,-1.433556489480983842e+01,-6.163549766028529220e+00,9.093405773654204438e+00,-4.776301350058409945e+00,3.448013098530867904e+00,2.757625129403443065e+00
5.803680281542640262e-01,-5.983005590703538878e+00,-1.440044775649838016e+01,-6.179871776925639715e+00,9.131908164352241286e+00,-4.759012610639805629e+00,3.466267717426275929e+00,2.719892468193924273e+00
5.808757867090796889e-01,-6.002882785869807059e+00,-1.446547321536056252e+01,-6.196023671632779894e+00,9.169826960238877334e+00,-4.741579862195443695e+00,3.485141190554156054e+00,2.682233819535285502e+00
5.813835452638953516e-01,-6.021873539354224647e+00,-1.453063313955557412e+01,-6.212011811345920620e+00,9.207156881827064154e+00,-4.724007980878386803e+00,3.504639753117700707e+00,2.644654282594551375e+00
5.818913038187109033e-01,-6.039975022764535240e+00,-1.459591933426591126e+01,-6.227842589639367432e+00,9.243892738760120409e+00,-4.706301900985814690e+00,3.524769591980551287e+00,2.607158906737998993e+00
5.823990623735265659e-01,-6.057184522991802211e+00,-1.466132354405839244e+01,-6.243522430657261424e+00,9.280029431016131980e+00,-4.688466613910935443e+00,3.545536843927428627e+00,2.569752689974710957e+00
5.829068209283422286e-01,-6.073499442794299874e+00,-1.472683745524996546e+01,-6.259057787300219999e+00,9.315561950113767864e+00,-4.670507167091626499e+00,3.566947593921917736e+00,2.532440577397646386e+00
5.834145794831578913e-01,-6.088917301381710168e+00,-1.479245269827873521e+01,-6.274455139407192128e+00,9.350485380319678796e+00,-4.652428662955790273e+00,3.589007873361613310e+00,2.495227459622082034e+00
5.839223380379734429e-01,-6.103435734999609785e+00,-1.485816085007995291e+01,-6.289720991932508554e+00,9.384794899857341832e+00,-4.634236257863446617e+00,3.611723658330505238e+00,2.458118171221560289e+00
5.844300965927891056e-01,-6.117052497514223752e+00,-1.492395343646700745e+01,-6.304861873118126070e+00,9.418485782117461014e+00,-4.615935161045538138e+00,3.635100867848707118e+00,2.421117489161266345e+00
5.849378551476047683e-01,-6.129765460997473880e+00,-1.498982193451736933e+01,-6.319884332661024118e+00,9.451553396869710966e+00,-4.597530633539512301e+00,3.659145362119298639e+00,2.384230131228922467e+00
5.854456137024203199e-01,-6.141572616312311439e+00,-1.505575777496371792e+01,-6.334794939875838082e+00,9.483993211476187568e+00,-4.579027987121566667e+00,3.683862940772686834e+00,2.347460754463057242e+00
5.859533722572359826e-01,-6.152472073698331378e+00,-1.512175234458993422e+01,-6.349600281852666228e+00,9.515800792106187345e+00,-4.560432583235669135e+00,3.709259341108034569e+00,2.310813953578774615e+00
5.864611308120516453e-01,-6.162462063357668107e+00,-1.518779698863217575e+01,-6.364306961610044056e+00,9.546971804952519847e+00,-4.541749831919302594e+00,3.735340236332053365e+00,2.274294259391019146e+00
5.869688893668671970e-01,-6.171540936041193248e+00,-1.525388301318498208e+01,-6.378921596243144698e+00,9.577502017449381455e+00,-4.522985190725914428e+00,3.762111233795086385e+00,2.237906137235206927e+00
5.874766479216828596e-01,-6.179707163634980738e+00,-1.532000168761239856e+01,-6.393450815067164505e+00,9.607387299491660926e+00,-4.504144163644105525e+00,3.789577873224476257e+00,2.201653985385369161e+00
5.879844064764985223e-01,-6.186959339747042819e+00,-1.538614424696402416e+01,-6.407901257755839630e+00,9.636623624655703324e+00,-4.485232300013587192e+00,3.817745624955107608e+00,2.165542133469806618e+00
5.884921650313140740e-01,-6.193296180294399988e+00,-1.545230189439623381e+01,-6.422279572475257048e+00,9.665207071421667351e+00,-4.466255193437792315e+00,3.846619888157375211e+00,2.129574840884079112e+00
5.889999235861297366e-01,-6.198716524090377433e+00,-1.551846580359832295e+01,-6.436592414012761054e+00,9.693133824397316189e+00,-4.447218480693278408e+00,3.876205989062337487e+00,2.093756295201538276e+00
5.895076821409453993e-01,-6.203219333432226534e+00,-1.558462712122365446e+01,-6.450846441901097350e+00,9.720400175543284504e+00,-4.428127840635839085e+00,3.906509179184153524e+00,2.058090610581319257e+00
5.900154406957609510e-01,-6.206803695247766761e+00,-1.565077697363389575e+01,-6.465048314149230535e+00,9.747002526472934747e+00,-4.408988990571134359e+00,3.937534628277159499e+00,2.022581825016583679e+00
5.905231992505766137e-01,-6.209468809068678929e+00,-1.571690647275070774e+01,-6.479204688680022528e+00,9.772937378718701495e+00,-4.389807682400422628e+00,3.969287434341907783e+00,1.987233905654851807e+00
5.910309578053922763e-01,-6.211213992448659127e+00,-1.578300670965624519e+01,-6.493322226596363045e+00,9.798201337843133629e+00,-4.370589706736417668e+00,4.001772624147716506e+00,1.952050746585169305e+00
5.915387163602079390e-01,-6.212038688685074028e+00,-1.584906875906738755e+01,-6.507407584596466066e+00,9.822791121349665033e+00,-4.351340890964359609e+00,4.034995140475850839e+00,1.917036162650765707e+00
5.920464749150234907e-01,-6.211942466378833849e+00,-1.591508368251821182e+01,-6.521467413161787796e+00,9.846703559167616859e+00,-4.332067097730504912e+00,4.068959841185229465e+00,1.882193888168997908e+00
5.925542334698391533e-01,-6.210925019020821836e+00,-1.598104253147089437e+01,-6.535508354734872682e+00,9.869935594128806500e+00,-4.312774223449823197e+00,4.103671498225609504e+00,1.847527575689659640e+00
5.930619920246548160e-01,-6.208986164615918568e+00,-1.604693635036333887e+01,-6.549537041872991239e+00,9.892484282446574184e+00,-4.293468196828569283e+00,4.139134796575421049e+00,1.813040794783783438e+00
5.935697505794703677e-01,-6.206125845344581116e+00,-1.611275617959354634e+01,-6.563560095377649617e+00,9.914346794197385293e+00,-4.274154977401635414e+00,4.175354333104229099e+00,1.778737030862812318e+00
5.940775091342860303e-01,-6.202344127262045426e+00,-1.617849305844095298e+01,-6.577584122399951383e+00,9.935520413804912465e+00,-4.254840554084683646e+00,4.212334615359853096e+00,1.744619684028240858e+00
5.945852676891016930e-01,-6.197641200035073794e+00,-1.624413802792418693e+01,-6.591615714521796399e+00,9.956002540526606381e+00,-4.235530943741156129e+00,4.250080060280133409e+00,1.710692067951689488e+00
5.950930262439172447e-01,-6.192017376716312249e+00,-1.630968213359590635e+01,-6.605661445812924804e+00,9.975790688942760553e+00,-4.216232189764024696e+00,4.288594992829259489e+00,1.676957408785425097e+00
5.956007847987330184e-01,-6.185473093556203672e+00,-1.637511642827425717e+01,-6.619727870863832742e+00,9.994882489448142948e+00,-4.196950360672379254e+00,4.327883644558930598e+00,1.643418844103251120e+00
5.961085433535485700e-01,-6.178008909852516162e+00,-1.644043197471104634e+01,-6.633821522794497660e+00,1.001327568874599372e+01,-4.177691548722854975e+00,4.367950152093851734e+00,1.610079421871965177e+00
5.966163019083641217e-01,-6.169625507837412925e+00,-1.650561984819685435e+01,-6.647948911238996672e+00,1.003096815034470879e+01,-4.158461868535789918e+00,4.408798555542224662e+00,1.576942099453081614e+00
5.971240604631798954e-01,-6.160323692602140078e+00,-1.657067113910279232e+01,-6.662116520305932710e+00,1.004795785505685757e+01,-4.139267455736270307e+00,4.450432796830624760e+00,1.544009742635117810e+00
5.976318190179954470e-01,-6.150104392059290603e+00,-1.663557695535889636e+01,-6.676330806514723548e+00,1.006424290150076928e+01,-4.120114465609965748e+00,4.492856717963527480e+00,1.511285124696307491e+00
5.981395775728109987e-01,-6.138968656942626723e+00,-1.670032842486965663e+01,-6.690598196707755463e+00,1.007982150660466125e+01,-4.101009071773719761e+00,4.536074059207686027e+00,1.478770925497648880e+00
5.986473361276266614e-01,-6.126917660844498847e+00,-1.676491669786594585e+01,-6.704925085938366891e+00,1.009469200611319906e+01,-4.081957464861023510e+00,4.580088457200927721e+00,1.446469730606478876e+00
5.991550946824423240e-01,-6.113952700290870013e+00,-1.682933294919386924e+01,-6.719317835334662092e+00,1.010885285509658971e+01,-4.062965851222246627e+00,4.624903442985658586e+00,1.414384030450489771e+00
5.996628532372579867e-01,-6.100075194853888938e+00,-1.689356838054038690e+01,-6.733782769939222312e+00,1.012230262846217066e+01,-4.044040451639719258e+00,4.670522439967049522e+00,1.382516219502110566e+00
6.001706117920735384e-01,-6.085286687302049025e+00,-1.695761422259568718e+01,-6.748326176524611419e+00,1.013504002146850880e+01,-4.025187500057573864e+00,4.716948761795824119e+00,1.350868595493382340e+00
6.006783703468892011e-01,-6.069588843787951049e+00,-1.702146173715231825e+01,-6.762954301384786149e+00,1.014706385024198987e+01,-4.006413242326424928e+00,4.764185610175747598e+00,1.319443358661215093e+00
6.011861289017048637e-01,-6.052983454073636693e+00,-1.708510221914103866e+01,-6.777673348102291939e+00,1.015837305229592147e+01,-3.987723934962871919e+00,4.812236072595606373e+00,1.288242611023161510e+00
6.016938874565204154e-01,-6.035472431793493797e+00,-1.714852699860352914e+01,-6.792489475291342949e+00,1.016896668705210871e+01,-3.969125843923776653e+00,4.861103119986006860e+00,1.257268355683546002e+00
6.022016460113361891e-01,-6.017057814754740441e+00,-1.721172744260184828e+01,-6.807408794316776479e+00,1.017884393636497364e+01,-3.950625243395355035e+00,4.910789604300760836e+00,1.226522496170028065e+00
6.027094045661517407e-01,-5.997741765275567793e+00,-1.727469495706449365e+01,-6.822437366988762797e+00,1.018800410504813136e+01,-3.932228414597143118e+00,4.961298256022751652e+00,1.196006835800733192e+00
6.032171631209672924e-01,-5.977526570560705466e+00,-1.733742098856952651e+01,-6.837581203233487059e+00,1.019644662140351876e+01,-3.913941644600631875e+00,5.012631681594744926e+00,1.165723077081588288e+00
6.037249216757830661e-01,-5.956414643114726459e+00,-1.739989702606422739e+01,-6.852846258739586638e+00,1.020417103775297640e+01,-3.895771225162853568e+00,5.064792360774601931e+00,1.135672821134279475e+00
6.042326802305986178e-01,-5.934408521192892749e+00,-1.746211460252144576e+01,-6.868238432580444197e+00,1.021117703097232443e+01,-3.877723451574742519e+00,5.117782643915087526e+00,1.105857567154650667e+00
6.047404387854141694e-01,-5.911510869289483772e+00,-1.752406529653316980e+01,-6.883763564812404034e+00,1.021746440302803194e+01,-3.859804621524193458e+00,5.171604749168684734e+00,1.076278711901328844e+00
6.052481973402299431e-01,-5.887724283692030269e+00,-1.758574121006591184e+01,-6.899427716924826370e+00,1.022303310951415867e+01,-3.842021198959314265e+00,5.226261297185743615e+00,1.046937664631750975e+00
6.057559558950454948e-01,-5.863051389308599148e+00,-1.764713473098449725e+01,-6.915236993176444358e+00,1.022788324299535567e+01,-3.824379661479555104e+00,5.281755014083774569e+00,1.017835721682303740e+00
6.062637144498611574e-01,-5.837495389620032782e+00,-1.770823718504944111e+01,-6.931196741579627840e+00,1.023201495203251099e+01,-3.806886041003858523e+00,5.338087211384383579e+00,9.889737497370799657e-01
6.067714730046768201e-01,-5.811059571655507128e+00,-1.776904004552923055e+01,-6.947312296929803566e+00,1.023542851347982463e+01,-3.789546396366748837e+00,5.395259168348436773e+00,9.603525332175467666e-01
6.072792315594923718e-01,-5.783747296876622812e+00,-1.782953495657422849e+01,-6.963588990967126691e+00,1.023812433363685770e+01,-3.772366818573760661e+00,5.453272153982500647e+00,9.319727784123948977e-01
6.077869901143080344e-01,-5.755562006220471538e+00,-1.788971372191039322e+01,-6.980032141569131987e+00,1.024010294730573989e+01,-3.755353423239994104e+00,5.512127409661935040e+00,9.038351084353409837e-01
6.082947486691236971e-01,-5.726507224765160053e+00,-1.794956829436800660e+01,-6.996647042514141823e+00,1.024136501686940726e+01,-3.738512343402174309e+00,5.571826132789075459e+00,8.759400584915977284e-01
6.088025072239392488e-01,-5.696586566017629139e+00,-1.800909076624576244e+01,-7.013438953815535726e+00,1.024191133139090937e+01,-3.721849722704249075e+00,5.632369461486852913e+00,8.482880714528289179e-01
6.093102657787549115e-01,-5.665803735823859988e+00,-1.806827336050995925e+01,-7.030413092626839777e+00,1.024174280573376095e+01,-3.705371708956493038e+00,5.693758460327726034e+00,8.208794937406524994e-01
6.098180243335705741e-01,-5.634162535901486635e+00,-1.812710842282878687e+01,-7.047574624717579894e+00,1.024086047970333802e+01,-3.689084448068180144e+00,5.755994107097727408e+00,7.937145715187663431e-01
6.103257828883862368e-01,-5.601666866994735372e+00,-1.818558841444194130e+01,-7.064928656520049088e+00,1.023926551720932387e+01,-3.672994078353757352e+00,5.819077280596010482e+00,7.667934471935711205e-01
6.108335414432017885e-01,-5.568320731651774658e+00,-1.824370590586523733e+01,-7.082480227746766666e+00,1.023695920544923688e+01,-3.657106725212538212e+00,5.883008749469501808e+00,7.401161562233949942e-01
6.113412999980173401e-01,-5.534128236624376918e+00,-1.830145357143062057e+01,-7.100234304578884270e+00,1.023394295411293875e+01,-3.641428496181958518e+00,5.947789162083027215e+00,7.136826242362313000e-01
6.118490585528331138e-01,-5.499093594890021031e+00,-1.835882418466113108e+01,-7.118195773425329165e+00,1.023021829460828691e+01,-3.625965476364312323e+00,6.013419037424561076e+00,6.874926644560762634e-01
6.123568171076486655e-01,-5.463221127296364443e+00,-1.841581061448108514e+01,-7.136369435252750471e+00,1.022578687930775665e+01,-3.610723724227102416e+00,6.079898757045754110e+00,6.615459754378438806e-01
6.128645756624642171e-01,-5.426515263827984548e+00,-1.847240582226161365e+01,-7.154760000486373173e+00,1.022065048081614869e+01,-3.595709267776793006e+00,6.147228558037996393e+00,6.358421391107401677e-01
6.133723342172799908e-01,-5.388980544495596270e+00,-1.852860285970121268e+01,-7.173372084481588473e+00,1.021481099125935721e+01,-3.580928101106202188e+00,6.215408527043489784e+00,6.103806191303071671e-01
6.138800927720955425e-01,-5.350621619847666821e+00,-1.858439486754132730e+01,-7.192210203566362203e+00,1.020827042159416820e+01,-3.566386181315392534e+00,6.284438595301668151e+00,5.851607595390014849e-01
6.143878513269112052e-01,-5.311443251104234875e+00,-1.863977507511753728e+01,-7.211278771654538566e+00,1.020103090093910936e+01,-3.552089425806039813e+00,6.354318534731086210e+00,5.601817837352405238e-01
6.148956098817268678e-01,-5.271450309913304544e+00,-1.869473680074546351e+01,-7.230582097429868682e+00,1.019309467592636942e+01,-3.538043709949396654e+00,6.425047955046357728e+00,5.354427937511564428e-01
6.154033684365424195e-01,-5.230647777729475756e+00,-1.874927345294209857e+01,-7.250124382100901599e+00,1.018446411007475305e+01,-3.524254865127766756e+00,6.496626301910509049e+00,5.109427698387888350e-01
6.159111269913580822e-01,-5.189040744814958472e+00,-1.880337853248233415e+01,-7.269909717726720899e+00,1.017514168318367673e+01,-3.510728677149470567e+00,6.569052856122675976e+00,4.866805703648665604e-01
6.164188855461737448e-01,-5.146634408863059562e+00,-1.885704563529045430e+01,-7.289942086113422981e+00,1.016512999074824108e+01,-3.497470885037395671e+00,6.642326733840887343e+00,4.626549320142070432e-01
6.169266441009892965e-01,-5.103434073243892755e+00,-1.891026845616703511e+01,-7.310225358281477348e+00,1.015443174339533883e+01,-3.484487180191031985e+00,6.716446887840351820e+00,4.388644703015845971e-01
6.174344026558049592e-01,-5.059445144872572797e+00,-1.896304079335086712e+01,-7.330763294503892524e+00,1.014304976634080901e+01,-3.471783205922065019e+00,6.791412109806948649e+00,4.153076803922246540e-01
6.179421612106206219e-01,-5.014673131699743713e+00,-1.901535655391611357e+01,-7.351559544915176936e+00,1.013098699886764642e+01,-3.459364557363476145e+00,6.867221033665948937e+00,3.919829382308148702e-01
6.184499197654362845e-01,-4.969123639824448269e+00,-1.906720976000463708e+01,-7.372617650691137392e+00,1.011824649382527497e+01,-3.447236781752184065e+00,6.943872139946119404e+00,3.688885019791118269e-01
6.189576783202518362e-01,-4.922802370229447888e+00,-1.911859455589348045e+01,-7.393941045799474310e+00,1.010483141714985145e+01,-3.435405379085222144e+00,7.021363761179038931e+00,3.460225137620854818e-01
6.194654368750674989e-01,-4.875715115138773648e+00,-1.916950521589760115e+01,-7.415533059321258058e+00,1.009074504740560840e+01,-3.423875803149401431e+00,7.099694088333851738e+00,3.233830017225843845e-01
6.199731954298831615e-01,-4.827867753997849398e+00,-1.921993615310758230e+01,-7.437396918343104346e+00,1.007599077534731613e+01,-3.412653462924579273e+00,7.178861178287021971e+00,3.009678823846672069e-01
6.204809539846987132e-01,-4.779266249075811324e+00,-1.926988192896276075e+01,-7.459535751420279581e+00,1.006057210350370212e+01,-3.401743724360388299e+00,7.258862962327654600e+00,2.787749633253842063e-01
6.209887125395144869e-01,-4.729916640690216667e+00,-1.931933726365944892e+01,-7.481952592610606523e+00,1.004449264578196832e+01,-3.391151912526506162e+00,7.339697255698079736e+00,2.568019461551377391e-01
6.214964710943300386e-01,-4.679825042054316597e+00,-1.936829704739410474e+01,-7.504650386079078750e+00,1.002775612709339370e+01,-3.380883314136503781e+00,7.421361768169404627e+00,2.350464298066970992e-01
6.220042296491455902e-01,-4.628997633746376295e+00,-1.941675635244212828e+01,-7.527631991273473488e+00,1.001036638299990322e+01,-3.370943180445149956e+00,7.503854115652885959e+00,2.135059141326164367e-01
6.225119882039613639e-01,-4.577440657801630230e+00,-1.946471044607145373e+01,-7.550900188670640389e+00,9.992327359381761198e+00,-3.361336730519274063e+00,7.587171832846167696e+00,1.921778038113144405e-01
6.230197467587769156e-01,-4.525160411426575102e+00,-1.951215480429133819e+01,-7.574457686093611031e+00,9.973643112126282517e+00,-3.352069154882215241e+00,7.671312386914827641e+00,1.710594125617521666e-01
6.235275053135924672e-01,-4.472163240335452095e+00,-1.955908512643664565e+01,-7.598307125599665035e+00,9.954317806837593707e+00,-3.343145619531684876e+00,7.756273192209572898e+00,1.501479676665122831e-01
6.240352638684081299e-01,-4.418455531709339468e+00,-1.960549735058689436e+01,-7.622451090939030394e+00,9.934355718567468685e+00,-3.334571270331252002e+00,7.842051626018280430e+00,1.294406148036043591e-01
6.245430224232237926e-01,-4.364043706777388287e+00,-1.965138766982081364e+01,-7.646892115584560834e+00,9.913761231567153942e+00,-3.326351237775331704e+00,7.928645045353688303e+00,1.089344231867107604e-01
6.250507809780394552e-01,-4.308934283396897769e+00,-1.969675238727741373e+01,-7.671632577244308138e+00,9.892538831586564996e+00,-3.318490566015508403e+00,8.016050602093653055e+00,8.862633155692345444e-02
6.255585395328550069e-01,-4.253134293207612160e+00,-1.974158692313248054e+01,-7.696674032756041228e+00,9.870693049999685442e+00,-3.310993767110691266e+00,8.104264046037821245e+00,6.851281036731016183e-02
6.260662980876706696e-01,-4.196650607896451390e+00,-1.978588734436643293e+01,-7.722018316029753748e+00,9.848228527710016778e+00,-3.303865552027092534e+00,8.193281666652120876e+00,4.859043939648277632e-02
6.265740566424863323e-01,-4.139490098862520284e+00,-1.982965004161103195e+01,-7.747667253521635544e+00,9.825150012321646642e+00,-3.297110642315363549e+00,8.283099815811786115e+00,2.885574879865882014e-02
6.270818151973018839e-01,-4.081659706875358395e+00,-1.987287156975569502e+01,-7.773622546575866821e+00,9.801462350281015645e+00,-3.290733691118891802e+00,8.373714702188703285e+00,9.305158446705319442e-03
6.275895737521175466e-01,-4.023166440533040955e+00,-1.991554864851508455e+01,-7.799885771048572281e+00,9.777170485259372157e+00,-3.284739282240778380e+00,8.465122391785776301e+00,-1.006502061618841370e-02
6.280973323069332093e-01,-3.964017374696726215e+00,-1.995767816300158159e+01,-7.826458376943962847e+00,9.752279456523798018e+00,-3.279131929212373286e+00,8.557318808507137220e+00,-2.925858472886500028e-02
6.286050908617487609e-01,-3.904219648901505302e+00,-1.999925716430283273e+01,-7.853341688062628556e+00,9.726794397296488981e+00,-3.273916074363305118e+00,8.650299734764519854e+00,-4.827943616867247378e-02
6.291128494165645346e-01,-3.843780465743626085e+00,-2.004028287006441644e+01,-7.880536901662028804e+00,9.700720533102494159e+00,-3.269096087893005098e+00,8.744060812119750281e+00,-6.713158171200911406e-02
6.296206079713800863e-01,-3.782707089244300658e+00,-2.008075266507724876e+01,-7.908045088129036060e+00,9.674063180105891391e+00,-3.264676266943802752e+00,8.838597541962858628e+00,-8.581913119887951691e-02
6.301283665261956379e-01,-3.721006843189593738e+00,-2.012066410187033938e+01,-7.935867190664803950e+00,9.646827743434279512e+00,-3.260660834675443986e+00,8.933905286226748288e+00,-1.043462961016314861e-01
6.306361250810114116e-01,-3.658687109446947971e+00,-2.016001490130826568e+01,-7.964004024981656826e+00,9.619019715491740286e+00,-3.257053939341222115e+00,9.029979268137523718e+00,-1.227173880976639708e-01
6.311438836358269633e-01,-3.595755326258097906e+00,-2.019880295319383379e+01,-7.992456279012152720e+00,9.590644674260206060e+00,-3.253859653365555271e+00,9.126814573000750386e+00,-1.409368176462503230e-01
6.316516421906425149e-01,-3.532218986508138148e+00,-2.023702631687571341e+01,-8.021224512630418246e+00,9.561708281589142544e+00,-3.251081972423107480e+00,9.224406149024236612e+00,-1.590090925694588320e-01
6.321594007454582886e-01,-3.468085635971226655e+00,-2.027468322186106064e+01,-8.050309157385548531e+00,9.532216281473724351e+00,-3.248724814519404092e+00,9.322748808176323010e+00,-1.769388166371182458e-01
6.326671593002738403e-01,-3.403362871532674028e+00,-2.031177206843308269e+01,-8.079710516247104124e+00,9.502174498321412699e+00,-3.246792019072990421e+00,9.421837227080265720e+00,-1.947306881558167890e-01
6.331749178550895030e-01,-3.338058339387171003e+00,-2.034829142827383208e+01,-8.109428763362982906e+00,9.471588835206825152e+00,-3.245287345999068762e+00,9.521665947945068709e+00,-2.123894985620837228e-01
6.336826764099051656e-01,-3.272179733213729680e+00,-2.038424004509175802e+01,-8.139463943829204240e+00,9.440465272115153184e+00,-3.244214474794677727e+00,9.622229379531731297e+00,-2.299201310195256864e-01
6.341904349647207173e-01,-3.205734792326801585e+00,-2.041961683525441984e+01,-8.169815973472042359e+00,9.408809864173866444e+00,-3.243577003625373045e+00,9.723521798155941198e+00,-2.473275590201146068e-01
6.346981935195363800e-01,-3.138731299803826147e+00,-2.045442088842620976e+01,-8.200484638642201674e+00,9.376628739872860052e+00,-3.243378448413419601e+00,9.825537348726676612e+00,-2.646168449895199837e-01
6.352059520743519316e-01,-3.071177080589269970e+00,-2.048865146821098904e+01,-8.231469596021227630e+00,9.343928099273032473e+00,-3.243622241927508032e+00,9.928270045820665857e+00,-2.817931388965053685e-01
6.357137106291675943e-01,-3.003079999574909564e+00,-2.052230801279985073e+01,-8.262770372440026989e+00,9.310714212203215823e+00,-3.244311732873975895e+00,1.003171377479318949e+01,-2.988616768664209000e-01
6.362214691839832570e-01,-2.934447959656618199e+00,-2.055539013562381001e+01,-8.294386364709582793e+00,9.276993416445522556e+00,-3.245450184989541853e+00,1.013586229292454455e+01,-3.158277797987565361e-01
6.367292277387988086e-01,-2.865288899767511221e+00,-2.058789762601153583e+01,-8.326316839463789421e+00,9.242772115909115627e+00,-3.247040776135569740e+00,1.024070923060278204e+01,-3.326968519887623654e-01
6.372369862936145823e-01,-2.795610792887385454e+00,-2.061983044985216296e+01,-8.358560933014528516e+00,9.208056778792322206e+00,-3.249086597393818998e+00,1.034624809254246003e+01,-3.494743797531665308e-01
6.377447448484301340e-01,-2.725421644028811929e+00,-2.065118875026291789e+01,-8.391117651218761964e+00,9.172853935733261466e+00,-3.251590652163736994e+00,1.045247225903909971e+01,-3.661659300599135469e-01
6.382525034032456857e-01,-2.654729488199259357e+00,-2.068197284826200288e+01,-8.423985869357959899e+00,9.137170177948711114e+00,-3.254555855261248354e+00,1.055937498726016877e+01,-3.827771491620624578e-01
6.387602619580614594e-01,-2.583542388339860718e+00,-2.071218324344635775e+01,-8.457164332029581288e+00,9.101012155361509315e+00,-3.257985032019057758e+00,1.066694941257171614e+01,-3.993137612356714716e-01
6.392680205128770110e-01,-2.511868433240599607e+00,-2.074182061467437421e+01,-8.490651653050676373e+00,9.064386574716330358e+00,-3.261880917388480849e+00,1.077518854990099051e+01,-4.157815670217867576e-01
6.397757790676926737e-01,-2.439715735431646770e+00,-2.077088582075377232e+01,-8.524446315373777949e+00,9.027300197683803873e+00,-3.266246155042772603e+00,1.088408529513542611e+01,-4.321864424725389564e-01
6.402835376225083364e-01,-2.367092429051287361e+00,-2.079937990113440804e+01,-8.558546671014878982e+00,8.989759838953080617e+00,-3.271083296481984259e+00,1.099363242655735107e+01,-4.485343374012604190e-01
6.407912961773238880e-01,-2.294006667690240420e+00,-2.082730407660602978e+01,-8.592950940993517861e+00,8.951772364312811092e+00,-3.276394800139320385e+00,1.110382260631471496e+01,-4.648312741367054968e-01
6.412990547321395507e-01,-2.220466622212208474e+00,-2.085465975000121830e+01,-8.627657215285154280e+00,8.913344688720483688e+00,-3.282183030489005837e+00,1.121464838192810376e+01,-4.810833461813397438e-01
6.418068132869552134e-01,-2.146480478551016535e+00,-2.088144850690313348e+01,-8.662663452785579921e+00,8.874483774360204080e+00,-3.288450257155715040e+00,1.132610218783339562e+01,-4.972967168736880383e-01
6.423145718417707650e-01,-2.072056435483979442e+00,-2.090767211635845513e+01,-8.697967481287566471e+00,8.835196628688843035e+00,-3.295198654025423224e+00,1.143817634696080177e+01,-5.134776180547919733e-01
6.428223303965864277e-01,-1.997202702381795758e+00,-2.093333253159518392e+01,-8.733566997469635496e+00,8.795490302470621913e+00,-3.302430298357864391e+00,1.155086307234960685e+01,-5.296323487386761508e-01
6.433300889514020904e-01,-1.921927496934658253e+00,-2.095843189074557245e+01,-8.769459566897017666e+00,8.755371887800032837e+00,-3.310147169900463204e+00,1.166415446879927131e+01,-5.457672737869692092e-01
6.438378475062177531e-01,-1.846239042855046142e+00,-2.098297251757395188e+01,-8.805642624034730304e+00,8.714848516113285370e+00,-3.318351150003751027e+00,1.177804253455605199e+01,-5.618888225875184883e-01
6.443456060610333047e-01,-1.770145567556536514e+00,-2.100695692220972077e+01,-8.842113472272862040e+00,8.673927356187995485e+00,-3.327044020738367358e+00,1.189251916303628498e+01,-5.780034877371396096e-01
6.448533646158489674e-01,-1.693655299738603182e+00,-2.103038780716587297e+01,-8.878869279672407799e+00,8.632615612795413895e+00,-3.336227461170658160e+00,1.200757614069773638e+01,-5.941178251270791133e-01
6.453611231706646301e-01,-1.616776472107571472e+00,-2.105326826256526473e+01,-8.915906909814664161e+00,8.590920549341076295e+00,-3.345902936325802379e+00,1.212320498381617639e+01,-6.102384958907480783e-01
6.458688817254801817e-01,-1.539517341235752790e+00,-2.107560131636445533e+01,-8.953223265568725608e+00,8.548849430444041886e+00,-3.356071928049471520e+00,1.223939722746848346e+01,-6.263721298227353795e-01
6.463766402802958444e-01,-1.461886167685007232e+00,-2.109739003017233117e+01,-8.990815236771691588e+00,8.506409532492245518e+00,-3.366735895364714626e+00,1.235614440545152526e+01,-6.425253685351624000e-01
6.468843988351115071e-01,-1.383891208036808651e+00,-2.111863766216569260e+01,-9.028679573384936319e+00,8.463608161846149613e+00,-3.377896188647217635e+00,1.247343794231140635e+01,-6.587049106330843395e-01
6.473921573899270587e-01,-1.305540712925617353e+00,-2.113934766458789483e+01,-9.066812887442527114e+00,8.420452652226721568e+00,-3.389554050061307500e+00,1.259126915616011289e+01,-6.749175088011739598e-01
6.478999159447427214e-01,-1.226842925082773261e+00,-2.115952368125873306e+01,-9.105211654991691717e+00,8.376950362120707538e+00,-3.401710613993201626e+00,1.270962926147742955e+01,-6.911699669074244934e-01
6.484076744995583841e-01,-1.147806077391228419e+00,-2.117916954509528082e+01,-9.143872218025117959e+00,8.333108672203245249e+00,-3.414366907481408919e+00,1.282850937189743767e+01,-7.074691371238692739e-01
6.489154330543739357e-01,-1.068438390950672279e+00,-2.119828927564408971e+01,-9.182790786405341521e+00,8.288934982777730553e+00,-3.427523850644399683e+00,1.294790050298045436e+01,-7.238219170643115374e-01
6.494231916091895984e-01,-9.887480731533212497e-01,-2.121688707662442397e+01,-9.221963439781090344e+00,8.244436711232950188e+00,-3.441182257105457332e+00,1.306779357496992056e+01,-7.402352469391244583e-01
6.499309501640052611e-01,-9.087433157704125630e-01,-2.123496733348272869e+01,-9.261386129495519981e+00,8.199621289517569522e+00,-3.455342834414750541e+00,1.318817941553419715e+01,-7.567161067270261610e-01
6.504387087188208127e-01,-8.284322930492101777e-01,-2.125253461095817187e+01,-9.301054680486526394e+00,8.154496161631874074e+00,-3.470006184468602317e+00,1.330904876249350721e+01,-7.732715133638957683e-01
6.509464672736364754e-01,-7.478231598205693498e-01,-2.126959365065946628e+01,-9.340964793178997638e+00,8.109068781136739901e+00,-3.485172803926003482e+00,1.343039226653205276e+01,-7.899085179486272645e-01
6.514542258284521381e-01,-6.669240496172975652e-01,-2.128614936865271190e+01,-9.381112045368999119e+00,8.063346608680056704e+00,-3.500843084622296875e+00,1.355220049389483350e+01,-8.066342029659888668e-01
6.519619843832678008e-01,-5.857430728029374700e-01,-2.130220685306049333e+01,-9.421491894099970565e+00,8.017337109540248363e+00,-3.517017313980098869e+00,1.367446392906986929e+01,-8.234556795265055573e-01
6.524697429380833524e-01,-5.042883147112694475e-01,-2.131777136167211495e+01,-9.462099677530881436e+00,7.971047751187234631e+00,-3.533695675417424464e+00,1.379717297745521343e+01,-8.403800846233796529e-01
6.529775014928990151e-01,-4.225678337963067466e-01,-2.133284831956497030e+01,-9.502930616796410490e+00,7.924486000860573753e+00,-3.550878248753031041e+00,1.392031796801122390e+01,-8.574145784064327591e-01
6.534852600477146778e-01,-3.405896597930876402e-01,-2.134744331673710960e+01,-9.543979817858986081e+00,7.877659323164989402e+00,-3.568565010608959920e+00,1.404388915589763087e+01,-8.745663414730552310e-01
6.539930186025302294e-01,-2.583617918889090648e-01,-2.136156210575091308e+01,-9.585242273352898579e+00,7.830575177683135379e+00,-3.586755834810286370e+00,1.416787672509582130e+01,-8.918425721761873426e-01
6.545007771573458921e-01,-1.758921969051710221e-01,-2.137521059938796952e+01,-9.626712864420396087e+00,7.783241016605598972e+00,-3.605450492782118932e+00,1.429227079101623410e+01,-9.092504839493495972e-01
6.550085357121615548e-01,-9.318880748998926988e-02,-2.138839486831510683e+01,-9.668386362539630241e+00,7.735664282378343692e+00,-3.624648653943755683e+00,1.441706140309051598e+01,-9.267973026486546750e-01
6.555162942669771065e-01,-1.025952032125838388e-02,-2.140112113876155320e+01,-9.710257431344713197e+00,7.687852405367302744e+00,-3.644349886100077818e+00,1.454223854734897614e+01,-9.444902639118589738e-01
6.560240528217928802e-01,7.288780567969858903e-02,-2.141339579020728223e+01,-9.752320628437699312e+00,7.639812801540261766e+00,-3.664553655830189438e+00,1.466779214898312134e+01,-9.623366105344736132e-01
6.565318113766084318e-01,1.562453511235973036e-01,-2.142522535308250653e+01,-9.794570407192454198e+00,7.591552870166227152e+00,-3.685259328873168094e+00,1.479371207489278639e+01,-9.803435898628147793e-01
6.570395699314239835e-01,2.398053379184947043e-01,-2.143661650647833383e+01,-9.837001118550693590e+00,7.543079991531762118e+00,-3.706466170511167668e+00,1.491998813621906983e+01,-9.985184512041908045e-01
6.575473284862397572e-01,3.235600310241216193e-01,-2.144757607586861781e+01,-9.879607012809810129e+00,7.494401524674879411e+00,-3.728173345949614692e+00,1.504661009086162338e+01,-1.016868443254022036e+00
6.580550870410553088e-01,4.075017401956199103e-01,-2.145811103084283289e+01,-9.922382241402679881e+00,7.445524805136184199e+00,-3.750379920694639324e+00,1.517356764598115149e+01,-1.035400811539986421e+00
6.585628455958709715e-01,4.916228217170159898e-01,-2.146822848285033558e+01,-9.965320858669642234e+00,7.396457142727125067e+00,-3.773084860927794271e+00,1.530085046048737674e+01,-1.054122795883290165e+00
6.590706041506865231e-01,5.759156801236252621e-01,-2.147793568295554678e+01,-1.000841682362218954e+01,7.347205819315783870e+00,-3.796287033877873363e+00,1.542844814751138927e+01,-1.073041627876824666e+00
6.595783627055021858e-01,6.603727699142422081e-01,-2.148724001960446017e+01,-1.005166400169883367e+01,7.297778086629745253e+00,-3.819985208190036285e+00,1.555635027686364147e+01,-1.092164528380448418e+00
6.600861212603178485e-01,7.449865972523872504e-01,-2.149614901640222797e+01,-1.009505616651280491e+01,7.248181164076442862e+00,-3.844178054292066271e+00,1.568454637747648128e+01,-1.111498705033232781e+00
6.605938798151334002e-01,8.297497216572133905e-01,-2.150467032990193417e+01,-1.013858700159182114e+01,7.198422236580633182e+00,-3.868864144757899748e+00,1.581302593983209626e+01,-1.131051349782776327e+00
6.611016383699490628e-01,9.146547576837182891e-01,-2.151281174740450552e+01,-1.018225010210979775e+01,7.148508452439217287e+00,-3.894041954668349348e+00,1.594177841837542431e+01,-1.150829636431524250e+00
6.616093969247647255e-01,9.996943765922274849e-01,-2.152058118476981718e+01,-1.022603897661049643e+01,7.098446921193426462e+00,-3.919709861969014941e+00,1.607079323391188908e+01,-1.170840718200080843e+00
6.621171554795802772e-01,1.084861308007419423e+00,-2.152798668423894668e+01,-1.026994704872319453e+01,7.048244711518198535e+00,-3.945866147825427994e+00,1.620005977599045011e+01,-1.191091725307604321e+00
6.626249140343960509e-01,1.170148341566755068e+00,-2.153503641226749821e+01,-1.031396765887033418e+01,6.997908849128843478e+00,-3.972508996975423923e+00,1.632956740527163930e+01,-1.211589762569186934e+00
6.631326725892116025e-01,1.255548328558078852e+00,-2.154173865737027072e+01,-1.035809406596704285e+01,6.947446314705126191e+00,-3.999636498078654956e+00,1.645930545588039706e+01,-1.232341907010250370e+00
6.636404311440271542e-01,1.341054183546935619e+00,-2.154810182797686835e+01,-1.040231944911280415e+01,6.896864041832455605e+00,-4.027246644063430914e+00,1.658926323774438671e+01,-1.253355205498010605e+00
6.641481896988429279e-01,1.426658885993062897e+00,-2.155413445029869735e+01,-1.044663690927496802e+01,6.846168914960474972e+00,-4.055337332470668521e+00,1.671943003891702872e+01,-1.274636672389935166e+00
6.646559482536584795e-01,1.512355481856180628e+00,-2.155984516620685909e+01,-1.049103947096418743e+01,6.795367767379024038e+00,-4.083906365795056281e+00,1.684979512788546785e+01,-1.296193287199183253e+00
6.651637068084740312e-01,1.598137085191543072e+00,-2.156524273112148649e+01,-1.053552008390203909e+01,6.744467379211134705e+00,-4.112951451823530391e+00,1.698034775586411627e+01,-1.318031992277171272e+00
6.656714653632898049e-01,1.683996879734547258e+00,-2.157033601191200489e+01,-1.058007162468042317e+01,6.693474475423548675e+00,-4.142470203970863629e+00,1.711107715907273885e+01,-1.340159690513086588e+00
6.661792239181053565e-01,1.769928120474711042e+00,-2.157513398480865519e+01,-1.062468689841295344e+01,6.642395723854520817e+00,-4.172460141612456930e+00,1.724197256099958508e+01,-1.362583243050403459e+00
6.666869824729210192e-01,1.855924135219450877e+00,-2.157964573332520430e+01,-1.066935864037848702e+01,6.591237733258688003e+00,-4.202918690414458425e+00,1.737302317465008983e+01,-1.385309467020533702e+00
6.671947410277366819e-01,1.941978326146709621e+00,-2.158388044619272605e+01,-1.071407951765638344e+01,6.540007051369513214e+00,-4.233843182660939064e+00,1.750421820477993862e+01,-1.408345133293360973e+00
6.677024995825522335e-01,2.028084171347347198e+00,-2.158784741530462625e+01,-1.075884213075393170e+01,6.488710162978840401e+00,-4.265230857578405477e+00,1.763554685011356327e+01,-1.431696964244899339e+00
6.682102581373678962e-01,2.114235226356924624e+00,-2.159155603367279141e+01,-1.080363901522570558e+01,6.437353488033713766e+00,-4.297078861657497306e+00,1.776699830554789017e+01,-1.455371631541979571e+00
6.687180166921835589e-01,2.200425125676483074e+00,-2.159501579339482902e+01,-1.084846264328475485e+01,6.385943379750730564e+00,-4.329384248971773985e+00,1.789856176434034651e+01,-1.479375753943828142e+00
6.692257752469991106e-01,2.286647584283304724e+00,-2.159823628363263381e+01,-1.089330542540601421e+01,6.334486122747325254e+00,-4.362143981493929346e+00,1.803022642028288658e+01,-1.503715895120861568e+00
6.697335338018147732e-01,2.372896399130528078e+00,-2.160122718860190361e+01,-1.093815971192145220e+01,6.282987931190678665e+00,-4.395354929409030831e+00,1.816198146986028306e+01,-1.528398561490356800e+00
6.702412923566304359e-01,2.459165450636549455e+00,-2.160399828557301305e+01,-1.098301779460735972e+01,6.231454946963668640e+00,-4.429013871425071969e+00,1.829381611439397659e+01,-1.553430200069213063e+00
6.707490509114460986e-01,2.545448704163598030e+00,-2.160655944288289376e+01,-1.102787190826352770e+01,6.179893237848239629e+00,-4.463117495080698660e+00,1.842571956217072682e+01,-1.578817196343731410e+00
6.712568094662616502e-01,2.631740211485583458e+00,-2.160892061795814811e+01,-1.107271423228432816e+01,6.128308795726148617e+00,-4.497662397050075533e+00,1.855768103055602580e+01,-1.604565872156334727e+00
6.717645680210772019e-01,2.718034112245847567e+00,-2.161109185534932564e+01,-1.111753689222202368e+01,6.076707534796669030e+00,-4.532645083445205891e+00,1.868968974809343919e+01,-1.630682483609511735e+00
6.722723265758929756e-01,2.804324635403836474e+00,-2.161308328477631235e+01,-1.116233196134182393e+01,6.025095289811898347e+00,-4.568061970115199877e+00,1.882173495658821238e+01,-1.657173218986597973e+00
6.727800851307085273e-01,2.890606100670953360e+00,-2.161490511918491464e+01,-1.120709146216878871e+01,5.973477814329459790e+00,-4.603909382942751982e+00,1.895380591317558228e+01,-1.684044196689546080e+00
6.732878436855240789e-01,2.976872919936719430e+00,-2.161656765281460579e+01,-1.125180736802718329e+01,5.921860778981943518e+00,-4.640183558138133435e+00,1.908589189237561357e+01,-1.711301463193985128e+00
6.737956022403398526e-01,3.063119598683431644e+00,-2.161808125927738189e+01,-1.129647160457136934e+01,5.870249769764186887e+00,-4.676880642530076848e+00,1.921798218813161441e+01,-1.738950991021027459e+00
6.743033607951554043e-01,3.149340737390431411e+00,-2.161945638964786554e+01,-1.134107605130872010e+01,5.818650286337716082e+00,-4.713996693853927944e+00,1.935006611583401082e+01,-1.766998676726184048e+00
6.748111193499710669e-01,3.235531032928213868e+00,-2.162070357056446568e+01,-1.138561254311482607e+01,5.767067740352168848e+00,-4.751527681037261530e+00,1.948213301432991074e+01,-1.795450338905441923e+00
6.753188779047867296e-01,3.321685538281347050e+00,-2.162183339393422798e+01,-1.143007289616364730e+01,5.715507155909387293e+00,-4.789469418746579166e+00,1.961417245074314053e+01,-1.824311468523423851e+00
6.758266364596022813e-01,3.407799524385955348e+00,-2.162285633216012215e+01,-1.147444902601522543e+01,5.663973284493442506e+00,-4.827817686823543397e+00,1.974617421764809322e+01,-1.853587275246647348e+00
6.763343950144179439e-01,3.493867796271295401e+00,-2.162378279600493869e+01,-1.151873285846262007e+01,5.612471401997948028e+00,-4.866568388465831063e+00,1.987812777619955895e+01,-1.883283359540906421e+00
6.768421535692336066e-01,3.579885263423200570e+00,-2.162462325960322573e+01,-1.156291628417320716e+01,5.561006685277187778e+00,-4.905717340946043947e+00,2.001002262360328743e+01,-1.913405231489079927e+00
6.773499121240491583e-01,3.665846952854249885e+00,-2.162538825662029396e+01,-1.160699116239231543e+01,5.509584196668291689e+00,-4.945260273606361778e+00,2.014184830515697655e+01,-1.943958296902766003e+00
6.778576706788648210e-01,3.751748008742890494e+00,-2.162608837508847159e+01,-1.165094932459687982e+01,5.458208883584717341e+00,-4.985192830057382452e+00,2.027359441672962248e+01,-1.974947855510836625e+00
6.783654292336804836e-01,3.837583692069706842e+00,-2.162673425229393587e+01,-1.169478257811499944e+01,5.406885578124566827e+00,-5.025510570357174522e+00,2.040525060721023110e+01,-2.006379099175370939e+00
6.788731877884961463e-01,3.923349380251221596e+00,-2.162733656971415641e+01,-1.173848270971180519e+01,5.355618996693506162e+00,-5.066208973170702734e+00,2.053680658092644862e+01,-2.038257110135139438e+00
6.793809463433116980e-01,4.009040566770913472e+00,-2.162790604800595062e+01,-1.178204148914126037e+01,5.304413739642481751e+00,-5.107283437909457824e+00,2.066825210003259627e+01,-2.070586859276454028e+00
6.798887048981273606e-01,4.094652860807661554e+00,-2.162845344204415454e+01,-1.182545067266418926e+01,5.253274290920104228e+00,-5.148729286851436271e+00,2.079957698686751044e+01,-2.103373204431537413e+00
6.803964634529430233e-01,4.180181986861371435e+00,-2.162898953601090923e+01,-1.186870200653226171e+01,5.202205017739848003e+00,-5.190541767241304782e+00,2.093077112628169445e+01,-2.136620888704266807e+00
6.809042220077585750e-01,4.265623784376051830e+00,-2.162952513853549519e+01,-1.191178723043813648e+01,5.151210170261903976e+00,-5.232716053370923603e+00,2.106182446793433627e+01,-2.170334538823397885e+00
6.814119805625743487e-01,4.350974207360287060e+00,-2.163007107788487104e+01,-1.195469808093181108e+01,5.100293881289718279e+00,-5.275247248640154929e+00,2.119272702856001089e+01,-2.204518663523315603e+00
6.819197391173899003e-01,4.436229324004715480e+00,-2.163063819720476744e+01,-1.199742629480276790e+01,5.049460165981463966e+00,-5.318130387597825859e+00,2.132346889420445635e+01,-2.239177651952037440e+00
6.824274976722054520e-01,4.521385316297341639e+00,-2.163123734981139279e+01,-1.203996361242859869e+01,4.998712921575912738e+00,-5.361360437963175407e+00,2.145404022243077691e+01,-2.274315772106922040e+00
6.829352562270212257e-01,4.606438479635762029e+00,-2.163187939453371555e+01,-1.208230178108941821e+01,4.948055927133303555e+00,-5.404932302627400098e+00,2.158443124449462402e+01,-2.309937169297618720e+00
6.834430147818367773e-01,4.691385222436784019e+00,-2.163257519110646143e+01,-1.212443255824845600e+01,4.897492843290899955e+00,-5.448840821635511311e+00,2.171463226748901931e+01,-2.346045864636515876e+00
6.839507733366523290e-01,4.776222065743657375e+00,-2.163333559561358754e+01,-1.216634771479886545e+01,4.847027212033093946e+00,-5.493080774148600298e+00,2.184463367645929566e+01,-2.382645753556743795e+00
6.844585318914679917e-01,4.860945642830327706e+00,-2.163417145598247515e+01,-1.220803903827645875e+01,4.796662456476418868e+00,-5.537646880386234649e+00,2.197442593648712261e+01,-2.419740604357501379e+00
6.849662904462836543e-01,4.945552698803091118e+00,-2.163509360752864552e+01,-1.224949833603861649e+01,4.746401880669257167e+00,-5.582533803549157625e+00,2.210399959474427689e+01,-2.457334056776861342e+00
6.854740490010993170e-01,5.030040090199697111e+00,-2.163611286855114457e+01,-1.229071743840928299e+01,4.696248669406206666e+00,-5.627736151722348090e+00,2.223334528251619702e+01,-2.495429620592058306e+00
6.859818075559148687e-01,5.114404784585649288e+00,-2.163724003597851464e+01,-1.233168820179005643e+01,4.646205888057233224e+00,-5.673248479758257190e+00,2.236245371719492070e+01,-2.534030674247205184e+00
6.864895661107305314e-01,5.198643860147978302e+00,-2.163848588106536397e+01,-1.237240251173739125e+01,4.596276482411482789e+00,-5.719065291140445595e+00,2.249131570424187032e+01,-2.573140463508473808e+00
6.869973246655461940e-01,5.282754505286152202e+00,-2.163986114513957304e+01,-1.241285228600581902e+01,4.546463278535933128e+00,-5.765181039827338871e+00,2.261992213911997496e+01,-2.612762100146669653e+00
6.875050832203617457e-01,5.366734018200471468e+00,-2.164137653540009509e+01,-1.245302947755736511e+01,4.496768982648668533e+00,-5.811590132076389636e+00,2.274826400919560143e+01,-2.652898560647328541e+00
6.880128417751774084e-01,5.450579806477807487e+00,-2.164304272076532243e+01,-1.249292607753700501e+01,4.447196181006878746e+00,-5.858286928248520375e+00,2.287633239561012033e+01,-2.693552684948237630e+00
6.885206003299930710e-01,5.534289386674515754e+00,-2.164487032777219255e+01,-1.253253411821419228e+01,4.397747339809690459e+00,-5.905265744592721688e+00,2.300411847512085473e+01,-2.734727175204356708e+00
6.890283588848086227e-01,5.617860383896815968e+00,-2.164686993652570735e+01,-1.257184567589053614e+01,4.348424805115616465e+00,-5.952520855011052880e+00,2.313161352191183440e+01,-2.776424594580251259e+00
6.895361174396243964e-01,5.701290531378568005e+00,-2.164905207669925602e+01,-1.261085287377357034e+01,4.299230802774724580e+00,-6.000046492803932985e+00,2.325880890937427026e+01,-2.818647366069989779e+00
6.900438759944399481e-01,5.784577670056027188e+00,-2.165142722358539729e+01,-1.264954788481649040e+01,4.250167438375703099e+00,-6.047836852395511720e+00,2.338569611185612374e+01,-2.861397771344339702e+00
6.905516345492554997e-01,5.867719748140479474e+00,-2.165400579419735649e+01,-1.268792293452422015e+01,4.201236697207365367e+00,-6.095886091039630195e+00,2.351226670638203231e+01,-2.904677949625660727e+00
6.910593931040712734e-01,5.950714820687758255e+00,-2.165679814342108500e+01,-1.272597030372538107e+01,4.152440444235136141e+00,-6.144188330505823359e+00,2.363851237434230868e+01,-2.948489896590045678e+00
6.915671516588868251e-01,6.033561049165127699e+00,-2.165981456021788532e+01,-1.276368233131034202e+01,4.103780424092198231e+00,-6.192737658745596896e+00,2.376442490315148248e+01,-2.992835463296913190e+00
6.920749102137023767e-01,6.116256701015878150e+00,-2.166306526387774056e+01,-1.280105141693556803e+01,4.055258261085224802e+00,-6.241528131539209490e+00,2.388999618787704549e+01,-3.037716355146234282e+00
6.925826687685181504e-01,6.198800149220833333e+00,-2.166656040032319197e+01,-1.283807002369386474e+01,4.006875459214998436e+00,-6.290553774122507491e+00,2.401521823283723478e+01,-3.083134130863022460e+00
6.930904273233337021e-01,6.281189871857240092e+00,-2.167031003846382475e+01,-1.287473068075071048e+01,3.958633402211790386e+00,-6.339808582794042024e+00,2.414008315316847586e+01,-3.129090201509271196e+00
6.935981858781493647e-01,6.363424451655341763e+00,-2.167432416660139083e+01,-1.291102598594689255e+01,3.910533353585224248e+00,-6.389286526502687025e+00,2.426458317636291540e+01,-3.175585829523525305e+00
6.941059444329650274e-01,6.445502575551842028e+00,-2.167861268888550441e+01,-1.294694860836700556e+01,3.862576456689130744e+00,-6.438981548415288358e+00,2.438871064377496722e+01,-3.222622127787706070e+00
6.946137029877805791e-01,6.527423034240921851e+00,-2.168318542181999931e+01,-1.298249129087414389e+01,3.814763734801003281e+00,-6.488887567464689532e+00,2.451245801209779174e+01,-3.270200058721442815e+00
6.951214615425962418e-01,6.609184721722661138e+00,-2.168805209081982355e+01,-1.301764685261073851e+01,3.767096091216132869e+00,-6.538998479878104675e+00,2.463581785480946706e+01,-3.318320433403938452e+00
6.956292200974117934e-01,6.690786634848528536e+00,-2.169322232681861351e+01,-1.305240819146534648e+01,3.719574309356621811e+00,-6.589308160685622084e+00,2.475878286358838665e+01,-3.366983910723134521e+00
6.961369786522274561e-01,6.772227872864491793e+00,-2.169870566292683733e+01,-1.308676828650569490e+01,3.672199052894955962e+00,-6.639810465209129653e+00,2.488134584969874652e+01,-3.416190996552469272e+00
6.966447372070431188e-01,6.853507636951217563e+00,-2.170451153114055742e+01,-1.312072020037767217e+01,3.624970865892445993e+00,-6.690499230531401054e+00,2.500349974534517727e+01,-3.465942042954953450e+00
6.971524957618586704e-01,6.934625229761807397e+00,-2.171064925910077648e+01,-1.315425708167055419e+01,3.577890172952272074e+00,-6.741368276945571836e+00,2.512523760499742309e+01,-3.516237247414824907e+00
6.976602543166744441e-01,7.015580054956795486e+00,-2.171712806690347364e+01,-1.318737216724823291e+01,3.530957279387296310e+00,-6.792411409384849996e+00,2.524655260668442125e+01,-3.567076652096599076e+00
6.981680128714899958e-01,7.096371616736240284e+00,-2.172395706396012471e+01,-1.322005878454648631e+01,3.484172371402726398e+00,-6.843622418832368659e+00,2.536743805325769330e+01,-3.618460143131427387e+00
6.986757714263055474e-01,7.176999519369597458e+00,-2.173114524590894092e+01,-1.325231035383653655e+01,3.437535516293277027e+00,-6.894995083711595640e+00,2.548788737362501067e+01,-3.670387449931179713e+00
6.991835299811213211e-01,7.257463466722671619e+00,-2.173870149157668408e+01,-1.328412039045451998e+01,3.391046662655162969e+00,-6.946523171256854035e+00,2.560789412395326892e+01,-3.722858144529825886e+00
6.996912885359368728e-01,7.337763261781624635e+00,-2.174663455999102624e+01,-1.331548250699705704e+01,3.344705640612998909e+00,-6.998200438863965367e+00,2.572745198884059548e+01,-3.775871640952089603e+00
7.001990470907525355e-01,7.417898806175038828e+00,-2.175495308744364209e+01,-1.334639041548310345e+01,3.298512162061015829e+00,-7.050020635421609505e+00,2.584655478245914395e+01,-3.829427194610005358e+00
7.007068056455681981e-01,7.497870099692487855e+00,-2.176366558460381029e+01,-1.337683792948164374e+01,3.252465820919454575e+00,-7.101977502622456306e+00,2.596519644966623375e+01,-3.883523901726403160e+00
7.012145642003837498e-01,7.577677239801071885e+00,-2.177278043368261962e+01,-1.340681896620566427e+01,3.206566093405326612e+00,-7.154064776254977609e+00,2.608337106708608388e+01,-3.938160698786240754e+00
7.017223227551994125e-01,7.657320421158990698e+00,-2.178230588564791503e+01,-1.343632754857215872e+01,3.160812338318099268e+00,-7.206276187475335604e+00,2.620107284416071636e+01,-3.993336362015213581e+00
7.022300813100150751e-01,7.736799935126325245e+00,-2.179225005748964250e+01,-1.346535780722814835e+01,3.115203797340121206e+00,-7.258605464059507462e+00,2.631829612417028841e+01,-4.049049506885714855e+00
7.027378398648306268e-01,7.816116169273586323e+00,-2.180262092953599762e+01,-1.349390398254297452e+01,3.069739595351583805e+00,-7.311046331635912665e+00,2.643503538522362106e+01,-4.105298587650533904e+00
7.032455984196462895e-01,7.895269606887163505e+00,-2.181342634282008675e+01,-1.352196042656652430e+01,3.024418740760406621e+00,-7.363592514898100738e+00,2.655128524121780842e+01,-4.162081896903745637e+00
7.037533569744619522e-01,7.974260826472272967e+00,-2.182467399649718942e+01,-1.354952160495362001e+01,2.979240125846784437e+00,-7.416237738797780921e+00,2.666704044276760399e+01,-4.219397565169076714e+00
7.042611155292776148e-01,8.053090501253333144e+00,-2.183637144531271446e+01,-1.357658209885447498e+01,2.934202527122391047e+00,-7.468975729718237311e+00,2.678229587810457346e+01,-4.277243560515949561e+00
7.047688740840931665e-01,8.131759398671402295e+00,-2.184852609712059390e+01,-1.360313660677128134e+01,2.889304605704457796e+00,-7.521800216627788416e+00,2.689704657394552001e+01,-4.335617688202577646e+00
7.052766326389088292e-01,8.210268379879327227e+00,-2.186114521045251990e+01,-1.362917994638088359e+01,2.844544907704380066e+00,-7.574704932213828457e+00,2.701128769633096383e+01,-4.394517590346939784e+00
7.057843911937244918e-01,8.288618399233889988e+00,-2.187423589213759811e+01,-1.365470705632350601e+01,2.799921864631215396e+00,-7.627683613996908640e+00,2.712501455143285156e+01,-4.453940745624914932e+00
7.062921497485400435e-01,8.366810503785329090e+00,-2.188780509497268412e+01,-1.367971299795757645e+01,2.755433793809912935e+00,-7.680730005425132845e+00,2.723822258633191495e+01,-4.513884468995888355e+00
7.067999083033557062e-01,8.444845832764519500e+00,-2.190185961544335669e+01,-1.370419295708075680e+01,2.711078898814044180e+00,-7.733837856949007161e+00,2.735090738976504809e+01,-4.574345911456024538e+00
7.073076668581713689e-01,8.522725617066928550e+00,-2.191640609149541064e+01,-1.372814224561686558e+01,2.666855269913607440e+00,-7.787000927076278778e+00,2.746306469284159135e+01,-4.635322059818642870e+00
7.078154254129869205e-01,8.600451178734481061e+00,-2.193145100035709660e+01,-1.375155630326910305e+01,2.622760884537212789e+00,-7.840212983407366387e+00,2.757469036973000698e+01,-4.696809736522417289e+00
7.083231839678025832e-01,8.678023930434381583e+00,-2.194700065641180942e+01,-1.377443069913925555e+01,2.578793607749220840e+00,-7.893467803650851877e+00,2.768578043831359281e+01,-4.758805599466737313e+00
7.088309425226182459e-01,8.755445374935183267e+00,-2.196306120912149851e+01,-1.379676113331293230e+01,2.534951192741629722e+00,-7.946759176619202947e+00,2.779633106081578120e+01,-4.821306141874544871e+00
7.093387010774337975e-01,8.832717104580762424e+00,-2.197963864100067966e+01,-1.381854343841109944e+01,2.491231281340390069e+00,-8.000080903205136096e+00,2.790633854439575856e+01,-4.884307692182937366e+00
7.098464596322494602e-01,8.909840800761060109e+00,-2.199673876564097696e+01,-1.383977358110757905e+01,2.447631404526736887e+00,-8.053426797337872145e+00,2.801579934171300934e+01,-4.947806413960798899e+00
7.103542181870651229e-01,8.986818233379967324e+00,-2.201436722578638339e+01,-1.386044766361242964e+01,2.404148982973398851e+00,-8.106790686919623568e+00,2.812471005146104730e+01,-5.011798305853948143e+00
7.108619767418806745e-01,9.063651260321540448e+00,-2.203252949145898754e+01,-1.388056192512196851e+01,2.360781327594904333e+00,-8.160166414742906937e+00,2.823306741887238402e+01,-5.076279201558127951e+00
7.113697352966963372e-01,9.140341826912518286e+00,-2.205123085813550787e+01,-1.390011274323436119e+01,2.317525640113248908e+00,-8.213547839387521421e+00,2.834086833619142354e+01,-5.141244769818960059e+00
7.118774938515119999e-01,9.216891965382643548e+00,-2.207047644497423633e+01,-1.391909663533153463e+01,2.274379013637999769e+00,-8.266928836098150768e+00,2.844810984311786939e+01,-5.206690514459639374e+00
7.123852524063276626e-01,9.293303794322326894e+00,-2.209027119309275733e+01,-1.393751025992717096e+01,2.231338433261122578e+00,-8.320303297642173135e+00,2.855478912721947538e+01,-5.272611774436022358e+00
7.128930109611432142e-01,9.369579518137330254e+00,-2.211061986389605138e+01,-1.395535041798078169e+01,2.188400776666697745e+00,-8.373665135147568606e+00,2.866090352431428556e+01,-5.339003723918879452e+00
7.134007695159588769e-01,9.445721426501107132e+00,-2.213152703745552685e+01,-1.397261405417779123e+01,2.145562814755214376e+00,-8.427008278921395146e+00,2.876645051882268334e+01,-5.405861372404126897e+00
7.139085280707745396e-01,9.521731798093721721e+00,-2.215299703179242030e+01,-1.398929830265846519e+01,2.102821300579249097e+00,-8.480326739042821416e+00,2.887142771202815794e+01,-5.473179618187502982e+00
7.144162866255900912e-01,9.597612379064379695e+00,-2.217503349114037903e+01,-1.400540072183977713e+01,2.060173455904975359e+00,-8.533614927837833264e+00,2.897583264392542191e+01,-5.540953549391086419e+00
7.149240451804057539e-01,9.673365386252088527e+00,-2.219764022714212004e+01,-1.402091882354955388e+01,2.017616048923779104e+00,-8.586867031063844635e+00,2.907966312705913126e+01,-5.609177891142565819e+00
7.154318037352214166e-01,9.748993205478305057e+00,-2.222082093810853465e+01,-1.403585022603228083e+01,1.975145664718135352e+00,-8.640077201936151141e+00,2.918291715097949179e+01,-5.677847157959893920e+00
7.159395622900369682e-01,9.824498280740042944e+00,-2.224457911566181423e+01,-1.405019270608620729e+01,1.932758807266423684e+00,-8.693239630454803191e+00,2.928559284500857274e+01,-5.746955714866951226e+00
7.164473208448527419e-01,9.899883112020351206e+00,-2.226891804387765106e+01,-1.406394419964889231e+01,1.890451901945543245e+00,-8.746348544411267412e+00,2.938768847692412578e+01,-5.816497779362913789e+00
7.169550793996682936e-01,9.975150253116344956e+00,-2.229384079845755195e+01,-1.407710280240066325e+01,1.848221298030217064e+00,-8.799398210409641763e+00,2.948920245168757859e+01,-5.886467423400823407e+00
7.174628379544838452e-01,1.005030230948537806e+01,-2.231935024593146011e+01,-1.408966677038603166e+01,1.806063271188649955e+00,-8.852382934902916389e+00,2.959013331021701632e+01,-5.956858575375930442e+00
7.179705965092996189e-01,1.012534193610864541e+01,-2.234544904289029077e+01,-1.410163452065295075e+01,1.763974025974935467e+00,-8.905297065243697574e+00,2.969047972820413150e+01,-6.027665022123097849e+00
7.184783550641151706e-01,1.020027183537251858e+01,-2.237213963524864724e+01,-1.411300463190998045e+01,1.721949698318027799e+00,-8.958134990749698545e+00,2.979024051497568593e+01,-6.098880410923666950e+00
7.189861136189308333e-01,1.027509475496797542e+01,-2.239942425753783439e+01,-1.412377584520145568e+01,1.679986358007111269e+00,-9.010891143784153456e+00,2.988941461239981123e+01,-6.170498251521946642e+00
7.194938721737463849e-01,1.034981348580736515e+01,-2.242730493222874344e+01,-1.413394706460043437e+01,1.638080011173773221e+00,-9.063560000850705123e+00,2.998800109383618206e+01,-6.242511918150771777e+00
7.200016307285620476e-01,1.042443085995923369e+01,-2.245578346908506617e+01,-1.414351735791965403e+01,1.596226602770544512e+00,-9.116136083703235471e+00,3.008599916313109901e+01,-6.314914651566743586e+00
7.205093892833777103e-01,1.049894974860067443e+01,-2.248486146454652967e+01,-1.415248595744032123e+01,1.554422019046170389e+00,-9.168613960470253232e+00,3.018340815365674956e+01,-6.387699561094628997e+00
7.210171478381932619e-01,1.057337305998759014e+01,-2.251454030114230775e+01,-1.416085226065886715e+01,1.512662090017339311e+00,-9.220988246794144416e+00,3.028022752739498813e+01,-6.460859626681333623e+00
7.215249063930089246e-01,1.064770373744266330e+01,-2.254482114693455230e+01,-1.416861583105159106e+01,1.470942591937013599e+00,-9.273253606985113251e+00,3.037645687406567774e+01,-6.534387700959238821e+00
7.220326649478245873e-01,1.072194475736101182e+01,-2.257570495499205165e+01,-1.417577639885718099e+01,1.429259249759372130e+00,-9.325404755189808270e+00,3.047209591029928077e+01,-6.608276511318832647e+00
7.225404235026401389e-01,1.079609912723363152e+01,-2.260719246289396978e+01,-1.418233386187719347e+01,1.387607739601287582e+00,-9.377436456574717027e+00,3.056714447885394748e+01,-6.682518661990819453e+00
7.230481820574559126e-01,1.087016988368873527e+01,-2.263928419226385813e+01,-1.418828828629441752e+01,1.345983691200305143e+00,-9.429343528524364970e+00,3.066160254787733308e+01,-6.757106636137750755e+00
7.235559406122714643e-01,1.094416009055047034e+01,-2.267198044833355652e+01,-1.419363990750912308e+01,1.304382690369392694e+00,-9.481120841854032477e+00,3.075547021021223060e+01,-6.832032797954667558e+00
7.240636991670870160e-01,1.101807283691583983e+01,-2.270528131953753359e+01,-1.419838913099326305e+01,1.262800281448007489e+00,-9.532763322037475007e+00,3.084874768274739409e+01,-6.907289394779648539e+00
7.245714577219027897e-01,1.109191123524910161e+01,-2.273918667713704522e+01,-1.420253653316255438e+01,1.221231969749891899e+00,-9.584265950449195159e+00,3.094143530581233037e+01,-6.982868559213398107e+00
7.250792162767183413e-01,1.116567841949384565e+01,-2.277369617487461184e+01,-1.420608286226645944e+01,1.179673224007469434e+00,-9.635623765621424752e+00,3.103353354261651731e+01,-7.058762311248249155e+00
7.255869748315338930e-01,1.123937754320313154e+01,-2.280880924865862625e+01,-1.420902903929610694e+01,1.138119478812646967e+00,-9.686831864516005197e+00,3.112504297873342196e+01,-7.134962560406784782e+00
7.260947333863496667e-01,1.131301177768717459e+01,-2.284452511627800320e+01,-1.421137615891009887e+01,1.096566137054295398e+00,-9.737885403810885521e+00,3.121596432162873569e+01,-7.211461107889747701e+00
7.266024919411652183e-01,1.138658431017854689e+01,-2.288084277714689563e+01,-1.421312549037820894e+01,1.055008572352425622e+00,-9.788779601201214930e+00,3.130629840023274468e+01,-7.288249648733031272e+00
7.271102504959808810e-01,1.146009834201578492e+01,-2.291776101207985050e+01,-1.421427847854303828e+01,1.013442131488578424e+00,-9.839509736715557509e+00,3.139604616455800823e+01,-7.365319773974776218e+00
7.276180090507965437e-01,1.153355708684400760e+01,-2.295527838309671154e+01,-1.421483674479952342e+01,9.718621368332034383e-01,-9.890071154046369273e+00,3.148520868536043693e+01,-7.442662972831092461e+00
7.281257676056120953e-01,1.160696376883382896e+01,-2.299339323325786211e+01,-1.421480208809240864e+01,9.302638887692757930e-01,-9.940459261895579601e+00,3.157378715384568224e+01,-7.520270634881750738e+00
7.286335261604277580e-01,1.168032161293638538e+01,-2.303210368237360228e+01,-1.421417647843118637e+01,8.886426735299153279e-01,-9.990669531834932116e+00,3.166178286545371279e+01,-7.598134055991481617e+00
7.291412847152434207e-01,1.175363383501528602e+01,-2.307140764093504615e+01,-1.421296203340708963e+01,8.469937716012359008e-01,-1.004069748664408657e+01,3.174919719010496166e+01,-7.676244450949076814e+00
7.296490432700589723e-01,1.182690365893370199e+01,-2.311130281325828406e+01,-1.421116103997990976e+01,8.053124458633010851e-01,-1.009053871122782020e+01,3.183603161119406622e+01,-7.754592943469419630e+00
7.301568018248746350e-01,1.190013430568361841e+01,-2.315178667886346275e+01,-1.420877595837279728e+01,7.635939492598361467e-01,-1.014018885620030730e+01,3.192228771575856783e+01,-7.833170567161768183e+00
7.306645603796902977e-01,1.197332899073949619e+01,-2.319285649355838075e+01,-1.420580942096000321e+01,7.218335279459625609e-01,-1.018964363814062146e+01,3.200796719151231429e+01,-7.911968268766838008e+00
7.311723189345059604e-01,1.204649092165827895e+01,-2.323450929079962179e+01,-1.420226423124980819e+01,6.800264242717004581e-01,-1.023889883988456262e+01,3.209307182426871208e+01,-7.990976911336653110e+00
7.316800774893215120e-01,1.211962329568333629e+01,-2.327674188304990111e+01,-1.419814336286847301e+01,6.381678797571377348e-01,-1.028795031081962108e+01,3.217760349537070397e+01,-8.070187277410012072e+00
7.321878360441370637e-01,1.219272929735247502e+01,-2.331955086313174874e+01,-1.419344995854498137e+01,5.962531380591876706e-01,-1.033679396718325272e+01,3.226156417912797991e+01,-8.149590072183732659e+00
7.326955945989528374e-01,1.226581209611000745e+01,-2.336293260557717488e+01,-1.418818732909673130e+01,5.542774479300069945e-01,-1.038542579236432495e+01,3.234495594026101628e+01,-8.229175926679543451e+00
7.332033531537683890e-01,1.233887484392267631e+01,-2.340688326797378593e+01,-1.418235895241611644e+01,5.122360661670950499e-01,-1.043384183720774772e+01,3.242778093135209616e+01,-8.308935400906579005e+00
7.337111117085839407e-01,1.241192067289998668e+01,-2.345139879230706015e+01,-1.417596847245799552e+01,4.701242605548437425e-01,-1.048203822032253818e+01,3.251004139030364826e+01,-8.388858987019915503e+00
7.342188702633997144e-01,1.248495269291826482e+01,-2.349647490629887514e+01,-1.416901969822803764e+01,4.279373127978836622e-01,-1.053001112839293718e+01,3.259173963780325778e+01,-8.468937112474465678e+00
7.347266288182152660e-01,1.255797398924871544e+01,-2.354210712474212031e+01,-1.416151660277200719e+01,3.856705214460443565e-01,-1.057775681649272492e+01,3.267287807479567618e+01,-8.549160143174660220e+00
7.352343873730309287e-01,1.263098762018990939e+01,-2.358829075083180271e+01,-1.415346332216589964e+01,3.433192048107829297e-01,-1.062527160840302720e+01,3.275345917996221345e+01,-8.629518386620093295e+00
7.357421459278465914e-01,1.270399661470384345e+01,-2.363502087749214553e+01,-1.414486415450699219e+01,3.008787038734379027e-01,-1.067255189693306683e+01,3.283348550720674552e+01,-8.710002095046483817e+00
7.362499044826621430e-01,1.277700397005627941e+01,-2.368229238870000586e+01,-1.413572355890580745e+01,2.583443851850101836e-01,-1.071959414424429369e+01,3.291295968314882003e+01,-8.790601468562586618e+00
7.367576630374778057e-01,1.285001264946119903e+01,-2.373009996080457640e+01,-1.412604615447891732e+01,2.157116437575145040e-01,-1.076639488217779927e+01,3.299188440462401672e+01,-8.871306658282884783e+00
7.372654215922934684e-01,1.292302557972901944e+01,-2.377843806384320757e+01,-1.411583671934270967e+01,1.729759059471085159e-01,-1.081295071258480078e+01,3.307026243619089456e+01,-8.952107769455665220e+00
7.377731801471091311e-01,1.299604564891911274e+01,-2.382730096285351706e+01,-1.410510018960799705e+01,1.301326323287187448e-01,-1.085925830766050026e+01,3.314809660764532140e+01,-9.032994864587145400e+00
7.382809387019246827e-01,1.306907570399621754e+01,-2.387668271918173701e+01,-1.409384165837555081e+01,8.717732056233647164e-02,-1.090531441028114124e+01,3.322538981154161064e+01,-9.113957966561102353e+00
7.387886972567403454e-01,1.314211854849096284e+01,-2.392657719178728826e+01,-1.408206637473251099e+01,4.410550825092987570e-02,-1.095111583434428759e+01,3.330214500072072070e+01,-9.194987061754336111e+00
7.392964558115560081e-01,1.321517694016433886e+01,-2.397697803854353893e+01,-1.406977974274970578e+01,9.127757900362909460e-04,-1.099665946511230530e+01,3.337836518584547463e+01,-9.276072103147690484e+00
7.398042143663715597e-01,1.328825358867630335e+01,-2.402787871753485049e+01,-1.405698732047986255e+01,-4.240525079110611661e-02,-1.104194225955915698e+01,3.345405343294272882e+01,-9.357203013432902949e+00
7.403119729211872224e-01,1.336135115325843437e+01,-2.407927248834981526e+01,-1.404369481895669836e+01,-8.585289699678071151e-02,-1.108696124672040462e+01,3.352921286095267561e+01,-9.438369688115221479e+00
7.408197314760028851e-01,1.343447224039040044e+01,-2.413115241337071737e+01,-1.402990810119493403e+01,-1.294344370402673305e-01,-1.113171352804632797e+01,3.360384663928489601e+01,-9.519561998611422382e+00
7.413274900308184368e-01,1.350761940148083440e+01,-2.418351135905930605e+01,-1.401563318119118939e+01,-1.731540910279066592e-01,-1.117619627775852820e+01,3.367795798538183760e+01,-9.600769795343968127e+00
7.418352485856342104e-01,1.358079513055194631e+01,-2.423634199723863603e+01,-1.400087622292573819e+01,-2.170160221513639798e-01,-1.122040674320950160e+01,3.375155016228883653e+01,-9.681982910830546629e+00
7.423430071404497621e-01,1.365400186192822751e+01,-2.428963680637127354e+01,-1.398564353936524718e+01,-2.610243338882944908e-01,-1.126434224524558481e+01,3.382462647623144392e+01,-9.763191162769370379e+00
7.428507656952653138e-01,1.372724196736875690e+01,-2.434338807133445570e+01,-1.396994159259349644e+01,-3.051830666284945925e-01,-1.130800017926926415e+01,3.389719027448750666e+01,-9.844384357053876045e+00
7.433585242500810875e-01,1.380051765867357716e+01,-2.439758764297719651e+01,-1.395377717504714177e+01,-3.494960945434016919e-01,-1.135137812893231768e+01,3.396924498539395643e+01,-9.925552285026780552e+00
7.438662828048966391e-01,1.387383113878317431e+01,-2.445222737851632644e+01,-1.393715707943366411e+01,-3.939672790214524545e-01,-1.139447366510628079e+01,3.404079402246428288e+01,-1.000668475717971617e+01
7.443740413597121908e-01,1.394718462237107381e+01,-2.450729916825226340e+01,-1.392008807703674833e+01,-4.386004938931987174e-01,-1.143728433126007893e+01,3.411184078835767508e+01,-1.008777159336382034e+01
7.448817999145278534e-01,1.402058024805383951e+01,-2.456279470074387916e+01,-1.390257709390778729e+01,-4.833995346279466032e-01,-1.147980775279864218e+01,3.418238872015744079e+01,-1.016880261249292161e+01
7.453895584693435161e-01,1.409402007659543266e+01,-2.461870546754514422e+01,-1.388463120734351719e+01,-5.283681158470974193e-01,-1.152204163602248421e+01,3.425244128564021651e+01,-1.024976763660184531e+01
7.458973170241591788e-01,1.416750608913288723e+01,-2.467502276790074589e+01,-1.386625764238761249e+01,-5.735098688738378137e-01,-1.156398376710017217e+01,3.432200197958562171e+01,-1.033065649486512072e+01
7.464050755789747305e-01,1.424104018542314698e+01,-2.473173771340059446e+01,-1.384746376835616921e+01,-6.188283393190778803e-01,-1.160563201105361131e+01,3.439107432012620080e+01,-1.041145902757593866e+01
7.469128341337903931e-01,1.431462418211126320e+01,-2.478884123259317462e+01,-1.382825709538714776e+01,-6.643269847037549525e-01,-1.164698431075624718e+01,3.445966184513778074e+01,-1.049216509008551057e+01
7.474205926886060558e-01,1.438825981101967066e+01,-2.484632407555781342e+01,-1.380864527101381434e+01,-7.100091721173358295e-01,-1.168803868594401507e+01,3.452776810867015911e+01,-1.057276455670263715e+01
7.479283512434216075e-01,1.446194871745889188e+01,-2.490417681843583253e+01,-1.378863607676205660e+01,-7.558781759127216615e-01,-1.172879323223928161e+01,3.459539667741825042e+01,-1.065324732455369805e+01
7.484361097982372701e-01,1.453569245855946335e+01,-2.496238986792070591e+01,-1.376823742477166945e+01,-8.019371754374510219e-01,-1.176924612018762417e+01,3.466255112723363396e+01,-1.073360331740303586e+01
7.489438683530529328e-01,1.460949250162497925e+01,-2.502095346570692058e+01,-1.374745735444158967e+01,-8.481892528011101273e-01,-1.180939559430732722e+01,3.472923503967631120e+01,-1.081382248943342717e+01
7.494516269078684845e-01,1.468335022250655086e+01,-2.507985769289789246e+01,-1.372630402909906167e+01,-8.946373906791500463e-01,-1.184923997215192948e+01,3.479545199860702809e+01,-1.089389482898713446e+01
7.499593854626842582e-01,1.475726690399851648e+01,-2.513909247437275596e+01,-1.370478573269273070e+01,-9.412844701530043157e-01,-1.188877764338556986e+01,3.486120558681997039e+01,-1.097381036226722983e+01
7.504671440174998098e-01,1.483124373425517817e+01,-2.519864758311189235e+01,-1.368291086650975608e+01,-9.881332685863654097e-01,-1.192800706887106621e+01,3.492649938271562604e+01,-1.105355915699902880e+01
7.509749025723153615e-01,1.490528180522915846e+01,-2.525851264448167299e+01,-1.366068794591674518e+01,-1.035186457538008753e+00,-1.196692677977110186e+01,3.499133695701438285e+01,-1.113313132605222933e+01
7.514826611271311352e-01,1.497938211113072171e+01,-2.531867714047778861e+01,-1.363812559712470929e+01,-1.082446600710718299e+00,-1.200553537666205806e+01,3.505572186951016533e+01,-1.121251703102310415e+01
7.519904196819466868e-01,1.505354554690836011e+01,-2.537913041392756952e+01,-1.361523255397798771e+01,-1.129916151936528834e+00,-1.204383152866073559e+01,3.511965766586461513e+01,-1.129170648577695069e+01
7.524981782367622385e-01,1.512777290675088260e+01,-2.543986167265133957e+01,-1.359201765476702484e+01,-1.177597453198440114e+00,-1.208181397256410605e+01,3.518314787444169411e+01,-1.137068995995127274e+01
7.530059367915780122e-01,1.520206488261053757e+01,-2.550085999358253375e+01,-1.356848983906514761e+01,-1.225492732688266528e+00,-1.211948151200172852e+01,3.524619600318261803e+01,-1.144945778241886991e+01
7.535136953463935638e-01,1.527642206274727243e+01,-2.556211432684660068e+01,-1.354465814458932194e+01,-1.273604102900774082e+00,-1.215683301660105897e+01,3.530880553652103515e+01,-1.152800034471135326e+01
7.540214539012092265e-01,1.535084493029471986e+01,-2.562361349979915914e+01,-1.352053170408473370e+01,-1.321933558764326611e+00,-1.219386742116578226e+01,3.537097993233887649e+01,-1.160630810440324190e+01
7.545292124560248892e-01,1.542533386184686073e+01,-2.568534622102266951e+01,-1.349611974223345356e+01,-1.370482975807581383e+00,-1.223058372486675438e+01,3.543272261896231612e+01,-1.168437158845603996e+01
7.550369710108404409e-01,1.549988912606637292e+01,-2.574730108428222408e+01,-1.347143157258694224e+01,-1.419254108362656197e+00,-1.226698099044602230e+01,3.549403699219827502e+01,-1.176218139652284478e+01
7.555447295656561035e-01,1.557451088231405301e+01,-2.580946657244017572e+01,-1.344647659452252419e+01,-1.468248587804566574e+00,-1.230305834343359805e+01,3.555492641241125540e+01,-1.183972820421328720e+01
7.560524881204716552e-01,1.564919917929943871e+01,-2.587183106132964383e+01,-1.342126429022384926e+01,-1.517467920826882199e+00,-1.233881497137707051e+01,3.561539420164048408e+01,-1.191700276631864419e+01
7.565602466752873179e-01,1.572395395375287031e+01,-2.593438282358697933e+01,-1.339580422168522311e+01,-1.566913487753837986e+00,-1.237425012308419170e+01,3.567544364075765628e+01,-1.199399591999752168e+01
7.570680052301029805e-01,1.579877502911861953e+01,-2.599711003244303953e+01,-1.337010602773994350e+01,-1.616586540888583334e+00,-1.240936310787818186e+01,3.573507796666469005e+01,-1.207069858792158179e+01
7.575757637849185322e-01,1.587366211426935259e+01,-2.606000076547339717e+01,-1.334417942111254263e+01,-1.666488202897850934e+00,-1.244415329486599830e+01,3.579430036953230854e+01,-1.214710178138182073e+01
7.580835223397343059e-01,1.594861480224193073e+01,-2.612304300830753334e+01,-1.331803418549497842e+01,-1.716619465232930075e+00,-1.247862011221945266e+01,3.585311399007866129e+01,-1.222319660335515756e+01
7.585912808945498575e-01,1.602363256899421984e+01,-2.618622465829672663e+01,-1.329168017264679946e+01,-1.766981186586799035e+00,-1.251276304646909843e+01,3.591152191688839679e+01,-1.229897425153112778e+01
7.590990394493654092e-01,1.609871477218350577e+01,-2.624953352814110374e+01,-1.326512729951919312e+01,-1.817574091387793800e+00,-1.254658164181112667e+01,3.596952718377235669e+01,-1.237442602129925717e+01
7.596067980041811829e-01,1.617386064996583528e+01,-2.631295734947534015e+01,-1.323838554540301260e+01,-1.868398768329385895e+00,-1.258007549942701253e+01,3.602713276716723101e+01,-1.244954330869648018e+01
7.601145565589967346e-01,1.624906931981671576e+01,-2.637648377641334108e+01,-1.321146494910079205e+01,-1.919455668936289605e+00,-1.261324427681601001e+01,3.608434158357593446e+01,-1.252431761331489568e+01
7.606223151138123972e-01,1.632433977737327524e+01,-2.644010038905200588e+01,-1.318437560612257897e+01,-1.970745106167030247e+00,-1.264608768714062847e+01,3.614115648704829198e+01,-1.259874054117016229e+01
7.611300736686280599e-01,1.639967089529734423e+01,-2.650379469693352164e+01,-1.315712766590585758e+01,-2.022267253052598246e+00,-1.267860549858484553e+01,3.619758026670200479e+01,-1.267280380752979063e+01
7.616378322234436116e-01,1.647506142215993918e+01,-2.656755414246685731e+01,-1.312973132905931806e+01,-2.074022141371516970e+00,-1.271079753372520038e+01,3.625361564428399674e+01,-1.274649923970202536e+01
7.621455907782592742e-01,1.655050998134715812e+01,-2.663136610430809981e+01,-1.310219684463056744e+01,-2.126009660361286802e+00,-1.274266366891485092e+01,3.630926527177238228e+01,-1.281981877978509843e+01
7.626533493330749369e-01,1.662601506998701595e+01,-2.669521790069955003e+01,-1.307453450739784628e+01,-2.178229555465959422e+00,-1.277420383368034784e+01,3.636453172901847353e+01,-1.289275448737657825e+01
7.631611078878904886e-01,1.670157505789779506e+01,-2.675909679276783848e+01,-1.304675465518564792e+01,-2.230681427120137172e+00,-1.280541801013136904e+01,3.641941752142937361e+01,-1.296529854224324119e+01
7.636688664427061513e-01,1.677718818655749189e+01,-2.682298998778095012e+01,-1.301886766620427061e+01,-2.283364729569250073e+00,-1.283630623238326152e+01,3.647392507769097847e+01,-1.303744324695120405e+01
7.641766249975218139e-01,1.685285256809467214e+01,-2.688688464236406261e+01,-1.299088395641332738e+01,-2.336278769726159776e+00,-1.286686858599249028e+01,3.652805674753121679e+01,-1.310918102945644925e+01
7.646843835523374766e-01,1.692856618430035098e+01,-2.695076786567431526e+01,-1.296281397690920656e+01,-2.389422706063966118e+00,-1.289710520740488242e+01,3.658181479952374815e+01,-1.318050444565546897e+01
7.651921421071530283e-01,1.700432688566133876e+01,-2.701462672253448716e+01,-1.293466821133649169e+01,-2.442795547545219215e+00,-1.292701628341679942e+01,3.663520141893208404e+01,-1.325140618189652031e+01
7.656999006619686909e-01,1.708013239041485321e+01,-2.707844823652565580e+01,-1.290645717332320785e+01,-2.496396152587491812e+00,-1.295660205064916504e+01,3.668821870559403919e+01,-1.332187905745111145e+01
7.662076592167843536e-01,1.715598028362407135e+01,-2.714221939303849140e+01,-1.287819140394022988e+01,-2.550223228065006342e+00,-1.298586279503425445e+01,3.674086867184652050e+01,-1.339191602694559435e+01
7.667154177715999053e-01,1.723186801627535303e+01,-2.720592714228378028e+01,-1.284988146918439966e+01,-2.604275328346841167e+00,-1.301479885131549352e+01,3.679315324049080260e+01,-1.346151018275344668e+01
7.672231763264155679e-01,1.730779290439642892e+01,-2.726955840226159467e+01,-1.282153795748575043e+01,-2.658550854371287464e+00,-1.304341060255999096e+01,3.684507424279809129e+01,-1.353065475734762479e+01
7.677309348812312306e-01,1.738375212819602211e+01,-2.733310006168952100e+01,-1.279317147723859094e+01,-2.713048052756569462e+00,-1.307169847968404319e+01,3.689663341655557360e+01,-1.359934312561337677e+01
7.682386934360467823e-01,1.745974273122451947e+01,-2.739653898288965195e+01,-1.276479265435654398e+01,-2.767765014947814350e+00,-1.309966296099137217e+01,3.694783240415268466e+01,-1.366756880712126865e+01
7.687464519908624450e-01,1.753576161955620449e+01,-2.745986200463464044e+01,-1.273641212985156379e+01,-2.822699676400433955e+00,-1.312730457172438214e+01,3.699867275070798200e+01,-1.373532546836074708e+01
7.692542105456781076e-01,1.761180556099222372e+01,-2.752305594495232199e+01,-1.270804055743689887e+01,-2.877849815799534028e+00,-1.315462388362804624e+01,3.704915590223608746e+01,-1.380260692493357588e+01
7.697619691004936593e-01,1.768787118428557648e+01,-2.758610760388979344e+01,-1.267968860115388630e+01,-2.933213054316111901e+00,-1.318162151452696484e+01,3.709928320385539990e+01,-1.386940714370833305e+01
7.702697276553093220e-01,1.776395497838652560e+01,-2.764900376623575085e+01,-1.265136693302288329e+01,-2.988786854899001089e+00,-1.320829812791497382e+01,3.714905589803581876e+01,-1.393572024493443173e+01
7.707774862101249846e-01,1.784005329171006338e+01,-2.771173120420235136e+01,-1.262308623071787039e+01,-3.044568521603681965e+00,-1.323465443255789253e+01,3.719847512288724545e+01,-1.400154050431724251e+01
7.712852447649405363e-01,1.791616233142362091e+01,-2.777427668006514594e+01,-1.259485717526541926e+01,-3.100555198956649328e+00,-1.326069118210875963e+01,3.724754191048779006e+01,-1.406686235505256377e+01
7.717930033197561990e-01,1.799227816275750058e+01,-2.783662694876318611e+01,-1.256669044876699459e+01,-3.156743871357201137e+00,-1.328640917473655492e+01,3.729625718525348788e+01,-1.413168038982289332e+01
7.723007618745718617e-01,1.806839670833476319e+01,-2.789876876045638809e+01,-1.253859673214590309e+01,-3.213131362514129119e+00,-1.331180925276690807e+01,3.734462176234698205e+01,-1.419598936275212964e+01
7.728085204293875243e-01,1.814451369180249785e+01,-2.796068901962308928e+01,-1.251058660071823248e+01,-3.269714242028395557e+00,-1.333689225955111191e+01,3.739263622208873272e+01,-1.425978432038275479e+01
7.733162789842030760e-01,1.822062463630323492e+01,-2.802237511073465726e+01,-1.248267030248196008e+01,-3.326488782889610363e+00,-1.336165892699272106e+01,3.744030075451145478e+01,-1.432306075185215022e+01
7.738240375390187387e-01,1.829672521277955255e+01,-2.808381398454418232e+01,-1.245485835237179373e+01,-3.383451534101658886e+00,-1.338611012071105222e+01,3.748761590407889344e+01,-1.438581381184551411e+01
7.743317960938344013e-01,1.837281096168380046e+01,-2.814499257534442123e+01,-1.242716126916366015e+01,-3.440598903203590631e+00,-1.341024675346639405e+01,3.753458212319142717e+01,-1.444803879889833809e+01
7.748395546486499530e-01,1.844887727096893570e+01,-2.820589785582278708e+01,-1.239958953922588591e+01,-3.497927121169946307e+00,-1.343406977107357392e+01,3.758119972670014874e+01,-1.450973120327052612e+01
7.753473132034656157e-01,1.852491937815998213e+01,-2.826651684076109916e+01,-1.237215361321647045e+01,-3.555432245372154743e+00,-1.345758015107006500e+01,3.762746889220466784e+01,-1.457088670657582163e+01
7.758550717582812783e-01,1.860093237241795805e+01,-2.832683659069735427e+01,-1.234486390280877188e+01,-3.613110162528146319e+00,-1.348077890140097956e+01,3.767338966036427195e+01,-1.463150118140138645e+01
7.763628303130968300e-01,1.867691119659640009e+01,-2.838684421554951598e+01,-1.231773077744545120e+01,-3.670956591640516464e+00,-1.350366705912096954e+01,3.771896193522250940e+01,-1.469157069091775547e+01
7.768705888679126037e-01,1.875285064929040146e+01,-2.844652687820137160e+01,-1.229076456112068527e+01,-3.728967086923046903e+00,-1.352624568911297231e+01,3.776418548454510926e+01,-1.475109148847904095e+01
7.773783474227281554e-01,1.882874538687795507e+01,-2.850587179805011573e+01,-1.226397552919079459e+01,-3.787137040715433667e+00,-1.354851588282379637e+01,3.780905994017116001e+01,-1.481006001721319087e+01
7.778861059775437070e-01,1.890458992555416629e+01,-2.856486625451630346e+01,-1.223737390521307589e+01,-3.845461686386705491e+00,-1.357047875701666761e+01,3.785358479837781687e+01,-1.486847290960282031e+01
7.783938645323594807e-01,1.898037864335766756e+01,-2.862349759051552311e+01,-1.221096985781302635e+01,-3.903936101226784583e+00,-1.359213545254059419e+01,3.789775942025820399e+01,-1.492632698705603822e+01
7.789016230871750324e-01,1.905610578218957940e+01,-2.868175321589203008e+01,-1.218477349757986694e+01,-3.962555209326419359e+00,-1.361348713311653569e+01,3.794158303211266769e+01,-1.498361925946753459e+01
7.794093816419906950e-01,1.913176544982521676e+01,-2.873962061081466146e+01,-1.215879487399031511e+01,-4.021313784445757378e+00,-1.363453498414062359e+01,3.798505472585360820e+01,-1.504034692477014623e+01
7.799171401968062467e-01,1.920735162191796519e+01,-2.879708732913435654e+01,-1.213304397236078103e+01,-4.080206452870970502e+00,-1.365528021150407589e+01,3.802817345942331428e+01,-1.509650736847637553e+01
7.804248987516219094e-01,1.928285814399599829e+01,-2.885414100170406826e+01,-1.210753071082775634e+01,-4.139227696259540679e+00,-1.367572404043008838e+01,3.807093805722549007e+01,-1.515209816321040037e+01
7.809326573064375721e-01,1.935827873345121120e+01,-2.891076933966029472e+01,-1.208226493735661933e+01,-4.198371854473718301e+00,-1.369586771432755690e+01,3.811334721056984165e+01,-1.520711706823016307e+01
7.814404158612531237e-01,1.943360698152081767e+01,-2.896696013766683819e+01,-1.205725642677868592e+01,-4.257633128402494194e+00,-1.371571249366168743e+01,3.815539947813026345e+01,-1.526156202893980129e+01
7.819481744160687864e-01,1.950883635526154336e+01,-2.902270127712052528e+01,-1.203251487785658291e+01,-4.317005582771955119e+00,-1.373525965484149580e+01,3.819709328641623358e+01,-1.531543117639235696e+01
7.824559329708844491e-01,1.958396019951607769e+01,-2.907798072931879219e+01,-1.200804991037798253e+01,-4.376483148943903778e+00,-1.375451048912412411e+01,3.823842693025757455e+01,-1.536872282678262103e+01
7.829636915257000007e-01,1.965897173887221427e+01,-2.913278655858939459e+01,-1.198387106227759347e+01,-4.436059627702987562e+00,-1.377346630153609652e+01,3.827939857330259343e+01,-1.542143548093031846e+01
7.834714500805157744e-01,1.973386407961457323e+01,-2.918710692538209273e+01,-1.195998778678744401e+01,-4.495728692032209928e+00,-1.379212840981142740e+01,3.832000624852963711e+01,-1.547356782375357298e+01
7.839792086353313261e-01,1.980863021166850757e+01,-2.924093008932218751e+01,-1.193640944961561345e+01,-4.555483889876635217e+00,-1.381049814334653725e+01,3.836024785877182097e+01,-1.552511872373243662e+01
7.844869671901468777e-01,1.988326301053695033e+01,-2.929424441222632325e+01,-1.191314532615308330e+01,-4.615318646895804733e+00,-1.382857684217219685e+01,3.840012117725534324e+01,-1.557608723236299220e+01
7.849947257449626514e-01,1.995775523922944927e+01,-2.934703836107996366e+01,-1.189020459870903856e+01,-4.675226269204255658e+00,-1.384636585594215319e+01,3.843962384815096556e+01,-1.562647258360138380e+01
7.855024842997782031e-01,2.003209955018373023e+01,-2.939930051097703512e+01,-1.186759635377447175e+01,-4.735199946100457247e+00,-1.386386654293875687e+01,3.847875338713888738e+01,-1.567627419329823013e+01
7.860102428545937547e-01,2.010628848718004846e+01,-2.945101954802160904e+01,-1.184532957931401143e+01,-4.795232752784340136e+00,-1.388108026909545600e+01,3.851750718198710643e+01,-1.572549165862335840e+01
7.865180014094095284e-01,2.018031448724773469e+01,-2.950218427219144957e+01,-1.182341316208614757e+01,-4.855317653062990679e+00,-1.389800840703610163e+01,3.855588249314292426e+01,-1.577412475748072218e+01
7.870257599642250801e-01,2.025416988256431239e+01,-2.955278360016353290e+01,-1.180185588499178628e+01,-4.915447502044724359e+00,-1.391465233513115329e+01,3.859387645433795200e+01,-1.582217344791346036e+01
7.875335185190407428e-01,2.032784690234732494e+01,-2.960280656810178002e+01,-1.178066642445098466e+01,-4.975615048821770081e+00,-1.393101343657080271e+01,3.863148607320642469e+01,-1.586963786749945449e+01
7.880412770738564054e-01,2.040133767473844273e+01,-2.965224233440651602e+01,-1.175985334780816061e+01,-5.035812939141070643e+00,-1.394709309845488754e+01,3.866870823191684536e+01,-1.591651833273691174e+01
7.885490356286719571e-01,2.047463422868013083e+01,-2.970108018242601133e+01,-1.173942511076553608e+01,-5.096033718063605278e+00,-1.396289271089976225e+01,3.870553968781702281e+01,-1.596281533842027578e+01
7.890567941834876198e-01,2.054772849578498750e+01,-2.974930952313012966e+01,-1.171939005484484753e+01,-5.156269832612130344e+00,-1.397841366616197867e+01,3.874197707409248892e+01,-1.600852955700647939e+01
7.895645527383032825e-01,2.062061231219734836e+01,-2.979691989774582339e+01,-1.169975640487748336e+01,-5.216513634407173861e+00,-1.399365735777887387e+01,3.877801690043812499e+01,-1.605366183797128343e+01
7.900723112931188341e-01,2.069327742044749030e+01,-2.984390098035459005e+01,-1.168053226652285304e+01,-5.276757382291475729e+00,-1.400862517972600330e+01,3.881365555374327414e+01,-1.609821320715592918e+01
7.905800698479344968e-01,2.076571547129854878e+01,-2.989024258045213855e+01,-1.166172562381504996e+01,-5.336993244942927817e+00,-1.402331852559150249e+01,3.884888929879027586e+01,-1.614218486610417358e+01
7.910878284027501595e-01,2.083791802558558359e+01,-2.993593464546983896e+01,-1.164334433673791658e+01,-5.397213303475678181e+00,-1.403773878776725326e+01,3.888371427896614563e+01,-1.618557819138936082e+01
7.915955869575658221e-01,2.090987655604736517e+01,-2.998096726325812966e+01,-1.162539613882835177e+01,-5.457409554029741372e+00,-1.405188735665695710e+01,3.891812651698766246e+01,-1.622839473393185017e+01
7.921033455123813738e-01,2.098158244915069659e+01,-3.002533066453215937e+01,-1.160788863480795108e+01,-5.517573910349025113e+00,-1.406576561990108054e+01,3.895212191563999937e+01,-1.627063621830671991e+01
7.926111040671969254e-01,2.105302700690722872e+01,-3.006901522527925152e+01,-1.159082929824294617e+01,-5.577698206347719179e+00,-1.407937496161869184e+01,3.898569625852850606e+01,-1.631230454204171920e+01
7.931188626220126991e-01,2.112420144868263350e+01,-3.011201146912829785e+01,-1.157422546923246642e+01,-5.637774198664970093e+00,-1.409271676166612863e+01,3.901884521084389235e+01,-1.635340177490536462e+01
7.936266211768282508e-01,2.119509691299835907e+01,-3.015431006968125160e+01,-1.155808435212516194e+01,-5.697793569207989073e+00,-1.410579239491255343e+01,3.905156432014074142e+01,-1.639393015818538757e+01
7.941343797316438025e-01,2.126570445932613751e+01,-3.019590185280663874e+01,-1.154241301326403502e+01,-5.757747927683702471e+00,-1.411860323053242361e+01,3.908384901712953052e+01,-1.643389210395744726e+01
7.946421382864595762e-01,2.133601506987468355e+01,-3.023677779889504080e+01,-1.152721837875964717e+01,-5.817628814118587677e+00,-1.413115063131478166e+01,3.911569461648180379e+01,-1.647329019434408437e+01
7.951498968412751278e-01,2.140601965136886875e+01,-3.027692904507633287e+01,-1.151250723229171058e+01,-5.877427701366818802e+00,-1.414343595298941558e+01,3.914709631764873876e+01,-1.651212718076372354e+01
7.956576553960907905e-01,2.147570903682175114e+01,-3.031634688739932670e+01,-1.149828621293881170e+01,-5.937135997607124516e+00,-1.415546054356994432e+01,3.917804920569316351e+01,-1.655040598317028611e+01
7.961654139509064532e-01,2.154507398729895939e+01,-3.035502278297315826e+01,-1.148456181303659562e+01,-5.996745048827824220e+00,-1.416722574271376267e+01,3.920854825213499595e+01,-1.658812968928286224e+01
7.966731725057220048e-01,2.161410519367522909e+01,-3.039294835207056522e+01,-1.147134037606425139e+01,-6.056246141300054120e+00,-1.417873288109877983e+01,3.923858831580963624e+01,-1.662530155380543917e+01
7.971809310605376675e-01,2.168279327838416748e+01,-3.043011538019346318e+01,-1.145862809455922893e+01,-6.115630504039866189e+00,-1.418998327981716479e+01,3.926816414374022202e+01,-1.666192499763734602e+01
7.976886896153533302e-01,2.175112879715970138e+01,-3.046651582010019865e+01,-1.144643100806034042e+01,-6.174889311258153768e+00,-1.420097824978584633e+01,3.929727037202289353e+01,-1.669800360707345988e+01
7.981964481701689929e-01,2.181910224077079974e+01,-3.050214179379501545e+01,-1.143475500107914833e+01,-6.234013684799459831e+00,-1.421171909117395771e+01,3.932590152672553785e+01,-1.673354113299501833e+01
7.987042067249845445e-01,2.188670403674814935e+01,-3.053698559447937555e+01,-1.142360580109967927e+01,-6.292994696568764645e+00,-1.422220709284711226e+01,3.935405202479988418e+01,-1.676854149005047034e+01
7.992119652798002072e-01,2.195392455110372865e+01,-3.057103968846545783e+01,-1.141298897660638723e+01,-6.351823370947034419e+00,-1.423244353182861843e+01,3.938171617500699284e+01,-1.680300875582677733e+01
7.997197238346158699e-01,2.202075409004242346e+01,-3.060429671705128740e+01,-1.140290993514057938e+01,-6.410490687194697834e+00,-1.424242967277744576e+01,3.940888817885586803e+01,-1.683694717001066721e+01
8.002274823894314215e-01,2.208718290166673270e+01,-3.063674949835826666e+01,-1.139337392138496696e+01,-6.468987581843961721e+00,-1.425216676748320666e+01,3.943556213155579826e+01,-1.687036113354043110e+01
8.007352409442470842e-01,2.215320117767352315e+01,-3.066839102913044712e+01,-1.138438601527666982e+01,-6.527304951079216266e+00,-1.426165605437789630e+01,3.946173202298169258e+01,-1.690325520774785417e+01
8.012429994990627469e-01,2.221879905504353303e+01,-3.069921448649585471e+01,-1.137595113014847392e+01,-6.585433653105965845e+00,-1.427089875806457542e+01,3.948739173865306640e+01,-1.693563411349033032e+01
8.017507580538782985e-01,2.228396661772319476e+01,-3.072921322968984015e+01,-1.136807401089839153e+01,-6.643364510508021681e+00,-1.427989608886291784e+01,3.951253506072608701e+01,-1.696750273027338096e+01
8.022585166086940722e-01,2.234869389829929176e+01,-3.075838080174034062e+01,-1.136075923218757389e+01,-6.701088312593265428e+00,-1.428864924237159073e+01,3.953715566899927580e+01,-1.699886609536328308e+01
8.027662751635096239e-01,2.241297089297487588e+01,-3.078671093286348182e+01,-1.135401119394355796e+01,-6.758595835859094514e+00,-1.429715939566174043e+01,3.956124715286415494e+01,-1.702972938992517271e+01
8.032740337183251755e-01,2.247678788637403002e+01,-3.081419754077328221e+01,-1.134783408768802815e+01,-6.815878283616607192e+00,-1.430542763894515090e+01,3.958480329848521251e+01,-1.706009760280796073e+01
8.037817922731409492e-01,2.254013506111785858e+01,-3.084083461734507736e+01,-1.134223202472974279e+01,-6.872926749650175360e+00,-1.431345509551349870e+01,3.960781779773059696e+01,-1.708997588176878679e+01
8.042895508279565009e-01,2.260300246198579543e+01,-3.086661632000118161e+01,-1.133720896826079283e+01,-6.929732175469324851e+00,-1.432124289984336940e+01,3.963028417341575960e+01,-1.711936961349387687e+01
8.047973093827720525e-01,2.266538010998626618e+01,-3.089153700134352221e+01,-1.133276869825189870e+01,-6.986285506649681842e+00,-1.432879216427436297e+01,3.965219586638965410e+01,-1.714828431941012710e+01
8.053050679375877152e-01,2.272725800618987790e+01,-3.091559120788088677e+01,-1.132891481172462100e+01,-7.042577697912100199e+00,-1.433610397910090484e+01,3.967354623986405215e+01,-1.717672565117536365e+01
8.058128264924033779e-01,2.278862613553881644e+01,-3.093877367877507467e+01,-1.132565072301675357e+01,-7.098599718156828331e+00,-1.434317941266036911e+01,3.969432858370918638e+01,-1.720469938620065165e+01
8.063205850472190406e-01,2.284947447063242265e+01,-3.096107934460609101e+01,-1.132297966404085443e+01,-7.154342555452659624e+00,-1.435001951141736676e+01,3.971453611871546485e+01,-1.723221142320482357e+01
8.068283436020345922e-01,2.290979297548877724e+01,-3.098250332615634051e+01,-1.132090468453590759e+01,-7.209797221980987381e+00,-1.435662530004431225e+01,3.973416200082147753e+01,-1.725926777780102128e+01
8.073361021568502549e-01,2.296957160928255348e+01,-3.100304093321381060e+01,-1.131942865231226314e+01,-7.264954758934893064e+00,-1.436299778149820661e+01,3.975319932530832290e+01,-1.728587457811537931e+01
8.078438607116659176e-01,2.302880033005885352e+01,-3.102268766339420480e+01,-1.131855425348959976e+01,-7.319806241373058242e+00,-1.436913793709364207e+01,3.977164113095997777e+01,-1.731203806043782478e+01
8.083516192664814692e-01,2.308746909842322736e+01,-3.104143920098209009e+01,-1.131828399272817620e+01,-7.374342783028743575e+00,-1.437504672657207472e+01,3.978948040418988086e+01,-1.733776456490492279e+01
8.088593778212971319e-01,2.314556788120785313e+01,-3.105929141579104424e+01,-1.131862019345313009e+01,-7.428555541073715851e+00,-1.438072508816729922e+01,3.980671008313386494e+01,-1.736306053121490933e+01
8.093671363761127946e-01,2.320308665511376844e+01,-3.107624036204276763e+01,-1.131956499807205141e+01,-7.482435720837037785e+00,-1.438617393866715588e+01,3.982332306170927438e+01,-1.738793249437478039e+01
8.098748949309283462e-01,2.326001541032922049e+01,-3.109228227726518767e+01,-1.132112036818564604e+01,-7.535974580478906226e+00,-1.439139417347148608e+01,3.983931219364007603e+01,-1.741238708047945849e+01
8.103826534857441199e-01,2.331634415412429817e+01,-3.110741358120960953e+01,-1.132328808479159044e+01,-7.589163435619450837e+00,-1.439638666664634670e+01,3.985467029644855330e+01,-1.743643100252317524e+01
8.108904120405596716e-01,2.337206291442136319e+01,-3.112163087478671386e+01,-1.132606974848154202e+01,-7.641993663922338698e+00,-1.440115227097436268e+01,3.986939015541285158e+01,-1.746007105624276079e+01
8.113981705953752233e-01,2.342716174334200119e+01,-3.113493093902172859e+01,-1.132946677963133197e+01,-7.694456709633577418e+00,-1.440569181800144349e+01,3.988346452749104287e+01,-1.748331411599329499e+01
8.119059291501909970e-01,2.348163072072981095e+01,-3.114731073402845141e+01,-1.133348041858429056e+01,-7.746544088075085988e+00,-1.441000611807962883e+01,3.989688614521111276e+01,-1.750616713065563346e+01
8.124136877050065486e-01,2.353545995764934062e+01,-3.115876739800228989e+01,-1.133811172582777793e+01,-7.798247390093187903e+00,-1.441409596040621466e+01,3.990964772052740273e+01,-1.752863711957615322e+01
8.129214462598221003e-01,2.358863959986131675e+01,-3.116929824623234779e+01,-1.134336158216281909e+01,-7.849558286462299250e+00,-1.441796211305910091e+01,3.992174194864314529e+01,-1.755073116853861492e+01
8.134292048146378740e-01,2.364115983127384624e+01,-3.117890077013244365e+01,-1.134923068886698871e+01,-7.900468532243336561e+00,-1.442160532302838405e+01,3.993316151179922002e+01,-1.757245642576806333e+01
8.139369633694534256e-01,2.369301087736970857e+01,-3.118757263629110099e+01,-1.135571956785035397e+01,-7.950969971097094913e+00,-1.442502631624415521e+01,3.994389908302911607e+01,-1.759382009796686930e+01
8.144447219242690883e-01,2.374418300860999054e+01,-3.119531168554060940e+01,-1.136282856180469558e+01,-8.001054539552800549e+00,-1.442822579760057877e+01,3.995394732988017950e+01,-1.761482944638287762e+01
8.149524804790847510e-01,2.379466654381355895e+01,-3.120211593204500033e+01,-1.137055783434579048e+01,-8.050714271231324659e+00,-1.443120445097614102e+01,3.996329891810097479e+01,-1.763549178290966779e+01
8.154602390339003026e-01,2.384445185351284024e+01,-3.120798356240701921e+01,-1.137890737014893716e+01,-8.099941301023543261e+00,-1.443396293925018448e+01,3.997194651529491694e+01,-1.765581446621888517e+01
8.159679975887159653e-01,2.389352936328574017e+01,-3.121291293479413653e+01,-1.138787697507758345e+01,-8.148727869223641562e+00,-1.443650190431566571e+01,3.997988279454008875e+01,-1.767580489792472420e+01
8.164757561435315170e-01,2.394188955706349020e+01,-3.121690257808350566e+01,-1.139746627630515441e+01,-8.197066325617230476e+00,-1.443882196708811527e+01,3.998710043797533586e+01,-1.769547051878045707e+01
8.169835146983472907e-01,2.398952298041489328e+01,-3.121995119102588845e+01,-1.140767472243007319e+01,-8.244949133524626106e+00,-1.444092372751087971e+01,3.999359214035244747e+01,-1.771481880490713579e+01
8.174912732531628423e-01,2.403642024380638631e+01,-3.122205764142864481e+01,-1.141850158358383993e+01,-8.292368873798848128e+00,-1.444280776455653736e+01,3.999935061255465740e+01,-1.773385726405432905e+01
8.179990318079783940e-01,2.408257202583854095e+01,-3.122322096535762626e+01,-1.142994595153240134e+01,-8.339318248778853970e+00,-1.444447463622462102e+01,4.000436858508133753e+01,-1.775259343189304673e+01
8.185067903627941677e-01,2.412796907645845224e+01,-3.122344036635812614e+01,-1.144200673977062976e+01,-8.385790086197463467e+00,-1.444592487953549487e+01,4.000863881149891199e+01,-1.777103486834067780e+01
8.190145489176097193e-01,2.417260222014827420e+01,-3.122271521469475175e+01,-1.145468268360989228e+01,-8.431777343044331019e+00,-1.444715901052052587e+01,4.001215407185782880e+01,-1.778918915391806621e+01
8.195223074724252710e-01,2.421646235909005895e+01,-3.122104504661038860e+01,-1.146797234025894952e+01,-8.477273109383995475e+00,-1.444817752420845913e+01,4.001490717607607905e+01,-1.780706388613876001e+01
8.200300660272410447e-01,2.425954047630652610e+01,-3.121842956360402965e+01,-1.148187408889787697e+01,-8.522270612128702183e+00,-1.444898089460803092e+01,4.001689096728858175e+01,-1.782466667593024923e+01
8.205378245820565963e-01,2.430182763877797925e+01,-3.121486863172764714e+01,-1.149638613074517934e+01,-8.566763218766245913e+00,-1.444956957468683179e+01,4.001809832516294563e+01,-1.784200514408740190e+01
8.210455831368722590e-01,2.434331500053547259e+01,-3.121036228090213172e+01,-1.151150648911813512e+01,-8.610744441042843533e+00,-1.444994399634635407e+01,4.001852216918148031e+01,-1.785908691775794921e+01
8.215533416916879217e-01,2.438399380572989728e+01,-3.120491070425206104e+01,-1.152723300948622054e+01,-8.654207938600787742e+00,-1.445010457039335172e+01,4.001815546188930739e+01,-1.787591962696009062e+01
8.220611002465034733e-01,2.442385539167742081e+01,-3.119851425745957485e+01,-1.154356335951776202e+01,-8.697147522571292200e+00,-1.445005168650734362e+01,4.001699121210874210e+01,-1.789251090113222986e+01
8.225688588013191360e-01,2.446289119188097771e+01,-3.119117345813724995e+01,-1.156049502911968929e+01,-8.739557159122153251e+00,-1.444978571320443628e+01,4.001502247811992419e+01,-1.790886836571481666e+01
8.230766173561347987e-01,2.450109273902756257e+01,-3.118288898521984365e+01,-1.157802533047054538e+01,-8.781430972960160730e+00,-1.444930699779729188e+01,4.001224237080758428e+01,-1.792499963876414526e+01
8.235843759109503504e-01,2.453845166796223864e+01,-3.117366167837515434e+01,-1.159615139804653339e+01,-8.822763250788973721e+00,-1.444861586635142814e+01,4.000864405677408797e+01,-1.794091232759855359e+01
8.240921344657660130e-01,2.457495971863778905e+01,-3.116349253743382164e+01,-1.161487018864085741e+01,-8.863548444721477182e+00,-1.444771262363765985e+01,4.000422076141860828e+01,-1.795661402547644059e+01
8.245998930205816757e-01,2.461060873904069624e+01,-3.115238272183806956e+01,-1.163417848137617483e+01,-8.903781175647344170e+00,-1.444659755308081728e+01,3.999896577198263259e+01,-1.797211230830654571e+01
8.251076515753973384e-01,2.464539068809325784e+01,-3.114033355010953841e+01,-1.165407287771012079e+01,-8.943456236555475058e+00,-1.444527091670472529e+01,3.999287244056161228e+01,-1.798741473139030589e+01
8.256154101302128900e-01,2.467929766550231463e+01,-3.112734639704549977e+01,-1.167454987916193332e+01,-8.982568624546189540e+00,-1.444373298239933767e+01,3.998593425897021092e+01,-1.800252875015539189e+01
8.261231686850285527e-01,2.471232191243242227e+01,-3.111342268683103285e+01,-1.169560589325814526e+01,-9.021113539426739436e+00,-1.444198402585307051e+01,3.997814486224361019e+01,-1.801746171608129643e+01
8.266309272398442154e-01,2.474445576269543423e+01,-3.109856409333476535e+01,-1.171723708059687574e+01,-9.059086332673567554e+00,-1.444002427674438316e+01,3.996949789176331791e+01,-1.803222102149066330e+01
8.271386857946597670e-01,2.477569167680216822e+01,-3.108277242875525914e+01,-1.173943943853608474e+01,-9.096482545053167001e+00,-1.443785394814030809e+01,3.995998707810256434e+01,-1.804681401197321122e+01
8.276464443494754297e-01,2.480602224494389674e+01,-3.106604964003603087e+01,-1.176220880374572353e+01,-9.133297909531036041e+00,-1.443547323730479626e+01,3.994960624543138294e+01,-1.806124798157766520e+01
8.281542029042910924e-01,2.483544018969034894e+01,-3.104839780632440949e+01,-1.178554085397311901e+01,-9.169528353864567549e+00,-1.443288232622717437e+01,3.993834931517738340e+01,-1.807553016878671670e+01
8.286619614591066441e-01,2.486393836868831997e+01,-3.102981913643763079e+01,-1.180943110980633293e+01,-9.205170003188420935e+00,-1.443008138214667646e+01,3.992621030968092555e+01,-1.808966775249406567e+01
8.291697200139223067e-01,2.489150977736055737e+01,-3.101031596633627174e+01,-1.183387493643539301e+01,-9.240219182592266378e+00,-1.442707055807315619e+01,3.991318335584486476e+01,-1.810366784798364392e+01
8.296774785687379694e-01,2.491814755160494954e+01,-3.098989075660496795e+01,-1.185886754541137655e+01,-9.274672419690888958e+00,-1.442384999330389483e+01,3.989926268877874094e+01,-1.811753750291083875e+01
8.301852371235535211e-01,2.494384497049417249e+01,-3.096854608994039282e+01,-1.188440399640343337e+01,-9.308526447186698860e+00,-1.442041981393655803e+01,3.988444265543743228e+01,-1.813128369328595468e+01
8.306929956783691837e-01,2.496859545897567756e+01,-3.094628466864662286e+01,-1.191047919895373575e+01,-9.341778205424734693e+00,-1.441678013337829611e+01,3.986871771825439481e+01,-1.814491331945971453e+01
8.312007542331848464e-01,2.499239259057199547e+01,-3.092310931213769720e+01,-1.193708791423021331e+01,-9.374424844939872159e+00,-1.441293105285091869e+01,3.985208245876932409e+01,-1.815843320211093115e+01
8.317085127880003981e-01,2.501523009008145237e+01,-3.089902295444759162e+01,-1.196422475677730191e+01,-9.406463728996598661e+00,-1.440887266189231219e+01,3.983453158125029603e+01,-1.817185007823625043e+01
8.322162713428160608e-01,2.503710183627928743e+01,-3.087402864174735839e+01,-1.199188419626453950e+01,-9.437892436121140705e+00,-1.440460503885385002e+01,3.981605991631048624e+01,-1.818517059714199036e+01
8.327240298976317234e-01,2.505800186461899060e+01,-3.084812952986969492e+01,-1.202006055923301808e+01,-9.468708762625910325e+00,-1.440012825139405983e+01,3.979666242451926905e+01,-1.819840131643820413e+01
8.332317884524473861e-01,2.507792436993419471e+01,-3.082132888184070652e+01,-1.204874803083980517e+01,-9.498910725126449961e+00,-1.439544235696834384e+01,3.977633420000793052e+01,-1.821154869803472565e+01
8.337395470072629378e-01,2.509686370914076292e+01,-3.079363006541906955e+01,-1.207794065660021587e+01,-9.528496563050715906e+00,-1.439054740331485149e+01,3.975507047406975403e+01,-1.822461910413944253e+01
8.342473055620786004e-01,2.511481440393941256e+01,-3.076503655064236753e+01,-1.210763234412799783e+01,-9.557464741140785591e+00,-1.438544342893651873e+01,3.973286661875469861e+01,-1.823761879325861912e+01
8.347550641168942631e-01,2.513177053883049439e+01,-3.073555117223992283e+01,-1.213781657258847879e+01,-9.585813718547210982e+00,-1.438013011964281418e+01,3.970971720030578922e+01,-1.825055347796806160e+01
8.352628226717098148e-01,2.514772640441834639e+01,-3.070517690788314979e+01,-1.216848671012695249e+01,-9.613542192475563297e+00,-1.437460717707890900e+01,3.968561699319067770e+01,-1.826342879084302950e+01
8.357705812265254774e-01,2.516267879646034800e+01,-3.067391966761449140e+01,-1.219963712569879988e+01,-9.640649986850176489e+00,-1.436887562532709239e+01,3.966056459173481130e+01,-1.827625194506811113e+01
8.362783397813411401e-01,2.517662344653819417e+01,-3.064178394738974021e+01,-1.223126145835142609e+01,-9.667136681606750770e+00,-1.436293577623567685e+01,3.963455679740033588e+01,-1.828902913656624563e+01
8.367860983361566918e-01,2.518955532712465839e+01,-3.060877319525680207e+01,-1.226335276649538919e+01,-9.693001730021466145e+00,-1.435678740297070100e+01,3.960758909889965196e+01,-1.830176576069893102e+01
8.372938568909724655e-01,2.520146909990481277e+01,-3.057489035172765668e+01,-1.229590374657030516e+01,-9.718244631199704386e+00,-1.435042999510705108e+01,3.957965637741268949e+01,-1.831446673296059657e+01
8.378016154457880171e-01,2.521235947055119198e+01,-3.054013827637016476e+01,-1.232890690637454867e+01,-9.742865066597271806e+00,-1.434386296040338671e+01,3.955075346463963371e+01,-1.832713674180256547e+01
8.383093740006035688e-01,2.522222144995288318e+01,-3.050452006061946975e+01,-1.236235469305911572e+01,-9.766863000574410592e+00,-1.433708577326082789e+01,3.952087555368910898e+01,-1.833978043358690613e+01
8.388171325554193425e-01,2.523105052189839625e+01,-3.046803922680924259e+01,-1.239623957578532654e+01,-9.790238744982266539e+00,-1.433009806986540724e+01,3.949001846280175698e+01,-1.835240252966979924e+01
8.393248911102348941e-01,2.523884271721257377e+01,-3.043069981342270935e+01,-1.243055408304637410e+01,-9.812992987782010346e+00,-1.432289969001431018e+01,3.945817875190945045e+01,-1.836500787561475789e+01
8.398326496650505568e-01,2.524559459434736297e+01,-3.039250634656326611e+01,-1.246529079465303624e+01,-9.835126785696662211e+00,-1.431549066562586425e+01,3.942535369202967388e+01,-1.837760142253550910e+01
8.403404082198662195e-01,2.525130312642643560e+01,-3.035346369764504715e+01,-1.250044228838317828e+01,-9.856641520895426112e+00,-1.430787115593333958e+01,3.939154108749554695e+01,-1.839018814056859696e+01
8.408481667746817712e-01,2.525596549474376218e+01,-3.031357682730308056e+01,-1.253600104129521320e+01,-9.877538821710652783e+00,-1.430004132936248240e+01,3.935673895102135589e+01,-1.840277286447568983e+01
8.413559253294974338e-01,2.525957878871610163e+01,-3.027285041552323008e+01,-1.257195928570558507e+01,-9.897820447387488230e+00,-1.429200119209282960e+01,3.932094503160319476e+01,-1.841536007137558428e+01
8.418636838843129855e-01,2.526213961228933869e+01,-3.023128837799194812e+01,-1.260830881983009988e+01,-9.917488136866044357e+00,-1.428375036330282377e+01,3.928415619525554803e+01,-1.842795359060598415e+01
8.423714424391286482e-01,2.526364359679879712e+01,-3.018889326866569078e+01,-1.264504077308929908e+01,-9.936543421596255143e+00,-1.427528779709866846e+01,3.924636765858290488e+01,-1.844055624571492302e+01
8.428792009939443108e-01,2.526408691118179561e+01,-3.014566811222262288e+01,-1.268214634005396491e+01,-9.954988205262280232e+00,-1.426661264323865552e+01,3.920757536498705775e+01,-1.845317094634313193e+01
8.433869595487598625e-01,2.526346851951178252e+01,-3.010161915012999501e+01,-1.271961787857371107e+01,-9.972825626780341679e+00,-1.425772553540322640e+01,3.916777953756033526e+01,-1.846580232835633240e+01
8.438947181035756362e-01,2.526178612116033761e+01,-3.005675089556915580e+01,-1.275744694216800390e+01,-9.990058502260815487e+00,-1.424862627573052443e+01,3.912697829098656399e+01,-1.847845380099686352e+01
8.444024766583911878e-01,2.525903758759053730e+01,-3.001106787448767221e+01,-1.279562497764856488e+01,-1.000668987818915490e+01,-1.423931465300794486e+01,3.908516989178787782e+01,-1.849112858288216543e+01
8.449102352132067395e-01,2.525522099192977876e+01,-2.996457465812760645e+01,-1.283414334160558035e+01,-1.002272304143774306e+01,-1.422979045967816525e+01,3.904235280520627072e+01,-1.850382972082463340e+01
8.454179937680225132e-01,2.525033460972767685e+01,-2.991727586052122589e+01,-1.287299330293132016e+01,-1.003816151818901226e+01,-1.422005349242082239e+01,3.899852569674880698e+01,-1.851656008776107853e+01
8.459257523228380649e-01,2.524437691971368025e+01,-2.986917613598789956e+01,-1.291216604534724155e+01,-1.005300907285104017e+01,-1.421010355273159753e+01,3.895368743372917919e+01,-1.852932238068217785e+01
8.464335108776536165e-01,2.523734660455447454e+01,-2.982028017663215280e+01,-1.295165266993477715e+01,-1.006726970696569978e+01,-1.419994044749874540e+01,3.890783708680528719e+01,-1.854211911856215522e+01
8.469412694324693902e-01,2.522924255161123597e+01,-2.977059270984308270e+01,-1.299144419766948566e+01,-1.008094765810924542e+01,-1.418956398957708664e+01,3.886097393151322876e+01,-1.855495264028856539e+01
8.474490279872849419e-01,2.522006385369661885e+01,-2.972011849579509146e+01,-1.303153157195863798e+01,-1.009404739878544000e+01,-1.417897399835944938e+01,3.881309744979772347e+01,-1.856782510259204955e+01
8.479567865421006045e-01,2.520980980983155817e+01,-2.966886232494956488e+01,-1.307190566118254260e+01,-1.010657363531117525e+01,-1.416817030034549774e+01,3.876420733153832998e+01,-1.858073847797636802e+01
8.484645450969162672e-01,2.519847992600185549e+01,-2.961682901555817438e+01,-1.311255726123910037e+01,-1.011853130669456924e+01,-1.415715272970810723e+01,3.871430347607243050e+01,-1.859369455264839388e+01
8.489723036517318189e-01,2.518607391591457301e+01,-2.956402341116717736e+01,-1.315347709809207544e+01,-1.012992558350561012e+01,-1.414592112885708275e+01,3.866338599371420059e+01,-1.860669492444830198e+01
8.494800622065474816e-01,2.517259170175417182e+01,-2.951045037812304273e+01,-1.319465583032272349e+01,-1.014076186673923097e+01,-1.413447534900038782e+01,3.861145520726987002e+01,-1.861974100077982541e+01
8.499878207613631442e-01,2.515803341493851875e+01,-2.945611480307937668e+01,-1.323608405168502777e+01,-1.015104578667095581e+01,-1.412281525070278043e+01,3.855851165354930998e+01,-1.863283399654057959e+01
8.504955793161786959e-01,2.514239940052940980e+01,-2.940102158884235095e+01,-1.327775229383659550e+01,-1.016078320761080533e+01,-1.411094070480544715e+01,3.850455608945910768e+01,-1.864597492760443487e+01
8.510033378709943586e-01,2.512569068447279008e+01,-2.934517543670781237e+01,-1.331965105352167278e+01,-1.016998097863040229e+01,-1.409885164037167726e+01,3.844959007999416656e+01,-1.865916403947107582e+01
8.515110964258100212e-01,2.510790819227200643e+01,-2.928858119414107364e+01,-1.336177076324069546e+01,-1.017864566511489421e+01,-1.408654796935039499e+01,3.839361502095972156e+01,-1.867240175413136072e+01
8.520188549806256839e-01,2.508905268125792887e+01,-2.923124389309682059e+01,-1.340410178195021551e+01,-1.018678344335637220e+01,-1.407402957706739777e+01,3.833663205049159473e+01,-1.868568875638728599e+01
8.525266135354412356e-01,2.506912514999148556e+01,-2.917316856345680520e+01,-1.344663441527047176e+01,-1.019440076090106118e+01,-1.406129636279721495e+01,3.827864256245067764e+01,-1.869902549538309700e+01
8.530343720902567872e-01,2.504812683565636533e+01,-2.911436023161160236e+01,-1.348935891831979283e+01,-1.020150432961608900e+01,-1.404834824012491978e+01,3.821964820388564021e+01,-1.871241218638632375e+01
8.535421306450725609e-01,2.502605921146511037e+01,-2.905482391907429829e+01,-1.353226549851924432e+01,-1.020810111879959869e+01,-1.403518513729464168e+01,3.815965087249419696e+01,-1.872584881257204259e+01
8.540498891998881126e-01,2.500292398407865591e+01,-2.899456464112590126e+01,-1.357534431836731947e+01,-1.021419834833410079e+01,-1.402180699754459248e+01,3.809865271408315834e+01,-1.873933512681004032e+01
8.545576477547036642e-01,2.497872309103923882e+01,-2.893358740549229680e+01,-1.361858549818503228e+01,-1.021980348188319354e+01,-1.400821377942877710e+01,3.803665612002657070e+01,-1.875287065345534643e+01
8.550654063095194379e-01,2.495345869821665730e+01,-2.887189721105320217e+01,-1.366197911883092075e+01,-1.022492422013156066e+01,-1.399440545712529271e+01,3.797366372472291118e+01,-1.876645469014168199e+01
8.555731648643349896e-01,2.492713319726811960e+01,-2.880949904658280758e+01,-1.370551522438631054e+01,-1.022956849406824098e+01,-1.398038202073125902e+01,3.790967840305059866e+01,-1.878008630957799951e+01
8.560809234191506523e-01,2.489974920311117756e+01,-2.874639788952195474e+01,-1.374918382481087953e+01,-1.023374445831325374e+01,-1.396614347654432109e+01,3.784470326782205518e+01,-1.879376436134834449e+01
8.565886819739663149e-01,2.487130955141040900e+01,-2.868259870478241425e+01,-1.379297489856815950e+01,-1.023746048448750479e+01,-1.395168984733083484e+01,3.777874166723641025e+01,-1.880748747371454854e+01
8.570964405287818666e-01,2.484181729607727718e+01,-2.861810644358260092e+01,-1.383687839522137430e+01,-1.024072515462598609e+01,-1.393702117258061079e+01,3.771179718233076272e+01,-1.882125405542221941e+01
8.576041990835975293e-01,2.481127570678344441e+01,-2.855292604231518183e+01,-1.388088423799939619e+01,-1.024354725463427407e+01,-1.392213750874829614e+01,3.764387362442992924e+01,-1.883506229750977568e+01
8.581119576384131920e-01,2.477968826648749001e+01,-2.848706242144643142e+01,-1.392498232633280963e+01,-1.024593576778836912e+01,-1.390703892948135767e+01,3.757497503259485683e+01,-1.884891017512055811e+01
8.586197161932288546e-01,2.474705866897512507e+01,-2.842052048444731227e+01,-1.396916253836027444e+01,-1.024789986827779664e+01,-1.389172552583471187e+01,3.750510567106957893e+01,-1.886279544931811003e+01
8.591274747480444063e-01,2.471339081641260549e+01,-2.835330511675624621e+01,-1.401341473340490573e+01,-1.024944891479202447e+01,-1.387619740647193645e+01,3.743427002672659398e+01,-1.887671566890449171e+01
8.596352333028600690e-01,2.467868881691371641e+01,-2.828542118477372469e+01,-1.405772875442095859e+01,-1.025059244415018966e+01,-1.386045469785310402e+01,3.736247280651097924e+01,-1.889066817224180639e+01
8.601429918576757316e-01,2.464295698212015751e+01,-2.821687353488859529e+01,-1.410209443041056510e+01,-1.025134016497413647e+01,-1.384449754440923286e+01,3.728971893488307643e+01,-1.890465008907667155e+01
8.606507504124912833e-01,2.460619982479519763e+01,-2.814766699253620175e+01,-1.414650157881069426e+01,-1.025170195140471563e+01,-1.382832610870338996e+01,3.721601355125955735e+01,-1.891865834236798349e+01
8.611585089673069460e-01,2.456842205643082266e+01,-2.807780636128804730e+01,-1.419094000785033494e+01,-1.025168783686144991e+01,-1.381194057157831701e+01,3.714136200745319627e+01,-1.893268965011763783e+01
8.616662675221226086e-01,2.452962858486836950e+01,-2.800729642197350699e+01,-1.423539951887769917e+01,-1.025130800784544327e+01,-1.379534113229077086e+01,3.706576986511122129e+01,-1.894674052720442603e+01
8.621740260769381603e-01,2.448982451193235121e+01,-2.793614193183301708e+01,-1.427986990865773365e+01,-1.025057279778562958e+01,-1.377852800863243843e+01,3.698924289315216640e+01,-1.896080728722105491e+01
8.626817846317539340e-01,2.444901513107783231e+01,-2.786434762370312868e+01,-1.432434097163976716e+01,-1.024949268092832000e+01,-1.376150143703741691e+01,3.691178706520117458e+01,-1.897488604431421066e+01
8.631895431865694857e-01,2.440720592505126874e+01,-2.779191820523345413e+01,-1.436880250219519262e+01,-1.024807826627002605e+01,-1.374426167267642640e+01,3.683340855702427064e+01,-1.898897271502775652e+01
8.636973017413850373e-01,2.436440256356451073e+01,-2.771885835813493770e+01,-1.441324429682557273e+01,-1.024634029153363279e+01,-1.372680898953751516e+01,3.675411374396057340e+01,-1.900306302014908155e+01
8.642050602962008110e-01,2.432061090098242673e+01,-2.764517273746034220e+01,-1.445765615634069690e+01,-1.024428961718782283e+01,-1.370914368049344212e+01,3.667390919835363405e+01,-1.901715248655849422e+01
8.647128188510163627e-01,2.427583697402391039e+01,-2.757086597091629088e+01,-1.450202788800681120e+01,-1.024193722050985045e+01,-1.369126605735569413e+01,3.659280168698111879e+01,-1.903123644908171741e+01
8.652205774058319143e-01,2.423008699947610367e+01,-2.749594265820689643e+01,-1.454634930766521350e+01,-1.023929418969159322e+01,-1.367317645091504552e+01,3.651079816848294257e+01,-1.904531005234556673e+01
8.657283359606475770e-01,2.418336737192228014e+01,-2.742040737040941423e+01,-1.459061024182080146e+01,-1.023637171798889867e+01,-1.365487521096881096e+01,3.642790579078809543e+01,-1.905936825263668055e+01
8.662360945154632397e-01,2.413568466148290526e+01,-2.734426464938147205e+01,-1.463480052970087364e+01,-1.023318109791425456e+01,-1.363636270633465308e+01,3.634413188854011167e+01,-1.907340581976330895e+01
8.667438530702789024e-01,2.408704561157027513e+01,-2.726751900720008948e+01,-1.467891002528411448e+01,-1.022973371547275789e+01,-1.361763932485105677e+01,3.625948398052088351e+01,-1.908741733892029657e+01
8.672516116250944540e-01,2.403745713665644246e+01,-2.719017492563246208e+01,-1.472292859929968856e+01,-1.022604104444138606e+01,-1.359870547336436708e+01,3.617396976707324541e+01,-1.910139721255716339e+01
8.677593701799101167e-01,2.398692632005455394e+01,-2.711223685563840391e+01,-1.476684614119663586e+01,-1.022211464069154729e+01,-1.357956157770247962e+01,3.608759712752190296e+01,-1.911533966224921954e+01
8.682671287347257794e-01,2.393546041171364180e+01,-2.703370921690469686e+01,-1.481065256108320760e+01,-1.021796613655498476e+01,-1.356020808263512301e+01,3.600037411759321060e+01,-1.912923873057183499e+01
8.687748872895413310e-01,2.388306682602683750e+01,-2.695459639741106272e+01,-1.485433779163658308e+01,-1.021360723523292435e+01,-1.354064545182078660e+01,3.591230896683327245e+01,-1.914308828297784615e+01
8.692826458443569937e-01,2.382975313965285125e+01,-2.687490275302785747e+01,-1.489789178998267971e+01,-1.020904970524857625e+01,-1.352087416774022266e+01,3.582341007602462213e+01,-1.915688200967799304e+01
8.697904043991726564e-01,2.377552708935102643e+01,-2.679463260714567241e+01,-1.494130453954606175e+01,-1.020430537494291023e+01,-1.350089473161659015e+01,3.573368601460171590e+01,-1.917061342752454678e+01
8.702981629539882080e-01,2.372039656982964573e+01,-2.671379025033646215e+01,-1.498456605187013047e+01,-1.019938612701374936e+01,-1.348070766332221559e+01,3.564314551806458553e+01,-1.918427588189793909e+01
8.708059215088039817e-01,2.366436963160773033e+01,-2.663237994004660791e+01,-1.502766636840742542e+01,-1.019430389309813023e+01,-1.346031350127193349e+01,3.555179748539136853e+01,-1.919786254859666386e+01
8.713136800636195334e-01,2.360745447889028981e+01,-2.655040590032168879e+01,-1.507059556228004027e+01,-1.018907064839805088e+01,-1.343971280230312004e+01,3.545965097644942432e+01,-1.921136643573003511e+01
8.718214386184350850e-01,2.354965946745675964e+01,-2.646787232156285441e+01,-1.511334374001032543e+01,-1.018369840634940893e+01,-1.341890614154223194e+01,3.536671520940466706e+01,-1.922478038561433067e+01
8.723291971732508587e-01,2.349099310256306694e+01,-2.638478336031507254e+01,-1.515590104322171783e+01,-1.017819921333432731e+01,-1.339789411225804727e+01,3.527299955812974019e+01,-1.923809707667184554e+01
8.728369557280664104e-01,2.343146403685708634e+01,-2.630114313908728363e+01,-1.519825765030957321e+01,-1.017258514343676623e+01,-1.337667732570150747e+01,3.517851354961093335e+01,-1.925130902533311072e+01
8.733447142828819620e-01,2.337108106830728005e+01,-2.621695574620386893e+01,-1.524040377808246127e+01,-1.016686829324140540e+01,-1.335525641093214233e+01,3.508326686135315242e+01,-1.926440858794221356e+01
8.738524728376977357e-01,2.330985313814488080e+01,-2.613222523568817124e+01,-1.528232968337346698e+01,-1.016106077667585339e+01,-1.333363201463108361e+01,3.498726931878368163e+01,-1.927738796266532262e+01
8.743602313925132874e-01,2.324778932881974569e+01,-2.604695562717799362e+01,-1.532402566462148563e+01,-1.015517471989618592e+01,-1.331180480090085538e+01,3.489053089265503615e+01,-1.929023919140206900e+01
8.748679899473289501e-01,2.318489886196898553e+01,-2.596115090587214524e+01,-1.536548206342309619e+01,-1.014922225621571350e+01,-1.328977545105152913e+01,3.479306169644524971e+01,-1.930295416170033107e+01
8.753757485021446128e-01,2.312119109639958126e+01,-2.587481502250935606e+01,-1.540668926605428624e+01,-1.014321552107715263e+01,-1.326754466337370353e+01,3.469487198375782100e+01,-1.931552460867396803e+01
8.758835070569601644e-01,2.305667552608409920e+01,-2.578795189337878568e+01,-1.544763770496236432e+01,-1.013716664706799442e+01,-1.324511315289798752e+01,3.459597214571957835e+01,-1.932794211692358388e+01
8.763912656117758271e-01,2.299136177816995996e+01,-2.570056540036208759e+01,-1.548831786022818058e+01,-1.013108775897926428e+01,-1.322248165114117313e+01,3.449637270837740033e+01,-1.934019812246060255e+01
8.768990241665913787e-01,2.292525961100199083e+01,-2.561265939100751865e+01,-1.552872026099840497e+01,-1.012499096890751815e+01,-1.319965090583893996e+01,3.439608433009340871e+01,-1.935228391463429887e+01
8.774067827214071524e-01,2.285837891215831164e+01,-2.552423767863533755e+01,-1.556883548688811025e+01,-1.011888837140020314e+01,-1.317662168066519968e+01,3.429511779893847034e+01,-1.936419063806197371e+01
8.779145412762227041e-01,2.279072969650005120e+01,-2.543530404247572463e+01,-1.560865416935316752e+01,-1.011279203864426535e+01,-1.315339475493818711e+01,3.419348403008500270e+01,-1.937590929456220579e+01
8.784222998310382557e-01,2.272232210423372578e+01,-2.534586222783735465e+01,-1.564816699303342418e+01,-1.010671401569809014e+01,-1.312997092331287341e+01,3.409119406319722145e+01,-1.938743074509135056e+01
8.789300583858540294e-01,2.265316639898789575e+01,-2.525591594630895287e+01,-1.568736469706533576e+01,-1.010066631576674290e+01,-1.310635099546034255e+01,3.398825905982120332e+01,-1.939874571168289208e+01
8.794378169406695811e-01,2.258327296590233857e+01,-2.516546887599142934e+01,-1.572623807636538196e+01,-1.009466091552051203e+01,-1.308253579573348979e+01,3.388469030077233413e+01,-1.940984477939017339e+01
8.799455754954851328e-01,2.251265230973151432e+01,-2.507452466176285100e+01,-1.576477798288314247e+01,-1.008870975045675777e+01,-1.305852616281956990e+01,3.378049918352242997e+01,-1.942071839823200818e+01
8.804533340503009065e-01,2.244131505296044438e+01,-2.498308691557388528e+01,-1.580297532682513406e+01,-1.008282471030503480e+01,-1.303432294937909042e+01,3.367569721958410156e+01,-1.943135688514160009e+01
8.809610926051164581e-01,2.236927193393508162e+01,-2.489115921677656473e+01,-1.584082107784804272e+01,-1.007701763447557042e+01,-1.300992702167168069e+01,3.357029603189536715e+01,-1.944175042591833957e+01
8.814688511599321208e-01,2.229653380500519333e+01,-2.479874511248341307e+01,-1.587830626622277563e+01,-1.007130030755101124e+01,-1.298533925916822263e+01,3.346430735220128128e+01,-1.945188907718292270e+01
8.819766097147477835e-01,2.222311163068076922e+01,-2.470584811795856695e+01,-1.591542198396864549e+01,-1.006568445482144902e+01,-1.296056055414970487e+01,3.335774301843443368e+01,-1.946176276833552876e+01
8.824843682695633351e-01,2.214901648580281801e+01,-2.461247171704204106e+01,-1.595215938595696770e+01,-1.006018173786284464e+01,-1.293559181129299596e+01,3.325061497209560457e+01,-1.947136130351687200e+01
8.829921268243789978e-01,2.207425925392610466e+01,-2.451861920875748879e+01,-1.598850994847937379e+01,-1.005480304462424002e+01,-1.291043400870906588e+01,3.314293499261854237e+01,-1.948067457281117854e+01
8.834998853791946605e-01,2.199885065704851428e+01,-2.442429404369651991e+01,-1.602446513668071759e+01,-1.004955883413859929e+01,-1.288508809099453423e+01,3.303471460175560281e+01,-1.948969270637861229e+01
8.840076439340102121e-01,2.192280170682168006e+01,-2.432949989941071678e+01,-1.606001616602866378e+01,-1.004446006845689077e+01,-1.285955492549682866e+01,3.292596551873181454e+01,-1.949840567489123799e+01
8.845154024888258748e-01,2.184612349957917132e+01,-2.423424040850213856e+01,-1.609515433859676037e+01,-1.003951758735135513e+01,-1.283383539621640246e+01,3.281669954309669635e+01,-1.950680334184343678e+01
8.850231610436415375e-01,2.176882721059280001e+01,-2.413851916263005748e+01,-1.612987104227190116e+01,-1.003474209918886473e+01,-1.280793040241274028e+01,3.270692854649586678e+01,-1.951487547126308897e+01
8.855309195984572002e-01,2.169092408850195852e+01,-2.404233971653349400e+01,-1.616415774986364084e+01,-1.003014417223081090e+01,-1.278184085719890994e+01,3.259666446463221945e+01,-1.952261173526892790e+01
8.860386781532727518e-01,2.161242544980816405e+01,-2.394570559197881465e+01,-1.619800601824227115e+01,-1.002573422607466647e+01,-1.275556768615814818e+01,3.248591928933561235e+01,-1.953000172152976432e+01
8.865464367080884145e-01,2.153334267343467445e+01,-2.384862028163217929e+01,-1.623140748750557449e+01,-1.002152252323710968e+01,-1.272911182598240742e+01,3.237470506074081555e+01,-1.953703494062603951e+01
8.870541952629040772e-01,2.145368719535125024e+01,-2.375108725285711486e+01,-1.626435388017428352e+01,-1.001751916087879302e+01,-1.270247422313296148e+01,3.226303385957404402e+01,-1.954370083331330221e+01
8.875619538177196288e-01,2.137347050326401998e+01,-2.365310995143691386e+01,-1.629683700041635674e+01,-1.001373406267069299e+01,-1.267565583252290473e+01,3.215091779954774864e+01,-1.954998877768797527e+01
8.880697123725352915e-01,2.129270413137034623e+01,-2.355469180522194250e+01,-1.632884873329990683e+01,-1.001017697080213509e+01,-1.264865761622174212e+01,3.203836901986374386e+01,-1.955588809625503899e+01
8.885774709273509542e-01,2.121139965517899739e+01,-2.345583622770212529e+01,-1.636038104407489868e+01,-1.000685743813032857e+01,-1.262148054218191540e+01,3.192539967782489541e+01,-1.956138806289801124e+01
8.890852294821665058e-01,2.112956868639527386e+01,-2.335654662150420080e+01,-1.639142597748351804e+01,-1.000378482047163686e+01,-1.259412558298734552e+01,3.181202194155512331e+01,-1.956647790975092249e+01
8.895929880369821685e-01,2.104722286787121988e+01,-2.325682638181388384e+01,-1.642197565709936669e+01,-1.000096826903434888e+01,-1.256659371462390951e+01,3.169824798282767730e+01,-1.957114683397240640e+01
8.901007465917978312e-01,2.096437386862111651e+01,-2.315667889972327131e+01,-1.645202228469531747e+01,-9.998416722993137995e+00,-1.253888591527204532e+01,3.158408997000204366e+01,-1.957538400442199844e+01
8.906085051466133828e-01,2.088103337890191469e+01,-2.305610756550292351e+01,-1.648155813964005745e+01,-9.996138902205107257e+00,-1.251100316412118651e+01,3.146956006106907111e+01,-1.957917856823839742e+01
8.911162637014290455e-01,2.079721310535875745e+01,-2.295511577179890850e+01,-1.651057557832348621e+01,-9.994143300067435121e+00,-1.248294644020629107e+01,3.135467039680446177e+01,-1.958251965731995980e+01
8.916240222562447082e-01,2.071292476623587575e+01,-2.285370691675511878e+01,-1.653906703361073482e+01,-9.992438176516644788e+00,-1.245471672126636520e+01,3.123943309403081869e+01,-1.958539639470725646e+01
8.921317808110602599e-01,2.062818008665221114e+01,-2.275188440706016735e+01,-1.656702501432491559e+01,-9.991031551169514913e+00,-1.242631498262492151e+01,3.112386023898800502e+01,-1.958779790086772010e+01
8.926395393658759225e-01,2.054299079394241545e+01,-2.264965166091939253e+01,-1.659444210475870207e+01,-9.989931196605542851e+00,-1.239774219609245520e+01,3.100796388081173305e+01,-1.958971329988245458e+01
8.931472979206915852e-01,2.045736861306288645e+01,-2.254701211095193258e+01,-1.662131096421452625e+01,-9.989144631791074147e+00,-1.236899932889095588e+01,3.089175602512088048e+01,-1.959113172553511362e+01
8.936550564755072479e-01,2.037132526206288929e+01,-2.244396920701258580e+01,-1.664762432657353131e+01,-9.988679115645011208e+00,-1.234008734260035389e+01,3.077524862771292291e+01,-1.959204232730289519e+01
8.941628150303227995e-01,2.028487244762079555e+01,-2.234052641893870472e+01,-1.667337499989329785e+01,-9.988541640746156247e+00,-1.231100719212698458e+01,3.065845358836785550e+01,-1.959243427624968348e+01
8.946705735851384622e-01,2.019802186064538319e+01,-2.223668723922200741e+01,-1.669855586603425834e+01,-9.988738927182156502e+00,-1.228175982469401895e+01,3.054138274476042625e+01,-1.959229677082122834e+01
8.951783321399541249e-01,2.011078517194239268e+01,-2.213245518560547964e+01,-1.672315988031485290e+01,-9.989277416540060628e+00,-1.225234617885398158e+01,3.042404786648102544e+01,-1.959161904254253628e+01
8.956860906947696765e-01,2.002317402794601620e+01,-2.202783380360504140e+01,-1.674718007119538044e+01,-9.990163266038498691e+00,-1.222276718352309643e+01,3.030646064916462024e+01,-1.959039036161726699e+01
8.961938492495854502e-01,1.993520004651551503e+01,-2.192282666895621190e+01,-1.677060953999066939e+01,-9.991402342801446679e+00,-1.219302375703778019e+01,3.018863270872819626e+01,-1.958860004242929520e+01
8.967016078044010019e-01,1.984687481279720345e+01,-2.181743738998605409e+01,-1.679344146061134779e+01,-9.993000218273648372e+00,-1.216311680623308078e+01,3.007057557571688733e+01,-1.958623744894641661e+01
8.972093663592165536e-01,1.975820987515108840e+01,-2.171166960990946038e+01,-1.681566907933396493e+01,-9.994962162777605741e+00,-1.213304722554304327e+01,2.995230068975795490e+01,-1.958329200002608417e+01
8.977171249140323273e-01,1.966921674114292529e+01,-2.160552700905091683e+01,-1.683728571459976564e+01,-9.997293140212226703e+00,-1.210281589612313979e+01,2.983381939412350548e+01,-1.957975317462329912e+01
8.982248834688478789e-01,1.957990687360153359e+01,-2.149901330699118063e+01,-1.685828475684218120e+01,-9.999997802893016541e+00,-1.207242368499472285e+01,2.971514293040182508e+01,-1.957561051690064957e+01
8.987326420236634306e-01,1.949029168674064039e+01,-2.139213226463847661e+01,-1.687865966834314335e+01,-1.000308048653397464e+01,-1.204187144421134548e+01,2.959628243327639652e+01,-1.957085364124037241e+01
8.992404005784792043e-01,1.940038254234642778e+01,-2.128488768622518279e+01,-1.689840398311802616e+01,-1.000654520537102243e+01,-1.201116001004717759e+01,2.947724892541396358e+01,-1.956547223715856276e+01
8.997481591332947559e-01,1.931019074602998487e+01,-2.117728342122930840e+01,-1.691751130682935411e+01,-1.001039564742709054e+01,-1.198029020220745799e+01,2.935805331246090333e+01,-1.955945607412159859e+01
9.002559176881104186e-01,1.921972754354466772e+01,-2.106932336622067226e+01,-1.693597531672925527e+01,-1.001463516991879210e+01,-1.194926282306076359e+01,2.923870637814752627e+01,-1.955279500626445355e+01
9.007636762429260813e-01,1.912900411716880811e+01,-2.096101146663229997e+01,-1.695378976163063101e+01,-1.001926679480474114e+01,-1.191807865689342627e+01,2.911921877950122806e+01,-1.954547897701136350e+01
9.012714347977416329e-01,1.903803158215353974e+01,-2.085235171845689450e+01,-1.697094846190701745e+01,-1.002429320447544647e+01,-1.188673846918592503e+01,2.899960104216806300e+01,-1.953749802359838483e+01
9.017791933525572956e-01,1.894682098323551855e+01,-2.074334816986787544e+01,-1.698744530952125231e+01,-1.002971673758483107e+01,-1.185524300591118241e+01,2.887986355584225606e+01,-1.952884228149827806e+01
9.022869519073728473e-01,1.885538329121494883e+01,-2.063400492276569764e+01,-1.700327426808278730e+01,-1.003553938502339093e+01,-1.182359299285496235e+01,2.876001656980460197e+01,-1.951950198874726894e+01
9.027947104621885099e-01,1.876372939959858499e+01,-2.052432613424893049e+01,-1.701842937293381297e+01,-1.004176278603291905e+01,-1.179178913495815273e+01,2.864007018856887754e+01,-1.950946749017415982e+01
9.033024690170041726e-01,1.867187012130803225e+01,-2.041431601801060225e+01,-1.703290473126401849e+01,-1.004838822446289370e+01,-1.175983211568117781e+01,2.852003436763704514e+01,-1.949872924153136466e+01
9.038102275718197243e-01,1.857981618545289848e+01,-2.030397884565902089e+01,-1.704669452225415327e+01,-1.005541662516841583e+01,-1.172772259639026338e+01,2.839991890936240893e+01,-1.948727781352813793e+01
9.043179861266354980e-01,1.848757823416911350e+01,-2.019331894796392035e+01,-1.705979299724830867e+01,-1.006284855054982685e+01,-1.169546121576573405e+01,2.827973345892134915e+01,-1.947510389576589773e+01
9.048257446814510496e-01,1.839516681952274624e+01,-2.008234071602761617e+01,-1.707219447995487016e+01,-1.007068419723389496e+01,-1.166304858923243870e+01,2.815948750039381210e+01,-1.946219830057570022e+01
9.053335032362666013e-01,1.830259240047827163e+01,-1.997104860238077251e+01,-1.708389336667627134e+01,-1.007892339289663752e+01,-1.163048530841193617e+01,2.803919035295148277e+01,-1.944855196675773357e+01
9.058412617910823750e-01,1.820986533993222878e+01,-1.985944712200318918e+01,-1.709488412656746448e+01,-1.008756559322773150e+01,-1.159777194059679672e+01,2.791885116715465287e+01,-1.943415596322299876e+01
9.063490203458979266e-01,1.811699590181251907e+01,-1.974754085327023034e+01,-1.710516130192302953e+01,-1.009660987903654572e+01,-1.156490902824702616e+01,2.779847892135812870e+01,-1.941900149253710239e+01
9.068567789007134783e-01,1.802399424824175256e+01,-1.963533443882299423e+01,-1.711471950849316315e+01,-1.010605495349981631e+01,-1.153189708850817574e+01,2.767808241822428172e+01,-1.940307989436609049e+01
9.073645374555292520e-01,1.793087043676660031e+01,-1.952283258636447627e+01,-1.712355343582824929e+01,-1.011589913955089770e+01,-1.149873661275172410e+01,2.755767028134548369e+01,-1.938638264882445483e+01
9.078722960103448036e-01,1.783763441765189839e+01,-1.941004006938036142e+01,-1.713165784765229205e+01,-1.012614037741061779e+01,-1.146542806613733134e+01,2.743725095197468278e+01,-1.936890137972530113e+01
9.083800545651604663e-01,1.774429603123982346e+01,-1.929696172778453089e+01,-1.713902758226491940e+01,-1.013677622225978503e+01,-1.143197188719707746e+01,2.731683268586410307e+01,-1.935062785773242311e+01
9.088878131199761290e-01,1.765086500537423575e+01,-1.918360246848979855e+01,-1.714565755297228478e+01,-1.014780384205330144e+01,-1.139836848744172748e+01,2.719642355021261437e+01,-1.933155400341475882e+01
9.093955716747916806e-01,1.755735095289020364e+01,-1.906996726590359614e+01,-1.715154274854661764e+01,-1.015922001547583520e+01,-1.136461825098898082e+01,2.707603142072140656e+01,-1.931167189020274932e+01
9.099033302296073433e-01,1.746376336916843997e+01,-1.895606116234838723e+01,-1.715667823371441969e+01,-1.017102113003920572e+01,-1.133072153421368533e+01,2.695566397875798614e+01,-1.929097374724686986e+01
9.104110887844230060e-01,1.737011162975531420e+01,-1.884188926840764822e+01,-1.716105914967356227e+01,-1.018320318032124305e+01,-1.129667866542018650e+01,2.683532870862902797e+01,-1.926945196217839751e+01
9.109188473392385577e-01,1.727640498804710845e+01,-1.872745676319570407e+01,-1.716468071463897971e+01,-1.019576176634641129e+01,-1.126248994453635355e+01,2.671503289496057576e+01,-1.924709908377199596e+01
9.114266058940542203e-01,1.718265257304033611e+01,-1.861276889455374217e+01,-1.716753822441713950e+01,-1.020869209210793294e+01,-1.122815564282998047e+01,2.659478362018781894e+01,-1.922390782451075353e+01
9.119343644488698830e-01,1.708886338714642861e+01,-1.849783097916979102e+01,-1.716962705300924341e+01,-1.022198896423158487e+01,-1.119367600264686402e+01,2.647458776215240306e+01,-1.919987106305307023e+01
9.124421230036855457e-01,1.699504630407215444e+01,-1.838264840262455024e+01,-1.717094265324313440e+01,-1.023564679078106998e+01,-1.115905123717112879e+01,2.635445199180878717e+01,-1.917498184660180272e+01
9.129498815585010973e-01,1.690121006676461235e+01,-1.826722661936141989e+01,-1.717148055743392376e+01,-1.024965958020502832e+01,-1.112428153020735877e+01,2.623438277103847582e+01,-1.914923339317546436e+01
9.134576401133166490e-01,1.680736328542147717e+01,-1.815157115258171672e+01,-1.717123637807353020e+01,-1.026402094042562219e+01,-1.108936703598475226e+01,2.611438635057267632e+01,-1.912261909378154456e+01
9.139653986681324227e-01,1.671351443556670446e+01,-1.803568759406525146e+01,-1.717020580854847012e+01,-1.027872407806883714e+01,-1.105430787898341194e+01,2.599446876802394257e+01,-1.909513251449188687e+01
9.144731572229479744e-01,1.661967185619070619e+01,-1.791958160391511257e+01,-1.716838462388705722e+01,-1.029376179783622725e+01,-1.101910415378238461e+01,2.587463584602524591e+01,-1.906676739842031765e+01
9.149809157777635260e-01,1.652584332000698097e+01,-1.780325935291457995e+01,-1.716576850786972486e+01,-1.030912573313091762e+01,-1.098375578545805809e+01,2.575489250972866984e+01,-1.903751829740225077e+01
9.154886743325792997e-01,1.643203614971666227e+01,-1.768672750231261048e+01,-1.716235296885535178e+01,-1.032480676743296222e+01,-1.094826254336283178e+01,2.563524295477640891e+01,-1.900738046652308455e+01
9.159964328873948514e-01,1.633825835253965408e+01,-1.756999200610665213e+01,-1.715813383005034254e+01,-1.034079702976964654e+01,-1.091262441681412199e+01,2.551569245714897249e+01,-1.897634817940700813e+01
9.165041914422105140e-01,1.624451777032245303e+01,-1.745305890860169740e+01,-1.715310698919119048e+01,-1.035708820752179804e+01,-1.087684135774153127e+01,2.539624603645667378e+01,-1.894441592664070129e+01
9.170119499970261767e-01,1.615082205949359562e+01,-1.733593436388412101e+01,-1.714726841063484031e+01,-1.037367151544587074e+01,-1.084091327437873531e+01,2.527690842502938651e+01,-1.891157844514248865e+01
9.175197085518417284e-01,1.605717869150136323e+01,-1.721862463503676821e+01,-1.714061412453913746e+01,-1.039053770345080174e+01,-1.080484003140958293e+01,2.515768406943124447e+01,-1.887783071799500334e+01
9.180274671066573910e-01,1.596359495325716971e+01,-1.710113609331429885e+01,-1.713314022607597309e+01,-1.040767706435786089e+01,-1.076862145012744953e+01,2.503857713199834123e+01,-1.884316797425061196e+01
9.185352256614730537e-01,1.587007794758459234e+01,-1.698347521727905374e+01,-1.712484287467700739e+01,-1.042507944164365341e+01,-1.073225730860791316e+01,2.491959149239951543e+01,-1.880758568870973946e+01
9.190429842162887164e-01,1.577663459367384746e+01,-1.686564859189686061e+01,-1.711571829331198913e+01,-1.044273423716616378e+01,-1.069574734189458098e+01,2.480073074921997645e+01,-1.877107958167209389e+01
9.195507427711042681e-01,1.568327162754188286e+01,-1.674766290759307097e+01,-1.710576276779973881e+01,-1.046063041887392586e+01,-1.065909124219821891e+01,2.468199822156784506e+01,-1.873364561866067390e+01
9.200585013259199307e-01,1.558999560249801952e+01,-1.662952495926887764e+01,-1.709497264615172796e+01,-1.047875652849828043e+01,-1.062228865910907416e+01,2.456339695070365181e+01,-1.869528001011857654e+01
9.205662598807355934e-01,1.549681288961525460e+01,-1.651124164527790938e+01,-1.708334433794829721e+01,-1.049710068922865425e+01,-1.058533919982251170e+01,2.444492970169287815e+01,-1.865597921107884360e+01
9.210740184355511451e-01,1.540372967820704631e+01,-1.639281996636290373e+01,-1.707087431374746700e+01,-1.051565061337102946e+01,-1.054824242937782230e+01,2.432659896508135589e+01,-1.861573992080696272e+01
9.215817769903668077e-01,1.531075197630957696e+01,-1.627426702455259999e+01,-1.705755910452637636e+01,-1.053439360998943464e+01,-1.051099787091028759e+01,2.420840695859349623e+01,-1.857455908241623632e+01
9.220895355451824704e-01,1.521788561116985505e+01,-1.615559002201897698e+01,-1.704339530115536050e+01,-1.055331659253051946e+01,-1.047360500591653576e+01,2.409035562885376436e+01,-1.853243388245622114e+01
9.225972940999980221e-01,1.512513622973913563e+01,-1.603679625989461499e+01,-1.702837955390465297e+01,-1.057240608643125057e+01,-1.043606327453310101e+01,2.397244665313081313e+01,-1.848936175047368735e+01
9.231050526548137958e-01,1.503250929917194156e+01,-1.591789313705013598e+01,-1.701250857198363065e+01,-1.059164823670971423e+01,-1.039837207582818834e+01,2.385468144110461353e+01,-1.844534035854664822e+01
9.236128112096293474e-01,1.494001010733090062e+01,-1.579888814883225301e+01,-1.699577912311280414e+01,-1.061102881553889610e+01,-1.036053076810678597e+01,2.373706113665675588e+01,-1.840036762079126476e+01
9.241205697644448991e-01,1.484764376329673219e+01,-1.567978888576149288e+01,-1.697818803312831548e+01,-1.063053322980372606e+01,-1.032253866922890850e+01,2.361958661968333573e+01,-1.835444169284138027e+01
9.246283283192606728e-01,1.475541519788414746e+01,-1.556060303219051555e+01,-1.695973218561912432e+01,-1.065014652864103617e+01,-1.028439505694112910e+01,2.350225850793097138e+01,-1.830756097130111471e+01
9.251360868740762244e-01,1.466332916416328658e+01,-1.544133836492273382e+01,-1.694040852159677968e+01,-1.066985341096270545e+01,-1.024609916922142716e+01,2.338507715885596383e+01,-1.825972409317028777e+01
9.256438454288917761e-01,1.457139023798644395e+01,-1.532200275179059368e+01,-1.692021403919782685e+01,-1.068963823296189553e+01,-1.020765020463711359e+01,2.326804267150593120e+01,-1.821092993524252890e+01
9.261516039837074388e-01,1.447960281852069286e+01,-1.520260415019467004e+01,-1.689914579341881762e+01,-1.070948501560232025e+01,-1.016904732271614087e+01,2.315115488842476310e+01,-1.816117761347643267e+01
9.266593625385231014e-01,1.438797112878594398e+01,-1.508315060560270204e+01,-1.687720089588398409e+01,-1.072937745209064531e+01,-1.013028964433161505e+01,2.303441339758042616e+01,-1.811046648233944723e+01
9.271671210933387641e-01,1.429649921619853004e+01,-1.496365025000880777e+01,-1.685437651464546960e+01,-1.074929891533195381e+01,-1.009137625209952915e+01,2.291781753431567026e+01,-1.805879613412466611e+01
9.276748796481543158e-01,1.420519095312045543e+01,-1.484411130035304360e+01,-1.683066987401623038e+01,-1.076923246536831691e+01,-1.005230619078976950e+01,2.280136638332167109e+01,-1.800616639824044896e+01
9.281826382029699785e-01,1.411405003741405473e+01,-1.472454205690097595e+01,-1.680607825443550496e+01,-1.078916085680046599e+01,-1.001307846775030086e+01,2.268505878063462333e+01,-1.795257734047284259e+01
9.286903967577856411e-01,1.402307999300247765e+01,-1.460495090158375220e+01,-1.678059899236696850e+01,-1.080906654619246865e+01,-9.973692053344706210e+00,2.256889331565534462e+01,-1.789802926222098023e+01
9.291981553126011928e-01,1.393228417043551381e+01,-1.448534629629817161e+01,-1.675422948022948333e+01,-1.082893169945964473e+01,-9.934145881402878686e+00,2.245286833319178399e+01,-1.784252269970519933e+01
9.297059138674168555e-01,1.384166574746102718e+01,-1.436573678116691433e+01,-1.672696716636040293e+01,-1.084873819923940985e+01,-9.894438849684949133e+00,2.233698193552434574e+01,-1.778605842314804519e+01
9.302136724222325181e-01,1.375122772960209971e+01,-1.424613097275925888e+01,-1.669880955501161779e+01,-1.086846765224530031e+01,-9.854569820358548782e+00,2.222123198449441261e+01,-1.772863743592823838e+01
9.307214309770480698e-01,1.366097295073958584e+01,-1.412653756227176061e+01,-1.666975420637812988e+01,-1.088810139660408183e+01,-9.814537620489222292e+00,2.210561610361562046e+01,-1.767026097370727555e+01
9.312291895318638435e-01,1.357090407370024465e+01,-1.400696531366914854e+01,-1.663979873665922327e+01,-1.090762050917592418e+01,-9.774341042544097746e+00,2.199013168020800535e+01,-1.761093050352904754e+01
9.317369480866793952e-01,1.348102359085065061e+01,-1.388742306178576236e+01,-1.660894081815241208e+01,-1.092700581285762595e+01,-9.733978844908886430e+00,2.187477586755550263e+01,-1.755064772289231456e+01
9.322447066414949468e-01,1.339133382469632316e+01,-1.376791971038661799e+01,-1.657717817937979277e+01,-1.094623788386905261e+01,-9.693449752417967247e+00,2.175954558708576414e+01,-1.748941455879588247e+01
9.327524651963107205e-01,1.330183692848668997e+01,-1.364846423018921762e+01,-1.654450860524718081e+01,-1.096529705902250384e+01,-9.652752456897852440e+00,2.164443753057343756e+01,-1.742723316675673573e+01
9.332602237511262722e-01,1.321253488682563493e+01,-1.352906565684544837e+01,-1.651092993723581515e+01,-1.098416344297527303e+01,-9.611885617723876507e+00,2.152944816236626835e+01,-1.736410592980111289e+01
9.337679823059418238e-01,1.312342951628740728e+01,-1.340973308888342785e+01,-1.647644007362664453e+01,-1.100281691546529217e+01,-9.570847862390042593e+00,2.141457372163393202e+01,-1.730003545742819782e+01
9.342757408607575975e-01,1.303452246603817066e+01,-1.329047568560972259e+01,-1.644103696975725626e+01,-1.102123713852981979e+01,-9.529637787092156032e+00,2.129981022463992701e+01,-1.723502458454677466e+01
9.347834994155731492e-01,1.294581521846340522e+01,-1.317130266497217939e+01,-1.640471863831150401e+01,-1.103940356370719300e+01,-9.488253957324307208e+00,2.118515346703674496e+01,-1.716907637038493917e+01
9.352912579703888118e-01,1.285730908980035281e+01,-1.305222330138210296e+01,-1.636748314964162532e+01,-1.105729543922180369e+01,-9.446694908488396436e+00,2.107059902618329872e+01,-1.710219409737221241e+01
9.357990165252044745e-01,1.276900523077651251e+01,-1.293324692349747806e+01,-1.632932863212302621e+01,-1.107489181715199678e+01,-9.404959146517045454e+00,2.095614226348590847e+01,-1.703438126999493463e+01
9.363067750800200262e-01,1.268090462725350065e+01,-1.281438291196602819e+01,-1.629025327254178279e+01,-1.109217156058116238e+01,-9.363045148509760551e+00,2.084177832676203224e+01,-1.696564161362429957e+01
9.368145336348356889e-01,1.259300810087629507e+01,-1.269564069712826537e+01,-1.625025531651456845e+01,-1.110911335073187978e+01,-9.320951363382171451e+00,2.072750215262661300e+01,-1.689597907331717508e+01
9.373222921896512405e-01,1.250531630972853492e+01,-1.257702975668139977e+01,-1.620933306894139747e+01,-1.112569569408315218e+01,-9.278676212528765177e+00,2.061330846890205848e+01,-1.682539781258999056e+01
9.378300507444670142e-01,1.241782974899284042e+01,-1.245855961330273587e+01,-1.616748489449084047e+01,-1.114189692947073951e+01,-9.236218090498631739e+00,2.049919179705042538e+01,-1.675390221216526498e+01
9.383378092992825659e-01,1.233054875161718300e+01,-1.234023983223389109e+01,-1.612470921811799585e+01,-1.115769523517053763e+01,-9.193575365684614198e+00,2.038514645462917230e+01,-1.668149686869116977e+01
9.388455678540981175e-01,1.224347348898645116e+01,-1.222208001882479067e+01,-1.608100452561496141e+01,-1.117306863596513367e+01,-9.150746381025612664e+00,2.027116655776939425e+01,-1.660818659343377490e+01
9.393533264089138912e-01,1.215660397159970607e+01,-1.210408981603796619e+01,-1.603636936419388448e+01,-1.118799501019335985e+01,-9.107729454722102602e+00,2.015724602367710716e+01,-1.653397641094214876e+01
9.398610849637294429e-01,1.206994004975323875e+01,-1.198627890191342793e+01,-1.599080234310293491e+01,-1.120245209678296483e+01,-9.064522880965068197e+00,2.004337857315785953e+01,-1.645887155768657095e+01
9.403688435185449945e-01,1.198348141422870228e+01,-1.186865698699309135e+01,-1.594430213427441778e+01,-1.121641750226641321e+01,-9.021124930677919096e+00,1.992955773316356272e+01,-1.638287748066914773e+01
9.408766020733607682e-01,1.189722759698743282e+01,-1.175123381170615566e+01,-1.589686747300600089e+01,-1.122986870777969592e+01,-8.977533852271914583e+00,1.981577683936307821e+01,-1.630599983600777136e+01
9.413843606281763199e-01,1.181117797186967344e+01,-1.163401914371395662e+01,-1.584849715867418318e+01,-1.124278307604432037e+01,-8.933747872414603108e+00,1.970202903873496680e+01,-1.622824448749247850e+01
9.418921191829919826e-01,1.172533175529998495e+01,-1.151702277521572881e+01,-1.579919005548058486e+01,-1.125513785833228120e+01,-8.889765196811687531e+00,1.958830729218387745e+01,-1.614961750511500682e+01
9.423998777378076452e-01,1.163968800699788808e+01,-1.140025452021417607e+01,-1.574894509323083724e+01,-1.126691020141422506e+01,-8.845584011002037172e+00,1.947460437717952431e+01,-1.607012516357106335e+01
9.429076362926231969e-01,1.155424563069382060e+01,-1.128372421174092466e+01,-1.569776126814588402e+01,-1.127807715449065284e+01,-8.801202481165818270e+00,1.936091289041818087e+01,-1.598977394073516223e+01
9.434153948474388596e-01,1.146900337485146437e+01,-1.116744169904324124e+01,-1.564563764370637244e+01,-1.128861567610618444e+01,-8.756618754946263294e+00,1.924722525050827926e+01,-1.590857051610905515e+01
9.439231534022545222e-01,1.138395983339483841e+01,-1.105141684472990349e+01,-1.559257335152909185e+01,-1.129850264104695512e+01,-8.711830962284217605e+00,1.913353370067781256e+01,-1.582652176924218246e+01
9.444309119570700739e-01,1.129911344644138360e+01,-1.093565952187782209e+01,-1.553856759227645945e+01,-1.130771484722110110e+01,-8.666837216266227273e+00,1.901983031150525605e+01,-1.574363477812545575e+01
9.449386705118857366e-01,1.121446250104040665e+01,-1.082017961109863968e+01,-1.548361963659841756e+01,-1.131622902252229323e+01,-8.621635613985732860e+00,1.890610698367318676e+01,-1.565991681755777343e+01
9.454464290667013993e-01,1.113000513191710361e+01,-1.070498699756551808e+01,-1.542772882610693941e+01,-1.132402183167642740e+01,-8.576224237417507723e+00,1.879235545074483582e+01,-1.557537535748522295e+01
9.459541876215170619e-01,1.104573932222282728e+01,-1.059009156800103213e+01,-1.537089457438349172e+01,-1.133106988307127239e+01,-8.530601154305637479e+00,1.867856728196443683e+01,-1.549001806131377279e+01
9.464619461763326136e-01,1.096166290428955570e+01,-1.047550320762351816e+01,-1.531311636801849829e+01,-1.133734973556936865e+01,-8.484764419064145358e+00,1.856473388507880529e+01,-1.540385278419373449e+01
9.469697047311482763e-01,1.087777360418406580e+01,-1.036123182681282451e+01,-1.525439367568934479e+01,-1.134283822387106611e+01,-8.438712059879405203e+00,1.845084656540078072e+01,-1.531688755830707116e+01
9.474774632859639389e-01,1.079406931481606513e+01,-1.024728722871196851e+01,-1.519472585960388500e+01,-1.134751329869970071e+01,-8.392442125389184326e+00,1.833689693234878604e+01,-1.522913028953501957e+01
9.479852218407794906e-01,1.071054789296987941e+01,-1.013367894022601767e+01,-1.513411264907331955e+01,-1.135135243677776273e+01,-8.345952761570849532e+00,1.822287664409286734e+01,-1.514058879535167890e+01
9.484929803955951533e-01,1.062720704826397267e+01,-1.002041647264925572e+01,-1.507255385657335722e+01,-1.135433306573364476e+01,-8.299242105800679781e+00,1.810877720761862619e+01,-1.505127107409549936e+01
9.490007389504108160e-01,1.054404435124923545e+01,-9.907509328368451662e+00,-1.501004935595608281e+01,-1.135643264265955032e+01,-8.252308283464234506e+00,1.799458999028606598e+01,-1.496118530457291840e+01
9.495084975052263676e-01,1.046105723927451692e+01,-9.794966993556418089e+00,-1.494659908451608032e+01,-1.135762867085981753e+01,-8.205149410502249552e+00,1.788030623067557912e+01,-1.487033983754693267e+01
9.500162560600420303e-01,1.037824302226271200e+01,-9.682798930970342610e+00,-1.488220304501854763e+01,-1.135789871636526804e+01,-8.157763595918060773e+00,1.776591704927257709e+01,-1.477874318734882664e+01
9.505240146148576930e-01,1.029559888839764703e+01,-9.571014572855146341e+00,-1.481686130768967580e+01,-1.135722042421341094e+01,-8.110148944246645897e+00,1.765141345899115422e+01,-1.468640402361325492e+01
9.510317731696732446e-01,1.021312190972138367e+01,-9.459623313951457391e+00,-1.475057401216890796e+01,-1.135557153449461865e+01,-8.062303557985083913e+00,1.753678637553622366e+01,-1.459333116313635159e+01
9.515395317244889073e-01,1.013080904764207091e+01,-9.348634504608332563e+00,-1.468334136942331192e+01,-1.135292989816424480e+01,-8.014225539984533242e+00,1.742202662760440646e+01,-1.449953356185699072e+01
9.520472902793045700e-01,1.004865715835259010e+01,-9.238057444001016805e+00,-1.461516366362410224e+01,-1.134927349262065199e+01,-7.965912995803829943e+00,1.730712496692385116e+01,-1.440502030696140778e+01
9.525550488341201216e-01,9.966662998159630860e+00,-9.127901373453328304e+00,-1.454604125398514824e+01,-1.134458043704920627e+01,-7.917364036024499008e+00,1.719207207813261107e+01,-1.430980060911083562e+01
9.530628073889357843e-01,9.884823228723334410e+00,-9.018175469864770477e+00,-1.447597457656349640e+01,-1.133882900753218337e+01,-7.868576778527312854e+00,1.707685858849569627e+01,-1.421388379479232178e+01
9.535705659437514470e-01,9.803134422207705256e+00,-8.908888839242713686e+00,-1.440496414602212916e+01,-1.133199765192459907e+01,-7.819549350730418347e+00,1.696147507746111671e+01,-1.411727929879286769e+01
9.540783244985671097e-01,9.721593066341407408e+00,-8.800050510339117338e+00,-1.433301055735462448e+01,-1.132406500449604181e+01,-7.770279891788919535e+00,1.684591208605439050e+01,-1.401999665679659657e+01
9.545860830533826613e-01,9.640195569389307551e+00,-8.691669428392225782e+00,-1.426011448757197542e+01,-1.131500990033834242e+01,-7.720766554756033351e+00,1.673016012611195791e+01,-1.392204549810519154e+01
9.550938416081983240e-01,9.558938265034459647e+00,-8.583754448972845452e+00,-1.418627669735138319e+01,-1.130481138953924969e+01,-7.671007508705669942e+00,1.661420968935320275e+01,-1.382343553848138562e+01
9.556016001630139867e-01,9.477817417170861347e+00,-8.476314331935769886e+00,-1.411149803264725122e+01,-1.129344875112203006e+01,-7.621000940816690772e+00,1.649805125629133329e+01,-1.372417657311585870e+01
9.561093587178295383e-01,9.396829224606648268e+00,-8.369357735475707827e+00,-1.403577942626415620e+01,-1.128090150675099146e+01,-7.570745058418550499e+00,1.638167530498293800e+01,-1.362427846971711354e+01
9.566171172726453120e-01,9.315969825677875349e+00,-8.262893210288000390e+00,-1.395912189939180514e+01,-1.126714943420293480e+01,-7.520238090998454972e+00,1.626507231961613442e+01,-1.352375116172450298e+01
9.571248758274608637e-01,9.235235302773148192e+00,-8.156929193834542957e+00,-1.388152656310235322e+01,-1.125217258060456516e+01,-7.469478292170223632e+00,1.614823279893787245e+01,-1.342260464164478151e+01
9.576326343822764153e-01,9.154621686768372513e+00,-8.051474004713883303e+00,-1.380299461980934872e+01,-1.123595127543581818e+01,-7.418463941604369616e+00,1.603114726451934757e+01,-1.332084895451126982e+01
9.581403929370921890e-01,9.074124961372509901e+00,-7.946535837136599056e+00,-1.372352736468909740e+01,-1.121846614329912839e+01,-7.367193346919941987e+00,1.591380626886063432e+01,-1.321849419146666804e+01
9.586481514919077407e-01,8.993741067383874466e+00,-7.842122755505458898e+00,-1.364312618706407321e+01,-1.119969811645465008e+01,-7.315664845537883210e+00,1.579620040333408149e+01,-1.311555048346902019e+01
9.591559100467232923e-01,8.913465906856684384e+00,-7.738242689099985583e+00,-1.356179257174810182e+01,-1.117962844712136317e+01,-7.263876806495670913e+00,1.567832030596591331e+01,-1.301202799512044805e+01
9.596636686015390660e-01,8.833295347178584223e+00,-7.634903426866231690e+00,-1.347952810035387117e+01,-1.115823871954417967e+01,-7.211827632223738682e+00,1.556015666905709516e+01,-1.290793691861948389e+01
9.601714271563546177e-01,8.753225225058697490e+00,-7.532112612311328448e+00,-1.339633445256261268e+01,-1.113551086182697958e+01,-7.159515760283372998e+00,1.544170024664290963e+01,-1.280328746783659888e+01
9.606791857111702804e-01,8.673251350425969619e+00,-7.429877738502425721e+00,-1.331221340735538838e+01,-1.111142715753146604e+01,-7.106939665065912237e+00,1.532294186179072071e+01,-1.269808987251240140e+01
9.611869442659859430e-01,8.593369510238495934e+00,-7.328206143171009934e+00,-1.322716684420695721e+01,-1.108597025704215255e+01,-7.054097859453779762e+00,1.520387241373721210e+01,-1.259235437257970069e+01
9.616947028208014947e-01,8.513575472203216421e+00,-7.227105003921589166e+00,-1.314119674424141415e+01,-1.105912318869713928e+01,-7.000988896442811971e+00,1.508448288486382793e+01,-1.248609121260824750e+01
9.622024613756171574e-01,8.433864988406162055e+00,-7.126581333545309427e+00,-1.305430519134988998e+01,-1.103086936968482057e+01,-6.947611370726153979e+00,1.496476434751108364e+01,-1.237931063637278406e+01
9.627102199304327090e-01,8.354233798853529791e+00,-7.026641975438517207e+00,-1.296649437327053001e+01,-1.100119261670666937e+01,-6.893963920239777998e+00,1.484470797063180925e+01,-1.227202288154448695e+01
9.632179784852483717e-01,8.274677634923035541e+00,-6.927293599125840196e+00,-1.287776658263025098e+01,-1.097007715640576642e+01,-6.840045227669356187e+00,1.472430502628276727e+01,-1.216423817450518996e+01
9.637257370400640344e-01,8.195192222726142006e+00,-6.828542695888363490e+00,-1.278812421794885168e+01,-1.093750763556143824e+01,-6.785854021918792611e+00,1.460354689595536826e+01,-1.205596672528520052e+01
9.642334955948795860e-01,8.115773286380699503e+00,-6.730395574496415456e+00,-1.269756978460499042e+01,-1.090346913104973048e+01,-6.731389079540223364e+00,1.448242507674489232e+01,-1.194721872262404005e+01
9.647412541496953597e-01,8.036416551194148994e+00,-6.632858357047091147e+00,-1.260610589576418583e+01,-1.086794715956976809e+01,-6.676649226125445757e+00,1.436093118735836072e+01,-1.183800432915428402e+01
9.652490127045109114e-01,7.957117746757593757e+00,-6.535936974906963570e+00,-1.251373527326921931e+01,-1.083092768713626697e+01,-6.621633337659110552e+00,1.423905697396158843e+01,-1.172833367670902582e+01
9.657567712593264631e-01,7.877872609950038907e+00,-6.439637164759015597e+00,-1.242046074849213255e+01,-1.079239713833770686e+01,-6.566340341833112326e+00,1.411679431586433786e+01,-1.161821686175189861e+01
9.662645298141422368e-01,7.798676887853542183e+00,-6.343964464754835220e+00,-1.232628526314858064e+01,-1.075234240536058827e+01,-6.510769219322719792e+00,1.399413523104464119e+01,-1.150766394093072087e+01
9.667722883689577884e-01,7.719526340578978463e+00,-6.248924210771598986e+00,-1.223121187007444988e+01,-1.071075085677974492e+01,-6.454919005024298606e+00,1.387107188151201065e+01,-1.139668492675440881e+01
9.672800469237733401e-01,7.640416744002002325e+00,-6.154521532773375547e+00,-1.213524373396384703e+01,-1.066761034611422332e+01,-6.398788789254180820e+00,1.374759657850860783e+01,-1.128528978339241817e+01
9.677878054785891138e-01,7.561343892410056000e+00,-6.060761351277779596e+00,-1.203838413206990055e+01,-1.062290922014950745e+01,-6.342377718909451012e+00,1.362370178754999195e+01,-1.117348842259807284e+01
9.682955640334046654e-01,7.482303601059854259e+00,-5.967648373927353589e+00,-1.194063645486738423e+01,-1.057663632702547218e+01,-6.285684998590173045e+00,1.349938013330437769e+01,-1.106129069975494694e+01
9.688033225882203281e-01,7.403291708645091340e+00,-5.875187092165199410e+00,-1.184200420667696640e+01,-1.052878102409016847e+01,-6.228709891682787436e+00,1.337462440430999777e+01,-1.094870641004578893e+01
9.693110811430359908e-01,7.324304079675389545e+00,-5.783381778016268626e+00,-1.174249100625237752e+01,-1.047933318551989146e+01,-6.171451721405619040e+00,1.324942755753234280e+01,-1.083574528474567700e+01
9.698188396978515424e-01,7.245336606765272691e+00,-5.692236480972779233e+00,-1.164210058732886921e+01,-1.042828320970481215e+01,-6.113909871815395469e+00,1.312378272275911151e+01,-1.072241698763744644e+01
9.703265982526672051e-01,7.166385212833896290e+00,-5.601755024984582221e+00,-1.154083679913402349e+01,-1.037562202640068598e+01,-6.056083788775461940e+00,1.299768320683424250e+01,-1.060873111155061288e+01
9.708343568074828678e-01,7.087445853215564640e+00,-5.511941005554610307e+00,-1.143870360686081789e+01,-1.032134110364662583e+01,-5.997972980885635685e+00,1.287112249773096728e+01,-1.049469717502370436e+01
9.713421153622984194e-01,7.008514517680695555e+00,-5.422797786938914122e+00,-1.133570509210258059e+01,-1.026543245444867658e+01,-5.939577020373480565e+00,1.274409426846335514e+01,-1.038032461908957949e+01
9.718498739171140821e-01,6.929587232367053318e+00,-5.334328499451173933e+00,-1.123184545324964390e+01,-1.020788864322914868e+01,-5.880895543946858872e+00,1.261659238083609580e+01,-1.026562280418347051e+01
9.723576324719297448e-01,6.850660061622372510e+00,-5.246536036872908149e+00,-1.112712900584905285e+01,-1.014870279204242642e+01,-5.821928253608613879e+00,1.248861088903429639e+01,-1.015060100717536962e+01
9.728653910267454075e-01,6.771729109756690512e+00,-5.159423053967462813e+00,-1.102156018292521189e+01,-1.008786858655609286e+01,-5.762674917432087263e+00,1.236014404305058534e+01,-1.003526841852428575e+01
9.733731495815609591e-01,6.692790522705825751e+00,-5.072991964099463402e+00,-1.091514353526329018e+01,-1.002538028179833773e+01,-5.703135370298592299e+00,1.223118629195182372e+01,-9.919634139556499974e+00
9.738809081363765108e-01,6.613840489605283146e+00,-4.987244936958851405e+00,-1.080788373165455063e+01,-9.961232707671317854e+00,-5.643309514596289489e+00,1.210173228698436176e+01,-9.803707179866805177e+00
9.743886666911922845e-01,6.534875244274576112e+00,-4.902183896389562534e+00,-1.069978555910345719e+01,-9.895421274230157493e+00,-5.583197320880419312e+00,1.197177688451766642e+01,-9.687496454842600357e+00
9.748964252460078361e-01,6.455891066612718276e+00,-4.817810518323605073e+00,-1.059085392299762951e+01,-9.827941976728469697e+00,-5.522798828495524504e+00,1.184131514882764336e+01,-9.571010783312054571e+00
9.754041838008233878e-01,6.376884283903472728e+00,-4.734126228819079074e+00,-1.048109384723871429e+01,-9.758791400428988183e+00,-5.462114146158535632e+00,1.171034235471735663e+01,-9.454258885314205330e+00
9.759119423556391615e-01,6.297851272031679493e+00,-4.651132202203458021e+00,-1.037051047433613071e+01,-9.687966725180809036e+00,-5.401143452503793796e+00,1.157885398997728998e+01,-9.337249379993030729e+00
9.764197009104547131e-01,6.218788456610421456e+00,-4.568829359322027273e+00,-1.025910906546294576e+01,-9.615465729762382452e+00,-5.339886996589695123e+00,1.144684575768468093e+01,-9.219990783614898433e+00
9.769274594652703758e-01,6.139692314018077468e+00,-4.487218365890266902e+00,-1.014689500047318838e+01,-9.541286795990288283e+00,-5.278345098366428623e+00,1.131431357834052953e+01,-9.102491507708380780e+00
9.774352180200860385e-01,6.060559372346835616e+00,-4.406299630952075219e+00,-1.003387377788207857e+01,-9.465428912594248345e+00,-5.216518149105777269e+00,1.118125359184665157e+01,-8.984759857328288746e+00
9.779429765749015901e-01,5.981386212260714430e+00,-4.326073305441505035e+00,-9.920051014807159007e+00,-9.387891678857561928e+00,-5.154406611791732651e+00,1.104766215931982920e+01,-8.866804029441532009e+00
9.784507351297172528e-01,5.902169467765197908e+00,-4.246539280850548437e+00,-9.805432446872652363e+00,-9.308675308024021433e+00,-5.092011021473317633e+00,1.091353586474625281e+01,-8.748632111437462555e+00
9.789584936845329155e-01,5.822906039805505252e+00,-4.167696942674150584e+00,-9.690024011081247224e+00,-9.227781171829795070e+00,-5.029332076647284211e+00,1.077887189880276786e+01,-8.630251782596586096e+00
9.794662522393485782e-01,5.743593896180970049e+00,-4.089544337361221693e+00,-9.573832164327676253e+00,-9.145213579781822588e+00,-4.966370971275712698e+00,1.064366944352659239e+01,-8.511669242772159194e+00
9.799740107941641298e-01,5.664230076429646488e+00,-4.012080516336161473e+00,-9.456863107744709396e+00,-9.060974575529293418e+00,-4.903128535741551275e+00,1.050792606272256258e+01,-8.392892018690798039e+00
9.804817693489797925e-01,5.584811537340755194e+00,-3.935304436170795839e+00,-9.339123105071641007e+00,-8.975066446887447924e+00,-4.839605612316330685e+00,1.037163929295361520e+01,-8.273927718519214380e+00
9.809895279037954552e-01,5.505335346379706785e+00,-3.859214728361163527e+00,-9.220618557093747114e+00,-8.887492238875616124e+00,-4.775803138686049110e+00,1.023480699514444758e+01,-8.154783757924546350e+00
9.814972864586110068e-01,5.425798681551223801e+00,-3.783809701457174324e+00,-9.101356001380279892e+00,-8.798255747869852428e+00,-4.711722147638035096e+00,1.009742735319233020e+01,-8.035467361082721638e+00
9.820050450134266695e-01,5.346198831238186067e+00,-3.709087343225331956e+00,-8.981342111989652821e+00,-8.707361515711834699e+00,-4.647363766729683654e+00,9.959498872528296687e+00,-7.915985561711439189e+00
9.825128035682423322e-01,5.266533194016392194e+00,-3.635045322844551841e+00,-8.860583699142010161e+00,-8.614814823774272767e+00,-4.582729217939267130e+00,9.821020378629059522e+00,-7.796345204127884898e+00
9.830205621230578839e-01,5.186799278444882866e+00,-3.561680993134852535e+00,-8.739087708858749082e+00,-8.520621686982405407e+00,-4.517819817298482477e+00,9.681991015479026075e+00,-7.676552944330740758e+00
9.835283206778736576e-01,5.106994702831999078e+00,-3.488991392819035475e+00,-8.616861222569147216e+00,-8.424788847791813140e+00,-4.452636974506933853e+00,9.542410243982702767e+00,-7.556615251106732600e+00
9.840360792326892092e-01,5.027117194977442693e+00,-3.416973248817610553e+00,-8.493911456684600125e+00,-8.327323770122809776e+00,-4.387182192528726432e+00,9.402277840327984748e+00,-7.436538407162105457e+00
9.845438377875047609e-01,4.947164591889646523e+00,-3.345622978576311635e+00,-8.370245762139344237e+00,-8.228234633250670171e+00,-4.321457067170612731e+00,9.261593894299094742e+00,-7.316328510277984698e+00
9.850515963423205346e-01,4.867134839479243524e+00,-3.274936692426968499e+00,-8.245871623898882063e+00,-8.127530325652511323e+00,-4.255463286642353182e+00,9.120358807540544177e+00,-7.195991474490807782e+00
9.855593548971360862e-01,4.787025992228229221e+00,-3.204910195981322651e+00,-8.120796660435571468e+00,-8.025220438810530155e+00,-4.189202631098957852e+00,8.978573291771466458e+00,-7.075533031297249309e+00
9.860671134519516379e-01,4.706836212834597966e+00,-3.135538992557589388e+00,-7.995028623170892246e+00,-7.921315260971106831e+00,-4.122676972164590836e+00,8.836238366949856982e+00,-6.954958730883261886e+00
9.865748720067673005e-01,4.626563771833020589e+00,-3.066818285640334985e+00,-7.868575395885383017e+00,-7.815825770860660882e+00,-4.055888272438664011e+00,8.693355359387751946e+00,-6.834273943378125438e+00
9.870826305615829632e-01,4.546207047191162864e+00,-2.998742981373216487e+00,-7.741444994095608045e+00,-7.708763631357648194e+00,-3.988838584983743552e+00,8.549925899816679831e+00,-6.713483860132868131e+00
9.875903891163986259e-01,4.465764523881688319e+00,-2.931307691084716893e+00,-7.613645564398161092e+00,-7.600141183120785016e+00,-3.921530052795317189e+00,8.405951921403367777e+00,-6.592593495023152173e+00
9.880981476712141776e-01,4.385234793430065281e+00,-2.864506733846892139e+00,-7.485185383780988744e+00,-7.489971438173682827e+00,-3.853964908253547872e+00,8.261435657716036829e+00,-6.471607685776799457e+00
9.886059062260298402e-01,4.304616553438025406e+00,-2.798334139067108151e+00,-7.356072858901695710e+00,-7.378268073445658715e+00,-3.786145472556832203e+00,8.116379640640895232e+00,-6.350531095325710140e+00
9.891136647808455029e-01,4.223908607082936584e+00,-2.732783649112850988e+00,-7.226316525333318808e+00,-7.265045424269043650e+00,-3.718074155137431891e+00,7.970786698249378688e+00,-6.229368213182587155e+00
9.896214233356610546e-01,4.143109862592742054e+00,-2.667848721969457770e+00,-7.095925046777000311e+00,-7.150318477832627195e+00,-3.649753453058894870e+00,7.824659952615505176e+00,-6.108123356841946183e+00
9.901291818904767172e-01,4.062219332696662910e+00,-2.603522533930821670e+00,-6.964907214241828903e+00,-7.034102866591373626e+00,-3.581185950395343820e+00,7.678002817583633011e+00,-5.986800673205682877e+00
9.906369404452923799e-01,3.981236134051777675e+00,-2.539797982323254377e+00,-6.833271945192118224e+00,-6.916414861632655509e+00,-3.512374317592856343e+00,7.530818996486937422e+00,-5.865404140033405156e+00
9.911446990001079316e-01,3.900159486645197848e+00,-2.476667688262184974e+00,-6.701028282661578572e+00,-6.797271365998597048e+00,-3.443321310812594849e+00,7.383112479815991058e+00,-5.743937567417063406e+00
9.916524575549237053e-01,3.818988713171954874e+00,-2.414123999441883939e+00,-6.568185394334630445e+00,-6.676689907964652448e+00,-3.374029771255837140e+00,7.234887542837717511e+00,-5.622404599280095283e+00
9.921602161097392569e-01,3.737723238388900970e+00,-2.352158992958362838e+00,-6.434752571595327986e+00,-6.554688634274896231e+00,-3.304502624471142624e+00,7.086148743165264108e+00,-5.500808714901508800e+00
9.926679746645548086e-01,3.656362588443918149e+00,-2.290764478164974527e+00,-6.300739228542754589e+00,-6.431286303332999665e+00,-3.234742879643071056e+00,6.936900918277486561e+00,-5.379153230463871616e+00
9.931757332193705823e-01,3.574906390181201044e+00,-2.229931999561258316e+00,-6.166154900974104791e+00,-6.306502278349959134e+00,-3.164753628863092416e+00,6.787149182989451468e+00,-5.257441300626316760e+00
9.936834917741861339e-01,3.493354370422310673e+00,-2.169652839714792947e+00,-6.031009245335020807e+00,-6.180356520448222923e+00,-3.094538046382426799e+00,6.636898926873421978e+00,-5.135675920122146465e+00
9.941912503290016856e-01,3.411706355222571485e+00,-2.109918022215779398e+00,-5.895312037636408320e+00,-6.052869581721474823e+00,-3.024099387846463038e+00,6.486155811629491730e+00,-5.013859925380383054e+00
9.946990088838174593e-01,3.329962269103643013e+00,-2.050718314664941921e+00,-5.759073172339163271e+00,-5.924062598251417455e+00,-2.953440989511459946e+00,6.334925768407479119e+00,-4.891995996172501471e+00
9.952067674386330109e-01,3.248122134261715033e+00,-1.992044231694326095e+00,-5.622302661205869079e+00,-5.793957283080667153e+00,-2.882566267443062547e+00,6.183214995078976095e+00,-4.770086657283527209e+00
9.957145259934486736e-01,3.166186069751176113e+00,-1.933886038020931952e+00,-5.485010632119212026e+00,-5.662575919141518810e+00,-2.811478716696478752e+00,6.031029953459322357e+00,-4.648134280207281144e+00
9.962222845482643363e-01,3.084154290644445240e+00,-1.876233751533628702e+00,-5.347207327868258808e+00,-5.529941352141699795e+00,-2.740181910478961314e+00,5.878377366480791011e+00,-4.526141084866775799e+00
9.967300431030798880e-01,3.002027107167240860e+00,-1.819077146412876989e+00,-5.208903104901431824e+00,-5.396076983405942329e+00,-2.668679499293917790e+00,5.725264215315609029e+00,-4.404109141358731883e+00
9.972378016578955506e-01,2.919804923809628416e+00,-1.762405756283458746e+00,-5.070108432046667168e+00,-5.261006762673900106e+00,-2.596975210066967410e+00,5.571697736449456428e+00,-4.282040371722650285e+00
9.977455602127111023e-01,2.837488238413003572e+00,-1.706208877400367196e+00,-4.930833889199126574e+00,-5.124755180854712933e+00,-2.525072845254090037e+00,5.417685418705758593e+00,-4.159936551734755739e+00
9.982533187675268760e-01,2.755077641232479113e+00,-1.650475571867441982e+00,-4.791090165975442794e+00,-4.987347262737277909e+00,-2.452976281931372071e+00,5.263235000219726345e+00,-4.037799312725929290e+00
9.987610773223424276e-01,2.672573813975445578e+00,-1.595194670889322541e+00,-4.650888060335940821e+00,-4.848808559657622475e+00,-2.380689470867067392e+00,5.108354465363674990e+00,-3.915630143424880139e+00
9.992688358771579793e-01,2.589977528815395225e+00,-1.540354778056073792e+00,-4.510238477173148297e+00,-4.709165142121663372e+00,-2.308216435575127790e+00,4.953052041621790025e+00,-3.793430391825102443e+00
9.997765944319737530e-01,2.507289647381814035e+00,-1.485944272661025689e+00,-4.369152426868077477e+00,-4.568443592384928920e+00,-2.235561271350945844e+00,4.797336196415974641e+00,-3.671201267076875219e+00
1.000284352986789305e+00,2.424511119725855313e+00,-1.431951313051652797e+00,-4.227641023813744070e+00,-4.426670996988613105e+00,-2.162728144289046472e+00,4.641215633882179503e+00,-3.548943841403871868e+00
1.000792111541604967e+00,2.341642983261368549e+00,-1.378363840013188124e+00,-4.085715484905145800e+00,-4.283874939251237635e+00,-2.089721290282331445e+00,4.484699291596365711e+00,-3.426659052043708353e+00
1.001299870096420630e+00,2.258686361682073596e+00,-1.325169580185535434e+00,-3.943387127997180830e+00,-4.140083491717376774e+00,-2.016545014003618519e+00,4.327796337251720971e+00,-3.304347703213674770e+00
1.001807628651236293e+00,2.175642463854328135e+00,-1.272356049513034382e+00,-3.800667370329424255e+00,-3.995325208562387154e+00,-1.943203687868941154e+00,4.170516165285952148e+00,-3.182010468100742617e+00
1.002315387206051733e+00,2.092512582685579492e+00,-1.219910556727243467e+00,-3.657567726917985595e+00,-3.849629117953351720e+00,-1.869701750982721844e+00,4.012868393458902894e+00,-3.059647890876052490e+00
1.002823145760867396e+00,2.009298093968500343e+00,-1.167820206862654198e+00,-3.514099808914473488e+00,-3.703024714366255576e+00,-1.796043708064794187e+00,3.854862859380477680e+00,-2.937260388733858196e+00
1.003330904315683059e+00,1.926000455201240191e+00,-1.116071904805681303e+00,-3.370275321932708401e+00,-3.555541950860034106e+00,-1.722234128359683591e+00,3.696509616989679614e+00,-2.814848253955563262e+00
1.003838662870498721e+00,1.842621204382886013e+00,-1.064652358876248428e+00,-3.226106064341768942e+00,-3.407211231306151777e+00,-1.648277644527314401e+00,3.537818932983065157e+00,-2.692411655997483777e+00
1.004346421425314384e+00,1.759161958784990265e+00,-1.013548084442693398e+00,-3.081603925526702259e+00,-3.258063402574863154e+00,-1.574178951515925684e+00,3.378801283194219351e+00,-2.569950643603696516e+00
1.004854179980130047e+00,1.675624413698913129e+00,-9.627454075695882629e-01,-2.936780884116562351e+00,-3.108129746678073069e+00,-1.499942805416961678e+00,3.219467348923776839e+00,-2.447465146943453629e+00
1.005361938534945487e+00,1.592010341158508480e+00,-9.122304686984414879e-01,-2.791649006178930748e+00,-2.957441972867676405e+00,-1.425574022301518307e+00,3.059828013219118237e+00,-2.324954979772625219e+00
1.005869697089761372e+00,1.508321588638875888e+00,-8.619892263614957750e-01,-2.646220443382167442e+00,-2.806032209690894508e+00,-1.351077477038995500e+00,2.899894357105094578e+00,-2.202419841620110397e+00
1.006377455644576813e+00,1.424560077731052088e+00,-8.120074609287500911e-01,-2.500507431125158053e+00,-2.653932997002118821e+00,-1.276458102097829617e+00,2.739677655765518693e+00,-2.079859319999114664e+00
1.006885214199392475e+00,1.340727802791879864e+00,-7.622707783875476428e-01,-2.354522286633268013e+00,-2.501177277930186627e+00,-1.201720886327639626e+00,2.579189374674011770e+00,-1.957272892642102136e+00
1.007392972754208138e+00,1.256826829569712922e+00,-7.127646141552477221e-01,-2.208277407021657979e+00,-2.347798390802128932e+00,-1.126870873723384570e+00,2.418441165675471183e+00,-1.834659929760460439e+00
1.007900731309023801e+00,1.172859293806570724e+00,-6.634742369253953109e-01,-2.061785267326952997e+00,-2.193830061024382605e+00,-1.051913162172031457e+00,2.257444863019255621e+00,-1.712019696329742269e+00
1.008408489863839463e+00,1.088827399815170072e+00,-6.143847525463184134e-01,-1.915058418504559379e+00,-2.039306392918747601e+00,-9.768529021803820100e-01,2.096212479341127644e+00,-1.589351354398146121e+00
1.008916248418655126e+00,1.004733419032322717e+00,-5.654811079330620549e-01,-1.768109485394336211e+00,-1.884261861515979852e+00,-9.016952955853816398e-01,1.934756201596868230e+00,-1.466653965420498862e+00
1.009424006973470567e+00,9.205796885471259072e-01,-5.167480950117950833e-01,-1.620951164651730503e+00,-1.728731304303844585e+00,-8.264455942454831394e-01,1.773088386944455364e+00,-1.343926492615354906e+00
1.009931765528286229e+00,8.363686096063943642e-01,-4.681703546981939024e-01,-1.473596222648626775e+00,-1.572749912934011896e+00,-7.511090987152397869e-01,1.611221558579476465e+00,-1.221167803348851999e+00
1.010439524083101892e+00,7.521026460947057846e-01,-4.197323809080487633e-01,-1.326057493339493742e+00,-1.416353224883471151e+00,-6.756911569008247076e-01,1.449168401518851512e+00,-1.098376671541452909e+00
1.010947282637917555e+00,6.677842830502601634e-01,-3.714186004843496036e-01,-1.178347866366718399e+00,-1.259576931295569358e+00,-6.001971438395885539e-01,1.286941671249360208e+00,-9.755518548123347511e-01
1.011455041192733217e+00,5.834155984153327479e-01,-3.232142075948721271e-01,-1.030480193487134821e+00,-1.102454884246830469e+00,-5.246322624628658726e-01,1.124553257347269186e+00,-8.526929221823003058e-01
1.011962799747548658e+00,4.989989487033491544e-01,-2.751038844396443972e-01,-8.824674681897567430e-01,-9.450222266686534311e-01,-4.490018708517865553e-01,9.620156757173383699e-01,-7.297990018856463923e-01
1.012470558302364543e+00,4.145368439722890708e-01,-2.270720065688768829e-01,-7.343227723047195399e-01,-7.873148514982911683e-01,-3.733114165114175265e-01,7.993417980612907980e-01,-6.068689689916801910e-01
1.012978316857179983e+00,3.300318245177769616e-01,-1.791028741699018378e-01,-5.860592415028861302e-01,-6.293688374814491171e-01,-2.975663767499941992e-01,6.365445824720746826e-01,-4.839016699325027759e-01
1.013486075411995646e+00,2.454864577421062566e-01,-1.311807193173013253e-01,-4.376900627762261298e-01,-4.712204333377240650e-01,-2.217722565761157116e-01,4.736370656737473039e-01,-3.608959281089499371e-01
1.013993833966811309e+00,1.609033350246145966e-01,-8.328971323729604526e-02,-2.892284719124637027e-01,-3.129060418933850563e-01,-1.459345865934836284e-01,3.106323552548482247e-01,-2.378505494992620983e-01
1.014501592521626971e+00,7.628506859185138489e-02,-3.541397358551906516e-02,-1.406877509612613486e-01,-1.544622041785913003e-01,-7.005892089179496796e-02,1.475436218922798748e-01,-1.147643282682420107e-01
1.015009351076442634e+00,-8.365711611576938031e-03,1.246242826132530623e-02,7.918774306509850439e-03,4.074416509300224365e-03,5.849165065425043775e-03,-1.561590843261752987e-02,8.363947621829109086e-03


==> data/logits/plot_logits_3.csv <==
t,y0,y1,y2,y3,y4,y5,y6,y7,y8,y9
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.173919279127603757e-04,2.563693328951216835e-02,2.266895394467788316e-02,-1.507534193333163325e-02,1.129658578585007733e-02,-1.592949110194749607e-02,-4.615042057435530046e-04,1.886702886411175187e-02
1.034783855825520751e-03,5.131414195297251402e-02,4.537406862151584230e-02,-3.017441850149996802e-02,2.261098166391967840e-02,-3.188429112297869183e-02,-9.235100096442270395e-04,3.776371886869975270e-02
1.552175783738280910e-03,7.703133411103917083e-02,6.811563896020030040e-02,-4.529710995209844382e-02,3.394312286364240677e-02,-4.786450513343636776e-02,-1.385786700204089117e-03,5.668987662147419865e-02
2.069567711651041503e-03,1.027881676020789836e-01,9.089392052381833897e-02,-6.044326743520903045e-02,4.529292304715342582e-02,-6.387020960003345071e-02,-1.848100582100206668e-03,7.564527191807579598e-02
2.586959639563801878e-03,1.285842646005750101e-01,1.137091424390556937e-01,-7.561272159573802221e-02,5.666028075162277133e-02,-7.990146147145420208e-02,-2.310215236749003226e-03,9.462964849774826992e-02
3.104351567476561820e-03,1.544192246584234207e-01,1.365615189324957124e-01,-9.080529023832055457e-02,6.804508513673766801e-02,-9.595830628435247922e-02,-2.771891754201411678e-03,1.136427336383274977e-01
3.621743495389322196e-03,1.802926361691186974e-01,1.594512594730193022e-01,-1.060207850647941485e-01,7.944722103733330154e-02,-1.120407852897464529e-01,-3.232888936369207600e-03,1.326842465905471724e-01
4.139135423302083006e-03,2.062040862548289999e-01,1.823785775203057014e-01,-1.212590174842416990e-01,9.086657332117248353e-02,-1.281489415998112447e-01,-3.692963471581822699e-03,1.517539058516611250e-01
4.656527351214843381e-03,2.321531690763584399e-01,2.053436978794341561e-01,-1.365198034956026096e-01,1.023030305518740496e-01,-1.442828253550670348e-01,-4.151870080474510949e-03,1.708514352783817025e-01
5.173919279127603757e-03,2.581394925660011608e-01,2.283468626615863251e-01,-1.518029676428538088e-01,1.137564879569899073e-01,-1.604424979119657146e-01,-4.609361633206909836e-03,1.899765690391354567e-01
5.691311207040364133e-03,2.841626835832822273e-01,2.513883358508507415e-01,-1.671083460427597589e-01,1.252268497012310466e-01,-1.766280350508734054e-01,-5.065189238013086126e-03,2.091290554056351170e-01
6.208703134953123641e-03,3.102223914935860472e-01,2.744684064771250043e-01,-1.824357884851892653e-01,1.367140304648412630e-01,-1.928395292044490505e-01,-5.519102301081851847e-03,2.283086593837662936e-01
6.726095062865884017e-03,3.363182901696823990e-01,2.975873903951264943e-01,-1.977851596060076211e-01,1.482179563271232570e-01,-2.090770907064249395e-01,-5.970848557768623777e-03,2.475151641837970429e-01
7.243486990778644392e-03,3.624500784161224787e-01,3.207456306694882464e-01,-2.131563391325256851e-01,1.597385649551051334e-01,-2.253408480607725917e-01,-6.420174075137452530e-03,2.667483715298901714e-01
7.760878918691404768e-03,3.886174788165529526e-01,3.439434965659808885e-01,-2.285492212015351465e-01,1.712758050973685053e-01,-2.416309472312840323e-01,-6.866823225834581268e-03,2.860081008089540577e-01
8.278270846604166011e-03,4.148202350038849295e-01,3.671813811488044976e-01,-2.439637127498932023e-01,1.828296353830103915e-01,-2.579475499515274106e-01,-7.310538633292451571e-03,3.052941870587830842e-01
8.795662774516925519e-03,4.410581073533847984e-01,3.904596974840129908e-01,-2.593997309776963078e-01,1.944000224257688147e-01,-2.742908310552225060e-01,-7.751061088265509547e-03,3.246064777955419145e-01
9.313054702429686763e-03,4.673308670986178193e-01,4.137788734490036591e-01,-2.748571998839987596e-01,2.059869382332796817e-01,-2.906609748269878835e-01,-8.188129436694793761e-03,3.439448286805361632e-01
9.830446630342446271e-03,4.936382888703453320e-01,4.371393451481693226e-01,-2.903360458751419459e-01,2.175903569215126288e-01,-3.070581703735268952e-01,-8.621480438906620192e-03,3.633090980263499192e-01
1.034783855825520751e-02,5.199801416582037206e-01,4.605415489345511815e-01,-3.058361924455870184e-01,2.292102507343070639e-01,-3.234826060151432814e-01,-9.050848600138799993e-03,3.826991401422189520e-01
1.086523048616796702e-02,5.463561781953786278e-01,4.839859120376929780e-01,-3.213575539313806018e-01,2.408465853681050761e-01,-3.399344626977210404e-01,-9.475965972400010595e-03,4.021147975188012480e-01
1.138262241408072827e-02,5.727661227661250409e-01,5.074728417975509220e-01,-3.369000283361625048e-01,2.524993146018122969e-01,-3.564139064250712585e-01,-9.896561927659738855e-03,4.215558918522281928e-01
1.190001434199348777e-02,5.992094662587850173e-01,5.310025433888528879e-01,-3.524633767106237769e-01,2.641682898683922476e-01,-3.729209603691386321e-01,-1.031235989742884662e-02,4.410220731723930587e-01
1.241740626990624728e-02,6.256855089854169716e-01,5.545750572552000657e-01,-3.680472482849886928e-01,2.758532790739920415e-01,-3.894555312546053027e-01,-1.072307831671634459e-02,4.605128513344761698e-01
1.293479819781900853e-02,6.521938276016441272e-01,5.781906743998710407e-01,-3.836514552548415669e-01,2.875541726207737625e-01,-4.060177007362258950e-01,-1.112843803891258587e-02,4.800279397303666151e-01
1.345219012573176803e-02,6.787339991271400530e-01,6.018496911367743341e-01,-3.992758103756741672e-01,2.992708616600205374e-01,-4.226075532879307595e-01,-1.152815786367167306e-02,4.995670521354326765e-01
1.396958205364452928e-02,7.053055968959002220e-01,6.255524054728731631e-01,-4.149201245716568898e-01,3.110032363041022041e-01,-4.392251736680103935e-01,-1.192195447756652649e-02,5.191298997227095091e-01
1.448697398155728878e-02,7.319081907896590744e-01,6.492991172982961467e-01,-4.305842070648398523e-01,3.227511857281187280e-01,-4.558706470562029489e-01,-1.230954246350490777e-02,5.387161912299079924e-01
1.500436590947005003e-02,7.585413474457722849e-01,6.730901285530160871e-01,-4.462678654891427676e-01,3.345145982602029111e-01,-4.725440591744811125e-01,-1.269063431000722053e-02,5.583256331075242551e-01
1.552175783738280954e-02,7.852046304395576826e-01,6.969257433700914994e-01,-4.619709059891335401e-01,3.462933614604826182e-01,-4.892454963915372490e-01,-1.306494042034697656e-02,5.779579296480529260e-01
1.603914976529557251e-02,8.118976004410992653e-01,7.208062681954769957e-01,-4.776931333035978611e-01,3.580873621887022407e-01,-5.059750458109677496e-01,-1.343216912155320575e-02,5.976127830962965071e-01
1.655654169320833202e-02,8.386198153465124205e-01,7.447320118843975267e-01,-4.934343508338930318e-01,3.698964866605017887e-01,-5.227327953431563090e-01,-1.379202667327508736e-02,6.172898937407796938e-01
1.707393362112109153e-02,8.653708303836711302e-01,7.687032857742890357e-01,-5.091943606970963376e-01,3.817206204923581647e-01,-5.395188337608560758e-01,-1.414421727650788663e-02,6.369889599862623708e-01
1.759132554903385104e-02,8.921501981923974922e-01,7.927204037343074106e-01,-5.249729637639397595e-01,3.935596487351832318e-01,-5.563332507384700643e-01,-1.448844308218272259e-02,6.567096784073547244e-01
1.810871747694661402e-02,9.189574688791084522e-01,8.167836821913969647e-01,-5.407699596815314091e-01,4.054134558965805102e-01,-5.731761368750302177e-01,-1.482440419961619793e-02,6.764517437832295865e-01
1.862610940485937353e-02,9.457921900459317355e-01,8.408934401329317687e-01,-5.565851468808697966e-01,4.172819259517637214e-01,-5.900475837008763991e-01,-1.515179870482441515e-02,6.962148491134407813e-01
1.914350133277213303e-02,9.726539067942719941e-01,8.650499990859172872e-01,-5.724183225691427124e-01,4.291649423431305732e-01,-6.069476836680309795e-01,-1.547032264869749318e-02,7.159986856148360390e-01
1.966089326068489254e-02,9.995421617028569239e-01,8.892536830727666430e-01,-5.882692827068239927e-01,4.410623879685027227e-01,-6.238765301242809036e-01,-1.577967006503666614e-02,7.358029426995811306e-01
2.017828518859765552e-02,1.026456494780228601e+00,9.135048185436329682e-01,-6.041378219695473506e-01,4.529741451580172606e-01,-6.408342172709483586e-01,-1.607953297845379770e-02,7.556273079342730181e-01
2.069567711651041503e-02,1.053396443391685144e+00,9.378037342852982849e-01,-6.200237336947693745e-01,4.649000956396743822e-01,-6.578208401043560416e-01,-1.636960141213270048e-02,7.754714669801496818e-01
2.121306904442317454e-02,1.080361542160739763e+00,9.621507613066759834e-01,-6.359268098132454528e-01,4.768401204935669435e-01,-6.748364943410219974e-01,-1.664956339545264896e-02,7.953351035144358150e-01
2.173046097233593404e-02,1.107351322844951191e+00,9.865462327007974430e-01,-6.518468407652489027e-01,4.887941000947298997e-01,-6.918812763265006494e-01,-1.691910497147386394e-02,8.152178991327263535e-01
2.224785290024869355e-02,1.134365314186305040e+00,1.010990483483447999e+00,-6.677836154016278947e-01,5.007619140446888384e-01,-7.089552829279760493e-01,-1.717791020428510729e-02,8.351195332325375142e-01
2.276524482816145653e-02,1.161403041736014163e+00,1.035483850408328133e+00,-6.837369208696262302e-01,5.127434410916487106e-01,-7.260586114105281874e-01,-1.742566118621446947e-02,8.550396828779232017e-01
2.328263675607421604e-02,1.188464027630795394e+00,1.060026671734689341e+00,-6.997065424691524260e-01,5.247385590289157520e-01,-7.431913592808985225e-01,-1.766203804599536520e-02,8.749780226277978912e-01
2.380002868398697555e-02,1.215547792559288798e+00,1.084619288961185868e+00,-7.156922647997334685e-01,5.367471455615443476e-01,-7.603536255074456740e-01,-1.788671898407473426e-02,8.949342259773241937e-01
2.431742061189973506e-02,1.242653856080078389e+00,1.109262047091154946e+00,-7.316938719388397239e-01,5.487690784450126591e-01,-7.775455107100430752e-01,-1.809938028295976498e-02,9.149079655869222227e-01
2.483481253981249456e-02,1.269781734796318950e+00,1.133955292953762184e+00,-7.477111463523431478e-01,5.608042346748314255e-01,-7.947671159930667084e-01,-1.829969629890165761e-02,9.348989119298638517e-01
2.535220446772525754e-02,1.296930942401290032e+00,1.158699375213530391e+00,-7.637438689094285804e-01,5.728524905039571458e-01,-8.120185429584436676e-01,-1.848733947326097748e-02,9.549067333189159568e-01
2.586959639563801705e-02,1.324100989766854086e+00,1.183494644418139119e+00,-7.797918189226961116e-01,5.849137214791375605e-01,-8.292998937455416941e-01,-1.866198034447980048e-02,9.749310959645398622e-01
2.638698832355077656e-02,1.351291385024135483e+00,1.208341453038535906e+00,-7.958547741834847145e-01,5.969878024737467204e-01,-8.466112710658065810e-01,-1.882328756021706129e-02,9.949716640272507906e-01
2.690438025146353607e-02,1.378501633636429302e+00,1.233240155501333035e+00,-8.119325109924104833e-01,6.090746077171095285e-01,-8.639527782321573257e-01,-1.897092788964782617e-02,1.015028099664140315e+00
2.742177217937629904e-02,1.405731238464332344e+00,1.258191108213521980e+00,-8.280248041851284713e-01,6.211740108203170907e-01,-8.813245191831289294e-01,-1.910456623592876602e-02,1.035100063069565479e+00
2.793916410728905855e-02,1.432979699823093700e+00,1.283194669579477143e+00,-8.441314271533055802e-01,6.332858847985300965e-01,-8.987265985017708347e-01,-1.922386564882788695e-02,1.055187212509995920e+00
2.845655603520181806e-02,1.460246515532201528e+00,1.308251200010267956e+00,-8.602521518608217121e-01,6.454101020897741181e-01,-9.161591214292937879e-01,-1.932848733751640902e-02,1.075289204353030881e+00
2.897394796311457757e-02,1.487531180957183174e+00,1.333361061925275814e+00,-8.763867488551817519e-01,6.575465345702252717e-01,-9.336221938734765580e-01,-1.941809068353023138e-02,1.095405693090573784e+00
2.949133989102733708e-02,1.514833189043633954e+00,1.358524619746100726e+00,-8.925349872741481505e-01,6.696950535659821346e-01,-9.511159224118148625e-01,-1.949233325389065907e-02,1.115536331356171695e+00
3.000873181894010006e-02,1.542152030343471036e+00,1.383742239882779668e+00,-9.086966348475931099e-01,6.818555298613291349e-01,-9.686404142894307068e-01,-1.955087081439277341e-02,1.135680769936516787e+00
3.052612374685285956e-02,1.569487193033415107e+00,1.409014290712309547e+00,-9.248714578945717024e-01,6.940278337034960776e-01,-9.861957774117333653e-01,-1.959335734305778232e-02,1.155838657777119360e+00
3.104351567476561907e-02,1.596838162925688032e+00,1.434341142549460990e+00,-9.410592213156055985e-01,7.062118348038954885e-01,-1.003782120331826899e+00,-1.961944504374957265e-02,1.176009641982131093e+00
3.156090760267837858e-02,1.624204423470940295e+00,1.459723167609896954e+00,-9.572596885801937239e-01,7.184074023358585359e-01,-1.021399552232675534e+00,-1.962878435995613069e-02,1.196193367808336738e+00
3.207829953059114503e-02,1.651585455753406873e+00,1.485160739965601495e+00,-9.734726217095381884e-01,7.306144049288600950e-01,-1.039048182904020567e+00,-1.962102398873621922e-02,1.216389478653316703e+00
3.259569145850390454e-02,1.678980738478279777e+00,1.510654235492601805e+00,-9.896977812544869302e-01,7.428327106592312878e-01,-1.056728122714048590e+00,-1.959581089482842486e-02,1.236597616037761638e+00
3.311308338641666404e-02,1.706389747951312374e+00,1.536204031810996851e+00,-1.005934926268699847e+00,7.550621870373628308e-01,-1.074439482575814120e+00,-1.955279032492790448e-02,1.256817419581958140e+00
3.363047531432942355e-02,1.733811958050636592e+00,1.561810508217277071e+00,-1.022183814277026315e+00,7.673027009913961916e-01,-1.092182373908408000e+00,-1.949160582212527970e-02,1.277048526976428011e+00
3.414786724224218306e-02,1.761246840190817231e+00,1.587474045608957329e+00,-1.038444201239104636e+00,7.795541188474077732e-01,-1.109956908592885538e+00,-1.941189924051073268e-02,1.297290573946741521e+00
3.466525917015494257e-02,1.788693863279140706e+00,1.613195026401525123e+00,-1.054715841508191421e+00,7.918163063060886797e-01,-1.127763198922952848e+00,-1.931331075994402457e-02,1.317543194212499325e+00
3.518265109806770208e-02,1.816152493664093592e+00,1.638973834437648325e+00,-1.070998487785187692e+00,8.040891284158970809e-01,-1.145601357550385613e+00,-1.919547890098638465e-02,1.337806019440452632e+00
3.570004302598046853e-02,1.843622195076083381e+00,1.664810854888716385e+00,-1.087291891067891259e+00,8.163724495427119310e-01,-1.163471497425212942e+00,-1.905804053999987646e-02,1.358078679191802252e+00
3.621743495389322803e-02,1.871102428560421638e+00,1.690706474148699456e+00,-1.103595800595491561e+00,8.286661333359888193e-01,-1.181373731730668730e+00,-1.890063092440907866e-02,1.378360800863683622e+00
3.673482688180598754e-02,1.898592649721794423e+00,1.716661077209031827e+00,-1.119909962195995368e+00,8.409700414947404168e-01,-1.199308172074441181e+00,-1.872288369719515844e-02,1.398652007644582085e+00
3.725221880971874705e-02,1.926092314496178570e+00,1.742675052954801629e+00,-1.136234121692190513e+00,8.532840363320378652e-01,-1.217274932175246516e+00,-1.852443091955391363e-02,1.418951922766289009e+00
3.776961073763150656e-02,1.953600880587265554e+00,1.768748795482663505e+00,-1.152568025739377111e+00,8.656079814144503892e-01,-1.235274128780946779e+00,-1.830490307461901667e-02,1.439260170555702434e+00
3.828700266554426607e-02,1.981117802896008362e+00,1.794882699801013004e+00,-1.168911419096664517e+00,8.779417395209963004e-01,-1.253305878696069353e+00,-1.806392908770976247e-02,1.459576373050180731e+00
3.880439459345702558e-02,2.008642533546550535e+00,1.821077161804715239e+00,-1.185264044625598201e+00,8.902851726500509155e-01,-1.271370298773854435e+00,-1.780113634364499653e-02,1.479900150007162907e+00
3.932178652136978508e-02,2.036174521919960956e+00,1.847332578256289715e+00,-1.201625643293192436e+00,9.026381420296559766e-01,-1.289467505912940570e+00,-1.751615070434142662e-02,1.500231118919433060e+00
3.983917844928254459e-02,2.063713214694877784e+00,1.873649346772694457e+00,-1.217995954178825224e+00,9.150005081308199006e-01,-1.307597617058090744e+00,-1.720859652670236883e-02,1.520568895035351753e+00
4.035657037719531104e-02,2.091258055895055090e+00,1.900027865817730088e+00,-1.234374714485000357e+00,9.273721306838129674e-01,-1.325760749204968336e+00,-1.687809668079409686e-02,1.540913091384058520e+00
4.087396230510807055e-02,2.118808486943817737e+00,1.926468534700052748e+00,-1.250761659551970162e+00,9.397528686974621071e-01,-1.343957019408954290e+00,-1.652427256831223712e-02,1.561263318805646616e+00
4.139135423302083006e-02,2.146363946725419858e+00,1.952971753576795200e+00,-1.267156522876228042e+00,9.521425804814369620e-01,-1.362186544798012156e+00,-1.614674414133532299e-02,1.581619185986304910e+00
4.190874616093358956e-02,2.173923871653313800e+00,1.979537923462797888e+00,-1.283559036132859266e+00,9.645411236715317749e-01,-1.380449442589598785e+00,-1.574512992136761769e-02,1.601980299498434235e+00
4.242613808884634907e-02,2.201487695745316664e+00,2.006167446245454400e+00,-1.299968929201763768e+00,9.769483552579427688e-01,-1.398745830111618904e+00,-1.531904701867137231e-02,1.622346263845731773e+00
4.294353001675910858e-02,2.229054850705695312e+00,2.032860724705164213e+00,-1.316385930197738308e+00,9.893641316165409094e-01,-1.417075824827424224e+00,-1.486811115188657606e-02,1.642716681513247234e+00
4.346092194467186809e-02,2.256624766014141414e+00,2.059618162541399400e+00,-1.332809765504424426e+00,1.001788308543140715e+00,-1.435439544364865316e+00,-1.439193666794008619e-02,1.663091153022409063e+00
4.397831387258462760e-02,2.284196869021665854e+00,2.086440164404371522e+00,-1.349240159812121975e+00,1.014220741290758898e+00,-1.453837106549376257e+00,-1.389013656224430404e-02,1.683469276991021557e+00
4.449570580049738711e-02,2.311770585053396054e+00,2.113327135932325795e+00,-1.365676836159467555e+00,1.026661284609878821e+00,-1.472268629441118470e+00,-1.336232249918145598e-02,1.703850650198232231e+00
4.501309772841015355e-02,2.339345337518268675e+00,2.140279483794434334e+00,-1.382119515978977198e+00,1.039109792791698128e+00,-1.490734231376158014e+00,-1.280810483288213897e-02,1.724234867654471204e+00
4.553048965632291306e-02,2.366920548025645221e+00,2.167297615739296912e+00,-1.398567919146450844e+00,1.051566119714377523e+00,-1.509234031011696731e+00,-1.222709262828503007e-02,1.744621522676355285e+00
4.604788158423567257e-02,2.394495636508822578e+00,2.194381940649066554e+00,-1.415021764034247287e+00,1.064030118892287380e+00,-1.527768147375347496e+00,-1.161889368249252596e-02,1.765010206966575623e+00
4.656527351214843208e-02,2.422070021355450020e+00,2.221532868599170207e+00,-1.431480767568421353e+00,1.076501643528244401e+00,-1.546336699918449575e+00,-1.098311454641098805e-02,1.785400510698740062e+00
4.708266544006119159e-02,2.449643119544850034e+00,2.248750810923643595e+00,-1.447944645289719112e+00,1.088980546568740992e+00,-1.564939808573432289e+00,-1.031936054668020075e-02,1.805792022607194847e+00
4.760005736797395109e-02,2.477214346792262933e+00,2.276036180286092225e+00,-1.464413111418451985e+00,1.101466680762182904e+00,-1.583577593815232776e+00,-9.627235807892930985e-03,1.826184330081821905e+00
4.811744929588671060e-02,2.504783117699972639e+00,2.303389390756242605e+00,-1.480885878923223098e+00,1.113959898720105812e+00,-1.602250176726748077e+00,-8.906343275100536694e-03,1.846577019267796382e+00
4.863484122379947011e-02,2.532348845915339819e+00,2.330810857892097410e+00,-1.497362659593518330e+00,1.126460052981394400e+00,-1.620957679068323110e+00,-8.156284736612118280e-03,1.866969675170309095e+00
4.915223315171222962e-02,2.559910944295767710e+00,2.358300998827736805e+00,-1.513843164116170925e+00,1.138966996079499028e+00,-1.639700223351315600e+00,-7.376660847075444671e-03,1.887361881764285876e+00
4.966962507962498913e-02,2.587468825080555757e+00,2.385860232366705969e+00,-1.530327102155691898e+00,1.151480580612648019e+00,-1.658477932915686237e+00,-6.567071150852976658e-03,1.907753222109056956e+00
5.018701700753775558e-02,2.615021900069653071e+00,2.413488979081010122e+00,-1.546814182438451812e+00,1.164000659317048880e+00,-1.677290932011628710e+00,-5.727114105682939993e-03,1.928143278467999266e+00
5.070440893545051508e-02,2.642569580809320140e+00,2.441187661415722854e+00,-1.563304112840732341e+00,1.176527085143084683e+00,-1.696139345885250282e+00,-4.856387106631165906e-03,1.948531632433145644e+00
5.122180086336327459e-02,2.670111278784670805e+00,2.468956703799169983e+00,-1.579796600480629198e+00,1.189059711334494507e+00,-1.715023300868284473e+00,-3.954486510328591997e-03,1.968917865054748972e+00
5.173919279127603410e-02,2.697646405619273935e+00,2.496796532758899900e+00,-1.596291351813905690e+00,1.201598391510622532e+00,-1.733942924471941094e+00,-3.021007659500973830e-03,1.989301556975927365e+00
5.225658471918879361e-02,2.725174366000309156e+00,2.524707569262020890e+00,-1.612788068345428094e+00,1.214142976386395123e+00,-1.752898340263605803e+00,-2.055545328530028470e-03,2.009682283173924056e+00
5.277397664710155312e-02,2.752694523422767325e+00,2.552690193115200845e+00,-1.629286426050203129e+00,1.226693298057838666e+00,-1.771889643827085248e+00,-1.057695284736759334e-03,2.030059587584621905e+00
5.329136857501431263e-02,2.780206306858527654e+00,2.580744857687973237e+00,-1.645786139702666961e+00,1.239249219387559275e+00,-1.790916979632268147e+00,-2.704781935658484571e-05,2.050433062198924627e+00
5.380876050292707213e-02,2.807709144633888876e+00,2.608872017288338618e+00,-1.662286922847364457e+00,1.251810603218759033e+00,-1.809980492603965985e+00,1.036807629201330627e-03,2.070802297966583438e+00
5.432615243083983164e-02,2.835202450016923059e+00,2.637072111577325906e+00,-1.678788479081198659e+00,1.264377305694070586e+00,-1.829080317693199786e+00,2.134281571159024615e-03,2.091166874094613437e+00
5.484354435875259809e-02,2.862685624418403574e+00,2.665345568998800374e+00,-1.695290503966639717e+00,1.276949177737218832e+00,-1.848216582178471068e+00,3.265784658155190812e-03,2.111526360410374004e+00
5.536093628666535760e-02,2.890158060303724685e+00,2.693692809893871942e+00,-1.711792686770021277e+00,1.289526066400346505e+00,-1.867389407756421482e+00,4.431727856699096968e-03,2.131880319510057742e+00
5.587832821457811711e-02,2.917619143815846972e+00,2.722114249299942834e+00,-1.728294712024920354e+00,1.302107816077023639e+00,-1.886598912421883378e+00,5.632522602299405712e-03,2.152228308692604397e+00
5.639572014249087661e-02,2.945068257109236143e+00,2.750610299434357309e+00,-1.744796260920629116e+00,1.314694269580930275e+00,-1.905845212137325495e+00,6.868580934262680238e-03,2.172569881679007331e+00
5.691311207040363612e-02,2.972504780394817914e+00,2.779181371862670780e+00,-1.761297012515707250e+00,1.327285269090210829e+00,-1.925128422291678909e+00,8.140315611164794518e-03,2.192904590117059183e+00
5.743050399831639563e-02,2.999928093695936493e+00,2.807827879351535216e+00,-1.777796644776630020e+00,1.339880656957512794e+00,-1.944448658948561892e+00,9.448140206992805545e-03,2.213231984871484315e+00
5.794789592622915514e-02,3.027337578315328237e+00,2.836550237406205710e+00,-1.794294835441514468e+00,1.352480276385689129e+00,-1.963806039883890797e+00,1.079246918796095134e-02,2.233551617099508224e+00
5.846528785414191465e-02,3.054732618013091816e+00,2.865348865492660657e+00,-1.810791262708937754e+00,1.365083971969190291e+00,-1.983200685412883413e+00,1.217371796999477951e-02,2.253863039111820399e+00
5.898267978205467416e-02,3.082112599895681093e+00,2.894224187944328008e+00,-1.827285605751843844e+00,1.377691590101119523e+00,-2.002632719006447015e+00,1.359230295689206613e-02,2.274165805018965258e+00
5.950007170996744060e-02,3.109476915015890963e+00,2.923176634553449560e+00,-1.843777545056531686e+00,1.390302979245969572e+00,-2.022102267696965772e+00,1.504864155914975576e-02,2.294459471163137643e+00
6.001746363788020011e-02,3.136824958683865461e+00,2.952206640847046426e+00,-1.860266762586733069e+00,1.402917990078037747e+00,-2.041609462273468178e+00,1.654315219346746968e-02,2.314743596335391729e+00
6.053485556579295962e-02,3.164156130489101493e+00,2.981314648047499904e+00,-1.876752941772782846e+00,1.415536475485508205e+00,-2.061154437266193185e+00,1.807625426292014392e-02,2.335017741778270928e+00
6.105224749370571913e-02,3.191469834033473951e+00,3.010501102717765942e+00,-1.893235767325868846e+00,1.428158290440219247e+00,-2.080737330720542122e+00,1.964836811780268366e-02,2.355281470973843216e+00
6.156963942161847864e-02,3.218765476375247570e+00,3.039766456091170355e+00,-1.909714924877364384e+00,1.440783291733096494e+00,-2.100358283760415112e+00,2.125991499714807720e-02,2.375534349217144126e+00
6.208703134953123814e-02,3.246042467184128366e+00,3.069111163085875393e+00,-1.926190100443267550e+00,1.453411337575275297e+00,-2.120017439940957260e+00,2.291131695091475073e-02,2.395775942975055361e+00
6.260442327744400459e-02,3.273300217607297835e+00,3.098535681003911080e+00,-1.942660979713706881e+00,1.466042287064881933e+00,-2.139714944390668450e+00,2.460299674284849303e-02,2.416005819030572432e+00
6.312181520535675716e-02,3.300538138846455638e+00,3.128040467914845024e+00,-1.959127247167541386e+00,1.478675999519505346e+00,-2.159450942742921598e+00,2.633537773401228854e-02,2.436223543412494141e+00
6.363920713326952361e-02,3.327755640445887675e+00,3.157625980724071191e+00,-1.975588585012048259e+00,1.491312333674331470e+00,-2.179225579856867157e+00,2.810888374699249681e-02,2.456428680110528173e+00
6.415659906118229006e-02,3.354952128291538216e+00,3.187292672925720272e+00,-1.992044671947707180e+00,1.503951146745972078e+00,-2.199038998327728311e+00,2.992393891077460566e-02,2.476620789575816328e+00
6.467399098909504263e-02,3.382127002321055453e+00,3.217040992040152148e+00,-2.008495181758040538e+00,1.516592293361938903e+00,-2.218891336786470880e+00,3.178096748628822521e-02,2.496799427006843430e+00
6.519138291700780907e-02,3.409279653944914390e+00,3.246871376736117476e+00,-2.024939781724587551e+00,1.529235624355828049e+00,-2.238782727988896770e+00,3.368039367262809503e-02,2.516964140420803187e+00
6.570877484492056164e-02,3.436409463178488277e+00,3.276784253637508471e+00,-2.041378130866925655e+00,1.541880985428160322e+00,-2.258713296694100592e+00,3.562264139394755169e-02,2.537114468510347276e+00
6.622616677283332809e-02,3.463515795485129001e+00,3.306780033814697539e+00,-2.057809878007789361e+00,1.554528215672890568e+00,-2.278683157332310305e+00,3.760813406701568606e-02,2.557249938285743429e+00
6.674355870074609454e-02,3.490597998330305263e+00,3.336859108960548603e+00,-2.074234659663287683e+00,1.567177145969611773e+00,-2.298692411462149199e+00,3.963729434945606478e-02,2.577370062502468695e+00
6.726095062865884711e-02,3.517655397446700416e+00,3.367021847251010502e+00,-2.090652097758201489e+00,1.579827597241424408e+00,-2.318741145017259253e+00,4.171054386865269414e-02,2.597474336874207257e+00
6.777834255657161355e-02,3.544687292810342338e+00,3.397268588890334229e+00,-2.107061797166364325e+00,1.592479378578480542e+00,-2.338829425342332513e+00,4.382830293132566890e-02,2.617562237071254128e+00
6.829573448448436612e-02,3.571693028783122781e+00,3.427599720674613604e+00,-2.123463387936192159e+00,1.605132319611916270e+00,-2.358957351286524950e+00,4.599099441811549394e-02,2.637633270701793542e+00
6.881312641239713257e-02,3.598672052274944466e+00,3.458015738340666445e+00,-2.139856560373566197e+00,1.617786297412506347e+00,-2.379125095009262392e+00,4.819904722408896447e-02,2.657687020449573723e+00
6.933051834030988514e-02,3.625623726637255295e+00,3.488517048260777464e+00,-2.156240952884905138e+00,1.630441150545554940e+00,-2.399332768832389995e+00,5.045288575334705428e-02,2.677723006087640467e+00
6.984791026822265159e-02,3.652547412217412859e+00,3.519104052886330436e+00,-2.172616200438054257e+00,1.643096716232762322e+00,-2.419580482673026278e+00,5.275293431609739958e-02,2.697740744157838488e+00
7.036530219613540416e-02,3.679442468532189370e+00,3.549777152964630034e+00,-2.188981935843293591e+00,1.655752831345346898e+00,-2.439868345548711126e+00,5.509961721619272002e-02,2.717739749566574492e+00
7.088269412404817060e-02,3.706308254295413107e+00,3.580536747471548153e+00,-2.205337789741680155e+00,1.668409332406391554e+00,-2.460196465548519562e+00,5.749335871847593982e-02,2.737719535589869135e+00
7.140008605196093705e-02,3.733144127445901628e+00,3.611383233543508542e+00,-2.221683390593328422e+00,1.681066055593197106e+00,-2.480564949803876651e+00,5.993458301578380443e-02,2.757679613878505798e+00
7.191747797987368962e-02,3.759949445175702731e+00,3.642317006408785751e+00,-2.238018364665615323e+00,1.693722836739665061e+00,-2.500973904459095287e+00,6.242371419561876245e-02,2.777619494463260175e+00
7.243486990778645607e-02,3.786723563958622751e+00,3.673338459318127303e+00,-2.254342336021314175e+00,1.706379511338686816e+00,-2.521423434641616002e+00,6.496117620648222957e-02,2.797538685760237342e+00
7.295226183569920864e-02,3.813465839579032846e+00,3.704447983474698169e+00,-2.270654926506666893e+00,1.719035914544551513e+00,-2.541913644431951447e+00,6.754739282387522969e-02,2.817436694576276324e+00
7.346965376361197508e-02,3.840175627161003025e+00,3.735645967963347580e+00,-2.286955755739376706e+00,1.731691881175376979e+00,-2.562444636833355105e+00,7.018278761596041804e-02,2.837313026114470560e+00
7.398704569152472765e-02,3.866852281197695529e+00,3.766932799679199029e+00,-2.303244441096537365e+00,1.744347245715542671e+00,-2.583016513741179576e+00,7.286778390889048218e-02,2.857167183979758551e+00
7.450443761943749410e-02,3.893495155581077505e+00,3.798308863255561718e+00,-2.319520597702486420e+00,1.757001842318156148e+00,-2.603629375911962640e+00,7.560280475180092274e-02,2.876998670184615303e+00
7.502182954735024667e-02,3.920103603631914790e+00,3.829774540991164766e+00,-2.335783838416598979e+00,1.769655504807519986e+00,-2.624283322932211782e+00,7.838827288146399397e-02,2.896806985154833480e+00
7.553922147526301312e-02,3.946676978130066793e+00,3.861330212776711512e+00,-2.352033773820998430e+00,1.782308066681625558e+00,-2.644978453186900946e+00,8.122461068661313011e-02,2.916591627735392489e+00
7.605661340317577956e-02,3.973214631345062031e+00,3.892976256020761472e+00,-2.368270012208207209e+00,1.794959361114661256e+00,-2.665714863827679526e+00,8.411224017192420188e-02,2.936352095196420819e+00
7.657400533108853213e-02,3.999715915066995642e+00,3.924713045574930170e+00,-2.384492159568723402e+00,1.807609220959530916e+00,-2.686492650740784693e+00,8.705158292166803591e-02,2.956087883239246317e+00
7.709139725900129858e-02,4.026180180637682682e+00,3.956540953658405968e+00,-2.400699819578527183e+00,1.820257478750397340e+00,-2.707311908514668630e+00,9.004306006302309484e-02,2.975798486002542820e+00
7.760878918691405115e-02,4.052606778982146274e+00,3.988460349781814074e+00,-2.416892593586520199e+00,1.832903966705235366e+00,-2.728172730407338875e+00,9.308709222905342529e-02,2.995483396068558513e+00
7.812618111482681760e-02,4.078995060640365544e+00,4.020471600670356693e+00,-2.433070080601892560e+00,1.845548516728406252e+00,-2.749075208313390473e+00,9.618409952135031915e-02,3.015142104469443751e+00
7.864357304273957017e-02,4.105344375799336198e+00,4.052575070186330564e+00,-2.449231877281420111e+00,1.858190960413241166e+00,-2.770019432730771225e+00,9.933450147234323957e-02,3.034774100693662380e+00
7.916096497065233661e-02,4.131654074325420645e+00,4.084771119250915739e+00,-2.465377577916691099e+00,1.870831129044650876e+00,-2.791005492727237858e+00,1.025387170072646903e-01,3.054378872692497637e+00
7.967835689856508918e-02,4.157923505796997432e+00,4.117060105765331990e+00,-2.481506774421267547e+00,1.883468853601744986e+00,-2.812033475906533742e+00,1.057971644057911220e-01,3.073955906886651324e+00
8.019574882647785563e-02,4.184152019537394018e+00,4.149442384531277561e+00,-2.497619056317769815e+00,1.896103964760466276e+00,-2.833103468374266409e+00,1.091102612633403357e-01,3.093504688172928674e+00
8.071314075439062208e-02,4.210338964648124183e+00,4.181918307170718663e+00,-2.513714010724894976e+00,1.908736292896247022e+00,-2.854215554703501301e+00,1.124784244520373733e-01,3.113024699931008055e+00
8.123053268230337465e-02,4.236483690042410544e+00,4.214488222044995958e+00,-2.529791222344370372e+00,1.921365668086678635e+00,-2.875369817900066849e+00,1.159020700813407911e-01,3.132515424030326123e+00
8.174792461021614109e-02,4.262585544479003730e+00,4.247152474173224057e+00,-2.545850273447819667e+00,1.933991920114192631e+00,-2.896566339367550036e+00,1.193816134583368660e-01,3.151976340837012280e+00
8.226531653812889366e-02,4.288643876596307969e+00,4.279911405150068404e+00,-2.561890743863584063e+00,1.946614878468773124e+00,-2.917805198872037487e+00,1.229174690476970699e-01,3.171406929220963011e+00
8.278270846604166011e-02,4.314658034946796228e+00,4.312765353062813389e+00,-2.577912210963462236e+00,1.959234372350669995e+00,-2.939086474506536817e+00,1.265100504313025898e-01,3.190806666562970406e+00
8.330010039395441268e-02,4.340627368031672262e+00,4.345714652407703049e+00,-2.593914249649355241e+00,1.971850230673122706e+00,-2.960410242655093782e+00,1.301597702675221235e-01,3.210175028761935501e+00
8.381749232186717913e-02,4.366551223309034668e+00,4.378759632537085444e+00,-2.609896431547472417e+00,1.984462281581862220e+00,-2.981776577037792642e+00,1.338670400526221771e-01,3.229511489370348265e+00
8.433488424977993170e-02,4.392428931542379011e+00,4.411900594957211652e+00,-2.625858312807831219e+00,1.997070345071918940e+00,-3.003185534547047730e+00,1.376322669917171559e-01,3.248815506230042338e+00
8.485227617769269814e-02,4.418259840100889235e+00,4.445137860587804468e+00,-2.641799459657518057e+00,2.009674248640292760e+00,-3.024637184863330219e+00,1.414558602689183209e-01,3.268086549656851858e+00
8.536966810560546459e-02,4.444043304124137173e+00,4.478471757393604591e+00,-2.657719441723687126e+00,2.022273823121231828e+00,-3.046131602680994810e+00,1.453382294544978137e-01,3.287324095034072968e+00
8.588706003351821716e-02,4.469778678394034976e+00,4.511902608684640548e+00,-2.673617825747796051e+00,2.034868898848239738e+00,-3.067668860396959296e+00,1.492797829162706424e-01,3.306527615906409423e+00
8.640445196143098361e-02,4.495465317399379046e+00,4.545430733070022100e+00,-2.689494175593501346e+00,2.047459305670338292e+00,-3.089249028098887795e+00,1.532809277827660299e-01,3.325696584011510915e+00
8.692184388934373618e-02,4.521102575399848611e+00,4.579056444410509741e+00,-2.705348052254160862e+00,2.060044872967965457e+00,-3.110872173552646558e+00,1.573420699061449657e-01,3.344830469311085963e+00
8.743923581725650263e-02,4.546689806489518482e+00,4.612780051769860279e+00,-2.721179013859905016e+00,2.072625429668521591e+00,-3.132538362189061676e+00,1.614636138248642938e-01,3.363928740021623121e+00
8.795662774516925519e-02,4.572226364659838005e+00,4.646601859364931641e+00,-2.736986615684307456e+00,2.085200804261539087e+00,-3.154247657089946255e+00,1.656459627260782330e-01,3.382990862644687624e+00
8.847401967308202164e-02,4.597711603862115304e+00,4.680522166514546889e+00,-2.752770410150634728e+00,2.097770824813510959e+00,-3.176000118973426378e+00,1.698895184077935383e-01,3.402016301996809045e+00
8.899141160099477421e-02,4.623144878069483710e+00,4.714541267587145867e+00,-2.768529946837670952e+00,2.110335318982336617e+00,-3.197795806178537870e+00,1.741946812407613177e-01,3.421004521238967477e+00
8.950880352890754066e-02,4.648525541338356604e+00,4.748659451947199628e+00,-2.784264772485156580e+00,2.122894114031430135e+00,-3.219634774649121400e+00,1.785618501301204919e-01,3.439954981905654297e+00
9.002619545682030711e-02,4.673852947869365337e+00,4.782877003900367185e+00,-2.799974430998783514e+00,2.135447036843448831e+00,-3.241517077916993284e+00,1.829914224767770214e-01,3.458867143933537669e+00
9.054358738473305968e-02,4.699126452067794446e+00,4.817194202637455902e+00,-2.815658463454790539e+00,2.147993913933671450e+00,-3.263442767084404394e+00,1.874837941385348872e-01,3.477740465689703520e+00
9.106097931264582612e-02,4.724345408603500829e+00,4.851611322177128649e+00,-2.831316408104144422e+00,2.160534571463014863e+00,-3.285411890805785440e+00,1.920393593909700547e-01,3.496574403999495484e+00
9.157837124055857869e-02,4.749509172470319562e+00,4.886128631307387060e+00,-2.846947800376302240e+00,2.173068835250680841e+00,-3.307424495268772802e+00,1.966585108880464228e-01,3.515368414173939193e+00
9.209576316847134514e-02,4.774617099044960788e+00,4.920746393525818441e+00,-2.862552172882559809e+00,2.185596530786456881e+00,-3.329480624174528280e+00,2.013416396224780858e-01,3.534121950036759774e+00
9.261315509638409771e-02,4.799668544145394122e+00,4.955464866978592120e+00,-2.878129055418987114e+00,2.198117483242644443e+00,-3.351580318717328755e+00,2.060891348858358008e-01,3.552834463950979682e+00
9.313054702429686416e-02,4.824662864088719694e+00,4.990284304398282522e+00,-2.893677974968956068e+00,2.210631517485633246e+00,-3.373723617563457733e+00,2.109013842283983253e-01,3.571505406845119523e+00
9.364793895220961673e-02,4.849599415748526710e+00,5.025204953040376843e+00,-2.909198455705237052e+00,2.223138458087108305e+00,-3.395910556829369042e+00,2.157787734187474049e-01,3.590134228238975656e+00
9.416533088012238317e-02,4.874477556611752860e+00,5.060227054618620990e+00,-2.924690018991699336e+00,2.235638129334905688e+00,-3.418141170059144862e+00,2.207216864031069647e-01,3.608720376268995444e+00
9.468272280803514962e-02,4.899296644835004599e+00,5.095350845239094539e+00,-2.940152183384584283e+00,2.248130355243495693e+00,-3.440415488201228555e+00,2.257305052644280607e-01,3.627263297713232415e+00
9.520011473594790219e-02,4.924056039300394261e+00,5.130576555333064448e+00,-2.955584464633375763e+00,2.260614959564116511e+00,-3.462733539584450959e+00,2.308056101812182570e-01,3.645762438015904383e+00
9.571750666386066864e-02,4.948755099670854030e+00,5.165904409588611301e+00,-2.970986375681240688e+00,2.273091765794542418e+00,-3.485095349893337691e+00,2.359473793861125435e-01,3.664217241311527928e+00
9.623489859177342121e-02,4.973393186444929448e+00,5.201334626881010337e+00,-2.986357426665073866e+00,2.285560597188484699e+00,-3.507500942142705913e+00,2.411561891241952305e-01,3.682627150448650077e+00
9.675229051968618765e-02,4.997969661011079090e+00,5.236867420201898327e+00,-3.001697124915111647e+00,2.298021276764647958e+00,-3.529950336651538567e+00,2.464324136110570551e-01,3.700991607013162543e+00
9.726968244759894022e-02,5.022483885701448436e+00,5.272502996587184576e+00,-3.017004974954137442e+00,2.310473627315406731e+00,-3.552443551016147616e+00,2.517764249906061513e-01,3.719310051351212287e+00
9.778707437551170667e-02,5.046935223845129492e+00,5.308241557043750447e+00,-3.032280478496284459e+00,2.322917471415137491e+00,-3.574980600082623639e+00,2.571885932926164520e-01,3.737581922591697747e+00
9.830446630342445924e-02,5.071323039820932799e+00,5.344083296474920530e+00,-3.047523134445404569e+00,2.335352631428178061e+00,-3.597561495918568664e+00,2.626692863900220720e-01,3.755806658668351616e+00
9.882185823133722569e-02,5.095646699109614097e+00,5.380028403604660170e+00,-3.062732438893032150e+00,2.347778929516436630e+00,-3.620186247784113576e+00,2.682188699559644451e-01,3.773983696341421279e+00
9.933925015924997826e-02,5.119905568345615166e+00,5.416077060900600593e+00,-3.077907885115937603e+00,2.360196187646626864e+00,-3.642854862102220537e+00,2.738377074205683437e-01,3.792112471218928249e+00
9.985664208716274470e-02,5.144099015368282402e+00,5.452229444495785948e+00,-3.093048963573259869e+00,2.372604227597158388e+00,-3.665567342428270425e+00,2.795261599274744269e-01,3.810192417777523488e+00
1.003740340150755112e-01,5.168226409272563160e+00,5.488485724109193775e+00,-3.108155161903226382e+00,2.385002870964654242e+00,-3.688323689418939288e+00,2.852845862901123297e-01,3.828222969382928387e+00
1.008914259429882637e-01,5.192287120459225136e+00,5.524846062965065308e+00,-3.123225964919463138e+00,2.397391939170110398e+00,-3.711123900800352260e+00,2.911133429477213985e-01,3.846203558309972514e+00
1.014088178709010302e-01,5.216280520684518862e+00,5.561310617710940818e+00,-3.138260854606882422e+00,2.409771253464698670e+00,-3.733967971335524716e+00,2.970127839211073040e-01,3.864133615762201934e+00
1.019262097988137827e-01,5.240205983109362364e+00,5.597879538334500360e+00,-3.153259310117160652e+00,2.422140634935203707e+00,-3.756855892791095997e+00,3.029832607681560708e-01,3.882012571891110930e+00
1.024436017267265492e-01,5.264062882347999128e+00,5.634552968079176161e+00,-3.168220807763808544e+00,2.434499904509102919e+00,-3.779787653903338818e+00,3.090251225390785450e-01,3.899839855814917655e+00
1.029609936546393018e-01,5.287850594516143587e+00,5.671331043358506463e+00,-3.183144821016808734e+00,2.446848882959286264e+00,-3.802763240343451479e+00,3.151387157314092802e-01,3.917614895636972072e+00
1.034783855825520682e-01,5.311568497278625678e+00,5.708213893669273453e+00,-3.198030820496863047e+00,2.459187390908405657e+00,-3.825782634682149741e+00,3.213243842447476295e-01,3.935337118463719808e+00
1.039957775104648208e-01,5.335215969896513144e+00,5.745201641503423495e+00,-3.212878273969201892e+00,2.471515248832881539e+00,-3.848845816353526406e+00,3.275824693352435979e-01,3.953005950422282311e+00
1.045131694383775872e-01,5.358792393273724031e+00,5.782294402258720822e+00,-3.227686646336999754e+00,2.483832277066531091e+00,-3.871952761618209671e+00,3.339133095698229026e-01,3.970620816677605802e+00
1.050305613662903537e-01,5.382297150003133801e+00,5.819492284148194194e+00,-3.242455399634359470e+00,2.496138295803847384e+00,-3.895103443525798514e+00,3.403172407801623445e-01,3.988181141449206546e+00
1.055479532942031062e-01,5.405729624412152212e+00,5.856795388108326783e+00,-3.257183993018890611e+00,2.508433125102907280e+00,-3.918297831876573323e+00,3.467945960164092734e-01,4.005686348027508004e+00
1.060653452221158727e-01,5.429089202607824127e+00,5.894203807706078990e+00,-3.271871882763880635e+00,2.520716584887936484e+00,-3.941535893182527950e+00,3.533457055006459235e-01,4.023135858789768093e+00
1.065827371500286253e-01,5.452375272521383209e+00,5.931717629044571893e+00,-3.286518522250034380e+00,2.532988494951491365e+00,-3.964817590627639721e+00,3.599708965800904048e-01,4.040529095215591227e+00
1.071001290779413917e-01,5.475587223952304683e+00,5.969336930667635599e+00,-3.301123361956812552e+00,2.545248674956291701e+00,-3.988142884027455537e+00,3.666704936800553316e-01,4.057865477902024232e+00
1.076175210058541443e-01,5.498724448611852722e+00,6.007061783463061744e+00,-3.315685849453349654e+00,2.557496944436699948e+00,-4.011511729787948788e+00,3.734448182566372232e-01,4.075144426578258816e+00
1.081349129337669107e-01,5.521786340166119800e+00,6.044892250564684488e+00,-3.330205429388967353e+00,2.569733122799823466e+00,-4.034924080863676821e+00,3.802941887491630979e-01,4.092365360119910811e+00
1.086523048616796633e-01,5.544772294278530467e+00,6.082828387253147007e+00,-3.344681543483252639e+00,2.581957029326269470e+00,-4.058379886715197671e+00,3.872189205323713912e-01,4.109527696562877530e+00
1.091696967895924297e-01,5.567681708651863737e+00,6.120870240855518674e+00,-3.359113630515746962e+00,2.594168483170527395e+00,-4.081879093265798453e+00,3.942193258683430734e-01,4.126630853116818543e+00
1.096870887175051962e-01,5.590513983069751447e+00,6.159017850643643932e+00,-3.373501126315209042e+00,2.606367303361013299e+00,-4.105421642857503883e+00,4.012957138581779715e-01,4.143674246178195908e+00
1.102044806454179487e-01,5.613268519437644599e+00,6.197271247731219290e+00,-3.387843463748450912e+00,2.618553308799714152e+00,-4.129007474206336958e+00,4.084483903934059690e-01,4.160657291342901409e+00
1.107218725733307152e-01,5.635944721823309855e+00,6.235630454969722791e+00,-3.402140072708787155e+00,2.630726318261513264e+00,-4.152636522356912607e+00,4.156776581071572885e-01,4.177579403418501869e+00
1.112392645012434678e-01,5.658541996496766480e+00,6.274095486843019209e+00,-3.416390380104042723e+00,2.642886150393124023e+00,-4.176308718636283501e+00,4.229838163250650984e-01,4.194439996436038598e+00
1.117566564291562342e-01,5.681059751969764982e+00,6.312666349360851470e+00,-3.430593809844168618e+00,2.655032623711687911e+00,-4.200023990607096636e+00,4.303671610159212069e-01,4.211238483661453813e+00
1.122740483570689868e-01,5.703497399034689330e+00,6.351343039950924307e+00,-3.444749782828421480e+00,2.667165556602983933e+00,-4.223782262019991407e+00,4.378279847420672999e-01,4.227974277606563192e+00
1.127914402849817532e-01,5.725854350803031956e+00,6.390125547349975399e+00,-3.458857716932165260e+00,2.679284767319313865e+00,-4.247583452765355538e+00,4.453665766095449285e-01,4.244646790039665163e+00
1.133088322128945058e-01,5.748130022743255019e+00,6.429013851493400544e+00,-3.472917026993198597e+00,2.691390073976982045e+00,-4.271427478824270985e+00,4.529832222179697165e-01,4.261255431995693677e+00
1.138262241408072722e-01,5.770323832718222690e+00,6.468007923403778392e+00,-3.486927124797723820e+00,2.703481294553445657e+00,-4.295314252218821238e+00,4.606782036101656486e-01,4.277799613785979282e+00
1.143436160687200387e-01,5.792435201022093416e+00,6.507107725078149052e+00,-3.500887419065884298e+00,2.715558246884111959e+00,-4.319243680961665888e+00,4.684517992215416760e-01,4.294278745007628295e+00
1.148610079966327913e-01,5.814463550416700599e+00,6.546313209374034159e+00,-3.514797315436882563e+00,2.727620748658741157e+00,-4.343215669004887758e+00,4.763042838292110837e-01,4.310692234552446322e+00
1.153783999245455577e-01,5.836408306167378157e+00,6.585624319894151313e+00,-3.528656216453658345e+00,2.739668617417497565e+00,-4.367230116188083322e+00,4.842359285008406289e-01,4.327039490615443462e+00
1.158957918524583103e-01,5.858268896078379306e+00,6.625040990870100899e+00,-3.542463521547226435e+00,2.751701670546683687e+00,-4.391286918185858923e+00,4.922470005432799667e-01,4.343319920703006431e+00
1.164131837803710767e-01,5.880044750527693154e+00,6.664563147044626490e+00,-3.556218627020519385e+00,2.763719725274052408e+00,-4.415385966454498323e+00,5.003377634509035277e-01,4.359532931640576869e+00
1.169305757082838293e-01,5.901735302501369240e+00,6.704190703552698416e+00,-3.569920926031864283e+00,2.775722598663791008e+00,-4.439527148177944582e+00,5.085084768537001532e-01,4.375677929579950387e+00
1.174479676361965957e-01,5.923339987627337599e+00,6.743923565801398290e+00,-3.583569808578020321e+00,2.787710107611136578e+00,-4.463710346213085600e+00,5.167593964651222560e-01,4.391754320006167944e+00
1.179653595641093483e-01,5.944858244208729658e+00,6.783761629348549427e+00,-3.597164661476819347e+00,2.799682068836635285e+00,-4.487935439034322016e+00,5.250907740296728576e-01,4.407761507743991558e+00
1.184827514920221148e-01,5.966289513256679555e+00,6.823704779780141116e+00,-3.610704868349396524e+00,2.811638298880050790e+00,-4.512202300677421007e+00,5.335028572702333882e-01,4.423698896963983884e+00
1.190001434199348812e-01,5.987633238522552581e+00,6.863752892586365562e+00,-3.624189809601949364e+00,2.823578614093852579e+00,-4.536510800682574285e+00,5.419958898351185939e-01,4.439565891188111735e+00
1.195175353478476338e-01,6.008888866529849437e+00,6.903905833036819928e+00,-3.637618862407215214e+00,2.835502830636475124e+00,-4.560860804036966698e+00,5.505701112449467027e-01,4.455361893295096465e+00
1.200349272757604002e-01,6.030055846605324454e+00,6.944163456053912498e+00,-3.650991400685359434e+00,2.847410764465042821e+00,-4.585252171116315445e+00,5.592257568391438838e-01,4.471086305525131976e+00
1.205523192036731528e-01,6.051133630909789396e+00,6.984525606085481897e+00,-3.664306795084568247e+00,2.859302231327866650e+00,-4.609684757625921669e+00,5.679630577222810617e-01,4.486738529484362026e+00
1.210697111315859192e-01,6.072121674468403008e+00,7.024992116976076062e+00,-3.677564412961232598e+00,2.871177046756550943e+00,-4.634158414540987536e+00,5.767822407101380611e-01,4.502317966148908113e+00
1.215871030594986718e-01,6.093019435200308642e+00,7.065562811836812784e+00,-3.690763618359615528e+00,2.883035026057675587e+00,-4.658672988046072660e+00,5.856835282754641048e-01,4.517824015868431964e+00
1.221044949874114383e-01,6.113826373947928161e+00,7.106237502914304116e+00,-3.703903771991236660e+00,2.894875984304224215e+00,-4.683228319474036283e+00,5.946671384935603433e-01,4.533256078369363173e+00
1.226218869153241908e-01,6.134541954505619010e+00,7.147015991458108175e+00,-3.716984231213736667e+00,2.906699736326553207e+00,-4.707824245244094818e+00,6.037332849875380880e-01,4.548613552757652556e+00
1.231392788432369573e-01,6.155165643647845464e+00,7.187898067587000561e+00,-3.730004350009359371e+00,2.918506096703043173e+00,-4.732460596799219488e+00,6.128821768733446751e-01,4.563895837521133814e+00
1.236566707711497237e-01,6.175696911156926205e+00,7.228883510154168412e+00,-3.742963478963065249e+00,2.930294879750411585e+00,-4.757137200542901567e+00,6.221140187045655079e-01,4.579102330531519272e+00
1.241740626990624763e-01,6.196135229850211701e+00,7.269972086611055317e+00,-3.755860965240214178e+00,2.942065899513657712e+00,-4.781853877775142259e+00,6.314290104169348883e-01,4.594232429045963961e+00
1.246914546269752427e-01,6.216480075606564348e+00,7.311163552869727411e+00,-3.768696152563681956e+00,2.953818969755528823e+00,-4.806610444627549050e+00,6.408273472725674047e-01,4.609285529708071927e+00
1.252088465548880092e-01,6.236730927392720503e+00,7.352457653164531592e+00,-3.781468381190840056e+00,2.965553903945840286e+00,-4.831406711998067038e+00,6.503092198039990279e-01,4.624261028548771080e+00
1.257262384828007618e-01,6.256887267288917087e+00,7.393854119912319334e+00,-3.794176987889978481e+00,2.977270515250325378e+00,-4.856242485484866478e+00,6.598748137579719675e-01,4.639158320986647155e+00
1.262436304107135143e-01,6.276948580513691311e+00,7.435352673570742255e+00,-3.806821305916100684e+00,2.988968616518945076e+00,-4.881117565319081919e+00,6.695243100388019730e-01,4.653976801827592880e+00
1.267610223386262946e-01,6.296914355448917533e+00,7.476953022496720891e+00,-3.819400664986773997e+00,3.000648020274236050e+00,-4.906031746297689899e+00,6.792578846517813851e-01,4.668715865264617904e+00
1.272784142665390472e-01,6.316784083663738336e+00,7.518654862802574890e+00,-3.831914391257218888e+00,3.012308538698996507e+00,-4.930984817715017066e+00,6.890757086460954639e-01,4.683374904876820288e+00
1.277958061944517998e-01,6.336557259938086162e+00,7.560457878211157556e+00,-3.844361807295019418e+00,3.023949983623647420e+00,-4.955976563293642556e+00,6.989779480575361026e-01,4.697953313628006278e+00
1.283131981223645801e-01,6.356233383239030310e+00,7.602361741200571288e+00,-3.856742232610614440e+00,3.035572166988558251e+00,-4.981006761942224692e+00,7.089647640273972762e-01,4.712450484554768337e+00
1.288305900502773327e-01,6.375812089079360589e+00,7.644366291747636488e+00,-3.869055061362934644e+00,3.047174966659370376e+00,-5.006075302376024716e+00,7.190363370461914094e-01,4.726865906893210401e+00
1.293479819781900853e-01,6.395292946096944320e+00,7.686471261365277918e+00,-3.881299644907871382e+00,3.058758224660454328e+00,-5.031182006163789744e+00,7.291928289494180593e-01,4.741199019727582176e+00
1.298653739061028656e-01,6.414675421649088882e+00,7.728676227744937677e+00,-3.893475270326283599e+00,3.070321730470948474e+00,-5.056326598603977374e+00,7.394343772504173851e-01,4.755449186116909033e+00
1.303827658340156181e-01,6.433958991582121811e+00,7.770980763451698081e+00,-3.905581224074207825e+00,3.081865275836530582e+00,-5.081508804079103214e+00,7.497611155372745362e-01,4.769615772265789921e+00
1.309001577619283707e-01,6.453143139997012945e+00,7.813384435369766123e+00,-3.917616791822258637e+00,3.093388654616837208e+00,-5.106728345729961482e+00,7.601731733405376890e-01,4.783698147348175667e+00
1.314175496898411233e-01,6.472227359022501680e+00,7.855886804160634895e+00,-3.929581258299822188e+00,3.104891662636827032e+00,-5.131984945137690879e+00,7.706706760034148784e-01,4.797695683336820949e+00
1.319349416177539036e-01,6.491211148595681379e+00,7.898487423733979718e+00,-3.941473907143998812e+00,3.116374097542071731e+00,-5.157278322013665317e+00,7.812537445544466275e-01,4.811607754838368223e+00
1.324523335456666562e-01,6.510094016250086213e+00,7.941185840731279200e+00,-3.953294020753309379e+00,3.127835758658004117e+00,-5.182608193897235260e+00,7.919224955826648094e-01,4.825433738934096439e+00
1.329697254735794087e-01,6.528875476911253806e+00,7.983981594022132811e+00,-3.965040880146189828e+00,3.139276446853091151e+00,-5.207974275861309010e+00,8.026770411152200912e-01,4.839173015026329239e+00
1.334871174014921891e-01,6.547555052699766343e+00,8.026874214213307823e+00,-3.976713764824238329e+00,3.150695964405956673e+00,-5.233376280225760624e+00,8.135174884974946119e-01,4.852824964690482190e+00
1.340045093294049416e-01,6.566132272741780795e+00,8.069863223170477440e+00,-3.988311952640222646e+00,3.162094114876439654e+00,-5.258813916278687550e+00,8.244439402756875701e-01,4.866388971532771279e+00
1.345219012573176942e-01,6.584606672987034948e+00,8.112948133552723817e+00,-3.999834719670873895e+00,3.173470702980599079e+00,-5.284286890005508219e+00,8.354564940818890451e-01,4.879864421053576429e+00
1.350392931852304468e-01,6.602977796034351421e+00,8.156128448359694971e+00,-4.011281340094428494e+00,3.184825534469645003e+00,-5.309794903825880041e+00,8.465552425216172905e-01,4.893250700516462715e+00
1.355566851131432271e-01,6.621245190964597072e+00,8.199403660491526580e+00,-4.022651086072954740e+00,3.196158416012826464e+00,-5.335337656338490220e+00,8.577402730638489237e-01,4.906547198822837075e+00
1.360740770410559797e-01,6.639408413181154600e+00,8.242773252321423882e+00,-4.033943227639427143e+00,3.207469155084247348e+00,-5.360914842073644770e+00,8.690116679335179173e-01,4.919753306392284031e+00
1.365914689689687322e-01,6.657467024257853083e+00,8.286236695281040454e+00,-4.045157032589588475e+00,3.218757559853627548e+00,-5.386526151253730355e+00,8.803695040064980493e-01,4.932868415048529798e+00
1.371088608968814848e-01,6.675420591794400949e+00,8.329793449458492205e+00,-4.056291766378559593e+00,3.230023439081005421e+00,-5.412171269561492082e+00,8.918138527070597066e-01,4.945891917911080959e+00
1.376262528247942651e-01,6.693268689279286754e+00,8.373442963209123846e+00,-4.067346692022235644e+00,3.241266602015376197e+00,-5.437849877916164587e+00,9.033447799078122564e-01,4.958823209292505751e+00
1.381436447527070177e-01,6.711010895960165534e+00,8.417184672778988741e+00,-4.078321070003425142e+00,3.252486858297269467e+00,-5.463561652257436840e+00,9.149623458321131109e-01,4.971661684601372144e+00
1.386610366806197703e-01,6.728646796721733381e+00,8.461018001941038591e+00,-4.089214158182784331e+00,3.263684017865278619e+00,-5.489306263337246250e+00,9.266666049589666887e-01,4.984406740250834744e+00
1.391784286085325506e-01,6.746175981971084035e+00,8.504942361644038940e+00,-4.100025211714497964e+00,3.274857890866510246e+00,-5.515083376519434921e+00,9.384576059303983975e-01,4.997057773572883832e+00
1.396958205364453032e-01,6.763598047530535951e+00,8.548957149674162537e+00,-4.110753482966733152e+00,3.286008287570995279e+00,-5.540892651587216555e+00,9.503353914612987507e-01,5.009614182738236110e+00
1.402132124643580557e-01,6.780912594537962690e+00,8.593061750329372472e+00,-4.121398221446860077e+00,3.297135018290024977e+00,-5.566733742558500175e+00,9.622999982517606021e-01,5.022075366681901798e+00
1.407306043922708083e-01,6.798119229354585791e+00,8.637255534106419219e+00,-4.131958673731450205e+00,3.308237893298432208e+00,-5.592606297509052915e+00,9.743514569018818516e-01,5.034440725034372122e+00
1.412479963201835886e-01,6.815217563480268304e+00,8.681537857400662972e+00,-4.142434083401017375e+00,3.319316722760813576e+00,-5.618509958403492988e+00,9.864897918290550516e-01,5.046709658058489367e+00
1.417653882480963412e-01,6.832207213476270802e+00,8.725908062218490358e+00,-4.152823690979553284e+00,3.330371316661684844e+00,-5.644444360934119054e+00,9.987150211877297012e-01,5.058881566591951540e+00
1.422827801760090938e-01,6.849087800895507172e+00,8.770365475902575980e+00,-4.163126733878805830e+00,3.341401484739596306e+00,-5.670409134367591975e+00,1.011027156791655113e+00,5.070955851995492480e+00
1.428001721039218741e-01,6.865858952220279754e+00,8.814909410869773865e+00,-4.173342446347350077e+00,3.352407036425162801e+00,-5.696403901399456515e+00,1.023426204038605070e+00,5.082931916106684156e+00
1.433175640318346267e-01,6.882520298807488501e+00,8.859539164361697416e+00,-4.183470059424402976e+00,3.363387780783043013e+00,-5.722428278016465697e+00,1.035912161837571066e+00,5.094809161199421510e+00
1.438349559597473792e-01,6.899071476841328376e+00,8.904254018208133559e+00,-4.193508800898415600e+00,3.374343526457873388e+00,-5.748481873366799277e+00,1.048485022538450329e+00,5.106586989949047251e+00
1.443523478876601318e-01,6.915512127293478528e+00,8.949053238603058347e+00,-4.203457895270435785e+00,3.385274081624116249e+00,-5.774564289638079551e+00,1.061144771864191316e+00,5.118264805403130779e+00
1.448697398155729121e-01,6.931841895890753946e+00,8.993936075893415705e+00,-4.213316563722230512e+00,3.396179253939874965e+00,-5.800675121943244861e+00,1.073891388845439554e+00,5.129842010957903042e+00
1.453871317434856647e-01,6.948060433090253341e+00,9.038901764380593562e+00,-4.223084024089177824e+00,3.407058850504621983e+00,-5.826813958214239975e+00,1.086724845757638835e+00,5.141318010340345523e+00
1.459045236713984173e-01,6.964167394061996141e+00,9.083949522134650678e+00,-4.232759490837930016e+00,3.417912677820893919e+00,-5.852980379103591702e+00,1.099645108060634424e+00,5.152692207595933382e+00
1.464219155993111698e-01,6.980162438679019310e+00,9.129078550821228433e+00,-4.242342175048836594e+00,3.428740541759905280e+00,-5.879173957893764069e+00,1.112652134340736954e+00,5.163964007082026519e+00
1.469393075272239502e-01,6.996045231514983698e+00,9.174288035541165343e+00,-4.251831284403147393e+00,3.439542247531113262e+00,-5.905394260414401408e+00,1.125745876255274780e+00,5.175132813466921888e+00
1.474566994551367027e-01,7.011815441849239328e+00,9.219577144682851610e+00,-4.261226023174956801e+00,3.450317599655723377e+00,-5.931640844967376758e+00,1.138926278479615473e+00,5.186198031734551961e+00
1.479740913830494553e-01,7.027472743679388678e+00,9.264945029787293507e+00,-4.270525592227950362e+00,3.461066401944121740e+00,-5.957913262259693532e+00,1.152193278656672426e+00,5.197159067194845328e+00
1.484914833109622356e-01,7.043016815741336423e+00,9.310390825425914230e+00,-4.279729189016889812e+00,3.471788457477273937e+00,-5.984211055344241359e+00,1.165546807348898151e+00,5.208015325499737891e+00
1.490088752388749882e-01,7.058447341536794539e+00,9.355913649090986439e+00,-4.288836007593877397e+00,3.482483568592031009e+00,-6.010533759568346568e+00,1.178986787992726715e+00,5.218766212664825765e+00
1.495262671667877408e-01,7.073764009368304073e+00,9.401512601098922062e+00,-4.297845238619387054e+00,3.493151536870407359e+00,-6.036880902530220361e+00,1.192513136855540612e+00,5.229411135096698970e+00
1.500436590947004933e-01,7.088966512381711382e+00,9.447186764506110279e+00,-4.306756069378060658e+00,3.503792163132767090e+00,-6.063252004043178545e+00,1.206125762995060136e+00,5.239949499625890184e+00
1.505610510226132737e-01,7.104054548616167253e+00,9.492935205037618118e+00,-4.315567683799270249e+00,3.514405247434983171e+00,-6.089646576107768716e+00,1.219824568221265615e+00,5.250380713545524713e+00
1.510784429505260262e-01,7.119027821061538752e+00,9.538756971028517384e+00,-4.324279262482452424e+00,3.524990589069512126e+00,-6.116064122891692989e+00,1.233609447060761921e+00,5.260704184655575766e+00
1.515958348784387788e-01,7.133886037723383033e+00,9.584651093377948072e+00,-4.332889982727201605e+00,3.535547986570416246e+00,-6.142504140717554684e+00,1.247480286723627430e+00,5.270919321312808492e+00
1.521132268063515591e-01,7.148628911695349863e+00,9.630616585515912931e+00,-4.341399018568138146e+00,3.546077237722331077e+00,-6.168966118058511583e+00,1.261436967072758097e+00,5.281025532486359531e+00
1.526306187342643117e-01,7.163256161239085706e+00,9.676652443382769420e+00,-4.349805540814547733e+00,3.556578139573364883e+00,-6.195449535541698971e+00,1.275479360595672240e+00,5.291022227818981349e+00
1.531480106621770643e-01,7.177767509871623375e+00,9.722757645421452821e+00,-4.358108717094765439e+00,3.567050488451950940e+00,-6.221953865959515717e+00,1.289607332378800653e+00,5.300908817693930075e+00
1.536654025900898168e-01,7.192162686460243926e+00,9.768931152582386090e+00,-4.366307711905354161e+00,3.577494079987616260e+00,-6.248478574288765408e+00,1.303820740084249641e+00,5.310684713307511018e+00
1.541827945180025972e-01,7.206441425324825012e+00,9.815171908341122631e+00,-4.374401686665030375e+00,3.587908709135715135e+00,-6.275023117717605459e+00,1.318119433929055395e+00,5.320349326747279228e+00
1.547001864459153497e-01,7.220603466347686350e+00,9.861478838728741536e+00,-4.382389799773381611e+00,3.598294170206095544e+00,-6.301586945680372587e+00,1.332503256666902836e+00,5.329902071075898640e+00
1.552175783738281023e-01,7.234648555090895883e+00,9.907850852374883388e+00,-4.390271206674309923e+00,3.608650256895700181e+00,-6.328169499900209161e+00,1.346972043572332911e+00,5.339342360420641143e+00
1.557349703017408549e-01,7.248576442921057961e+00,9.954286840563524308e+00,-4.398045059924284850e+00,3.618976762325101237e+00,-6.354770214439536602e+00,1.361525622427412152e+00,5.348669610068546909e+00
1.562523622296536352e-01,7.262386887141614622e+00,1.000078567730154155e+01,-4.405710509265334807e+00,3.629273479078997333e+00,-6.381388515758405156e+00,1.376163813510910883e+00,5.357883236567239749e+00
1.567697541575663878e-01,7.276079651132603132e+00,1.004734621939987882e+01,-4.413266701702831973e+00,3.639540199250639319e+00,-6.408023822780635648e+00,1.390886429589926365e+00,5.366982657831408154e+00
1.572871460854791403e-01,7.289654504497874221e+00,1.009396730656745156e+01,-4.420712781588003182e+00,3.649776714490171159e+00,-6.434675546967790538e+00,1.405693275913994178e+00,5.375967293254895196e+00
1.578045380133919207e-01,7.303111223219881154e+00,1.014064776151794689e+01,-4.428047890705268053e+00,3.659982816056975619e+00,-6.461343092401094168e+00,1.420584150211719798e+00,5.384836563828516276e+00
1.583219299413046732e-01,7.316449589821820254e+00,1.018738639008896030e+01,-4.435271168364271155e+00,3.670158294875871530e+00,-6.488025855870990455e+00,1.435558842689790282e+00,5.393589892263448426e+00
1.588393218692174258e-01,7.329669393537371569e+00,1.023418198137425250e+01,-4.442381751496745856e+00,3.680302941597331845e+00,-6.514723226974756365e+00,1.450617136034581423e+00,5.402226703120327045e+00
1.593567137971301784e-01,7.342770430487870037e+00,1.028103330786849767e+01,-4.449378774758118382e+00,3.690416546661603014e+00,-6.541434588221819446e+00,1.465758805416166100e+00,5.410746422944001210e+00
1.598741057250429587e-01,7.355752503866944458e+00,1.032793912562474148e+01,-4.456261370633864516e+00,3.700498900366758992e+00,-6.568159315146925081e+00,1.480983618494810194e+00,5.419148480403890744e+00
1.603914976529557113e-01,7.368615424132674896e+00,1.037489817442468443e+01,-4.463028669550662464e+00,3.710549792940714742e+00,-6.594896776431214747e+00,1.496291335429986491e+00,5.427432306440044485e+00
1.609088895808684638e-01,7.381359009207207222e+00,1.042190917796155070e+01,-4.469679799992282376e+00,3.720569014617154835e+00,-6.621646334031030534e+00,1.511681708891804643e+00,5.435597334414834947e+00
1.614262815087812442e-01,7.393983084683894091e+00,1.046897084403589240e+01,-4.476213888620299564e+00,3.730556355715462846e+00,-6.648407343314726603e+00,1.527154484075001317e+00,5.443643000270331989e+00
1.619436734366939967e-01,7.406487484041829106e+00,1.051608186476377504e+01,-4.482630060399480421e+00,3.740511606724493454e+00,-6.675179153207110083e+00,1.542709398715322422e+00,5.451568742691261349e+00
1.624610653646067493e-01,7.418872048867938496e+00,1.056324091679790911e+01,-4.488927438728019581e+00,3.750434558390353779e+00,-6.701961106341845387e+00,1.558346183108419547e+00,5.459374003273683940e+00
1.629784572925195019e-01,7.431136629086571688e+00,1.061044666156157312e+01,-4.495105145572515504e+00,3.760325001808135781e+00,-6.728752539221754425e+00,1.574064560131277046e+00,5.467058226699326617e+00
1.634958492204322822e-01,7.443281083196509940e+00,1.065769774549501570e+01,-4.501162301607722682e+00,3.770182728517543769e+00,-6.755552782386818222e+00,1.589864245266025433e+00,5.474620860915531573e+00
1.640132411483450348e-01,7.455305278515469425e+00,1.070499280031467570e+01,-4.507098026361020970e+00,3.780007530602458310e+00,-6.782361160590065552e+00,1.605744946626285419e+00,5.482061357320852757e+00
1.645306330762577873e-01,7.467209091432121859e+00,1.075233044328510879e+01,-4.512911438361725480e+00,3.789799200794483625e+00,-6.809176992981311294e+00,1.621706364985966431e+00,5.489379170956359744e+00
1.650480250041705399e-01,7.478992407665608688e+00,1.079970927750381193e+01,-4.518601655295132247e+00,3.799557532580431385e+00,-6.835999593298833332e+00,1.637748193810620201e+00,5.496573760702558431e+00
1.655654169320833202e-01,7.490655122532452914e+00,1.084712789219842577e+01,-4.524167794161298772e+00,3.809282320313693848e+00,-6.862828270068670911e+00,1.653870119291147134e+00,5.503644589481953453e+00
1.660828088599960728e-01,7.502197141221047971e+00,1.089458486303683138e+01,-4.529608971438652709e+00,3.818973359329598249e+00,-6.889662326811913928e+00,1.670071820380047534e+00,5.510591124467298485e+00
1.666002007879088254e-01,7.513618379073589537e+00,1.094207875245009554e+01,-4.534924303252324762e+00,3.828630446064714921e+00,-6.916501062259862387e+00,1.686352968830211241e+00,5.517412837295475825e+00
1.671175927158216057e-01,7.524918761875452056e+00,1.098960810996778648e+01,-4.540112905547235123e+00,3.838253378180036979e+00,-6.943343770576839269e+00,1.702713229236031633e+00,5.524109204287025676e+00
1.676349846437343583e-01,7.536098226152177837e+00,1.103717147256647024e+01,-4.545173894266037351e+00,3.847841954688217658e+00,-6.970189741591134691e+00,1.719152259077193268e+00,5.530679706671381091e+00
1.681523765716471108e-01,7.547156719473721687e+00,1.108476736503030224e+01,-4.550106385531677233e+00,3.857395976084590394e+00,-6.997038261033392992e+00,1.735669708764716379e+00,5.537123830817643366e+00
1.686697684995598634e-01,7.558094200766456439e+00,1.113239430032507826e+01,-4.554909495834885469e+00,3.866915244482292291e+00,-7.023888610783286524e+00,1.752265221689710106e+00,5.543441068471165245e+00
1.691871604274726437e-01,7.568910640632431353e+00,1.118005077998446239e+01,-4.559582342226309315e+00,3.876399563751221855e+00,-7.050740069123724751e+00,1.768938434274465621e+00,5.549630916995647922e+00
1.697045523553853963e-01,7.579606021676188021e+00,1.122773529450874896e+01,-4.564124042513456381e+00,3.885848739660912265e+00,-7.077591911002794056e+00,1.785688976025916253e+00,5.555692879620950819e+00
1.702219442832981489e-01,7.590180338839194185e+00,1.127544632377742495e+01,-4.568533715462471889e+00,3.895262580027534227e+00,-7.104443408304150331e+00,1.802516469591987525e+00,5.561626465696620336e+00
1.707393362112109292e-01,7.600633599741473567e+00,1.132318233747286307e+01,-4.572810481004537131e+00,3.904640894864537692e+00,-7.131293830124342925e+00,1.819420530819851223e+00,5.567431190950909325e+00
1.712567281391236818e-01,7.610965779012621724e+00,1.137094177037455722e+01,-4.576953432865132676e+00,3.913983477906988195e+00,-7.158142422688179352e+00,1.836400776728018158e+00,5.573106543386263212e+00
1.717741200670364343e-01,7.621176720083477463e+00,1.141872296030819811e+01,-4.580961580995874805e+00,3.923290065669310156e+00,-7.184988361398852774e+00,1.853456838535802120e+00,5.578651910940665815e+00
1.722915119949491869e-01,7.631266420663051164e+00,1.146652429752069935e+01,-4.584834023116645341e+00,3.932560452180327015e+00,-7.211830873713922507e+00,1.870588309644710678e+00,5.584066795103837855e+00
1.728089039228619672e-01,7.641234899808045711e+00,1.151434415905354847e+01,-4.588569863607400379e+00,3.941794436181702999e+00,-7.238669184058937667e+00,1.887794771784518488e+00,5.589350710570375469e+00
1.733262958507747198e-01,7.651082180913742370e+00,1.156218090006962207e+01,-4.592168203259070935e+00,3.950991814304594563e+00,-7.265502506629081481e+00,1.905075798232733542e+00,5.594503172497670818e+00
1.738436877786874724e-01,7.660808292083400417e+00,1.161003285427518605e+01,-4.595628139513869392e+00,3.960152381224740559e+00,-7.292330045669510596e+00,1.922430953860284841e+00,5.599523696798591743e+00
1.743610797066002249e-01,7.670413266483772752e+00,1.165789833432042499e+01,-4.598948766699881396e+00,3.969275929810212489e+00,-7.319150995742077725e+00,1.939859795172831802e+00,5.604411800425611823e+00
1.748784716345130053e-01,7.679897142686782807e+00,1.170577563217847583e+01,-4.602129176260000953e+00,3.978362251261866600e+00,-7.345964541978427853e+00,1.957361870347690491e+00,5.609167001646461870e+00
1.753958635624257578e-01,7.689259964997323671e+00,1.175366301950301207e+01,-4.605168456975150093e+00,3.987411135246433425e+00,-7.372769860319501767e+00,1.974936719266413787e+00,5.613788820311261141e+00
1.759132554903385104e-01,7.698501783767219386e+00,1.180155874796438020e+01,-4.608065695181824850e+00,3.996422370022332693e+00,-7.399566117741423810e+00,1.992583873542978834e+00,5.618276778111140679e+00
1.764306474182512907e-01,7.707622655695321789e+00,1.184946104956423163e+01,-4.610819974983965785e+00,4.005395742558118144e+00,-7.426352472467785404e+00,2.010302856547615313e+00,5.622630398828348142e+00
1.769480393461640433e-01,7.716622644113727780e+00,1.189736813692869077e+01,-4.613430378459115744e+00,4.014331038643646821e+00,-7.453128074168287931e+00,2.028093183426246782e+00,5.626849208577862527e+00
1.774654312740767959e-01,7.725501819260183645e+00,1.194527820358008618e+01,-4.615895985858916362e+00,4.023228042993874709e+00,-7.479892064143811581e+00,2.045954361115590814e+00,5.630932736040485054e+00
1.779828232019895484e-01,7.734260258536577837e+00,1.199318942418718770e+01,-4.618215875803901582e+00,4.032086539345372422e+00,-7.506643575497858656e+00,2.063885888353851339e+00,5.634880512687428400e+00
1.785002151299023287e-01,7.742898046753619035e+00,1.204109995479396922e+01,-4.620389125472605052e+00,4.040906310545492985e+00,-7.533381733294370441e+00,2.081887255687065785e+00,5.638692072996388305e+00
1.790176070578150813e-01,7.751415276361624862e+00,1.208900793302690957e+01,-4.622414810784996497e+00,4.049687138634227246e+00,-7.560105654701947842e+00,2.099957945471065734e+00,5.642366954659120637e+00
1.795349989857278339e-01,7.759812047667484336e+00,1.213691147828086336e+01,-4.624292006580208891e+00,4.058428804918731814e+00,-7.586814449124471338e+00,2.118097431869080616e+00,5.645904698780487507e+00
1.800523909136406142e-01,7.768088469037717658e+00,1.218480869188338644e+01,-4.626019786788598154e+00,4.067131090040535746e+00,-7.613507218318083858e+00,2.136305180844958684e+00,5.649304850069027495e+00
1.805697828415533668e-01,7.776244657087731049e+00,1.223269765723766334e+01,-4.627597224598101633e+00,4.075793774035423311e+00,-7.640183056494585401e+00,2.154580650152012389e+00,5.652566957018975380e+00
1.810871747694661194e-01,7.784280736857167149e+00,1.228057643994391945e+01,-4.629023392614915799e+00,4.084416636385990174e+00,-7.666841050411190572e+00,2.172923289317511220e+00,5.655690572083809542e+00
1.816045666973788719e-01,7.792196841971418486e+00,1.232844308789940335e+01,-4.630297363018497592e+00,4.092999456066896968e+00,-7.693480279446710313e+00,2.191332539622788289e+00,5.658675251841271958e+00
1.821219586252916522e-01,7.799993114789283588e+00,1.237629563137687683e+01,-4.631418207710854773e+00,4.101542011582757219e+00,-7.720099815664090315e+00,2.209807834078973965e+00,5.661520557149875010e+00
1.826393505532044048e-01,7.807669706536763954e+00,1.242413208308161998e+01,-4.632384998460171488e+00,4.110044080998756399e+00,-7.746698723859346103e+00,2.228348597398369879e+00,5.664226053296916419e+00
1.831567424811171574e-01,7.815226777426987681e+00,1.247195043818702231e+01,-4.633196807038737042e+00,4.118505441963899116e+00,-7.773276061596913422e+00,2.246954245961442442e+00,5.666791310137968551e+00
1.836741344090299100e-01,7.822664496766298825e+00,1.251974867434863725e+01,-4.633852705355191226e+00,4.126925871726967010e+00,-7.799830879231334002e+00,2.265624187779442966e+00,5.669215902227872306e+00
1.841915263369426903e-01,7.829983043046479629e+00,1.256752475169684047e+01,-4.634351765581080862e+00,4.135305147145134086e+00,-7.826362219915391272e+00,2.284357822452674824e+00,5.671499408943205367e+00
1.847089182648554428e-01,7.837182604023087862e+00,1.261527661280794632e+01,-4.634693060271725784e+00,4.143643044685269672e+00,-7.852869119594571679e+00,2.303154541124355692e+00,5.673641414596264809e+00
1.852263101927681954e-01,7.844263376779990082e+00,1.266300218265391919e+01,-4.634875662481412917e+00,4.151939340417913904e+00,-7.879350606987985728e+00,2.322013726430148139e+00,5.675641508540511637e+00
1.857437021206809757e-01,7.851225567779982484e+00,1.271069936853057136e+01,-4.634898645872882916e+00,4.160193810003931070e+00,-7.905805703555605746e+00,2.340934752443283973e+00,5.677499285267534113e+00
1.862610940485937283e-01,7.858069392901591677e+00,1.275836605996432205e+01,-4.634761084821145793e+00,4.168406228673843472e+00,-7.932233423451942045e+00,2.359916984615339608e+00,5.679214344495483680e+00
1.867784859765064809e-01,7.864795077461992356e+00,1.280600012859746784e+01,-4.634462054511597984e+00,4.176576371199827165e+00,-7.958632773466097099e+00,2.378959779712631839e+00,5.680786291249010134e+00
1.872958779044192335e-01,7.871402856226080047e+00,1.285359942805200006e+01,-4.634000631032469286e+00,4.184704011860413964e+00,-7.985002752948187954e+00,2.398062485748240213e+00,5.682214735930683602e+00
1.878132698323320138e-01,7.877892973401682930e+00,1.290116179377194783e+01,-4.633375891461565033e+00,4.192788924397836681e+00,-8.011342353722184839e+00,2.417224441909669785e+00,5.683499294383911327e+00
1.883306617602447663e-01,7.884265682620914539e+00,1.294868504284423238e+01,-4.632586913947329244e+00,4.200830881968080632e+00,-8.037650559985115351e+00,2.436444978482113832e+00,5.684639587947343919e+00
1.888480536881575189e-01,7.890521246907669983e+00,1.299616697379810759e+01,-4.631632777784223443e+00,4.208829657083584586e+00,-8.063926348192683946e+00,2.455723416767392031e+00,5.685635243500767544e+00
1.893654456160702992e-01,7.896659938631251485e+00,1.304360536638306733e+01,-4.630512563482415800e+00,4.216785021548650647e+00,-8.090168686931246356e+00,2.475059068998469503e+00,5.686485893502500666e+00
1.898828375439830518e-01,7.902682039446159656e+00,1.309099798132531944e+01,-4.629225352831779716e+00,4.224696746387497370e+00,-8.116376536776208184e+00,2.494451238249634439e+00,5.687191176018261629e+00
1.904002294718958044e-01,7.908587840218011422e+00,1.313834256006279233e+01,-4.627770228960216947e+00,4.232564601765016477e+00,-8.142548850136767769e+00,2.513899218342289466e+00,5.687750734741548797e+00
1.909176213998085569e-01,7.914377640935584601e+00,1.318563682445868501e+01,-4.626146276386283063e+00,4.240388356900197664e+00,-8.168684571087121427e+00,2.533402293746390477e+00,5.688164219005493294e+00
1.914350133277213373e-01,7.920051750609047758e+00,1.323287847649345927e+01,-4.624352581066124124e+00,4.248167779972213509e+00,-8.194782635183946340e+00,2.552959739477477896e+00,5.688431283786216319e+00
1.919524052556340898e-01,7.925610487154274963e+00,1.328006519793554219e+01,-4.622388230434739675e+00,4.255902638019216866e+00,-8.220841969270404448e+00,2.572570820989386053e+00,5.688551589697664390e+00
1.924697971835468424e-01,7.931054177263358262e+00,1.332719464999034642e+01,-4.620252313441555181e+00,4.263592696829784146e+00,-8.246861491266402666e+00,2.592234794062532099e+00,5.688524802977955375e+00
1.929871891114595950e-01,7.936383156261224592e+00,1.337426447292804355e+01,-4.617943920580287909e+00,4.271237720827054218e+00,-8.272840109945382991e+00,2.611950904687887043e+00,5.688350595467192683e+00
1.935045810393723753e-01,7.941597767948394448e+00,1.342127228568961250e+01,-4.615462143913156012e+00,4.278837472945519416e+00,-8.298776724697328078e+00,2.631718388946500120e+00,5.688028644576777815e+00
1.940219729672851279e-01,7.946698364429908068e+00,1.346821568547165171e+01,-4.612806077089389944e+00,4.286391714500534356e+00,-8.324670225278323343e+00,2.651536472884723494e+00,5.687558633250232809e+00
1.945393648951978804e-01,7.951685305930383585e+00,1.351509224728968661e+01,-4.609974815358037326e+00,4.293900205050467100e+00,-8.350519491546437578e+00,2.671404372385064896e+00,5.686940249915480194e+00
1.950567568231106608e-01,7.956558960595191188e+00,1.356189952351977546e+01,-4.606967455575114556e+00,4.301362702251531722e+00,-8.376323393183925603e+00,2.691321293032570505e+00,5.686173188428645275e+00
1.955741487510234133e-01,7.961319704277802778e+00,1.360863504341902797e+01,-4.603783096205042114e+00,4.308778961705322708e+00,-8.402080789405978578e+00,2.711286429976993428e+00,5.685257148009317696e+00
1.960915406789361659e-01,7.965967920313275386e+00,1.365529631262431920e+01,-4.600420837316418599e+00,4.316148736798993468e+00,-8.427790528655689783e+00,2.731298967790446675e+00,5.684191833167348662e+00
1.966089326068489185e-01,7.970503999277844365e+00,1.370188081262966939e+01,-4.596879780572082907e+00,4.323471778538122479e+00,-8.453451448285496994e+00,2.751358080320740918e+00,5.682976953621087901e+00
1.971263245347616988e-01,7.974928338734718736e+00,1.374838600024225066e+01,-4.593159029213513378e+00,4.330747835372282140e+00,-8.479062374225065923e+00,2.771462930540402603e+00,5.681612224207144735e+00
1.976437164626744514e-01,7.979241342965967654e+00,1.379480930701674701e+01,-4.589257688039511507e+00,4.337976653013247308e+00,-8.504622120635444205e+00,2.791612670391240059e+00,5.680097364781630631e+00
1.981611083905872039e-01,7.983443422690570834e+00,1.384114813866841409e+01,-4.585174863379243959e+00,4.345157974245909216e+00,-8.530129489549713284e+00,2.811806440624588621e+00,5.678432100112905445e+00
1.986785003184999565e-01,7.987534994768574315e+00,1.388739987446434654e+01,-4.580909663059539838e+00,4.352291538731812182e+00,-8.555583270499845128e+00,2.832043370637089552e+00,5.676616159765777603e+00
1.991958922464127368e-01,7.991516481891488333e+00,1.393356186659396201e+01,-4.576461196366545359e+00,4.359377082805496961e+00,-8.580982240130323291e+00,2.852322578302339373e+00,5.674649277977240835e+00
1.997132841743254894e-01,7.995388312258676855e+00,1.397963143951706932e+01,-4.571828574001688850e+00,4.366414339263326561e+00,-8.606325161797643730e+00,2.872643169797810092e+00,5.672531193523676407e+00
2.002306761022382420e-01,7.999150926799244665e+00,1.402560592948786500e+01,-4.567010908015281423e+00,4.373403044596376965e+00,-8.631610807800559115e+00,2.893004255073361453e+00,5.670261651837804173e+00
2.007480680301510223e-01,8.002804852469914465e+00,1.407148306279719563e+01,-4.562007314399269653e+00,4.380343009915739216e+00,-8.656838172707070456e+00,2.913405093706892934e+00,5.667840428742808356e+00
2.012654599580637749e-01,8.006350585749935078e+00,1.411726032109152484e+01,-4.556816916364352821e+00,4.387234004334197301e+00,-8.682006116190315481e+00,2.933844846276978835e+00,5.665267297716938266e+00
2.017828518859765274e-01,8.009788613903229049e+00,1.416293507285882924e+01,-4.551438839799610392e+00,4.394075777961914397e+00,-8.707113436712386800e+00,2.954322627830005210e+00,5.662542033292247368e+00
2.023002438138892800e-01,8.013119433767645461e+00,1.420850467565791320e+01,-4.545872212803060641e+00,4.400868080665480520e+00,-8.732158929058780217e+00,2.974837547935840654e+00,5.659664416387220065e+00
2.028176357418020603e-01,8.016343551725377381e+00,1.425396647594254240e+01,-4.540116165808308679e+00,4.407610662013763836e+00,-8.757141384235529458e+00,2.995388710603472671e+00,5.656634234385094828e+00
2.033350276697148129e-01,8.019461483673504532e+00,1.429931780889779702e+01,-4.534169831710951115e+00,4.414303271225370473e+00,-8.782059589372824604e+00,3.015975214202001098e+00,5.653451281211896884e+00
2.038524195976275655e-01,8.022473754994724260e+00,1.434455599828861949e+01,-4.528032345994744468e+00,4.420945657117614225e+00,-8.806912327635158633e+00,3.036596151386971698e+00,5.650115357414180473e+00
2.043698115255403458e-01,8.025380900528185535e+00,1.438967835632055525e+01,-4.521702846857507119e+00,4.427537568057066331e+00,-8.831698378137987859e+00,3.057250609032057476e+00,5.646626270236472678e+00
2.048872034534530984e-01,8.028183464540536107e+00,1.443468218351267751e+01,-4.515180475336803667e+00,4.434078751911637362e+00,-8.856416515870900952e+00,3.077937668166056184e+00,5.642983833698431262e+00
2.054045953813658509e-01,8.030882000697076251e+00,1.447956476858271913e+01,-4.508464375435337068e+00,4.440568956004245393e+00,-8.881065511627319609e+00,3.098656403915264423e+00,5.639187868671702297e+00
2.059219873092786035e-01,8.033477072033097244e+00,1.452432338834437786e+01,-4.501553694246140935e+00,4.447007927067993194e+00,-8.905644131940686492e+00,3.119405885451170146e+00,5.635238202956490916e+00
2.064393792371913838e-01,8.035969250925344198e+00,1.456895530761686430e+01,-4.494447582077491177e+00,4.453395411202944132e+00,-8.930151139027216800e+00,3.140185175943490670e+00,5.631134671357835408e+00
2.069567711651041364e-01,8.038359119063677838e+00,1.461345777914656274e+01,-4.487145192577584929e+00,4.459731153834420425e+00,-8.954585290735096237e+00,3.160993332518561072e+00,5.626877115761588222e+00
2.074741630930168890e-01,8.040647267422830424e+00,1.465782804354097379e+01,-4.479645682858969913e+00,4.466014899672869909e+00,-8.978945340500267491e+00,3.181829406223052992e+00,5.622465385210108302e+00
2.079915550209296415e-01,8.042834296234381952e+00,1.470206332921478420e+01,-4.471948213622717994e+00,4.472246392675270243e+00,-9.003230037308680878e+00,3.202692441993046035e+00,5.617899335977654118e+00
2.085089469488424219e-01,8.044920814958825162e+00,1.474616085234818286e+01,-4.464051949282370479e+00,4.478425376008125625e+00,-9.027438125665073088e+00,3.223581478628436248e+00,5.613178831645488032e+00
2.090263388767551744e-01,8.046907442257834830e+00,1.479011781685729510e+01,-4.455956058087621408e+00,4.484551592011962740e+00,-9.051568345568282936e+00,3.244495548772670546e+00,5.608303743176686673e+00
2.095437308046679270e-01,8.048794805966670296e+00,1.483393141437691831e+01,-4.447659712247741481e+00,4.490624782167423668e+00,-9.075619432493041927e+00,3.265433678897862624e+00,5.603273948990658226e+00
2.100611227325807073e-01,8.050583543066730741e+00,1.487759882425535984e+01,-4.439162088054790622e+00,4.496644687062890888e+00,-9.099590117378328458e+00,3.286394889295208177e+00,5.598089335037367498e+00
2.105785146604934599e-01,8.052274299658257917e+00,1.492111721356150866e+01,-4.430462366006547192e+00,4.502611046363682590e+00,-9.123479126622203950e+00,3.307378194070764721e+00,5.592749794871261670e+00
2.110959065884062125e-01,8.053867730933225388e+00,1.496448373710409641e+01,-4.421559730929205401e+00,4.508523598782770314e+00,-9.147285182083157551e+00,3.328382601146568920e+00,5.587255229724917172e+00
2.116132985163189650e-01,8.055364501148345013e+00,1.500769553746314422e+01,-4.412453372099834681e+00,4.514382082053097989e+00,-9.171007001088007371e+00,3.349407112267097641e+00,5.581605548582381893e+00
2.121306904442317454e-01,8.056765283598231520e+00,1.505074974503362562e+01,-4.403142483368568172e+00,4.520186232901405532e+00,-9.194643296446274761e+00,3.370450723011062966e+00,5.575800668252219872e+00
2.126480823721444979e-01,8.058070760588755377e+00,1.509364347808129914e+01,-4.393626263280564714e+00,4.525935787023644963e+00,-9.218192776471097361e+00,3.391512422808553140e+00,5.569840513440286855e+00
2.131654743000572505e-01,8.059281623410505802e+00,1.513637384281071441e+01,-4.383903915197713275e+00,4.531630479061920624e+00,-9.241654145006645393e+00,3.412591194963525254e+00,5.563725016822177238e+00
2.136828662279700308e-01,8.060398572312431398e+00,1.517893793344551767e+01,-4.373974647420087791e+00,4.537270042583004148e+00,-9.265026101462074948e+00,3.433686016681624320e+00,5.557454119115411650e+00
2.142002581558827834e-01,8.061422316475638894e+00,1.522133283232077439e+01,-4.363837673307171983e+00,4.542854210058401065e+00,-9.288307340851963190e+00,3.454795859103344746e+00,5.551027769151311020e+00
2.147176500837955360e-01,8.062353573987330435e+00,1.526355560998767835e+01,-4.353492211398804379e+00,4.548382712845945974e+00,-9.311496553843284119e+00,3.475919687342554187e+00,5.544445923946589971e+00
2.152350420117082885e-01,8.063193071814904300e+00,1.530560332533030454e+01,-4.342937485535913744e+00,4.553855281172994651e+00,-9.334592426808898225e+00,3.497056460530331812e+00,5.537708548774635808e+00
2.157524339396210689e-01,8.063941545780204834e+00,1.534747302569462590e+01,-4.332172724980973832e+00,4.559271644121128730e+00,-9.357593641887547165e+00,3.518205131864166724e+00,5.530815617236533477e+00
2.162698258675338214e-01,8.064599740533926919e+00,1.538916174702972661e+01,-4.321197164538241431e+00,4.564631529612441341e+00,-9.380498877050360562e+00,3.539364648662485013e+00,5.523767111331753910e+00
2.167872177954465740e-01,8.065168409530194538e+00,1.543066651404119405e+01,-4.310010044673711072e+00,4.569934664397364621e+00,-9.403306806173905130e+00,3.560533952424540960e+00,5.516563021528575028e+00
2.173046097233593266e-01,8.065648315001247681e+00,1.547198434035667525e+01,-4.298610611634858358e+00,4.575180774044045329e+00,-9.426016099119717495e+00,3.581711978895612880e+00,5.509203346834214088e+00
2.178220016512721069e-01,8.066040227932337103e+00,1.551311222870371331e+01,-4.286998117570114175e+00,4.580369582929294303e+00,-9.448625421820370462e+00,3.602897658137591996e+00,5.501688094864638501e+00
2.183393935791848595e-01,8.066344928036727424e+00,1.555404717109964707e+01,-4.275171820648097309e+00,4.585500814231068034e+00,-9.471133436372044301e+00,3.624089914604842644e+00,5.494017281914119977e+00
2.188567855070976120e-01,8.066563203730884979e+00,1.559478614905384752e+01,-4.263130985176601051e+00,4.590574189922520532e+00,-9.493538801133624361e+00,3.645287667225489692e+00,5.486190933024472471e+00
2.193741774350103924e-01,8.066695852109805998e+00,1.563532613378207792e+01,-4.250874881721317777e+00,4.595589430767594408e+00,-9.515840170832323253e+00,3.666489829487983521e+00,5.478209082053985490e+00
2.198915693629231449e-01,8.066743678922501104e+00,1.567566408643296505e+01,-4.238402787224359258e+00,4.600546256318173377e+00,-9.538036196675761857e+00,3.687695309533007393e+00,5.470071771746115807e+00
2.204089612908358975e-01,8.066707498547632582e+00,1.571579695832687307e+01,-4.225713985122463434e+00,4.605444384912796174e+00,-9.560125526470663715e+00,3.708903010250784060e+00,5.461779053797823913e+00
2.209263532187486501e-01,8.066588133969307961e+00,1.575572169120672683e+01,-4.212807765465020893e+00,4.610283533676899914e+00,-9.582106804747951401e+00,3.730111829383647937e+00,5.453330988927652889e+00
2.214437451466614304e-01,8.066386416753035249e+00,1.579543521750129464e+01,-4.199683425031791373e+00,4.615063418524660399e+00,-9.603978672894491808e+00,3.751320659634045374e+00,5.444727646943507970e+00
2.219611370745741830e-01,8.066103187021802512e+00,1.583493446060034415e+01,-4.186340267450439967e+00,4.619783754162324563e+00,-9.625739769291186576e+00,3.772528388777763197e+00,5.435969106810152773e+00
2.224785290024869355e-01,8.065739293432358181e+00,1.587421633514230912e+01,-4.172777603313759798e+00,4.624444254093156736e+00,-9.647388729457748724e+00,3.793733899782621322e+00,5.427055456716378679e+00
2.229959209303997159e-01,8.065295593151603271e+00,1.591327774731396616e+01,-4.158994750296687748e+00,4.629044630623899259e+00,-9.668924186203899040e+00,3.814936070932422929e+00,5.417986794141922857e+00
2.235133128583124684e-01,8.064772951833166559e+00,1.595211559516233457e+01,-4.144991033273069725e+00,4.633584594872814932e+00,-9.690344769787085255e+00,3.836133775956287462e+00,5.408763225924065665e+00
2.240307047862252210e-01,8.064172243594102341e+00,1.599072676891874245e+01,-4.130765784432181675e+00,4.638063856779245597e+00,-9.711649108076700898e+00,3.857325884163262941e+00,5.399384868323966025e+00
2.245480967141379736e-01,8.063494350991776471e+00,1.602910815133532552e+01,-4.116318343394921975e+00,4.642482125114780089e+00,-9.732835826724974382e+00,3.878511260582452991e+00,5.389851847092619330e+00
2.250654886420507539e-01,8.062740165000901627e+00,1.606725661803319483e+01,-4.101648057329961183e+00,4.646839107495901899e+00,-9.753903549344041579e+00,3.899688766108170501e+00,5.380164297536683904e+00
2.255828805699635065e-01,8.061910584990684470e+00,1.610516903786341203e+01,-4.086754281069373107e+00,4.651134510398266642e+00,-9.774850897689924878e+00,3.920857257650794736e+00,5.370322364583829611e+00
2.261002724978762590e-01,8.061006518702193091e+00,1.614284227327976851e+01,-4.071636377224237435e+00,4.655368039172488537e+00,-9.795676491852757906e+00,3.942015588292720807e+00,5.360326202847918609e+00
2.266176644257890116e-01,8.060028882225813263e+00,1.618027318072386223e+01,-4.056293716299879115e+00,4.659539398061485649e+00,-9.816378950453625407e+00,3.963162607449747021e+00,5.350175976693836155e+00
2.271350563537017919e-01,8.058978599978921409e+00,1.621745861102235509e+01,-4.040725676810926537e+00,4.663648290219384762e+00,-9.836956890847890378e+00,3.984297161037764212e+00,5.339871860302077167e+00
2.276524482816145445e-01,8.057856604683646395e+00,1.625439540979646935e+01,-4.024931645396035762e+00,4.667694417731984124e+00,-9.857408929335068848e+00,4.005418091644847856e+00,5.329414037732960630e+00
2.281698402095272971e-01,8.056663837344846257e+00,1.629108041788359529e+01,-4.008911016932506399e+00,4.671677481638754514e+00,-9.877733681375165276e+00,4.026524238708584669e+00,5.318802702990660158e+00
2.286872321374400774e-01,8.055401247228196837e+00,1.632751047177124093e+01,-3.992663194650474257e+00,4.675597181956417714e+00,-9.897929761811619542e+00,4.047614438698903250e+00,5.308038060086821552e+00
2.292046240653528300e-01,8.054069791850610116e+00,1.636368240372237892e+01,-3.976187590352474821e+00,4.679453217617203897e+00,-9.917995784923999025e+00,4.068687525173253050e+00,5.297120323196530478e+00
2.297220159932655825e-01,8.052670436955056132e+00,1.639959301898434774e+01,-3.959483631236455192e+00,4.683245280687117429e+00,-9.937930351800801532e+00,4.089742319222047229e+00,5.286049722239239301e+00
2.302394079211783351e-01,8.051204153698023447e+00,1.643523911892667044e+01,-3.942550750449150598e+00,4.686973063633179670e+00,-9.957732062963188469e+00,4.110777638799688383e+00,5.274826493752269307e+00
2.307567998490911154e-01,8.049671920289325655e+00,1.647061751117266581e+01,-3.925388386097038662e+00,4.690636260889300857e+00,-9.977399524056330904e+00,4.131792303179617321e+00,5.263450880836207268e+00
2.312741917770038680e-01,8.048074722850499185e+00,1.650572499854553499e+01,-3.907995985619574952e+00,4.694234565519487923e+00,-9.996931339767623825e+00,4.152785128434874018e+00,5.251923137139362652e+00
2.317915837049166206e-01,8.046413555347383451e+00,1.654055837934122763e+01,-3.890373005920773508e+00,4.697767669218261943e+00,-1.001632611395630157e+01,4.173754927548163352e+00,5.240243526912792049e+00
2.323089756328294009e-01,8.044689419521754203e+00,1.657511444760357477e+01,-3.872518913501191484e+00,4.701235262311322494e+00,-1.003558244978400538e+01,4.194700510522757497e+00,5.228412325065059818e+00
2.328263675607421535e-01,8.042903324821969235e+00,1.660938999340138267e+01,-3.854433184590335237e+00,4.704637033756474906e+00,-1.005469894984635459e+01,4.215620684494203019e+00,5.216429817216732268e+00
2.333437594886549060e-01,8.041056288332651292e+00,1.664338180310783954e+01,-3.836115305279472754e+00,4.707972671144805332e+00,-1.007367421630547000e+01,4.236514253842884159e+00,5.204296299754608057e+00
2.338611514165676586e-01,8.039149334703425964e+00,1.667708665968189408e+01,-3.817564771654872846e+00,4.711241860702111595e+00,-1.009250685102347589e+01,4.257380020307377499e+00,5.192012079885691023e+00
2.343785433444804389e-01,8.037183496076641731e+00,1.671050134295188627e+01,-3.798781089931446253e+00,4.714444287290589841e+00,-1.011119545569698808e+01,4.278216783098670817e+00,5.179577475690874344e+00
2.348959352723931915e-01,8.035159812014194713e+00,1.674362262990118921e+01,-3.779763776586813950e+00,4.717579634410762779e+00,-1.012973863199254865e+01,4.299023339015177747e+00,5.166992816178387571e+00
2.354133272003059441e-01,8.033079329423314263e+00,1.677644729495612452e+01,-3.760512358495775587e+00,4.720647584203684133e+00,-1.014813498168306083e+01,4.319798482558601549e+00,5.154258441336965646e+00
2.359307191282186966e-01,8.030943102481439055e+00,1.680897211027584248e+01,-3.741026373065204247e+00,4.723647817453366926e+00,-1.016638310678518842e+01,4.340541006050610662e+00,5.141374702188747037e+00
2.364481110561314769e-01,8.028752192560073553e+00,1.684119384604448655e+01,-3.721305368369351552e+00,4.726580013589495977e+00,-1.018448160969772509e+01,4.361249699750349151e+00,5.128341960841913405e+00
2.369655029840442295e-01,8.026507668147736752e+00,1.687310927076537581e+01,-3.701348903285570202e+00,4.729443850690369544e+00,-1.020242909334092651e+01,4.381923351972766945e+00,5.115160590543068153e+00
2.374828949119569821e-01,8.024210604771889521e+00,1.690471515155735105e+01,-3.681156547630444642e+00,4.732239005486107430e+00,-1.022022416129686206e+01,4.402560749207793833e+00,5.101830975729337858e+00
2.380002868398697624e-01,8.021862084919925806e+00,1.693600825445330216e+01,-3.660727882296340052e+00,4.734965153362113988e+00,-1.023786541795067073e+01,4.423160676240312839e+00,5.088353512080224128e+00
2.385176787677825150e-01,8.019463197959177947e+00,1.696698534470075259e+01,-3.640062499388375006e+00,4.737621968362775604e+00,-1.025535146863284730e+01,4.443721916270985339e+00,5.074728606569166800e+00
2.390350706956952676e-01,8.017015040055994746e+00,1.699764318706456834e+01,-3.619160002361788031e+00,4.740209123195445962e+00,-1.027268091976248243e+01,4.464243251037889770e+00,5.060956677514872659e+00
2.395524626236080201e-01,8.014518714093780360e+00,1.702797854613188022e+01,-3.598020006159738493e+00,4.742726289234648895e+00,-1.028985237899146554e+01,4.484723460938993433e+00,5.047038154632351947e+00
2.400698545515208004e-01,8.011975329590145023e+00,1.705798818661908101e+01,-3.576642137351510264e+00,4.745173136526553037e+00,-1.030686445534968065e+01,4.505161325155444985e+00,5.032973479083699964e+00
2.405872464794335530e-01,8.009386002613030797e+00,1.708766887368091147e+01,-3.555026034271142166e+00,4.747549333793709359e+00,-1.032371575939116326e+01,4.525555621775699144e+00,5.018763103528619318e+00
2.411046384073463056e-01,8.006751855695901199e+00,1.711701737322176697e+01,-3.533171347156454534e+00,4.749854548440015201e+00,-1.034040490334123064e+01,4.545905127920462974e+00,5.004407492174668626e+00
2.416220303352590859e-01,8.004074017751952042e+00,1.714603045220905031e+01,-3.511077738288505667e+00,4.752088446555956303e+00,-1.035693050124459802e+01,4.566208619868479701e+00,4.989907120827245635e+00
2.421394222631718385e-01,8.001353623987357722e+00,1.717470487898871667e+01,-3.488744882131463498e+00,4.754250692924092192e+00,-1.037329116911445048e+01,4.586464873183120794e+00,4.975262476939311895e+00
2.426568141910845910e-01,7.998591815813554717e+00,1.720303742360291466e+01,-3.466172465472878716e+00,4.756340951024789376e+00,-1.038948552508251311e+01,4.606672662839831567e+00,4.960474059660845647e+00
2.431742061189973436e-01,7.995789740758530328e+00,1.723102485810974116e+01,-3.443360187564382446e+00,4.758358883042229870e+00,-1.040551218955005019e+01,4.626830763354367271e+00,4.945542379888030027e+00
2.436915980469101239e-01,7.992948552377202809e+00,1.725866395690518118e+01,-3.420307760262798702e+00,4.760304149870637325e+00,-1.042136978533990188e+01,4.646937948911895155e+00,4.930467960312182818e+00
2.442089899748228765e-01,7.990069410160775654e+00,1.728595149704712952e+01,-3.397014908171672509e+00,4.762176411120794484e+00,-1.043705693784943200e+01,4.666992993496895892e+00,4.915251335468413529e+00
2.447263819027356291e-01,7.987153479445151305e+00,1.731288425858154767e+01,-3.373481368783196821e+00,4.763975325126790672e+00,-1.045257227520449916e+01,4.686994671023903436e+00,4.899893051784014908e+00
2.452437738306483817e-01,7.984201931318376744e+00,1.733945902487076296e+01,-3.349706892620585741e+00,4.765700548953028637e+00,-1.046791442841435504e+01,4.706941755469063793e+00,4.884393667626596880e+00
2.457611657585611620e-01,7.981215942527120077e+00,1.736567258292391713e+01,-3.325691243380823003e+00,4.767351738401486294e+00,-1.048308203152756590e+01,4.726833021002539326e+00,4.868753753351945157e+00
2.462785576864739145e-01,7.978196695382180792e+00,1.739152172372948613e+01,-3.301434198077862536e+00,4.768928548019228941e+00,-1.049807372178885778e+01,4.746667242121707098e+00,4.852973891351622271e+00
2.467959496143866671e-01,7.975145377663026558e+00,1.741700324258998833e+01,-3.276935547186218045e+00,4.770430631106185260e+00,-1.051288813979698844e+01,4.766443193785220522e+00,4.837054676100303929e+00
2.473133415422994474e-01,7.972063182521370805e+00,1.744211393945876054e+01,-3.252195094784972706e+00,4.771857639723156908e+00,-1.052752392966353945e+01,4.786159651547873040e+00,4.820996714202834710e+00
2.478307334702122000e-01,7.968951308383784848e+00,1.746685061927896854e+01,-3.227212658702214743e+00,4.773209224700103448e+00,-1.054197973917271192e+01,4.805815391696294014e+00,4.804800624441043944e+00
2.483481253981249526e-01,7.965810958853328572e+00,1.749121009232460366e+01,-3.201988070659883334e+00,4.774485035644662645e+00,-1.055625421994209923e+01,4.825409191385478636e+00,4.788467037820284489e+00
2.488655173260377051e-01,7.962643342610233432e+00,1.751518917454373536e+01,-3.176521176419006665e+00,4.775684720950940765e+00,-1.057034602758442610e+01,4.844939828776137603e+00,4.771996597615686397e+00
2.493829092539504855e-01,7.959449673311604911e+00,1.753878468790383849e+01,-3.150811835925379167e+00,4.776807927808545351e+00,-1.058425382187024333e+01,4.864406083172886142e+00,4.755389959418176105e+00
2.499003011818632380e-01,7.956231169490160404e+00,1.756199346073919898e+01,-3.124859923455676203e+00,4.777854302211865800e+00,-1.059797626689162797e+01,4.883806735163215507e+00,4.738647791180229163e+00
2.504176931097760184e-01,7.952989054452001660e+00,1.758481232810059325e+01,-3.098665327763902244e+00,4.778823488969629274e+00,-1.061151203122684272e+01,4.903140566757373975e+00,4.721770773261315668e+00
2.509350850376887987e-01,7.949724556173427104e+00,1.760723813210692512e+01,-3.072227952228359982e+00,4.779715131714686649e+00,-1.062485978810594922e+01,4.922406361528986807e+00,4.704759598473145843e+00
2.514524769656015235e-01,7.946438907196756496e+00,1.762926772229912586e+01,-3.045547714998945388e+00,4.780528872914071137e+00,-1.063801821557743743e+01,4.941602904756555503e+00,4.687614972124594104e+00
2.519698688935143038e-01,7.943133344525210582e+00,1.765089795599612899e+01,-3.018624549144889091e+00,4.781264353879287832e+00,-1.065098599667579293e+01,4.960728983565785732e+00,4.670337612066374433e+00
2.524872608214270286e-01,7.939809109516813734e+00,1.767212569865294114e+01,-2.991458402802953387e+00,4.781921214776883922e+00,-1.066376181959004832e+01,4.979783387072693301e+00,4.652928248735479499e+00
2.530046527493398090e-01,7.936467447777332929e+00,1.769294782422091572e+01,-2.964049239325952101e+00,4.782499094639251602e+00,-1.067634437783331336e+01,4.998764906527608076e+00,4.635387625199300921e+00
2.535220446772525893e-01,7.933109609052234390e+00,1.771336121551010834e+01,-2.936397037431795809e+00,4.782997631375692116e+00,-1.068873237041327862e+01,5.017672335459932853e+00,4.617716497199544357e+00
2.540394366051653141e-01,7.929736847117711207e+00,1.773336276455377103e+01,-2.908501791352848365e+00,4.783416461783733808e+00,-1.070092450200367651e+01,5.036504469823788632e+00,4.599915633195821307e+00
2.545568285330780944e-01,7.926350419670686875e+00,1.775294937297498876e+01,-2.880363510985761266e+00,4.783755221560706872e+00,-1.071291948311674425e+01,5.055260108144454811e+00,4.581985814409014424e+00
2.550742204609908748e-01,7.922951588217906682e+00,1.777211795235540848e+01,-2.851982222041723691e+00,4.784013545315557892e+00,-1.072471603027663178e+01,5.073938051665628279e+00,4.563927834864376365e+00
2.555916123889035996e-01,7.919541617964036995e+00,1.779086542460616371e+01,-2.823357966197085567e+00,4.784191066580935292e+00,-1.073631286619380099e+01,5.092537104497541378e+00,4.545742501434332894e+00
2.561090043168163799e-01,7.916121777698780448e+00,1.780918872234085981e+01,-2.794490801244409184e+00,4.784287417825515476e+00,-1.074770871994040711e+01,5.111056073765897878e+00,4.527430633881046163e+00
2.566263962447291602e-01,7.912693339683072757e+00,1.782708478925071205e+01,-2.765380801243986664e+00,4.784302230466595418e+00,-1.075890232712660222e+01,5.129493769761588773e+00,4.508993064898724867e+00
2.571437881726418850e-01,7.909257579534250127e+00,1.784455058048184029e+01,-2.736028056675711362e+00,4.784235134882917961e+00,-1.076989243007789199e+01,5.147849006091303359e+00,4.490430640155636866e+00
2.576611801005546654e-01,7.905815776110302728e+00,1.786158306301467036e+01,-2.706432674591347620e+00,4.784085760427776890e+00,-1.078067777801341265e+01,5.166120599828945004e+00,4.471744218335860666e+00
2.581785720284673902e-01,7.902369211393141413e+00,1.787817921604546356e+01,-2.676594778767305005e+00,4.783853735442351152e+00,-1.079125712722517605e+01,5.184307371667841835e+00,4.452934671180801551e+00
2.586959639563801705e-01,7.898919170370878540e+00,1.789433603136994222e+01,-2.646514509857742059e+00,4.783538687269309975e+00,-1.080162924125831658e+01,5.202408146073812745e+00,4.434002883530419936e+00
2.592133558842929508e-01,7.895466940919178001e+00,1.791005051376914992e+01,-2.616192025548132349e+00,4.783140242266664899e+00,-1.081179289109231512e+01,5.220421751439066504e+00,4.414949753364189711e+00
2.597307478122057312e-01,7.892013813681613144e+00,1.792531968139730836e+01,-2.585627500709221316e+00,4.782658025821873160e+00,-1.082174685532315017e+01,5.238347020236900242e+00,4.395776191841807901e+00
2.602481397401184560e-01,7.888561081949040599e+00,1.794014056617194086e+01,-2.554821127551360593e+00,4.782091662366192431e+00,-1.083148992034650249e+01,5.256182789177291426e+00,4.376483123343602344e+00
2.607655316680312363e-01,7.885110041538090364e+00,1.795451021416593917e+01,-2.523773115779407217e+00,4.781440775389308229e+00,-1.084102088054182467e+01,5.273927899363173744e+00,4.357071485510761732e+00
2.612829235959440166e-01,7.881661990668555440e+00,1.796842568600195733e+01,-2.492483692747864854e+00,4.780704987454178045e+00,-1.085033853845747132e+01,5.291581196447689983e+00,4.337542229285202389e+00
2.618003155238567414e-01,7.878218229839936804e+00,1.798188405724889805e+01,-2.460953103616426052e+00,4.779883920212176562e+00,-1.085944170499683281e+01,5.309141530792273578e+00,4.317896318949157930e+00
2.623177074517695218e-01,7.874780061706955436e+00,1.799488241882030692e+01,-2.429181611506184613e+00,4.778977194418441599e+00,-1.086832919960526489e+01,5.326607757625350992e+00,4.298134732164667682e+00
2.628350993796822466e-01,7.871348790954111330e+00,1.800741787737528909e+01,-2.397169497655945669e+00,4.777984429947530920e+00,-1.087699985045825457e+01,5.343978737202172091e+00,4.278258460012586362e+00
2.633524913075950269e-01,7.867925724169289481e+00,1.801948755572114180e+01,-2.364917061579161484e+00,4.776905245809269118e+00,-1.088545249465028419e+01,5.361253334965189410e+00,4.258268507031482741e+00
2.638698832355078072e-01,7.864512169716374679e+00,1.803108859321842061e+01,-2.332424621221192762e+00,4.775739260164910682e+00,-1.089368597838489272e+01,5.378430421705460596e+00,4.238165891256199913e+00
2.643872751634205320e-01,7.861109437606917716e+00,1.804221814618800224e+01,-2.299692513117008730e+00,4.774486090343513567e+00,-1.090169915716559679e+01,5.395508873724780941e+00,4.217951644256177524e+00
2.649046670913333124e-01,7.857718839370829933e+00,1.805287338832028254e+01,-2.266721092549291328e+00,4.773145352858572998e+00,-1.090949089598778521e+01,5.412487572998658791e+00,4.197626811173482686e+00
2.654220590192460927e-01,7.854341687926090110e+00,1.806305151108663409e+01,-2.233510733706875584e+00,4.771716663424936833e+00,-1.091706006953170061e+01,5.429365407340213778e+00,4.177192450760556675e+00
2.659394509471588175e-01,7.850979297447552518e+00,1.807274972415258674e+01,-2.200061829843953376e+00,4.770199636975927859e+00,-1.092440556235612448e+01,5.446141270564591075e+00,4.156649635417888788e+00
2.664568428750715978e-01,7.847632983234667847e+00,1.808196525579381841e+01,-2.166374793439116431e+00,4.768593887680770749e+00,-1.093152626909342295e+01,5.462814062654690161e+00,4.135999451231074708e+00
2.669742348029843781e-01,7.844304061578369236e+00,1.809069535331361323e+01,-2.132450056355262191e+00,4.766899028962223284e+00,-1.093842109464524626e+01,5.479382689927311034e+00,4.115242998007887287e+00
2.674916267308971030e-01,7.840993849408352645e+00,1.809893728283726944e+01,-2.098288069729230543e+00,4.765114673445236093e+00,-1.094508895406036686e+01,5.495846065025441263e+00,4.094381389065295807e+00
2.680090186588098833e-01,7.837703661476569827e+00,1.810668831480230523e+01,-2.063889322961282247e+00,4.763240434086506880e+00,-1.095152876325114910e+01,5.512203092649121672e+00,4.073415760313970679e+00
2.685264105867226081e-01,7.834434819512104298e+00,1.811394574310962469e+01,-2.029254384374873155e+00,4.761275930013866287e+00,-1.095773944628123076e+01,5.528452661643684429e+00,4.052347296670840038e+00
2.690438025146353884e-01,7.831188647007430781e+00,1.812070688975673605e+01,-1.994383843835577430e+00,4.759220780779402027e+00,-1.096371994201471267e+01,5.544593670230707261e+00,4.031177198142472662e+00
2.695611944425481687e-01,7.827966466528822664e+00,1.812696910048212828e+01,-1.959278301970092784e+00,4.757074604902154391e+00,-1.096946920253197710e+01,5.560625028421574356e+00,4.009906672678265949e+00
2.700785863704608936e-01,7.824769599636069550e+00,1.813272974496282330e+01,-1.923938370972772205e+00,4.754837019945072463e+00,-1.097498619316381330e+01,5.576545657816952328e+00,3.988536936585390880e+00
2.705959782983736739e-01,7.821599366798541730e+00,1.813798621701963754e+01,-1.888364675386435376e+00,4.752507642591120351e+00,-1.098026989253119190e+01,5.592354491419088802e+00,3.967069214927341658e+00
2.711133702262864542e-01,7.818457087307600695e+00,1.814273593483009606e+01,-1.852557852857494858e+00,4.750086088718483701e+00,-1.098531929259070417e+01,5.608050473456948737e+00,3.945504741906063373e+00
2.716307621541991790e-01,7.815344079185392978e+00,1.814697634114916269e+01,-1.816518554865324209e+00,4.747571973474923546e+00,-1.099013339868566597e+01,5.623632559224209793e+00,3.923844761227655908e+00
2.721481540821119594e-01,7.812261659089982047e+00,1.815070490353756227e+01,-1.780247447425904017e+00,4.744964911351249093e+00,-1.099471122960288838e+01,5.639099714930109641e+00,3.902090526451650554e+00
2.726655460100247397e-01,7.809211142216847534e+00,1.815391911459791885e+01,-1.743745211769794690e+00,4.742264516253912099e+00,-1.099905181763508466e+01,5.654450917563100809e+00,3.880243301323892169e+00
2.731829379379374645e-01,7.806193842196767818e+00,1.815661649221852869e+01,-1.707012544994326753e+00,4.739470401576735270e+00,-1.100315420864896865e+01,5.669685154767405422e+00,3.858304360092987384e+00
2.737003298658502448e-01,7.803211070989987341e+00,1.815879457982489242e+01,-1.670050160690104590e+00,4.736582180271762255e+00,-1.100701746215900201e+01,5.684801424732365049e+00,3.836274987810314396e+00
2.742177217937629696e-01,7.800264138776832112e+00,1.816045094663889969e+01,-1.632858789541797861e+00,4.733599464919234556e+00,-1.101064065140678672e+01,5.699798736094674467e+00,3.814156480613664080e+00
2.747351137216757500e-01,7.797354353844625052e+00,1.816158318794581561e+01,-1.595439179903173077e+00,4.730521867796697144e+00,-1.101402286344615788e+01,5.714676107853431830e+00,3.791950145994405386e+00
2.752525056495885303e-01,7.794483022470982014e+00,1.816218892536887353e+01,-1.557792098346454601e+00,4.727349000947228319e+00,-1.101716319923387921e+01,5.729432569298047007e+00,3.769657303048277619e+00
2.757698975775012551e-01,7.791651448803458280e+00,1.816226580715165895e+01,-1.519918330185926703e+00,4.724080476246792060e+00,-1.102006077372606008e+01,5.744067159948995638e+00,3.747279282709734094e+00
2.762872895054140354e-01,7.788860934735556185e+00,1.816181150844814596e+01,-1.481818679975814845e+00,4.720715905470729723e+00,-1.102271471598019659e+01,5.758578929511422473e+00,3.724817427969878914e+00
2.768046814333268157e-01,7.786112779779103654e+00,1.816082373162049990e+01,-1.443493971982489299e+00,4.717254900359360015e+00,-1.102512416926288452e+01,5.772966937841569113e+00,3.702273094077991100e+00
2.773220733612395406e-01,7.783408280932952117e+00,1.815930020654452903e+01,-1.404945050630891368e+00,4.713697072682720091e+00,-1.102728829116318288e+01,5.787230254926077677e+00,3.679647648726617426e+00
2.778394652891523209e-01,7.780748732548093294e+00,1.815723869092290954e+01,-1.366172780925266395e+00,4.710042034304425584e+00,-1.102920625371166885e+01,5.801367960874115326e+00,3.656942472220238383e+00
2.783568572170651012e-01,7.778135426189081159e+00,1.815463697060606307e+01,-1.327178048844193103e+00,4.706289397244654005e+00,-1.103087724350510790e+01,5.815379145922351611e+00,3.634158957627558806e+00
2.788742491449778260e-01,7.775569650491841678e+00,1.815149285992078276e+01,-1.287961761709858433e+00,4.702438773742268374e+00,-1.103230046183681701e+01,5.829262910452781554e+00,3.611298510917318794e+00
2.793916410728906063e-01,7.773052691017823257e+00,1.814780420200655087e+01,-1.248524848531620268e+00,4.698489776316050026e+00,-1.103347512483270698e+01,5.843018365023403327e+00,3.588362551077733720e+00
2.799090330008033867e-01,7.770585830104510094e+00,1.814356886915959066e+01,-1.208868260323875399e+00,4.694442017825071645e+00,-1.103440046359290960e+01,5.856644630411715013e+00,3.565352510219485627e+00
2.804264249287161115e-01,7.768170346712333973e+00,1.813878476318457444e+01,-1.168992970398175402e+00,4.690295111528181238e+00,-1.103507572433916017e+01,5.870140837671086409e+00,3.542269833662321510e+00
2.809438168566288918e-01,7.765807516267853927e+00,1.813344981575412618e+01,-1.128899974629619996e+00,4.686048671142629019e+00,-1.103550016856777916e+01,5.883506128199962326e+00,3.519115980005204314e+00
2.814612087845416166e-01,7.763498610503395625e+00,1.812756198877594116e+01,-1.088590291697577150e+00,4.681702310901819430e+00,-1.103567307320832569e+01,5.896739653823900973e+00,3.495892421180077925e+00
2.819786007124543969e-01,7.761244897292984390e+00,1.812111927476770390e+01,-1.048064963300606056e+00,4.677255645612160784e+00,-1.103559373078794259e+01,5.909840576890485586e+00,3.472600642489167555e+00
2.824959926403671773e-01,7.759047640484647346e+00,1.811411969723961946e+01,-1.007325054345735493e+00,4.672708290709090662e+00,-1.103526144960130217e+01,5.922808070377043599e+00,3.449242142625918994e+00
2.830133845682799021e-01,7.756908099729097117e+00,1.810656131108477496e+01,-9.663716531119823649e-01,4.668059862312184727e+00,-1.103467555388628796e+01,5.935641318011241729e+00,3.425818433679474140e+00
2.835307764961926824e-01,7.754827530304751804e+00,1.809844220297708972e+01,-9.252058713881112784e-01,4.663309977279402219e+00,-1.103383538400527719e+01,5.948339514404527684e+00,3.402331041122727662e+00
2.840481684241054627e-01,7.752807182939134734e+00,1.808976049177706003e+01,-8.838288445847910513e-01,4.658458253260484128e+00,-1.103274029663210598e+01,5.960901865198374061e+00,3.378781503784014539e+00
2.845655603520181876e-01,7.750848303626583835e+00,1.808051432894518484e+01,-8.422417318208931247e-01,4.653504308749443652e+00,-1.103138966494470274e+01,5.973327587223429269e+00,3.355171373802311230e+00
2.850829522799309679e-01,7.748952133442392309e+00,1.807070189896308321e+01,-8.004457159841612546e-01,4.648447763136188016e+00,-1.102978287882337050e+01,5.985615908671467977e+00,3.331502216566069485e+00
2.856003442078437482e-01,7.747119908353250928e+00,1.806032141976236360e+01,-7.584420037661080416e-01,4.643288236757289411e+00,-1.102791934505473925e+01,5.997766069280199730e+00,3.307775610635592667e+00
2.861177361357564730e-01,7.745352859024071002e+00,1.804937114316117786e+01,-7.162318256712549847e-01,4.638025350945861547e+00,-1.102579848754136904e+01,6.009777320530926836e+00,3.283993147649045596e+00
2.866351280636692533e-01,7.743652210621157828e+00,1.803784935530846312e+01,-6.738164360005441944e-01,4.632658728080567556e+00,-1.102341974751702125e+01,6.021648925859058643e+00,3.260156432211963828e+00
2.871525199915819782e-01,7.742019182611761252e+00,1.802575437713596429e+01,-6.311971128091905525e-01,4.627187991633758379e+00,-1.102078258376759656e+01,6.033380160877429788e+00,3.236267081770455523e+00
2.876699119194947585e-01,7.740454988559954508e+00,1.801308456481788056e+01,-5.883751578385991721e-01,4.621612766218727408e+00,-1.101788647285771994e+01,6.044970313612516577e+00,3.212326726467848559e+00
2.881873038474075388e-01,7.738960835918897274e+00,1.799983831023828529e+01,-5.453518964227878074e-01,4.615932677636104486e+00,-1.101473090936299748e+01,6.056418684753461790e+00,3.188337008985058674e+00
2.887046957753202636e-01,7.737537925819448326e+00,1.798601404146621974e+01,-5.021286773688967697e-01,4.610147352919367059e+00,-1.101131540610792037e+01,6.067724587913957635e+00,3.164299584364422824e+00
2.892220877032330439e-01,7.736187452855128655e+00,1.797161022323853530e+01,-4.587068728121697081e-01,4.604256420379489789e+00,-1.100763949440945488e+01,6.078887349906961113e+00,3.140216119817215379e+00
2.897394796311458243e-01,7.734910604863459938e+00,1.795662535745041311e+01,-4.150878780449616112e-01,4.598259509648687349e+00,-1.100370272432626173e+01,6.089906311032295960e+00,3.116088294514620216e+00
2.902568715590585491e-01,7.733708562703646372e+00,1.794105798365356463e+01,-3.712731113202693001e-01,4.592156251723332083e+00,-1.099950466491361212e+01,6.100780825377046135e+00,3.091917799362406072e+00
2.907742634869713294e-01,7.732582500030625638e+00,1.792490667956225536e+01,-3.272640136294665547e-01,4.585946279005961301e+00,-1.099504490448392247e+01,6.111510261128801247e+00,3.067706336759154606e+00
2.912916554148841097e-01,7.731533583065459680e+00,1.790817006156690283e+01,-2.830620484541913617e-01,4.579629225346425692e+00,-1.099032305087300188e+01,6.122094000901809885e+00,3.043455620337981671e+00
2.918090473427968345e-01,7.730562970362123920e+00,1.789084678525546579e+01,-2.386687014927127981e-01,4.573204726082161997e+00,-1.098533873171190045e+01,6.132531442075894290e+00,3.019167374691963612e+00
2.923264392707096149e-01,7.729671812570605205e+00,1.787293554594252853e+01,-1.940854803603969669e-01,4.566672418077582840e+00,-1.098009159470446150e+01,6.142821997148264934e+00,2.994843335083048785e+00
2.928438311986223397e-01,7.728861252196388421e+00,1.785443507920609107e+01,-1.493139142645999451e-01,4.560031939762611231e+00,-1.097458130791054032e+01,6.152965094098163057e+00,2.970485247134608375e+00
2.933612231265351200e-01,7.728132423356298908e+00,1.783534416143206869e+01,-1.043555536537584816e-01,4.553282931170329562e+00,-1.096880756003484692e+01,6.162960176764334719e+00,2.946094866507561250e+00
2.938786150544479003e-01,7.727486451530705125e+00,1.781566161036650442e+01,-5.921196984080578929e-02,4.546425033973757301e+00,-1.096277006072146598e+01,6.172806705235363900e+00,2.921673958560063511e+00
2.943960069823606251e-01,7.726924450329930139e+00,1.779538627851629684e+01,-1.388475504715402931e-02,4.539457889776802091e+00,-1.095646853643183327e+01,6.182504153562939031e+00,2.897224297125820858e+00
2.949133989102734055e-01,7.726447302327165367e+00,1.777451651474131467e+01,3.162442940811471814e-02,4.532381011956267081e+00,-1.094990239764816842e+01,6.192051800643010750e+00,2.872747609580106776e+00
2.954307908381861858e-01,7.726056198253923313e+00,1.775305143479960179e+01,7.731390418990458091e-02,4.525194101201099883e+00,-1.094307152325880850e+01,6.201449194485405769e+00,2.848245749882786004e+00
2.959481827660989106e-01,7.725752446288296049e+00,1.773099050528151821e+01,1.231819910274095653e-01,4.517896934465468917e+00,-1.093597600397043657e+01,6.210696017026893223e+00,2.823720616370986036e+00
2.964655746940116909e-01,7.725537229682451823e+00,1.770833296888926611e+01,1.692269838637964208e-01,4.510489223384715807e+00,-1.092861578733098860e+01,6.219791871482746259e+00,2.799174077235395686e+00
2.969829666219244713e-01,7.725411635816463729e+00,1.768507791188001121e+01,2.154471495570076112e-01,4.502970631438169669e+00,-1.092099071929879806e+01,6.228736306063765049e+00,2.774607980965612342e+00
2.975003585498371961e-01,7.725376681878956653e+00,1.766122432377535745e+01,2.618407284904140653e-01,4.495340789144127491e+00,-1.091310058103778324e+01,6.237528834970320624e+00,2.750024165582203306e+00
2.980177504777499764e-01,7.725433337174629322e+00,1.763677114933716084e+01,3.084059350932768506e-01,4.487599307287008621e+00,-1.090494512093865609e+01,6.246168956663445293e+00,2.725424466655550493e+00
2.985351424056627567e-01,7.725582542058620383e+00,1.761171733280968965e+01,3.551409582709746937e-01,4.479745788176707322e+00,-1.089652408186618970e+01,6.254656169412971423e+00,2.700810724111460281e+00
2.990525343335754815e-01,7.725825223497728267e+00,1.758606185442812730e+01,4.020439617450994874e-01,4.471779834940110554e+00,-1.088783722363253936e+01,6.262989984122686593e+00,2.676184787823519873e+00
2.995699262614882619e-01,7.726162307258487516e+00,1.755980375919343217e+01,4.491130843033579456e-01,4.463701058844786296e+00,-1.087888434069657784e+01,6.271169934432545112e+00,2.651548521992221907e+00
3.000873181894009867e-01,7.726594726722105122e+00,1.753294217791353304e+01,4.963464399592228959e-01,4.455509084654886820e+00,-1.086966527508929836e+01,6.279195584097911009e+00,2.626903808310855570e+00
3.006047101173137670e-01,7.727123428326225785e+00,1.750547634051085311e+01,5.437421180214956351e-01,4.447203554019190541e+00,-1.086017992456524262e+01,6.287066531645840506e+00,2.602252547918145975e+00
3.011221020452265473e-01,7.727749373633566954e+00,1.747740558159621926e+01,5.912981830735865030e-01,4.438784126891350823e+00,-1.085042824597998745e+01,6.294782412308402186e+00,2.577596662137658701e+00
3.016394939731392721e-01,7.728473538027428980e+00,1.744872933830907158e+01,6.390126748626644426e-01,4.430250480982316219e+00,-1.084041025389365487e+01,6.302342897233024210e+00,2.552938092003979698e+00
3.021568859010520525e-01,7.729296906034006653e+00,1.741944714042404385e+01,6.868836080986248094e-01,4.421602309244921258e+00,-1.083012601440048606e+01,6.309747689969920970e+00,2.528278796575619936e+00
3.026742778289648328e-01,7.730220463271591846e+00,1.738955859272389404e+01,7.349089721628032645e-01,4.412839315390677974e+00,-1.081957563418444224e+01,6.316996520236488166e+00,2.503620750034729614e+00
3.031916697568775576e-01,7.731245185026633493e+00,1.735906334963875608e+01,7.830867307265710897e-01,4.403961207438730874e+00,-1.080875924480084294e+01,6.324089134958803093e+00,2.478965937573535783e+00
3.037090616847903379e-01,7.732372021456619393e+00,1.732796108215174513e+01,8.314148212797314308e-01,4.394967689296987778e+00,-1.079767698218407723e+01,6.331025286590135082e+00,2.454316350067540231e+00
3.042264536127031183e-01,7.733601879419837566e+00,1.729625143697093748e+01,8.798911545686722846e-01,4.385858450375451412e+00,-1.078632896138132047e+01,6.337804718706475882e+00,2.429673977535521612e+00
3.047438455406158431e-01,7.734935600931978072e+00,1.726393398796762924e+01,9.285136139444249981e-01,4.376633153231704654e+00,-1.077471524651231505e+01,6.344427148879152156e+00,2.405040801386228999e+00
3.052612374685286234e-01,7.736373938249593962e+00,1.723100817988101596e+01,9.772800546204446492e-01,4.367291419248600093e+00,-1.076283581595518690e+01,6.350892248824432151e+00,2.380418785451897445e+00
3.057786293964413482e-01,7.737917525580422229e+00,1.719747326428917233e+01,1.026188302840243871e+00,4.357832812344113904e+00,-1.075069052275831183e+01,6.357199621830202041e+00,2.355809865808508707e+00
3.062960213243541285e-01,7.739566949153877218e+00,1.716332846217396835e+01,1.075236157010538429e+00,4.348256880276101910e+00,-1.073827919477409232e+01,6.363348859774992761e+00,2.331215976312752680e+00
3.068134132522669089e-01,7.741323210537210286e+00,1.712857402914879756e+01,1.124421397936031797e+00,4.338563425857273614e+00,-1.072560229174848878e+01,6.369339917277296870e+00,2.306639216223736355e+00
3.073308051801796337e-01,7.743187113007425459e+00,1.709320984111370834e+01,1.173741777433277678e+00,4.328752147668471828e+00,-1.071266003335694172e+01,6.375172615039962132e+00,2.282081626839419286e+00
3.078481971080924140e-01,7.745159401082136519e+00,1.705723571978622388e+01,1.223195020252322518e+00,4.318822722272737558e+00,-1.069945259956470451e+01,6.380846754301159329e+00,2.257545242633631766e+00
3.083655890360051943e-01,7.747240805279619558e+00,1.702065153668401720e+01,1.272778824953175736e+00,4.308774830655038635e+00,-1.068598019468456606e+01,6.386362153342842518e+00,2.233032107465782179e+00
3.088829809639179191e-01,7.749432041935193638e+00,1.698345721337082281e+01,1.322490863943593276e+00,4.298608158328845796e+00,-1.067224304748830299e+01,6.391718647554941235e+00,2.208544274434244947e+00
3.094003728918306995e-01,7.751733813016725705e+00,1.694565272170187598e+01,1.372328783518660611e+00,4.288322395443474377e+00,-1.065824141131779612e+01,6.396916089499208979e+00,2.184083805727910388e+00
3.099177648197434798e-01,7.754146805939155840e+00,1.690723808406888296e+01,1.422290203902109695e+00,4.277917236892148090e+00,-1.064397556419586266e+01,6.401954348972766162e+00,2.159652772475876503e+00
3.104351567476562046e-01,7.756671693378138777e+00,1.686821337364452944e+01,1.472372719289466003e+00,4.267392382420796437e+00,-1.062944580893672786e+01,6.406833313071311764e+00,2.135253254595236960e+00
3.109525486755689849e-01,7.759309133082689769e+00,1.682857871462645249e+01,1.522573897892985917e+00,4.256747536737580440e+00,-1.061465247325623373e+01,6.411552886252042782e+00,2.110887340637012333e+00
3.114699406034817097e-01,7.762059767686976031e+00,1.678833428248082882e+01,1.572891281988321177e+00,4.245982409623162646e+00,-1.059959590988168898e+01,6.416112990396216631e+00,2.086557127630214836e+00
3.119873325313944901e-01,7.764924224521108975e+00,1.674748030418540878e+01,1.623322387963056279e+00,4.235096716041698350e+00,-1.058427649666141868e+01,6.420513564871420442e+00,2.062264720924029682e+00
3.125047244593072704e-01,7.767903115421038507e+00,1.670601705847211349e+01,1.673864706366943178e+00,4.224090176252570217e+00,-1.056869463667400666e+01,6.424754566593523286e+00,2.038012234028133030e+00
3.130221163872199952e-01,7.770997036537511171e+00,1.666394487606915575e+01,1.724515701963984515e+00,4.212962515922848539e+00,-1.055285075833720754e+01,6.428835970088291774e+00,2.013801788451133223e+00
3.135395083151327755e-01,7.774206568144085061e+00,1.662126413994264595e+01,1.775272813786284321e+00,4.201713466240479811e+00,-1.053674531551654958e+01,6.432757767552701011e+00,1.989635513537137079e+00
3.140569002430455559e-01,7.777532274444217464e+00,1.657797528553780353e+01,1.826133455189657973e+00,4.190342764028233802e+00,-1.052037878763361967e+01,6.436519968915919598e+00,1.965515546300459881e+00
3.145742921709582807e-01,7.780974703377430579e+00,1.653407880101959648e+01,1.877095013911070698e+00,4.178850151858351403e+00,-1.050375167977403379e+01,6.440122601899973986e+00,1.941444031258440228e+00
3.150916840988710610e-01,7.784534386424533103e+00,1.648957522751297233e+01,1.928154852127837326e+00,4.167235378167934989e+00,-1.048686452279509496e+01,6.443565712080108199e+00,1.917423120262396585e+00
3.156090760267838413e-01,7.788211838411907451e+00,1.644446515934259168e+01,1.979310306518599738e+00,4.155498197375097291e+00,-1.046971787343312066e+01,6.446849362944807815e+00,1.893454972326719776e+00
3.161264679546965661e-01,7.792007557314873267e+00,1.639874924427206793e+01,2.030558688326117078e+00,4.143638369995803039e+00,-1.045231231441047726e+01,6.449973635955506879e+00,1.869541753456068545e+00
3.166438598826093465e-01,7.795922024060117472e+00,1.635242818374279139e+01,2.081897283421802136e+00,4.131655662761476222e+00,-1.043464845454227863e+01,6.452938630605987491e+00,1.845685636470724589e+00
3.171612518105221268e-01,7.799955702327185492e+00,1.630550273311218135e+01,2.133323352372102022e+00,4.119549848737315223e+00,-1.041672692884277929e+01,6.455744464481447231e+00,1.821888800830043564e+00
3.176786437384348516e-01,7.804109038349046124e+00,1.625797370189156510e+01,2.184834130506593919e+00,4.107320707441366459e+00,-1.039854839863144065e+01,6.458391273317264591e+00,1.798153432454058454e+00
3.181960356663476319e-01,7.808382460711724704e+00,1.620984195398348504e+01,2.236426827987930022e+00,4.094968024964309450e+00,-1.038011355163870064e+01,6.460879211057418026e+00,1.774481723543198441e+00
3.187134275942603567e-01,7.812776380153001021e+00,1.616110840791866465e+01,2.288098629883477564e+00,4.082491594089995068e+00,-1.036142310211141826e+01,6.463208449912612785e+00,1.750875872396159272e+00
3.192308195221731371e-01,7.817291189360167536e+00,1.611177403709226397e+01,2.339846696238941259e+00,4.069891214416679226e+00,-1.034247779091797170e+01,6.465379180418082683e+00,1.727338083225830268e+00
3.197482114500859174e-01,7.821927262766871003e+00,1.606183986999996449e+01,2.391668162153479660e+00,4.057166692479053260e+00,-1.032327838565309719e+01,6.467391611491049019e+00,1.703870565973462980e+00
3.202656033779986422e-01,7.826684956349017064e+00,1.601130699047335071e+01,2.443560137856821246e+00,4.044317841870944008e+00,-1.030382568074239380e+01,6.469245970487905062e+00,1.680475536120881408e+00
3.207829953059114225e-01,7.831564607419739588e+00,1.596017653791482083e+01,2.495519708788205726e+00,4.031344483368768827e+00,-1.028412049754643931e+01,6.470942503261039924e+00,1.657155214500805274e+00
3.213003872338242028e-01,7.836566534423412556e+00,1.590844970753225596e+01,2.547543935676813032e+00,4.018246445055759786e+00,-1.026416368446474614e+01,6.472481474215365793e+00,1.633911827105428038e+00
3.218177791617369277e-01,7.841691036728795083e+00,1.585612775057291124e+01,2.599629854624326608e+00,4.005023562446864638e+00,-1.024395611703923414e+01,6.473863166364512978e+00,1.610747604892968754e+00
3.223351710896497080e-01,7.846938392683624919e+00,1.580321199071602045e+01,2.651774460975762082e+00,3.991675682528577518e+00,-1.022349870432998742e+01,6.475087881110703769e+00,1.587664790846919693e+00
3.228525630175624883e-01,7.852308814186351071e+00,1.574970424656893186e+01,2.703974291633014282e+00,3.978202766956207004e+00,-1.020279255295081811e+01,6.476155931863017301e+00,1.564665825374009778e+00
3.233699549454752131e-01,7.857802511455382444e+00,1.569560622921294701e+01,2.756226039042193765e+00,3.964604747330234158e+00,-1.018183873325491895e+01,6.477067655671001845e+00,1.541753069333985593e+00
3.238873468733879935e-01,7.863419694814155037e+00,1.564091951886662635e+01,2.808526561675186439e+00,3.950881517775121754e+00,-1.016063827022963117e+01,6.477823412003990811e+00,1.518928802150638191e+00
3.244047388013007183e-01,7.869160555499463250e+00,1.558564574126262237e+01,2.860872704954855017e+00,3.937032977470898309e+00,-1.013919221195190623e+01,6.478423579414663180e+00,1.496195302308046760e+00
3.249221307292134986e-01,7.875025265424731913e+00,1.552978656857837692e+01,2.913261300584569113e+00,3.923059031016007392e+00,-1.011750162994840530e+01,6.478868555497443893e+00,1.473554847488184549e+00
3.254395226571262789e-01,7.881013976947067512e+00,1.547334372033107464e+01,2.965689165910216030e+00,3.908959588782376926e+00,-1.009556761954116944e+01,6.479158756845611045e+00,1.451009714693901609e+00
3.259569145850390037e-01,7.887126822638011348e+00,1.541631896423665360e+01,3.018153103314852093e+00,3.894734567262684521e+00,-1.007339130017882134e+01,6.479294619007059275e+00,1.428562180357244360e+00
3.264743065129517841e-01,7.893363915058004388e+00,1.535871411703291578e+01,3.070649899645911951e+00,3.880383889409835696e+00,-1.005097381575331994e+01,6.479276596438754865e+00,1.406214520433124004e+00
3.269916984408645644e-01,7.899725346534609116e+00,1.530053104526683327e+01,3.123176325674943410e+00,3.865907484968657659e+00,-1.002831633490225371e+01,6.479105162459877221e+00,1.383969010478357520e+00
3.275090903687772892e-01,7.906211188944422652e+00,1.524177166604594191e+01,3.175729135589957952e+00,3.851305290799792225e+00,-1.000542005129670997e+01,6.478780809203633417e+00,1.361827925716038390e+00
3.280264822966900695e-01,7.912821493498761960e+00,1.518243794775381517e+01,3.228305066520356981e+00,3.836577251195796734e+00,-9.982286183914631295e+00,6.478304047567745805e+00,1.339793541085261275e+00
3.285438742246028498e-01,7.919556290533003917e+00,1.512253191072976399e+01,3.280900838094377825e+00,3.821723318189460983e+00,-9.958915977299785283e+00,6.477675407163656196e+00,1.317868131276214161e+00
3.290612661525155747e-01,7.926415589299719677e+00,1.506205562791256014e+01,3.333513152029154991e+00,3.806743451854330385e+00,-9.935310701806228550e+00,6.476895436264365813e+00,1.296053970750601803e+00
3.295786580804283550e-01,7.933399377765518068e+00,1.500101122544833743e+01,3.386138691753350471e+00,3.791637620597428260e+00,-9.911471653828360928e+00,6.475964701750990038e+00,1.274353333747433759e+00
3.300960500083410798e-01,7.940507622411565158e+00,1.493940088326261062e+01,3.438774122062314476e+00,3.776405801444202570e+00,-9.887400156016481034e+00,6.474883789057977346e+00,1.252768494274162148e+00
3.306134419362538601e-01,7.947740268037899014e+00,1.487722683559639236e+01,3.491416088805870288e+00,3.761047980315661565e+00,-9.863097557477921384e+00,6.473653302117021724e+00,1.231301726083157133e+00
3.311308338641666404e-01,7.955097237571428614e+00,1.481449137150648632e+01,3.544061218608620667e+00,3.745564152297742311e+00,-9.838565233963723955e+00,6.472273863299641050e+00,1.209955302633565655e+00
3.316482257920793653e-01,7.962578431877671115e+00,1.475119683532985704e+01,3.596706118622855275e+00,3.729954321902863246e+00,-9.813804588040857979e+00,6.470746113358453400e+00,1.188731497038485241e+00
3.321656177199921456e-01,7.970183729576190146e+00,1.468734562711211034e+01,3.649347376314032498e+00,3.714218503323698517e+00,-9.788817049249962210e+00,6.469070711367126414e+00,1.167632581997504415e+00
3.326830096479049259e-01,7.977912986859820421e+00,1.462294020300018005e+01,3.701981559278785472e+00,3.698356720679158549e+00,-9.763604074248691589e+00,6.467248334659002396e+00,1.146660829714605701e+00
3.332004015758176507e-01,7.985766037317536536e+00,1.455798307559905425e+01,3.754605215095555781e+00,3.682369008252583065e+00,-9.738167146940549301e+00,6.465279678764417781e+00,1.125818511801407240e+00
3.337177935037304310e-01,7.993742691761122288e+00,1.449247681429264389e+01,3.807214871207781570e+00,3.666255410722126573e+00,-9.712507778589285934e+00,6.463165457346698339e+00,1.105107899165747920e+00
3.342351854316432114e-01,8.001842738055502835e+00,1.442642404552881530e+01,3.859807034839611184e+00,3.650015983383374518e+00,-9.686627507918881719e+00,6.460906402136827431e+00,1.084531261885651743e+00
3.347525773595559362e-01,8.010065940952866725e+00,1.435982745306851527e+01,3.912378192944243160e+00,3.633650792364152782e+00,-9.660527901199005285e+00,6.458503262866818417e+00,1.064090869068609724e+00
3.352699692874687165e-01,8.018412041930432110e+00,1.429268977819899789e+01,3.964924812184839276e+00,3.617159914831547418e+00,-9.634210552316078591e+00,6.455956807201728154e+00,1.043788988696242370e+00
3.357873612153814413e-01,8.026880759032025026e+00,1.422501381991124703e+01,4.017443338947922271e+00,3.600543439191139949e+00,-9.607677082829868098e+00,6.453267820670411048e+00,1.023627887454294338e+00
3.363047531432942217e-01,8.035471786713323183e+00,1.415680243504140634e+01,4.069930199389484748e+00,3.583801465278440013e+00,-9.580929142015593314e+00,6.450437106594879566e+00,1.003609830547984139e+00
3.368221450712070020e-01,8.044184795690838996e+00,1.408805853837650268e+01,4.122381799513505918e+00,3.566934104542540673e+00,-9.553968406891655718e+00,6.447465486018430170e+00,9.837370815027232096e-01
3.373395369991197268e-01,8.053019432794647159e+00,1.401878510272412015e+01,4.174794525283186175e+00,3.549941480221966650e+00,-9.526796582232824662e+00,6.444353797632375702e+00,9.640119019501585118e-01
3.378569289270325071e-01,8.061975320824828373e+00,1.394898515894627522e+01,4.227164742764670358e+00,3.532823727512737211e+00,-9.499415400569029444e+00,6.441102897701503238e+00,9.444365513995737205e-01
3.383743208549452874e-01,8.071052058411600783e+00,1.387866179595746630e+01,4.279488798303324515e+00,3.515580993728652182e+00,-9.471826622169697174e+00,6.437713659988204995e+00,9.250132869946724457e-01
3.388917127828580123e-01,8.080249219879254596e+00,1.380781816068675028e+01,4.331763018732667447e+00,3.498213438453756652e+00,-9.444032035013579574e+00,6.434186975675281417e+00,9.057443632556640978e-01
3.394091047107707926e-01,8.089566355113731788e+00,1.373645745800397577e+01,4.383983711615793588e+00,3.480721233687033234e+00,-9.416033454744214382e+00,6.430523753287425315e+00,8.866320318067359985e-01
3.399264966386835729e-01,8.099002989433982336e+00,1.366458295061022099e+01,4.436147165519384927e+00,3.463104563979310324e+00,-9.387832724610857937e+00,6.426724918611408377e+00,8.676785410888679939e-01
3.404438885665962977e-01,8.108558623467041926e+00,1.359219795889221771e+01,4.488249650320319972e+00,3.445363626562355286e+00,-9.359431715395000850e+00,6.422791414614924754e+00,8.488861360579904591e-01
3.409612804945090780e-01,8.118232733026790271e+00,1.351930586074098883e+01,4.540287417544844217e+00,3.427498631470197399e+00,-9.330832325322418797e+00,6.418724201364121917e+00,8.302570578685050107e-01
3.414786724224218584e-01,8.128024768996498395e+00,1.344591009133461768e+01,4.592256700740258601e+00,3.409509801652645500e+00,-9.302036479960783311e+00,6.414524255939827668e+00,8.117935435421536061e-01
3.419960643503345832e-01,8.137934157215074293e+00,1.337201414288506740e+01,4.644153715879268063e+00,3.391397373081022515e+00,-9.273046132102789940e+00,6.410192572352432450e+00,7.934978256222331439e-01
3.425134562782473635e-01,8.147960298366989207e+00,1.329762156434920506e+01,4.695974661796830318e+00,3.373161594846104006e+00,-9.243863261634881923e+00,6.405730161455485572e+00,7.753721318131654439e-01
3.430308482061600883e-01,8.158102567876030164e+00,1.322273596110387928e+01,4.747715720659614114e+00,3.354802729248259840e+00,-9.214489875391441487e+00,6.401138050857933415e+00,7.574186846054190569e-01
3.435482401340728686e-01,8.168360315802669191e+00,1.314736099458520258e+01,4.799373058467986120e+00,3.336321051879820310e+00,-9.184928006994631744e+00,6.396417284835085759e+00,7.396397008857817923e-01
3.440656320619856490e-01,8.178732866745228591e+00,1.307150038189195485e+01,4.850942825590556673e+00,3.317716851699655134e+00,-9.155179716679716861e+00,6.391568924238219651e+00,7.220373915330142722e-01
3.445830239898983738e-01,8.189219519744767695e+00,1.299515789535284682e+01,4.902421157331497525e+00,3.298990431099885878e+00,-9.125247091105872954e+00,6.386594046402885638e+00,7.046139609987502883e-01
3.451004159178111541e-01,8.199819548193630681e+00,1.291833736205845895e+01,4.953804174530024085e+00,3.280142105964958255e+00,-9.095132243152733054e+00,6.381493745055905720e+00,6.873716068739189611e-01
3.456178078457239344e-01,8.210532199747817117e+00,1.284104266335667610e+01,5.005087984192897466e+00,3.261172205722744355e+00,-9.064837311702254041e+00,6.376269130221027481e+00,6.703125194403523057e-01
3.461351997736366592e-01,8.221356696243002915e+00,1.276327773431275681e+01,5.056268680159150541e+00,3.242081073388009216e+00,-9.034364461406296343e+00,6.370921328123277938e+00,6.534388812078574249e-01
3.466525917015494396e-01,8.232292233614300514e+00,1.268504656313321632e+01,5.107342343797586004e+00,3.222869065597978810e+00,-9.003715882439680129e+00,6.365451481091990438e+00,6.367528664365700308e-01
3.471699836294622199e-01,8.243337981819809812e+00,1.260635319055383796e+01,5.158305044736815503e+00,3.203536552640147139e+00,-8.972893790238730460e+00,6.359860747462517949e+00,6.202566406446978764e-01
3.476873755573749447e-01,8.254493084767741351e+00,1.252720170919229403e+01,5.209152841627611608e+00,3.184083918472377484e+00,-8.941900425225618676e+00,6.354150301476642504e+00,6.039523601016496546e-01
3.482047674852877250e-01,8.265756660247481236e+00,1.244759626286383458e+01,5.259881782938472305e+00,3.164511560734987405e+00,-8.910738052517773511e+00,6.348321333181598192e+00,5.878421713063552989e-01
3.487221594132004499e-01,8.277127799864178570e+00,1.236754104586246150e+01,5.310487907782881933e+00,3.144819890755353953e+00,-8.879408961623427743e+00,6.342375048327895115e+00,5.719282104511929088e-01
3.492395513411132302e-01,8.288605568977175153e+00,1.228704030220503540e+01,5.360967246779902773e+00,3.125009333544438217e+00,-8.847915466122231010e+00,6.336312668265706272e+00,5.562126028710280279e-01
3.497569432690260105e-01,8.300189006642142431e+00,1.220609832484022306e+01,5.411315822946904497e+00,3.105080327785702199e+00,-8.816259903331648218e+00,6.330135429839999439e+00,5.406974624777436400e-01
3.502743351969387353e-01,8.311877125556879520e+00,1.212471945482147362e+01,5.461529652624892428e+00,3.085033325816200822e+00,-8.784444633958921500e+00,6.323844585284357223e+00,5.253848911801212163e-01
3.507917271248515156e-01,8.323668912010980137e+00,1.204290808044346761e+01,5.511604746436852942e+00,3.064868793599728747e+00,-8.752472041738304398e+00,6.317441402113415982e+00,5.102769782889057248e-01
3.513091190527642960e-01,8.335563325839032700e+00,1.196066863634389321e+01,5.561537110277865459e+00,3.044587210692472734e+00,-8.720344533054300129e+00,6.310927163014068419e+00,4.953757999075120155e-01
3.518265109806770208e-01,8.347559334275425513e+00,1.187800566057415175e+01,5.611322759041463826e+00,3.024189085531934662e+00,-8.688064575645404020e+00,6.304303190460434969e+00,4.806834250078794168e-01
3.523439029085898011e-01,8.359656100660135536e+00,1.179492415324070009e+01,5.660957748426143965e+00,3.003675052234455300e+00,-8.655634929868730509e+00,6.297570980168194055e+00,4.662019710837336239e-01
3.528612948365025814e-01,8.371852381098582541e+00,1.171142857303620133e+01,5.710437917942821073e+00,2.983045606932146931e+00,-8.623057963953968397e+00,6.290731757880061004e+00,4.519334994230888580e-01
3.533786867644153062e-01,8.384146860850911764e+00,1.162752334570789969e+01,5.759759091008851861e+00,2.962301238998459318e+00,-8.590336016376905803e+00,6.283786732371878792e+00,4.378800462937169624e-01
3.538960786923280866e-01,8.396538250321439634e+00,1.154321302317764975e+01,5.808917116610578191e+00,2.941442473101830490e+00,-8.557471504585407729e+00,6.276737165856462575e+00,4.240436390883940976e-01
3.544134706202408114e-01,8.409025275219255136e+00,1.145850226898764035e+01,5.857907863156330386e+00,2.920469865729689030e+00,-8.524466914495802072e+00,6.269584366338651904e+00,4.104262954242595685e-01
3.549308625481535917e-01,8.421606667526496892e+00,1.137339584490300837e+01,5.906727212869304466e+00,2.899384002008396077e+00,-8.491324790832598168e+00,6.262329680579899360e+00,3.970300222887778174e-01
3.554482544760663720e-01,8.434281157274247320e+00,1.128789859867151613e+01,5.955371056720212941e+00,2.878185492819149260e+00,-8.458047728311600011e+00,6.254974487672339656e+00,3.838568152323273974e-01
3.559656464039790968e-01,8.447047465126178878e+00,1.120201545294014345e+01,6.003835289899793537e+00,2.856874972209819230e+00,-8.424638363666336005e+00,6.247520193222375617e+00,3.709086576074006047e-01
3.564830383318918772e-01,8.459904295769769433e+00,1.111575139532865286e+01,6.052115807831137673e+00,2.835453095102745014e+00,-8.391099368517823009e+00,6.239968224143761510e+00,3.581875198544110517e-01
3.570004302598046575e-01,8.472850332115292815e+00,1.102911146966022216e+01,6.100208502721823578e+00,2.813920535298493952e+00,-8.357433443087760594e+00,6.232320024060215680e+00,3.456953588341485362e-01
3.575178221877173823e-01,8.485884230302369602e+00,1.094210076834897194e+01,6.148109260655883368e+00,2.792277983775544925e+00,-8.323643310754999192e+00,6.224577049317495892e+00,3.334341172068169823e-01
3.580352141156301626e-01,8.499004615514289540e+00,1.085472442594444686e+01,6.195813959225616507e+00,2.770526147285929941e+00,-8.289731713455379847e+00,6.216740765605031527e+00,3.214057228576969738e-01
3.585526060435429430e-01,8.512210078599910190e+00,1.076698761383320146e+01,6.243318465703182163e+00,2.748665747246850088e+00,-8.255701407924957991e+00,6.208812645187022916e+00,3.096120883694545856e-01
3.590699979714556678e-01,8.525499173503304107e+00,1.067889553609724373e+01,6.290618635752050380e+00,2.726697518928201003e+00,-8.221555162786557958e+00,6.200794164743054893e+00,2.980551105410205737e-01
3.595873898993684481e-01,8.538870415501021327e+00,1.059045342652949095e+01,6.337710312678271229e+00,2.704622210936077575e+00,-8.187295756479651132e+00,6.192686803818235219e+00,2.867366699531214147e-01
3.601047818272812284e-01,8.552322280247029340e+00,1.050166654680624667e+01,6.384589327221553035e+00,2.682440584992217047e+00,-8.152925976033641220e+00,6.184492043882812595e+00,2.756586305804095693e-01
3.606221737551939532e-01,8.565853203625353629e+00,1.041254018581661356e+01,6.431251497886173674e+00,2.660153416009399141e+00,-8.118448616684473151e+00,6.176211368001317759e+00,2.648228394502259442e-01
3.611395656831067336e-01,8.579461582410345954e+00,1.032307966014887057e+01,6.477692631811726720e+00,2.637761492462786794e+00,-8.083866482334586934e+00,6.167846261111203710e+00,2.542311263479555272e-01
3.616569576110194584e-01,8.593145775734639003e+00,1.023329031573389614e+01,6.523908526183669565e+00,2.615265617057220382e+00,-8.049182386856230664e+00,6.159398210910993043e+00,2.438853035690269622e-01
3.621743495389322387e-01,8.606904107364787393e+00,1.014317753064545968e+01,6.569894970183729477e+00,2.592666607690460090e+00,-8.014399156238132704e+00,6.150868709357922626e+00,2.337871657175092932e-01
3.626917414668450190e-01,8.620734868784536431e+00,1.005274671905765693e+01,6.615647747480057461e+00,2.569965298712400426e+00,-7.979519631575533900e+00,6.142259254775119359e+00,2.239384895513354401e-01
3.632091333947577438e-01,8.634636323085802090e+00,9.962003336359144257e+00,6.661162639257312890e+00,2.547162542480192471e+00,-7.944546672903551432e+00,6.133571354568244871e+00,2.143410338741425503e-01
3.637265253226705242e-01,8.648606709667285841e+00,9.870952885424468803e+00,6.706435427786494152e+00,2.524259211209345821e+00,-7.909483163873892053e+00,6.124806528551683726e+00,2.049965394737123248e-01
3.642439172505833045e-01,8.662644249740786506e+00,9.779600924042339827e+00,6.751461900534625471e+00,2.501256199120780899e+00,-7.874332017274943141e+00,6.115966312884203226e+00,1.959067291070637484e-01
3.647613091784960293e-01,8.676747152645154060e+00,9.687953073500869650e+00,6.796237854814234147e+00,2.478154424883812990e+00,-7.839096181395199814e+00,6.107052264614144299e+00,1.870733075321202032e-01
3.652787011064088096e-01,8.690913622967936902e+00,9.596015028329839325e+00,6.840759102972705286e+00,2.454954834355111970e+00,-7.803778647230055654e+00,6.098065966834110618e+00,1.784979615860327329e-01
3.657960930343215900e-01,8.705141868474692401e+00,9.503792567199814911e+00,6.885021478121437610e+00,2.431658403613571107e+00,-7.768382456531900182e+00,6.089009034445145296e+00,1.701823603100819926e-01
3.663134849622343148e-01,8.719430108845934058e+00,9.411291564978494506e+00,6.929020840404764847e+00,2.408266142291184853e+00,-7.732910710703661650e+00,6.079883120530447549e+00,1.621281551212389316e-01
3.668308768901470951e-01,8.733776585221795230e+00,9.318518005943722926e+00,6.972753083808806096e+00,2.384779097199818398e+00,-7.697366580535603298e+00,6.070689923338572491e+00,1.543369800303017736e-01
3.673482688180598199e-01,8.748179544130733731e+00,9.225477962172741186e+00,7.016214125219474518e+00,2.361198347117153595e+00,-7.661753290002308425e+00,6.061431174173018910e+00,1.468104505226093259e-01
3.678656607459726002e-01,8.762636773658844191e+00,9.132176960984873304e+00,7.059399583100439912e+00,2.337524842192901353e+00,-7.626073645445369920e+00,6.052108291012307184e+00,1.395501393744731922e-01
3.683830526738853806e-01,8.777146115212934419e+00,9.038620678070019565e+00,7.102305132229053797e+00,2.313759579928318377e+00,-7.590330552312135381e+00,6.042722759068594129e+00,1.325576033985095548e-01
3.689004446017981054e-01,8.791705502388387217e+00,8.944814989783566261e+00,7.144926532762534421e+00,2.289903619195592821e+00,-7.554527054608164427e+00,6.033276159817170914e+00,1.258343840874234787e-01
3.694178365297108857e-01,8.806312841487921261e+00,8.850765809831242947e+00,7.187259548158603906e+00,2.265958039088404874e+00,-7.518666213499880513e+00,6.023770081638170737e+00,1.193820008925017828e-01
3.699352284576236660e-01,8.820966011625065661e+00,8.756479088608681849e+00,7.229299945677647443e+00,2.241923939005847188e+00,-7.482751106985451095e+00,6.014206119541679385e+00,1.132019509022368919e-01
3.704526203855363908e-01,8.835662864829947338e+00,8.661960812533909149e+00,7.271043496888808022e+00,2.217802438735695603e+00,-7.446784829562162145e+00,6.004585874890607577e+00,1.072957085195418991e-01
3.709700123134491712e-01,8.850401226157337931e+00,8.567217003372819661e+00,7.312485978179915413e+00,2.193594678537088338e+00,-7.410770491890317224e+00,5.994910955121294904e+00,1.016647251375554784e-01
3.714874042413619515e-01,8.865178893796999304e+00,8.472253717557785890e+00,7.353623171271294723e+00,2.169301819222622107e+00,-7.374711220453696647e+00,5.985182973461860456e+00,9.631042881406259859e-02
3.720047961692746763e-01,8.879993639186267274e+00,8.377077045499142116e+00,7.394450863733453616e+00,2.144925042239806512e+00,-7.338610157216504781e+00,5.975403548648308139e+00,9.123422394449234862e-02
3.725221880971874566e-01,8.894843207124962348e+00,8.281693110889690956e+00,7.434964849508665097e+00,2.120465549751920697e+00,-7.302470459276857007e+00,5.965574304638362690e+00,8.643749093352676161e-02
3.730395800251001814e-01,8.909725315892554676e+00,8.186108070002326542e+00,7.475160929436369450e+00,2.095924564718298910e+00,-7.266295298516816104e+00,5.955696870323070158e+00,8.192158586529685316e-02
3.735569719530129618e-01,8.924637657367574306e+00,8.090328110980506082e+00,7.515034911782518812e+00,2.071303330973942813e+00,-7.230087861248914116e+00,5.945772879236107755e+00,7.768784017218866023e-02
3.740743638809257421e-01,8.939577897149392882e+00,7.994359453121878900e+00,7.554582612772735573e+00,2.046603113308595567e+00,-7.193851347859243184e+00,5.935803969260897262e+00,7.373756030222505808e-02
3.745917558088384669e-01,8.954543674682176047e+00,7.898208346154802939e+00,7.593799857129383213e+00,2.021825197545168873e+00,-7.157588972447038955e+00,5.925791782335396718e+00,7.007202738506929096e-02
3.751091477367512472e-01,8.969532603381182412e+00,7.801881069507901501e+00,7.632682478612502486e+00,1.996970890617566052e+00,-7.121303962460805437e+00,5.915737964154682338e+00,6.669249689660822211e-02
3.756265396646640276e-01,8.984542270761320282e+00,7.705383931572689526e+00,7.671226320564616508e+00,1.972041520647917157e+00,-7.084999558330975944e+00,5.905644163871264674e+00,6.360019832214219848e-02
3.761439315925767524e-01,8.999570238567985214e+00,7.608723268959153962e+00,7.709427236459392319e+00,1.947038437023197233e+00,-7.048679013099091506e+00,5.895512033793148809e+00,6.079633481815865936e-02
3.766613235204895327e-01,9.014614042910165992e+00,7.511905445744249121e+00,7.747281090454242403e+00,1.921963010471222866e+00,-7.012345592043478959e+00,5.885343229079617267e+00,5.828208287272257371e-02
3.771787154484023130e-01,9.029671194395852751e+00,7.414936852713625903e+00,7.784783757946702742e+00,1.896816633136079178e+00,-6.976002572301527316e+00,5.875139407434815553e+00,5.605859196444895609e-02
3.776961073763150378e-01,9.044739178269701085e+00,7.317823906596133909e+00,7.821931126134780143e+00,1.871600718652897122e+00,-6.939653242488401652e+00,5.864902228799003581e+00,5.412698422007444776e-02
3.782134993042278182e-01,9.059815454552984093e+00,7.220573049291468593e+00,7.858719094581104514e+00,1.846316702222061679e+00,-6.903300902312358822e+00,5.854633355037628384e+00,5.248835407063606739e-02
3.787308912321405985e-01,9.074897458185811061e+00,7.123190747090786701e+00,7.895143575780985579e+00,1.820966040682787890e+00,-6.866948862186551317e+00,5.844334449628087569e+00,5.114376790622676694e-02
3.792482831600533233e-01,9.089982599171644750e+00,7.025683489890293565e+00,7.931200495734355371e+00,1.795550212586100480e+00,-6.830600442837349462e+00,5.834007177344273209e+00,5.009426372937292316e-02
3.797656750879661036e-01,9.105068262724090644e+00,6.928057790397911475e+00,7.966885794521556541e+00,1.770070718267210186e+00,-6.794258974909230808e+00,5.823653203938826017e+00,4.934085080698658032e-02
3.802830670158788284e-01,9.120151809415945721e+00,6.830320183332914574e+00,8.002195426883000451e+00,1.744529079917283898e+00,-6.757927798566171873e+00,5.813274195823176171e+00,4.888450932093718615e-02
3.808004589437916088e-01,9.135230575330563596e+00,6.732477224618513389e+00,8.037125362802765238e+00,1.718926841654588200e+00,-6.721610263089542237e+00,5.802871819745286430e+00,4.872619001718903053e-02
3.813178508717043891e-01,9.150301872215434784e+00,6.634535490567547988e+00,8.071671588095966854e+00,1.693265569595062026e+00,-6.685309726472576486e+00,5.792447742465175686e+00,4.886681385357288798e-02
3.818352427996171139e-01,9.165362987638147274e+00,6.536501577061056167e+00,8.105830105000118024e+00,1.667546851922231843e+00,-6.649029555011307657e+00,5.782003630428159902e+00,4.930727164612386249e-02
3.823526347275298942e-01,9.180411185144491171e+00,6.438382098720178526e+00,8.139596932770199800e+00,1.641772298956617249e+00,-6.612773122892161126e+00,5.771541149435876150e+00,5.004842371403611656e-02
3.828700266554426745e-01,9.195443704578790900e+00,6.340183686777278282e+00,8.172968108679956600e+00,1.615943543029946694e+00,-6.576543811390545891e+00,5.761061964138432856e+00,5.109109954249829721e-02
3.833874185833553994e-01,9.210457766156487480e+00,6.241912958855696303e+00,8.205939697668085842e+00,1.590062234137518349e+00,-6.540344999702575102e+00,5.750567733645167046e+00,5.243609804049065293e-02
3.839048105112681797e-01,9.225450563070609178e+00,6.143576583857788265e+00,8.238507772225144521e+00,1.564130049701129899e+00,-6.504180084054298483e+00,5.740060120147690625e+00,5.408418665300374073e-02
3.844222024391809600e-01,9.240419263652366766e+00,6.045181261172611897e+00,8.270668419228860202e+00,1.538148691384810807e+00,-6.468052471247633051e+00,5.729540786036098510e+00,5.603610112938045562e-02
3.849395943670936848e-01,9.255361013986926011e+00,5.946733699501260517e+00,8.302417746869444670e+00,1.512119882084473232e+00,-6.431965572177333890e+00,5.719011390808591777e+00,5.829254544850365205e-02
3.854569862950064651e-01,9.270272938063602197e+00,5.848240616534472913e+00,8.333751885067082199e+00,1.486045366074052687e+00,-6.395922801569237315e+00,5.708473590802207731e+00,6.085419149121129578e-02
3.859743782229191900e-01,9.285152137934392869e+00,5.749708738603422020e+00,8.364666985897903473e+00,1.459926909143830942e+00,-6.359927577708684332e+00,5.697929038920793055e+00,6.372167871540368456e-02
3.864917701508319703e-01,9.299995693880827474e+00,5.651144800303389282e+00,8.395159224028532208e+00,1.433766298730883904e+00,-6.323983322159054232e+00,5.687379384360246704e+00,6.689561383387887528e-02
3.870091620787447506e-01,9.314800664589188983e+00,5.552555544090694184e+00,8.425224797159122758e+00,1.407565344041732835e+00,-6.288093459470498026e+00,5.676826272330999679e+00,7.037657049485823713e-02
3.875265540066574754e-01,9.329564087334020428e+00,5.453947719852551224e+00,8.454859926474947329e+00,1.381325876167120326e+00,-6.252261416878801548e+00,5.666271343777740555e+00,7.416508896522960859e-02
3.880439459345702558e-01,9.344282978169994536e+00,5.355328084450036386e+00,8.484060857106525688e+00,1.355049748188952519e+00,-6.216490623994384457e+00,5.655716235096395650e+00,7.826167581649934313e-02
3.885613378624830361e-01,9.358954332132126908e+00,5.256703401234156914e+00,8.512823858598251192e+00,1.328738835279427821e+00,-6.180784512481508841e+00,5.645162577848357621e+00,8.266680361345024597e-02
3.890787297903957609e-01,9.373575123444283008e+00,5.158080439534949768e+00,8.541145225385557538e+00,1.302395034792287465e+00,-6.145146515727593517e+00,5.634611998471970473e+00,8.738091060550190470e-02
3.895961217183085412e-01,9.388142305736055349e+00,5.059465974123600773e+00,8.569021277280652882e+00,1.276020266346251208e+00,-6.109580068502683758e+00,5.624066117991246117e+00,9.240440042079667293e-02
3.901135136462213215e-01,9.402652812267970006e+00,4.960866784647758543e+00,8.596448359966707642e+00,1.249616471900613979e+00,-6.074088606609122643e+00,5.613526551721848001e+00,9.773764176296506623e-02
3.906309055741340464e-01,9.417103556164976297e+00,4.862289655039789160e+00,8.623422845500639866e+00,1.223185615822987460e+00,-6.038675566521321869e+00,5.602994908974326727e+00,1.033809681106302447e-01
3.911482975020468267e-01,9.431491430658365260e+00,4.763741372898127935e+00,8.649941132824407575e+00,1.196729684949205286e+00,-6.003344385015706663e+00,5.592472792754567656e+00,1.093346774196014559e-01
3.916656894299595515e-01,9.445813309335912678e+00,4.665228728841771755e+00,8.675999648284806298e+00,1.170250688635408487e+00,-5.968098498790836537e+00,5.581961799461552687e+00,1.155990318277779760e-01
3.921830813578723318e-01,9.460066046400456230e+00,4.566758515837708643e+00,8.701594846161842867e+00,1.143750658802255238e+00,-5.932941344077639734e+00,5.571463518582303820e+00,1.221742573627701001e-01
3.927004732857851121e-01,9.474246476936716732e+00,4.468337528501542977e+00,8.726723209205584197e+00,1.117231649971332841e+00,-5.897876356239846629e+00,5.560979532384127566e+00,1.290605436522150873e-01
3.932178652136978370e-01,9.488351417186528636e+00,4.369972562371110314e+00,8.751381249181582334e+00,1.090695739293694899e+00,-5.862906969364542142e+00,5.550511415604079346e+00,1.362580436368067138e-01
3.937352571416106173e-01,9.502377664832337700e+00,4.271670413153132451e+00,8.775565507424813561e+00,1.064145026570568309e+00,-5.828036615842877133e+00,5.540060735135691417e+00,1.437668732860517551e-01
3.942526490695233976e-01,9.516321999289097278e+00,4.173437875943035280e+00,8.799272555402119167e+00,1.037581634266237174e+00,-5.793268725940960095e+00,5.529629049712929678e+00,1.515871113166938899e-01
3.947700409974361224e-01,9.530181182004429985e+00,4.075281744417778462e+00,8.822498995283224232e+00,1.011007707513066345e+00,-5.758606727360884747e+00,5.519217909591437099e+00,1.597187989138804110e-01
3.952874329253489027e-01,9.543951956767184441e+00,3.977208810001682693e+00,8.845241460520249177e+00,9.844254141086865584e-01,-5.724054044791898832e+00,5.508828856226997139e+00,1.681619394550288860e-01
3.958048248532616831e-01,9.557631050024284036e+00,3.879225861005468623e+00,8.867496616435760259e+00,9.578369445053571685e-01,-5.689614099451747897e+00,5.498463421951242935e+00,1.769164982363922167e-01
3.963222167811744079e-01,9.571215171205910366e+00,3.781339681738278280e+00,8.889261160819348362e+00,9.312445117914773807e-01,-5.655290308618181605e+00,5.488123129644643328e+00,1.859824022023410794e-01
3.968396087090871882e-01,9.584701013059067520e+00,3.683557051592674991e+00,8.910531824532762712e+00,9.046503516652344423e-01,-5.621086085150564848e+00,5.477809492406711556e+00,1.953595396773509796e-01
3.973570006369999130e-01,9.598085251989404654e+00,3.585884744102949107e+00,8.931305372123517827e+00,8.780567224004769411e-01,-5.587004837001727786e+00,5.467524013223476587e+00,2.050477601007018036e-01
3.978743925649126933e-01,9.611364548411444275e+00,3.488329525976205048e+00,8.951578602447082034e+00,8.514659048046671064e-01,-5.553049966719875385e+00,5.457268184632199315e+00,2.150468737638779881e-01
3.983917844928254737e-01,9.624535547107081257e+00,3.390898156096719518e+00,8.971348349297580071e+00,8.248802021690448960e-01,-5.519224870940709238e+00,5.447043488383343401e+00,2.253566515506796319e-01
3.989091764207381985e-01,9.637594877592464471e+00,3.293597384503338166e+00,8.990611482046995562e+00,7.983019402109616802e-01,-5.485532939869727009e+00,5.436851395099796314e+00,2.359768246800443281e-01
3.994265683486509788e-01,9.650539154493182892e+00,3.196433951339808122e+00,9.009364906292963937e+00,7.717334670083213499e-01,-5.451977556754589394e+00,5.426693363933322800e+00,2.469070844515834917e-01
3.999439602765637591e-01,9.663364977927802357e+00,3.099414585778309306e+00,9.027605564515031489e+00,7.451771529262277705e-01,-5.418562097347709994e+00,5.416570842218283666e+00,2.581470819938068706e-01
4.004613522044764840e-01,9.676068933899712121e+00,3.002546004916069489e+00,9.045330436739469349e+00,7.186353905357883987e-01,-5.385289929359017513e+00,5.406485265122616291e+00,2.696964280150683235e-01
4.009787441323892643e-01,9.688647594697329168e+00,2.905834912644829515e+00,9.062536541212647734e+00,6.921105945250323188e-01,-5.352164411898768570e+00,5.396438055296025382e+00,2.815546925572357528e-01
4.014961360603020446e-01,9.701097519302628314e+00,2.809287998493774197e+00,9.079220935082856769e+00,6.656052016020808093e-01,-5.319188894910675813e+00,5.386430622515471001e+00,2.937214047520199101e-01
4.020135279882147694e-01,9.713415253808012295e+00,2.712911936444895478e+00,9.095380715090801260e+00,6.391216703903228602e-01,-5.286366718594960545e+00,5.376464363327844609e+00,3.061960525800926369e-01
4.025309199161275497e-01,9.725597331841463244e+00,2.616713383722316433e+00,9.111013018268410590e+00,6.126624813159782246e-01,-5.253701212821872524e+00,5.366540660689983255e+00,3.189780826328038055e-01
4.030483118440403301e-01,9.737640275000128298e+00,2.520698979553798402e+00,9.126115022646388297e+00,5.862301364875949217e-01,-5.221195696535063213e+00,5.356660883605840695e+00,3.320668998767121183e-01
4.035657037719530549e-01,9.749540593292136847e+00,2.424875343905744884e+00,9.140683947970201118e+00,5.598271595678153689e-01,-5.188853477145246806e+00,5.346826386760955785e+00,3.454618674207643458e-01
4.040830956998658352e-01,9.761294785586825284e+00,2.329249076191327816e+00,9.154717056424550137e+00,5.334560956373132212e-01,-5.156677849914061973e+00,5.337038510154172855e+00,3.591623062862112636e-01
4.046004876277785600e-01,9.772899340073214702e+00,2.233826753951696276e+00,9.168211653366430625e+00,5.071195110509119086e-01,-5.124672097328059728e+00,5.327298578726619382e+00,3.731674951791590367e-01
4.051178795556913403e-01,9.784350734726956489e+00,2.138614931509657424e+00,9.181165088066773450e+00,4.808199932856853653e-01,-5.092839488462678865e+00,5.317607901987857488e+00,3.874766702659739881e-01
4.056352714836041207e-01,9.795645437785452714e+00,2.043620138597211700e+00,9.193574754460495768e+00,4.545601507814410747e-01,-5.061183278336611302e+00,5.307967773639388653e+00,4.020890249512714121e-01
4.061526634115168455e-01,9.806779908231368026e+00,1.948848878956198405e+00,9.205438091905083553e+00,4.283426127733706013e-01,-5.029706707256361931e+00,5.298379471195387325e+00,4.170037096585874625e-01
4.066700553394296258e-01,9.817750596284589903e+00,1.854307628910738526e+00,9.216752585947903142e+00,4.021700291165236640e-01,-4.998413000150516261e+00,5.288844255600571920e+00,4.322198316139532759e-01
4.071874472673424061e-01,9.828553946981740452e+00,1.760002815305059531e+00,9.227515773555753142e+00,3.760450650917995796e-01,-4.967305358844453345e+00,5.279363368341884133e+00,4.477364565923783735e-01
4.077048391952551309e-01,9.839186431602804817e+00,1.665940600394303805e+00,9.237725282933475057e+00,3.499703453911604534e-01,-4.936386888159708164e+00,5.269938006737788783e+00,4.635526344902209939e-01
4.082222311231679113e-01,9.849644492127914930e+00,1.572127248809671363e+00,9.247378747056027137e+00,3.239485396117581795e-01,-4.905660721220669984e+00,5.260569369944754214e+00,4.796673698929737606e-01
4.087396230510806916e-01,9.859924554209362313e+00,1.478569055092435525e+00,9.256473832316000738e+00,2.979823518835055252e-01,-4.875129994824296986e+00,5.251258646975126787e+00,4.960796190247760418e-01
4.092570149789934164e-01,9.870023037352179784e+00,1.385272279020356434e+00,9.265008254262543375e+00,2.720745060285805206e-01,-4.844797827167330873e+00,5.242007008332939755e+00,5.127882945737320952e-01
4.097744069069061967e-01,9.879936355349594024e+00,1.292243144655982112e+00,9.272979777970117965e+00,2.462277453231311863e-01,-4.814667317335527663e+00,5.232815605765945399e+00,5.297922656847792178e-01
4.102917988348189215e-01,9.889660916724292150e+00,1.199487839392608723e+00,9.280386218409883980e+00,2.204448322565165652e-01,-4.784741544792759704e+00,5.223685572019408418e+00,5.470903579547059525e-01
4.108091907627317019e-01,9.899193125175417052e+00,1.107012512997689102e+00,9.287225440823579703e+00,1.947285482880068974e-01,-4.755023568869967576e+00,5.214618020591592185e+00,5.646813534293809722e-01
4.113265826906444822e-01,9.908529380031344758e+00,1.014823276653917583e+00,9.293495361100008623e+00,1.690816936010599569e-01,-4.725516428254000978e+00,5.205614045490995601e+00,5.825639906031285786e-01
4.118439746185572070e-01,9.917666076708215428e+00,9.229262019977917397e-01,9.299193946154041157e+00,1.435070868550522016e-01,-4.696223140476291746e+00,5.196674720995304142e+00,6.007369644202905645e-01
4.123613665464699873e-01,9.926599607174212636e+00,8.313273201557613845e-01,9.304319214308229391e+00,1.180075649345395661e-01,-4.667146701401406084e+00,5.187801101412081728e+00,6.191989262789731052e-01
4.128787584743827677e-01,9.935326360419630021e+00,7.400326207779934773e-01,9.308869235676926479e+00,9.258598269604079167e-02,-4.638290084715470663e+00,5.178994220841178553e+00,6.379484840369398224e-01
4.133961504022954925e-01,9.943842722932679123e+00,6.490480510696488015e-01,9.312842132552983543e+00,6.724521271231709285e-02,-4.609656241414444189e+00,5.170255092938875308e+00,6.569842020197108612e-01
4.139135423302082728e-01,9.952145079181056175e+00,5.583795148196948332e-01,9.316236079797034719e+00,4.198814501415359945e-02,-4.581248099292246856e+00,5.161584710683758459e+00,6.763046010308242373e-01
4.144309342581210531e-01,9.960229812099287372e+00,4.680328714273871427e-01,9.319049305229290425e+00,1.681768682967488271e-02,-4.553068562428788546e+00,5.152984046144306163e+00,6.959081583642642288e-01
4.149483261860337779e-01,9.968093303581810005e+00,3.780139349262272574e-01,9.321280090023922327e+00,-8.263237678842072498e-03,-4.525120510677823837e+00,5.144454050248232768e+00,7.157933078190760190e-01
4.154657181139465583e-01,9.975731934981846294e+00,2.883284730054775924e-01,9.322926769106004485e+00,-3.325168768066433245e-02,-4.497406799154675561e+00,5.135995652553512869e+00,7.359584397161587077e-01
4.159831100418592831e-01,9.983142087616009519e+00,1.989822060293466865e-01,9.323987731550992919e+00,-5.814470594473986065e-02,-4.469930257723857103e+00,5.127609761021209245e+00,7.564019009172093799e-01
4.165005019697720634e-01,9.990320143274679765e+00,1.099808060535862886e-01,9.324461420986796867e+00,-8.293931911038665561e-02,-4.442693690486497538e+00,5.119297261789935938e+00,7.771219948458869542e-01
4.170178938976848437e-01,9.997262484738147492e+00,2.132989583980293702e-02,9.324346335998370705e+00,-1.076325379604132770e-01,-4.415699875267689478e+00,5.111059018952131439e+00,7.981169815110951138e-01
4.175352858255975685e-01,1.000396549629851783e+01,-6.696495213276376646e-02,9.323641030534886909e+00,-1.322213576967672388e-01,-4.388951563103669073e+00,5.102895874332015858e+00,8.193850775324774682e-01
4.180526777535103489e-01,1.001042556428735608e+01,-1.548982166578944941e-01,9.322344114319482955e+00,-1.567027582186696355e-01,-4.362451477728853000e+00,5.094808647265278267e+00,8.409244561680968566e-01
4.185700696814231292e-01,1.001663907760912231e+01,-2.424644287954040855e-01,9.320454253261516442e+00,-1.810737044032124654e-01,-4.336202315062761770e+00,5.086798134380511982e+00,8.627332473442440586e-01
4.190874616093358540e-01,1.002260242828034542e+01,-3.296581728666596600e-01,9.317970169871433228e+00,-2.053311463884799348e-01,-4.310206742696808035e+00,5.078865109382362242e+00,8.848095376874662854e-01
4.196048535372486343e-01,1.002831201197457567e+01,-4.164740874525463266e-01,9.314890643678163329e+00,-2.294720198591464477e-01,-4.284467399380897490e+00,5.071010322836397854e+00,9.071513705587530563e-01
4.201222454651614147e-01,1.003376422857309080e+01,-5.029068663937823480e-01,9.311214511649085424e+00,-2.534932463345483944e-01,-4.258986894509977361e+00,5.063234501955736988e+00,9.297567460898886749e-01
4.206396373930741395e-01,1.003895548272132743e+01,-5.889512597937485161e-01,9.306940668612538659e+00,-2.773917334592724826e-01,-4.233767807610374412e+00,5.055538350389372937e+00,9.526236212219941768e-01
4.211570293209869198e-01,1.004388218439115299e+01,-6.746020750237662345e-01,9.302068067682911945e+00,-3.011643752962259724e-01,-4.208812687826022803e+00,5.047922548012230948e+00,9.757499097462507542e-01
4.216744212488997001e-01,1.004854074944882392e+01,-7.598541777306815348e-01,9.296595720688278774e+00,-3.248080526221717168e-01,-4.184124053404580934e+00,5.040387750716986304e+00,9.991334823467593607e-01
4.221918131768124249e-01,1.005292760022873999e+01,-8.447024928470556748e-01,9.290522698600589990e+00,-3.483196332257948447e-01,-4.159704391183370653e+00,5.032934590207550407e+00,1.022772166645618652e+00
4.227092051047252053e-01,1.005703916611294879e+01,-9.291420056036880926e-01,9.283848131968428063e+00,-3.716959722082320283e-01,-4.135556156075193002e+00,5.025563673794356312e+00,1.046663747250170529e+00
4.232265970326379301e-01,1.006087188411643218e+01,-1.013167762544597394e+00,9.276571211352333535e+00,-3.949339122860993090e-01,-4.111681770554018733e+00,5.018275584191303373e+00,1.070805965802398507e+00
4.237439889605507104e-01,1.006442219947810202e+01,-1.096774872544398871e+00,9.268691187762652106e+00,-4.180302840969920553e-01,-4.088083624140547379e+00,5.011070879314492466e+00,1.095196521030509684e+00
4.242613808884634907e-01,1.006768656625762759e+01,-1.179958507828232417e+00,9.260207373099987649e+00,-4.409819065075173405e-01,-4.064764072887595781e+00,5.003950092082637191e+00,1.119833068802714049e+00
4.247787728163762155e-01,1.007066144793795992e+01,-1.262713904993984615e+00,9.251119140598177637e+00,-4.637855869237685891e-01,-4.041725438865382714e+00,4.996913730219231020e+00,1.144713222183144641e+00
4.252961647442889959e-01,1.007334331803366290e+01,-1.345036366037031472e+00,9.241425925269854957e+00,-4.864381216043135447e-01,-4.018970009646667840e+00,4.989962276056453483e+00,1.169834551489976171e+00
4.258135566722017762e-01,1.007572866070496431e+01,-1.426921259377405882e+00,9.231127224354526817e+00,-5.089362959756796867e-01,-3.996500037791751225e+00,4.983096186340762124e+00,1.195194584355721235e+00
4.263309486001145010e-01,1.007781397137762269e+01,-1.508364020889374046e+00,9.220222597769280881e+00,-5.312768849503053392e-01,-3.974317740333332960e+00,4.976315892040259925e+00,1.220790805789668809e+00
4.268483405280272813e-01,1.007959575736849089e+01,-1.589360154933480818e+00,9.208711668561956998e+00,-5.534566532470089895e-01,-3.952425298261247111e+00,4.969621798153766257e+00,1.246620658242548529e+00
4.273657324559400617e-01,1.008107053851688661e+01,-1.669905235391027087e+00,9.196594123366978124e+00,-5.754723557139331813e-01,-3.930824856007037127e+00,4.963014283521609116e+00,1.272681541673324146e+00
4.278831243838527865e-01,1.008223484782171475e+01,-1.749994906700821584e+00,9.183869712863662826e+00,-5.973207376539323432e-01,-3.909518520928461083e+00,4.956493700638170630e+00,1.298970813618160136e+00
4.284005163117655668e-01,1.008308523208432206e+01,-1.829624884898815029e+00,9.170538252237120602e+00,-6.189985351525942869e-01,-3.888508362793723361e+00,4.950060375466133422e+00,1.325485789261653835e+00
4.289179082396782916e-01,1.008361825255716049e+01,-1.908790958659551951e+00,9.156599621641724696e+00,-6.405024754085558714e-01,-3.867796413265739197e+00,4.943714607252482907e+00,1.352223741510092836e+00
4.294353001675910719e-01,1.008383048559818107e+01,-1.987488990340592565e+00,9.142053766667117998e+00,-6.618292770664689906e-01,-3.847384665386124336e+00,4.937456668346202449e+00,1.379181901067018545e+00
4.299526920955038523e-01,1.008371852333098317e+01,-2.065714917029103592e+00,9.126900698806808876e+00,-6.829756505523888466e-01,-3.827275073059108745e+00,4.931286804017734227e+00,1.406357456510899162e+00
4.304700840234165771e-01,1.008327897431073161e+01,-2.143464751590723250e+00,9.111140495929259231e+00,-7.039382984115880593e-01,-3.807469550535391267e+00,4.925205232280156054e+00,1.433747554374950939e+00
4.309874759513293574e-01,1.008250846419586999e+01,-2.220734583721497124e+00,9.094773302751615773e+00,-7.247139156490581824e-01,-3.787969971895619459e+00,4.919212143712055507e+00,1.461349299229274035e+00
4.315048678792421377e-01,1.008140363642552551e+01,-2.297520581001395890e+00,9.077799331315949516e+00,-7.452991900722517604e-01,-3.768778170534035521e+00,4.913307701282194628e+00,1.489159753764946359e+00
4.320222598071548625e-01,1.007996115290273664e+01,-2.373818989951006486e+00,9.060218861468046114e+00,-7.656908026365184528e-01,-3.749895938641741200e+00,4.907492040175824854e+00,1.517175938880515051e+00
4.325396517350676429e-01,1.007817769520580242e+01,-2.449626141458166373e+00,9.042032243707481598e+00,-7.858854272446310629e-01,-3.731325024590292028e+00,4.901765265576828234e+00,1.545394832302485977e+00
4.330570436629804232e-01,1.007604999063627638e+01,-2.524938663844849884e+00,9.023240011860282905e+00,-8.058797061233906600e-01,-3.713067029728266633e+00,4.896127353269395854e+00,1.573813299378660879e+00
4.335744355908931480e-01,1.007357476649760208e+01,-2.599753098668908358e+00,9.003842668839034502e+00,-8.256703017039219716e-01,-3.695123591453147505e+00,4.890578329907208754e+00,1.602428226500790309e+00
4.340918275188059283e-01,1.007074875298302175e+01,-2.674065924114235493e+00,8.983840705480606204e+00,-8.452538901363481072e-01,-3.677496373769370219e+00,4.885118262005033962e+00,1.631236508990951961e+00
4.346092194467186531e-01,1.006756870206348786e+01,-2.747873708376413759e+00,8.963234684931375540e+00,-8.646271417362401124e-01,-3.660186993925532928e+00,4.879747184381762359e+00,1.660234999073738171e+00
4.351266113746314335e-01,1.006403138812197362e+01,-2.821173109961413239e+00,8.942025242548684361e+00,-8.837867215515856634e-01,-3.643197022219749392e+00,4.874465100369880233e+00,1.689420506364176733e+00
4.356440033025442138e-01,1.006013360858730010e+01,-2.893960877981434976e+00,8.920213085799144181e+00,-9.027292899305771057e-01,-3.626527981806746403e+00,4.869271982026250001e+00,1.718789798357732934e+00
4.361613952304569386e-01,1.005587218456733467e+01,-2.966233852448112884e+00,8.897798994153717445e+00,-9.214515030902722392e-01,-3.610181348506639853e+00,4.864167770344207220e+00,1.748339600922432346e+00
4.366787871583697189e-01,1.005124396148174704e+01,-3.037988964562979621e+00,8.874783818979594230e+00,-9.399500136861091981e-01,-3.594158550615437431e+00,4.859152375466952556e+00,1.778066598793149655e+00
4.371961790862824992e-01,1.004624580969414893e+01,-3.109223237005136919e+00,8.851168483428923039e+00,-9.582214713822491126e-01,-3.578460968717255053e+00,4.854225676902277797e+00,1.807967436067937639e+00
4.377135710141952241e-01,1.004087462514376305e+01,-3.179933784216276038e+00,8.826953982324289072e+00,-9.762625234227990667e-01,-3.563089935498235938e+00,4.849387523738573513e+00,1.838038716706543729e+00
4.382309629421080044e-01,1.003512732997650581e+01,-3.250117812682945306e+00,8.802141382041018147e+00,-9.940698152038746072e-01,-3.548046735562166987e+00,4.844637734862167200e+00,1.868277005031037330e+00
4.387483548700207847e-01,1.002900087317555844e+01,-3.319772621216043440e+00,8.776731820386297400e+00,-1.011639990846508130e+00,-3.533332605247839542e+00,4.839976099175961721e+00,1.898678826228509031e+00
4.392657467979335095e-01,1.002249223119139110e+01,-3.388895601227648324e+00,8.750726506475089650e+00,-1.028969693770417804e+00,-3.518948732448095029e+00,4.835402375819384702e+00,1.929240666855944752e+00
4.397831387258462899e-01,1.001559840857126105e+01,-3.457484237005106209e+00,8.724126720602837892e+00,-1.046055567268633357e+00,-3.504896256430578561e+00,4.830916294389651533e+00,1.959958975347211085e+00
4.403005306537590702e-01,1.000831643858816733e+01,-3.525536105982332913e+00,8.696933814114998995e+00,-1.062894255082957429e+00,-3.491176267660221377e+00,4.826517555164334006e+00,1.990830162522111646e+00
4.408179225816717950e-01,1.000064338386926366e+01,-3.593048879008456709e+00,8.669149209273365742e+00,-1.079482401980289108e+00,-3.477789807623420160e+00,4.822205829325236337e+00,2.021850602097632787e+00
4.413353145095845753e-01,9.992576337023747257e+00,-3.660020320613721623e+00,8.640774399119196758e+00,-1.095816654329814011e+00,-3.464737868653928299e+00,4.817980759183589257e+00,2.053016631201267650e+00
4.418527064374973001e-01,9.984112421270197046e+00,-3.726448289272600967e+00,8.611810947333157884e+00,-1.111893660681005258e+00,-3.452021393760458245e+00,4.813841958406554156e+00,2.084324550886457406e+00
4.423700983654100805e-01,9.975248791063384246e+00,-3.792330737664275642e+00,8.582260488092043005e+00,-1.127710072342528180e+00,-3.439641276456001595e+00,4.809789012245013318e+00,2.115770626650186781e+00
4.428874902933228608e-01,9.965982632720544743e+00,-3.857665712930300472e+00,8.552124725922332971e+00,-1.143262543961949707e+00,-3.427598360588848259e+00,4.805821477762703076e+00,2.147351088952650588e+00
4.434048822212355856e-01,9.956311165047116774e+00,-3.922451356929586463e+00,8.521405435550544638e+00,-1.158547734106336602e+00,-3.415893440175323370e+00,4.801938884066647262e+00,2.179062133739083862e+00
4.439222741491483659e-01,9.946231639961936821e+00,-3.986685906490668341e+00,8.490104461750361153e+00,-1.173562305843687037e+00,-3.404527259234221059e+00,4.798140732538876740e+00,2.210899922963694308e+00
4.444396660770611462e-01,9.935741343121893721e+00,-4.050367693661176993e+00,8.458223719186609202e+00,-1.188302927325206149e+00,-3.393500511622979499e+00,4.794426497069490978e+00,2.242860585115710848e+00
4.449570580049738711e-01,9.924837594546062292e+00,-4.113495145954653154e+00,8.425765192256003289e+00,-1.202766272368460898e+00,-3.382813840875534606e+00,4.790795624291007471e+00,2.274940215747544237e+00
4.454744499328866514e-01,9.913517749239295185e+00,-4.176066786594615721e+00,8.392730934924717445e+00,-1.216949021041365597e+00,-3.372467840041887488e+00,4.787247533814041667e+00,2.307134878005108192e+00
4.459918418607994317e-01,9.901779197815269384e+00,-4.238081234755858517e+00,8.359123070562747060e+00,-1.230847860247016534e+00,-3.362463051529409164e+00,4.783781618464260532e+00,2.339440603160204191e+00
4.465092337887121565e-01,9.889619367118985593e+00,-4.299537205803072304e+00,8.324943791775080371e+00,-1.244459484309396125e+00,-3.352799966945825272e+00,4.780397244520696809e+00,2.371853391145064549e+00
4.470266257166249368e-01,9.877035720848773792e+00,-4.360433511526720984e+00,8.290195360229683175e+00,-1.257780595559918169e+00,-3.343479026943926513e+00,4.777093751955322709e+00,2.404369211089016023e+00
4.475440176445376617e-01,9.864025760177719704e+00,-4.420769060376161796e+00,8.254880106482261226e+00,-1.270807904924824872e+00,-3.334500621067980397e+00,4.773870454673970976e+00,2.436984001857225302e+00
4.480614095724504420e-01,9.850587024374558354e+00,-4.480542857690096525e+00,8.219000429797858942e+00,-1.283538132513438512e+00,-3.325865087601867831e+00,4.770726640758532255e+00,2.469693672591618760e+00
4.485788015003632223e-01,9.836717091424072024e+00,-4.539754005924206304e+00,8.182558797969242903e+00,-1.295968008207264210e+00,-3.317572713418915686e+00,4.767661572710508722e+00,2.502494103253881885e+00
4.490961934282759471e-01,9.822413578646894905e+00,-4.598401704876152074e+00,8.145557747132089688e+00,-1.308094272249941348e+00,-3.309623733833444881e+00,4.764674487695819138e+00,2.535381145170580552e+00
4.496135853561887274e-01,9.807674143318813265e+00,-4.656485251907795941e+00,8.107999881576986922e+00,-1.319913675838058742e+00,-3.302018332454026872e+00,4.761764597790961950e+00,2.568350621580445026e+00
4.501309772841015078e-01,9.792496483289529152e+00,-4.714004042164674502e+00,8.069887873558229785e+00,-1.331422981712806264e+00,-3.294756641038458334e+00,4.758931090230467120e+00,2.601398328183704312e+00
4.506483692120142326e-01,9.776878337600882318e+00,-4.770957568792800529e+00,8.031224463099430722e+00,-1.342618964752485766e+00,-3.287838739350442907e+00,4.756173127655654476e+00,2.634520033693603658e+00
4.511657611399270129e-01,9.760817487104530343e+00,-4.827345423152684667e+00,7.992012457795918401e+00,-1.353498412565881548e+00,-3.281264655017964493e+00,4.753489848364709225e+00,2.667711480390002166e+00
4.516831530678397932e-01,9.744311755079078097e+00,-4.883167295030673927e+00,7.952254732613954324e+00,-1.364058126086464817e+00,-3.275034363393405368e+00,4.750880366564079971e+00,2.700968384675128231e+00
4.522005449957525181e-01,9.727359007846732908e+00,-4.938422972847494208e+00,7.911954229686761764e+00,-1.374294920167467016e+00,-3.269147787415349615e+00,4.748343772621142378e+00,2.734286437631387123e+00
4.527179369236652984e-01,9.709957155389345118e+00,-4.993112343864149594e+00,7.871113958107325281e+00,-1.384205624177797134e+00,-3.263604797472099417e+00,4.745879133318233301e+00,2.767661305581380127e+00
4.532353288515780232e-01,9.692104151963949477e+00,-5.047235394385020335e+00,7.829736993718034554e+00,-1.393787082598811455e+00,-3.258405211266913515e+00,4.743485492107941681e+00,2.801088630649962941e+00
4.537527207794908035e-01,9.673797996717766523e+00,-5.100792209958292744e+00,7.787826478897093452e+00,-1.403036155621939507e+00,-3.253548793684943874e+00,4.741161869369745929e+00,2.834564031328479228e+00
4.542701127074035838e-01,9.655036734302679946e+00,-5.153782975573585112e+00,7.745385622341769860e+00,-1.411949719747154885e+00,-3.249035256661890525e+00,4.738907262667932052e+00,2.868083103041084048e+00
4.547875046353163087e-01,9.635818455489140177e+00,-5.206207975856935732e+00,7.702417698848424088e+00,-1.420524668382303624e+00,-3.244864259054359046e+00,4.736720647010852048e+00,2.901641418713183374e+00
4.553048965632290890e-01,9.616141297779584818e+00,-5.258067595262971849e+00,7.658926049089369137e+00,-1.428757912443285871e+00,-3.241035406511938000e+00,4.734600975111459498e+00,2.935234529342019449e+00
4.558222884911418693e-01,9.596003446021272865e+00,-5.309362318264442493e+00,7.614914079386469581e+00,-1.436646380955082680e+00,-3.237548251350978123e+00,4.732547177649185421e+00,2.968857964569367347e+00
4.563396804190545941e-01,9.575403133018589585e+00,-5.360092729538920686e+00,7.570385261481649586e+00,-1.444187021653640102e+00,-3.234402292430088366e+00,4.730558163533094884e+00,3.002507233256327179e+00
4.568570723469673744e-01,9.554338640144868222e+00,-5.410259514152868654e+00,7.525343132304111116e+00,-1.451376801588604604e+00,-3.231596975027338559e+00,4.728632820166376760e+00,3.036177824060272368e+00
4.573744642748801548e-01,9.532808297953589971e+00,-5.459863457742935466e+00,7.479791293734381341e+00,-1.458212707726910917e+00,-3.229131690719168279e+00,4.726770013712135565e+00,3.069865206013899783e+00
4.578918562027928796e-01,9.510810486789130991e+00,-5.508905446694466690e+00,7.433733412365234550e+00,-1.464691747557213652e+00,-3.227005777261020558e+00,4.724968589360495130e+00,3.103564829106363110e+00
4.584092481307056599e-01,9.488343637396878805e+00,-5.557386468317454309e+00,7.387173219259256740e+00,-1.470810949695189773e+00,-3.225218518469668005e+00,4.723227371596982138e+00,3.137272124866645306e+00
4.589266400586184402e-01,9.465406231532938364e+00,-5.605307611019553882e+00,7.340114509703432155e+00,-1.476567364489680401e+00,-3.223769144107255347e+00,4.721545164472289002e+00,3.170982506948888613e+00
4.594440319865311650e-01,9.441996802573163095e+00,-5.652670064476478906e+00,7.292561142960331644e+00,-1.481958064629665062e+00,-3.222656829767075681e+00,4.719920751873265985e+00,3.204691371719958770e+00
4.599614239144439454e-01,9.418113936121747187e+00,-5.699475119799738643e+00,7.244517042016199504e+00,-1.486980145752141436e+00,-3.221880696761004970e+00,4.718352897795282885e+00,3.238394098849113334e+00
4.604788158423566702e-01,9.393756270619256554e+00,-5.745724169701442285e+00,7.195986193325907720e+00,-1.491630727050794469e+00,-3.221439812008698667e+00,4.716840346615867041e+00,3.272086051899725234e+00
4.609962077702694505e-01,9.368922497950087802e+00,-5.791418708656569159e+00,7.146972646554551112e+00,-1.495906951885566771e+00,-3.221333187928472341e+00,4.715381823369662939e+00,3.305762578923225892e+00
4.615135996981822308e-01,9.343611364049447587e+00,-5.836560333062463357e+00,7.097480514315977373e+00,-1.499805988393053457e+00,-3.221559782329900923e+00,4.713976034024703665e+00,3.339419013055092478e+00
4.620309916260949556e-01,9.317821669509735116e+00,-5.881150741395471115e+00,7.047513971908108132e+00,-1.503325030097752535e+00,-3.222118498308117918e+00,4.712621665759990641e+00,3.373050673112956144e+00
4.625483835540077360e-01,9.291552270186453910e+00,-5.925191734365063745e+00,6.997077257044979071e+00,-1.506461296524183924e+00,-3.223008184139847021e+00,4.711317387244373656e+00,3.406652864196897834e+00
4.630657754819205163e-01,9.264802077803546254e+00,-5.968685215065025140e+00,6.946174669585721162e+00,-1.509212033809832931e+00,-3.224227633181114605e+00,4.710061848916756944e+00,3.440220878291770035e+00
4.635831674098332411e-01,9.237570060558152107e+00,-6.011633189122099985e+00,6.894810571260181931e+00,-1.511574515318985901e+00,-3.225775583766685717e+00,4.708853683267601120e+00,3.473749994871737634e+00
4.641005593377460214e-01,9.209855243724927476e+00,-6.054037764841740277e+00,6.842989385391481605e+00,-1.513546042257358559e+00,-3.227650719111235578e+00,4.707691505121743170e+00,3.507235481506858044e+00
4.646179512656588018e-01,9.181656710259725074e+00,-6.095901153351279689e+00,6.790715596615280347e+00,-1.515123944287637636e+00,-3.229851667212192190e+00,4.706573911922518505e+00,3.540672594471844903e+00
4.651353431935715266e-01,9.152973601402891290e+00,-6.137225668740120987e+00,6.737993750596090514e+00,-1.516305580145832055e+00,-3.232377000754296237e+00,4.705499484017205525e+00,3.574056579356794661e+00
4.656527351214843069e-01,9.123805117281797550e+00,-6.178013728197633725e+00,6.684828453739908305e+00,-1.517088338258508973e+00,-3.235225237015893374e+00,4.704466784943766910e+00,3.607382671680350761e+00
4.661701270493970317e-01,9.094150517513016396e+00,-6.218267852147882024e+00,6.631224372904140907e+00,-1.517469637360846280e+00,-3.238394837776927826e+00,4.703474361718893881e+00,3.640646097504646406e+00
4.666875189773098120e-01,9.064009121803886515e+00,-6.257990664381912538e+00,6.577186235104028000e+00,-1.517446927115569055e+00,-3.241884209228629743e+00,4.702520745127396040e+00,3.673842074052612539e+00
4.672049109052225924e-01,9.033380310553596360e+00,-6.297184892187093652e+00,6.522718827216080761e+00,-1.517017688732709813e+00,-3.245691701884935387e+00,4.701604450012858649e+00,3.706965810327214950e+00
4.677223028331353172e-01,9.002263525453695792e+00,-6.335853366473888748e+00,6.467826995678215951e+00,-1.516179435590252700e+00,-3.249815610495602414e+00,4.700723975569632174e+00,3.740012507732926927e+00
4.682396947610480975e-01,8.970658270087980668e+00,-6.373999021899944495e+00,6.412515646186529139e+00,-1.514929713855598159e+00,-3.254254173961044661e+00,4.699877805636130113e+00,3.772977360699401483e+00
4.687570866889608778e-01,8.938564110532059459e+00,-6.411624896991184208e+00,6.356789743389316349e+00,-1.513266103107902438e+00,-3.259005575248870468e+00,4.699064408989427122e+00,3.805855557306993653e+00
4.692744786168736026e-01,8.905980675952125836e+00,-6.448734134260499573e+00,6.300654310577352035e+00,-1.511186216961249107e+00,-3.264067941312139620e+00,4.698282239641180524e+00,3.838642279914718181e+00
4.697918705447863830e-01,8.872907659203439934e+00,-6.485329980323506938e+00,6.244114429371458108e+00,-1.508687703688715853e+00,-3.269439343009306498e+00,4.697529737134845007e+00,3.871332705790103024e+00
4.703092624726991633e-01,8.839344817428040457e+00,-6.521415786011582227e+00,6.187175239406522032e+00,-1.505768246847207115e+00,-3.275117795025930700e+00,4.696805326844213369e+00,3.903922007741250866e+00
4.708266544006118881e-01,8.805291972652172561e+00,-6.556995006482219779e+00,6.129841938012625668e+00,-1.502425565903240168e+00,-3.281101255798018812e+00,4.696107420273267330e+00,3.936405354750970087e+00
4.713440463285246684e-01,8.770749012382813348e+00,-6.592071201326806573e+00,6.072119779892482860e+00,-1.498657416859505709e+00,-3.287387627437157178e+00,4.695434415357308211e+00,3.968777912613237646e+00
4.718614382564373932e-01,8.735715890204202694e+00,-6.626648034675193699e+00,6.014014076796525998e+00,-1.494461592882323497e+00,-3.293974755657283371e+00,4.694784696765442078e+00,4.001034844571289995e+00
4.723788301843501736e-01,8.700192626373278060e+00,-6.660729275298292507e+00,5.955530197193819930e+00,-1.489835924929976851e+00,-3.300860429703184273e+00,4.694156636204331434e+00,4.033171311958486882e+00
4.728962221122629539e-01,8.664179308414880154e+00,-6.694318796707157126e+00,5.896673565940442785e+00,-1.484778282381778780e+00,-3.308042382280774962e+00,4.693548592723303159e+00,4.065182474840765003e+00
4.734136140401756787e-01,8.627676102210489972e+00,-6.727420591092885260e+00,5.837449665251380537e+00,-1.479286581283545621e+00,-3.315518282505120595e+00,4.692958912214203693e+00,4.097063499084598881e+00
4.739310059680884590e-01,8.590683431846368734e+00,-6.760038966350600198e+00,5.777864021509606651e+00,-1.473358929622625713e+00,-3.323285636258947129e+00,4.692385938441761439e+00,4.128809694672026076e+00
4.744483978960012394e-01,8.553201593822349125e+00,-6.792177978599355015e+00,5.717922105475284233e+00,-1.466993368697597333e+00,-3.331342072106500130e+00,4.691828078722820372e+00,4.160416320596198148e+00
4.749657898239139642e-01,8.515230857443855328e+00,-6.823841646959039053e+00,5.657629418526443743e+00,-1.460187915333995168e+00,-3.339685233334722003e+00,4.691283744845187620e+00,4.191878587612277940e+00
4.754831817518267445e-01,8.476771565996413571e+00,-6.855034099340097775e+00,5.596991516562154878e+00,-1.452940630647158837e+00,-3.348312704430888687e+00,4.690751337520097763e+00,4.223191711121609515e+00
4.760005736797395248e-01,8.437824136818491638e+00,-6.885759570770700222e+00,5.536014008754142068e+00,-1.445249620647983901e+00,-3.357222011879696932e+00,4.690229247359774867e+00,4.254350912159129194e+00
4.765179656076522496e-01,8.398389061370828301e+00,-6.916022401728556090e+00,5.474702556300745648e+00,-1.437113036843743252e+00,-3.366410624959204956e+00,4.689715855849507342e+00,4.285351418376549759e+00
4.770353575355650300e-01,8.358466905302277539e+00,-6.945827036477325578e+00,5.413062871183320190e+00,-1.428529076833943812e+00,-3.375875956535641098e+00,4.689209536314252524e+00,4.316188465021242315e+00
4.775527494634777548e-01,8.318058308512235044e+00,-6.975178021407596241e+00,5.351100714925101087e+00,-1.419495984901268937e+00,-3.385615363857044535e+00,4.688708654879783388e+00,4.346857295910792729e+00
4.780701413913905351e-01,8.277163985209506691e+00,-7.004080003382519237e+00,5.288821897352415036e+00,-1.410012052597553467e+00,-3.395626149345803757e+00,4.688211571428348101e+00,4.377353164403326780e+00
4.785875333193033154e-01,8.235784723967764620e+00,-7.032537728088001927e+00,5.226232275358395185e+00,-1.400075619324825382e+00,-3.405905561390006220e+00,4.687716640548877045e+00,4.407671334363508997e+00
4.791049252472160402e-01,8.193921387777521659e+00,-7.060556038387524325e+00,5.163337751669058839e+00,-1.389685072911404307e+00,-3.416450795133673779e+00,4.687222212481699124e+00,4.437807081124279129e+00
4.796223171751288206e-01,8.151574914094570801e+00,-7.088139872681560760e+00,5.100144273611808998e+00,-1.378838850183056408e+00,-3.427258993265843934e+00,4.686726634057809093e+00,4.467755692444295157e+00
4.801397091030416009e-01,8.108746314885054929e+00,-7.115294263271577435e+00,5.036657831886404146e+00,-1.367535437529204145e+00,-3.438327246808525306e+00,4.686228249632638843e+00,4.497512469461070417e+00
4.806571010309543257e-01,8.065436676666955407e+00,-7.142024334728669821e+00,4.972884459338308361e+00,-1.355773371464192856e+00,-3.449652595903470065e+00,4.685725402014395691e+00,4.527072727639861682e+00
4.811744929588671060e-01,8.021647160548150524e+00,-7.168335302266788389e+00,4.908830229734448380e+00,-1.343551239183611967e+00,-3.461232030597850784e+00,4.685216433386880652e+00,4.556431797718241583e+00
4.816918848867798864e-01,7.977379002261027807e+00,-7.194232470120536682e+00,4.844501256541456691e+00,-1.330867679115686819e+00,-3.473062491628761350e+00,4.684699686226883486e+00,4.585585026646390894e+00
4.822092768146926112e-01,7.932633512193574710e+00,-7.219721229927626105e+00,4.779903691706276270e+00,-1.317721381467702457e+00,-3.485140871206585889e+00,4.684173504216084361e+00,4.614527778523108026e+00
4.827266687426053915e-01,7.887412075416988522e+00,-7.244807059115895065e+00,4.715043724439198058e+00,-1.304111088767502258e+00,-3.497464013797227267e+00,4.683636233147475458e+00,4.643255435527545494e+00
4.832440606705181718e-01,7.841716151709873017e+00,-7.269495519294931540e+00,4.649927579999347138e+00,-1.290035596400048279e+00,-3.510028716903184076e+00,4.683086221826333606e+00,4.671763398846620063e+00
4.837614525984308966e-01,7.795547275578898372e+00,-7.293792254652310625e+00,4.584561518482573206e+00,-1.275493753139016695e+00,-3.522831731843492964e+00,4.682521822965717284e+00,4.700047089598176520e+00
4.842788445263436770e-01,7.748907056275978533e+00,-7.317702990354454151e+00,4.518951833611731139e+00,-1.260484461673458734e+00,-3.535869764532523440e+00,4.681941394076470253e+00,4.728101949749861532e+00
4.847962364542564018e-01,7.701797177812063744e+00,-7.341233530952028019e+00,4.453104851529464447e+00,-1.245006679129544214e+00,-3.549139476257623826e+00,4.681343298351807292e+00,4.755923443033673870e+00
4.853136283821691821e-01,7.654219398967327059e+00,-7.364389758790022888e+00,4.387026929593299762e+00,-1.229059417587313741e+00,-3.562637484455640546e+00,4.680725905546348820e+00,4.783507055856271784e+00
4.858310203100819624e-01,7.606175553297990000e+00,-7.387177632422377016e+00,4.320724455173273526e+00,-1.212641744592525050e+00,-3.576360363488273464e+00,4.680087592849784706e+00,4.810848298204978057e+00
4.863484122379946872e-01,7.557667549139605256e+00,-7.409603185031212291e+00,4.254203844451918570e+00,-1.195752783663545982e+00,-3.590304645416301899e+00,4.679426745754962980e+00,4.837942704549487161e+00
4.868658041659074676e-01,7.508697369606878169e+00,-7.431672522850726992e+00,4.187471541226635452e+00,-1.178391714793294964e+00,-3.604466820772669777e+00,4.678741758920598848e+00,4.864785834739295822e+00
4.873831960938202479e-01,7.459267072590033187e+00,-7.453391823595584498e+00,4.120534015714604870e+00,-1.160557774946251897e+00,-3.618843339334409936e+00,4.678031037028461903e+00,4.891373274896859691e+00
4.879005880217329727e-01,7.409378790747686239e+00,-7.474767334894023563e+00,4.053397763360008454e+00,-1.142250258550515873e+00,-3.633430610893441326e+00,4.677292995635094819e+00,4.917700638306433447e+00
4.884179799496457530e-01,7.359034731496225668e+00,-7.495805372725478755e+00,3.986069303643695605e+00,-1.123468517984922421e+00,-3.648225006026227568e+00,4.676526062018077745e+00,4.943763566298660983e+00
4.889353718775585333e-01,7.308237176995768358e+00,-7.516512319862856728e+00,3.918555178895339886e+00,-1.104211964061222684e+00,-3.663222856862262233e+00,4.675728676016830399e+00,4.969557729130845480e+00
4.894527638054712582e-01,7.256988484132588013e+00,-7.536894624319385727e+00,3.850861953107915792e+00,-1.084480066501310791e+00,-3.678420457851455883e+00,4.674899290867916335e+00,4.995078826862948240e+00
4.899701557333840385e-01,7.205291084498083087e+00,-7.556958797800091610e+00,3.782996210754668631e+00,-1.064272354409506960e+00,-3.693814066530332951e+00,4.674036374034884034e+00,5.020322590229310933e+00
4.904875476612967633e-01,7.153147484364305697e+00,-7.576711414157845326e+00,3.714964555608490038e+00,-1.043588416739917868e+00,-3.709399904287127292e+00,4.673138408032647462e+00,5.045284781506076399e+00
4.910049395892095436e-01,7.100560264655943143e+00,-7.596159107854053794e+00,3.646773609563681795e+00,-1.022427902758820562e+00,-3.725174157125703545e+00,4.672203891246421215e+00,5.069961195374315110e+00
4.915223315171223240e-01,7.047532080918896824e+00,-7.615308572423912459e+00,3.578430011460200788e+00,-1.000790522502126745e+00,-3.741132976428347856e+00,4.671231338745099215e+00,5.094347659778900805e+00
4.920397234450350488e-01,6.994065663285351064e+00,-7.634166558946286152e+00,3.509940415910282052e+00,-9.786760472279061318e-01,-3.757272479717417735e+00,4.670219283089275919e+00,5.118440036783054481e+00
4.925571153729478291e-01,6.940163816435333644e+00,-7.652739874518192487e+00,3.441311492127457683e+00,-9.560843098639379978e-01,-3.773588751415846154e+00,4.669166275133711963e+00,5.142234223418640227e+00
4.930745073008606094e-01,6.885829419554887032e+00,-7.671035380733858489e+00,3.372549922758095953e+00,-9.330152054503664250e-01,-3.790077843606500352e+00,4.668070884824361499e+00,5.165726152532149840e+00
4.935918992287733342e-01,6.831065426290686915e+00,-7.689059992168415292e+00,3.303662402715265234e+00,-9.094686915773614322e-01,-3.806735776790391768e+00,4.666931701989917691e+00,5.188911793626406421e+00
4.941092911566861146e-01,6.775874864701195932e+00,-7.706820674866190046e+00,3.234655638015031975e+00,-8.854447888178690329e-01,-3.823558540643761994e+00,4.665747337127927885e+00,5.211787153697996722e+00
4.946266830845988949e-01,6.720260837204397042e+00,-7.724324444833571945e+00,3.165536344615250464e+00,-8.609435811554164708e-01,-3.840542094774003434e+00,4.664516422185376321e+00,5.234348278070394045e+00
4.951440750125116197e-01,6.664226520521982167e+00,-7.741578366536511879e+00,3.096311247256700039e+00,-8.359652164069539815e-01,-3.857682369474453754e+00,4.663237611333838295e+00,5.256591251222808125e+00
4.956614669404244000e-01,6.607775165620090263e+00,-7.758589551402612194e+00,3.026987078306649259e+00,-8.105099066407737141e-01,-3.874975266478028590e+00,4.661909581739140940e+00,5.278512197614754875e+00
4.961788588683371248e-01,6.550910097646593044e+00,-7.775365156327815441e+00,2.957570576604894974e+00,-7.845779285894767252e-01,-3.892416659709740934e+00,4.660531034325583022e+00,5.300107282506312245e+00
4.966962507962499052e-01,6.493634715864890161e+00,-7.791912382187702768e+00,2.888068486312176830e+00,-7.581696240580033663e-01,-3.910002396038041006e+00,4.659100694534658693e+00,5.321372712774127933e+00
4.972136427241626855e-01,6.435952493584194301e+00,-7.808238472353388637e+00,2.818487555761017838e+00,-7.312854003267050818e-01,-3.927728296025032151e+00,4.657617313078303845e+00,5.342304737723108765e+00
4.977310346520754103e-01,6.377866978086426109e+00,-7.824350711212013643e+00,2.748834536309034959e+00,-7.039257305494990291e-01,-3.945590154675548078e+00,4.656079666686713026e+00,5.362899649893832610e+00
4.982484265799881906e-01,6.319381790549505773e+00,-7.840256422691879834e+00,2.679116181194543422e+00,-6.760911541470326913e-01,-3.963583742185085690e+00,4.654486558850632782e+00,5.383153785865695262e+00
4.987658185079009709e-01,6.260500625967299726e+00,-7.855962968792113976e+00,2.609339244394754509e+00,-6.477822771949699465e-01,-3.981704804686578392e+00,4.652836820558240660e+00,5.403063527055735449e+00
4.992832104358136958e-01,6.201227253066019962e+00,-7.871477748116993745e+00,2.539510479486281724e+00,-6.189997728072814676e-01,-3.999949064996038306e+00,4.651129311026477531e+00,5.422625300513200131e+00
4.998006023637264761e-01,6.141565514217151467e+00,-7.886808194414857809e+00,2.469636638508091675e+00,-5.897443815146132806e-01,-4.018312223357054513e+00,4.649362918427009994e+00,5.441835579709797699e+00
5.003179942916392564e-01,6.081519325346939731e+00,-7.901961775121624676e+00,2.399724470826891665e+00,-5.600169116377126111e-01,-4.036789958184157534e+00,4.647536560606631006e+00,5.460690885325703903e+00
5.008353862195520367e-01,6.021092675842312225e+00,-7.916945989908889203e+00,2.329780722004881621e+00,-5.298182396558832608e-01,-4.055377926805027400e+00,4.645649185802235515e+00,5.479187786031255669e+00
5.013527781474648171e-01,5.960289628453502964e+00,-7.931768369236658067e+00,2.259812132670072415e+00,-4.991493105705729905e-01,-4.074071766201545763e+00,4.643699773350334681e+00,5.497322899264323937e+00
5.018701700753775974e-01,5.899114319192991118e+00,-7.946436472910656690e+00,2.189825437388853491e+00,-4.680111382639149387e-01,-4.092867093749735119e+00,4.641687334391056297e+00,5.515092892003492508e+00
5.023875620032902667e-01,5.837570957231065449e+00,-7.960957888644271563e+00,2.119827363541018972e+00,-4.364048058523779527e-01,-4.111759507958551829e+00,4.639610912566711320e+00,5.532494481536862629e+00
5.029049539312030470e-01,5.775663824787995004e+00,-7.975340230625033833e+00,2.049824630197388142e+00,-4.043314660355203372e-01,-4.130744589207498763e+00,4.637469584714892790e+00,5.549524436226602297e+00
5.034223458591158273e-01,5.713397277022543186e+00,-7.989591138085798683e+00,1.979823946999583750e+00,-3.717923414396989701e-01,-4.149817900483132149e+00,4.635262461556065361e+00,5.566179576269219886e+00
5.039397377870286077e-01,5.650775741917114736e+00,-8.003718273880442879e+00,1.909832013042370713e+00,-3.387887249569023207e-01,-4.168974988114434233e+00,4.632988688375725417e+00,5.582456774451561188e+00
5.044571297149413880e-01,5.587803720159515208e+00,-8.017729323064173741e+00,1.839855515758538562e+00,-3.053219800786574623e-01,-4.188211382506976221e+00,4.630647445701076670e+00,5.598352956902429511e+00
5.049745216428540573e-01,5.524485785021036932e+00,-8.031631991478526800e+00,1.769901129805937279e+00,-2.713935412249399715e-01,-4.207522598876015429e+00,4.628237949972238141e+00,5.613865103840089077e+00
5.054919135707668376e-01,5.460826582231109505e+00,-8.045434004340858536e+00,1.699975515957049321e+00,-2.370049140681197986e-01,-4.226904137978430676e+00,4.625759454207946320e+00,5.628990250315314192e+00
5.060093054986796179e-01,5.396830829848666689e+00,-8.059143104838501159e+00,1.630085319991097847e+00,-2.021576758520668982e-01,-4.246351486843473744e+00,4.623211248665855422e+00,5.643725486950245340e+00
5.065266974265923983e-01,5.332503318129888648e+00,-8.072767052727476411e+00,1.560237171588509719e+00,-1.668534757062682949e-01,-4.265860119502398184e+00,4.620592661497326503e+00,5.658067960672912733e+00
5.070440893545051786e-01,5.267848909392348844e+00,-8.086313622935881185e+00,1.490437683227599841e+00,-1.310940349549005735e-01,-4.285425497716994769e+00,4.617903059396708088e+00,5.672014875447559668e+00
5.075614812824179589e-01,5.202872537875955494e+00,-8.099790604171815289e+00,1.420693449084029725e+00,-9.488114742112724320e-02,-4.305043071706895041e+00,4.615141848245233547e+00,5.685563493000520552e+00
5.080788732103306282e-01,5.137579209600234620e+00,-8.113205797535920638e+00,1.351011043932428324e+00,-5.821667972633437493e-02,-4.324708280875805499e+00,4.612308473749386906e+00,5.698711133541971563e+00
5.085962651382434085e-01,5.071974002218248678e+00,-8.126567015138519423e+00,1.281397022050585921e+00,-2.110257158450823400e-02,-4.344416554536537411e+00,4.609402422073809902e+00,5.711455176483314133e+00
5.091136570661561889e-01,5.006062064866719119e+00,-8.139882078721457859e+00,1.211857916125738566e+00,1.645916390852797395e-02,-4.364163312635005454e+00,4.606423220468734314e+00,5.723793061150310280e+00
5.096310489940689692e-01,4.939848618013293446e+00,-8.153158818284328646e+00,1.142400236163916283e+00,5.446643999047273699e-02,-4.383943966472901188e+00,4.603370437891967093e+00,5.735722287491841875e+00
5.101484409219817495e-01,4.873338953299820808e+00,-8.166405070715514469e+00,1.073030468401137139e+00,9.291709595310515546e-02,-4.403753919429366448e+00,4.600243685625383883e+00,5.747240416784538120e+00
5.106658328498944188e-01,4.806538433382062436e+00,-8.179628678427764754e+00,1.003755074217020260e+00,1.318088968679053119e-01,-4.423588567681550288e+00,4.597042617885946925e+00,5.758345072332978987e+00
5.111832247778071991e-01,4.739452491766616760e+00,-8.192837487998289703e+00,9.345804890514346486e-01,1.711395333161680465e-01,-4.443443300923839878e+00,4.593766932431281091e+00,5.769033940165657626e+00
5.117006167057199795e-01,4.672086632643600801e+00,-8.206039348813570555e+00,8.655131213228374198e-01,2.109066211245034239e-01,-4.463313503086137501e+00,4.590416371159751208e+00,5.779304769726679503e+00
5.122180086336327598e-01,4.604446430716283345e+00,-8.219242111718710220e+00,7.965593513494608757e-01,2.511077011050681929e-01,-4.483194553050902087e+00,4.586990720705073521e+00,5.789155374563157430e+00
5.127354005615455401e-01,4.536537531027038384e+00,-8.232453627671445062e+00,7.277255302726903796e-01,2.917402388008361047e-01,-4.503081825369091185e+00,4.583489813025464876e+00,5.798583633008324689e+00
5.132527924894583204e-01,4.468365648780108224e+00,-8.245681746400657985e+00,6.590179789832044666e-01,3.328016242356404142e-01,-4.522970690974873698e+00,4.579913525987341139e+00,5.807587488860312064e+00
5.137701844173709897e-01,4.399936569160641575e+00,-8.258934315069584642e+00,5.904429870491961774e-01,3.742891716693028670e-01,-4.542856517899287461e+00,4.576261783943497363e+00,5.816164952056752213e+00
5.142875763452837701e-01,4.331256147150008395e+00,-8.272219176943625740e+00,5.220068116468814523e-01,4.162001193578976910e-01,-4.562734671982807910e+00,4.572534558305830110e+00,5.824314099344991114e+00
5.148049682731965504e-01,4.262330307338375590e+00,-8.285544170062692615e+00,4.537156764940432074e-01,4.585316293184361625e-01,-4.582600517586575606e+00,4.568731868112640981e+00,5.832033074948073548e+00
5.153223602011093307e-01,4.193165043733315223e+00,-8.298917125918103821e+00,3.855757707856721783e-01,5.012807870989151038e-01,-4.602449418302609452e+00,4.564853780590409471e+00,5.839320091226317899e+00
5.158397521290221110e-01,4.123766419564597996e+00,-8.312345868134405791e+00,3.175932481314475142e-01,5.444446015533469518e-01,-4.622276737662978086e+00,4.560900411710119506e+00,5.846173429334895033e+00
5.163571440569347804e-01,4.054140567086598423e+00,-8.325838211155254243e+00,2.497742254969923525e-01,5.880200046212346043e-01,-4.642077839847525311e+00,4.556871926738109480e+00,5.852591439876719370e+00
5.168745359848475607e-01,3.984293687375792814e+00,-8.339401958934494985e+00,1.821247821459042182e-01,6.320038511127454850e-01,-4.661848090390850352e+00,4.552768540781452877e+00,5.858572543551456846e+00
5.173919279127603410e-01,3.914232050126047469e+00,-8.353044903631362317e+00,1.146509585856155811e-01,6.763929184981417597e-01,-4.681582856887789745e+00,4.548590519327876613e+00,5.864115231799905459e+00
5.179093198406731213e-01,3.843961993439780400e+00,-8.366774824310541092e+00,4.735875551494284075e-02,7.211839067024709005e-01,-4.701277509697929347e+00,4.544338178780213511e+00,5.869218067444327502e+00
5.184267117685859017e-01,3.773489923615777286e+00,-8.380599485646767377e+00,-1.974586722579929621e-02,7.663734379051918566e-01,-4.720927422648975025e+00,4.540011886985352518e+00,5.873879685324375544e+00
5.189441036964985710e-01,3.702822314933227332e+00,-8.394526636634076056e+00,-8.665699170252627592e-02,8.119580563448668409e-01,-4.740527973738991818e+00,4.535612063757742618e+00,5.878098792928804883e+00
5.194614956244114623e-01,3.631965709433291334e+00,-8.408564009299452024e+00,-1.533687429316837325e-01,8.579342281282739124e-01,-4.760074545837302828e+00,4.531139181397443316e+00,5.881874171022727360e+00
5.199788875523241316e-01,3.560926663711043716e+00,-8.422719135319427508e+00,-2.198753741522798677e-01,9.042983434624729533e-01,-4.779562614795197284e+00,4.526593830751204806e+00,5.885204703952894079e+00
5.204962794802369119e-01,3.489711564378943365e+00,-8.436998872362698521e+00,-2.861714819348465388e-01,9.510467675245407593e-01,-4.798987985077771690e+00,4.521976871871555836e+00,5.888089421112991495e+00
5.210136714081496923e-01,3.418326982971449990e+00,-8.451410665111454890e+00,-3.522514209007454045e-01,9.981758354619334472e-01,-4.818346186456065716e+00,4.517288974457175144e+00,5.890527281490390621e+00
5.215310633360624726e-01,3.346779577514351622e+00,-8.465962001964223660e+00,-4.181095600911020060e-01,1.045681802801480043e+00,-4.837632724325781730e+00,4.512530838290118140e+00,5.892517307815646532e+00
5.220484552639751419e-01,3.275076069462051542e+00,-8.480660327718995362e+00,-4.837403239994961801e-01,1.093560844316812553e+00,-4.856843121320949308e+00,4.507703225623295396e+00,5.894058602895354326e+00
5.225658471918880332e-01,3.203223242355760281e+00,-8.495513041951619826e+00,-5.491381936902262062e-01,1.141809054822252367e+00,-4.875972918358641550e+00,4.502806961367563865e+00,5.895150349517395583e+00
5.230832391198007025e-01,3.131227940488752193e+00,-8.510527497399023034e+00,-6.142977079068705493e-01,1.190422449963587592e+00,-4.895017675679276259e+00,4.497842933275079780e+00,5.895791810354165108e+00
5.236006310477134829e-01,3.059097067578067097e+00,-8.525710998347319602e+00,-6.792134641717286758e-01,1.239396967006126893e+00,-4.913972973882612116e+00,4.492812092118822598e+00,5.895982327863626971e+00
5.241180229756261522e-01,2.986837585443406162e+00,-8.541070799024661042e+00,-7.438801198754012578e-01,1.288728465619542352e+00,-4.932834414959248015e+00,4.487715451868361072e+00,5.895721324188343715e+00
5.246354149035390435e-01,2.914456512692528811e+00,-8.556614101998981425e+00,-8.082923933572185859e-01,1.338412728659956974e+00,-4.951597623317847585e+00,4.482554089861785052e+00,5.895008301052369504e+00
5.251528068314517128e-01,2.841960923413775042e+00,-8.572348056580484155e+00,-8.724450649758539456e-01,1.388445462948881381e+00,-4.970258246807870428e+00,4.477329146973900720e+00,5.893842839656096899e+00
5.256701987593644931e-01,2.769357945875031923e+00,-8.588279757229100753e+00,-9.363329781708560340e-01,1.438822300049421798e+00,-4.988811957738028546e+00,4.472041827780595113e+00,5.892224600568957804e+00
5.261875906872772735e-01,2.696654761229875685e+00,-8.604416241966577061e+00,-9.999510405143112735e-01,1.489538797039294593e+00,-5.007254453890249479e+00,4.466693400719412566e+00,5.890153323620089587e+00
5.267049826151900538e-01,2.623858602230298764e+00,-8.620764490793556334e+00,-1.063294224753279948e+00,1.540590437281031289e+00,-5.025581459529331774e+00,4.461285198246370598e+00,5.887628827786866026e+00
5.272223745431027231e-01,2.550976751946363308e+00,-8.637331424111387435e+00,-1.126357569842639350e+00,1.591972631189161991e+00,-5.043788726408173773e+00,4.455818616988954872e+00,5.884651011081361460e+00
5.277397664710156144e-01,2.478016542492528895e+00,-8.654123901148814468e+00,-1.189136181968549977e+00,1.643680716994506241e+00,-5.061872034768646778e+00,4.450295117895331387e+00,5.881219850434713514e+00
5.282571583989282837e-01,2.404985353761091904e+00,-8.671148718393419941e+00,-1.251625235562212834e+00,1.695709961505336594e+00,-5.079827194338026430e+00,4.444716226379787472e+00,5.877335401579406593e+00
5.287745503268410641e-01,2.331890612162022869e+00,-8.688412608028006190e+00,-1.313819974304501814e+00,1.748055560865847458e+00,-5.097650045321116430e+00,4.439083532464343840e+00,5.872997798929440627e+00
5.292919422547538444e-01,2.258739789370004303e+00,-8.705922236371671730e+00,-1.375715712120763712e+00,1.800712641311397189e+00,-5.115336459387919810e+00,4.433398690916621199e+00,5.868207255458441018e+00
5.298093341826666247e-01,2.185540401078047257e+00,-8.723684202325806325e+00,-1.437307834166350329e+00,1.853676259920967739e+00,-5.132882340656952813e+00,4.427663421383877917e+00,5.862964062575649393e+00
5.303267261105792940e-01,2.112300005758040555e+00,-8.741705035824882231e+00,-1.498591797802599768e+00,1.906941405366565645e+00,-5.150283626674173831e+00,4.421879508523278268e+00,5.857268589999836905e+00
5.308441180384921854e-01,2.039026203427967143e+00,-8.759991196292066462e+00,-1.559563133563401260e+00,1.960502998659784613e+00,-5.167536289387529180e+00,4.416048802128374362e+00,5.851121285631124103e+00
5.313615099664048547e-01,1.965726634426246733e+00,-8.778549071099625678e+00,-1.620217446112085957e+00,2.014355893895177108e+00,-5.184636336117068645e+00,4.410173217251776023e+00,5.844522675420714464e+00
5.318789018943176350e-01,1.892408978192440916e+00,-8.797384974034258676e+00,-1.680550415189161040e+00,2.068494878990990049e+00,-5.201579810520768454e+00,4.404254734324047682e+00,5.837473363238518509e+00
5.323962938222304153e-01,1.819080952055204925e+00,-8.816505143767123798e+00,-1.740557796550237679e+00,2.122914676426633562e+00,-5.218362793555862744e+00,4.398295399268817185e+00,5.829974030738713786e+00
5.329136857501431956e-01,1.745750310026800145e+00,-8.835915742328772637e+00,-1.800235422894682191e+00,2.177609943977373508e+00,-5.234981404435856689e+00,4.392297323614064553e+00,5.822025437223197208e+00
5.334310776780558649e-01,1.672424841604494672e+00,-8.855622853588899446e+00,-1.859579204784704398e+00,2.232575275446007979e+00,-5.251431801583131609e+00,4.386262684599681272e+00,5.813628419502945732e+00
5.339484696059687563e-01,1.599112370578736231e+00,-8.875632481740900914e+00,-1.918585131555045287e+00,2.287805201391620802e+00,-5.267710183577173133e+00,4.380193725281169570e+00,5.804783891757279157e+00
5.344658615338814256e-01,1.525820753848323719e+00,-8.895950549791249884e+00,-1.977249272212988629e+00,2.343294189855233967e+00,-5.283812790098383338e+00,4.374092754629590019e+00,5.795492845391080117e+00
5.349832534617942059e-01,1.452557880242054678e+00,-8.916582898053725614e+00,-2.035567776329203049e+00,2.399036647082758211e+00,-5.299735902867564796e+00,4.367962147627717506e+00,5.785756348889833589e+00
5.355006453897069862e-01,1.379331669347519718e+00,-8.937535282648441992e+00,-2.093536874918803026e+00,2.455026918244730183e+00,-5.315475846580957509e+00,4.361804345362386925e+00,5.775575547672656462e+00
5.360180373176197666e-01,1.306150070346559611e+00,-8.958813374005734076e+00,-2.151152881313091569e+00,2.511259288153206093e+00,-5.331028989840914001e+00,4.355621855113093410e+00,5.764951663943215010e+00
5.365354292455324359e-01,1.233021060857514950e+00,-8.980422755374799948e+00,-2.208412192021798504e+00,2.567727981975714169e+00,-5.346391746082207241e+00,4.349417250436729887e+00,5.753885996538517844e+00
5.370528211734452162e-01,1.159952645784335656e+00,-9.002368921337268404e+00,-2.265311287585837885e+00,2.624427165946218832e+00,-5.361560574493932307e+00,4.343193171248598716e+00,5.742379920775652735e+00
5.375702131013579965e-01,1.086952856172533899e+00,-9.024657276325504185e+00,-2.321846733420542819e+00,2.681350948073090379e+00,-5.376531980937010680e+00,4.336952323899612161e+00,5.730434888296422891e+00
5.380876050292707768e-01,1.014029748071922254e+00,-9.047293133145771549e+00,-2.378015180649446059e+00,2.738493378844147674e+00,-5.391302518857333581e+00,4.330697481249695002e+00,5.718052426909897790e+00
5.386049969571834461e-01,9.411914014061376621e-01,-9.070281711506231304e+00,-2.433813366928610833e+00,2.795848451928750755e+00,-5.405868790194505280e+00,4.324431482737394639e+00,5.705234140432862588e+00
5.391223888850963375e-01,8.684459188489630499e-01,-9.093628136549783747e+00,-2.489238117261487915e+00,2.853410104876983766e+00,-5.420227446286210338e+00,4.318157234445711978e+00,5.691981708528156325e+00
5.396397808130090068e-01,7.958014247076593550e-01,-9.117337437391622501e+00,-2.544286344804140843e+00,2.911172219815662210e+00,-5.434375188768171050e+00,4.311877709164145145e+00,5.678296886540995736e+00
5.401571727409217871e-01,7.232660638127865749e-01,-9.141414545661787017e+00,-2.598955051661250071e+00,2.969128624141712969e+00,-5.448308770469753703e+00,4.305595946446921118e+00,5.664181505333099054e+00
5.406745646688345674e-01,6.508480004151172560e-01,-9.165864294052424199e+00,-2.653241329672416882e+00,3.027273091212303591e+00,-5.462024996305168578e+00,4.299315052667455284e+00,5.649637471114811405e+00
5.411919565967473478e-01,5.785554170892734938e-01,-9.190691414869863962e+00,-2.707142361189056157e+00,3.085599341032138732e+00,-5.475520724160256592e+00,4.293038201069044213e+00,5.634666765275077260e+00
5.417093485246600171e-01,5.063965136441026527e-01,-9.215900538591606406e+00,-2.760655419841876679e+00,3.144101040937822056e+00,-5.488792865774970942e+00,4.286768631811693098e+00,5.619271444209390509e+00
5.422267404525729084e-01,4.343795060399739949e-01,-9.241496192428053646e+00,-2.813777871298773992e+00,3.202771806279190780e+00,-5.501838387621371673e+00,4.280509652015222599e+00,5.603453639145547172e+00
5.427441323804855777e-01,3.625126253129247189e-01,-9.267482798889112416e+00,-2.866507174013268155e+00,3.261605201097675710e+00,-5.514654311777301920e+00,4.274264635798580514e+00,5.587215555967429026e+00
5.432615243083983581e-01,2.908041165053145138e-01,-9.293864674355623023e+00,-2.918840879963641388e+00,3.320594738801906587e+00,-5.527237716795685429e+00,4.268037024315311179e+00,5.570559475036580110e+00
5.437789162363111384e-01,2.192622376038538545e-01,-9.320646027655545396e+00,-2.970776635382186281e+00,3.379733882839956571e+00,-5.539585738569356543e+00,4.261830325785286533e+00,5.553487751011817686e+00
5.442963081642239187e-01,1.478952584839186291e-01,-9.347830958645063859e+00,-3.022312181475404813e+00,3.439016047369012341e+00,-5.551695571191598511e+00,4.255648115522637553e+00,5.536002812666622752e+00
5.448137000921365880e-01,7.671145986084501600e-02,-9.375423456794489852e+00,-3.073445355134557744e+00,3.498434597921979972e+00,-5.563564467812263103e+00,4.249494035959864746e+00,5.518107162704525059e+00
5.453310920200494794e-01,5.719132248270447638e-03,-9.403427399778916396e+00,-3.124174089636582607e+00,3.557982852070936008e+00,-5.575189741489453787e+00,4.243371796668187201e+00,5.499803377572375140e+00
5.458484839479621487e-01,-6.507342507702035261e-02,-9.431846552073793077e+00,-3.174496415335782196e+00,3.617654080087859381e+00,-5.586568766036914546e+00,4.237285174374123997e+00,5.481094107271522908e+00
5.463658758758749290e-01,-1.356579051034093319e-01,-9.460684563555320281e+00,-3.224410460345959795e+00,3.677441505602390137e+00,-5.597698976866963605e+00,4.231238012972195150e+00,5.461982075166889494e+00
5.468832678037877093e-01,-2.060259941056796218e-01,-9.489944968105593404e+00,-3.273914451212937671e+00,3.737338306256421827e+00,-5.608577871829063533e+00,4.225234223533939293e+00,5.442470077793958083e+00
5.474006597317004896e-01,-2.761693726596007870e-01,-9.519631182222568100e+00,-3.323006713577681293e+00,3.797337614355857927e+00,-5.619203012043985979e+00,4.219277784313087309e+00,5.422560984663743255e+00
5.479180516596131589e-01,-3.460797166497689981e-01,-9.549746503635006434e+00,-3.371685672829999980e+00,3.857432517519483905e+00,-5.629572022733627890e+00,4.213372740746939016e+00,5.402257738065507908e+00
5.484354435875259393e-01,-4.157486982707201961e-01,-9.580294109922098400e+00,-3.419949854752854623e+00,3.917616059324906530e+00,-5.639682594046441899e+00,4.207523205453956194e+00,5.381563352867544836e+00
5.489528355154387196e-01,-4.851679870207786238e-01,-9.611277057137888491e+00,-3.467797886156824383e+00,3.977881239951221115e+00,-5.649532481878422274e+00,4.201733358227601300e+00,5.360480916315806255e+00
5.494702274433514999e-01,-5.543292506895531879e-01,-9.642698278440690274e+00,-3.515228495505445139e+00,4.038221016819079523e+00,-5.659119508689752109e+00,4.196007446026326804e+00,5.339013587830417684e+00
5.499876193712641692e-01,-6.232241563383597027e-01,-9.674560582727108837e+00,-3.562240513530878783e+00,4.098628305227553170e+00,-5.668441564317051373e+00,4.190349782959830627e+00,5.317164598800169450e+00
5.505050112991770606e-01,-6.918443712741086937e-01,-9.706866653271138290e+00,-3.608832873840319699e+00,4.159095978988320397e+00,-5.677496606781285315e+00,4.184764750271451561e+00,5.294937252374810832e+00
5.510224032270897299e-01,-7.601815640159047538e-01,-9.739619046367810284e+00,-3.655004613512555789e+00,4.219616871056466323e+00,-5.686282663091176914e+00,4.179256796316871636e+00,5.272334923255390216e+00
5.515397951550025102e-01,-8.282274052553824095e-01,-9.772820189981894501e+00,-3.700754873685454527e+00,4.280183774158775378e+00,-5.694797830042362285e+00,4.173830436538906952e+00,5.249361057482389015e+00
5.520571870829152905e-01,-8.959735688096810424e-01,-9.806472382401333121e+00,-3.746082900133554272e+00,4.340789441418679395e+00,-5.703040275012026150e+00,4.168490253438655202e+00,5.226019172221787912e+00
5.525745790108280708e-01,-9.634117325682575173e-01,-9.840577790895462584e+00,-3.790988043836752475e+00,4.401426586978645972e+00,-5.711008236749337996e+00,4.163240896542692582e+00,5.202312855549125814e+00
5.530919709387407401e-01,-1.030533576487250524e+00,-9.875138442134328898e+00,-3.835469760075038259e+00,4.462087883075938954e+00,-5.718700028607400121e+00,4.158087084190862370e+00,5.178245768020529383e+00
5.536093628666536315e-01,-1.097330688994082593e+00,-9.910156003292993177e+00,-3.879527527090529393e+00,4.522765860173845631e+00,-5.726114093993941445e+00,4.153033633456277407e+00,5.153821674317825341e+00
5.541267547945663008e-01,-1.163794701987070912e+00,-9.945632226502697293e+00,-3.923160854671898790e+00,4.583453089825953342e+00,-5.733248859143794007e+00,4.148085330328608045e+00,5.129044319678484953e+00
5.546441467224790811e-01,-1.229917303958070862e+00,-9.981568861613068222e+00,-3.966369370665175698e+00,4.644142167769019558e+00,-5.740102783282670096e+00,4.143246989458999607e+00,5.103917482259355154e+00
5.551615386503918614e-01,-1.295690198507493118e+00,-1.001796751449781553e+01,-4.009152814578570201e+00,4.704825657789266202e+00,-5.746674405335751246e+00,4.138523492389619918e+00,5.078445009303276692e+00
5.556789305783046418e-01,-1.361105105726647224e+00,-1.005482964739074880e+01,-4.051511036969350776e+00,4.765496093228006380e+00,-5.752962343984103555e+00,4.133919786343911440e+00,5.052630815756669058e+00
5.561963225062173111e-01,-1.426153763578227984e+00,-1.009215657922501386e+01,-4.093443998830344377e+00,4.826145978485727461e+00,-5.758965297720167520e+00,4.129440883017684527e+00,5.026478882890014432e+00
5.567137144341302024e-01,-1.490827929275176045e+00,-1.012994948597572709e+01,-4.134951770976187824e+00,4.886767790524699784e+00,-5.764682044902319724e+00,4.125091857370978943e+00,4.999993256921166029e+00
5.572311063620428717e-01,-1.555119380657577377e+00,-1.016820940100574333e+01,-4.176034533429121787e+00,4.947353980369883608e+00,-5.770111443808506380e+00,4.120877846420736290e+00,4.973178047641565236e+00
5.577484982899556520e-01,-1.619019917568161437e+00,-1.020693721541490895e+01,-4.216692574804708826e+00,5.007896974608692098e+00,-5.775252432688957605e+00,4.116804048034277130e+00,4.946037427045227197e+00
5.582658902178684324e-01,-1.682521363225720545e+00,-1.024613367839247857e+01,-4.256926291697009646e+00,5.068389176888869585e+00,-5.780104029817974443e+00,4.112875719723595225e+00,4.918575627960654728e+00
5.587832821457812127e-01,-1.745615565597026242e+00,-1.028579939757285189e+01,-4.296736188063599471e+00,5.128822969415100630e+00,-5.784665333544785071e+00,4.109098177440378308e+00,4.890796942685588178e+00
5.593006740736938820e-01,-1.808294398766886690e+00,-1.032593483939464285e+01,-4.336122874610206068e+00,5.189190714444008812e+00,-5.788935522343488849e+00,4.105476794371952565e+00,4.862705721624573485e+00
5.598180660016067733e-01,-1.870549764306578711e+00,-1.036654032946308313e+01,-4.375087068175106175e+00,5.249484755777745981e+00,-5.792913854862060674e+00,4.102016999737899461e+00,4.834306371929409707e+00
5.603354579295194426e-01,-1.932373592640318050e+00,-1.040761605291551462e+01,-4.413629591113065409e+00,5.309697420255864664e+00,-5.796599669970439628e+00,4.098724277587553644e+00,4.805603356142502669e+00
5.608528498574322230e-01,-1.993757844410339430e+00,-1.044916205479050930e+01,-4.451751370679195574e+00,5.369821019246002081e+00,-5.799992386807687694e+00,4.095604165598265567e+00,4.776601190842946210e+00
5.613702417853448923e-01,-2.054694511839868287e+00,-1.049117824039996272e+01,-4.489453438412266628e+00,5.429847850132728304e+00,-5.803091504828224778e+00,4.092662253874500777e+00,4.747304445295582376e+00
5.618876337132577836e-01,-2.115175620094675413e+00,-1.053366437570473302e+01,-4.526736929517911179e+00,5.489770197805157181e+00,-5.805896603847141790e+00,4.089904183747683497e+00,4.717717740102834512e+00
5.624050256411704529e-01,-2.175193228642577026e+00,-1.057662008769334072e+01,-4.563603082251312948e+00,5.549580336142780901e+00,-5.808407344084578483e+00,4.087335646576874204e+00,4.687845745859472224e+00
5.629224175690832332e-01,-2.234739432611560606e+00,-1.062004486476425313e+01,-4.600053237299826847e+00,5.609270529500132163e+00,-5.810623466209190902e+00,4.084962382550274107e+00,4.657693181810111938e+00
5.634398094969960136e-01,-2.293806364145822840e+00,-1.066393805711116904e+01,-4.636088837165068810e+00,5.668833034189597164e+00,-5.812544791380688025e+00,4.082790179487457927e+00,4.627264814509699065e+00
5.639572014249087939e-01,-2.352386193760310107e+00,-1.070829887711179218e+01,-4.671711425544826213e+00,5.728260099962954044e+00,-5.814171221291421610e+00,4.080824871642465546e+00,4.596565456486762180e+00
5.644745933528214632e-01,-2.410471131693389779e+00,-1.075312639971985540e+01,-4.706922646714607694e+00,5.787543971491285077e+00,-5.815502738207099398e+00,4.079072338507686801e+00,4.565599964909552888e+00
5.649919852807343545e-01,-2.468053429257911269e+00,-1.079841956286042226e+01,-4.741724244908936292e+00,5.846676889843512193e+00,-5.816539405006516894e+00,4.077538503618509225e+00,4.534373240255005655e+00
5.655093772086470238e-01,-2.525125380190300639e+00,-1.084417716782844110e+01,-4.776118063702215366e+00,5.905651093963158793e+00,-5.817281365220411615e+00,4.076229333358820206e+00,4.502890224980639289e+00
5.660267691365598042e-01,-2.581679321998244347e+00,-1.089039787969074524e+01,-4.810106045389453300e+00,5.964458822143987149e+00,-5.817728843069357225e+00,4.075150835767255231e+00,4.471155902199171805e+00
5.665441610644725845e-01,-2.637707637306318631e+00,-1.093708022769116184e+01,-4.843690230366527238e+00,6.023092313503769724e+00,-5.817882143500749947e+00,4.074309059344284556e+00,4.439175294356124013e+00
5.670615529923853648e-01,-2.693202755200080123e+00,-1.098422260565905084e+01,-4.876872756510219453e+00,6.081543809456769978e+00,-5.817741652224878379e+00,4.073710091860084148e+00,4.406953461910208425e+00
5.675789449202980341e-01,-2.748157152568339257e+00,-1.103182327242107519e+01,-4.909655858557928632e+00,6.139805555184626229e+00,-5.817307835750035849e+00,4.073360059163205094e+00,4.374495502016570114e+00
5.680963368482109255e-01,-2.802563355443759452e+00,-1.107988035221634426e+01,-4.942041867487075635e+00,6.197869801105809984e+00,-5.816581241416743708e+00,4.073265123990061909e+00,4.341806547212884837e+00
5.686137287761235948e-01,-2.856413940341551161e+00,-1.112839183511467844e+01,-4.974033209894142438e+00,6.255728804343381633e+00,-5.815562497431031375e+00,4.073431484775174916e+00,4.308891764108389921e+00
5.691311207040363751e-01,-2.909701535596717736e+00,-1.117735557743842634e+01,-5.005632407373521886e+00,6.313374830191558651e+00,-5.814252312896785568e+00,4.073865374462284805e+00,4.275756352075598343e+00
5.696485126319491554e-01,-2.962418822699273591e+00,-1.122676930218735514e+01,-5.036842075895934023e+00,6.370800153580457703e+00,-5.812651477847191828e+00,4.074573059316190182e+00,4.242405541945044156e+00
5.701659045598619358e-01,-3.014558537627871626e+00,-1.127663059946694446e+01,-5.067664925186605274e+00,6.427997060539500929e+00,-5.810760863275237220e+00,4.075560837735435982e+00,4.208844594702779496e+00
5.706832964877746051e-01,-3.066113472181678290e+00,-1.132693692691992204e+01,-5.098103758103088801e+00,6.484957849659272355e+00,-5.808581421163292902e+00,4.076835039065777266e+00,4.175078800190775041e+00
5.712006884156874964e-01,-3.117076475310541994e+00,-1.137768561016125268e+01,-5.128161470012886802e+00,6.541674833551952339e+00,-5.806114184511766751e+00,4.078402022414478800e+00,4.141113475810076494e+00
5.717180803436001657e-01,-3.167440454443258169e+00,-1.142887384321608302e+01,-5.157841048170542564e+00,6.598140340309980978e+00,-5.803360267366837633e+00,4.080268175465355363e+00,4.106953965227026160e+00
5.722354722715129460e-01,-3.217198376814391914e+00,-1.148049868896144510e+01,-5.187145571094724517e+00,6.654346714963635279e+00,-5.800320864847263280e+00,4.082439913294658496e+00,4.072605637082035379e+00
5.727528641994257264e-01,-3.266343270789041853e+00,-1.153255707957081633e+01,-5.216078207944703671e+00,6.710286320936670101e+00,-5.796997253170265374e+00,4.084923677187753732e+00,4.038073883701516209e+00
5.732702561273385067e-01,-3.314868227186086536e+00,-1.158504581696226055e+01,-5.244642217896716474e+00,6.765951541500719202e+00,-5.793390789676464259e+00,4.087725933456574978e+00,4.003364119812455435e+00
5.737876480552511760e-01,-3.362766400599590977e+00,-1.163796157324975411e+01,-5.272840949519947529e+00,6.821334781228101996e+00,-5.789502912853942362e+00,4.090853172257936876e+00,3.968481781259940000e+00
5.743050399831639563e-01,-3.410031010718563849e+00,-1.169130089119785687e+01,-5.300677840152228093e+00,6.876428467443168380e+00,-5.785335142361315519e+00,4.094311906412567481e+00,3.933432323727486857e+00
5.748224319110767366e-01,-3.456655343644848610e+00,-1.174506018467959656e+01,-5.328156415275374869e+00,6.931225051672050164e+00,-5.780889079049936541e+00,4.098108670224989147e+00,3.898221221460279828e+00
5.753398238389895170e-01,-3.502632753209356409e+00,-1.179923573913772650e+01,-5.355280287890272994e+00,6.985717011090934569e+00,-5.776166404985144887e+00,4.102250018304216539e+00,3.862853965991225547e+00
5.758572157669021863e-01,-3.547956662286604335e+00,-1.185382371204928376e+01,-5.382053157891642847e+00,7.039896849972948623e+00,-5.771168883466589072e+00,4.106742524385182946e+00,3.827336064869848009e+00
5.763746076948150776e-01,-3.592620564107428027e+00,-1.190882013339340872e+01,-5.408478811442464895e+00,7.093757101133365772e+00,-5.765898359047639588e+00,4.111592780151069881e+00,3.791673040394057281e+00
5.768919996227277469e-01,-3.636618023569961888e+00,-1.196422090612240829e+01,-5.434561120348115004e+00,7.147290327373349683e+00,-5.760356757553862117e+00,4.116807394056331226e+00,3.755870428344827872e+00
5.774093915506405272e-01,-3.679942678548977497e+00,-1.202002180663627584e+01,-5.460304041430203981e+00,7.200489122922322238e+00,-5.754546086100574165e+00,4.122392990150589576e+00,3.719933776723594043e+00
5.779267834785533076e-01,-3.722588241203344861e+00,-1.207621848526033048e+01,-5.485711615900081384e+00,7.253346114878596929e+00,-5.748468433109476194e+00,4.128356206903316838e+00,3.683868644492644062e+00
5.784441754064660879e-01,-3.764548499281920257e+00,-1.213280646672629359e+01,-5.510787968732064890e+00,7.305853964648763466e+00,-5.742125968324345742e+00,4.134703696029280451e+00,3.647680600318234934e+00
5.789615673343787572e-01,-3.805817317427448998e+00,-1.218978115065644907e+01,-5.535537308036263759e+00,7.358005369385228533e+00,-5.735520942825838020e+00,4.141442121314819147e+00,3.611375221316774020e+00
5.794789592622916485e-01,-3.846388638479101285e+00,-1.224713781205150553e+01,-5.559963924431295723e+00,7.409793063422708492e+00,-5.728655689045312194e+00,4.148578157444947401e+00,3.574958091803497773e+00
5.799963511902043178e-01,-3.886256484772918185e+00,-1.230487160178129535e+01,-5.584072190416469184e+00,7.461209819712794733e+00,-5.721532620777775691e+00,4.156118488831203273e+00,3.538434802044374994e+00
5.805137431181170982e-01,-3.925414959440573615e+00,-1.236297754707897667e+01,-5.607866559743716728e+00,7.512248451257102388e+00,-5.714154233193878163e+00,4.164069808440317821e+00,3.501810947010703057e+00
5.810311350460298785e-01,-3.963858247706720572e+00,-1.242145055203866910e+01,-5.631351566789390972e+00,7.562901812539199575e+00,-5.706523102851005724e+00,4.172438816623690094e+00,3.465092125136450818e+00
5.815485269739426588e-01,-4.001580618184108040e+00,-1.248028539811608084e+01,-5.654531825925462662e+00,7.613162800954587972e+00,-5.698641887703406184e+00,4.181232219947675688e+00,3.428283937078699939e+00
5.820659189018553281e-01,-4.038576424167456658e+00,-1.253947674463275597e+01,-5.677412030890708117e+00,7.663024358239614919e+00,-5.690513327111444752e+00,4.190456730024634702e+00,3.391391984480664590e+00
5.825833108297682195e-01,-4.074840104925157469e+00,-1.259901912928335044e+01,-5.699996954161324680e+00,7.712479471898500805e+00,-5.682140241849880091e+00,4.200119062344830567e+00,3.354421868737814894e+00
5.831007027576808888e-01,-4.110366186989414139e+00,-1.265890696864617659e+01,-5.722291446321337460e+00,7.761521176628939145e+00,-5.673525534115288593e+00,4.210225935109048301e+00,3.317379189766803460e+00
5.836180946855936691e-01,-4.145149285444922782e+00,-1.271913455869766452e+01,-5.744300435432876384e+00,7.810142555746661941e+00,-5.664672187532421965e+00,4.220784068062171990e+00,3.280269544776886814e+00
5.841354866135064494e-01,-4.179184105215110634e+00,-1.277969607532889285e+01,-5.766028926405710742e+00,7.858336742607487935e+00,-5.655583267159855154e+00,4.231800181327320942e+00,3.243098527044972368e+00
5.846528785414192297e-01,-4.212465442347608224e+00,-1.284058557486691576e+01,-5.787482000367056401e+00,7.906096922029171026e+00,-5.646261919494496517e+00,4.243280994241038329e+00,3.205871724692570535e+00
5.851702704693318990e-01,-4.244988185297131622e+00,-1.290179699459823581e+01,-5.808664814030565893e+00,7.953416331710649878e+00,-5.636711372475290638e+00,4.255233224189099772e+00,3.168594719466311105e+00
5.856876623972446794e-01,-4.276747316206709115e+00,-1.296332415329573529e+01,-5.829582599065060933e+00,8.000288263649945719e+00,-5.626934935485983225e+00,4.267663585443197682e+00,3.131273085521253829e+00
5.862050543251574597e-01,-4.307737912188175144e+00,-1.302516075174988153e+01,-5.850240661463558034e+00,8.046706065561636478e+00,-5.616935999356913456e+00,4.280578787998458701e+00,3.093912388206371045e+00
5.867224462530702400e-01,-4.337955353456639962e+00,-1.308730017482781705e+01,-5.870644456697234226e+00,8.092663307615721280e+00,-5.606718161051288618e+00,4.293985498947884061e+00,3.056518081099947715e+00
5.872398381809829093e-01,-4.367395227752392195e+00,-1.314973571162722443e+01,-5.890799458793917864e+00,8.138153744227427211e+00,-5.596285101419427477e+00,4.307890281737455140e+00,3.019095480501872153e+00
5.877572301088958007e-01,-4.396052767119121185e+00,-1.321246107209087306e+01,-5.910710971411662129e+00,8.183170856791656789e+00,-5.585640257392066488e+00,4.322299712544215744e+00,2.981650055831519985e+00
5.882746220368084700e-01,-4.423923302267085411e+00,-1.327546985278057967e+01,-5.930384367789033995e+00,8.227708187419784380e+00,-5.574787145312546599e+00,4.337220357844747021e+00,2.944187262085444345e+00
5.887920139647212503e-01,-4.451002274140854809e+00,-1.333875552831344891e+01,-5.949825093327923753e+00,8.271759348800868494e+00,-5.563729366765246098e+00,4.352658770928957033e+00,2.906712533156703859e+00
5.893094058926340306e-01,-4.477285234195046648e+00,-1.340231145489717512e+01,-5.969038663091003727e+00,8.315318025415075809e+00,-5.552470606958790356e+00,4.368621489689088477e+00,2.869231279990510863e+00
5.898267978205468109e-01,-4.502767844665206631e+00,-1.346613087384140250e+01,-5.988030659315049853e+00,8.358377974734901628e+00,-5.541014633117812949e+00,4.385115034426522840e+00,2.831748888756236759e+00
5.903441897484594802e-01,-4.527445878833715298e+00,-1.353020691504475614e+01,-6.006806728940012441e+00,8.400933028413895443e+00,-5.529365292883332117e+00,4.402145905676437820e+00,2.794270719035973460e+00
5.908615816763723716e-01,-4.551315221290726853e+00,-1.359453260045778045e+01,-6.025372581153924934e+00,8.442977093463063909e+00,-5.517526512721691034e+00,4.419720582050294944e+00,2.756802102029489276e+00
5.913789736042850409e-01,-4.574371868190134194e+00,-1.365910084752143128e+01,-6.043733984953510330e+00,8.484504153414768268e+00,-5.505502296342162261e+00,4.437845518096056097e+00,2.719348338775825713e+00
5.918963655321978212e-01,-4.596611927500667605e+00,-1.372390447258167079e+01,-6.061896766720710872e+00,8.525508269474396883e+00,-5.493296723123060055e+00,4.456527142176356371e+00,2.681914698391154150e+00
5.924137574601106015e-01,-4.618031619251926401e+00,-1.378893619427957518e+01,-6.079866807814876317e+00,8.565983581659502022e+00,-5.480913946546515980e+00,4.475771854364379188e+00,2.644506416323330722e+00
5.929311493880233819e-01,-4.638627275775533576e+00,-1.385418863691737812e+01,-6.097650042180841723e+00,8.605924309926589189e+00,-5.468358192641821880e+00,4.495586024357622890e+00,2.607128692622784794e+00
5.934485413159360512e-01,-4.658395341941313106e+00,-1.391965433380026163e+01,-6.115252453972726876e+00,8.645324755285560769e+00,-5.455633758437377523e+00,4.515975989409442448e+00,2.569786690229965753e+00
5.939659332438489425e-01,-4.677332375388536079e+00,-1.398532573055399730e+01,-6.132680075193591485e+00,8.684179300901725185e+00,-5.442745010421200291e+00,4.536948052278454213e+00,2.532485533279209555e+00
5.944833251717616118e-01,-4.695435046752133523e+00,-1.405119518841815918e+01,-6.149938983350798694e+00,8.722482413185360883e+00,-5.429696383010118588e+00,4.558508479195710450e+00,2.495230305419200878e+00
5.950007170996743922e-01,-4.712700139884099748e+00,-1.411725498751549601e+01,-6.167035299127268999e+00,8.760228642869039462e+00,-5.416492377027431360e+00,4.580663497849744914e+00,2.458026048149742682e+00
5.955181090275871725e-01,-4.729124552069793985e+00,-1.418349733009670111e+01,-6.183975184068424724e+00,8.797412626072389941e+00,-5.403137558189285095e+00,4.603419295389379329e+00,2.420877759175184440e+00
5.960355009554999528e-01,-4.744705294239377480e+00,-1.424991434376123856e+01,-6.200764838284999136e+00,8.834029085354579536e+00,-5.389636555599568446e+00,4.626782016444427548e+00,2.383790390774221279e+00
5.965528928834126221e-01,-4.759439491174274117e+00,-1.431649808465383877e+01,-6.217410498171593858e+00,8.870072830754345716e+00,-5.375994060253443507e+00,4.650757761164125093e+00,2.346768848186211009e+00
5.970702848113255135e-01,-4.773324381708687447e+00,-1.438324054063685153e+01,-6.233918434141062725e+00,8.905538760817725219e+00,-5.362214823549442677e+00,4.675352583273483020e+00,2.309817988013946000e+00
5.975876767392381828e-01,-4.786357318926113713e+00,-1.445013363443822740e+01,-6.250294948374631510e+00,8.940421863613199349e+00,-5.348303655810195956e+00,4.700572488147330752e+00,2.272942616643004676e+00
5.981050686671509631e-01,-4.798535770350997431e+00,-1.451716922677557342e+01,-6.266546372587874281e+00,8.974717217734713870e+00,-5.334265424811711398e+00,4.726423430902360501e+00,2.236147488677405537e+00
5.986224605950636324e-01,-4.809857318135334125e+00,-1.458433911945568617e+01,-6.282679065812432739e+00,9.008419993292053007e+00,-5.320105054321292215e+00,4.752911314506772733e+00,2.199437305391938047e+00
5.991398525229765237e-01,-4.820319659240396959e+00,-1.465163505845012892e+01,-6.298699412193545122e+00,9.041525452889040082e+00,-5.305827522644017691e+00,4.780041987907938328e+00,2.162816713200813368e+00
5.996572444508891930e-01,-4.829920605613438944e+00,-1.471904873694633409e+01,-6.314613818803343825e+00,9.074028952589111796e+00,-5.291437861177851865e+00,4.807821244177733711e+00,2.126290302142957334e+00
6.001746363788019734e-01,-4.838658084359523492e+00,-1.478657179837483326e+01,-6.330428713469993696e+00,9.105925942868768885e+00,-5.276941152977304483e+00,4.836254818675809197e+00,2.089862604383589950e+00
6.006920283067147537e-01,-4.846530137908325209e+00,-1.485419583941191668e+01,-6.346150542622567947e+00,9.137211969558387992e+00,-5.262342531325733042e+00,4.865348387230591598e+00,2.053538092732473785e+00
6.012094202346275340e-01,-4.853534924176027054e+00,-1.492191241295835269e+01,-6.361785769151733660e+00,9.167882674770812201e+00,-5.247647178316209526e+00,4.895107564338168515e+00,2.017321179178532375e+00
6.017268121625402033e-01,-4.859670716722242823e+00,-1.498971303109372144e+01,-6.377340870286229091e+00,9.197933797817453794e+00,-5.232860323440998052e+00,4.925537901378914896e+00,1.981216213441002072e+00
6.022442040904530947e-01,-4.864935904901993347e+00,-1.505758916800672154e+01,-6.392822335485158547e+00,9.227361176112074403e+00,-5.217987242189601638e+00,4.956644884852062560e+00,1.945227481536983660e+00
6.027615960183657640e-01,-4.869328994012724898e+00,-1.512553226290094344e+01,-6.408236664345995592e+00,9.256160746062084499e+00,-5.203033254655478501e+00,4.988433934627926725e+00,1.909359204365651097e+00
6.032789879462785443e-01,-4.872848605436372438e+00,-1.519353372287688053e+01,-6.423590364528496188e+00,9.284328543947557577e+00,-5.188003724151234231e+00,5.020910402218121682e+00,1.873615536308703478e+00
6.037963798741913246e-01,-4.875493476776490809e+00,-1.526158492578929504e+01,-6.438889949694287296e+00,9.311860706787774333e+00,-5.172904055832523440e+00,5.054079569063467225e+00,1.838000563847518087e+00
6.043137718021041049e-01,-4.877262461990397036e+00,-1.532967722308068481e+01,-6.454141937462326339e+00,9.338753473195392729e+00,-5.157739695330485930e+00,5.087946644839788313e+00,1.802518304196634835e+00
6.048311637300167742e-01,-4.878154531516389447e+00,-1.539780194259029855e+01,-6.469352847380106297e+00,9.365003184218238630e+00,-5.142516127392790182e+00,5.122516765781475634e+00,1.767172703953826085e+00
6.053485556579296656e-01,-4.878168772395993003e+00,-1.546595039133921468e+01,-6.484529198910682801e+00,9.390606284168729445e+00,-5.127238874533276203e+00,5.157794993022950081e+00,1.731967637766541612e+00
6.058659475858423349e-01,-4.877304388391277001e+00,-1.553411385829084423e+01,-6.499677509435451306e+00,9.415559321440813534e+00,-5.111913495690199483e+00,5.193786310957817065e+00,1.696906907014964494e+00
6.063833395137551152e-01,-4.875560700097180344e+00,-1.560228361708764488e+01,-6.514804292272765807e+00,9.439858949314640313e+00,-5.096545584893053871e+00,5.230495625616033095e+00,1.661994238511414146e+00
6.069007314416678955e-01,-4.872937145048923391e+00,-1.567045092876322698e+01,-6.529916054712299633e+00,9.463501926748742576e+00,-5.081140769938001789e+00,5.267927763058657398e+00,1.627233283216339199e+00
6.074181233695806759e-01,-4.869433277824454009e+00,-1.573860704443052860e+01,-6.545019296065236247e+00,9.486485119159873136e+00,-5.065704711071907340e+00,5.306087467790637113e+00,1.592627614970744343e+00
6.079355152974933452e-01,-4.865048770141907397e+00,-1.580674320794560828e+01,-6.560120505730214546e+00,9.508805499190438937e+00,-5.050243099684953663e+00,5.344979401191247703e+00,1.558180729245093099e+00
6.084529072254062365e-01,-4.859783410952178251e+00,-1.587485065854740895e+01,-6.575226161275114833e+00,9.530460147463550413e+00,-5.034761657011830316e+00,5.384608139962515416e+00,1.523896041904674981e+00
6.089702991533189058e-01,-4.853637106526488942e+00,-1.594292063347299226e+01,-6.590342726534544227e+00,9.551446253325650559e+00,-5.019266132841602612e+00,5.424978174595221248e+00,1.489776887991579812e+00
6.094876910812316861e-01,-4.846609880538983894e+00,-1.601094437054899089e+01,-6.605476649723247107e+00,9.571761115576794765e+00,-5.003762304236055947e+00,5.466093907853051270e+00,1.455826520522928824e+00
6.100050830091443554e-01,-4.838701874144469173e+00,-1.607891311075844243e+01,-6.620634361565175041e+00,9.591402143188505036e+00,-4.988255974256738057e+00,5.507959653274236977e+00,1.422048109305819708e+00
6.105224749370572468e-01,-4.829913346051082357e+00,-1.614681810078374724e+01,-6.635822273438428454e+00,9.610366856009267877e+00,-4.972752970700534902e+00,5.550579633691278936e+00,1.388444739768576630e+00
6.110398668649699161e-01,-4.820244672588082757e+00,-1.621465059552502197e+01,-6.651046775535940370e+00,9.628652885457563926e+00,-4.957259144843887633e+00,5.593957979768253708e+00,1.355019411808630725e+00
6.115572587928826964e-01,-4.809696347768666946e+00,-1.628240186059478489e+01,-6.666314235042012371e+00,9.646257975202631840e+00,-4.941780370195548500e+00,5.638098728556199646e+00,1.321775038656717083e+00
6.120746507207954767e-01,-4.798268983347821148e+00,-1.635006317478785576e+01,-6.681630994324562423e+00,9.663179981832691112e+00,-4.926322541257993848e+00,5.683005822066091284e+00,1.288714445757722427e+00
6.125920426487082571e-01,-4.785963308875246902e+00,-1.641762583252742047e+01,-6.697003369143226692e+00,9.679416875510918672e+00,-4.910891572297398255e+00,5.728683105859738056e+00,1.255840369667896805e+00
6.131094345766209264e-01,-4.772780171743306710e+00,-1.648508114628678101e+01,-6.712437646873215868e+00,9.694966740618918166e+00,-4.895493396122196472e+00,5.775134327658525635e+00,1.223155456968588295e+00
6.136268265045338177e-01,-4.758720537229994108e+00,-1.655242044898692555e+01,-6.727940084745010374e+00,9.709827776387882636e+00,-4.880133962870250919e+00,5.822363135969983006e+00,1.190662263196430537e+00
6.141442184324464870e-01,-4.743785488537083594e+00,-1.661963509636961334e+01,-6.743516908099724816e+00,9.723998297517251643e+00,-4.864819238804670043e+00,5.870373078731947913e+00,1.158363251790146764e+00
6.146616103603592673e-01,-4.727976226823090933e+00,-1.668671646934680552e+01,-6.759174308660450770e+00,9.737476734781143506e+00,-4.849555205118096346e+00,5.919167601974979043e+00,1.126260793053580400e+00
6.151790022882720477e-01,-4.711294071231519887e+00,-1.675365597632536208e+01,-6.774918442819233277e+00,9.750261635622264222e+00,-4.834347856745707439e+00,5.968750048502191596e+00,1.094357163135433408e+00
6.156963942161848280e-01,-4.693740458913998381e+00,-1.682044505550769031e+01,-6.790755429939876464e+00,9.762351664733424528e+00,-4.819203201186781804e+00,6.019123656587074933e+00,1.062654543025442377e+00
6.162137861440974973e-01,-4.675316945048562545e+00,-1.688707517716835227e+01,-6.806691350676602248e+00,9.773745604626776995e+00,-4.804127257334799950e+00,6.070291558689148381e+00,1.031155017566909748e+00
6.167311780720103886e-01,-4.656025202852859479e+00,-1.695353784590631108e+01,-6.822732245308444021e+00,9.784442356190556467e+00,-4.789126054316229286e+00,6.122256780187464109e+00,9.998605744858457545e-01
6.172485699999230579e-01,-4.635867023592567193e+00,-1.701982460287270271e+01,-6.838884112089368195e+00,9.794440939233398424e+00,-4.774205630337870154e+00,6.175022238131696817e+00,9.687731034366575678e-01
6.177659619278358383e-01,-4.614844316584719941e+00,-1.708592702797513141e+01,-6.855152905614380288e+00,9.803740493016471547e+00,-4.759372031542741688e+00,6.228590740011448190e+00,9.378943950640059590e-01
6.182833538557486186e-01,-4.592959109196147693e+00,-1.715183674205682962e+01,-6.871544535201182136e+00,9.812340276772909320e+00,-4.744631310874686037e+00,6.282964982542943666e+00,9.072261400815919696e-01
6.188007457836613989e-01,-4.570213546836890295e+00,-1.721754540905243402e+01,-6.888064863287826967e+00,9.820239670215133998e+00,-4.729989526951414724e+00,6.338147550473999914e+00,8.767699283669809773e-01
6.193181377115740682e-01,-4.546609892948848319e+00,-1.728304473811891739e+01,-6.904719703846003753e+00,9.827438174029632378e+00,-4.715452742946305342e+00,6.394140915406268277e+00,8.465272480732751736e-01
6.198355296394869596e-01,-4.522150528989206997e+00,-1.734832648574280967e+01,-6.921514820810253710e+00,9.833935410359391227e+00,-4.701027025478651922e+00,6.450947434635900812e+00,8.164994847569756464e-01
6.203529215673996289e-01,-4.496837954409119931e+00,-1.741338245782262462e+01,-6.938455926522810735e+00,9.839731123273846691e+00,-4.686718443512669197e+00,6.508569350011454979e+00,7.866879205226399163e-01
6.208703134953124092e-01,-4.470674786627336417e+00,-1.747820451172789902e+01,-6.955548680194445943e+00,9.844825179226670997e+00,-4.672533067264884821e+00,6.567008786810179188e+00,7.570937331836019579e-01
6.213877054232251895e-01,-4.443663760998896706e+00,-1.754278455833305017e+01,-6.972798686380879296e+00,9.849217567500838655e+00,-4.658476967120355638e+00,6.626267752631592067e+00,7.277179954396562067e-01
6.219050973511379699e-01,-4.415807730779005347e+00,-1.760711456402785657e+01,-6.990211493475136706e+00,9.852908400641679165e+00,-4.644556212557298558e+00,6.686348136309193890e+00,6.985616740708036065e-01
6.224224892790506392e-01,-4.387109667081558584e+00,-1.767118655270326855e+01,-7.007792592215668748e+00,9.855897914877134625e+00,-4.630776871080409585e+00,6.747251706840097896e+00,6.696256291477437061e-01
6.229398812069634195e-01,-4.357572658833301915e+00,-1.773499260771309238e+01,-7.025547414210189245e+00,9.858186470526009160e+00,-4.617145007162750225e+00,6.808980112332048584e+00,6.409106132587293336e-01
6.234572731348761998e-01,-4.327199912722504038e+00,-1.779852487381150539e+01,-7.043481330475384716e+00,9.859774552393520963e+00,-4.603666681196255439e+00,6.871534878968684090e+00,6.124172707529641491e-01
6.239746650627889801e-01,-4.295994753142942990e+00,-1.786177555906643732e+01,-7.061599649992399641e+00,9.860662770154652534e+00,-4.590347948450775206e+00,6.934917409992486625e+00,5.841461370004012998e-01
6.244920569907016494e-01,-4.263960622133017964e+00,-1.792473693674837776e+01,-7.079907618278009629e+00,9.860851858725032670e+00,-4.577194858041817582e+00,6.999128984705270007e+00,5.560976376681897593e-01
6.250094489186145408e-01,-4.231101079309531166e+00,-1.798740134719561112e+01,-7.098410415971816434e+00,9.860342678619401724e+00,-4.564213451906756980e+00,7.064170757487156393e+00,5.282720880133260355e-01
6.255268408465272101e-01,-4.197419801797003025e+00,-1.804976119965465031e+01,-7.117113157438966553e+00,9.859136216297802235e+00,-4.551409763789729723e+00,7.130043756832591839e+00,5.006696921920710253e-01
6.260442327744399904e-01,-4.162920584151689418e+00,-1.811180897409677470e+01,-7.136020889388868582e+00,9.857233584499271117e+00,-4.538789818235092532e+00,7.196748884404769342e+00,4.732905425856299697e-01
6.265616247023527707e-01,-4.127607338280753879e+00,-1.817353722300990881e+01,-7.155138589509481228e+00,9.854636022563035169e+00,-4.526359629589554956e+00,7.264286914107378479e+00,4.461346191426474039e-01
6.270790166302655511e-01,-4.091484093356493545e+00,-1.823493857316734079e+01,-7.174471165117739524e+00,9.851344896737707302e+00,-4.514125201012684663e+00,7.332658491174884219e+00,4.192017887375508733e-01
6.275964085581782204e-01,-4.054554995725577982e+00,-1.829600572737084363e+01,-7.194023451825355409e+00,9.847361700477556212e+00,-4.502092523496307841e+00,7.401864131279777048e+00,3.924918045461552873e-01
6.281138004860911117e-01,-4.016824308813443878e+00,-1.835673146617058649e+01,-7.213800212220720987e+00,9.842688054726847824e+00,-4.490267574892288671e+00,7.471904219658206614e+00,3.660043054371676652e-01
6.286311924140037810e-01,-3.978296413023528544e+00,-1.841710864956048610e+01,-7.233806134566457047e+00,9.837325708191483997e+00,-4.478656318948980086e+00,7.542779010253335414e+00,3.397388153804361544e-01
6.291485843419165613e-01,-3.938975805631858229e+00,-1.847713021864935357e+01,-7.254045831512793363e+00,9.831276537598517606e+00,-4.467264704356271210e+00,7.614488624876286416e+00,3.136947428715859409e-01
6.296659762698293417e-01,-3.898867078678489584e+00,-1.853678923117672994e+01,-7.274523820361594062e+00,9.824542534649591374e+00,-4.456098643555742811e+00,7.687033048343439035e+00,2.878713823942462557e-01
6.301833681977421220e-01,-3.857974430081215100e+00,-1.859607961795995834e+01,-7.295244110446970076e+00,9.817125509345116186e+00,-4.445163561204030778e+00,7.760412033724700009e+00,2.622679659696780519e-01
6.307007601256547913e-01,-3.816302365011510656e+00,-1.865499510365106062e+01,-7.316210794557549413e+00,9.809027512139380178e+00,-4.434465040988858853e+00,7.834625231281582280e+00,2.368836074984987938e-01
6.312181520535676826e-01,-3.773855674174822816e+00,-1.871352923124410594e+01,-7.337428037526460223e+00,9.800250824232749736e+00,-4.424008810141581094e+00,7.909672199432510098e+00,2.117172881549691521e-01
6.317355439814803519e-01,-3.730639240971842074e+00,-1.877167565885265077e+01,-7.358899912161966483e+00,9.790797840944165387e+00,-4.413800560651878868e+00,7.985552367488020664e+00,1.867678726474606421e-01
6.322529359093931323e-01,-3.686658042242030753e+00,-1.882942815973769157e+01,-7.380630396984869890e+00,9.780671071552472284e+00,-4.403845948131774435e+00,8.062265032092239991e+00,1.620341103905538205e-01
6.327703278373059126e-01,-3.641917148743883725e+00,-1.888678062273278258e+01,-7.402623374142104140e+00,9.769873139098445236e+00,-4.394150590664986034e+00,8.139809354178266787e+00,1.375146365507654567e-01
6.332877197652186929e-01,-3.596421725371512057e+00,-1.894372705306687621e+01,-7.424882627496901755e+00,9.758406780147424797e+00,-4.384720067641553420e+00,8.218184356438365867e+00,1.132079729656082501e-01
6.338051116931313622e-01,-3.550177031107837777e+00,-1.900026157358442802e+01,-7.447411840895199475e+00,9.746274844512566204e+00,-4.375559918577742735e+00,8.297388921308398224e+00,8.911252893617072068e-02
6.343225036210442536e-01,-3.503188418714206165e+00,-1.905637842636314261e+01,-7.470214596608560242e+00,9.733480294938756217e+00,-4.366675641921245798e+00,8.377421789466827917e+00,6.522660189309370526e-02
6.348398955489569229e-01,-3.455461334156667341e+00,-1.911207197472892716e+01,-7.493294373953307108e+00,9.720026206747157005e+00,-4.358072693841679168e+00,8.458281558847890125e+00,4.154837793610632879e-02
6.353572874768697032e-01,-3.407001315768517280e+00,-1.916733670566863879e+01,-7.516654548086252774e+00,9.705915767440366437e+00,-4.349756487006335881e+00,8.539966684169582933e+00,1.807593224688119893e-02
6.358746794047823725e-01,-3.357813993149613374e+00,-1.922216723263997196e+01,-7.540298388976610866e+00,9.691152276268239163e+00,-4.341732389341252940e+00,8.622475476975683506e+00,-5.192770624525278045e-03
6.363920713326952638e-01,-3.307905085801948086e+00,-1.927655829877905447e+01,-7.564229060554450434e+00,9.675739143754311655e+00,-4.334005722777565239e+00,8.705806106192545357e+00,-2.825987659988649092e-02
6.369094632606079331e-01,-3.257280401501992717e+00,-1.933050478050526877e+01,-7.588449620035381926e+00,9.659679891182923583e+00,-4.326581761983134378e+00,8.789956599199939546e+00,-5.112764203944342167e-02
6.374268551885207135e-01,-3.205945834409246853e+00,-1.938400169152382446e+01,-7.612963017421824574e+00,9.642978150046866759e+00,-4.319465733079454139e+00,8.874924843416799547e+00,-7.379843383522888267e-02
6.379442471164334938e-01,-3.153907362911561929e+00,-1.943704418722550287e+01,-7.637772095180453746e+00,9.625637661455787253e+00,-4.312662812343874386e+00,8.960708588400970953e+00,-9.627472963081251667e-02
6.384616390443462741e-01,-3.101171047206826792e+00,-1.948962756948404618e+01,-7.662879588096153327e+00,9.607662275505145288e+00,-4.306178124897091841e+00,9.047305448463577093e+00,-1.185591181676413641e-01
6.389790309722589434e-01,-3.047743026621200002e+00,-1.954174729185093540e+01,-7.688288123302320365e+00,9.589055950605839485e+00,-4.300016743375919326e+00,9.134712905797828242e+00,-1.406542997579393051e-01
6.394964229001718348e-01,-2.993629516663789403e+00,-1.959339896514767076e+01,-7.714000220487578829e+00,9.569822752774442165e+00,-4.294183686591362736e+00,9.222928314122283311e+00,-1.625630868841310139e-01
6.400138148280845041e-01,-2.938836805818036080e+00,-1.964457836345540898e+01,-7.740018292278787904e+00,9.549966854884136325e+00,-4.288683918171977361e+00,9.311948902838249609e+00,-1.842884049247673905e-01
6.405312067559972844e-01,-2.883371252069276469e+00,-1.969528143050225211e+01,-7.766344644800586394e+00,9.529492535876160630e+00,-4.283522345192491088e+00,9.401771781702192854e+00,-2.058332930071118949e-01
6.410485986839100647e-01,-2.827239279169117214e+00,-1.974550428644779743e+01,-7.792981478411172169e+00,9.508404179932032463e+00,-4.278703816787754910e+00,9.492393946011940642e+00,-2.272009049861350993e-01
6.415659906118228450e-01,-2.770447383680796349e+00,-1.979524319881822692e+01,-7.819930876063309277e+00,9.486706269722422036e+00,-4.274233123750501129e+00,9.583812250559763157e+00,-2.483944998379152280e-01
6.420833825397355143e-01,-2.713002250977416097e+00,-1.984449443835721638e+01,-7.847194736196019704e+00,9.464403413744435056e+00,-4.270115003389413744e+00,9.676023200144470593e+00,-2.694173875319881839e-01
6.426007744676484057e-01,-2.654910684448488656e+00,-1.989325442446708081e+01,-7.874774825748443341e+00,9.441500350150885623e+00,-4.266354130745822815e+00,9.769023103273333675e+00,-2.902729760532276604e-01
6.431181663955610750e-01,-2.596179518665723940e+00,-1.994151976824753092e+01,-7.902672808607276167e+00,9.418001900302900964e+00,-4.262955112875172148e+00,9.862808189793703662e+00,-3.109647939471477662e-01
6.436355583234738553e-01,-2.536815623620559457e+00,-1.998928726635174158e+01,-7.930890241681360031e+00,9.393912968763286742e+00,-4.259922488345526226e+00,9.957374600923593277e+00,-3.314964865460909849e-01
6.441529502513866356e-01,-2.476825909480115939e+00,-2.003655389637157214e+01,-7.959428571312149536e+00,9.369238544239756550e+00,-4.257260726715347943e+00,1.005271837953398162e+01,-3.518718124928081337e-01
6.446703421792994160e-01,-2.416217330677017827e+00,-2.008331681280156999e+01,-7.988289129993569659e+00,9.343983700269728132e+00,-4.254974227952701860e+00,1.014883546149253490e+01,-3.720946405022652614e-01
6.451877341072120853e-01,-2.354996889333355714e+00,-2.012957334358146966e+01,-8.017473133401134433e+00,9.318153595646771592e+00,-4.253067321795898970e+00,1.024572166806814622e+01,-3.921689463616816473e-01
6.457051260351249766e-01,-2.293171638018554948e+00,-2.017532098721722633e+01,-8.046981677730496330e+00,9.291753474588649198e+00,-4.251544267055626491e+00,1.034337269939668147e+01,-4.120988101687992344e-01
6.462225179630376459e-01,-2.230748681841538517e+00,-2.022055741048065158e+01,-8.076815737345153678e+00,9.264788666647113757e+00,-4.250409250858467658e+00,1.044178412900749464e+01,-4.318884138083090574e-01
6.467399098909504263e-01,-2.167735179876571383e+00,-2.026528044668765105e+01,-8.106976162733674940e+00,9.237264586359135166e+00,-4.249666387831900316e+00,1.054095139941139792e+01,-4.515420386665934260e-01
6.472573018188630956e-01,-2.104138345923495912e+00,-2.030948809455491144e+01,-8.137463678776066800e+00,9.209186732639979667e+00,-4.249319719230736148e+00,1.064086981874919502e+01,-4.710640635845995128e-01
6.477746937467759869e-01,-2.039965448601725129e+00,-2.035317851763533881e+01,-8.168278883319613826e+00,9.180560687917743934e+00,-4.249373212005009393e+00,1.074153455850169259e+01,-4.904589630489922247e-01
6.482920856746886562e-01,-1.975223810778556466e+00,-2.039635004433181820e+01,-8.199422246063893027e+00,9.151392117009670812e+00,-4.249830757809283988e+00,1.084294065226027293e+01,-5.097313056214620719e-01
6.488094776026014365e-01,-1.909920808331173836e+00,-2.043900116848977078e+01,-8.230894107755284850e+00,9.121686765739958958e+00,-4.250696171953451952e+00,1.094508299555912068e+01,-5.288857526063599490e-01
6.493268695305142169e-01,-1.844063868243058124e+00,-2.048113055056816378e+01,-8.262694679690646637e+00,9.091450459299318609e+00,-4.251973192294930648e+00,1.104795634676782257e+01,-5.479270569564207438e-01
6.498442614584269972e-01,-1.777660466034147513e+00,-2.052273701938907990e+01,-8.294824043530406144e+00,9.060689100346081659e+00,-4.253665478072333528e+00,1.115155532904553937e+01,-5.668600624168091962e-01
6.503616533863396665e-01,-1.710718122525248353e+00,-2.056381957446587094e+01,-8.327282151420927647e+00,9.029408666849032983e+00,-4.255776608680585049e+00,1.125587443335582982e+01,-5.856897029073192540e-01
6.508790453142525578e-01,-1.643244399936265809e+00,-2.060437738890996684e+01,-8.360068826426273247e+00,8.997615209671735670e+00,-4.258310082387467332e+00,1.136090802254287802e+01,-6.044210021428502166e-01
6.513964372421652271e-01,-1.575246897318769879e+00,-2.064440981291601673e+01,-8.393183763269160380e+00,8.965314849898678773e+00,-4.261269314991618984e+00,1.146665033646832299e+01,-6.230590734920398166e-01
6.519138291700780075e-01,-1.506733245322249948e+00,-2.068391637782589143e+01,-8.426626529381396224e+00,8.932513775902858555e+00,-4.264657638421985197e+00,1.157309549820959127e+01,-6.416091200741758094e-01
6.524312210979907878e-01,-1.437711100294748690e+00,-2.072289680077100726e+01,-8.460396566263487017e+00,8.899218240155160942e+00,-4.268478299278704036e+00,1.168023752131885296e+01,-6.600764350942742720e-01
6.529486130259035681e-01,-1.368188165355777475e+00,-2.076135090417801621e+01,-8.494493111503260252e+00,8.865434536527970977e+00,-4.272734394752368381e+00,1.178807019135836498e+01,-6.784664004273848192e-01
6.534660049538162374e-01,-1.298172545508486708e+00,-2.079927755525582356e+01,-8.528914225320693987e+00,8.831168772723902549e+00,-4.277428117111839789e+00,1.189658549689345968e+01,-6.967844508377617485e-01
6.539833968817291288e-01,-1.227671921483445727e+00,-2.083667730691762188e+01,-8.563659266862266861e+00,8.796427484304516042e+00,-4.282562715839722145e+00,1.200577753480577847e+01,-7.150361168267238554e-01
6.545007888096417981e-01,-1.156693875927188531e+00,-2.087355128331671494e+01,-8.598727832064597010e+00,8.761217356213078844e+00,-4.288141641720988773e+00,1.211564086458178302e+01,-7.332270177714763637e-01
6.550181807375545784e-01,-1.085246088113037910e+00,-2.090990055580172680e+01,-8.634119169679399519e+00,8.725545076697427405e+00,-4.294168084292171450e+00,1.222616958638585238e+01,-7.513628485510132071e-01
6.555355726654673587e-01,-1.013336321363882853e+00,-2.094572617802594294e+01,-8.669832214309698415e+00,8.689417343668479177e+00,-4.300644997423455962e+00,1.233735739389838493e+01,-7.694493780177700248e-01
6.560529645933801390e-01,-9.409724111976439653e-01,-2.098102921862497539e+01,-8.705865617242581678e+00,8.652840870479712621e+00,-4.307575123132549422e+00,1.244919762367839056e+01,-7.874924474331667090e-01
6.565703565212928083e-01,-8.681622541958715633e-01,-2.101581079146239617e+01,-8.742217775078161779e+00,8.615822391127897717e+00,-4.314961013630284725e+00,1.256168330104989472e+01,-8.054979688669050564e-01
6.570877484492056997e-01,-7.949137975951933166e-01,-2.105007208344376579e+01,-8.778886856155034835e+00,8.578368664874847838e+00,-4.322805051597988779e+00,1.267480718251251126e+01,-8.234719235601419829e-01
6.576051403771183690e-01,-7.212350296020251239e-01,-2.108381437989845608e+01,-8.815870824771863568e+00,8.540486480290477189e+00,-4.331109468696563880e+00,1.278856179467566179e+01,-8.414203602523483427e-01
6.581225323050311493e-01,-6.471339704298672002e-01,-2.111703908752995673e+01,-8.853167463205537047e+00,8.502182658716780139e+00,-4.339876362307340862e+00,1.290293946971747019e+01,-8.593493934721117000e-01
6.586399242329439296e-01,-5.726186640599749689e-01,-2.114974775493408998e+01,-8.890774391525486209e+00,8.463464057153132103e+00,-4.349107710504660496e+00,1.301793237736697506e+01,-8.772652017916416911e-01
6.591573161608567100e-01,-4.976971707247754839e-01,-2.118194209068548162e+01,-8.928689085204457143e+00,8.424337570562631328e+00,-4.358805385260213328e+00,1.313353255341080938e+01,-8.951740260451300779e-01
6.596747080887693793e-01,-4.223775601143712755e-01,-2.121362397899213192e+01,-8.966908890525552067e+00,8.384810133599593485e+00,-4.368971163879110442e+00,1.324973192472371863e+01,-9.130821675108906632e-01
6.601921000166821596e-01,-3.466679053059585902e-01,-2.124479549291814351e+01,-9.005431037785690762e+00,8.344888721758172423e+00,-4.379606738667714438e+00,1.336652233082324237e+01,-9.309959860573447932e-01
6.607094919445949399e-01,-2.705762774163611994e-01,-2.127545890517458105e+01,-9.044252652295323713e+00,8.304580351942160377e+00,-4.390713724833196885e+00,1.348389554194818984e+01,-9.489218982527450885e-01
6.612268838725077202e-01,-1.941107409774151249e-01,-2.130561669647846657e+01,-9.083370763174547946e+00,8.263892082455877031e+00,-4.402293666614863099e+00,1.360184327366131463e+01,-9.668663754387842868e-01
6.617442758004203895e-01,-1.172793500344375961e-01,-2.133527156147993153e+01,-9.122782309945540291e+00,8.222831012416222052e+00,-4.414348041647194520e+00,1.372035719797594489e+01,-9.848359417679286576e-01
6.622616677283332809e-01,-4.009014496755324009e-02,-2.136442641225755423e+01,-9.162484146921391570e+00,8.181404280585805822e+00,-4.426878263554677062e+00,1.383942895100673987e+01,-1.002837172204646743e+00
6.627790596562459502e-01,3.744884996370812652e-02,-2.139308437938168339e+01,-9.202473045391110773e+00,8.139619063627371531e+00,-4.439885682778301756e+00,1.395905013714408938e+01,-1.020876690490325478e+00
6.632964515841587305e-01,1.153296283532635053e-01,-2.142124881054611052e+01,-9.242745693601259305e+00,8.097482573779108961e+00,-4.453371585633918883e+00,1.407921232975318837e+01,-1.038961167072139036e+00
6.638138435120715108e-01,1.935442026579030361e-01,-2.144892326676776761e+01,-9.283298694533618445e+00,8.055002055951341333e+00,-4.467337191602231528e+00,1.419990706839644368e+01,-1.057097316995583292e+00
6.643312354399842912e-01,2.720846044840006250e-01,-2.147611151615451419e+01,-9.324128561479398059e+00,8.012184784244201552e+00,-4.481783648850580448e+00,1.432112585258035153e+01,-1.075291897760902948e+00
6.648486273678969605e-01,3.509428841511148534e-01,-2.150281752524121615e+01,-9.365231711409716553e+00,7.969038057886535853e+00,-4.496712027986490945e+00,1.444286013202614960e+01,-1.093551707143284313e+00
6.653660192958098518e-01,4.301111095327865286e-01,-2.152904544789386421e+01,-9.406604456142495962e+00,7.925569196595785293e+00,-4.512123314042947086e+00,1.456510129346482074e+01,-1.111883580976900987e+00
6.658834112237225211e-01,5.095813641739310729e-01,-2.155479961178180304e+01,-9.448242991305500382e+00,7.881785535359282058e+00,-4.528018396695365766e+00,1.468784064395548050e+01,-1.130294390902666590e+00
6.664008031516353014e-01,5.893457446858165749e-01,-2.158008450241825216e+01,-9.490143383096011576e+00,7.837694418636363736e+00,-4.544398058710420685e+00,1.481106939072859241e+01,-1.148791042079925662e+00
6.669181950795480818e-01,6.693963574175337827e-01,-2.160490474476877054e+01,-9.532301552836575098e+00,7.793303193981871324e+00,-4.561262962626497774e+00,1.493477861755250835e+01,-1.167380470861830055e+00
6.674355870074608621e-01,7.497253144048643403e-01,-2.162926508242804502e+01,-9.574713259327275239e+00,7.748619205090619744e+00,-4.578613635665984560e+00,1.505895925762450638e+01,-1.186069642434607996e+00
6.679529789353735314e-01,8.303247285957897628e-01,-2.165317035436464010e+01,-9.617374078994194164e+00,7.703649784263167710e+00,-4.596450452879230042e+00,1.518360206298539516e+01,-1.204865548420554378e+00
6.684703708632864227e-01,9.111867083535092338e-01,-2.167662546923412847e+01,-9.660279383834424749e+00,7.658402244292477512e+00,-4.614773618520337628e+00,1.530869757045877932e+01,-1.223775204444946141e+00
6.689877627911990920e-01,9.923033512359220598e-01,-2.169963537726009761e+01,-9.703424317157173462e+00,7.612883869771998491e+00,-4.633583145654593949e+00,1.543423606411360183e+01,-1.242805647666622493e+00
6.695051547191118724e-01,1.073666737052487274e+00,-2.172220503968347671e+01,-9.746803767121397399e+00,7.567101907824691942e+00,-4.652878833997739605e+00,1.556020753425121583e+01,-1.261963934272471999e+00
6.700225466470246527e-01,1.155268920197946914e+00,-2.174433939577993868e+01,-9.790412338069678810e+00,7.521063558253264780e+00,-4.672660245986925531e+00,1.568660163291624876e+01,-1.281257136935675112e+00
6.705399385749374330e-01,1.237101921263269011e+00,-2.176604332744551584e+01,-9.834244319658559164e+00,7.474775963111441435e+00,-4.692926681083473994e+00,1.581340762593182703e+01,-1.300692342237811605e+00
6.710573305028501023e-01,1.319157952463391625e+00,-2.178732238469824622e+01,-9.878294357825778249e+00,7.428246371927189173e+00,-4.713677710341977800e+00,1.594061545108372258e+01,-1.320276651601610229e+00
6.715747224307628827e-01,1.401429676175721672e+00,-2.180818362903982432e+01,-9.922558271698949994e+00,7.381482345715222770e+00,-4.734913828373865208e+00,1.606821698729767434e+01,-1.340017181954890502e+00
6.720921143586756630e-01,1.483909444829644375e+00,-2.182863315220095046e+01,-9.967030762322295345e+00,7.334491181157885897e+00,-4.756634623255592054e+00,1.619620244602928238e+01,-1.359921052506366523e+00
6.726095062865884433e-01,1.566589635105243739e+00,-2.184867714826315321e+01,-1.001170637261602891e+01,7.287280146634036448e+00,-4.778839541152655634e+00,1.632456190041345678e+01,-1.379995388256508138e+00
6.731268982145011126e-01,1.649462665901921810e+00,-2.186832196425542918e+01,-1.005657953783907921e+01,7.239856492168643243e+00,-4.801527925560093557e+00,1.645328536452318602e+01,-1.400247317688753768e+00
6.736442901424140040e-01,1.732520999915607041e+00,-2.188757409755407579e+01,-1.010164458757980199e+01,7.192227447284452069e+00,-4.824699017860107020e+00,1.658236279593029039e+01,-1.420683970200141477e+00
6.741616820703266733e-01,1.815757145215276536e+00,-2.190644019328559366e+01,-1.014689574774526726e+01,7.144400218857455798e+00,-4.848351957877907736e+00,1.671178409826309874e+01,-1.441312473535553584e+00
6.746790739982394536e-01,1.899163656819623069e+00,-2.192492704173291074e+01,-1.019232714254955674e+01,7.096381988975652533e+00,-4.872485784436040746e+00,1.684153912376215700e+01,-1.462139951225865264e+00
6.751964659261522339e-01,1.982733138272924744e+00,-2.194304157574450542e+01,-1.023793279650050536e+01,7.048179912801693980e+00,-4.897099435906891784e+00,1.697161767583256164e+01,-1.483173520029666292e+00
6.757138578540650142e-01,2.066458243220837598e+00,-2.196079086814673431e+01,-1.028370663638542126e+01,6.999801116438941762e+00,-4.922191750763591500e+00,1.710200951159412952e+01,-1.504420287378811061e+00
6.762312497819776835e-01,2.150331676985731022e+00,-2.197818212915936442e+01,-1.032964249325539541e+01,6.951252694801199006e+00,-4.947761468129222351e+00,1.723270434442865096e+01,-1.525887348827666967e+00
6.767486417098905749e-01,2.234346198141814455e+00,-2.199522270381405420e+01,-1.037573410440845656e+01,6.902541709485961796e+00,-4.973807228324357510e+00,1.736369184652471276e+01,-1.547581785506118024e+00
6.772660336378032442e-01,2.318494620089622593e+00,-2.201192006937609236e+01,-1.042197511537133536e+01,6.853675186651425832e+00,-5.000327573412886473e+00,1.749496165141941262e+01,-1.569510661576247745e+00
6.777834255657160245e-01,2.402769812630602075e+00,-2.202828183276922047e+01,-1.046835908188015729e+01,6.804660114896840639e+00,-5.027320947746245494e+00,1.762650335653813727e+01,-1.591681021692841647e+00
6.783008174936288048e-01,2.487164703540933441e+00,-2.204431572800356065e+01,-1.051487947185969141e+01,6.755503443146705145e+00,-5.054785698505861902e+00,1.775830652573090163e+01,-1.614099888467543042e+00
6.788182094215415852e-01,2.571672280145238521e+00,-2.206002961360661274e+01,-1.056152966740141785e+01,6.706212078538402288e+00,-5.082720076244014784e+00,1.789036069180656341e+01,-1.636774259936773390e+00
6.793356013494542545e-01,2.656285590889890802e+00,-2.207543147005752004e+01,-1.060830296674036255e+01,6.656792884313480485e+00,-5.111122235422961069e+00,1.802265535906414229e+01,-1.659711107033393196e+00
6.798529932773671458e-01,2.740997746916067346e+00,-2.209052939722428732e+01,-1.065519258623068133e+01,6.607252677712486033e+00,-5.139990234952441561e+00,1.815518000582171965e+01,-1.682917371062111922e+00
6.803703852052798151e-01,2.825801923632162538e+00,-2.210533161180421047e+01,-1.070219166231981056e+01,6.557598227873532082e+00,-5.169322038725400859e+00,1.828792408694209115e+01,-1.706399961178538316e+00
6.808877771331925954e-01,2.910691362286317752e+00,-2.211984644476743966e+01,-1.074929325352167098e+01,6.507836253734213372e+00,-5.199115516152194694e+00,1.842087703635668561e+01,-1.730165751872110080e+00
6.814051690611053758e-01,2.995659371538188953e+00,-2.213408233880359788e+01,-1.079649034238829586e+01,6.457973421937375669e+00,-5.229368442692960528e+00,1.855402826958591334e+01,-1.754221580452633100e+00
6.819225609890181561e-01,3.080699329030602396e+00,-2.214804784577155417e+01,-1.084377583748040941e+01,6.408016344740296688e+00,-5.260078500388408074e+00,1.868736718625744331e+01,-1.778574244540606752e+00
6.824399529169308254e-01,3.165804682960783545e+00,-2.216175162415234112e+01,-1.089114257533664976e+01,6.357971577927581386e+00,-5.291243278388889415e+00,1.882088317262151023e+01,-1.803230499561273126e+00
6.829573448448437167e-01,3.250968953651380833e+00,-2.217520243650513478e+01,-1.093858332244161069e+01,6.307845618727474069e+00,-5.322860273481864191e+00,1.895456560406395496e+01,-1.828197056242439000e+00
6.834747367727563860e-01,3.336185735120715812e+00,-2.218840914692638577e+01,-1.098609077719241789e+01,6.257644903732118458e+00,-5.354926890617492496e+00,1.908840384761577980e+01,-1.853480578115894062e+00
6.839921287006691664e-01,3.421448696653459631e+00,-2.220138071851210881e+01,-1.103365757186442231e+01,6.207375806820895292e+00,-5.387440443432874204e+00,1.922238726446128254e+01,-1.879087679022787949e+00
6.845095206285818357e-01,3.506751584370091823e+00,-2.221412621082322403e+01,-1.108127627457521847e+01,6.157044637087886407e+00,-5.420398154774272115e+00,1.935650521244227207e+01,-1.905024920622510498e+00
6.850269125564947270e-01,3.592088222796709918e+00,-2.222665477735403883e+01,-1.112893939124770881e+01,6.106657636772522046e+00,-5.453797157217910474e+00,1.949074704856058204e+01,-1.931298809905469316e+00
6.855443044844073963e-01,3.677452516434081886e+00,-2.223897566300385620e+01,-1.117663936757173637e+01,6.056220979194075760e+00,-5.487634493588939399e+00,1.962510213147729843e+01,-1.957915796709500889e+00
6.860616964123201766e-01,3.762838451326466327e+00,-2.225109820155175555e+01,-1.122436859096449169e+01,6.005740766689680044e+00,-5.521907117478784599e+00,1.975955982400957822e+01,-1.984882271240044016e+00
6.865790883402329570e-01,3.848240096630322071e+00,-2.226303181313437918e+01,-1.127211939252981132e+01,5.955223028555789000e+00,-5.556611893760882381e+00,1.989410949562509501e+01,-2.012204561594132635e+00
6.870964802681457373e-01,3.933651606182287264e+00,-2.227478600172695522e+01,-1.131988404901597178e+01,5.904673718993493026e+00,-5.591745599104610775e+00,2.002874052493325152e+01,-2.039888931287951568e+00
6.876138721960584066e-01,4.019067220066844470e+00,-2.228637035262732269e+01,-1.136765478477227731e+01,5.854098715057372893e+00,-5.627304922487553540e+00,2.016344230217378097e+01,-2.067941576788210778e+00
6.881312641239712979e-01,4.104481266184293098e+00,-2.229779452994322142e+01,-1.141542377370469374e+01,5.803503814607603672e+00,-5.663286465706323547e+00,2.029820423170366439e+01,-2.096368625047388523e+00
6.886486560518839672e-01,4.189888191761896863e+00,-2.230906829910527733e+01,-1.146318312601979095e+01,5.752894705884925131e+00,-5.699686724692885065e+00,2.043301574348616967e+01,-2.125176114200145960e+00
6.891660479797967476e-01,4.275283015888395433e+00,-2.232020188316143816e+01,-1.151092467345530324e+01,5.702276534053972945e+00,-5.736501808682983317e+00,2.056786644126090380e+01,-2.154369729192585847e+00
6.896834399077095279e-01,4.360660379771819528e+00,-2.233120514315369576e+01,-1.155864046959797342e+01,5.651654795803610298e+00,-5.773728059981776184e+00,2.070274583127937973e+01,-2.183955324219045036e+00
6.902008318356223082e-01,4.446014802547399114e+00,-2.234208782763146672e+01,-1.160632263564374789e+01,5.601035104978421941e+00,-5.811361874731859167e+00,2.083764337924372612e+01,-2.213938795401075854e+00
6.907182237635349775e-01,4.531340913699697381e+00,-2.235285976781912254e+01,-1.165396324183844001e+01,5.550422972791692722e+00,-5.849399553431575249e+00,2.097254857956708918e+01,-2.244325950678075721e+00
6.912356156914478689e-01,4.616633452975958285e+00,-2.236353087231987402e+01,-1.170155431123899703e+01,5.499823807054868396e+00,-5.887837303100966757e+00,2.110745095813760486e+01,-2.275122507645841452e+00
6.917530076193605382e-01,4.701887270294068166e+00,-2.237411112187048090e+01,-1.174908782344059333e+01,5.449242911425192126e+00,-5.926671239428297433e+00,2.124234007504946575e+01,-2.306334091424984134e+00
6.922703995472733185e-01,4.787097325645844670e+00,-2.238461056414666572e+01,-1.179655571827003158e+01,5.398685484670944668e+00,-5.965897388897457354e+00,2.137720552730235823e+01,-2.337966232559438140e+00
6.927877914751862098e-01,4.872258688994830500e+00,-2.239503930861929959e+01,-1.184394989944491527e+01,5.348156619954932189e+00,-6.005511690895859012e+00,2.151203695146775274e+01,-2.370024364944765871e+00
6.933051834030988791e-01,4.957366540169142688e+00,-2.240540752146133485e+01,-1.189126223819893902e+01,5.297661304135767857e+00,-6.045509999803121204e+00,2.164682402632313440e+01,-2.402513823786483815e+00
6.938225753310115484e-01,5.042416168749357830e+00,-2.241572542050543149e+01,-1.193848457687329656e+01,5.247204417087043993e+00,-6.085888087060471463e+00,2.178155647545394302e+01,-2.435439843588359743e+00
6.943399672589244398e-01,5.127402973951089571e+00,-2.242600327025242990e+01,-1.198560873247396863e+01,5.196790731034547584e+00,-6.126641643220773759e+00,2.191622406982288851e+01,-2.468807556170594886e+00
6.948573591868371091e-01,5.212322464502420871e+00,-2.243625137693042859e+01,-1.203262650019505209e+01,5.146424909911443635e+00,-6.167766279979199240e+00,2.205081663030671635e+01,-2.502621988717940837e+00
6.953747511147498894e-01,5.297170258516606722e+00,-2.244648008360478286e+01,-1.207952965690827440e+01,5.096111508731202555e+00,-6.209257532184762063e+00,2.218532403020113719e+01,-2.536888061857882182e+00
6.958921430426627808e-01,5.381942083359215090e+00,-2.245669976533871193e+01,-1.212630996461832211e+01,5.045854972978697006e+00,-6.251110859832344602e+00,2.231973619769271977e+01,-2.571610587768603295e+00
6.964095349705754501e-01,5.466633775510413074e+00,-2.246692082440466720e+01,-1.217295917388428173e+01,4.995659638019131599e+00,-6.293321650035498038e+00,2.245404311829863175e+01,-2.606794268317002228e+00
6.969269268984881194e-01,5.551241280422232194e+00,-2.247715368554653637e+01,-1.221946902720718242e+01,4.945529728524832080e+00,-6.335885218979996125e+00,2.258823483727420012e+01,-2.642443693226656620e+00
6.974443188264008997e-01,5.635760652370525037e+00,-2.248740879129251269e+01,-1.226583126238346289e+01,4.895469357920136488e+00,-6.378796813857958270e+00,2.272230146198772616e+01,-2.678563338275678163e+00
6.979617107543137910e-01,5.720188054301917902e+00,-2.249769659731874327e+01,-1.231203761582445466e+01,4.845482527844126253e+00,-6.422051614782724016e+00,2.285623316426296014e+01,-2.715157563524545736e+00
6.984791026822264604e-01,5.804519757675610236e+00,-2.250802756786368164e+01,-1.235807982584194065e+01,4.795573127631352683e+00,-6.465644736684371452e+00,2.299002018268921432e+01,-2.752230611573850183e+00
6.989964946101391297e-01,5.888752142300270442e+00,-2.251841217119324057e+01,-1.240394963589977095e+01,4.745744933810379429e+00,-6.509571231186034090e+00,2.312365282489927409e+01,-2.789786605852076384e+00
6.995138865380520210e-01,5.972881696165608822e+00,-2.252886087511671320e+01,-1.244963879783144733e+01,4.696001609620402029e+00,-6.553826088460793287e+00,2.325712146981461359e+01,-2.827829548933246340e+00
7.000312784659646903e-01,6.056905015268788439e+00,-2.253938414255331679e+01,-1.249513907502365129e+01,4.646346704545830875e+00,-6.598404239069223465e+00,2.339041656985806483e+01,-2.866363320884462329e+00
7.005486703938774706e-01,6.140818803436136619e+00,-2.254999242714963970e+01,-1.254044224556603560e+01,4.596783653868588004e+00,-6.643300555777826411e+00,2.352352865313477182e+01,-2.905391677643585968e+00
7.010660623217903620e-01,6.224619872139287580e+00,-2.256069616894769680e+01,-1.258554010536678902e+01,4.547315778238609774e+00,-6.688509855357942513e+00,2.365644832557993027e+01,-2.944918249426648593e+00
7.015834542497030313e-01,6.308305140306435632e+00,-2.257150579010384206e+01,-1.263042447123432943e+01,4.497946283262169054e+00,-6.734026900365399193e+00,2.378916627307447484e+01,-2.984946539165298951e+00
7.021008461776157006e-01,6.391871634128642121e+00,-2.258243169065835332e+01,-1.267508718392510936e+01,4.448678259108060473e+00,-6.779846400900987113e+00,2.392167326352864976e+01,-3.025479920974281978e+00
7.026182381055285919e-01,6.475316486860752896e+00,-2.259348424435580682e+01,-1.271952011115730485e+01,4.399514680131855648e+00,-6.825963016351459522e+00,2.405396014893266354e+01,-3.066521638648713299e+00
7.031356300334413723e-01,6.558636938617293133e+00,-2.260467379451618086e+01,-1.276371515059052797e+01,4.350458404518096955e+00,-6.872371357111219048e+00,2.418601786737506742e+01,-3.108074804191344853e+00
7.036530219613540416e-01,6.641830336163415005e+00,-2.261601064995667798e+01,-1.280766423277172095e+01,4.301512173940312600e+00,-6.919065986284846481e+00,2.431783744502901001e+01,-3.150142396369846498e+00
7.041704138892669329e-01,6.724894132700684146e+00,-2.262750508096436164e+01,-1.285135932404694792e+01,4.252678613239011085e+00,-6.966041421370214870e+00,2.444940999810589588e+01,-3.192727259304005472e+00
7.046878058171796022e-01,6.807825887647511287e+00,-2.263916731531946880e+01,-1.289479242943916226e+01,4.203960230117775865e+00,-7.013292135922189807e+00,2.458072673477635561e+01,-3.235832101082742440e+00
7.052051977450922715e-01,6.890623266414938719e+00,-2.265100753436953696e+01,-1.293795559549219476e+01,4.155359414857011657e+00,-7.060812561197280068e+00,2.471177895705948657e+01,-3.279459492411315402e+00
7.057225896730051629e-01,6.973284040176962684e+00,-2.266303586915418578e+01,-1.298084091308057175e+01,4.106878440045867329e+00,-7.108597087778743884e+00,2.484255806267900368e+01,-3.323611865288267353e+00
7.062399816009179432e-01,7.055806085635813574e+00,-2.267526239658076292e+01,-1.302344052018541198e+01,4.058519460332043138e+00,-7.156640067182415521e+00,2.497305554688727369e+01,-3.368291511712340203e+00
7.067573735288306125e-01,7.138187384782320066e+00,-2.268769713565062318e+01,-1.306574660463643589e+01,4.010284512189432604e+00,-7.204935813443372972e+00,2.510326300425705881e+01,-3.413500582419485507e+00
7.072747654567435038e-01,7.220426024651035668e+00,-2.270035004373623977e+01,-1.310775140681991857e+01,3.962175513703810825e+00,-7.253478604683140318e+00,2.523317213044073881e+01,-3.459241085649667369e+00
7.077921573846561731e-01,7.302520197070136554e+00,-2.271323101290899871e+01,-1.314944722235260244e+01,3.914194264376484877e+00,-7.302262684657586433e+00,2.536277472389689791e+01,-3.505514885943622261e+00
7.083095493125689535e-01,7.384468198406573869e+00,-2.272634986631780052e+01,-1.319082640472184309e+01,3.866342444945731316e+00,-7.351282264285629253e+00,2.549206268758502247e+01,-3.552323702969691688e+00
7.088269412404816228e-01,7.466268429305741527e+00,-2.273971635461835561e+01,-1.323188136789153901e+01,3.818621617226352516e+00,-7.400531523158498715e+00,2.562102803062727574e+01,-3.599669110380436798e+00
7.093443331683945141e-01,7.547919394426337192e+00,-2.275334015245323371e+01,-1.327260458887428918e+01,3.771033223967036552e+00,-7.450004611029775958e+00,2.574966286993823417e+01,-3.647552534699332050e+00
7.098617250963071834e-01,7.629419702169821349e+00,-2.276723085498269583e+01,-1.331298861026936642e+01,3.723578588725798610e+00,-7.499695649286003629e+00,2.587795943182181801e+01,-3.695975254237262586e+00
7.103791170242198527e-01,7.710768064405217004e+00,-2.278139797446626247e+01,-1.335302604276697558e+01,3.676258915763136237e+00,-7.549598732398197676e+00,2.600591005353643226e+01,-3.744938398039188598e+00
7.108965089521327441e-01,7.791963296188354704e+00,-2.279585093689498976e+01,-1.339270956761831144e+01,3.629075289953370032e+00,-7.599707929353826330e+00,2.613350718482709567e+01,-3.794442944860498379e+00
7.114139008800455244e-01,7.873004315476205939e+00,-2.281059907867448899e+01,-1.343203193907169535e+01,3.582028676713814974e+00,-7.650017285069550255e+00,2.626074338942532549e+01,-3.844489722173466628e+00
7.119312928079581937e-01,7.953890142836225863e+00,-2.282565164335881391e+01,-1.347098598677484205e+01,3.535119921951821009e+00,-7.700520821784723857e+00,2.638761134651691620e+01,-3.895079405203626166e+00
7.124486847358710850e-01,8.034619901150442445e+00,-2.284101777843490666e+01,-1.350956461814305065e+01,3.488349752029868078e+00,-7.751212540435522769e+00,2.651410385217698007e+01,-3.946212515996118331e+00
7.129660766637837543e-01,8.115192815314420827e+00,-2.285670653215793280e+01,-1.354776082069338017e+01,3.441718773748581928e+00,-7.802086422009697486e+00,2.664021382077256206e+01,-3.997889422511848867e+00
7.134834685916965347e-01,8.195608211931354248e+00,-2.287272685043732068e+01,-1.358556766434504937e+01,3.395227474347577434e+00,-7.853136428882198317e+00,2.676593428633329097e+01,-4.050110337753818790e+00
7.140008605196093150e-01,8.275865519000756620e+00,-2.288908757377353709e+01,-1.362297830368558849e+01,3.348876221524416774e+00,-7.904356506131268389e+00,2.689125840388896549e+01,-4.102875318923185688e+00
7.145182524475220953e-01,8.355964265602224827e+00,-2.290579743424558146e+01,-1.365998598020322063e+01,3.302665263471373791e+00,-7.955740582835354680e+00,2.701617945077524396e+01,-4.156184266605365885e+00
7.150356443754347646e-01,8.435904081574113533e+00,-2.292286505254928031e+01,-1.369658402448519041e+01,3.256594728930190641e+00,-8.007282573350712696e+00,2.714069082790673448e+01,-4.210036923986094415e+00
7.155530363033476560e-01,8.515684697187067442e+00,-2.294029893508637130e+01,-1.373276585838214281e+01,3.210664627264733451e+00,-8.058976378569662202e+00,2.726478606101773039e+01,-4.264432876097455249e+00
7.160704282312603253e-01,8.595305942812377253e+00,-2.295810747110416017e+01,-1.376852499713848843e+01,3.164874848551678888e+00,-8.110815887159482429e+00,2.738845880187039938e+01,-4.319371549093705909e+00
7.165878201591731056e-01,8.674767748585477278e+00,-2.297629892988612355e+01,-1.380385505148884562e+01,3.119225163688979841e+00,-8.162794976782164369e+00,2.751170282943092715e+01,-4.374852209557302807e+00
7.171052120870858859e-01,8.754070144063978987e+00,-2.299488145799310601e+01,-1.383874972972044581e+01,3.073715224522475697e+00,-8.214907515294603613e+00,2.763451205101268471e+01,-4.430873963834581986e+00
7.176226040149986662e-01,8.833213257880826674e+00,-2.301386307655534580e+01,-1.387320283970158386e+01,3.028344563990315930e+00,-8.267147361929659155e+00,2.775688050338737867e+01,-4.487435757401560643e+00
7.181399959429113355e-01,8.912197317392575258e+00,-2.303325167861530787e+01,-1.390720829087618782e+01,2.983112596285227625e+00,-8.319508368457963599e+00,2.787880235386405658e+01,-4.544536374259805278e+00
7.186573878708242269e-01,8.991022648321969513e+00,-2.305305502652102945e+01,-1.394076009622423484e+01,2.938018617034996449e+00,-8.371984380330131259e+00,2.800027190133488020e+01,-4.602174436361854859e+00
7.191747797987368962e-01,9.069689674395950973e+00,-2.307328074937047901e+01,-1.397385237418831849e+01,2.893061803500657447e+00,-8.424569237799934385e+00,2.812128357728924044e+01,-4.660348403066965517e+00
7.196921717266496765e-01,9.148198916978611095e+00,-2.309393634050656274e+01,-1.400647935056635340e+01,2.848241214792542664e+00,-8.477256777028211232e+00,2.824183194679557118e+01,-4.719056570626777081e+00
7.202095636545624568e-01,9.226550994698202501e+00,-2.311502915506275713e+01,-1.403863536036982396e+01,2.803555792104796662e+00,-8.530040831166941118e+00,2.836191170944939444e+01,-4.778297071700468024e+00
7.207269555824752372e-01,9.304746623070281331e+00,-2.313656640755966620e+01,-1.407031484964875290e+01,2.759004358967075632e+00,-8.582915231424761870e+00,2.848151770029097918e+01,-4.838067874900535692e+00
7.212443475103879065e-01,9.382786614114978718e+00,-2.315855516955232218e+01,-1.410151237728219087e+01,2.714585621514676639e+00,-8.635873808112714656e+00,2.860064489068925653e+01,-4.898366784368148430e+00
7.217617394383006868e-01,9.460671875969044464e+00,-2.318100236732801278e+01,-1.413222261673480240e+01,2.670298168776635617e+00,-8.688910391670590982e+00,2.871928838919331284e+01,-4.959191439378251687e+00
7.222791313662134671e-01,9.538403412493421385e+00,-2.320391477965510063e+01,-1.416244035777969756e+01,2.626140472981441043e+00,-8.742018813674331312e+00,2.883744344235222457e+01,-5.020539313975085349e+00
7.227965232941262474e-01,9.615982322875098021e+00,-2.322729903558247599e+01,-1.419216050818700658e+01,2.582110889881010785e+00,-8.795192907823775386e+00,2.895510543550174987e+01,-5.082407716637247219e+00
7.233139152220389168e-01,9.693409801224447619e+00,-2.325116161228981326e+01,-1.422137809537876407e+01,2.538207659092295732e+00,-8.848426510911446385e+00,2.907226989351935842e+01,-5.144793789973085119e+00
7.238313071499518081e-01,9.770687136166785081e+00,-2.327550883298845363e+01,-1.425008826804950246e+01,2.494428904457198559e+00,-8.901713463771578461e+00,2.918893248154589770e+01,-5.207694510445564973e+00
7.243486990778644774e-01,9.847815710429543401e+00,-2.330034686487318041e+01,-1.427828629775320124e+01,2.450772634420022911e+00,-8.955047612210293551e+00,2.930508900567589592e+01,-5.271106688127536799e+00
7.248660910057772577e-01,9.924797000423728477e+00,-2.332568171712467020e+01,-1.430596758045600225e+01,2.407236742423217724e+00,-9.008422807916092623e+00,2.942073541361459377e+01,-5.335026966486595690e+00
7.253834829336900381e-01,1.000163257582064347e+01,-2.335151923896266624e+01,-1.433312763805500722e+01,2.363819007320863363e+00,-9.061832909351268839e+00,2.953586779530299111e+01,-5.399451822200145301e+00
7.259008748616028184e-01,1.007832409912349192e+01,-2.337786511774997322e+01,-1.435976211986327478e+01,2.320517093810072318e+00,-9.115271782623956653e+00,2.965048238351062082e+01,-5.464377565000305026e+00
7.264182667895154877e-01,1.015487332523367314e+01,-2.340472487714709970e+01,-1.438586680406059415e+01,2.277328552880486967e+00,-9.168733302340761782e+00,2.976457555439550617e+01,-5.529800337548636868e+00
7.269356587174283790e-01,1.023128210101222813e+01,-2.343210387531780725e+01,-1.441143759911041933e+01,2.234250822281554250e+00,-9.222211352440305987e+00,2.987814382803205149e+01,-5.595716115341192953e+00
7.274530506453410483e-01,1.030755236483565440e+01,-2.346000730318506555e+01,-1.443647054514273442e+01,2.191281227008043953e+00,-9.275699827006931741e+00,2.999118386890586052e+01,-5.662120706642702395e+00
7.279704425732538287e-01,1.038368614614789998e+01,-2.348844018273838685e+01,-1.446096181530325531e+01,2.148416979802774129e+00,-9.329192631066199226e+00,3.010369248637796602e+01,-5.729009752452188131e+00
7.284878345011666090e-01,1.045968552877540070e+01,-2.351740647629646119e+01,-1.448490832733103417e+01,2.105655049400846135e+00,-9.382684062662365321e+00,3.021566709664035955e+01,-5.796378363482085128e+00
7.290052264290793893e-01,1.053555243390924900e+01,-2.354690950745928291e+01,-1.450830743901942199e+01,2.062992479503223286e+00,-9.436168703355299670e+00,3.032710532689949545e+01,-5.864221510861088227e+00
7.295226183569920586e-01,1.061128876805872423e+01,-2.357695389445219902e+01,-1.453115562559916185e+01,2.020426600211074231e+00,-9.489640568439657642e+00,3.043800406439460104e+01,-5.932534751046578236e+00
7.300400102849049500e-01,1.068689652683375257e+01,-2.360754404771947890e+01,-1.455344952214117704e+01,1.977954624084961033e+00,-9.543093701321025080e+00,3.054836036117122688e+01,-6.001313458645001653e+00
7.305574022128176193e-01,1.076237779177129283e+01,-2.363868414871648227e+01,-1.457518593820665664e+01,1.935573645916873975e+00,-9.596522183248552551e+00,3.065817144318803145e+01,-6.070552820237799629e+00
7.310747941407303996e-01,1.083773472687563277e+01,-2.367037815022823821e+01,-1.459636185764067484e+01,1.893280646970922909e+00,-9.649920134173472164e+00,3.076743470737246966e+01,-6.140247838083671361e+00
7.315921860686431799e-01,1.091296957519103472e+01,-2.370262977669782245e+01,-1.461697443835714338e+01,1.851072499182197184e+00,-9.703281713598268965e+00,3.087614771869915486e+01,-6.210393333794330673e+00
7.321095779965559602e-01,1.098808465540752266e+01,-2.373544252456468229e+01,-1.463702101211544715e+01,1.808945969313433988e+00,-9.756601121416995426e+00,3.098430820729193869e+01,-6.280983951984376645e+00
7.326269699244686295e-01,1.106308235849930632e+01,-2.376881966261284873e+01,-1.465649908428857984e+01,1.766897723069710269e+00,-9.809872598746419925e+00,3.109191406554894144e+01,-6.352014163894919463e+00
7.331443618523814099e-01,1.113796514439613716e+01,-2.380276423232897898e+01,-1.467540633362283664e+01,1.724924329171018123e+00,-9.863090428748231275e+00,3.119896334529109083e+01,-6.423478270991199501e+00
7.336617537802941902e-01,1.121273553868730666e+01,-2.383727904827034294e+01,-1.469374061198901948e+01,1.683022263382893069e+00,-9.916248937442007971e+00,3.130545425493351885e+01,-6.495370408533935880e+00
7.341791457082069705e-01,1.128739612935860670e+01,-2.387236669844267922e+01,-1.471149994412523121e+01,1.641187912504897817e+00,-9.969342494509326968e+00,3.141138515668065168e+01,-6.567684549124668258e+00
7.346965376361196398e-01,1.136194956356204244e+01,-2.390802954468795960e+01,-1.472868252737118588e+01,1.599417578317111399e+00,-1.002236551408866916e+01,3.151675456374418260e+01,-6.640414506224921354e+00
7.352139295640325312e-01,1.143639854441838111e+01,-2.394426972308198742e+01,-1.474528673139410628e+01,1.557707481484515100e+00,-1.007531245556140931e+01,3.162156113758462439e+01,-6.713553937649337833e+00
7.357313214919452005e-01,1.151074582785235201e+01,-2.398108914434192585e+01,-1.476131109790605755e+01,1.516053765419455690e+00,-1.012817782432851565e+01,3.172580368517564509e+01,-6.787096349032437637e+00
7.362487134198579808e-01,1.158499421946100050e+01,-2.401848949424375945e+01,-1.477675434037301017e+01,1.474452500101859576e+00,-1.018095617257852581e+01,3.182948115629226393e+01,-6.861035097269658323e+00
7.367661053477707611e-01,1.165914657141442667e+01,-2.405647223404950452e+01,-1.479161534371524311e+01,1.432899685857599748e+00,-1.023364210004613817e+01,3.193259264082167093e+01,-6.935363393931861076e+00
7.372834972756835414e-01,1.173320577938967979e+01,-2.409503860094445571e+01,-1.480589316399945332e+01,1.391391257094686251e+00,-1.028623025476196773e+01,3.203513736609776430e+01,-7.010074308653981845e+00
7.378008892035962107e-01,1.180717477953724170e+01,-2.413418960848422401e+01,-1.481958702812232254e+01,1.349923085997463579e+00,-1.033871533379313767e+01,3.213711469425864919e+01,-7.085160772497449244e+00
7.383182811315091021e-01,1.188105654548051326e+01,-2.417392604705172943e+01,-1.483269633348566430e+01,1.308490986178701299e+00,-1.039109208397490036e+01,3.223852411962762687e+01,-7.160615581286569054e+00
7.388356730594217714e-01,1.195485408534780269e+01,-2.421424848432402754e+01,-1.484522064766308524e+01,1.267090716289773766e+00,-1.044335530263303546e+01,3.233936526611701368e+01,-7.236431398918569791e+00
7.393530649873345517e-01,1.202857043883755317e+01,-2.425515726574904818e+01,-1.485715970805825492e+01,1.225717983588571203e+00,-1.049549983829745159e+01,3.243963788465584486e+01,-7.312600760647888443e+00
7.398704569152473320e-01,1.210220867431596403e+01,-2.429665251503221057e+01,-1.486851342155462774e+01,1.184368447465588670e+00,-1.054752059140646914e+01,3.253934185064014883e+01,-7.389116076343936079e+00
7.403878488431601124e-01,1.217577188594768245e+01,-2.433873413463294710e+01,-1.487928186415680365e+01,1.143037722927813249e+00,-1.059941251500220893e+01,3.263847716140692512e+01,-7.465969633723037013e+00
7.409052407710727817e-01,1.224926319085918536e+01,-2.438140180627111420e+01,-1.488946528062336050e+01,1.101721384040641016e+00,-1.065117061541685928e+01,3.273704393373122201e+01,-7.543153601554076104e+00
7.414226326989856730e-01,1.232268572633509685e+01,-2.442465499144325847e+01,-1.489906408409129490e+01,1.060414967327666602e+00,-1.070278995294996349e+01,3.283504240134646324e+01,-7.620660032838181053e+00
7.419400246268983423e-01,1.239604264704705550e+01,-2.446849293194878783e+01,-1.490807885569195079e+01,1.019113975128572491e+00,-1.075426564253647221e+01,3.293247291248791697e+01,-7.698480867962002705e+00
7.424574165548111226e-01,1.246933712231574631e+01,-2.451291465042605822e+01,-1.491651034415852806e+01,9.778138789147632348e-01,-1.080559285440599915e+01,3.302933592745966962e+01,-7.776607937825275485e+00
7.429748084827239030e-01,1.254257233340541866e+01,-2.455791895089831911e+01,-1.492435946542511616e+01,9.365101225631402571e-01,-1.085676681473277583e+01,3.312563201622459275e+01,-7.855032966941855044e+00
7.434922004106366833e-01,1.261575147085143023e+01,-2.460350441932953203e+01,-1.493162730221732026e+01,8.951981255877130561e-01,-1.090778280627669972e+01,3.322136185601763714e+01,-7.933747576514907252e+00
7.440095923385493526e-01,1.268887773182044043e+01,-2.464966942419010110e+01,-1.493831510363433779e+01,8.538732863292245456e-01,-1.095863616901525184e+01,3.331652622898243266e+01,-8.012743287485820431e+00
7.445269842664622439e-01,1.276195431750363696e+01,-2.469641211703254058e+01,-1.494442428472270024e+01,8.125309851026424335e-01,-1.100932230076646334e+01,3.341112601983115837e+01,-8.092011523557152586e+00
7.450443761943749132e-01,1.283498443054240390e+01,-2.474373043307688036e+01,-1.494995642604146013e+01,7.711665873027577778e-01,-1.105983665780262015e+01,3.350516221352738455e+01,-8.171543614189197058e+00
7.455617681222876936e-01,1.290797127248724330e+01,-2.479162209180615406e+01,-1.495491327321896868e+01,7.297754464675368924e-01,-1.111017475545516220e+01,3.359863589299259701e+01,-8.251330797570748388e+00
7.460791600502003629e-01,1.298091804128911875e+01,-2.484008459757160026e+01,-1.495929673650120861e+01,6.883529072996028564e-01,-1.116033216871031186e+01,3.369154823683559385e+01,-8.331364223563451077e+00
7.465965519781132542e-01,1.305382792882393339e+01,-2.488911524020790011e+01,-1.496310889029162894e+01,6.468943086455190006e-01,-1.121030453279583661e+01,3.378390051710536568e+01,-8.411634956620302361e+00
7.471139439060259235e-01,1.312670411844940688e+01,-2.493871109565813171e+01,-1.496635197268258288e+01,6.053949864332048847e-01,-1.126008754375851595e+01,3.387569409706698309e+01,-8.492133978677655293e+00
7.476313358339387038e-01,1.319954978259531764e+01,-2.498886902660886022e+01,-1.496902838497826060e+01,5.638502765670521111e-01,-1.130967695903285453e+01,3.396693042900108850e+01,-8.572852192021628071e+00
7.481487277618514842e-01,1.327236808038598426e+01,-2.503958568313479915e+01,-1.497114069120917890e+01,5.222555177812674421e-01,-1.135906859800043556e+01,3.405761105202619632e+01,-8.653780422127814731e+00
7.486661196897642645e-01,1.334516215529597005e+01,-2.509085750335364651e+01,-1.497269161763824563e+01,4.806060544509486721e-01,-1.140825834254044935e+01,3.414773758994466846e+01,-8.734909420475331032e+00
7.491835116176769338e-01,1.341793513283837314e+01,-2.514268071409065186e+01,-1.497368405225835097e+01,4.388972393612460832e-01,-1.145724213757102383e+01,3.423731174911156927e+01,-8.816229867334470782e+00
7.497009035455898251e-01,1.349069011828607856e+01,-2.519505133155314169e+01,-1.497412104428145874e+01,3.971244364343629596e-01,-1.150601599158160582e+01,3.432633531632708213e+01,-8.897732374528414923e+00
7.502182954735024945e-01,1.356343019442556574e+01,-2.524796516201478624e+01,-1.497400580361933820e+01,3.552830234146917565e-01,-1.155457597715612295e+01,3.441481015675182675e+01,-8.979407488168542173e+00
7.507356874014152748e-01,1.363615841934390716e+01,-2.530141780251003780e+01,-1.497334170035575340e+01,3.133683945116391700e-01,-1.160291823148732959e+01,3.450273821184580925e+01,-9.061245691364037569e+00
7.512530793293280551e-01,1.370887782424823165e+01,-2.535540464153816131e+01,-1.497213226421025034e+01,2.713759630006361556e-01,-1.165103895688187485e+01,3.459012149733033681e+01,-9.143237406905003084e+00
7.517704712572408354e-01,1.378159141131816767e+01,-2.540992085977732629e+01,-1.497038118399345485e+01,2.293011637819807880e-01,-1.169893442125641592e+01,3.467696210117324540e+01,-9.225372999919608574e+00
7.522878631851535047e-01,1.385430215159099099e+01,-2.546496143080852548e+01,-1.496809230705396132e+01,1.871394558976921529e-01,-1.174660095862464715e+01,3.476326218159740478e+01,-9.307642780505060998e+00
7.528052551130663961e-01,1.392701298287983569e+01,-2.552052112184944832e+01,-1.496526963871668414e+01,1.448863250061932229e-01,-1.179403496957536923e+01,3.484902396511258615e+01,-9.390037006332638825e+00
7.533226470409790654e-01,1.399972680772424738e+01,-2.557659449449807099e+01,-1.496191734171288523e+01,1.025372858151712696e-01,-1.184123292174127151e+01,3.493424974457017385e+01,-9.472545885226217877e+00
7.538400389688918457e-01,1.407244649137409986e+01,-2.563317590548638947e+01,-1.495803973560158617e+01,6.008788447211214218e-02,-1.188819135025896401e+01,3.501894187724174401e+01,-9.555159577715144792e+00
7.543574308968046260e-01,1.414517485980583444e+01,-2.569025950744381248e+01,-1.495364129618268834e+01,1.753370091304548573e-02,-1.193490685821966046e+01,3.510310278292025288e+01,-9.637868199560573501e+00
7.548748228247174064e-01,1.421791469777186911e+01,-2.574783924967059079e+01,-1.494872665490149188e+01,-2.512964883096956842e-02,-1.198137611711104000e+01,3.518673494204493579e+01,-9.720661824255982353e+00
7.553922147526300757e-01,1.429066874688249911e+01,-2.580590887892097030e+01,-1.494330059824486767e+01,-6.790651036920951344e-02,-1.202759586724984686e+01,3.526984089384917809e+01,-9.803530485501285696e+00
7.559096066805429670e-01,1.436343970372099932e+01,-2.586446194019653433e+01,-1.493736806712892218e+01,-1.108011887289411662e-01,-1.207356291820567051e+01,3.535242323453185520e+01,-9.886464179651230921e+00
7.564269986084556363e-01,1.443623021799102801e+01,-2.592349177754901035e+01,-1.493093415627821408e+01,-1.538179461748268029e-01,-1.211927414921536794e+01,3.543448461545158068e+01,-9.969452868137096857e+00
7.569443905363684166e-01,1.450904289069742958e+01,-2.598299153489340085e+01,-1.492400411359654200e+01,-1.969610000707120168e-01,-1.216472650958878532e+01,3.551602774134477869e+01,-1.005248647986294763e+01
7.574617824642811970e-01,1.458188027235926043e+01,-2.604295415683061421e+01,-1.491658333952923599e+01,-2.402345207831385054e-01,-1.220991701910508098e+01,3.559705536856623809e+01,-1.013555491357509553e+01
7.579791743921939773e-01,1.465474486125611620e+01,-2.610337238948035576e+01,-1.490867738641700058e+01,-2.836426296271722380e-01,-1.225484276840022702e+01,3.567757030335363311e+01,-1.021864804020600026e+01
7.584965663201066466e-01,1.472763910170678159e+01,-2.616423878132345493e+01,-1.490029195784138238e+01,-3.271893968540140474e-01,-1.229950091934529155e+01,3.575757540011465352e+01,-1.030175570519152473e+01
7.590139582480194269e-01,1.480056538238138941e+01,-2.622554568405468700e+01,-1.489143290796163299e+01,-3.708788396810587806e-01,-1.234388870541592809e+01,3.583707355973817954e+01,-1.038486773076276037e+01
7.595313501759322072e-01,1.487352603464542433e+01,-2.628728525344473965e+01,-1.488210624084327272e+01,-4.147149203634389880e-01,-1.238800343205234711e+01,3.591606772792759728e+01,-1.046797391821080225e+01
7.600487421038449876e-01,1.494652333093764973e+01,-2.634944945021291218e+01,-1.487231810977808522e+01,-4.587015443082723687e-01,-1.243184247701086242e+01,3.599456089355872024e+01,-1.055106405012647564e+01
7.605661340317576569e-01,1.501955948317963419e+01,-2.641203004090874273e+01,-1.486207481659574725e+01,-5.028425582302482599e-01,-1.247540329070562848e+01,3.607255608705943928e+01,-1.063412789261276536e+01
7.610835259596705482e-01,1.509263664121928272e+01,-2.647501859880449615e+01,-1.485138281096687329e+01,-5.471417483499706469e-01,-1.251868339654207141e+01,3.615005637881405676e+01,-1.071715519747228207e+01
7.616009178875832175e-01,1.516575689130623239e+01,-2.653840650479678231e+01,-1.484024868969781963e+01,-5.916028386337723877e-01,-1.256168039124069757e+01,3.622706487758981808e+01,-1.080013570436768333e+01
7.621183098154959978e-01,1.523892225460062200e+01,-2.660218494831851643e+01,-1.482867919601679318e+01,-6.362294890759443433e-01,-1.260439194515217132e+01,3.630358472898732458e+01,-1.088305914295655086e+01
7.626357017434087782e-01,1.531213468571442604e+01,-2.666634492826054270e+01,-1.481668121885162392e+01,-6.810252940228437302e-01,-1.264681580256316629e+01,3.637961911391374770e+01,-1.096591523499987630e+01
7.631530936713215585e-01,1.538539607128569209e+01,-2.673087725390324110e+01,-1.480426179209916171e+01,-7.259937805391171173e-01,-1.268894978199330303e+01,3.645517124707971846e+01,-1.104869369644453414e+01
7.636704855992342278e-01,1.545870822858538496e+01,-2.679577254585786150e+01,-1.479142809388608093e+01,-7.711384068158251281e-01,-1.273079177648278026e+01,3.653024437551894721e+01,-1.113138423947934896e+01
7.641878775271471191e-01,1.553207290415744524e+01,-2.686102123701813582e+01,-1.477818744582121191e+01,-8.164625606209391373e-01,-1.277233975387132325e+01,3.660484177713168208e+01,-1.121397657456568098e+01
7.647052694550597884e-01,1.560549177249137287e+01,-2.692661357352136520e+01,-1.476454731223963712e+01,-8.619695577915917895e-01,-1.281359175706779574e+01,3.667896675925108951e+01,-1.129646041244125598e+01
7.652226613829725688e-01,1.567896643472734830e+01,-2.699253961571941574e+01,-1.475051529943803175e+01,-9.076626407683283659e-01,-1.285454590431066890e+01,3.675262265723244326e+01,-1.137882546609791135e+01
7.657400533108853491e-01,1.575249841739507062e+01,-2.705878923916013790e+01,-1.473609915490178679e+01,-9.535449771718925716e-01,-1.289520038941995139e+01,3.682581283306689812e+01,-1.146106145273397559e+01
7.662574452387981294e-01,1.582608917118393776e+01,-2.712535213557762503e+01,-1.472130676652360570e+01,-9.996196584211716196e-01,-1.293555348203916289e+01,3.689854067401641657e+01,-1.154315809567903806e+01
7.667748371667107987e-01,1.589974006974808951e+01,-2.719221781389385484e+01,-1.470614616181358514e+01,-1.045889698394466327e+00,-1.297560352786952897e+01,3.697080959127471544e+01,-1.162510512629477333e+01
7.672922290946236901e-01,1.597345240854181547e+01,-2.725937560122848780e+01,-1.469062550710089354e+01,-1.092358032131321766e+00,-1.301534894889362803e+01,3.704262301864827833e+01,-1.170689228584706676e+01
7.678096210225363594e-01,1.604722723260752559e+01,-2.732681466712721985e+01,-1.467475309547389806e+01,-1.139027292939844616e+00,-1.305478827493720928e+01,3.711398425626044428e+01,-1.178850950711913015e+01
7.683270129504491397e-01,1.612106447190191361e+01,-2.739452439075801138e+01,-1.465853710108281938e+01,-1.185898673828178929e+00,-1.309392020898307152e+01,3.718489556261425122e+01,-1.186994792561735679e+01
7.688444048783619200e-01,1.619496491749645628e+01,-2.746249425675532763e+01,-1.464198558493940006e+01,-1.232974475804174741e+00,-1.313274320420727292e+01,3.725535986363318841e+01,-1.195119787024889035e+01
7.693617968062747003e-01,1.626892947524986610e+01,-2.753071357385680074e+01,-1.462510673443734177e+01,-1.280257169930525851e+00,-1.317125574420220069e+01,3.732538026773331552e+01,-1.203224949091955054e+01
7.698791887341873696e-01,1.634295893239677255e+01,-2.759917147881331090e+01,-1.460790886887880902e+01,-1.327749097309775861e+00,-1.320945639646796543e+01,3.739495986836612218e+01,-1.211309299274546447e+01
7.703965806621001500e-01,1.641705395668498113e+01,-2.766785694272815377e+01,-1.459040043464712433e+01,-1.375452467800437839e+00,-1.324734381059233179e+01,3.746410174029627882e+01,-1.219371863983883664e+01
7.709139725900129303e-01,1.649121509553726739e+01,-2.773675877732571848e+01,-1.457259000042616037e+01,-1.423369358773782789e+00,-1.328491671645509165e+01,3.753280893593934309e+01,-1.227411675903836930e+01
7.714313645179257106e-01,1.656544277523800446e+01,-2.780586564115007064e+01,-1.455448625246634009e+01,-1.471501713911530729e+00,-1.332217392245696175e+01,3.760108448175985529e+01,-1.235427774358451636e+01
7.719487564458383799e-01,1.663973730014445707e+01,-2.787516604569309919e+01,-1.453609798989734792e+01,-1.519851342044246323e+00,-1.335911431377292757e+01,3.766893137472968078e+01,-1.243419205673941619e+01
7.724661483737512713e-01,1.671409885192282374e+01,-2.794464836145252207e+01,-1.451743412008743128e+01,-1.568419916030611372e+00,-1.339573685063010444e+01,3.773635257884660632e+01,-1.251385023535165075e+01
7.729835403016639406e-01,1.678852748880878920e+01,-2.801430082391928522e+01,-1.449850365404943098e+01,-1.617208971677290386e+00,-1.343204056660996848e+01,3.780335102171300576e+01,-1.259324289336546343e+01
7.735009322295767209e-01,1.686302314489314824e+01,-2.808411153949516148e+01,-1.447931570189337869e+01,-1.666219906699864417e+00,-1.346802456697521677e+01,3.786992959117494451e+01,-1.267236072527514601e+01
7.740183241574895012e-01,1.693758562943176926e+01,-2.815406849133957579e+01,-1.445987946832584825e+01,-1.715453979724273159e+00,-1.350368802702095117e+01,3.793609113202143135e+01,-1.275119450952373334e+01
7.745357160854022815e-01,1.701221462618043034e+01,-2.822415954514638869e+01,-1.444020424819589365e+01,-1.764912309329215834e+00,-1.353903019045044864e+01,3.800183844274380363e+01,-1.282973511184668425e+01
7.750531080133149509e-01,1.708690969275438931e+01,-2.829437245485030417e+01,-1.442029942208764304e+01,-1.814595873129251746e+00,-1.357405036777534058e+01,3.806717427235556528e+01,-1.290797348856019866e+01
7.755704999412278422e-01,1.716167026001259899e+01,-2.836469486826315034e+01,-1.440017445195958423e+01,-1.864505506898777476e+00,-1.360874793474031286e+01,3.813210131727231555e+01,-1.298590068979436651e+01
7.760878918691405115e-01,1.723649563146659602e+01,-2.843511433263947907e+01,-1.437983887683051520e+01,-1.914641903736598039e+00,-1.364312233077220249e+01,3.819662221825182513e+01,-1.306350786267079656e+01
7.766052837970532918e-01,1.731138498271421966e+01,-2.850561830017234755e+01,-1.435930230851206346e+01,-1.965005613271564311e+00,-1.367717305745370915e+01,3.826073955739467891e+01,-1.314078625442538595e+01
7.771226757249660722e-01,1.738633736089787618e+01,-2.857619413341842929e+01,-1.433857442738796450e+01,-2.015597040908716053e+00,-1.371089967702141799e+01,3.832445585520464704e+01,-1.321772721547539930e+01
7.776400676528788525e-01,1.746135168418764394e+01,-2.864682911065306570e+01,-1.431766497823993944e+01,-2.066416447116387722e+00,-1.374430181088841607e+01,3.838777356770984284e+01,-1.329432220243155882e+01
7.781574595807915218e-01,1.753642674128897028e+01,-2.871751043115486013e+01,-1.429658376612024995e+01,-2.117463946754017723e+00,-1.377737913819133730e+01,3.845069508364368716e+01,-1.337056278105475293e+01
7.786748515087044131e-01,1.761156119097524808e+01,-2.878822522042013787e+01,-1.427534065227086124e+01,-2.168739508440822306e+00,-1.381013139436189974e+01,3.851322272168636118e+01,-1.344644062915756422e+01
7.791922434366170824e-01,1.768675356164479240e+01,-2.885896053530686345e+01,-1.425394555008936415e+01,-2.220242953965077870e+00,-1.384255836972284470e+01,3.857535872776624331e+01,-1.352194753945030925e+01
7.797096353645298628e-01,1.776200225090289209e+01,-2.892970336910865825e+01,-1.423240842114141103e+01,-2.271973957734452654e+00,-1.387465990810851402e+01,3.863710527242200499e+01,-1.359707542233218192e+01
7.802270272924426431e-01,1.783730552516831125e+01,-2.900044065655808723e+01,-1.421073927121993563e+01,-2.323932046266870444e+00,-1.390643590550972597e+01,3.869846444822439224e+01,-1.367181630862675235e+01
7.807444192203554234e-01,1.791266151930451045e+01,-2.907115927875994643e+01,-1.418894814645095970e+01,-2.376116597722297996e+00,-1.393788630874320944e+01,3.875943826725871588e+01,-1.374616235226242544e+01
7.812618111482680927e-01,1.798806823627572626e+01,-2.914184606805415356e+01,-1.416704512944606975e+01,-2.428526841475279419e+00,-1.396901111414552510e+01,3.882002865866729735e+01,-1.382010583289755346e+01
7.817792030761809841e-01,1.806352354682764982e+01,-2.921248781280836937e+01,-1.414504033550153927e+01,-2.481161857728301889e+00,-1.399981036629144704e+01,3.888023746625226096e+01,-1.389363915849037312e+01
7.822965950040936534e-01,1.813902518919269724e+01,-2.928307126214020428e+01,-1.412294390884413531e+01,-2.534020577165779109e+00,-1.403028415673675866e+01,3.894006644613848067e+01,-1.396675486781340148e+01
7.828139869320064337e-01,1.821457076882032666e+01,-2.935358313056940815e+01,-1.410076601892354731e+01,-2.587101780649108562e+00,-1.406043262278566175e+01,3.899951726449697276e+01,-1.403944563291301328e+01
7.833313788599191030e-01,1.829015775813162392e+01,-2.942401010259942495e+01,-1.407851685675149511e+01,-2.640404098952190193e+00,-1.409025594628248079e+01,3.905859149532813746e+01,-1.411170426151327817e+01
7.838487707878319943e-01,1.836578349629899876e+01,-2.949433883722899452e+01,-1.405620663128746806e+01,-2.693926012538014447e+00,-1.411975435242804622e+01,3.911729061830568810e+01,-1.418352369936493318e+01
7.843661627157446636e-01,1.844144518905020291e+01,-2.956455597239302335e+01,-1.403384556587116982e+01,-2.747665851375754809e+00,-1.414892810862031780e+01,3.917561601668037952e+01,-1.425489703253868612e+01
7.848835546436574440e-01,1.851713990849745883e+01,-2.963464812933376180e+01,-1.401144389470153406e+01,-2.801621794798967890e+00,-1.417777752331972962e+01,3.923356897524435283e+01,-1.432581748966373425e+01
7.854009465715702243e-01,1.859286459299094929e+01,-2.970460191690104779e+01,-1.398901185936248126e+01,-2.855791871404264270e+00,-1.420630294493881252e+01,3.929115067835547137e+01,-1.439627844411052138e+01
7.859183384994830046e-01,1.866861604699718669e+01,-2.977440393578273614e+01,-1.396655970539528724e+01,-2.910173958990954990e+00,-1.423450476075639415e+01,3.934836220802194617e+01,-1.446627341611857176e+01
7.864357304273956739e-01,1.874439094100200620e+01,-2.984404078266454263e+01,-1.394409767891760410e+01,-2.964765784541424143e+00,-1.426238339585623827e+01,3.940520454204722967e+01,-1.453579607486889103e+01
7.869531223553085653e-01,1.882018581143844216e+01,-2.991349905431984268e+01,-1.392163602328914784e+01,-3.019564924242330584e+00,-1.428993931209020474e+01,3.946167855223514920e+01,-1.460484024050123786e+01
7.874705142832212346e-01,1.889599706063893692e+01,-2.998276535162884571e+01,-1.389918497582406332e+01,-3.074568803546429585e+00,-1.431717300706576346e+01,3.951778500265520222e+01,-1.467339988607586498e+01
7.879879062111340149e-01,1.897182095681276337e+01,-3.005182628352784491e+01,-1.387675476454987766e+01,-3.129774697275475415e+00,-1.434408501315817652e+01,3.957352454796819075e+01,-1.474146913948036541e+01
7.885052981390467952e-01,1.904765363404769118e+01,-3.012066847088788535e+01,-1.385435560501319685e+01,-3.185179729763600864e+00,-1.437067589654697208e+01,3.962889773181201747e+01,-1.480904228528091338e+01
7.890226900669595755e-01,1.912349109233659661e+01,-3.018927855032329077e+01,-1.383199769713198712e+01,-3.240780875041656017e+00,-1.439694625627698876e+01,3.968390498524769328e+01,-1.487611376651842221e+01
7.895400819948722448e-01,1.919932919762873169e+01,-3.025764317792982894e+01,-1.380969122209454980e+01,-3.296574957062304190e+00,-1.442289672334387163e+01,3.973854662526565562e+01,-1.494267818644937762e+01
7.900574739227851362e-01,1.927516368190578433e+01,-3.032574903295264335e+01,-1.378744633930512542e+01,-3.352558649965900361e+00,-1.444852795980406590e+01,3.979282285335234803e+01,-1.500873031023146886e+01
7.905748658506978055e-01,1.935099014328230282e+01,-3.039358282138375600e+01,-1.376527318337620009e+01,-3.408728478387044181e+00,-1.447384065790921248e+01,3.984673375411679075e+01,-1.507426506655375498e+01
7.910922577786105858e-01,1.942680404613141221e+01,-3.046113127948950705e+01,-1.374318186116738971e+01,-3.465080817802161040e+00,-1.449883553926514423e+01,3.990027929397781037e+01,-1.513927754921189184e+01
7.916096497065233661e-01,1.950260072123463573e+01,-3.052838117726743405e+01,-1.372118244887106187e+01,-3.521611894917602292e+00,-1.452351335401522370e+01,3.995345931991101196e+01,-1.520376301862774682e+01
7.921270416344361465e-01,1.957837536595681627e+01,-3.059531932183309522e+01,-1.369928498914455695e+01,-3.578317788098701158e+00,-1.454787488004823892e+01,4.000627355825644571e+01,-1.526771690331399967e+01
7.926444335623488158e-01,1.965412304444556923e+01,-3.066193256073641038e+01,-1.367749948828909012e+01,-3.635194427839545384e+00,-1.457192092223074731e+01,4.005872161358615813e+01,-1.533113480128333883e+01
7.931618254902617071e-01,1.972983868785550143e+01,-3.072820778520781815e+01,-1.365583591347530401e+01,-3.692237597273544836e+00,-1.459565231166390831e+01,4.011080296763218911e+01,-1.539401248140243084e+01
7.936792174181743764e-01,1.980551709459705734e+01,-3.079413193333408216e+01,-1.363430419001547200e+01,-3.749442932724755373e+00,-1.461906990496475345e+01,4.016251697827467382e+01,-1.545634588469060944e+01
7.941966093460871567e-01,1.988115293061026989e+01,-3.085969199316389577e+01,-1.361291419868235586e+01,-3.806805924300106003e+00,-1.464217458357200918e+01,4.021386287859029096e+01,-1.551813112556338403e+01
7.947140012739998260e-01,1.995674072966292911e+01,-3.092487500574305415e+01,-1.359167577307472463e+01,-3.864321916522214906e+00,-1.466496725307628779e+01,4.026483977596084429e+01,-1.557936449302049375e+01
7.952313932019127174e-01,2.003227489367369074e+01,-3.098966806807939278e+01,-1.357059869702953137e+01,-3.921986109003164689e+00,-1.468744884257482752e+01,4.031544665124216209e+01,-1.564004245177889452e+01
7.957487851298253867e-01,2.010774969305971993e+01,-3.105405833603748178e+01,-1.354969270208075649e+01,-3.979793557158922468e+00,-1.470962030405070742e+01,4.036568235799315829e+01,-1.570016164335030240e+01
7.962661770577381670e-01,2.018315926710931052e+01,-3.111803302716304742e+01,-1.352896746496483260e+01,-4.037739172964762702e+00,-1.473148261177652785e+01,4.041554562176519028e+01,-1.575971888706371793e+01
7.967835689856509473e-01,2.025849762437868762e+01,-3.118157942343681910e+01,-1.350843260517286559e+01,-4.095817725751069283e+00,-1.475303676174247869e+01,4.046503503945159963e+01,-1.581871118103227403e+01
7.973009609135637277e-01,2.033375864311421566e+01,-3.124468487395852989e+01,-1.348809768254936969e+01,-4.154023843040437924e+00,-1.477428377110906155e+01,4.051414907869750692e+01,-1.587713570306527266e+01
7.978183528414763970e-01,2.040893607169874358e+01,-3.130733679756030341e+01,-1.346797219493772779e+01,-4.212352011425173792e+00,-1.479522467768414273e+01,4.056288607736991025e+01,-1.593498981152469973e+01
7.983357447693892883e-01,2.048402352912291136e+01,-3.136952268534983190e+01,-1.344806557587228646e+01,-4.270796577485726608e+00,-1.481586053942452352e+01,4.061124424308792413e+01,-1.599227104612647743e+01
7.988531366973019576e-01,2.055901450548094189e+01,-3.143123010318314314e+01,-1.342838719231719047e+01,-4.329351748749767914e+00,-1.483619243396193355e+01,4.065922165281310185e+01,-1.604897712868637782e+01
7.993705286252147379e-01,2.063390236249169618e+01,-3.149244669406748898e+01,-1.340894634245166905e+01,-4.388011594692461159e+00,-1.485622145815368711e+01,4.070681625250053770e+01,-1.610510596381109494e+01
7.998879205531275183e-01,2.070868033404358499e+01,-3.155316018049329330e+01,-1.338975225350221621e+01,-4.446770047776871237e+00,-1.487594872765753529e+01,4.075402585680950551e+01,-1.616065563953338469e+01
8.004053124810402986e-01,2.078334152676496771e+01,-3.161335836669643484e+01,-1.337081407962126711e+01,-4.505620904535773796e+00,-1.489537537653122357e+01,4.080084814887483446e+01,-1.621562442789250014e+01
8.009227044089529679e-01,2.085787892061869542e+01,-3.167302914084971377e+01,-1.335214089981260877e+01,-4.564557826693789622e+00,-1.491450255685639092e+01,4.084728068013824043e+01,-1.627001078545902857e+01
8.014400963368658593e-01,2.093228536952195284e+01,-3.173216047718457489e+01,-1.333374171590333823e+01,-4.623574342330774023e+00,-1.493333143838706434e+01,4.089332087024022400e+01,-1.632381335380478760e+01
8.019574882647785286e-01,2.100655360198998167e+01,-3.179074043804190453e+01,-1.331562545056267766e+01,-4.682663847085371422e+00,-1.495186320822244852e+01,4.093896600697171095e+01,-1.637703095991691526e+01
8.024748801926913089e-01,2.108067622180523060e+01,-3.184875717585297039e+01,-1.329780094536723922e+01,-4.741819605399900439e+00,-1.497009907050434663e+01,4.098421324628625939e+01,-1.642966261655722349e+01
8.029922721206040892e-01,2.115464570871093031e+01,-3.190619893504996796e+01,-1.328027695891305093e+01,-4.801034751805761225e+00,-1.498804024613900943e+01,4.102905961237252797e+01,-1.648170752256602256e+01
8.035096640485168695e-01,2.122845441912937758e+01,-3.196305405390631549e+01,-1.326306216497419577e+01,-4.860302292249729206e+00,-1.500568797254348752e+01,4.107350199778687028e+01,-1.653316506311083600e+01
8.040270559764295388e-01,2.130209458690508484e+01,-3.201931096630655560e+01,-1.324616515070813705e+01,-4.919615105461036642e+00,-1.502304350341637651e+01,4.111753716364619748e+01,-1.658403480987966105e+01
8.045444479043424302e-01,2.137555832407225864e+01,-3.207495820344595217e+01,-1.322959441490770160e+01,-4.978965944359048379e+00,-1.504010810853309188e+01,4.116116173988095284e+01,-1.663431652121903070e+01
8.050618398322550995e-01,2.144883762164715790e+01,-3.212998439545974350e+01,-1.321335836629971894e+01,-5.038347437501821346e+00,-1.505688307356560607e+01,4.120437222554842549e+01,-1.668401014221675283e+01
8.055792317601678798e-01,2.152192435044551644e+01,-3.218437827298234311e+01,-1.319746532189028088e+01,-5.097752090575691675e+00,-1.507336969992666553e+01,4.124716498920641783e+01,-1.673311580472957161e+01
8.060966236880806601e-01,2.159481026192436914e+01,-3.223812866863632109e+01,-1.318192350535657376e+01,-5.157172287925462228e+00,-1.508956930463861745e+01,4.128953626934710286e+01,-1.678163382735561981e+01
8.066140156159934405e-01,2.166748698904826753e+01,-3.229122451845036323e+01,-1.316674104548569169e+01,-5.216600294125107951e+00,-1.510548322022634160e+01,4.133148217489076615e+01,-1.682956471535100462e+01
8.071314075439061098e-01,2.173994604725259805e+01,-3.234365486690388991e+01,-1.315192597195954427e+01,-5.276028255397136491e+00,-1.512111279324525093e+01,4.137299868390391566e+01,-1.687690916205527714e+01
8.076487994718188901e-01,2.181217892745855735e+01,-3.239541014710770384e+01,-1.313748527391301302e+01,-5.335448219305975570e+00,-1.513645888661369376e+01,4.141408106664984246e+01,-1.692366851750635348e+01
8.081661913997316704e-01,2.188417723849300600e+01,-3.244648071348257190e+01,-1.312342595711576720e+01,-5.394852426461032024e+00,-1.515152238901942106e+01,4.145472476191916655e+01,-1.696984398383978387e+01
8.086835833276444507e-01,2.195593250298327703e+01,-3.249685607118730957e+01,-1.310975562285491947e+01,-5.454233111992597749e+00,-1.516630455181244841e+01,4.149492559726956387e+01,-1.701543649214704601e+01
8.092009752555571200e-01,2.202743612726754563e+01,-3.254652589652497596e+01,-1.309648172629711027e+01,-5.513582390027190527e+00,-1.518080661839609746e+01,4.153467923956792873e+01,-1.706044718801408777e+01
8.097183671834700114e-01,2.209867940572059197e+01,-3.259548003722253640e+01,-1.308361157542533526e+01,-5.572892259784486768e+00,-1.519502982375498590e+01,4.157398119909439771e+01,-1.710487742727417526e+01
8.102357591113826807e-01,2.216965352504375986e+01,-3.264370851270582108e+01,-1.307115232998760135e+01,-5.632154611612573802e+00,-1.520897539399021703e+01,4.161282683361404366e+01,-1.714872877179399779e+01
8.107531510392954610e-01,2.224034956851982869e+01,-3.269120151437051902e+01,-1.305911100045728723e+01,-5.691361232962065309e+00,-1.522264454586189331e+01,4.165121135241686545e+01,-1.719200298529350945e+01
8.112705429672082413e-01,2.231075852023192141e+01,-3.273794940584844682e+01,-1.304749444700535754e+01,-5.750503814298415506e+00,-1.523603848633884716e+01,4.168912982032524894e+01,-1.723470202919887129e+01
8.117879348951210217e-01,2.238087126924723691e+01,-3.278394272326960390e+01,-1.303630937848427784e+01,-5.809573954952970354e+00,-1.524915841215565315e+01,4.172657716166951047e+01,-1.727682805852912651e+01
8.123053268230336910e-01,2.245067861376500673e+01,-3.282917217551982247e+01,-1.302556235142373353e+01,-5.868563168912476868e+00,-1.526200550937688050e+01,4.176354816423140903e+01,-1.731838341781611490e+01
8.128227187509465823e-01,2.252017126522921942e+01,-3.287362864449405464e+01,-1.301525976903812598e+01,-5.927462890547165131e+00,-1.527458095296865181e+01,4.180003748315542822e+01,-1.735937063705793548e+01
8.133401106788592516e-01,2.258933985240545539e+01,-3.291730318534513344e+01,-1.300540788024581218e+01,-5.986264480277221800e+00,-1.528688590637738542e+01,4.183603964482789195e+01,-1.739979242770580115e+01
8.138575026067720319e-01,2.265817492542262457e+01,-3.296018702672844825e+01,-1.299601277870016069e+01,-6.044959230178049481e+00,-1.529892152111588999e+01,4.187154905072419808e+01,-1.743965167868435628e+01
8.143748945346848123e-01,2.272666695977881446e+01,-3.300227157104188080e+01,-1.298708040183233514e+01,-6.103538369523785256e+00,-1.531068893635663564e+01,4.190655998122377213e+01,-1.747895145244543258e+01
8.148922864625975926e-01,2.279480636031188823e+01,-3.304354839466169125e+01,-1.297861652990587267e+01,-6.161993070269519812e+00,-1.532218927853234192e+01,4.194106659939289727e+01,-1.751769498105521095e+01
8.154096783905102619e-01,2.286258346513438156e+01,-3.308400924817372868e+01,-1.297062678508305389e+01,-6.220314452471971123e+00,-1.533342366094379727e+01,4.197506295473555582e+01,-1.755588566231486425e+01
8.159270703184231532e-01,2.292998854953307486e+01,-3.312364605660052064e+01,-1.296311663050296481e+01,-6.278493589648791229e+00,-1.534439318337497227e+01,4.200854298691208299e+01,-1.759352705591465948e+01
8.164444622463358225e-01,2.299701182983273284e+01,-3.316245091962377955e+01,-1.295609136937146211e+01,-6.336521514076166817e+00,-1.535509893171532170e+01,4.204150052942573978e+01,-1.763062287962136665e+01
8.169618541742486029e-01,2.306364346722478942e+01,-3.320041611180268148e+01,-1.294955614406277711e+01,-6.394389222025293584e+00,-1.536554197758944795e+01,4.207392931327713370e+01,-1.766717700549934733e+01
8.174792461021613832e-01,2.312987357156006496e+01,-3.323753408278765420e+01,-1.294351593523296806e+01,-6.452087678937060033e+00,-1.537572337799393907e+01,4.210582297058663670e+01,-1.770319345616483986e+01
8.179966380300741635e-01,2.319569220510619445e+01,-3.327379745752978124e+01,-1.293797556094514611e+01,-6.509607824535446952e+00,-1.538564417494151648e+01,4.213717503818452315e+01,-1.773867640107377497e+01
8.185140299579868328e-01,2.326108938626956046e+01,-3.330919903648594982e+01,-1.293293967580643766e+01,-6.566940577879390339e+00,-1.539530539511240725e+01,4.216797896116925415e+01,-1.777363015284313974e+01
8.190314218858997242e-01,2.332605509328161020e+01,-3.334373179581952940e+01,-1.292841277011672219e+01,-6.624076842353247230e+00,-1.540470804951303130e+01,4.219822809643336825e+01,-1.780805916360562335e+01
8.195488138138123935e-01,2.339057926784964536e+01,-3.337738888759655254e+01,-1.292439916902918284e+01,-6.681007510595602383e+00,-1.541385313314186156e+01,4.222791571615743322e+01,-1.784196802139770455e+01
8.200662057417251738e-01,2.345465181877226968e+01,-3.341016363997780303e+01,-1.292090303172258992e+01,-6.737723469366903473e+00,-1.542274162466266141e+01,4.225703501127194528e+01,-1.787536144658140103e+01
8.205835976696378431e-01,2.351826262551906055e+01,-3.344204955740624285e+01,-1.291792835058534905e+01,-6.794215604355305693e+00,-1.543137448608485940e+01,4.228557909488689859e+01,-1.790824428829911596e+01
8.211009895975507344e-01,2.358140154177496939e+01,-3.347304032079022562e+01,-1.291547895041137473e+01,-6.850474804921344862e+00,-1.543975266245128886e+01,4.231354100568950827e+01,-1.794062152096223883e+01
8.216183815254634037e-01,2.364405839894897099e+01,-3.350312978768224070e+01,-1.291355848760767522e+01,-6.906491968780822610e+00,-1.544787708153310568e+01,4.234091371130960368e+01,-1.797249824077294988e+01
8.221357734533761841e-01,2.370622300964745577e+01,-3.353231199245331595e+01,-1.291217044941374148e+01,-6.962258006626579565e+00,-1.545574865353203542e+01,4.236769011165308285e+01,-1.800387966227966885e+01
8.226531653812889644e-01,2.376788517111187815e+01,-3.356058114646307899e+01,-1.291131815313272568e+01,-7.017763846688475304e+00,-1.546336827078983234e+01,4.239386304220315083e+01,-1.803477111496575702e+01
8.231705573092017447e-01,2.382903466862095598e+01,-3.358793163822529237e+01,-1.291100474537431353e+01,-7.073000439232091097e+00,-1.547073680750500557e+01,4.241942527728949131e+01,-1.806517803987177828e+01
8.236879492371144140e-01,2.388966127885746005e+01,-3.361435803356923913e+01,-1.291123320130948038e+01,-7.127958760995902310e+00,-1.547785511945684256e+01,4.244436953332533591e+01,-1.809510598625114497e+01
8.242053411650273054e-01,2.394975477323936985e+01,-3.363985507579645429e+01,-1.291200632393693404e+01,-7.182629819567014628e+00,-1.548472404373665157e+01,4.246868847201240982e+01,-1.812456060825929782e+01
8.247227330929399747e-01,2.400930492121544191e+01,-3.366441768583329974e+01,-1.291332674336135788e+01,-7.237004657695303322e+00,-1.549134439848625533e+01,4.249237470351380352e+01,-1.815354766167612155e+01
8.252401250208527550e-01,2.406830149352554216e+01,-3.368804096237910528e+01,-1.291519691608344544e+01,-7.291074357546319717e+00,-1.549771698264383168e+01,4.251542078959467119e+01,-1.818207300066203658e+01
8.257575169487655353e-01,2.412673426542514576e+01,-3.371072018204979059e+01,-1.291761912430165182e+01,-7.344830044892488807e+00,-1.550384257569688273e+01,4.253781924673089065e+01,-1.821014257454739393e+01
8.262749088766783157e-01,2.418459301987447674e+01,-3.373245079951726666e+01,-1.292059547522577923e+01,-7.398262893242941729e+00,-1.550972193744257055e+01,4.255956254918555715e+01,-1.823776242465531894e+01
8.267923008045909850e-01,2.424186755069213461e+01,-3.375322844764447439e+01,-1.292412790040232018e+01,-7.451364127911916491e+00,-1.551535580775527912e+01,4.258064313205346707e+01,-1.826493868115803920e+01
8.273096927325038763e-01,2.429854766567323665e+01,-3.377304893761579763e+01,-1.292821815505151939e+01,-7.504125030025670107e+00,-1.552074490636142379e+01,4.260105339427334314e+01,-1.829167755996664724e+01
8.278270846604165456e-01,2.435462318967177353e+01,-3.379190825906344031e+01,-1.293286781741628921e+01,-7.556536940467730723e+00,-1.552588993262151362e+01,4.262078570160806379e+01,-1.831798535965419106e+01
8.283444765883293259e-01,2.441008396764795663e+01,-3.380980258018915663e+01,-1.293807828812283489e+01,-7.608591263763109680e+00,-1.553079156531953942e+01,4.263983238959283284e+01,-1.834386845841245872e+01
8.288618685162421063e-01,2.446491986767947679e+01,-3.382672824788166110e+01,-1.294385078955307300e+01,-7.660279471900501846e+00,-1.553545046245952932e+01,4.265818576645101956e+01,-1.836933331104187062e+01
8.293792604441548866e-01,2.451912078393773342e+01,-3.384268178782983227e+01,-1.295018636522883071e+01,-7.711593108093532933e+00,-1.553986726106944261e+01,4.267583811597818766e+01,-1.839438644597512962e+01
8.298966523720675559e-01,2.457267663962813131e+01,-3.385765990463117703e+01,-1.295708587920781696e+01,-7.762523790480074126e+00,-1.554404257701225234e+01,4.269278170039375198e+01,-1.841903446233405006e+01
8.304140442999804472e-01,2.462557738989529454e+01,-3.387165948189633724e+01,-1.296455001549134067e+01,-7.813063215760532643e+00,-1.554797700480437328e+01,4.270900876316074601e+01,-1.844328402702002379e+01
8.309314362278931165e-01,2.467781302469228422e+01,-3.388467758234887839e+01,-1.297257927744382222e+01,-7.863203162774238031e+00,-1.555167111744128761e+01,4.272451153177323135e+01,-1.846714187183778577e+01
8.314488281558058969e-01,2.472937357161475802e+01,-3.389671144792085045e+01,-1.298117398722406790e+01,-7.912935496014752879e+00,-1.555512546623042702e+01,4.273928222051198134e+01,-1.849061479065273517e+01
8.319662200837185662e-01,2.478024909869925096e+01,-3.390775849984395762e+01,-1.299033428522834122e+01,-7.962252169083353870e+00,-1.555834058063137348e+01,4.275331303316754372e+01,-1.851370963658157365e+01
8.324836120116314575e-01,2.483042971718617409e+01,-3.391781633873632984e+01,-1.300006012954517942e+01,-8.011145228081392844e+00,-1.556131696810325771e+01,4.276659616573169842e+01,-1.853643331921649917e+01
8.330010039395441268e-01,2.487990558424717946e+01,-3.392688274468489595e+01,-1.301035129542195179e+01,-8.059606814940886821e+00,-1.556405511395945496e+01,4.277912380905649314e+01,-1.855879280188277036e+01
8.335183958674569071e-01,2.492866690567699450e+01,-3.393495567732337292e+01,-1.302120737474330525e+01,-8.107629170693769538e+00,-1.556655548122951060e+01,4.279088815148123359e+01,-1.858079509892971259e+01
8.340357877953696875e-01,2.497670393854993875e+01,-3.394203327590598462e+01,-1.303262777552120966e+01,-8.155204638679794726e+00,-1.556881851052839139e+01,4.280188138142747789e+01,-1.860244727305524037e+01
8.345531797232824678e-01,2.502400699384052629e+01,-3.394811385937661186e+01,-1.304461172139693659e+01,-8.202325667692647926e+00,-1.557084461993290248e+01,4.281209568996175818e+01,-1.862375643266366509e+01
8.350705716511951371e-01,2.507056643900897797e+01,-3.395319592643369333e+01,-1.305715825115471951e+01,-8.248984815064915210e+00,-1.557263420486543737e+01,4.282152327332638464e+01,-1.864472972925712213e+01
8.355879635791080284e-01,2.511637270055107862e+01,-3.395727815559069285e+01,-1.307026621824723200e+01,-8.295174749691497595e+00,-1.557418763798496997e+01,4.283015633543788425e+01,-1.866537435486031171e+01
8.361053555070206977e-01,2.516141626651222296e+01,-3.396035940523231034e+01,-1.308393429033273314e+01,-8.340888254991332573e+00,-1.557550526908529775e+01,4.283798709035368546e+01,-1.868569753947874545e+01
8.366227474349334781e-01,2.520568768896639611e+01,-3.396243871366598910e+01,-1.309816094882419613e+01,-8.386118231807907719e+00,-1.557658742500051829e+01,4.284500776470625993e+01,-1.870570654859034576e+01
8.371401393628462584e-01,2.524917758645941745e+01,-3.396351529916946532e+01,-1.311294448844997795e+01,-8.430857701248307023e+00,-1.557743440951787051e+01,4.285121060010558836e+01,-1.872540868067065389e+01
8.376575312907590387e-01,2.529187664641662181e+01,-3.396358856003360671e+01,-1.312828301682640664e+01,-8.475099807460562573e+00,-1.557804650329768670e+01,4.285658785550921834e+01,-1.874481126475127724e+01
8.381749232186717080e-01,2.533377562751506673e+01,-3.396265807460107311e+01,-1.314417445404207285e+01,-8.518837820349707712e+00,-1.557842396380072358e+01,4.286113180956032664e+01,-1.876392165801192391e+01
8.386923151465845994e-01,2.537486536202029797e+01,-3.396072360130041545e+01,-1.316061653225393258e+01,-8.562065138232330952e+00,-1.557856702522271419e+01,4.286483476289375716e+01,-1.878274724340575830e+01
8.392097070744972687e-01,2.541513675808767303e+01,-3.395778507867603935e+01,-1.317760679529518342e+01,-8.604775290429795831e+00,-1.557847589843616376e+01,4.286768904040972217e+01,-1.880129542731842562e+01
8.397270990024100490e-01,2.545458080202752527e+01,-3.395384262541337961e+01,-1.319514259829486313e+01,-8.646961939799389540e+00,-1.557815077093940026e+01,4.286968699351555045e+01,-1.881957363726005283e+01
8.402444909303228293e-01,2.549318856053606552e+01,-3.394889654036028759e+01,-1.321322110730924848e+01,-8.688618885205109166e+00,-1.557759180681297551e+01,4.287082100233548232e+01,-1.883758931959134841e+01
8.407618828582356096e-01,2.553095118288950616e+01,-3.394294730254349446e+01,-1.323183929896509348e+01,-8.729740063925897076e+00,-1.557679914668318411e+01,4.287108347788797147e+01,-1.885534993728256836e+01
8.412792747861482789e-01,2.556786022366394207e+01,-3.393599552149136400e+01,-1.325099393136737724e+01,-8.770320053123340287e+00,-1.557577288106098656e+01,4.287046719631695879e+01,-1.887286262083340915e+01
8.417966667140611703e-01,2.560390774682335291e+01,-3.392804167777379121e+01,-1.327068174192441852e+01,-8.810354180531389190e+00,-1.557451310950865953e+01,4.286896550933560235e+01,-1.889013393826679632e+01
8.423140586419738396e-01,2.563908530784168960e+01,-3.391908631859589462e+01,-1.329089950720642754e+01,-8.849836945693537515e+00,-1.557302001444276840e+01,4.286657127338953188e+01,-1.890717101469463302e+01
8.428314505698866199e-01,2.567338456096694088e+01,-3.390913016918596412e+01,-1.331164381408440711e+01,-8.888763006534505351e+00,-1.557129375361525980e+01,4.286327739194647535e+01,-1.892398097424802117e+01
8.433488424977994002e-01,2.570679728444545731e+01,-3.389817412794376139e+01,-1.333291105839295021e+01,-8.927127217336314757e+00,-1.556933445855434783e+01,4.285907684209977475e+01,-1.894057091228800971e+01
8.438662344257121806e-01,2.573931538331293467e+01,-3.388621926169226839e+01,-1.335469744848268547e+01,-8.964924631074110195e+00,-1.556714223580152456e+01,4.285396267934824266e+01,-1.895694789026324756e+01
8.443836263536248499e-01,2.577093089214406518e+01,-3.387326680100230192e+01,-1.337699900873148984e+01,-9.002150501683882311e+00,-1.556471716812634831e+01,4.284792804229732610e+01,-1.897311893064285115e+01
8.449010182815376302e-01,2.580163597776086704e+01,-3.385931813558919856e+01,-1.339981158301443998e+01,-9.038800286262093309e+00,-1.556205931571883916e+01,4.284096615728158497e+01,-1.898909101192445803e+01
8.454184102094504105e-01,2.583142294189954313e+01,-3.384437480978225921e+01,-1.342313083813246521e+01,-9.074869647197182587e+00,-1.555916871735962559e+01,4.283307034290800175e+01,-1.900487106371739898e+01
8.459358021373631908e-01,2.586028422383619940e+01,-3.382843851806651969e+01,-1.344695226719982628e+01,-9.110354454232997057e+00,-1.555604539156777477e+01,4.282423401452081890e+01,-1.902046596190106698e+01
8.464531940652758601e-01,2.588821240297099990e+01,-3.381151110069694710e+01,-1.347127119299028664e+01,-9.145250786464147907e+00,-1.555268933772632245e+01,4.281445068858739234e+01,-1.903588252385842594e+01
8.469705859931887515e-01,2.591520020137124192e+01,-3.379359453938511848e+01,-1.349608277124205280e+01,-9.179554934263268962e+00,-1.554910053718550600e+01,4.280371398700521723e+01,-1.905112750378475894e+01
8.474879779211014208e-01,2.594124048627276835e+01,-3.377469095305846736e+01,-1.352138199392144102e+01,-9.213263401140103781e+00,-1.554527895434365448e+01,4.279201764133023289e+01,-1.906620758807146032e+01
8.480053698490142011e-01,2.596632627254036407e+01,-3.375480259369182079e+01,-1.354716369244533070e+01,-9.246372905532652453e+00,-1.554122453770586887e+01,4.277935549692615069e+01,-1.908112939076514181e+01
8.485227617769269814e-01,2.599045072508657483e+01,-3.373393184221144736e+01,-1.357342254086232458e+01,-9.278880382530065418e+00,-1.553693722092027230e+01,4.276572151703514635e+01,-1.909589944910175419e+01
8.490401537048397618e-01,2.601360716124928629e+01,-3.371208120447168000e+01,-1.360015305899269222e+01,-9.310782985527561451e+00,-1.553241692379207350e+01,4.275110978676957529e+01,-1.911052421911602650e+01
8.495575456327524311e-01,2.603578905312795655e+01,-3.368925330730377254e+01,-1.362734961552701840e+01,-9.342078087813158405e+00,-1.552766355327526782e+01,4.273551451702498838e+01,-1.912501007132591013e+01
8.500749375606653224e-01,2.605699002987847379e+01,-3.366545089463745910e+01,-1.365500643108365786e+01,-9.372763284086431668e+00,-1.552267700444203236e+01,4.271893004831422047e+01,-1.913936328649236529e+01
8.505923294885779917e-01,2.607720387996670297e+01,-3.364067682369481105e+01,-1.368311758122487376e+01,-9.402836391909007219e+00,-1.551745716142985465e+01,4.270135085452277224e+01,-1.915359005145416305e+01
8.511097214164907721e-01,2.609642455338068245e+01,-3.361493406125649841e+01,-1.371167699943178242e+01,-9.432295453087151671e+00,-1.551200389836631643e+01,4.268277154658527905e+01,-1.916769645503796582e+01
8.516271133444035524e-01,2.611464616380148840e+01,-3.358822568000077524e+01,-1.374067848003798353e+01,-9.461138734986127119e+00,-1.550631708027162503e+01,4.266318687608318072e+01,-1.918168848404344828e+01
8.521445052723163327e-01,2.613186299073271002e+01,-3.356055485491461354e+01,-1.377011568112201090e+01,-9.489364731776497308e+00,-1.550039656393877863e+01,4.264259173876364173e+01,-1.919557201930376067e+01
8.526618972002290020e-01,2.614806948158864941e+01,-3.353192485977746884e+01,-1.379998212735845975e+01,-9.516972165612370915e+00,-1.549424219879149334e+01,4.262098117797954444e+01,-1.920935283182098985e+01
8.531792891281418934e-01,2.616326025374115005e+01,-3.350233906371750692e+01,-1.383027121282794347e+01,-9.543959987741535755e+00,-1.548785382771978547e+01,4.259835038805073992e+01,-1.922303657897691309e+01
8.536966810560545627e-01,2.617743009652504327e+01,-3.347180092784019223e+01,-1.386097620378567541e+01,-9.570327379547419966e+00,-1.548123128789326763e+01,4.257469471754645696e+01,-1.923662880081879933e+01
8.542140729839673430e-01,2.619057397320238678e+01,-3.344031400192935877e+01,-1.389209024138894399e+01,-9.596073753523125305e+00,-1.547437441155212667e+01,4.255000967248888344e+01,-1.925013491642049601e+01
8.547314649118801233e-01,2.620268702288513296e+01,-3.340788192122089129e+01,-1.392360634438322897e+01,-9.621198754177189727e+00,-1.546728302677582079e+01,4.252429091947791306e+01,-1.926356022031861670e+01
8.552488568397929036e-01,2.621376456241670994e+01,-3.337450840324861900e+01,-1.395551741174709726e+01,-9.645702258871384771e+00,-1.545995695822947980e+01,4.249753428873714967e+01,-1.927690987902388287e+01
8.557662487677055729e-01,2.622380208821205017e+01,-3.334019724476284807e+01,-1.398781622529585000e+01,-9.669584378590354135e+00,-1.545239602788795352e+01,4.246973577708099867e+01,-1.929018892760770854e+01
8.562836406956184643e-01,2.623279527805647504e+01,-3.330495231872123441e+01,-1.402049545224398308e+01,-9.692845458643198242e+00,-1.544460005573761485e+01,4.244089155080293096e+01,-1.930340226636385736e+01
8.568010326235311336e-01,2.624073999286300563e+01,-3.326877757135223135e+01,-1.405354764772619447e+01,-9.715486079296885791e+00,-1.543656886045583931e+01,4.241099794848515359e+01,-1.931655465754531775e+01
8.573184245514439139e-01,2.624763227838855073e+01,-3.323167701929090612e+01,-1.408696525727741289e+01,-9.737507056341714318e+00,-1.542830226006816652e+01,4.238005148372899811e+01,-1.932965072217637470e+01
8.578358164793565832e-01,2.625346836690862773e+01,-3.319365474678726713e+01,-1.412074061927135027e+01,-9.758909441588524913e+00,-1.541980007258317364e+01,4.234804884780704981e+01,-1.934269493693975051e+01
8.583532084072694746e-01,2.625824467885075109e+01,-3.315471490298691037e+01,-1.415486596731794755e+01,-9.779694523297930431e+00,-1.541106211660504322e+01,4.231498691223593767e+01,-1.935569163113904168e+01
8.588706003351821439e-01,2.626195782438656678e+01,-3.311486169928442536e+01,-1.418933343261942603e+01,-9.799863826541383105e+00,-1.540208821192385891e+01,4.228086273127082251e+01,-1.936864498373618915e+01
8.593879922630949242e-01,2.626460460498250526e+01,-3.307409940674890692e+01,-1.422413504628525516e+01,-9.819419113494202378e+00,-1.539287818008351927e+01,4.224567354432048205e+01,-1.938155902046424472e+01
8.599053841910077045e-01,2.626618201490920157e+01,-3.303243235362216268e+01,-1.425926274160574536e+01,-9.838362383660472332e+00,-1.538343184492744520e+01,4.220941677828414385e+01,-1.939443761101518149e+01
8.604227761189204848e-01,2.626668724270956545e+01,-3.298986492288923955e+01,-1.429470835628440994e+01,-9.856695874029860249e+00,-1.537374903312191421e+01,4.217209004980909981e+01,-1.940728446630297910e+01
8.609401680468331541e-01,2.626611767262545527e+01,-3.294640154992157477e+01,-1.433046363462909767e+01,-9.874422059166327870e+00,-1.536382957465712629e+01,4.213369116746967791e+01,-1.942010313580180636e+01
8.614575599747460455e-01,2.626447088598301605e+01,-3.290204672019235232e+01,-1.436652022970193343e+01,-9.891543651228777989e+00,-1.535367330332594626e+01,4.209421813386733646e+01,-1.943289700495939343e+01
8.619749519026587148e-01,2.626174466253675277e+01,-3.285680496706464737e+01,-1.440286970542778988e+01,-9.908063599923575993e+00,-1.534328005718037247e+01,4.205366914765203035e+01,-1.944566929268556166e+01
8.624923438305714951e-01,2.625793698177217905e+01,-3.281068086965159125e+01,-1.443950353866182290e+01,-9.923985092389008500e+00,-1.533264967896568010e+01,4.201204260546458613e+01,-1.945842304891596442e+01
8.630097357584842754e-01,2.625304602416715838e+01,-3.276367905074953057e+01,-1.447641312121546164e+01,-9.939311553011602740e+00,-1.532178201653225891e+01,4.196933710380046989e+01,-1.947116115225089317e+01
8.635271276863970558e-01,2.624707017241188112e+01,-3.271580417484316428e+01,-1.451358976184135052e+01,-9.954046643174409681e+00,-1.531067692322516471e+01,4.192555144079450002e+01,-1.948388630766940111e+01
8.640445196143097251e-01,2.624000801258755544e+01,-3.266706094618335499e+01,-1.455102468817690387e+01,-9.968194260937151441e+00,-1.529933425825136517e+01,4.188068461792700958e+01,-1.949660104431842456e+01
8.645619115422226164e-01,2.623185833530370559e+01,-3.261745410693745839e+01,-1.458870904864672013e+01,-9.981758540648298705e+00,-1.528775388702466742e+01,4.183473584165092518e+01,-1.950930771337723613e+01
8.650793034701352857e-01,2.622262013679410231e+01,-3.256698843541195743e+01,-1.462663391432364968e+01,-9.994743852489039071e+00,-1.527593568148835779e+01,4.178770452494020304e+01,-1.952200848599690630e+01
8.655966953980480660e-01,2.621229261997144278e+01,-3.251566874434764287e+01,-1.466479028074863855e+01,-1.000715480194914697e+01,-1.526387952041554996e+01,4.173959028875939481e+01,-1.953470535131505770e+01
8.661140873259608464e-01,2.620087519544063070e+01,-3.246349987928724090e+01,-1.470316906970940884e+01,-1.001899622923479249e+01,-1.525158528968719374e+01,4.169039296345432888e+01,-1.954740011454576631e+01
8.666314792538736267e-01,2.618836748247068158e+01,-3.241048671701542361e+01,-1.474176113097769658e+01,-1.003027320860822691e+01,-1.523905288254780821e+01,4.164011259006414178e+01,-1.956009439514451032e+01
8.671488711817862960e-01,2.617476930992535955e+01,-3.235663416407149384e+01,-1.478055724400542559e+01,-1.004099104765936268e+01,-1.522628219983892706e+01,4.158874942155426169e+01,-1.957278962504845410e+01
8.676662631096991873e-01,2.616008071715244654e+01,-3.230194715533419014e+01,-1.481954811957959350e+01,-1.005115528650935097e+01,-1.521327315021018833e+01,4.153630392397076321e+01,-1.958548704699183318e+01
8.681836550376118566e-01,2.614430195483166131e+01,-3.224643065267927966e+01,-1.485872440143571005e+01,-1.006077169694590090e+01,-1.520002565030820918e+01,4.148277677751583070e+01,-1.959818771289643280e+01
8.687010469655246370e-01,2.612743348578116809e+01,-3.219008964370935644e+01,-1.489807666783030271e+01,-1.006984628149064243e+01,-1.518653962494303755e+01,4.142816887754437971e+01,-1.961089248233732008e+01
8.692184388934373063e-01,2.610947598572293060e+01,-3.213292914055630689e+01,-1.493759543307193027e+01,-1.007838527239839266e+01,-1.517281500723241372e+01,4.137248133548185081e+01,-1.962360202108375518e+01
8.697358308213501976e-01,2.609043034400648864e+01,-3.207495417875601618e+01,-1.497727114901103818e+01,-1.008639513058820647e+01,-1.515885173872366565e+01,4.131571547966327529e+01,-1.963631679971519972e+01
8.702532227492628669e-01,2.607029766429166173e+01,-3.201616981619577018e+01,-1.501709420648849580e+01,-1.009388254450652589e+01,-1.514464976949334130e+01,4.125787285609349198e+01,-1.964903709231252549e+01
8.707706146771756472e-01,2.604907926518956884e+01,-3.195658113213391971e+01,-1.505705493674296491e+01,-1.010085442892196284e+01,-1.513020905822449436e+01,4.119895522912841557e+01,-1.966176297522439498e+01
8.712880066050884276e-01,2.602677668086263552e+01,-3.189619322629193121e+01,-1.509714361277710459e+01,-1.010731792365238313e+01,-1.511552957226165717e+01,4.113896458207751294e+01,-1.967449432590884939e+01
8.718053985330012079e-01,2.600339166158310888e+01,-3.183501121801943867e+01,-1.513735045068210816e+01,-1.011328039222341424e+01,-1.510061128764364646e+01,4.107790311772785685e+01,-1.968723082184991569e+01
8.723227904609138772e-01,2.597892617425018358e+01,-3.177304024553092887e+01,-1.517766561092151534e+01,-1.011874942045928272e+01,-1.508545418911386982e+01,4.101577325878872671e+01,-1.969997193954959158e+01
8.728401823888267685e-01,2.595338240286591258e+01,-3.171028546521540292e+01,-1.521807919957357491e+01,-1.012373281500539512e+01,-1.507005827010842758e+01,4.095257764825769442e+01,-1.971271695359484966e+01
8.733575743167394378e-01,2.592676274896966149e+01,-3.164675205101860200e+01,-1.525858126953208149e+01,-1.012823860178266955e+01,-1.505442353272196776e+01,4.088831914970810999e+01,-1.972546493579982751e+01
8.738749662446522182e-01,2.589906983203131574e+01,-3.158244519389732474e+01,-1.529916182166634187e+01,-1.013227502437404759e+01,-1.503854998765114992e+01,4.082300084749743974e+01,-1.973821475442321827e+01
8.743923581725649985e-01,2.587030648980306324e+01,-3.151737010134636208e+01,-1.533981080593977175e+01,-1.013585054234276939e+01,-1.502243765411581045e+01,4.075662604689686219e+01,-1.975096507346083285e+01
8.749097501004777788e-01,2.584047574560574745e+01,-3.145153189937922633e+01,-1.538051820750654919e+01,-1.013897376271105699e+01,-1.500608658814419272e+01,4.068919828040272080e+01,-1.976371433506540853e+01
8.754271420283904481e-01,2.580958060796198694e+01,-3.138493508546911670e+01,-1.542127453881616717e+01,-1.014165303215083291e+01,-1.498949704718171461e+01,4.062072133195399459e+01,-1.977646068643530342e+01
8.759445339563033395e-01,2.577762441859588805e+01,-3.131758458277872137e+01,-1.546206993123847617e+01,-1.014389713806596660e+01,-1.497266918691911819e+01,4.055119916340228770e+01,-1.978920217561292816e+01
8.764619258842160088e-01,2.574461076658311853e+01,-3.124948541498044818e+01,-1.550289439593660745e+01,-1.014571513378329115e+01,-1.495560314670224500e+01,4.048063595153647043e+01,-1.980193666037681055e+01
8.769793178121287891e-01,2.571054344812464620e+01,-3.118064258634875685e+01,-1.554373792763618312e+01,-1.014711625586415522e+01,-1.493829908342850743e+01,4.040903609487477155e+01,-1.981466178602761019e+01
8.774967097400415694e-01,2.567542646444213261e+01,-3.111106108087425781e+01,-1.558459050680254876e+01,-1.014810991841735799e+01,-1.492075717162849813e+01,4.033640421135314824e+01,-1.982737498690910627e+01
8.780141016679543498e-01,2.563926401971046332e+01,-3.104074586141851455e+01,-1.562544210183669691e+01,-1.014870570744076872e+01,-1.490297760356251011e+01,4.026274513606596628e+01,-1.984007348795159942e+01
8.785314935958670191e-01,2.560206051902753899e+01,-3.096970186890987620e+01,-1.566628267128966634e+01,-1.014891337519167891e+01,-1.488496058933208310e+01,4.018806391905856401e+01,-1.985275430623754644e+01
8.790488855237799104e-01,2.556382056642138068e+01,-3.089793402157999225e+01,-1.570710216609560916e+01,-1.014874283458587101e+01,-1.486670635700640553e+01,4.011236582317203414e+01,-1.986541425258944571e+01
8.795662774516925797e-01,2.552454896289457409e+01,-3.082544721424154943e+01,-1.574789053182324672e+01,-1.014820415362535044e+01,-1.484821515276382797e+01,4.003565632194019486e+01,-1.987804993317997315e+01
8.800836693796053600e-01,2.548425070450579710e+01,-3.075224631760641003e+01,-1.578863771094611224e+01,-1.014730754985485817e+01,-1.482948724104820037e+01,3.995794109753840928e+01,-1.989065775116444001e+01
8.806010613075181404e-01,2.544293098048879997e+01,-3.067833617764508958e+01,-1.582933364513115038e+01,-1.014606338484702164e+01,-1.481052290474027444e+01,3.987922603878479322e+01,-1.990323390833550121e+01
8.811184532354309207e-01,2.540059517140856116e+01,-3.060372161498682431e+01,-1.586996827754600403e+01,-1.014448215871627745e+01,-1.479132244534399732e+01,3.979951723919337070e+01,-1.991577440680001843e+01
8.816358451633435900e-01,2.535724884735477147e+01,-3.052840742436063337e+01,-1.591053155518479478e+01,-1.014257450466145727e+01,-1.477188618318784386e+01,3.971882099507937625e+01,-1.992827505067841187e+01
8.821532370912563703e-01,2.531289776617247256e+01,-3.045239837407719108e+01,-1.595101343121251602e+01,-1.014035118353711518e+01,-1.475221445764101702e+01,3.963714380371659729e+01,-1.994073144782608864e+01
8.826706290191691506e-01,2.526754787173011607e+01,-3.037569920555170810e+01,-1.599140386732794283e+01,-1.013782307845354147e+01,-1.473230762734471355e+01,3.955449236154701254e+01,-1.995313901157717495e+01
8.831880209470819310e-01,2.522120529222479490e+01,-3.029831463286750548e+01,-1.603169283614512963e+01,-1.013500118940551253e+01,-1.471216607045827196e+01,3.947087356244224310e+01,-1.996549296251061634e+01
8.837054128749946003e-01,2.517387633852480633e+01,-3.022024934238068994e+01,-1.607187032359342638e+01,-1.013189662792972179e+01,-1.469179018492034672e+01,3.938629449601744170e+01,-1.997778833023842182e+01
8.842228048029074916e-01,2.512556750254934457e+01,-3.014150799236541900e+01,-1.611192633133618912e+01,-1.012852061179094321e+01,-1.467118038872497543e+01,3.930076244599692359e+01,-1.999001995521622632e+01
8.847401967308201609e-01,2.507628545568574197e+01,-3.006209521270043794e+01,-1.615185087920780305e+01,-1.012488445969688478e+01,-1.465033712021271306e+01,3.921428488863234918e+01,-2.000218249057612496e+01
8.852575886587329412e-01,2.502603704724364064e+01,-2.998201560459601822e+01,-1.619163400766957039e+01,-1.012099958604179406e+01,-1.462926083837659874e+01,3.912686949117245661e+01,-2.001427040398177937e+01
8.857749805866457216e-01,2.497482930294668435e+01,-2.990127374036225305e+01,-1.623126578028388067e+01,-1.011687749567871109e+01,-1.460795202318320740e+01,3.903852411038550940e+01,-2.002627797950575328e+01
8.862923725145585019e-01,2.492266942346135750e+01,-2.981987416321786100e+01,-1.627073628620716406e+01,-1.011252977872046976e+01,-1.458641117590859437e+01,3.894925679113325856e+01,-2.003819931952915923e+01
8.868097644424711712e-01,2.486956478296322715e+01,-2.973782138714011936e+01,-1.631003564270121586e+01,-1.010796810536943191e+01,-1.456463881948922889e+01,3.885907576499757710e+01,-2.005002834666356293e+01
8.873271563703840625e-01,2.481552292774020785e+01,-2.965511989675547611e+01,-1.634915399766326161e+01,-1.010320422077585256e+01,-1.454263549888787210e+01,3.876798944895863741e+01,-2.006175880569509573e+01
8.878445482982967318e-01,2.476055157483340352e+01,-2.957177414727126319e+01,-1.638808153217442154e+01,-1.009824993992506670e+01,-1.452040178147446170e+01,3.867600644412575406e+01,-2.007338426555093491e+01
8.883619402262095122e-01,2.470465861071492952e+01,-2.948778856444799601e+01,-1.642680846306688025e+01,-1.009311714255326109e+01,-1.449793825742188602e+01,3.858313553451979772e+01,-2.008489812128797425e+01
8.888793321541222925e-01,2.464785209000321942e+01,-2.940316754461288440e+01,-1.646532504550950549e+01,-1.008781776809208530e+01,-1.447524554011680742e+01,3.848938568590814668e+01,-2.009629359610378430e+01
8.893967240820350728e-01,2.459014023421556772e+01,-2.931791545471400795e+01,-1.650362157561204768e+01,-1.008236381064184251e+01,-1.445232426658540348e+01,3.839476604469152932e+01,-2.010756374336984464e+01
8.899141160099477421e-01,2.453153143055772034e+01,-2.923203663241533334e+01,-1.654168839304800187e+01,-1.007676731397350345e+01,-1.442917509793405451e+01,3.829928593684291371e+01,-2.011870144868704813e+01
8.904315079378606335e-01,2.447203422283411456e+01,-2.914553538152924617e+01,-1.657951588282763922e+01,-1.007104035674306353e+01,-1.440579871763203101e+01,3.820295485631829990e+01,-2.012969943273835938e+01
8.909488998657733028e-01,2.441165726307922412e+01,-2.905841596888815914e+01,-1.661709445966982912e+01,-1.006519499638378790e+01,-1.438219581608272080e+01,3.810578239607654893e+01,-2.014055027654183050e+01
8.914662917936860831e-01,2.435040934991706152e+01,-2.897068265380294960e+01,-1.665441456863311487e+01,-1.005924331884434508e+01,-1.435836709984036297e+01,3.800777829752573922e+01,-2.015124642235028318e+01
8.919836837215988634e-01,2.428829942964367561e+01,-2.888233965905977740e+01,-1.669146670172760594e+01,-1.005319743019682655e+01,-1.433431329526146492e+01,3.790895245765863564e+01,-2.016178015143369606e+01
8.925010756495116437e-01,2.422533659018205654e+01,-2.879339116924199615e+01,-1.672824139950984446e+01,-1.004706944583043438e+01,-1.431003514751719408e+01,3.780931492134684646e+01,-2.017214358744561764e+01
8.930184675774243130e-01,2.416153005716252622e+01,-2.870384133203059207e+01,-1.676472925207872322e+01,-1.004087148271942276e+01,-1.428553342001822024e+01,3.770887587616675063e+01,-2.018232870090796993e+01
8.935358595053370934e-01,2.409688919001855112e+01,-2.861369425948620204e+01,-1.680092090007920547e+01,-1.003461565173109626e+01,-1.426080889384311057e+01,3.760764564725028691e+01,-2.019232731367298328e+01
8.940532514332498737e-01,2.403142347809777135e+01,-2.852295402931306612e+01,-1.683680703571368298e+01,-1.002831404997388454e+01,-1.423586236717036790e+01,3.750563469216066181e+01,-2.020213110336228723e+01
8.945706433611626540e-01,2.396514253678832773e+01,-2.843162468610450944e+01,-1.687237840376128517e+01,-1.002197875318546849e+01,-1.421069465471403959e+01,3.740285359579283408e+01,-2.021173160778304378e+01
8.950880352890753233e-01,2.389805610366047972e+01,-2.833971024257015969e+01,-1.690762580260482650e+01,-1.001562180816097403e+01,-1.418530658716293757e+01,3.729931306529880430e+01,-2.022112022932124020e+01
8.956054272169882147e-01,2.383017403462342187e+01,-2.824721468074485387e+01,-1.694254008526566579e+01,-1.000925522522122435e+01,-1.415969901062343261e+01,3.719502392503763843e+01,-2.023028823931216280e+01
8.961228191449008840e-01,2.376150630009767895e+01,-2.815414195317946167e+01,-1.697711216044619320e+01,-1.000289097072108113e+01,-1.413387278606593611e+01,3.708999711155075829e+01,-2.023922678238777095e+01
8.966402110728136643e-01,2.369206298120229448e+01,-2.806049598411299328e+01,-1.701133299358025042e+01,-9.996540959597798093e+00,-1.410782878877483171e+01,3.698424366856144019e+01,-2.024792688080148650e+01
8.971576030007264446e-01,2.362185426595778281e+01,-2.796628067062685119e+01,-1.704519360789121052e+01,-9.990217047959495389e+00,-1.408156790780216561e+01,3.687777474199963024e+01,-2.025637943872984081e+01
8.976749949286392249e-01,2.355089044550411970e+01,-2.787149988378050836e+01,-1.707868508545789510e+01,-9.983931025713649987e+00,-1.405509104542482568e+01,3.677060157505142257e+01,-2.026457524655135245e+01
8.981923868565518942e-01,2.347918191033402735e+01,-2.777615746972903210e+01,-1.711179856828827894e+01,-9.977694609235685519e+00,-1.402839911660540118e+01,3.666273550323337815e+01,-2.027250498510254673e+01
8.987097787844647856e-01,2.340673914654161436e+01,-2.768025725082216226e+01,-1.714452525940093253e+01,-9.971519434077597666e+00,-1.400149304845652587e+01,3.655418794949157757e+01,-2.028015922991102116e+01
8.992271707123774549e-01,2.333357273208633131e+01,-2.758380302668539485e+01,-1.717685642391425205e+01,-9.965417047716671917e+00,-1.397437377970901196e+01,3.644497041932586967e+01,-2.028752845540564564e+01
8.997445626402902352e-01,2.325969333307201481e+01,-2.748679857528232517e+01,-1.720878339014353386e+01,-9.959398902344226201e+00,-1.394704226018335724e+01,3.633509449593836393e+01,-2.029460303910390806e+01
9.002619545682030155e-01,2.318511170004149236e+01,-2.738924765395913852e+01,-1.724029755070571568e+01,-9.953476347694451221e+00,-1.391949945026503954e+01,3.622457183540738868e+01,-2.030137326577631285e+01
9.007793464961157959e-01,2.310983866428627209e+01,-2.729115400047051310e+01,-1.727139036363202962e+01,-9.947660623913316513e+00,-1.389174632038331403e+01,3.611341416188579245e+01,-2.030782933158801029e+01
9.012967384240284652e-01,2.303388513417159089e+01,-2.719252133398742544e+01,-1.730205335348826168e+01,-9.941962854467481847e+00,-1.386378385049364326e+01,3.600163326282445553e+01,-2.031396134821737220e+01
9.018141303519413565e-01,2.295726209147671781e+01,-2.709335335608635020e+01,-1.733227811250302253e+01,-9.936394039093366715e+00,-1.383561302956368522e+01,3.588924098422020137e+01,-2.031975934695186936e+01
9.023315222798540258e-01,2.287998058775064436e+01,-2.699365375172074621e+01,-1.736205630170352165e+01,-9.930965046786205619e+00,-1.380723485506299220e+01,3.577624922588913847e+01,-2.032521328276087758e+01
9.028489142077668062e-01,2.280205174068284180e+01,-2.689342619017344660e+01,-1.739137965205942749e+01,-9.925686608829181523e+00,-1.377865033245612381e+01,3.566266993676408958e+01,-2.033031303834576775e+01
9.033663061356795865e-01,2.272348673048962198e+01,-2.679267432599159449e+01,-1.742023996563417754e+01,-9.920569311862664108e+00,-1.374986047469958450e+01,3.554851511021774257e+01,-2.033504842816700986e+01
9.038836980635923668e-01,2.264429679631547643e+01,-2.669140179990263562e+01,-1.744862911674436390e+01,-9.915623590993458691e+00,-1.372086630174217170e+01,3.543379677940973949e+01,-2.033940920244838679e+01
9.044010899915050361e-01,2.256449323264986262e+01,-2.658961223971233778e+01,-1.747653905312671796e+01,-9.910859722944151073e+00,-1.369166884002902407e+01,3.531852701265927408e+01,-2.034338505115843176e+01
9.049184819194179275e-01,2.248408738575917809e+01,-2.648730926118434681e+01,-1.750396179711294664e+01,-9.906287819242500348e+00,-1.366226912200921717e+01,3.520271790884201835e+01,-2.034696560796881215e+01
9.054358738473305968e-01,2.240309065013432033e+01,-2.638449646890183686e+01,-1.753088944681226735e+01,-9.901917819450922309e+00,-1.363266818564707705e+01,3.508638159281260016e+01,-2.035014045418995465e+01
9.059532657752433771e-01,2.232151446804191508e+01,-2.628117743708362752e+01,-1.755731419778313906e+01,-9.897759464132594331e+00,-1.360286707966159625e+01,3.496953022034742276e+01,-2.035289910801981250e+01
9.064706577031560464e-01,2.223937034614441188e+01,-2.617735550589729243e+01,-1.758322856170293846e+01,-9.893822043701540281e+00,-1.357286692130594652e+01,3.485217605602014856e+01,-2.035523088855029528e+01
9.069880496310689377e-01,2.215666975716730391e+01,-2.607303431322264231e+01,-1.760862483359192154e+01,-9.890114889305456458e+00,-1.354266874397500331e+01,3.473433120062404100e+01,-2.035712531971215711e+01
9.075054415589816070e-01,2.207342419108853804e+01,-2.596821758708336247e+01,-1.763349528921353482e+01,-9.886647229903950063e+00,-1.351227355678672915e+01,3.461600771457946024e+01,-2.035857196217188658e+01
9.080228334868943874e-01,2.198964517081455838e+01,-2.586290903549588904e+01,-1.765783229821604650e+01,-9.883428080005188576e+00,-1.348168237585799112e+01,3.449721766870586492e+01,-2.035956033417340905e+01
9.085402254148071677e-01,2.190534424701997906e+01,-2.575711235050831149e+01,-1.768162832286764896e+01,-9.880466232606222476e+00,-1.345089622287462738e+01,3.437797313671016752e+01,-2.036007991877634282e+01
9.090576173427199480e-01,2.182053299305027139e+01,-2.565083121215625539e+01,-1.770487591682691431e+01,-9.877770252266502737e+00,-1.341991612368656028e+01,3.425828618778454882e+01,-2.036012017099416482e+01
9.095750092706326173e-01,2.173522299988757567e+01,-2.554406929233638124e+01,-1.772756772394858871e+01,-9.875348468314484762e+00,-1.338874310692797920e+01,3.413816887931465516e+01,-2.035967052483256268e+01
9.100924011985455087e-01,2.164942587117962702e+01,-2.543683025859689906e+01,-1.774969647712486420e+01,-9.873208968187428880e+00,-1.335737820266260734e+01,3.401763324969746805e+01,-2.035872040022768914e+01
9.106097931264581780e-01,2.156315321833209353e+01,-2.532911777784608276e+01,-1.777125499716175128e+01,-9.871359590904294379e+00,-1.332582244105412528e+01,3.389669131126970569e+01,-2.035725920988444315e+01
9.111271850543709583e-01,2.147641665566359137e+01,-2.522093551997734906e+01,-1.779223619169112425e+01,-9.869807920671831880e+00,-1.329407685106152393e+01,3.377535504334551320e+01,-2.035527636601488766e+01
9.116445769822837386e-01,2.138922779562431131e+01,-2.511228716141244988e+01,-1.781263305411784614e+01,-9.868561280623769250e+00,-1.326214245915971546e+01,3.365363638536489788e+01,-2.035276128697657683e+01
9.121619689101965189e-01,2.130159824407746072e+01,-2.500317638856160940e+01,-1.783243866260241006e+01,-9.867626726693172756e+00,-1.323002028808509678e+01,3.353154723015169481e+01,-2.034970340381089926e+01
9.126793608381091882e-01,2.121353959564408242e+01,-2.489360690120116004e+01,-1.785164617907886608e+01,-9.867011041617953282e+00,-1.319771135560626263e+01,3.340909941728177301e+01,-2.034609216668161480e+01
9.131967527660220796e-01,2.112506342911074597e+01,-2.478358241576841436e+01,-1.787024884830817939e+01,-9.866720729079483831e+00,-1.316521667331974754e+01,3.328630472656099926e+01,-2.034191705121314797e+01
9.137141446939347489e-01,2.103618130290080757e+01,-2.467310666857438761e+01,-1.788823999696681710e+01,-9.866762007974408277e+00,-1.313253724547096368e+01,3.316317487161376931e+01,-2.033716756472919585e+01
9.142315366218475292e-01,2.094690475060825818e+01,-2.456218341893310253e+01,-1.790561303277081961e+01,-9.867140806819554300e+00,-1.309967406780004495e+01,3.303972149358077814e+01,-2.033183325239111028e+01
9.147489285497603095e-01,2.085724527659522209e+01,-2.445081645220903965e+01,-1.792236144363512551e+01,-9.867862758290018022e+00,-1.306662812641293669e+01,3.291595615492746418e+01,-2.032590370323645601e+01
9.152663204776730899e-01,2.076721435165235974e+01,-2.433900958278149318e+01,-1.793847879686835611e+01,-9.868933193890363498e+00,-1.303340039667748407e+01,3.279189033336214720e+01,-2.031936855611756343e+01
9.157837124055857592e-01,2.067682340872239166e+01,-2.422676665692647546e+01,-1.795395873840282519e+01,-9.870357138759011661e+00,-1.299999184214463277e+01,3.266753541586427900e+01,-2.031221750554007244e+01
9.163011043334986505e-01,2.058608383868679326e+01,-2.411409155561584328e+01,-1.796879499206006159e+01,-9.872139306605722808e+00,-1.296640341349466041e+01,3.254290269282251558e+01,-2.030444030740152073e+01
9.168184962614113198e-01,2.049500698621584149e+01,-2.400098819723422139e+01,-1.798298135885148952e+01,-9.874284094782248999e+00,-1.293263604750861795e+01,3.241800335228329999e+01,-2.029602678462996579e+01
9.173358881893241001e-01,2.040360414568143455e+01,-2.388746054021258658e+01,-1.799651171631468927e+01,-9.876795579486143950e+00,-1.289869066606465431e+01,3.229284847430873384e+01,-2.028696683272261936e+01
9.178532801172368805e-01,2.031188655713334157e+01,-2.377351258557994385e+01,-1.800938001788480491e+01,-9.879677511097682441e+00,-1.286456817515965056e+01,3.216744902544512286e+01,-2.027725042518450493e+01
9.183706720451496608e-01,2.021986540233851670e+01,-2.365914837943190818e+01,-1.802158029230147207e+01,-9.882933309649946096e+00,-1.283026946395574264e+01,3.204181585330116633e+01,-2.026686761886716326e+01
9.188880639730623301e-01,2.012755180088355544e+01,-2.354437201531692736e+01,-1.803310664305098854e+01,-9.886566060432063097e+00,-1.279579540385206293e+01,3.191595968123632332e+01,-2.025580855920736312e+01
9.194054559009751104e-01,2.003495680634017617e+01,-2.342918763653957015e+01,-1.804395324784389842e+01,-9.890578509725571621e+00,-1.276114684758145579e+01,3.178989110315898259e+01,-2.024406348536581035e+01
9.199228478288878907e-01,1.994209140249413537e+01,-2.331359943838161897e+01,-1.805411435812790089e+01,-9.894973060673914134e+00,-1.272632462833238698e+01,3.166362057843498334e+01,-2.023162273526590837e+01
9.204402397568006711e-01,1.984896649963700810e+01,-2.319761167024018889e+01,-1.806358429863612969e+01,-9.899751769285126457e+00,-1.269132955889584835e+01,3.153715842690586513e+01,-2.021847675053264481e+01
9.209576316847133404e-01,1.975559293092123525e+01,-2.308122863768332422e+01,-1.807235746697081424e+01,-9.904916340567625710e+00,-1.265616243083738723e+01,3.141051482401724826e+01,-2.020461608133123832e+01
9.214750236126262317e-01,1.966198144877822784e+01,-2.296445470442293413e+01,-1.808042833322224041e+01,-9.910468124799159284e+00,-1.262082401369418427e+01,3.128369979605712103e+01,-2.019003139110609624e+01
9.219924155405389010e-01,1.956814272139991218e+01,-2.284729429420535141e+01,-1.808779143962307856e+01,-9.916408113928888213e+00,-1.258531505419728624e+01,3.115672321550446355e+01,-2.017471346121963549e+01
9.225098074684516813e-01,1.947408732928287733e+01,-2.272975189261877915e+01,-1.809444140023812864e+01,-9.922736938112645788e+00,-1.254963627551881444e+01,3.102959479648735908e+01,-2.015865319549118340e+01
9.230271993963644617e-01,1.937982576183624772e+01,-2.261183204881860220e+01,-1.810037290068933302e+01,-9.929454862381279057e+00,-1.251378837654435294e+01,3.090232409035159833e+01,-2.014184162463586247e+01
9.235445913242772420e-01,1.928536841405232138e+01,-2.249353937716981022e+01,-1.810558069791620284e+01,-9.936561783442213525e+00,-1.247777203117040123e+01,3.077492048133912306e+01,-2.012426991060354808e+01
9.240619832521899113e-01,1.919072558324045019e+01,-2.237487855880675980e+01,-1.811005961997159375e+01,-9.944057226614091860e+00,-1.244158788762681489e+01,3.064739318237631949e+01,-2.010592935081779231e+01
9.245793751801028026e-01,1.909590746582412280e+01,-2.225585434311046384e+01,-1.811380456585278154e+01,-9.951940342894600278e+00,-1.240523656782446693e+01,3.051975123097256315e+01,-2.008681138231487751e+01
9.250967671080154719e-01,1.900092415420121839e+01,-2.213647154910331238e+01,-1.811681050536800086e+01,-9.960209906161406224e+00,-1.236871866672795051e+01,3.039200348522886586e+01,-2.006690758578276146e+01
9.256141590359282523e-01,1.890578563366716836e+01,-2.201673506676076286e+01,-1.811907247903819851e+01,-9.968864310506290849e+00,-1.233203475175324471e+01,3.026415861995599599e+01,-2.004620968950012383e+01
9.261315509638410326e-01,1.881050177940160140e+01,-2.189664985824093790e+01,-1.812058559803431024e+01,-9.977901567702355479e+00,-1.229518536219065794e+01,3.013622512290330846e+01,-2.002470957317544986e+01
9.266489428917538129e-01,1.871508235351789651e+01,-2.177622095903122812e+01,-1.812134504414970948e+01,-9.987319304804435305e+00,-1.225817100865272380e+01,3.000821129109711904e+01,-2.000239927168609100e+01
9.271663348196664822e-01,1.861953700217592811e+01,-2.165545347901236539e+01,-1.812134606980816187e+01,-9.997114761882627931e+00,-1.222099217254718795e+01,2.988012522728918441e+01,-1.997927097871736279e+01
9.276837267475793736e-01,1.852387525275804592e+01,-2.153435260343999147e+01,-1.812058399810704756e+01,-1.000728478988896342e+01,-1.218364930557515535e+01,2.975197483651545127e+01,-1.995531705030173697e+01
9.282011186754920429e-01,1.842810651110807640e+01,-2.141292359384337374e+01,-1.811905422289598633e+01,-1.001782584865722114e+01,-1.214614282925421840e+01,2.962376782276434639e+01,-1.993053000825792154e+01
9.287185106034048232e-01,1.833224005883357677e+01,-2.129117178884174777e+01,-1.811675220889078730e+01,-1.002873400503591306e+01,-1.210847313446677020e+01,2.949551168575561633e+01,-1.990490254353007771e+01
9.292359025313176035e-01,1.823628505067102523e+01,-2.116910260487767914e+01,-1.811367349182276598e+01,-1.004000493115437997e+01,-1.207064058103325976e+01,2.936721371782859791e+01,-1.987842751942702435e+01
9.297532944592303839e-01,1.814025051191468307e+01,-2.104672153686842861e+01,-1.810981367862341074e+01,-1.005163390282202229e+01,-1.203264549731076727e+01,2.923888100094126585e+01,-1.985109797476151527e+01
9.302706863871430532e-01,1.804414533590769665e+01,-2.092403415877375750e+01,-1.810516844764442013e+01,-1.006361579806075746e+01,-1.199448817981632587e+01,2.911052040377829542e+01,-1.982290712688937973e+01
9.307880783150558335e-01,1.794797828159745379e+01,-2.080104612408219467e+01,-1.809973354891308261e+01,-1.007594509577048925e+01,-1.195616889287571283e+01,2.898213857897030721e+01,-1.979384837464893110e+01
9.313054702429686138e-01,1.785175797115295637e+01,-2.067776316621353061e+01,-1.809350480442298448e+01,-1.008861587452786424e+01,-1.191768786829691429e+01,2.885374196042182504e+01,-1.976391530120015361e+01
9.318228621708813941e-01,1.775549288764637268e+01,-2.055419109883983708e+01,-1.808647810846018089e+01,-1.010162181151802763e+01,-1.187904530506908607e+01,2.872533676075057585e+01,-1.973310167676418914e+01
9.323402540987940634e-01,1.765919137279697537e+01,-2.043033581612294824e+01,-1.807864942796452112e+01,-1.011495618159966092e+01,-1.184024136908626090e+01,2.859692896883581881e+01,-1.970140146126250968e+01
9.328576460267069548e-01,1.756286162477858070e+01,-2.030620329286977110e+01,-1.807001480292657547e+01,-1.012861185650305984e+01,-1.180127619289633500e+01,2.846852434747707861e+01,-1.966880880685645039e+01
9.333750379546196241e-01,1.746651169609001641e+01,-2.018179958460479639e+01,-1.806057034681970919e+01,-1.014258130416141768e+01,-1.176214987547501245e+01,2.834012843116281033e+01,-1.963531806038648497e+01
9.338924298825324044e-01,1.737014949148886345e+01,-2.005713082756019006e+01,-1.805031224706761606e+01,-1.015685658817522175e+01,-1.172286248202498271e+01,2.821174652394926952e+01,-1.960092376571177297e+01
9.344098218104451847e-01,1.727378276598820150e+01,-1.993220323858303544e+01,-1.803923676554723698e+01,-1.017142936740979664e+01,-1.168341404380003290e+01,2.808338369744915042e+01,-1.956562066594955951e+01
9.349272137383579651e-01,1.717741912291638329e+01,-1.980702311495980439e+01,-1.802734023912688599e+01,-1.018629089572603874e+01,-1.164380455795426528e+01,2.795504478893007416e+01,-1.952940370561458749e+01
9.354446056662706344e-01,1.708106601204056219e+01,-1.968159683415901640e+01,-1.801461908023991754e+01,-1.020143202184416609e+01,-1.160403398741658165e+01,2.782673439952399264e+01,-1.949226803265875674e+01
9.359619975941835257e-01,1.698473072775245285e+01,-1.955593085349010352e+01,-1.800106977749356929e+01,-1.021684318934083180e+01,-1.156410226078993198e+01,2.769845689254529475e+01,-1.945420900041047929e+01
9.364793895220961950e-01,1.688842040731784877e+01,-1.943003170968036741e+01,-1.798668889631344214e+01,-1.023251443677909833e+01,-1.152400927227590444e+01,2.757021639191978224e+01,-1.941522216941442025e+01
9.369967814500089753e-01,1.679214202918931775e+01,-1.930390601836939268e+01,-1.797147307962280038e+01,-1.024843539797188008e+01,-1.148375488162430003e+01,2.744201678072371919e+01,-1.937530330917078913e+01
9.375141733779217557e-01,1.669590212926536310e+01,-1.917756079943511338e+01,-1.795541890519693951e+01,-1.026459481855832223e+01,-1.144333880949943527e+01,2.731386123538095845e+01,-1.933444883338192000e+01
9.380315653058345360e-01,1.659970677105575021e+01,-1.905100361161555256e+01,-1.793852274574044969e+01,-1.028098069445971952e+01,-1.140276060059737517e+01,2.718575215539690859e+01,-1.929265590901682614e+01
9.385489572337472053e-01,1.650356260383988172e+01,-1.892424132206495457e+01,-1.792078131517439132e+01,-1.029758207787851454e+01,-1.136202001815438756e+01,2.705769290789915260e+01,-1.924992082547071348e+01
9.390663491616600966e-01,1.640747611084299606e+01,-1.879728087845727202e+01,-1.790219140383807073e+01,-1.031438761968079376e+01,-1.132111678999588378e+01,2.692968661179906675e+01,-1.920624009050752079e+01
9.395837410895727659e-01,1.631145357496749781e+01,-1.867012934610793806e+01,-1.788274986252979915e+01,-1.033138551423621365e+01,-1.128005059640196173e+01,2.680173608274101937e+01,-1.916161048210583928e+01
9.401011330174855463e-01,1.621550108029816428e+01,-1.854279390594686205e+01,-1.786245360203356825e+01,-1.034856350960568783e+01,-1.123882107067807823e+01,2.667384383647392099e+01,-1.911602904668362157e+01
9.406185249453983266e-01,1.611962451359872972e+01,-1.841528185247176097e+01,-1.784129959267145438e+01,-1.036590891767587408e+01,-1.119742779973297608e+01,2.654601209222006020e+01,-1.906949309731875886e+01
9.411359168733111069e-01,1.602382956579912587e+01,-1.828760059168076069e+01,-1.781928486388149224e+01,-1.038340862424043110e+01,-1.115587032466345718e+01,2.641824277603988591e+01,-1.902200021196519586e+01
9.416533088012237762e-01,1.592812173347388871e+01,-1.815975763898494577e+01,-1.779640650382115652e+01,-1.040104909902810171e+01,-1.111414814134622553e+01,2.629053752419330081e+01,-1.897354823166469373e+01
9.421707007291366676e-01,1.583250632031130323e+01,-1.803176061710025735e+01,-1.777266165899640882e+01,-1.041881640567763156e+01,-1.107226070103666871e+01,2.616289768649735592e+01,-1.892413525875414493e+01
9.426880926570493369e-01,1.573698843857392404e+01,-1.790361725391962722e+01,-1.774804753391635259e+01,-1.043669621165942019e+01,-1.103020741097477675e+01,2.603532432968062693e+01,-1.887375965506868170e+01
9.432054845849621172e-01,1.564157301054946281e+01,-1.777533538036407634e+01,-1.772256139077335746e+01,-1.045467379814402875e+01,-1.098798763499784670e+01,2.590781824073349426e+01,-1.882242004014015535e+01
9.437228765128747865e-01,1.554626476999326989e+01,-1.764692292821425568e+01,-1.769620054914888030e+01,-1.047273406981746291e+01,-1.094560069416042936e+01,2.578037993025539620e+01,-1.877011528939152285e+01
9.442402684407876778e-01,1.545106826356126994e+01,-1.751838792792096910e+01,-1.766896238574474864e+01,-1.049086156464329100e+01,-1.090304586736105641e+01,2.565300963579803550e+01,-1.871684453232661127e+01
9.447576603687003471e-01,1.535598785223432650e+01,-1.738973850639611740e+01,-1.764084433414013020e+01,-1.050904046357150001e+01,-1.086032239197619020e+01,2.552570732520556263e+01,-1.866260715071574339e+01
9.452750522966131275e-01,1.526102771273302494e+01,-1.726098288478250709e+01,-1.761184388457390071e+01,-1.052725460019424375e+01,-1.081742946450093790e+01,2.539847269995038204e+01,-1.860740277677671983e+01
9.457924442245259078e-01,1.516619183892398226e+01,-1.713212937620410869e+01,-1.758195858375277965e+01,-1.054548747034831280e+01,-1.077436624119696695e+01,2.527130519846625489e+01,-1.855123129135166948e+01
9.463098361524386881e-01,1.507148404321676516e+01,-1.700318638349549971e+01,-1.755118603468492466e+01,-1.056372224166445228e+01,-1.073113183874733600e+01,2.514420399947721663e+01,-1.849409282207940564e+01
9.468272280803513574e-01,1.497690795795186425e+01,-1.687416239691124886e+01,-1.751952389653906295e+01,-1.058194176306345469e+01,-1.068772533491831211e+01,2.501716802532311590e+01,-1.843598774156340880e+01
9.473446200082642488e-01,1.488246703677962657e+01,-1.674506599181476219e+01,-1.748696988452931578e+01,-1.060012857419910937e+01,-1.064414576922819400e+01,2.489019594528155821e+01,-1.837691666553544323e+01
9.478620119361769181e-01,1.478816455603034008e+01,-1.661590582634721258e+01,-1.745352176982548897e+01,-1.061826491484785784e+01,-1.060039214362325133e+01,2.476328617888646733e+01,-1.831688045101488171e+01
9.483794038640896984e-01,1.469400361607484129e+01,-1.648669063907558652e+01,-1.741917737948895351e+01,-1.063633273424536085e+01,-1.055646342316043373e+01,2.463643689924257885e+01,-1.825588019446348298e+01
9.488967957920024787e-01,1.459998714267660169e+01,-1.635742924662098474e+01,-1.738393459643415184e+01,-1.065431370036978009e+01,-1.051235853669733444e+01,2.450964603633691041e+01,-1.819391722993595195e+01
9.494141877199152590e-01,1.450611788833444038e+01,-1.622813054126620713e+01,-1.734779135941560924e+01,-1.067218920917193081e+01,-1.046807637758897869e+01,2.438291128034628841e+01,-1.813099312722607337e+01
9.499315796478279283e-01,1.441239843361637085e+01,-1.609880348854331089e+01,-1.731074566304053164e+01,-1.068994039375216509e+01,-1.042361580439170865e+01,2.425623008494147825e+01,-1.806710969000845424e+01
9.504489715757408197e-01,1.431883118848418057e+01,-1.596945712480047419e+01,-1.727279555780701159e+01,-1.070754813348413848e+01,-1.037897564157396424e+01,2.412959967058752397e+01,-1.800226895397583959e+01
9.509663635036534890e-01,1.422541839360945737e+01,-1.584010055474917600e+01,-1.723393915016776745e+01,-1.072499306308529832e+01,-1.033415468023428474e+01,2.400301702784094715e+01,-1.793647318497227516e+01
9.514837554315662693e-01,1.413216212167993469e+01,-1.571074294899023016e+01,-1.719417460261944086e+01,-1.074225558163424665e+01,-1.028915167882598070e+01,2.387647892064270039e+01,-1.786972487712153423e+01
9.520011473594790496e-01,1.403906427869737783e+01,-1.558139354152036482e+01,-1.715350013381754124e+01,-1.075931586153486386e+01,-1.024396536388915102e+01,2.374998188960827150e+01,-1.780202675095154419e+01
9.525185392873918300e-01,1.394612660526607151e+01,-1.545206162721775556e+01,-1.711191401871682061e+01,-1.077615385742722154e+01,-1.019859443078942363e+01,2.362352225531356709e+01,-1.773338175151414120e+01
9.530359312153044993e-01,1.385335067787250551e+01,-1.532275655930786051e+01,-1.706941458873740913e+01,-1.079274931504535040e+01,-1.015303754446394002e+01,2.349709612157778338e+01,-1.766379304650070381e+01
9.535533231432173906e-01,1.376073791015574699e+01,-1.519348774680830516e+01,-1.702600023195630285e+01,-1.080908178002177245e+01,-1.010729334017406877e+01,2.337069937874207071e+01,-1.759326402435311110e+01
9.540707150711300599e-01,1.366828955416921509e+01,-1.506426465195421116e+01,-1.698166939332466185e+01,-1.082513060663882243e+01,-1.006136042426540911e+01,2.324432770694541261e+01,-1.752179829237068631e+01
9.545881069990428403e-01,1.357600670163288648e+01,-1.493509678760243276e+01,-1.693642057491042507e+01,-1.084087496652682958e+01,-1.001523737493458022e+01,2.311797657939605699e+01,-1.744939967481241894e+01
9.551054989269555096e-01,1.348389028517696531e+01,-1.480599371461610048e+01,-1.689025233616673916e+01,-1.085629385730903174e+01,-9.968922743003121312e+00,2.299164126564012989e+01,-1.737607221099509403e+01
9.556228908548684009e-01,1.339194107957608004e+01,-1.467696503922838858e+01,-1.684316329422573233e+01,-1.087136611119334617e+01,-9.922415052698319471e+00,2.286531683482604649e+01,-1.730182015338679236e+01
9.561402827827810702e-01,1.330015970297494476e+01,-1.454802041038648852e+01,-1.679515212421809167e+01,-1.088607040351090305e+01,-9.875712802441176663e+00,2.273899815896598753e+01,-1.722664796569633339e+01
9.566576747106938505e-01,1.320854661810438557e+01,-1.441916951707460726e+01,-1.674621755961797476e+01,-1.090038526120143203e+01,-9.828814465641160680e+00,2.261267991619307693e+01,-1.715056032095795047e+01
9.571750666386066309e-01,1.311710213348885645e+01,-1.429042208561719818e+01,-1.669635839261366073e+01,-1.091428907124539371e+01,-9.781718491498159196e+00,2.248635659401555387e+01,-1.707356209961189819e+01
9.576924585665194112e-01,1.302582640464471098e+01,-1.416178787696177643e+01,-1.664557347450373470e+01,-1.092776008904293583e+01,-9.734423305811372273e+00,2.236002249256721086e+01,-1.699565838758066150e+01
9.582098504944320805e-01,1.293471943526935775e+01,-1.403327668394112671e+01,-1.659386171611878424e+01,-1.094077644673967598e+01,-9.686927311795136220e+00,2.223367172785406609e+01,-1.691685447434055689e+01
9.587272424223449718e-01,1.284378107842147010e+01,-1.390489832851547547e+01,-1.654122208826870377e+01,-1.095331616149925935e+01,-9.639228890901801350e+00,2.210729823499757529e+01,-1.683715585098918766e+01
9.592446343502576411e-01,1.275301103769233535e+01,-1.377666265899451048e+01,-1.648765362221567088e+01,-1.096535714372272174e+01,-9.591326403651732946e+00,2.198089577147460361e+01,-1.675656820830856830e+01
9.597620262781704215e-01,1.266240886836769874e+01,-1.364857954723838240e+01,-1.643315541017240022e+01,-1.097687720521466126e+01,-9.543218190470001971e+00,2.185445792035294943e+01,-1.667509743482348128e+01
9.602794182060832018e-01,1.257197397858115018e+01,-1.352065888583932818e+01,-1.637772660582636064e+01,-1.098785406729619929e+01,-9.494902572530435236e+00,2.172797809352439558e+01,-1.659274961485598254e+01
9.607968101339959821e-01,1.248170563045802339e+01,-1.339291058528225697e+01,-1.632136642488927336e+01,-1.099826536886480355e+01,-9.446377852606437031e+00,2.160144953493325559e+01,-1.650953102657522109e+01
9.613142020619086514e-01,1.239160294125052175e+01,-1.326534457108540010e+01,-1.626407414567225374e+01,-1.100808867440079553e+01,-9.397642315928870005e+00,2.147486532380189317e+01,-1.642544814004287801e+01
9.618315939898215428e-01,1.230166488446368156e+01,-1.313797078092046000e+01,-1.620584910968658576e+01,-1.101730148192078396e+01,-9.348694231050973968e+00,2.134821837785242948e+01,-1.634050761525434581e+01
9.623489859177342121e-01,1.221189029097249978e+01,-1.301079916171277517e+01,-1.614669072227009750e+01,-1.102588123087781291e+01,-9.299531850720317294e+00,2.122150145652511810e+01,-1.625471630017566227e+01
9.628663778456469924e-01,1.212227785012948011e+01,-1.288383966672035186e+01,-1.608659845323877846e+01,-1.103380531000837905e+01,-9.250153412757494920e+00,2.109470716419239622e+01,-1.616808122877545983e+01
9.633837697735597727e-01,1.203282611086402198e+01,-1.275710225259379627e+01,-1.602557183756450954e+01,-1.104105106512619372e+01,-9.200557140942255074e+00,2.096782795337062311e+01,-1.608060961905341202e+01
9.639011617014725530e-01,1.194353348277197746e+01,-1.263059687641493767e+01,-1.596361047607796380e+01,-1.104759580686278575e+01,-9.150741245906287347e+00,2.084085612792710052e+01,-1.599230887106370780e+01
9.644185536293852223e-01,1.185439823719662478e+01,-1.250433349271557582e+01,-1.590071403619716328e+01,-1.105341681835488998e+01,-9.100703926033130386e+00,2.071378384628405200e+01,-1.590318656493428229e+01
9.649359455572981137e-01,1.176541850830028757e+01,-1.237832205047561729e+01,-1.583688225268157801e+01,-1.105849136287863210e+01,-9.050443368365021612e+00,2.058660312461874398e+01,-1.581325045888161185e+01
9.654533374852107830e-01,1.167659229412742761e+01,-1.225257249010158844e+01,-1.577211492841206741e+01,-1.106279669143056488e+01,-8.999957749516964256e+00,2.045930584006062958e+01,-1.572250848722154970e+01
9.659707294131235633e-01,1.158791745765807768e+01,-1.212709474038386936e+01,-1.570641193519593237e+01,-1.106631005025540482e+01,-8.949245236597453967e+00,2.033188373388403036e+01,-1.563096875837507049e+01
9.664881213410363436e-01,1.149939172785274266e+01,-1.200189871543444298e+01,-1.563977321459798908e+01,-1.106900868832069484e+01,-8.898303988136516907e+00,2.020432841469800778e+01,-1.553863955287036802e+01
9.670055132689491240e-01,1.141101270068785745e+01,-1.187699431160365116e+01,-1.557219877879676773e+01,-1.107086986473818335e+01,-8.847132155020487332e+00,2.007663136163202822e+01,-1.544552932133991696e+01
9.675229051968617933e-01,1.132277784018275746e+01,-1.175239140437748020e+01,-1.550368871146679517e+01,-1.107187085613200672e+01,-8.795727881434109108e+00,1.994878392751883922e+01,-1.535164668251383802e+01
9.680402971247745736e-01,1.123468447941692183e+01,-1.162809984525350870e+01,-1.543424316868598645e+01,-1.107198896395375343e+01,-8.744089305809254142e+00,1.982077734207279818e+01,-1.525700042120827327e+01
9.685576890526873539e-01,1.114672982153862080e+01,-1.150412945859717873e+01,-1.536386237986873127e+01,-1.107120152174424987e+01,-8.692214561780886584e+00,1.969260271506521676e+01,-1.516159948630959065e+01
9.690750809806001342e-01,1.105891098037574061e+01,-1.138049003010003801e+01,-1.529254663223491484e+01,-1.106948606377051547e+01,-8.640101786487983659e+00,1.956425110240099841e+01,-1.506545296225542963e+01
9.695924729085128035e-01,1.097122536696025463e+01,-1.125719112841749592e+01,-1.522029618029352172e+01,-1.106682161128802022e+01,-8.587749204667433744e+00,1.943571411234769641e+01,-1.496856969621927114e+01
9.701098648364256949e-01,1.088367025963296264e+01,-1.113424212425523230e+01,-1.514711148003092767e+01,-1.106318669012747513e+01,-8.535155058688863150e+00,1.930698321586783806e+01,-1.487095849947730564e+01
9.706272567643383642e-01,1.079624277404808730e+01,-1.101165235025862543e+01,-1.507299309019356492e+01,-1.105855968286617497e+01,-8.482317584448438197e+00,1.917804971428298444e+01,-1.477262835308351896e+01
9.711446486922511445e-01,1.070893992010115525e+01,-1.088943109804830023e+01,-1.499794164083952452e+01,-1.105291910274624279e+01,-8.429235021151864515e+00,1.904890483254423117e+01,-1.467358838302028268e+01
9.716620406201639248e-01,1.062175860719683840e+01,-1.076758761052908753e+01,-1.492195783479719751e+01,-1.104624360900819902e+01,-8.375905613471328337e+00,1.891953972900071079e+01,-1.457384785111170800e+01
9.721794325480767052e-01,1.053469564944631287e+01,-1.064613107433649475e+01,-1.484504244910814919e+01,-1.103851202200216264e+01,-8.322327613676808511e+00,1.878994550503565719e+01,-1.447341614609563720e+01
9.726968244759893745e-01,1.044774777079455497e+01,-1.052507061242132025e+01,-1.476719633645467766e+01,-1.102970333807675551e+01,-8.268499283741956418e+00,1.866011321457052929e+01,-1.437230277485468832e+01
9.732142164039022658e-01,1.036091161007733241e+01,-1.040441527677198685e+01,-1.468842042657171376e+01,-1.101979674424562994e+01,-8.214418897424454968e+00,1.853003387343677133e+01,-1.427051735380604569e+01
9.737316083318149351e-01,1.027418372600830310e+01,-1.028417404127518964e+01,-1.460871572764363080e+01,-1.100877163263170999e+01,-8.160084742321037865e+00,1.839969846861606584e+01,-1.416806960045058261e+01
9.742490002597277154e-01,1.018756060209550007e+01,-1.016435579471389872e+01,-1.452808332768501742e+01,-1.099660761468907033e+01,-8.105495121896785449e+00,1.826909796734762992e+01,-1.406496932508033026e+01
9.747663921876404958e-01,1.010103865148801283e+01,-1.004496933390383617e+01,-1.444652439590651838e+01,-1.098328453520247194e+01,-8.050648357489199824e+00,1.813822332610423871e+01,-1.396122642264540481e+01
9.752837841155532761e-01,1.001461422175230531e+01,-9.926023356967537126e+00,-1.436404018406488703e+01,-1.096878248606459394e+01,-7.995542790286628509e+00,1.800706549943560830e+01,-1.385685086477957739e+01
9.758011760434659454e-01,9.928283599578369589e+00,-9.807526456746490595e+00,-1.428063202779764573e+01,-1.095308181983090812e+01,-7.940176783281293282e+00,1.787561544867993035e+01,-1.375185269198484406e+01
9.763185679713788367e-01,9.842043015415667284e+00,-9.689487114351036823e+00,-1.419630134794222442e+01,-1.093616316305222824e+01,-7.884548723196744824e+00,1.774386415054307875e+01,-1.364624200597480730e+01
9.768359598992915060e-01,9.755888648039084288e+00,-9.571913692848573518e+00,-1.411104965183986515e+01,-1.091800742938493762e+01,-7.828657022390046016e+00,1.761180260554618471e+01,-1.354002896217734353e+01
9.773533518272042864e-01,9.669816629044312606e+00,-9.454814431089078042e+00,-1.402487853462360867e+01,-1.089859583247883279e+01,-7.772500120728155437e+00,1.747942184634042562e+01,-1.343322376239565052e+01
9.778707437551170667e-01,9.583823047273510198e+00,-9.338197437669181866e+00,-1.393778968049126199e+01,-1.087790989864272007e+01,-7.716076487439159415e+00,1.734671294589034929e+01,-1.332583664762872822e+01
9.783881356830298470e-01,9.497903953170411029e+00,-9.222070685033770587e+00,-1.384978486396260955e+01,-1.085593147928758739e+01,-7.659384622937809972e+00,1.721366702552472105e+01,-1.321787789105050059e+01
9.789055276109425163e-01,9.412055363065475078e+00,-9.106442003715660150e+00,-1.376086595112127497e+01,-1.083264276314751129e+01,-7.602423060625686624e+00,1.708027526285544440e+01,-1.310935779114794109e+01
9.794229195388554077e-01,9.326273263390653767e+00,-8.991319076713047309e+00,-1.367103490084097928e+01,-1.080802628827816392e+01,-7.545190368665756431e+00,1.694652889956415720e+01,-1.300028666501806818e+01
9.799403114667680770e-01,9.240553614824316142e+00,-8.876709434005293886e+00,-1.358029376599662719e+01,-1.078206495383309438e+01,-7.487685151731716005e+00,1.681241924905721064e+01,-1.289067484182410617e+01
9.804577033946808573e-01,9.154892356365486705e+00,-8.762620447205991425e+00,-1.348864469465945781e+01,-1.075474203161750708e+01,-7.429906052731490185e+00,1.667793770398785114e+01,-1.278053265641014313e+01
9.809750953225935266e-01,9.069285409338426973e+00,-8.649059324354599454e+00,-1.339608993127716907e+01,-1.072604117741990670e+01,-7.371851754505579279e+00,1.654307574364698397e+01,-1.266987044307516364e+01
9.814924872505064180e-01,8.983728681326590859e+00,-8.536033104845481390e+00,-1.330263181783823256e+01,-1.069594644212121182e+01,-7.313520981499699758e+00,1.640782494122127488e+01,-1.255869852950563548e+01
9.820098791784190873e-01,8.898218070036810090e+00,-8.423548654495373711e+00,-1.320827279502107743e+01,-1.066444228258172444e+01,-7.254912501412161596e+00,1.627217697091971971e+01,-1.244702723086743390e+01
9.825272711063318676e-01,8.812749467092844569e+00,-8.311612660748206594e+00,-1.311301540332735449e+01,-1.063151357230558958e+01,-7.196025126815482231e+00,1.613612361496744896e+01,-1.233486684405617062e+01
9.830446630342446479e-01,8.727318761759166321e+00,-8.200231628018382679e+00,-1.301686228420017422e+01,-1.059714561188305204e+01,-7.136857716752814440e+00,1.599965677046806789e+01,-1.222222764210694379e+01
9.835620549621574282e-01,8.641921844594291358e+00,-8.089411873171647116e+00,-1.291981618112658126e+01,-1.056132413921031343e+01,-7.077409178308697868e+00,1.586276845613346964e+01,-1.210911986876270596e+01
9.840794468900700975e-01,8.556554611034080438e+00,-7.979159521144037370e+00,-1.282187994072469195e+01,-1.052403533948707803e+01,-7.017678468154443294e+00,1.572545081888175211e+01,-1.199555373320172791e+01
9.845968388179829889e-01,8.471212964904669462e+00,-7.869480500698571745e+00,-1.272305651381520519e+01,-1.048526585499173258e+01,-6.957664594067892949e+00,1.558769614030284956e+01,-1.188153940492376037e+01
9.851142307458956582e-01,8.385892821865553515e+00,-7.760380540320280573e+00,-1.262334895647780186e+01,-1.044500279463428605e+01,-6.897366616427980546e+00,1.544949684299249171e+01,-1.176708700879557057e+01
9.856316226738084385e-01,8.300590112782039398e+00,-7.651865164248552453e+00,-1.252276043109149661e+01,-1.040323374328681538e+01,-6.836783649683432884e+00,1.531084549675336426e+01,-1.165220662025479825e+01
9.861490146017212188e-01,8.215300787027908669e+00,-7.543939688647955499e+00,-1.242129420736007894e+01,-1.035994677089172633e+01,-6.775914863796320908e+00,1.517173482466485268e+01,-1.153690826067323982e+01
9.866664065296339992e-01,8.130020815717687199e+00,-7.436609217916705816e+00,-1.231895366332174291e+01,-1.031513044134762680e+01,-6.714759485659975269e+00,1.503215770902029647e+01,-1.142120189287886767e+01
9.871837984575466685e-01,8.044746194868823252e+00,-7.329878641133120709e+00,-1.221574228634340642e+01,-1.026877382117285187e+01,-6.653316800491454686e+00,1.489210719713230979e+01,-1.130509741683676594e+01
9.877011903854595598e-01,7.959472948493501399e+00,-7.223752628639886098e+00,-1.211166367409931865e+01,-1.022086648794662800e+01,-6.591586153198456088e+00,1.475157650700571921e+01,-1.118860466548888510e+01
9.882185823133722291e-01,7.874197131620688239e+00,-7.118235628766639067e+00,-1.200672153553469101e+01,-1.017139853852801679e+01,-6.529566949720996938e+00,1.461055903287901891e+01,-1.107173340075315338e+01
9.887359742412850094e-01,7.788914833247394753e+00,-7.013331864689832607e+00,-1.190091969181315079e+01,-1.012036059705237179e+01,-6.467258658347228462e+00,1.446904835063286754e+01,-1.095449330968084212e+01
9.892533661691977898e-01,7.703622179220378285e+00,-6.909045331431212134e+00,-1.179426207724945463e+01,-1.006774382270562818e+01,-6.404660811004166732e+00,1.432703822306734409e+01,-1.083689400077356169e+01
9.897707580971105701e-01,7.618315335047145531e+00,-6.805379792993675458e+00,-1.168675274022611532e+01,-1.001353991727605397e+01,-6.341773004522651469e+00,1.418452260504641238e+01,-1.071894500045859466e+01
9.902881500250232394e-01,7.532990508637183780e+00,-6.702338779635450550e+00,-1.157839584409502720e+01,-9.957741132483921120e+00,-6.278594901877018408e+00,1.404149564851083198e+01,-1.060065574972365887e+01
9.908055419529361307e-01,7.447643952972567760e+00,-6.599925585281766871e+00,-1.146919566806315416e+01,-9.900340277088535146e+00,-6.215126233399085542e+00,1.389795170735834162e+01,-1.048203560091001307e+01
9.913229338808488000e-01,7.362271968708949288e+00,-6.498143265075061237e+00,-1.135915660806332106e+01,-9.841330723773282330e+00,-6.151366797966968392e+00,1.375388534219259640e+01,-1.036309381466522872e+01
9.918403258087615804e-01,7.276870906705788400e+00,-6.396994633062482727e+00,-1.124828317760895580e+01,-9.780706415808026577e+00,-6.087316464168085695e+00,1.360929132493913940e+01,-1.024383955705418181e+01
9.923577177366742497e-01,7.191437170486768338e+00,-6.296482260021671884e+00,-1.113658000863369679e+01,-9.718461873489349756e+00,-6.022975171436883102e+00,1.346416464332977370e+01,-1.012428189682938573e+01
9.928751096645871410e-01,7.105967218629910320e+00,-6.196608471424429609e+00,-1.102405185231545914e+01,-9.654592200358431242e+00,-5.958342931167043943e+00,1.331850050525476448e+01,-1.000442980286013928e+01
9.933925015924998103e-01,7.020457567087627027e+00,-6.097375345538385893e+00,-1.091070357988513351e+01,-9.589093089196605746e+00,-5.893419827798269672e+00,1.317229434298301172e+01,-9.884292141720759872e+00
9.939098935204125906e-01,6.934904791436147242e+00,-5.998784711666064418e+00,-1.079654018341930488e+01,-9.521960827798398697e+00,-5.828206019877296029e+00,1.302554181724950411e+01,-9.763877675437136361e+00
9.944272854483253710e-01,6.849305529055534691e+00,-5.900838148522863591e+00,-1.068156677661839637e+01,-9.453192304522643141e+00,-5.762701741093958496e+00,1.287823882121186614e+01,-9.643195059393240953e+00
9.949446773762381513e-01,6.763656481238751184e+00,-5.803536982751953843e+00,-1.056578859556845273e+01,-9.382785013620786430e+00,-5.696907301291249226e+00,1.273038148427360206e+01,-9.522252840395578843e+00
9.954620693041508206e-01,6.677954415231050156e+00,-5.706882287577791146e+00,-1.044921099948800425e+01,-9.310737060343170057e+00,-5.630823087450225195e+00,1.258196617577599064e+01,-9.401059454897167100e+00
9.959794612320637119e-01,6.592196166198797336e+00,-5.610874881597005981e+00,-1.033183947145912640e+01,-9.237047165822904304e+00,-5.564449564649233793e+00,1.243298950855740159e+01,-9.279623227380046302e+00
9.964968531599763812e-01,6.506378639128637786e+00,-5.515515327707946724e+00,-1.021367961914344313e+01,-9.161714671737401616e+00,-5.497787276997937234e+00,1.228344834238115979e+01,-9.157952368897287698e+00
9.970142450878891616e-01,6.420498810655890232e+00,-5.420803932177383544e+00,-1.009473717548218730e+01,-9.084739544747522544e+00,-5.430836848545521178e+00,1.213333978723056816e+01,-9.036054975773234688e+00
9.975316370158019419e-01,6.334553730823054174e+00,-5.326740743845477688e+00,-9.975017999380956013e+00,-9.006122380714442599e+00,-5.363598984163586714e+00,1.198266120647211608e+01,-8.913939028463026659e+00
9.980490289437147222e-01,6.248540524768047888e+00,-5.233325553468648472e+00,-9.854528076378979762e+00,-8.925864408694073049e+00,-5.296074470403521417e+00,1.183141021988660491e+01,-8.791612390570945124e+00
9.985664208716273915e-01,6.162456394342878951e+00,-5.140557893200993433e+00,-9.733273519303697441e+00,-8.843967494709721322e+00,-5.228264176328848656e+00,1.167958470656910386e+01,-8.669082808028520049e+00
9.990838127995402829e-01,6.076298619660535749e+00,-5.048437036211843143e+00,-9.611260568907770363e+00,-8.760434145301140063e+00,-5.160169054320892457e+00,1.152718280769416559e+01,-8.546357908429408567e+00
9.996012047274529522e-01,5.990064560573754804e+00,-4.956961996443637553e+00,-9.488495594493302931e+00,-8.675267510852759045e+00,-5.091790140860520175e+00,1.137420292915238385e+01,-8.423445200525932819e+00
1.000118596655365621e+00,5.903751658081919373e+00,-4.866131528505622583e+00,-9.364985094518528896e+00,-8.588471388698664555e+00,-5.023128557283170537e+00,1.122064374405210252e+01,-8.300352073882429238e+00
1.000635988583278513e+00,5.817357441201782109e+00,-4.775944116234954961e+00,-9.240735698161316236e+00,-8.500050244163302793e+00,-4.954185512490408172e+00,1.106650420561432213e+01,-8.177085785500093351e+00
1.001153380511191182e+00,5.730880113697565115e+00,-4.686396718331963029e+00,-9.115754247681724820e+00,-8.410011076173512734e+00,-4.884962499565885352e+00,1.091178464485500577e+01,-8.053651991108097263e+00
1.001670772439104073e+00,5.644317664195487083e+00,-4.597486526355614167e+00,-8.990047594957239596e+00,-8.318360359644138669e+00,-4.815460946090437844e+00,1.075648503604743489e+01,-7.930056705116731663e+00
1.002188164367016743e+00,5.557667751488520658e+00,-4.509211314429708573e+00,-8.863622636235273688e+00,-8.225103814760490906e+00,-4.745682208879741459e+00,1.060060482443122076e+01,-7.806306769765798848e+00
1.002705556294929634e+00,5.470928160287905406e+00,-4.421568522774068200e+00,-8.736486405408619760e+00,-8.130247936126362873e+00,-4.675627745864886720e+00,1.044414380382118246e+01,-7.682408817289367420e+00
1.003222948222842303e+00,5.384096800063065125e+00,-4.334555261124211967e+00,-8.608646073070108429e+00,-8.033799983879411855e+00,-4.605299115196263671e+00,1.028710211317497780e+01,-7.558369272096706837e+00
1.003740340150755195e+00,5.297171703877240567e+00,-4.248168312166029637e+00,-8.480108945551497968e+00,-7.935767974813198400e+00,-4.534697974341331594e+00,1.012948023314936385e+01,-7.434194352963087837e+00
1.004257732078667864e+00,5.210151027219955822e+00,-4.162404134986641857e+00,-8.350882463948316570e+00,-7.836160673507147401e+00,-4.463826079177302120e+00,9.971278982647236333e+00,-7.309890075232139850e+00
1.004775124006580533e+00,5.123033046835196558e+00,-4.077258868540324599e+00,-8.220974203128982083e+00,-7.734987583463182048e+00,-4.392685283077706337e+00,9.812499515353392709e+00,-7.185462253028071622e+00
1.005292515934493203e+00,5.035816159546272708e+00,-3.992728335130404815e+00,-8.090391870729604307e+00,-7.632258938250094715e+00,-4.321277535993711005e+00,9.653143316260685225e+00,-7.060916501479217011e+00
1.005809907862406094e+00,4.948498881076723421e+00,-3.908808043906604190e+00,-7.959143306133552365e+00,-7.527985692654946881e+00,-4.249604883529618959e+00,9.493212198185549511e+00,-6.936258238951925392e+00
1.006327299790318763e+00,4.861079844867701283e+00,-3.825493194378111639e+00,-7.827236479436470162e+00,-7.422179513842027454e+00,-4.177669466012961408e+00,9.332708298273594494e+00,-6.811492689295482350e+00
1.006844691718231655e+00,4.773557800891236269e+00,-3.742778679941940023e+00,-7.694679490395719412e+00,-7.314852772518593227e+00,-4.105473517558612784e+00,9.171634074494175337e+00,-6.686624884097147614e+00
1.007362083646144324e+00,4.685931614460282724e+00,-3.660659091427367784e+00,-7.561480567365789440e+00,-7.206018534108561191e+00,-4.033019365127773703e+00,9.009992302125676034e+00,-6.561659664948666482e+00
1.007879475574057215e+00,4.598200265034494194e+00,-3.579128720655455176e+00,-7.427648066217892975e+00,-7.095690549932780478e+00,-3.960309427580835706e+00,8.847786070229439304e+00,-6.436601685722649790e+00
1.008396867501969885e+00,4.510362845022819478e+00,-3.498181564014684053e+00,-7.293190469245550034e+00,-6.983883248397299681e+00,-3.887346214725121207e+00,8.685018778114464766e+00,-6.311455414860478008e+00
1.008914259429882776e+00,4.422418558581766135e+00,-3.417811326051667820e+00,-7.158116384054352466e+00,-6.870611726188187163e+00,-3.814132326356522107e+00,8.521694131790731319e+00,-6.186225137670088969e+00
1.009431651357795445e+00,4.334366720410574914e+00,-3.338011423078000917e+00,-7.022434542437738791e+00,-6.755891739474382263e+00,-3.740670451296029153e+00,8.357816140413337536e+00,-6.060914958635259531e+00
1.009949043285708115e+00,4.246206754542037665e+00,-3.258774986792218442e+00,-6.886153799236991446e+00,-6.639739695117122587e+00,-3.666963366420158188e+00,8.193389112715296463e+00,-5.935528803734838377e+00
1.010466435213621006e+00,4.157938193129996129e+00,-3.180094867917664381e+00,-6.749283131186915696e+00,-6.522172641887126865e+00,-3.593013935686085514e+00,8.028417653430734546e+00,-5.810070422773168097e+00
1.010983827141533675e+00,4.069560675233105940e+00,-3.101963639855978450e+00,-6.611831635746578506e+00,-6.403208261689063541e+00,-3.518825109151176633e+00,7.862906659707801005e+00,-5.684543391721230243e+00
1.011501219069446345e+00,3.981073945594512331e+00,-3.024373602355887591e+00,-6.473808529914662380e+00,-6.282864860792873429e+00,-3.444399921986605495e+00,7.696861317510673928e+00,-5.558951115067984006e+00
1.012018610997359236e+00,3.892477853418143674e+00,-2.947316785197880762e+00,-6.335223149030377421e+00,-6.161161361072803544e+00,-3.369741493485643336e+00,7.530287098011856806e+00,-5.433296828182918148e+00
1.012536002925271905e+00,3.803772351141262220e+00,-2.870784951894508552e+00,-6.196084945559524826e+00,-6.038117291253740859e+00,-3.294853026066349777e+00,7.363189753974241469e+00,-5.307583599689251308e+00
1.013053394853184797e+00,3.714957493202913685e+00,-2.794769603405920400e+00,-6.056403487864997714e+00,-5.913752778164304225e+00,-3.219737804268302916e+00,7.195575316122106102e+00,-5.181814333847327703e+00
1.013570786781097466e+00,3.626033434809214029e+00,-2.719261981871542666e+00,-5.916188458963325125e+00,-5.788088537998016037e+00,-3.144399193744228604e+00,7.027450089502970343e+00,-5.055991772949512963e+00
1.014088178709010357e+00,3.537000430694274833e+00,-2.644253074356779365e+00,-5.775449655265308735e+00,-5.661145867580900770e+00,-3.068840640245470208e+00,6.858820649837922723e+00,-4.930118499724903458e+00
1.014605570636923026e+00,3.447858833878026275e+00,-2.569733616615881733e+00,-5.634196985302713401e+00,-5.532946635647226330e+00,-2.993065668602376661e+00,6.689693839862867364e+00,-4.804196939755620122e+00
1.015122962564835918e+00,3.358609094419690244e+00,-2.495694096869874645e+00,-5.492440468439109047e+00,-5.403513274121655385e+00,-2.917077881698558528e+00,6.520076765658308737e+00,-4.678229363902919324e+00
1.015640354492748587e+00,3.269251758168133737e+00,-2.422124759600603028e+00,-5.350190233566759268e+00,-5.272868769409585710e+00,-2.840880959440053921e+00,6.349976792969995287e+00,-4.552217890744874040e+00
1.016157746420661256e+00,3.179787465507880384e+00,-2.349015609359894174e+00,-5.207456517787639960e+00,-5.141036653693880965e+00,-2.764478657718346000e+00,6.179401543518140194e+00,-4.426164489023918236e+00
1.016675138348573926e+00,3.090216950101887683e+00,-2.276356414594714384e+00,-5.064249665080347462e+00,-5.008040996239595088e+00,-2.687874807368221486e+00,6.008358891297280735e+00,-4.300070980105729745e+00
1.017192530276486817e+00,3.000541037630294561e+00,-2.204136711487663991e+00,-4.920580124951580814e+00,-4.873906394705553424e+00,-2.611073313119717465e+00,5.836856958865265455e+00,-4.173939040448452431e+00
1.017709922204399486e+00,2.910760644525665963e+00,-2.132345807813312177e+00,-4.776458451073164468e+00,-4.738657966463595272e+00,-2.534078152544699591e+00,5.664904113622426962e+00,-4.047770204082910439e+00
1.018227314132312378e+00,2.820876776704086986e+00,-2.060972786809748936e+00,-4.631895299903426633e+00,-4.602321339924422716e+00,-2.456893374997435320e+00,5.492508964079636513e+00,-3.921565865102942805e+00
1.018744706060225047e+00,2.730890528293234087e+00,-1.990006511066326755e+00,-4.486901429294817945e+00,-4.464922645871821416e+00,-2.379523100550170689e+00,5.319680356117419073e+00,-3.795327280167417605e+00
1.019262097988137938e+00,2.640803080355809129e+00,-1.919435626426293062e+00,-4.341487697085208097e+00,-4.326488508802827759e+00,-2.301971518922325988e+00,5.146427369233085081e+00,-3.669055571011698103e+00
1.019779489916050608e+00,2.550615699610103704e+00,-1.849248565905679653e+00,-4.195665059675598663e+00,-4.187046038276435844e+00,-2.224242888404801555e+00,4.972759312779163388e+00,-3.542751726970982062e+00
1.020296881843963499e+00,2.460329737146170537e+00,-1.779433553627298714e+00,-4.049444570591923309e+00,-4.046622820268633625e+00,-2.146341534778116955e+00,4.798685722190334957e+00,-3.416416607513458992e+00
1.020814273771876168e+00,2.369946627138790785e+00,-1.709978608770756026e+00,-3.902837379032758847e+00,-3.905246908535489947e+00,-2.068271850225388064e+00,4.624216355201052231e+00,-3.290050944784861819e+00
1.021331665699788838e+00,2.279467885556186069e+00,-1.640871549537628038e+00,-3.755854728401303522e+00,-3.762946815982780358e+00,-1.990038292239234341e+00,4.449361188051885740e+00,-3.163655346163012361e+00
1.021849057627701729e+00,2.188895108865385186e+00,-1.572099997132573090e+00,-3.608507954823041874e+00,-3.619751506043419553e+00,-1.911645382523411651e+00,4.274130411686299702e+00,-3.037230296823590692e+00
1.022366449555614398e+00,2.098229972733869353e+00,-1.503651379760041484e+00,-3.460808485648548150e+00,-3.475690384062253724e+00,-1.833097705888837137e+00,4.098534427937177149e+00,-2.910776162316627946e+00
1.022883841483527068e+00,2.007474230727123388e+00,-1.435512936636304637e+00,-3.312767837940799875e+00,-3.330793288687560416e+00,-1.754399909143696812e+00,3.922583845702364069e+00,-2.784293191153187852e+00
1.023401233411439959e+00,1.916629713002685476e+00,-1.367671722017269165e+00,-3.164397616947923986e+00,-3.185090483270176520e+00,-1.675556699978122621e+00,3.746289477110328558e+00,-2.657781517403064786e+00
1.023918625339352628e+00,1.825698325000743916e+00,-1.300114609242097874e+00,-3.015709514561529581e+00,-3.038612647270395151e+00,-1.596572845843517108e+00,3.569662333676126842e+00,-2.531241163303576069e+00
1.024436017267265520e+00,1.734682046130336719e+00,-1.232828294791939783e+00,-2.866715307759018838e+00,-2.891390867671021603e+00,-1.517453172825674823e+00,3.392713622445737265e+00,-2.404672041878120226e+00
1.024953409195178189e+00,1.643582928452504532e+00,-1.165799302364769474e+00,-2.717426857032121390e+00,-2.743456630398888318e+00,-1.438202564512887749e+00,3.215454742131461874e+00,-2.278073959566392581e+00
1.025470801123091080e+00,1.552403095359216278e+00,-1.099013986965462930e+00,-2.567856104799715933e+00,-2.594841811752802929e+00,-1.358825960858013548e+00,3.037897279236080106e+00,-2.151446618864606197e+00
1.025988193051003750e+00,1.461144740248760066e+00,-1.032458539011611665e+00,-2.418015073806067505e+00,-2.445578669839143071e+00,-1.279328357035094621e+00,2.860053004167077972e+00,-2.024789620976684468e+00
1.026505584978916641e+00,1.369810125197512329e+00,-9.661189884550391849e-01,-2.267915865504319228e+00,-2.295699836014862161e+00,-1.199714802290463123e+00,2.681933867340806632e+00,-1.898102468476315030e+00
1.027022976906829310e+00,1.278401579627710172e+00,-8.999812089187114728e-01,-2.117570658424671404e+00,-2.145238306337411416e+00,-1.119990398788004216e+00,2.503551995275850928e+00,-1.771384567979323199e+00
1.027540368834741979e+00,1.186921498971769573e+00,-8.340309218494382781e-01,-1.966991706528075978e+00,-1.994227433022347284e+00,-1.040160300449036734e+00,2.324919686676611530e+00,-1.644635232827126092e+00
1.028057760762654871e+00,1.095372343332342790e+00,-7.682537006858370932e-01,-1.816191337544204254e+00,-1.842700915907414583e+00,-9.602297117861450237e-01,2.146049408505627198e+00,-1.517853685780178319e+00
1.028575152690567540e+00,1.003756636139790714e+00,-7.026349750426748031e-01,-1.665181951296333507e+00,-1.690692793925741899e+00,-8.802038867323674909e-01,1.966953792047779759e+00,-1.391039061723666759e+00
1.029092544618480209e+00,9.120769628044135269e-01,-6.371600349097656935e-01,-1.513976018008871716e+00,-1.538237436583846263e+00,-8.000881274634696894e-01,1.787645628961288535e+00,-1.264190410381842433e+00
1.029609936546393101e+00,8.203359693659127982e-01,-5.718140348671471029e-01,-1.362586076601582263e+00,-1.385369535448572664e+00,-7.198877832154506606e-01,1.608137867320319270e+00,-1.137306699044377645e+00
1.030127328474305770e+00,7.285363611392702277e-01,-5.065819983159345341e-01,-1.211024732969106399e+00,-1.232124095641505601e+00,-6.396082490965582235e-01,1.428443607647556846e+00,-1.010386815303607744e+00
1.030644720402218661e+00,6.366809013559043828e-01,-4.414488217241383516e-01,-1.059304658243979791e+00,-1.078536427339044090e+00,-5.592549648928232253e-01,1.248576098934574885e+00,-8.834295698011465081e-01
1.031162112330131331e+00,5.447724098023181138e-01,-3.763992788889162222e-01,-9.074385870467045478e-01,-9.246421372817168471e-01,-4.788334138690482078e-01,1.068548734654271026e+00,-7.564336989868364336e-01
1.031679504258044222e+00,4.528137614538234601e-01,-3.114180252135023697e-01,-7.554393157190597563e-01,-7.704771202890811077e-01,-3.983491215631687066e-01,8.883750487607767754e-01,-6.293978678867835352e-01
1.032196896185956891e+00,3.608078851056537029e-01,-2.464896020007138477e-01,-6.033197005442131333e-01,-6.160775507833411435e-01,-3.178076545759335181e-01,7.080687116811300585e-01,-5.023206728836433488e-01
1.032714288113869561e+00,2.687575296236550670e-01,-1.815988185871938443e-01,-4.510925665814943808e-01,-4.614789377826843952e-01,-2.372145021923517672e-01,5.276430365377167142e-01,-3.752010099341896443e-01
1.033231680041782452e+00,1.766650964528313494e-01,-1.167310261540822625e-01,-2.987706422332654377e-01,-3.067154482254748071e-01,-1.565749915733970488e-01,3.471106254069899477e-01,-2.480383384474520447e-01
1.033749071969695121e+00,8.453340731470558589e-02,-5.187087159494016553e-02,-1.463668532480160989e-01,-1.518229978411041459e-01,-7.589467430363840139e-02,1.664849861803527897e-01,-1.208314746393295003e-01
1.034266463897608013e+00,-7.634682296079190952e-03,1.299707147088980351e-02,6.105827396369963196e-03,3.162310744066886871e-03,4.820869140200612600e-03,-1.422028350410894058e-02,6.420799925334242861e-03


==> data/logits/plot_logits_4.csv <==
t,y0,y1,y2,y3,y4,y5,y6,y7,y8,y9
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.556148046527006543e-04,2.553901581914121144e-02,2.258237923079946946e-02,-1.501776422108670739e-02,1.125344073582925861e-02,-1.586865400505418910e-02,-4.597383714645478237e-04,1.879496871788873327e-02
1.111229609305401309e-03,5.112283863176513704e-02,4.520495531658209887e-02,-3.006193208081908708e-02,2.252669311018516696e-02,-3.176544946510056339e-02,-9.200458848690681868e-04,3.762293550282469479e-02
1.666844413958101746e-03,7.675139640755831993e-02,6.786824234829411107e-02,-4.513251694110356066e-02,3.381979347345836356e-02,-4.769064261425083606e-02,-1.380683526638200667e-03,5.648387053856941675e-02
2.222459218610802617e-03,1.024245808919111989e-01,9.057272832334557766e-02,-6.022951142718992179e-02,4.513276291478014735e-02,-6.364447027231318055e-02,-1.841409186316932817e-03,7.537771758344798123e-02
2.778074023263503271e-03,1.281422502163574451e-01,1.133188774180939606e-01,-7.535288895470697301e-02,5.646560840862781261e-02,-7.962715144858950600e-02,-2.301977717186470124e-03,9.430439588710869125e-02
3.333688827916203492e-03,1.539042314132890998e-01,1.361071321766345876e-01,-9.050260520038508338e-02,6.781832391937492321e-02,-9.563888888670038502e-02,-2.762140994737153493e-03,1.132638020368012255e-01
3.889303632568904580e-03,1.797103228349467008e-01,1.589379156158979012e-01,-1.056785995164662012e-01,7.919089146378470445e-02,-1.116798705504366690e-01,-3.221647972997593312e-03,1.322558117331730232e-01
4.444918437221605234e-03,2.055602964766853613e-01,1.818116332470541274e-01,-1.208807962888002324e-01,9.058328213144892227e-02,-1.277502710506387973e-01,-3.680244738720632458e-03,1.512802814955835906e-01
5.000533241874305888e-03,2.314539002045155336e-01,2.047286750132240596e-01,-1.361091062386287909e-01,1.019954570631700641e-01,-1.438502530131025858e-01,-4.137674563425598750e-03,1.703370502969371314e-01
5.556148046527006543e-03,2.573908598869206754e-01,2.276894171434979963e-01,-1.513634276680561330e-01,1.134273683872880356e-01,-1.599799683875133272e-01,-4.593677953297584104e-03,1.894259411280341809e-01
6.111762851179707197e-03,2.833708814309476853e-01,2.506942239232606284e-01,-1.666436476492062502e-01,1.248789601139511513e-01,-1.761395596974057176e-01,-5.047992696942775470e-03,2.085467624914396356e-01
6.667377655832406984e-03,3.093936527225772948e-01,2.737434493808243996e-01,-1.819496431570686856e-01,1.363501689873316547e-01,-1.923291612311527066e-01,-5.500353911000573082e-03,2.276993098248719372e-01
7.222992460485107638e-03,3.354588454713638979e-01,2.968374388903669558e-01,-1.972812821460288857e-01,1.478409252957846032e-01,-2.085489001739793680e-01,-5.950494083612881124e-03,2.468833668541071114e-01
7.778607265137809160e-03,3.615661169593567537e-01,3.199765306911785956e-01,-2.126384245700878028e-01,1.593511536399518091e-01,-2.247988976810056660e-01,-6.398143115748544663e-03,2.660987068754034901e-01
8.334222069790508947e-03,3.877151116942922915e-01,3.431610573232161121e-01,-2.280209233467673235e-01,1.708807736588097703e-01,-2.410792698913163945e-01,-6.843028360385972064e-03,2.853450939674439524e-01
8.889836874443210468e-03,4.139054629670652630e-01,3.663913469789613075e-01,-2.434286252647033244e-01,1.824297007136618243e-01,-2.573901288830571787e-01,-7.284874659551326959e-03,3.046222841327965725e-01
9.445451679095910255e-03,4.401367943134712468e-01,3.896677247715902848e-01,-2.588613718349246362e-01,1.939978465300740973e-01,-2.737315835695582900e-01,-7.723404379213566484e-03,3.239300263688920656e-01
1.000106648374861178e-02,4.664087208802293882e-01,4.129905139194455232e-01,-2.743190000858204414e-01,2.055851197977568434e-01,-2.901037405364864097e-01,-8.158337442036339704e-03,3.432680636685226383e-01
1.055668128840131156e-02,4.927208506952757694e-01,4.363600368468173452e-01,-2.898013433017931906e-01,2.171914267283879263e-01,-3.065067048200212363e-01,-8.589391357985601272e-03,3.626361339498543335e-01
1.111229609305401309e-02,5.190727858423382912e-01,4.597766162010356039e-01,-3.053082317056011741e-01,2.288166715713837451e-01,-3.229405806260636780e-01,-9.016281252795105283e-03,3.820339709159641384e-01
1.166791089770671287e-02,5.454641235397796883e-01,4.832405757858599382e-01,-3.208394930843838644e-01,2.404607570876107769e-01,-3.394054719904658346e-01,-9.438719894287017631e-03,4.014613048438883669e-01
1.222352570235941439e-02,5.718944571237224439e-01,5.067522414111849116e-01,-3.363949533593784680e-01,2.521235849810445906e-01,-3.559014833802924827e-01,-9.856417716550811003e-03,4.209178633031945838e-01
1.277914050701211418e-02,5.983633769354427256e-01,5.303119416590466040e-01,-3.519744370993198035e-01,2.638050562883694772e-01,-3.724287202361066251e-01,-1.026908284197707022e-02,4.404033718040673007e-01
1.333475531166481397e-02,6.248704711130494971e-01,5.539200085659428119e-01,-3.675777679775320550e-01,2.755050717265271620e-01,-3.889872894552857119e-01,-1.067642110114883081e-02,4.599175543749177142e-01
1.389037011631751549e-02,6.514153262874213812e-01,5.775767782214475954e-01,-3.832047691726978567e-01,2.872235319982022750e-01,-4.055772998163580945e-01,-1.107813605058877160e-02,4.794601340695013314e-01
1.444598492097021528e-02,6.779975281824524025e-01,6.012825912831580855e-01,-3.988552637133339074e-01,2.989603380552659506e-01,-4.221988623443830302e-01,-1.147392898836466224e-02,4.990308334035753468e-01
1.500159972562291853e-02,7.046166621195298907e-01,6.250377934079137665e-01,-4.145290747659274300e-01,3.107153913201446405e-01,-4.388520906173344893e-01,-1.186349896754879119e-02,5.186293747210439786e-01
1.555721453027561832e-02,7.312723134263121594e-01,6.488427355993440226e-01,-4.302260258667754966e-01,3.224885938651455008e-01,-4.555371010135253473e-01,-1.224654280753653679e-02,5.382554804896410028e-01
1.611282933492831984e-02,7.579640677497910817e-01,6.726977744717281826e-01,-4.459459410975155080e-01,3.342798485497276428e-01,-4.722540129000658560e-01,-1.262275510321964056e-02,5.579088735261347187e-01
1.666844413958101789e-02,7.846915112736173592e-01,6.966032724301536305e-01,-4.616886452043356126e-01,3.460890591157132490e-01,-4.890029487623394622e-01,-1.299182823201699977e-02,5.775892771510445778e-01
1.722405894423371941e-02,8.114542308396746062e-01,7.205595977669565499e-01,-4.774539636608564064e-01,3.579161302404324507e-01,-5.057840342744918116e-01,-1.335345235876175818e-02,5.972964152728539311e-01
1.777967374888642094e-02,8.382518139740067209e-01,7.445671246745406702e-01,-4.932417226747456418e-01,3.697609675478442659e-01,-5.225973983109937215e-01,-1.370731543844519451e-02,6.170300124018008869e-01
1.833528855353911899e-02,8.650838488169085849e-01,7.686262331743960452e-01,-5.090517491379532578e-01,3.816234775775538823e-01,-5.394431728991609942e-01,-1.405310321681707553e-02,6.367897935931027265e-01
1.889090335819182051e-02,8.919499239573954741e-01,7.927373089625298075e-01,-5.248838705206959609e-01,3.935035677118187136e-01,-5.563214931127681284e-01,-1.439049922884189092e-02,6.565754843197746382e-01
1.944651816284452550e-02,9.188496281719137349e-01,8.169007431711605705e-01,-5.407379147091059268e-01,4.054011460604862727e-01,-5.732324969066654452e-01,-1.471918479501355126e-02,6.763868102749446276e-01
2.000213296749722355e-02,9.457825500672821795e-01,8.411169320466865829e-01,-5.566137097865427874e-01,4.173161213038523165e-01,-5.901763248923972416e-01,-1.503883901552408031e-02,6.962234971036488362e-01
2.055774777214992508e-02,9.727482776279706700e-01,8.653862765440141214e-01,-5.725110837586280255e-01,4.292484024934934417e-01,-6.071531200548844209e-01,-1.534913876229121454e-02,7.160852700641942015e-01
2.111336257680262313e-02,9.997463976676316255e-01,8.897091818371734018e-01,-5.884298642219513154e-01,4.411978988110336619e-01,-6.241630274101205300e-01,-1.564975866884091293e-02,7.359718536190217320e-01
2.166897738145532812e-02,1.026776495184868132e+00,9.140860567462075759e-01,-6.043698779764449247e-01,4.531645192848365866e-01,-6.412061936038719878e-01,-1.594037111804766371e-02,7.558829709550591858e-01
2.222459218610802617e-02,1.053838152623387092e+00,9.385173130804638220e-01,-6.203309505815053360e-01,4.651481724646928662e-01,-6.582827664514721011e-01,-1.622064622773050635e-02,7.758183434336725082e-01
2.278020699076072769e-02,1.080930949036287947e+00,9.630033648980684813e-01,-6.363129058557229767e-01,4.771487660543861642e-01,-6.753928944185561001e-01,-1.649025183410643414e-02,7.957776899700332862e-01
2.333582179541342574e-02,1.108054459154719673e+00,9.875446276817945179e-01,-6.523155653203517312e-01,4.891662065022490680e-01,-6.925367260428809679e-01,-1.674885347309892913e-02,8.157607263420720844e-01
2.389143660006612727e-02,1.135208252360770942e+00,1.012141517431191184e+00,-6.683387475864397409e-01,5.012003985496404912e-01,-7.097144092971464646e-01,-1.699611435950498795e-02,8.357671644289190738e-01
2.444705140471882879e-02,1.162392090512968323e+00,1.036794629663325251e+00,-6.843823850574168866e-01,5.132513328844060529e-01,-7.269262166334635733e-01,-1.723169726751480613e-02,8.557968579482743143e-01
2.500266620937153031e-02,1.189606323259650988e+00,1.061505097482180693e+00,-7.004467571739083631e-01,5.253192613412782652e-01,-7.441727950531813462e-01,-1.745526813503339714e-02,8.758500936994442210e-01
2.555828101402422836e-02,1.216850578352300261e+00,1.086273406582958900e+00,-7.165317177273545779e-01,5.374041166154777116e-01,-7.614543383005938360e-01,-1.766648356972105871e-02,8.959266266776078069e-01
2.611389581867692988e-02,1.244124397597633491e+00,1.111099969954614686e+00,-7.326370699801991737e-01,5.495057939547682846e-01,-7.787709884604527844e-01,-1.786499720309886463e-02,9.160261485641822965e-01
2.666951062332962794e-02,1.271427320321535603e+00,1.135985203332479987e+00,-7.487626158912339402e-01,5.616241881335882757e-01,-7.961228886796595239e-01,-1.805046051098030402e-02,9.361483492080552304e-01
2.722512542798233293e-02,1.298758883364762751e+00,1.160929525163123532e+00,-7.649081561001129792e-01,5.737591934485835043e-01,-8.135101831492042024e-01,-1.822252282381714439e-02,9.562929166148366189e-01
2.778074023263503098e-02,1.326118621080007554e+00,1.185933356569608188e+00,-7.810734899124558428e-01,5.859107037146595864e-01,-8.309330170865447673e-01,-1.838083133736539976e-02,9.764595369369951650e-01
2.833635503728773250e-02,1.353506065330347896e+00,1.210997121317161085e+00,-7.972584152855293205e-01,5.980786122615593392e-01,-8.483915367184363676e-01,-1.852503112366382654e-02,9.966478944648881066e-01
2.889196984194043055e-02,1.380920745489062629e+00,1.236121245779232769e+00,-8.134627288145119817e-01,6.102628119309552179e-01,-8.658858892641996263e-01,-1.865476514233488370e-02,1.016857671618668579e+00
2.944758464659313554e-02,1.408362188440822838e+00,1.261306158903974906e+00,-8.296862257193471368e-01,6.224631950740678876e-01,-8.834162229194382210e-01,-1.876967425219755459e-02,1.037088548941089705e+00
3.000319945124583706e-02,1.435829918584254905e+00,1.286552292181109891e+00,-8.459286998321710049e-01,6.346796535498001601e-01,-9.009826868401993316e-01,-1.886939722320157831e-02,1.057340205091188423e+00
3.055881425589853512e-02,1.463323457835877361e+00,1.311860079609208807e+00,-8.621899435853327409e-01,6.469120787233989534e-01,-9.185854311275791773e-01,-1.895357074867659586e-02,1.077612316838858053e+00
3.111442906055123664e-02,1.490842325635411747e+00,1.337229957663369717e+00,-8.784697479999894476e-01,6.591603614656307286e-01,-9.362246068127739740e-01,-1.902182945789815394e-02,1.097904559060310925e+00
3.167004386520393816e-02,1.518386038952463934e+00,1.362662365263302089e+00,-8.947679026752892728e-01,6.714243921524810643e-01,-9.539003658425753152e-01,-1.907380592897278682e-02,1.118216604734423303e+00
3.222565866985663968e-02,1.545954112294581462e+00,1.388157743741812444e+00,-9.110841957781368183e-01,6.837040606653773667e-01,-9.716128610653098630e-01,-1.910913070203817954e-02,1.138548124939971595e+00
3.278127347450934120e-02,1.573546057716683100e+00,1.413716536813695690e+00,-9.274184140335405280e-01,6.959992563919276121e-01,-9.893622462172249055e-01,-1.912743229278168755e-02,1.158898788853752970e+00
3.333688827916203579e-02,1.601161384831856438e+00,1.439339190545021019e+00,-9.437703427155412772e-01,7.083098682271812274e-01,-1.007148675909317337e+00,-1.912833720627538092e-02,1.179268263749590151e+00
3.389250308381473731e-02,1.628799600823541249e+00,1.465026153322836588e+00,-9.601397656387334889e-01,7.206357845754159941e-01,-1.024972305614609835e+00,-1.911146995112916747e-02,1.199656214998232384e+00
3.444811788846743883e-02,1.656460210459071991e+00,1.490777875825262555e+00,-9.765264651503551274e-01,7.329768933524376529e-01,-1.042833291655870909e+00,-1.907645305395916369e-02,1.220062306068132596e+00
3.500373269312014035e-02,1.684142716104599646e+00,1.516594810991992892e+00,-9.929302221229706626e-01,7.453330819884056435e-01,-1.060731791193775919e+00,-1.902290707417531035e-02,1.240486198527116946e+00
3.555934749777284187e-02,1.711846617741388243e+00,1.542477413995202440e+00,-1.009350815947735791e+00,7.577042374311782069e-01,-1.078667962215521081e+00,-1.895045061908551265e-02,1.260927552044944111e+00
3.611496230242554339e-02,1.739571412983481613e+00,1.568426142210854746e+00,-1.025788024528243358e+00,7.700902461501775154e-01,-1.096641963523872665e+00,-1.885870035931480615e-02,1.281386024396742318e+00
3.667057710707823798e-02,1.767316597096741271e+00,1.594441455190408474e+00,-1.042241624274950151e+00,7.824909941407768299e-01,-1.114653954726668283e+00,-1.874727104454626536e-02,1.301861271467342984e+00
3.722619191173093950e-02,1.795081663019266527e+00,1.620523814632943482e+00,-1.058711390100194549e+00,7.949063669292099066e-01,-1.132704096226763602e+00,-1.861577551957382948e-02,1.322352947256497213e+00
3.778180671638364102e-02,1.822866101383180615e+00,1.646673684357670364e+00,-1.075197095413793269e+00,8.073362495779976555e-01,-1.150792549212418692e+00,-1.846382474067531643e-02,1.342860703884982021e+00
3.833742152103634948e-02,1.850669400537778619e+00,1.672891530276846783e+00,-1.091698512119209097e+00,8.197805266918944955e-01,-1.168919475648126038e+00,-1.829102779230307174e-02,1.363384191601581419e+00
3.889303632568905100e-02,1.878491046574076062e+00,1.699177820369109027e+00,-1.108215410610327689e+00,8.322390824243637297e-01,-1.187085038265897285e+00,-1.809699190408853298e-02,1.383923058790972327e+00
3.944865113034174559e-02,1.906330523350707518e+00,1.725533024653198577e+00,-1.124747559768793703e+00,8.447118004845652894e-01,-1.205289400556982304e+00,-1.788132246816842574e-02,1.404476951982488897e+00
4.000426593499444711e-02,1.934187312521206792e+00,1.751957615162091253e+00,-1.141294726961943118e+00,8.571985641448673920e-01,-1.223532726764038792e+00,-1.764362305682382059e-02,1.425045515859770129e+00
4.055988073964714863e-02,1.962060893562662001e+00,1.778452065917530023e+00,-1.157856678041312204e+00,8.696992562488803369e-01,-1.241815181873743734e+00,-1.738349544043904515e-02,1.445628393271301881e+00
4.111549554429985015e-02,1.989950743805733779e+00,1.805016852904959279e+00,-1.174433177341733803e+00,8.822137592200083311e-01,-1.260136931609850519e+00,-1.710053960577667675e-02,1.466225225241836849e+00
4.167111034895254473e-02,2.017856338466058830e+00,1.831652454048866563e+00,-1.191023987681011809e+00,8.947419550705221214e-01,-1.278498142426692574e+00,-1.679435377456939271e-02,1.486835650984710933e+00
4.222672515360524625e-02,2.045777150677030587e+00,1.858359349188536624e+00,-1.207628870360192064e+00,9.072837254111620897e-01,-1.296898981503136428e+00,-1.646453442243051013e-02,1.507459307915049340e+00
4.278233995825794778e-02,2.073712651523914374e+00,1.885138020054162089e+00,-1.224247585164384589e+00,9.198389514612357321e-01,-1.315339616736953543e+00,-1.611067629807977353e-02,1.528095831663828008e+00
4.333795476291065624e-02,2.101662310079410734e+00,1.911988950243451058e+00,-1.240879890364223082e+00,9.324075140592811284e-01,-1.333820216739692865e+00,-1.573237244288733239e-02,1.548744856092886035e+00
4.389356956756335082e-02,2.129625593440494402e+00,1.938912625198514483e+00,-1.257525542717837563e+00,9.449892936741941529e-01,-1.352340950831920852e+00,-1.532921421073474288e-02,1.569406013310742143e+00
4.444918437221605234e-02,2.157601966766721002e+00,1.965909532183267139e+00,-1.274184297473477612e+00,9.575841704169308910e-01,-1.370901989038981306e+00,-1.490079128819243870e-02,1.590078933689374807e+00
4.500479917686875386e-02,2.185590893319842021e+00,1.992980160261172085e+00,-1.290855908372674721e+00,9.701920240526940020e-01,-1.389503502087153564e+00,-1.444669171501533622e-02,1.610763245881841277e+00
4.556041398152145538e-02,2.213591834504831546e+00,2.020125000273408133e+00,-1.307540127654010842e+00,9.828127340136596501e-01,-1.408145661400273196e+00,-1.396650190495507537e-02,1.631458576840808972e+00
4.611602878617414997e-02,2.241604249912226621e+00,2.047344544817404355e+00,-1.324236706057435375e+00,9.954461794122022589e-01,-1.426828639096773488e+00,-1.345980666689006178e-02,1.652164551837933537e+00
4.667164359082685149e-02,2.269627597361952187e+00,2.074639288225861744e+00,-1.340945392829232308e+00,1.008092239054681594e+00,-1.445552607987231175e+00,-1.292618922626981304e-02,1.672880794484203459e+00
4.722725839547955301e-02,2.297661332948402801e+00,2.102009726546093304e+00,-1.357665935727502049e+00,1.020750791455708573e+00,-1.464317741572289666e+00,-1.236523124688132524e-02,1.693606926751086039e+00
4.778287320013225453e-02,2.325704911086924565e+00,2.129456357519762921e+00,-1.374398081028235907e+00,1.033421714852933881e+00,-1.483124214041035671e+00,-1.177651285292868888e-02,1.714342568992579974e+00
4.833848800478496299e-02,2.353757784561767874e+00,2.156979680563149593e+00,-1.391141573532042264e+00,1.046104887222411017e+00,-1.501972200269896751e+00,-1.115961265143095016e-02,1.735087339968231390e+00
4.889410280943765758e-02,2.381819404575287180e+00,2.184580196747678560e+00,-1.407896156571374124e+00,1.058800186294417855e+00,-1.520861875821893028e+00,-1.051410775493583083e-02,1.755840856866937472e+00
4.944971761409035910e-02,2.409889220798504539e+00,2.212258408780843677e+00,-1.424661572018335098e+00,1.071507489569793581e+00,-1.539793416946327653e+00,-9.839573804557133485e-03,1.776602735331634930e+00
5.000533241874306062e-02,2.437966681423209270e+00,2.240014820987701327e+00,-1.441437560293164832e+00,1.084226674336873808e+00,-1.558767000579030837e+00,-9.135584993317069635e-03,1.797372589484991012e+00
5.056094722339576214e-02,2.466051233215327265e+00,2.267849939292660100e+00,-1.458223860373250469e+00,1.096957617688899544e+00,-1.577782804342985346e+00,-8.401714089816103570e-03,1.818150031955912294e+00
5.111656202804845672e-02,2.494142321569496445e+00,2.295764271201514717e+00,-1.475020209802616167e+00,1.109700196541868245e+00,-1.596841006549274855e+00,-7.637532462219764895e-03,1.838934673906808426e+00
5.167217683270115824e-02,2.522239390565429229e+00,2.323758325784279766e+00,-1.491826344702242846e+00,1.122454287653094074e+00,-1.615941786198762387e+00,-6.842610102552271201e-03,1.859726125062054702e+00
5.222779163735385977e-02,2.550341883025190270e+00,2.351832613657991011e+00,-1.508641999780706344e+00,1.135219767640086364e+00,-1.635085322983909295e+00,-6.016515651321330260e-03,1.880523993737004407e+00
5.278340644200656129e-02,2.578449240348438476e+00,2.379987646778389809e+00,-1.525466908211260630e+00,1.147996512903026733e+00,-1.654271797155633328e+00,-5.158816415541722655e-03,1.901327886701409842e+00
5.333902124665925587e-02,2.606560893998749240e+00,2.408223931068343759e+00,-1.542300796527931173e+00,1.160784395914853162e+00,-1.673501384324689534e+00,-4.269078132962178529e-03,1.922137402844341203e+00
5.389463605131196433e-02,2.634676274149084563e+00,2.436541973744878575e+00,-1.559143389845789596e+00,1.173583288946153491e+00,-1.692774260654436258e+00,-3.346865272948251757e-03,1.942952139641562770e+00
5.445025085596466585e-02,2.662794812482952356e+00,2.464942285650159270e+00,-1.575994413445606757e+00,1.186393065295839211e+00,-1.712090604529345139e+00,-2.391741142540815268e-03,1.963771695177083387e+00
5.500586566061736737e-02,2.690915939092375364e+00,2.493425378525558234e+00,-1.592853590873681613e+00,1.199213597943523890e+00,-1.731450594643096919e+00,-1.403267812367547940e-03,1.984595665808103648e+00
5.556148046527006196e-02,2.719039082505758209e+00,2.521991764967717486e+00,-1.609720643934830164e+00,1.212044759555132911e+00,-1.750854409981784210e+00,-3.810061407268916511e-04,2.005423646172265872e+00
5.611709526992276348e-02,2.747163669715007028e+00,2.550641958382997565e+00,-1.626595292684694716e+00,1.224886422488079329e+00,-1.770302229806172800e+00,6.754842019940365816e-04,2.026255229194246166e+00
5.667271007457546500e-02,2.775289126201918588e+00,2.579376472940301923e+00,-1.643477255421360361e+00,1.237738458795994312e+00,-1.789794233633012377e+00,1.766644708577902456e-03,2.047090006091646153e+00
5.722832487922816652e-02,2.803414875963821551e+00,2.608195823522280854e+00,-1.660366248676290679e+00,1.250600740233027253e+00,-1.809330601215397127e+00,2.892918009901546128e-03,2.067927566380226345e+00
5.778393968388086110e-02,2.831540341538479222e+00,2.637100525674917595e+00,-1.677261987204567983e+00,1.263473138257702466e+00,-1.828911512522190863e+00,4.054747849533080206e-03,2.088767497878444068e+00
5.833955448853356263e-02,2.859664944028255107e+00,2.666091095555490398e+00,-1.694164183974454341e+00,1.276355524036342448e+00,-1.848537147716493134e+00,5.252579058000028667e-03,2.109609386711328138e+00
5.889516929318627109e-02,2.887788103123534178e+00,2.695168049878908345e+00,-1.711072550156256700e+00,1.289247768446048603e+00,-1.868207687133161432e+00,6.486857526725620104e-03,2.130452817313662983e+00
5.945078409783897261e-02,2.915909237125401177e+00,2.724331905862438674e+00,-1.727986795110510787e+00,1.302149742077244987e+00,-1.887923311255386816e+00,7.758030181640895862e-03,2.151297372432498189e+00
6.000639890249167413e-02,2.944027762967593276e+00,2.753583181168800298e+00,-1.744906626375474890e+00,1.315061315235787065e+00,-1.907684200690329179e+00,9.066544956458422178e-03,2.172142633128983036e+00
6.056201370714436871e-02,2.972143096237688908e+00,2.782922393847646170e+00,-1.761831749653937518e+00,1.327982357944631708e+00,-1.927490536143793065e+00,1.041285076562792344e-02,2.192988178779519792e+00
6.111762851179707023e-02,3.000254651197575395e+00,2.812350062275420726e+00,-1.778761868799334955e+00,1.340912739945064214e+00,-1.947342498393965338e+00,1.179739747695141006e-02,2.213833587076234455e+00
6.167324331644977176e-02,3.028361840803172278e+00,2.841866705093591516e+00,-1.795696685801185133e+00,1.353852330697493223e+00,-1.967240268264202285e+00,1.322063588387867306e-02,2.234678434026778682e+00
6.222885812110247328e-02,3.056464076723404144e+00,2.871472841145265242e+00,-1.812635900769830055e+00,1.366800999381803106e+00,-1.987184026594869923e+00,1.468301767746549302e-02,2.255522293953442059e+00
6.278447292575517480e-02,3.084560769358447807e+00,2.901168989410185972e+00,-1.829579211920491666e+00,1.379758614897276248e+00,-2.007173954214238609e+00,1.618499541800721975e-02,2.276364739491594680e+00
6.334008773040787632e-02,3.112651327857225425e+00,2.930955668938102221e+00,-1.846526315556644926e+00,1.392725045862063471e+00,-2.027210231908430416e+00,1.772702250634161647e-02,2.297205341587447158e+00
6.389570253506057784e-02,3.140735160134172421e+00,2.960833398780526426e+00,-1.863476906052696114e+00,1.405700160612232796e+00,-2.047293040390420149e+00,1.930955315482174584e-02,2.318043669495132519e+00
6.445131733971327936e-02,3.168811672885246900e+00,2.990802697920855291e+00,-1.880430675835977228e+00,1.418683827200365677e+00,-2.067422560268078247e+00,2.093304235796111801e-02,2.338879290773109965e+00
6.500693214436598089e-02,3.196880271603212087e+00,3.020864085202886962e+00,-1.897387315368053162e+00,1.431675913393724464e+00,-2.087598972011289966e+00,2.259794586274510575e-02,2.359711771279889625e+00
6.556254694901868241e-02,3.224940360592179367e+00,3.051018079257709736e+00,-1.914346513125347427e+00,1.444676286671980003e+00,-2.107822455918106463e+00,2.430472013862106095e-02,2.380540675169081410e+00
6.611816175367137005e-02,3.252991342981393696e+00,3.081265198428964069e+00,-1.931307955579055768e+00,1.457684814224496250e+00,-2.128093192079950846e+00,2.605382234714881395e-02,2.401365564883758186e+00
6.667377655832407157e-02,3.281032620738309369e+00,3.111605960696496975e+00,-1.948271327174416534e+00,1.470701362947187452e+00,-2.148411360345897858e+00,2.784571031133054042e-02,2.422186001150154144e+00
6.722939136297677309e-02,3.309063594680883735e+00,3.142040883598380407e+00,-1.965236310309239176e+00,1.483725799438921911e+00,-2.168777140285970795e+00,2.968084248460700625e-02,2.443001542970663742e+00
6.778500616762947462e-02,3.337083664489173707e+00,3.172570484151315817e+00,-1.982202585311798382e+00,1.496757989997503646e+00,-2.189190711153528035e+00,3.155967791952352108e-02,2.463811747616186931e+00
6.834062097228217614e-02,3.365092228716167089e+00,3.203195278769430665e+00,-1.999169830418000116e+00,1.509797800615206631e+00,-2.209652251846681459e+00,3.348267623607070753e-02,2.484616170617777620e+00
6.889623577693487766e-02,3.393088684797866517e+00,3.233915783181417591e+00,-2.016137721747879752e+00,1.522845096973870715e+00,-2.230161940868762294e+00,3.545029758969064915e-02,2.505414365757613115e+00
6.945185058158757918e-02,3.421072429062659292e+00,3.264732512346096183e+00,-2.033105933281410760e+00,1.535899744439567671e+00,-2.250719956287864587e+00,3.746300263895774307e-02,2.526205885059306766e+00
7.000746538624028070e-02,3.449042856739938046e+00,3.295645980366327610e+00,-2.050074136833627048e+00,1.548961608056820705e+00,-2.271326475695423674e+00,3.952125251292837316e-02,2.546990278777514938e+00
7.056308019089296835e-02,3.476999361967942903e+00,3.326656700401303013e+00,-2.067042002029041203e+00,1.562030552542382988e+00,-2.291981676163835413e+00,4.162550877816062478e-02,2.567767095386873422e+00
7.111869499554568375e-02,3.504941337800934864e+00,3.357765184577237161e+00,-2.084009196275403486e+00,1.575106442278594976e+00,-2.312685734203166366e+00,4.377623340540803820e-02,2.588535881570272146e+00
7.167430980019838527e-02,3.532868176215565814e+00,3.388971943896413652e+00,-2.100975384736751383e+00,1.588189141306285190e+00,-2.333438825716877663e+00,4.597388873597574310e-02,2.609296182206432668e+00
7.222992460485108679e-02,3.560779268116541552e+00,3.420277488144637168e+00,-2.117940230305783267e+00,1.601278513317244023e+00,-2.354241125956626046e+00,4.821893744776051260e-02,2.630047540356808433e+00
7.278553940950378831e-02,3.588674003341529417e+00,3.451682325797021278e+00,-2.134903393575529940e+00,1.614374421646254554e+00,-2.375092809476107014e+00,5.051184252094709226e-02,2.650789497251815341e+00
7.334115421415647595e-02,3.616551770665340726e+00,3.483186963922212165e+00,-2.151864532810363606e+00,1.627476729262688160e+00,-2.395994050083958271e+00,5.285306720338467379e-02,2.671521592276381085e+00
7.389676901880919135e-02,3.644411957803333824e+00,3.514791908084922589e+00,-2.168823303916282086e+00,1.640585298761651600e+00,-2.416945020795692844e+00,5.524307497562996883e-02,2.692243362954798602e+00
7.445238382346187900e-02,3.672253951414173212e+00,3.546497662246960392e+00,-2.185779360410570415e+00,1.653699992354733084e+00,-2.437945893784751128e+00,5.768232951566476530e-02,2.712954344934961348e+00
7.500799862811459440e-02,3.700077137101687619e+00,3.578304728666445556e+00,-2.202732353390672415e+00,1.666820671860241632e+00,-2.458996840332491107e+00,6.017129466327575393e-02,2.733654071971807209e+00
7.556361343276728204e-02,3.727880899416168514e+00,3.610213607795631052e+00,-2.219681931502492933e+00,1.679947198693088950e+00,-2.480098030777364126e+00,6.271043438411660897e-02,2.754342075910218846e+00
7.611922823741998356e-02,3.755664621854781782e+00,3.642224798176914469e+00,-2.236627740907911388e+00,1.693079433854162819e+00,-2.501249634463031946e+00,6.530021273342834220e-02,2.775017886667130895e+00
7.667484304207269896e-02,3.783427686861337680e+00,3.674338796337353052e+00,-2.253569425251682912e+00,1.706217237919317675e+00,-2.522451819685615160e+00,6.794109381944313242e-02,2.795681032213041206e+00
7.723045784672538661e-02,3.811169475825217479e+00,3.706556096681445034e+00,-2.270506625627575659e+00,1.719360471027869153e+00,-2.543704753639914884e+00,7.063354176644442983e-02,2.816331038552756461e+00
7.778607265137810201e-02,3.838889369079726333e+00,3.738877191382464549e+00,-2.287438980543932132e+00,1.732508992870736009e+00,-2.565008602364813317e+00,7.337802067751175716e-02,2.836967429705595123e+00
7.834168745603078965e-02,3.866586745899522004e+00,3.771302570271966914e+00,-2.304366125888419159e+00,1.745662662678046928e+00,-2.586363530687582291e+00,7.617499459692800290e-02,2.857589727684758607e+00
7.889730226068349117e-02,3.894260984497405875e+00,3.803832720727815087e+00,-2.321287694892167242e+00,1.758821339206375400e+00,-2.607769702167339165e+00,7.902492747225609016e-02,2.878197452476121576e+00
7.945291706533619269e-02,3.921911462020335915e+00,3.836468127560515917e+00,-2.338203318093194483e+00,1.771984880725502975e+00,-2.629227279037505749e+00,8.192828311608935099e-02,2.898790122016297488e+00
8.000853186998889421e-02,3.949537554544772622e+00,3.869209272898023855e+00,-2.355112623299176811e+00,1.785153145004781727e+00,-2.650736422147393689e+00,8.488552516747993604e-02,2.919367252170087301e+00
8.056414667464158186e-02,3.977138637071157223e+00,3.902056636068778950e+00,-2.372015235549468137e+00,1.798325989299007333e+00,-2.672297290902730715e+00,8.789711705301817002e-02,2.939928356707158130e+00
8.111976147929429726e-02,4.004714083517721512e+00,3.935010693483225630e+00,-2.388910777076474368e+00,1.811503270333882476e+00,-2.693910043205311577e+00,9.096352194759982357e-02,2.960472947278093514e+00
8.167537628394699878e-02,4.032263272731548831e+00,3.968071924016452812e+00,-2.405798870706479242e+00,1.824684846991901921e+00,-2.715574839234879079e+00,9.408520271562437198e-02,2.981000537745949419e+00
8.223099108859970030e-02,4.059785586413680925e+00,4.001240807046318793e+00,-2.422679138710790436e+00,1.837870579351010836e+00,-2.737291840087595851e+00,9.726262189698620109e-02,3.001510642716411326e+00
8.278660589325240182e-02,4.087280391009843861e+00,4.034517805803738533e+00,-2.439551192424102677e+00,1.851060320547389448e+00,-2.759061196166010976e+00,1.004962417342417647e-01,3.022002764412902387e+00
8.334222069790508947e-02,4.114747052977557829e+00,4.067903381194463819e+00,-2.456414640884476697e+00,1.864253923630459608e+00,-2.780883056863105995e+00,1.037865240748941931e-01,3.042476403670778318e+00
8.389783550255780487e-02,4.142184939244284436e+00,4.101397992105640711e+00,-2.473269091060994906e+00,1.877451241756307621e+00,-2.802757570798672493e+00,1.071339303310439028e-01,3.062931060250180249e+00
8.445345030721049251e-02,4.169593417172218430e+00,4.135002095261145705e+00,-2.490114147800222444e+00,1.890652128159334255e+00,-2.824684885740505802e+00,1.105389214406039544e-01,3.083366232792399408e+00
8.500906511186319403e-02,4.196971854525892276e+00,4.168716145078795066e+00,-2.506949413774143487e+00,1.903856436125033191e+00,-2.846665148527045996e+00,1.140019578282928103e-01,3.103781418778233103e+00
8.556467991651589555e-02,4.224319619442556295e+00,4.202540593529427326e+00,-2.523774489429540413e+00,1.917064018963915206e+00,-2.868698504991457732e+00,1.175234993663979433e-01,3.124176114488280920e+00
8.612029472116859707e-02,4.251636080405361895e+00,4.236475889997859845e+00,-2.540588972938849111e+00,1.930274729986563687e+00,-2.890785099887152043e+00,1.211040053353122925e-01,3.144549814965230450e+00
8.667590952582131247e-02,4.278920606219314138e+00,4.270522481145738070e+00,-2.557392460152464686e+00,1.943488422479833888e+00,-2.912925076814750547e+00,1.247439343838441239e-01,3.164902013978092565e+00
8.723152433047400012e-02,4.306172565990053158e+00,4.304680810776224220e+00,-2.574184544552511777e+00,1.956704949684183070e+00,-2.935118578150480939e+00,1.284437444892979618e-01,3.185232203988412447e+00
8.778713913512670164e-02,4.333391329105393375e+00,4.338951319700607101e+00,-2.590964817208080362e+00,1.969924164772149933e+00,-2.957365744976042876e+00,1.322038929173304789e-01,3.205539876118450149e+00
8.834275393977940316e-02,4.360576265219659575e+00,4.373334445606754883e+00,-2.607732866731912402e+00,1.983145920827955599e+00,-2.979666717009877619e+00,1.360248361815789009e-01,3.225824520121317374e+00
8.889836874443210468e-02,4.387726744240840304e+00,4.407830622929443720e+00,-2.624488279238558874e+00,1.996370070828255905e+00,-3.002021632539900065e+00,1.399070300030575975e-01,3.246085624353089560e+00
8.945398354908479233e-02,4.414842136320495491e+00,4.442440282722593281e+00,-2.641230638303993850e+00,2.009596467624030325e+00,-3.024430628357678952e+00,1.438509292693347374e-01,3.266322675746882176e+00
9.000959835373750773e-02,4.441921811846480495e+00,4.477163852533328381e+00,-2.657959524926686967e+00,2.022824963923600450e+00,-3.046893839694037709e+00,1.478569879934775733e-01,3.286535159788895655e+00
9.056521315839019537e-02,4.468965141438450139e+00,4.512001756277967957e+00,-2.674674517490138292e+00,2.036055412276789323e+00,-3.069411400156113690e+00,1.519256592727677990e-01,3.306722560496422325e+00
9.112082796304291077e-02,4.495971495946167629e+00,4.546954414119852572e+00,-2.691375191726881333e+00,2.049287665060231411e+00,-3.091983441665850929e+00,1.560573952471966397e-01,3.326884360397822427e+00
9.167644276769561229e-02,4.522940246450584567e+00,4.582022242349058416e+00,-2.708061120683931566e+00,2.062521574463796359e+00,-3.114610094399937079e+00,1.602526470577256834e-01,3.347020040514474104e+00
9.223205757234829993e-02,4.549870764267725853e+00,4.617205653263997789e+00,-2.724731874689713340e+00,2.075756992478174912e+00,-3.137291486731181855e+00,1.645118648043241150e-01,3.367129080344677838e+00
9.278767237700101533e-02,4.576762420955372335e+00,4.652505055054883876e+00,-2.741387021322431838e+00,2.088993770883586620e+00,-3.160027745171338331e+00,1.688354975037803518e-01,3.387210957849533077e+00
9.334328718165370298e-02,4.603614588322509249e+00,4.687920851689059809e+00,-2.758026125379918092e+00,2.102231761239629293e+00,-3.182818994315355976e+00,1.732239930472795342e-01,3.407265149440787955e+00
9.389890198630641838e-02,4.630426638441599074e+00,4.723453442798235535e+00,-2.774648748850927937e+00,2.115470814876272865e+00,-3.205665356787090747e+00,1.776777981577629673e-01,3.427291129970645667e+00
9.445451679095910602e-02,4.657197943663616613e+00,4.759103223567571206e+00,-2.791254450887903360e+00,2.128710782885981256e+00,-3.228566953186449151e+00,1.821973583470513081e-01,3.447288372723540384e+00
9.501013159561180754e-02,4.683927876635898713e+00,4.794870584626647059e+00,-2.807842787781197114e+00,2.141951516116978205e+00,-3.251523902037963598e+00,1.867831178727482611e-01,3.467256349409888028e+00
9.556574640026450906e-02,4.710615810322761554e+00,4.830755911942305580e+00,-2.824413312934752174e+00,2.155192865167649519e+00,-3.274536319740827484e+00,1.914355196949113491e-01,3.487194530161790151e+00
9.612136120491721059e-02,4.737261118028937901e+00,4.866759586713378383e+00,-2.840965576843251572e+00,2.168434680382083979e+00,-3.297604320520365562e+00,1.961550054324964210e-01,3.507102383530715350e+00
9.667697600956992598e-02,4.763863173425783692e+00,4.902881985267288911e+00,-2.857499127070721734e+00,2.181676811846751995e+00,-3.320728016380934733e+00,2.009420153195806691e-01,3.526979376487150208e+00
9.723259081422261363e-02,4.790421350580267301e+00,4.939123478958487468e+00,-2.874013508230591096e+00,2.194919109388315359e+00,-3.343907517060279666e+00,2.057969881613487262e-01,3.546824974422192689e+00
9.778820561887531515e-02,4.816935023986802733e+00,4.975484434068849104e+00,-2.890508261967233761e+00,2.208161422572591626e+00,-3.367142929985329491e+00,2.107203612898571610e-01,3.566638641151155920e+00
9.834382042352801667e-02,4.843403568601795328e+00,5.011965211709860313e+00,-2.906982926938939116e+00,2.221403600704636272e+00,-3.390434360229419575e+00,2.157125705195731546e-01,3.586419838919087777e+00
9.889943522818071819e-02,4.869826359881044731e+00,5.048566167726724174e+00,-2.923437038802371823e+00,2.234645492829975488e+00,-3.413781910470977898e+00,2.207740501026825841e-01,3.606168028408302639e+00
9.945505003283340584e-02,4.896202773819913645e+00,5.085287652604349340e+00,-2.939870130198476872e+00,2.247886947736974950e+00,-3.437185680953639189e+00,2.259052326841712866e-01,3.625882668747846704e+00
1.000106648374861212e-01,4.922532186996287251e+00,5.122130011375183756e+00,-2.956281730739858560e+00,2.261127813960347233e+00,-3.460645769447809439e+00,2.311065492566817259e-01,3.645563217524961708e+00
1.005662796421388089e-01,4.948813976616304622e+00,5.159093583528920668e+00,-2.972671366999587672e+00,2.274367939785780557e+00,-3.484162271213635975e+00,2.363784291151329597e-01,3.665209130798458226e+00
1.011218944467915243e-01,4.975047520562957182e+00,5.196178702924167503e+00,-2.989038562501532326e+00,2.287607173255745252e+00,-3.507735278965502967e+00,2.417212998111361033e-01,3.684819863114155325e+00
1.016775092514442258e-01,5.001232197447349037e+00,5.233385697701816497e+00,-3.005382837712067268e+00,2.300845362176381137e+00,-3.531364882837848107e+00,2.471355871071466703e-01,3.704394867522157853e+00
1.022331240560969134e-01,5.027367386662902504e+00,5.270714890200517644e+00,-3.021703710033330381e+00,2.314082354125588381e+00,-3.555051170352551804e+00,2.526217149304300635e-01,3.723933595596234269e+00
1.027887388607496288e-01,5.053452468442205969e+00,5.308166596873784115e+00,-3.038000693797857643e+00,2.327317996462187732e+00,-3.578794226387646660e+00,2.581801053267643864e-01,3.743435497455037897e+00
1.033443536654023165e-01,5.079486823916790073e+00,5.345741128209208881e+00,-3.054273300264757740e+00,2.340552136336286893e+00,-3.602594133147573707e+00,2.638111784139421934e-01,3.762900021785409610e+00
1.038999684700550180e-01,5.105469835179548888e+00,5.383438788649323570e+00,-3.070521037617261584e+00,2.353784620700712260e+00,-3.626450970134774465e+00,2.695153523350216629e-01,3.782326615867526609e+00
1.044555832747077195e-01,5.131400885350129393e+00,5.421259876514583631e+00,-3.086743410961837686e+00,2.367015296323661033e+00,-3.650364814122851964e+00,2.752930432113798176e-01,3.801714725602153067e+00
1.050111980793604211e-01,5.157279358642931300e+00,5.459204683927987745e+00,-3.102939922328658895e+00,2.380244009802411576e+00,-3.674335739131034728e+00,2.811446650955085058e-01,3.821063795539731522e+00
1.055668128840131226e-01,5.183104640438018329e+00,5.497273496741717835e+00,-3.119110070673600799e+00,2.393470607578215947e+00,-3.698363816400183524e+00,2.870706299235977754e-01,3.840373268911511762e+00
1.061224276886658241e-01,5.208876117354795277e+00,5.535466594465665580e+00,-3.135253351881695849e+00,2.406694935952337300e+00,-3.722449114370209422e+00,2.930713474678970920e-01,3.859642587662651891e+00
1.066780424933185117e-01,5.234593177328453528e+00,5.573784250197726386e+00,-3.151369258772017456e+00,2.419916841103197491e+00,-3.746591698658921832e+00,2.991472252888353056e-01,3.878871192487245878e+00
1.072336572979712271e-01,5.260255209689209011e+00,5.612226730556056253e+00,-3.167457281104040234e+00,2.433136169104669122e+00,-3.770791632042318042e+00,3.052986686869275657e-01,3.898058522865333053e+00
1.077892721026239287e-01,5.285861605244329908e+00,5.650794295613136065e+00,-3.183516905585453749e+00,2.446352765945506214e+00,-3.795048974436303624e+00,3.115260806544345451e-01,3.917204017101870939e+00
1.083448869072766163e-01,5.311411756363047409e+00,5.689487198831872483e+00,-3.199547615881490614e+00,2.459566477549953945e+00,-3.819363782879948932e+00,3.178298618268280418e-01,3.936307112367734895e+00
1.089005017119293317e-01,5.336905057064084801e+00,5.728305687003311775e+00,-3.215548892625619271e+00,2.472777149799414875e+00,-3.843736111520019705e+00,3.242104104339915693e-01,3.955367244742570065e+00
1.094561165165820193e-01,5.362340903106121104e+00,5.767250000186476377e+00,-3.231520213431769761e+00,2.485984628555321763e+00,-3.868166011597097498e+00,3.306681222512216634e-01,3.974383849259700341e+00
1.100117313212347347e-01,5.387718692080984084e+00,5.806320371649900558e+00,-3.247461052908001022e+00,2.499188759683114380e+00,-3.892653531433049263e+00,3.372033905499832729e-01,3.993356359952972667e+00
1.105673461258874224e-01,5.413037823509704971e+00,5.845517027815255062e+00,-3.263370882671661199e+00,2.512389389077403390e+00,-3.917198716420050353e+00,3.438166060484642017e-01,4.012284209905616628e+00
1.111229609305401239e-01,5.438297698941114255e+00,5.884840188202389299e+00,-3.279249171365846482e+00,2.525586362688119202e+00,-3.941801609010778584e+00,3.505081568618388932e-01,4.031166831300868836e+00
1.116785757351928254e-01,5.463497722053739736e+00,5.924290065377029180e+00,-3.295095384677657613e+00,2.538779526548089915e+00,-3.966462248710539207e+00,3.572784284524200826e-01,4.050003655474972319e+00
1.122341905398455270e-01,5.488637302274290697e+00,5.963866868511977337e+00,-3.310908987493107691e+00,2.551968728404269360e+00,-3.991180674515233395e+00,3.641278037216114649e-01,4.068794115592372584e+00
1.127898053444982424e-01,5.513715891047361595e+00,6.003570841428608418e+00,-3.326689466105212212e+00,2.565153834306526992e+00,-4.015956950533986713e+00,3.710566647972332044e-01,4.087537673796148852e+00
1.133454201491509300e-01,5.538732886971407865e+00,6.043402165787608915e+00,-3.342436270775368978e+00,2.578334685371238777e+00,-4.040791100348884335e+00,3.780653894873466925e-01,4.106233750599663779e+00
1.139010349538036315e-01,5.563687674821713891e+00,6.083360999003636138e+00,-3.358148838983596285e+00,2.591511115399582899e+00,-4.065683133037184760e+00,3.851543519670539428e-01,4.124881753717500210e+00
1.144566497584563330e-01,5.588579645955308983e+00,6.123447494891077980e+00,-3.373826607736968963e+00,2.604682960154295568e+00,-4.090633057201128686e+00,3.923239234810095288e-01,4.143481093229583578e+00
1.150122645631090346e-01,5.613408197832312041e+00,6.163661803122766791e+00,-3.389469013248429974e+00,2.617850057132836916e+00,-4.115640880612230212e+00,3.995744723156355871e-01,4.162031181208249109e+00
1.155678793677617222e-01,5.638172733563793670e+00,6.204004068710093911e+00,-3.405075490631361390e+00,2.631012245351923795e+00,-4.140706609870972166e+00,4.069063637699860125e-01,4.180531431365009709e+00
1.161234941724144376e-01,5.662872661486150427e+00,6.244474431504507095e+00,-3.420645473609860598e+00,2.644169365143412165e+00,-4.165830250081858033e+00,4.143199601252507414e-01,4.198981258716965925e+00
1.166791089770671253e-01,5.687507394762017832e+00,6.285073025720411266e+00,-3.436178394244763012e+00,2.657321257961521965e+00,-4.191011804543860464e+00,4.218156206129108909e-01,4.217380079272911253e+00
1.172347237817198407e-01,5.712076351007699948e+00,6.325799979479446833e+00,-3.451673682675404642e+00,2.670467766201433779e+00,-4.216251274456252141e+00,4.293937013815366521e-01,4.235727309739092838e+00
1.177903385863725422e-01,5.736578951947114646e+00,6.366655414376159783e+00,-3.467130766877094761e+00,2.683608733029223536e+00,-4.241548658639814562e+00,4.370545554622315976e-01,4.254022367244655101e+00
1.183459533910252298e-01,5.761014623092270526e+00,6.407639445065067108e+00,-3.482549072434337312e+00,2.696744002223159242e+00,-4.266903953273430083e+00,4.447985327327221849e-01,4.272264669086745847e+00
1.189015681956779452e-01,5.785382793450265737e+00,6.448752178869110452e+00,-3.497928022329782838e+00,2.709873418026349512e+00,-4.292317151646058093e+00,4.526259798800983392e-01,4.290453632495305314e+00
1.194571830003306329e-01,5.809682895256799817e+00,6.489993715409479336e+00,-3.513267036748908723e+00,2.722996825010742583e+00,-4.317788243924089997e+00,4.605372403621885713e-01,4.308588674417510589e+00
1.200127978049833483e-01,5.833914363736220743e+00,6.531364146256882997e+00,-3.528565532900426405e+00,2.736114067952481577e+00,-4.343317216934094560e+00,4.685326543675926159e-01,4.326669211321910069e+00
1.205684126096360359e-01,5.858076636888084998e+00,6.572863554604114533e+00,-3.543822924852438216e+00,2.749224991718612010e+00,-4.368904053960926959e+00,4.766125587743523795e-01,4.344694659022215966e+00
1.211240274142887374e-01,5.882169155300248420e+00,6.614492014960128508e+00,-3.559038623384306099e+00,2.762329441165150890e+00,-4.394548734561251280e+00,4.847772871072731915e-01,4.362664432520776181e+00
1.216796422189414389e-01,5.906191361988471833e+00,6.656249592865377984e+00,-3.574212035854262837e+00,2.775427261046489402e+00,-4.420251234392410744e+00,4.930271694938843652e-01,4.380577945871710455e+00
1.222352570235941405e-01,5.930142702262551246e+00,6.698136344628647265e+00,-3.589342566082759589e+00,2.788518295936170954e+00,-4.446011525056703384e+00,5.013625326190552789e-01,4.398434612063728544e+00
1.227908718282468420e-01,5.954022623618974386e+00,6.740152317085223110e+00,-3.604429614251535519e+00,2.801602390159010803e+00,-4.471829573961037418e+00,5.097836996782492136e-01,4.416233842922611785e+00
1.233464866328995435e-01,5.977830575660100010e+00,6.782297547376453295e+00,-3.619472576818423271e+00,2.814679387734571492e+00,-4.497705344191951227e+00,5.182909903294223852e-01,4.433975049033366034e+00
1.239021014375522450e-01,6.001566010039852017e+00,6.824572062750718260e+00,-3.634470846447888981e+00,2.827749132331992765e+00,-4.523638794406042329e+00,5.268847206435796071e-01,4.451657639682058409e+00
1.244577162422049466e-01,6.025228380435939890e+00,6.866975880385783881e+00,-3.649423811957301922e+00,2.840811467236171062e+00,-4.549629878735758304e+00,5.355652030539582720e-01,4.469281022817300553e+00
1.250133310468576342e-01,6.048817142548614356e+00,6.909509007232525590e+00,-3.664330858278947112e+00,2.853866235325303258e+00,-4.575678546710580719e+00,5.443327463038777347e-01,4.486844605031441446e+00
1.255689458515103496e-01,6.072331754125922743e+00,6.952171439880082460e+00,-3.679191366437736921e+00,2.866913279059767561e+00,-4.601784743193580773e+00,5.531876553932160157e-01,4.504347791561385428e+00
1.261245606561630372e-01,6.095771675015495994e+00,6.994963164442345338e+00,-3.694004713544707386e+00,2.879952440482374421e+00,-4.627948408333376840e+00,5.621302315235469083e-01,4.521789986309128651e+00
1.266801754608157526e-01,6.119136367242878016e+00,7.037884156465903374e+00,-3.708770272806192647e+00,2.892983561229957257e+00,-4.654169477531441501e+00,5.711607720419110690e-01,4.539170591881932282e+00
1.272357902654684403e-01,6.142425295116339612e+00,7.080934380859305932e+00,-3.723487413548766334e+00,2.906006482556322545e+00,-4.680447881424827372e+00,5.802795703832425156e-01,4.556489009652175959e+00
1.277914050701211557e-01,6.165637925358256943e+00,7.124113791843783794e+00,-3.738155501259916580e+00,2.919021045366562372e+00,-4.706783545884260178e+00,5.894869160114382112e-01,4.573744639836908377e+00
1.283470198747738433e-01,6.188773727262979030e+00,7.167422332925323047e+00,-3.752773897644422263e+00,2.932027090262707247e+00,-4.733176392027607093e+00,5.987830943590710664e-01,4.590936881597034613e+00
1.289026346794265587e-01,6.211832172881209146e+00,7.210859936888091681e+00,-3.767341960696480641e+00,2.945024457600722734e+00,-4.759626336248708789e+00,6.081683867657396991e-01,4.608065133156165949e+00
1.294582494840792464e-01,6.234812737230980062e+00,7.254426525809359205e+00,-3.781859044787592605e+00,2.958012987558898299e+00,-4.786133290261670226e+00,6.176430704150914774e-01,4.625128791939216555e+00
1.300138642887319618e-01,6.257714898535057024e+00,7.298122011095712125e+00,-3.796324500770122068e+00,2.970992520217546229e+00,-4.812697161160433446e+00,6.272074182704607814e-01,4.642127254730571195e+00
1.305694790933846494e-01,6.280538138484941690e+00,7.341946293540717150e+00,-3.810737676096653814e+00,2.983962895650088321e+00,-4.839317851493818878e+00,6.368616990091755525e-01,4.659059917852010457e+00
1.311250938980373648e-01,6.303281942531320681e+00,7.385899263403880255e+00,-3.825097914955010392e+00,2.996923954025456194e+00,-4.865995259355861080e+00,6.466061769554842797e-01,4.675926177360230085e+00
1.316807087026900525e-01,6.325945800201115077e+00,7.429980800511149397e+00,-3.839404558419071023e+00,3.009875535721891815e+00,-4.892729278491618317e+00,6.564411120121594889e-01,4.692725429264104520e+00
1.322363235073427401e-01,6.348529205441046486e+00,7.474190774376725521e+00,-3.853656944615301949e+00,3.022817481452093169e+00,-4.919519798418351186e+00,6.663667595907418750e-01,4.709457069761603165e+00
1.327919383119954555e-01,6.371031656987600655e+00,7.518529044346129453e+00,-3.867854408904951136e+00,3.035749632399638021e+00,-4.946366704561929950e+00,6.763833705403795582e-01,4.726120495496292762e+00
1.333475531166481431e-01,6.393452658763711938e+00,7.562995459760953665e+00,-3.881996284082104509e+00,3.048671830366892266e+00,-4.973269878408900446e+00,6.864911910753982438e-01,4.742715103833674561e+00
1.339031679213008585e-01,6.415791720301854184e+00,7.607589860144815752e+00,-3.896081900587381686e+00,3.061583917934187493e+00,-5.000229197673727199e+00,6.966904627014648410e-01,4.759240293157068535e+00
1.344587827259535462e-01,6.438048357193543403e+00,7.652312075410498515e+00,-3.910110586737315597e+00,3.074485738630294396e+00,-5.027244536481354942e+00,7.069814221403573073e-01,4.775695463183128986e+00
1.350143975306062616e-01,6.460222091565701596e+00,7.697161926089090223e+00,-3.924081668969661596e+00,3.087377137114443837e+00,-5.054315765565493557e+00,7.173643012535062535e-01,4.792080015297256246e+00
1.355700123352589492e-01,6.482312452583155249e+00,7.742139223579823870e+00,-3.937994472104208388e+00,3.100257959369483007e+00,-5.081442752481875047e+00,7.278393269640432983e-01,4.808393352908395535e+00
1.361256271399116646e-01,6.504318976977892852e+00,7.787243770421729216e+00,-3.951848319619453598e+00,3.113128052906515730e+00,-5.108625361837157541e+00,7.384067211775765527e-01,4.824634881823699928e+00
1.366812419445643523e-01,6.526241176426418988e+00,7.832475325037636438e+00,-3.965642513886070475e+00,3.125987251606369366e+00,-5.135863431676540358e+00,7.490666987450063097e-01,4.840803986014476479e+00
1.372368567492170677e-01,6.548078548949921363e+00,7.877833617700770397e+00,-3.979376343508370439e+00,3.138835381400557178e+00,-5.163156783635647784e+00,7.598194696957009109e-01,4.856900036300383583e+00
1.377924715538697553e-01,6.569830623913068379e+00,7.923318397620443321e+00,-3.993049110300783688e+00,3.151672281007181109e+00,-5.190505254717765027e+00,7.706652414513788241e-01,4.872922423628276434e+00
1.383480863585224707e-01,6.591496934615805436e+00,7.968929401604003537e+00,-4.006660112438526156e+00,3.164497789013181794e+00,-5.217908676564650960e+00,7.816042164129534120e-01,4.888870538588463432e+00
1.389037011631751584e-01,6.613077018322923273e+00,8.014666353949127853e+00,-4.020208644448728386e+00,3.177311743864365656e+00,-5.245366875407603935e+00,7.926365919171309837e-01,4.904743771426217869e+00
1.394593159678278738e-01,6.634570416310789476e+00,8.060528966354771896e+00,-4.033693997212089322e+00,3.190113983863294589e+00,-5.272879672030941656e+00,8.037625601941640330e-01,4.920541512066187728e+00
1.400149307724805614e-01,6.655976673914277164e+00,8.106516937831896641e+00,-4.047115457964753027e+00,3.202904347167147225e+00,-5.300446881735472182e+00,8.149823083255161027e-01,4.936263150137055966e+00
1.405705455771332490e-01,6.677295340573907723e+00,8.152629954614107888e+00,-4.060472310300438537e+00,3.215682671785519364e+00,-5.328068314301916963e+00,8.262960182014548183e-01,4.951908074996463682e+00
1.411261603817859367e-01,6.698525969883228903e+00,8.198867690068166070e+00,-4.073763834172766884e+00,3.228448795578201747e+00,-5.355743773954304565e+00,8.377038664785617650e-01,4.967475675756205078e+00
1.416817751864386798e-01,6.719668119636367898e+00,8.245229804604333523e+00,-4.086989305897821723e+00,3.241202556252899214e+00,-5.383473059323347520e+00,8.492060245371656491e-01,4.982965341307683538e+00
1.422373899910913675e-01,6.740721351875825995e+00,8.291715945586592085e+00,-4.100147998156939089e+00,3.253943791362916116e+00,-5.411255963409756120e+00,8.608026584386931912e-01,4.998376460347626171e+00
1.427930047957440551e-01,6.761685232940481960e+00,8.338325747242754105e+00,-4.113239179999730766e+00,3.266672338304818179e+00,-5.439092273547570855e+00,8.724939288829479667e-01,5.013708421404072801e+00
1.433486196003967705e-01,6.782559333513790811e+00,8.385058830574427802e+00,-4.126262116847320804e+00,3.279388034316016221e+00,-5.466981771367411369e+00,8.842799911653106415e-01,5.028960612862619861e+00
1.439042344050494582e-01,6.803343228672216192e+00,8.431914803266813863e+00,-4.139216070495805866e+00,3.292090716472332979e+00,-5.494924232759728078e+00,8.961609951338472824e-01,5.044132422992931630e+00
1.444598492097021736e-01,6.824036497933866130e+00,8.478893259598432763e+00,-4.152100299119958038e+00,3.304780221685536645e+00,-5.522919427838017370e+00,9.081370851463579363e-01,5.059223239975520592e+00
1.450154640143548612e-01,6.844638725307334859e+00,8.525993780350651363e+00,-4.164914057277148807e+00,3.317456386700802895e+00,-5.550967120901989738e+00,9.202084000273343944e-01,5.074232451928781806e+00
1.455710788190075766e-01,6.865149499340775563e+00,8.573215932717134891e+00,-4.177656595911477311e+00,3.330119048094168477e+00,-5.579067070400732575e+00,9.323750730248422380e-01,5.089159446936304398e+00
1.461266936236602643e-01,6.885568413171157864e+00,8.620559270213108860e+00,-4.190327162358160606e+00,3.342768042269915085e+00,-5.607219028895814361e+00,9.446372317673225050e-01,5.104003613074426404e+00
1.466823084283129519e-01,6.905895064573774889e+00,8.668023332584539276e+00,-4.202925000348117557e+00,3.355403205457935911e+00,-5.635422743024384395e+00,9.569949982203215244e-01,5.118764338440087158e+00
1.472379232329656673e-01,6.926129056011923524e+00,8.715607645717142304e+00,-4.215449350012808516e+00,3.368024373711044461e+00,-5.663677953462214809e+00,9.694484886431338211e-01,5.133441011178901725e+00
1.477935380376183827e-01,6.946269994686831595e+00,8.763311721545274935e+00,-4.227899447889262419e+00,3.380631382902246074e+00,-5.691984394886739018e+00,9.819978135453718560e-01,5.148033019513540864e+00
1.483491528422710704e-01,6.966317492587769777e+00,8.811135057960694184e+00,-4.240274526925375653e+00,3.393224068721977016e+00,-5.720341795940032448e+00,9.946430776434511678e-01,5.162539751772344587e+00
1.489047676469237580e-01,6.986271166542394440e+00,8.859077138721159983e+00,-4.252573816485402780e+00,3.405802266675284962e+00,-5.748749879191787038e+00,1.007384379817007014e+00,5.176960596418208382e+00
1.494603824515764734e-01,7.006130638267303645e+00,8.907137433358967016e+00,-4.264796542355687059e+00,3.418365812078990373e+00,-5.777208361102241341e+00,1.020221813065223859e+00,5.191294942077753660e+00
1.500159972562291888e-01,7.025895534418786781e+00,8.955315397089229634e+00,-4.276941926750613909e+00,3.430914540058779050e+00,-5.805716951985065322e+00,1.033155464463084261e+00,5.205542177570723794e+00
1.505716120608818764e-01,7.045565486643802444e+00,9.003610470718157899e+00,-4.289009188318790855e+00,3.443448285546281795e+00,-5.834275355970253152e+00,1.046185415117551365e+00,5.219701691939675037e+00
1.511272268655345641e-01,7.065140131631180154e+00,9.052022080551109795e+00,-4.300997542149455732e+00,3.455966883276091028e+00,-5.862883270966941396e+00,1.059311740123657364e+00,5.233772874479926784e+00
1.516828416701872795e-01,7.084619111163002358e+00,9.100549638300568844e+00,-4.312906199779112271e+00,3.468470167782754743e+00,-5.891540388626243185e+00,1.072534508520527563e+00,5.247755114769762308e+00
1.522384564748399671e-01,7.104002072166224480e+00,9.149192540993935197e+00,-4.324734369198378836e+00,3.480957973397701188e+00,-5.920246394303985582e+00,1.085853783247313631e+00,5.261647802700905707e+00
1.527940712794926548e-01,7.123288666764506338e+00,9.197950170881224352e+00,-4.336481254859084977e+00,3.493430134246163110e+00,-5.949000967023494013e+00,1.099269621099058902e+00,5.275450328509263542e+00
1.533496860841453979e-01,7.142478552330238095e+00,9.246821895342613118e+00,-4.348146057681576693e+00,3.505886484244016721e+00,-5.977803779438285225e+00,1.112782072682474865e+00,5.289162082805925813e+00
1.539053008887980856e-01,7.161571391536798892e+00,9.295807066795845230e+00,-4.359727975062245520e+00,3.518326857094609572e+00,-6.006654497794746916e+00,1.126391182371644373e+00,5.302782456608415629e+00
1.544609156934507732e-01,7.180566852411022438e+00,9.344905022603537503e+00,-4.371226200881309865e+00,3.530751086285545348e+00,-6.035552781894817365e+00,1.140096988263656463e+00,5.316310841372254181e+00
1.550165304981034609e-01,7.199464608385862441e+00,9.394115084980294128e+00,-4.382639925510786405e+00,3.543159005085399826e+00,-6.064498285058568250e+00,1.153899522134131495e+00,5.329746629022718452e+00
1.555721453027562040e-01,7.218264338353298726e+00,9.443436560899748144e+00,-4.393968335822716398e+00,3.555550446540437282e+00,-6.093490654086832770e+00,1.167798809392711412e+00,5.343089211986924880e+00
1.561277601074088917e-01,7.236965726717418335e+00,9.492868742001437710e+00,-4.405210615197600710e+00,3.567925243471246510e+00,-6.122529529223738720e+00,1.181794869038429674e+00,5.356337983226140409e+00
1.566833749120615793e-01,7.255568463447736427e+00,9.542410904497508284e+00,-4.416365943533063110e+00,3.580283228469359535e+00,-6.151614544119238914e+00,1.195887713615026549e+00,5.369492336268367971e+00
1.572389897167142669e-01,7.274072244132731235e+00,9.592062309079400606e+00,-4.427433497252761363e+00,3.592624233893823682e+00,-6.180745325791624722e+00,1.210077349166189142e+00,5.382551665241204653e+00
1.577946045213669823e-01,7.292476770033583300e+00,9.641822200824284650e+00,-4.438412449315487507e+00,3.604948091867736348e+00,-6.209921494589990765e+00,1.224363775190694836e+00,5.395515364904959199e+00
1.583502193260196700e-01,7.310781748138104774e+00,9.691689809101381670e+00,-4.449301969224520370e+00,3.617254634274710945e+00,-6.239142664156643647e+00,1.238746984597481227e+00,5.408382830686015552e+00
1.589058341306723854e-01,7.328986891214958277e+00,9.741664347478279140e+00,-4.460101223037211682e+00,3.629543692755367701e+00,-6.268408441389573760e+00,1.253226963660670101e+00,5.421153458710504580e+00
1.594614489353251008e-01,7.347091917867914823e+00,9.791745013626762528e+00,-4.470809373374732942e+00,3.641815098703657938e+00,-6.297718426404678382e+00,1.267803691974411784e+00,5.433826645838153446e+00
1.600170637399777884e-01,7.365096552590626011e+00,9.841930989229144444e+00,-4.481425579432183781e+00,3.654068683263339778e+00,-6.327072212498336512e+00,1.282477142407837167e+00,5.446401789696550644e+00
1.605726785446304761e-01,7.383000528230512671e+00,9.892221442637653794e+00,-4.491948996775753322e+00,3.666304278617253054e+00,-6.356469388066547488e+00,1.297247281694815957e+00,5.458878289441273957e+00
1.611282933492831637e-01,7.400803588228542118e+00,9.942615531409579432e+00,-4.502378777454993930e+00,3.678521719123276412e+00,-6.385909538385568851e+00,1.312114070964634838e+00,5.471255546640453105e+00
1.616839081539359069e-01,7.418505472888904606e+00,9.993112386834710037e+00,-4.512714071260049309e+00,3.690720833951005808e+00,-6.415392234576649422e+00,1.327077462228889004e+00,5.483532961169518494e+00
1.622395229585885945e-01,7.436105928092811013e+00,1.004371112382367315e+01,-4.522954024629845193e+00,3.702901451789712972e+00,-6.444917040678249442e+00,1.342137400725663010e+00,5.495709933632142885e+00
1.627951377632412822e-01,7.453604706119605794e+00,1.009441084166736857e+01,-4.533097780594468773e+00,3.715063401252999942e+00,-6.474483514218978719e+00,1.357293825066672399e+00,5.507785865625969279e+00
1.633507525678939976e-01,7.471001565674418643e+00,1.014521062389280459e+01,-4.543144478802163100e+00,3.727206510855589627e+00,-6.504091206146598303e+00,1.372546667173955015e+00,5.519760159778763331e+00
1.639063673725466852e-01,7.488296271916304647e+00,1.019610953812361842e+01,-4.553093255546601270e+00,3.739330608990770077e+00,-6.533739660759544599e+00,1.387895852218514081e+00,5.531632219784903270e+00
1.644619821771994006e-01,7.505488596486905806e+00,1.024710663594515303e+01,-4.562943243794449266e+00,3.751435523908474234e+00,-6.563428415641046954e+00,1.403341298560915718e+00,5.543401450442203782e+00
1.650175969818520882e-01,7.522578317539587722e+00,1.029820095277411518e+01,-4.572693573213212126e+00,3.763521083693995628e+00,-6.593157001595756128e+00,1.418882917693814694e+00,5.555067257689064064e+00
1.655732117865048036e-01,7.539565219769116311e+00,1.034939150773285732e+01,-4.582343370199352783e+00,3.775587116247345332e+00,-6.622924942588958253e+00,1.434520614186458376e+00,5.566629048641951627e+00
1.661288265911574913e-01,7.556449094441798131e+00,1.040067730352818565e+01,-4.591891757906708449e+00,3.787633449263257290e+00,-6.652731755688316539e+00,1.450254285631102036e+00,5.578086231633212932e+00
1.666844413958101789e-01,7.573229739426138529e+00,1.045205732633485063e+01,-4.601337856275170779e+00,3.799659910211823810e+00,-6.682576951008182498e+00,1.466083822591405239e+00,5.589438216249221547e+00
1.672400562004628666e-01,7.589906959224014926e+00,1.050353054568352995e+01,-4.610680782059679572e+00,3.811666326319768316e+00,-6.712460031656442894e+00,1.482009108552747367e+00,5.600684413368854031e+00
1.677956710051156097e-01,7.606480565002328831e+00,1.055509591435348682e+01,-4.619919648859461603e+00,3.823652524552370924e+00,-6.742380493683935327e+00,1.498030019874513563e+00,5.611824235202290900e+00
1.683512858097682974e-01,7.622950374625175662e+00,1.060675236826972423e+01,-4.629053567147574988e+00,3.835618331596025943e+00,-6.772337826036390673e+00,1.514146425744301361e+00,5.622857095330156874e+00
1.689069006144209850e-01,7.639316212686512841e+00,1.065849882640484125e+01,-4.638081644300742212e+00,3.847563573841434881e+00,-6.802331510508968115e+00,1.530358188134106623e+00,5.633782408742988856e+00
1.694625154190737004e-01,7.655577910543325260e+00,1.071033419068538350e+01,-4.647002984629445166e+00,3.859488077367446479e+00,-6.832361021703296622e+00,1.546665161758435936e+00,5.644599591881037881e+00
1.700181302237263881e-01,7.671735306349295236e+00,1.076225734590283523e+01,-4.655816689408322162e+00,3.871391667925538904e+00,-6.862425826987088584e+00,1.563067194034365226e+00,5.655308062674392566e+00
1.705737450283791035e-01,7.687788245088982286e+00,1.081426715962918017e+01,-4.664521856906827857e+00,3.883274170924928548e+00,-6.892525386456325620e+00,1.579564125043553702e+00,5.665907240583447191e+00
1.711293598330317911e-01,7.703736578612483399e+00,1.086636248213704548e+01,-4.673117582420197813e+00,3.895135411418337412e+00,-6.922659152899949930e+00,1.596155787496205125e+00,5.676396546639687735e+00
1.716849746376845065e-01,7.719580165670635985e+00,1.091854214632449072e+01,-4.681602958300690176e+00,3.906975214088380000e+00,-6.952826571767156238e+00,1.612842006696973751e+00,5.686775403486822533e+00
1.722405894423371941e-01,7.735318871950671138e+00,1.097080496764428936e+01,-4.689977073989092027e+00,3.918793403234608341e+00,-6.983027081137195502e+00,1.629622600512811825e+00,5.697043235422225571e+00
1.727962042469898818e-01,7.750952570112405127e+00,1.102314974403788561e+01,-4.698239016046529493e+00,3.930589802761185858e+00,-7.013260111691753451e+00,1.646497379342776624e+00,5.707199468438730605e+00
1.733518190516426249e-01,7.766481139824929159e+00,1.107557525587393243e+01,-4.706387868186561185e+00,3.942364236165208258e+00,-7.043525086689893300e+00,1.663466146089779496e+00,5.717243530266744145e+00
1.739074338562953126e-01,7.781904467803772540e+00,1.112808026589132027e+01,-4.714422711307526548e+00,3.954116526525648823e+00,-7.073821421945487131e+00,1.680528696134269140e+00,5.727174850416689722e+00
1.744630486609480002e-01,7.797222447848626281e+00,1.118066351914696099e+01,-4.722342623525224603e+00,3.965846496492972051e+00,-7.104148525807291392e+00,1.697684817309884853e+00,5.736992860221794999e+00
1.750186634656006879e-01,7.812434980881494795e+00,1.123332374296802350e+01,-4.730146680205825405e+00,3.977553968279350372e+00,-7.134505799141507509e+00,1.714934289881047569e+00,5.746696992881183519e+00
1.755742782702534033e-01,7.827541974985408046e+00,1.128605964690881081e+01,-4.737833953999099457e+00,3.989238763649561648e+00,-7.164892635316909342e+00,1.732276886522489789e+00,5.756286683503335055e+00
1.761298930749061187e-01,7.842543345443606206e+00,1.133886992271223804e+01,-4.745403514871916251e+00,4.000900703912489753e+00,-7.195308420192525922e+00,1.749712372300737062e+00,5.765761369149834614e+00
1.766855078795588063e-01,7.857439014779250108e+00,1.139175324427587910e+01,-4.752854430142021691e+00,4.012539609913284622e+00,-7.225752532107891035e+00,1.767240504657549893e+00,5.775120488879496250e+00
1.772411226842114940e-01,7.872228912795593558e+00,1.144470826762261062e+01,-4.760185764512117501e+00,4.024155302026160896e+00,-7.256224341875814332e+00,1.784861033395296559e+00,5.784363483792782645e+00
1.777967374888642094e-01,7.886912976616702764e+00,1.149773363087585309e+01,-4.767396580104189319e+00,4.035747600147834291e+00,-7.286723212777738823e+00,1.802573700664278800e+00,5.793489797076571968e+00
1.783523522935168970e-01,7.901491150728645607e+00,1.155082795423938435e+01,-4.774485936494160754e+00,4.047316323691589446e+00,-7.317248500561595925e+00,1.820378240952003512e+00,5.802498874049244471e+00
1.789079670981695847e-01,7.915963387021212050e+00,1.160398983998175559e+01,-4.781452890746789919e+00,4.058861291582005038e+00,-7.347799553442294851e+00,1.838274381074406438e+00,5.811390162206127030e+00
1.794635819028223278e-01,7.930329644830096392e+00,1.165721787242529928e+01,-4.788296497450882150e+00,4.070382322250307716e+00,-7.378375712104690010e+00,1.856261840169023181e+00,5.820163111265232558e+00
1.800191967074750155e-01,7.944589890979615987e+00,1.171051061793971115e+01,-4.795015808754751419e+00,4.081879233630357540e+00,-7.408976309709116137e+00,1.874340329690089124e+00,5.828817173213351133e+00
1.805748115121277031e-01,7.958744099825922014e+00,1.176386662494024904e+01,-4.801609874402005040e+00,4.093351843155299541e+00,-7.439600671899519568e+00,1.892509553405623546e+00,5.837351802352476859e+00
1.811304263167803907e-01,7.972792253300717391e+00,1.181728442389048261e+01,-4.808077741767572633e+00,4.104799967754817480e+00,-7.470248116814069306e+00,1.910769207396414870e+00,5.845766455346550039e+00
1.816860411214331061e-01,7.986734340955450762e+00,1.187076252730969017e+01,-4.814418455894042381e+00,4.116223423853073271e+00,-7.500917955098394430e+00,1.929118980057006105e+00,5.854060591268535951e+00
1.822416559260858215e-01,8.000570360006047821e+00,1.192429942978476731e+01,-4.820631059528277973e+00,4.127622027367243263e+00,-7.531609489921316403e+00,1.947558552098570761e+00,5.862233671647845590e+00
1.827972707307385092e-01,8.014300315378129369e+00,1.197789360798681280e+01,-4.826714593158297539e+00,4.138995593706720655e+00,-7.562322016993159757e+00,1.966087596553782291e+00,5.870285160518064593e+00
1.833528855353912246e-01,8.027924219752719637e+00,1.203154352069221744e+01,-4.832668095050465240e+00,4.150343937772947633e+00,-7.593054824586604745e+00,1.984705778783607766e+00,5.878214524465043667e+00
1.839085003400439122e-01,8.041442093612468867e+00,1.208524760880841242e+01,-4.838490601286951964e+00,4.161666873959888768e+00,-7.623807193560095286e+00,2.003412756486047996e+00,5.886021232675282988e+00
1.844641151446965999e-01,8.054853965288389261e+00,1.213900429540416148e+01,-4.844181145803458932e+00,4.172964216155147454e+00,-7.654578397383809296e+00,2.022208179706831199e+00,5.893704756984686988e+00
1.850197299493493153e-01,8.068159871007074102e+00,1.219281198574449121e+01,-4.849738760427273476e+00,4.184235777741721840e+00,-7.685367702168159454e+00,2.041091690852073093e+00,5.901264571927614888e+00
1.855753447540020307e-01,8.081359854938421350e+00,1.224666906733016880e+01,-4.855162474915553084e+00,4.195481371600393139e+00,-7.716174366694872333e+00,2.060062924702839915e+00,5.908700154786295400e+00
1.861309595586547183e-01,8.094453969243863511e+00,1.230057390994173439e+01,-4.860451316993929183e+00,4.206700810112762312e+00,-7.746997642450576649e+00,2.079121508431684973e+00,5.916010985640531850e+00
1.866865743633074060e-01,8.107442274125107318e+00,1.235452486568826380e+01,-4.865604312395379161e+00,4.217893905164929791e+00,-7.777836773663005410e+00,2.098267061621152507e+00,5.923196547417785673e+00
1.872421891679600936e-01,8.120324837873356572e+00,1.240852026906055094e+01,-4.870620484899387925e+00,4.229060468151797814e+00,-7.808690997339692963e+00,2.117499196284190255e+00,5.930256325943547679e+00
1.877978039726128368e-01,8.133101736919059022e+00,1.246255843698899923e+01,-4.875498856371378587e+00,4.240200309982032678e+00,-7.839559543309255751e+00,2.136817516886525326e+00,5.937189809992073464e+00
1.883534187772655244e-01,8.145773055882123970e+00,1.251663766890597351e+01,-4.880238446802435348e+00,4.251313241083637173e+00,-7.870441634265165298e+00,2.156221620370974534e+00,5.943996491337418142e+00
1.889090335819182120e-01,8.158338887622702984e+00,1.257075624681304404e+01,-4.884838274349329268e+00,4.262399071410240659e+00,-7.901336485812257671e+00,2.175711096183777116e+00,5.950675864804846782e+00
1.894646483865709274e-01,8.170799333292373845e+00,1.262491243535232144e+01,-4.889297355374785603e+00,4.273457610447888300e+00,-7.932243306515482928e+00,2.195285526302724222e+00,5.957227428322515728e+00
1.900202631912236151e-01,8.183154502385928453e+00,1.267910448188284533e+01,-4.893614704488054024e+00,4.284488667222619895e+00,-7.963161297951502959e+00,2.214944485267384078e+00,5.963650682973542061e+00
1.905758779958763027e-01,8.195404512793617258e+00,1.273333061656142107e+01,-4.897789334585793242e+00,4.295492050308610921e+00,-7.994089654762722930e+00,2.234687540211224288e+00,5.969945133048376817e+00
1.911314928005290181e-01,8.207549490853857321e+00,1.278758905242779598e+01,-4.901820256893159922e+00,4.306467567836927302e+00,-8.025027564713775874e+00,2.254514250895608196e+00,5.976110286097492619e+00
1.916871076051817335e-01,8.219589571406556772e+00,1.284187798549495874e+01,-4.905706481005294606e+00,4.317415027505028924e+00,-8.055974208750814824e+00,2.274424169745898450e+00,5.982145652984467432e+00
1.922427224098344212e-01,8.231524897846735911e+00,1.289619559484320455e+01,-4.909447014928936426e+00,4.328334236586729666e+00,-8.086928761062932125e+00,2.294416841889257874e+00,5.988050747939265506e+00
1.927983372144871088e-01,8.243355622178967224e+00,1.295054004271995929e+01,-4.913040865124504997e+00,4.339225001943053606e+00,-8.117890389146776187e+00,2.314491805194765384e+00,5.993825088612058316e+00
1.933539520191398520e-01,8.255081905071962822e+00,1.300490947464299296e+01,-4.916487036548297773e+00,4.350087130033473137e+00,-8.148858253873013879e+00,2.334648590315095529e+00,5.999468196127149433e+00
1.939095668237925396e-01,8.266703915913900858e+00,1.305930201950889824e+01,-4.919784532695075541e+00,4.360920426927934912e+00,-8.179831509555773650e+00,2.354886720730340333e+00,6.004979595137393211e+00
1.944651816284452273e-01,8.278221832868201346e+00,1.311371578970612184e+01,-4.922932355640887714e+00,4.371724698319512825e+00,-8.210809304024596855e+00,2.375205712793822865e+00,6.010358813878865725e+00
1.950207964330979149e-01,8.289635842929776288e+00,1.316814888123248117e+01,-4.925929506086194287e+00,4.382499749537668521e+00,-8.241790778698872444e+00,2.395605075779763560e+00,6.015605384225910512e+00
1.955764112377506303e-01,8.300946141981752291e+00,1.322259937381702599e+01,-4.928774983399248910e+00,4.393245385562129179e+00,-8.272775068664701692e+00,2.416084311932845008e+00,6.020718841746452554e+00
1.961320260424033179e-01,8.312152934852825581e+00,1.327706533104713671e+01,-4.931467785659827463e+00,4.403961411037511375e+00,-8.303761302754665508e+00,2.436642916519923929e+00,6.025698725757749230e+00
1.966876408470560333e-01,8.323256435374903006e+00,1.333154480049933532e+01,-4.934006909703121835e+00,4.414647630288420110e+00,-8.334748603629677177e+00,2.457280377883422240e+00,6.030544579382322468e+00
1.972432556517087210e-01,8.334256866441508649e+00,1.338603581387559771e+01,-4.936391351164064467e+00,4.425303847335362306e+00,-8.365736087863849590e+00,2.477996177496939456e+00,6.035255949604386494e+00
1.977988704563614364e-01,8.345154460066476432e+00,1.344053638714365917e+01,-4.938620104521810106e+00,4.435929865911193204e+00,-8.396722866031630872e+00,2.498789790022636126e+00,6.039832387326486085e+00
1.983544852610141240e-01,8.355949457443179185e+00,1.349504452068171823e+01,-4.940692163144552396e+00,4.446525489478154292e+00,-8.427708042797359411e+00,2.519660683370474885e+00,6.044273447426482093e+00
1.989101000656668117e-01,8.366642109860530141e+00,1.354955820521771415e+01,-4.942606519382985120e+00,4.457090522273817079e+00,-8.458690720255265916e+00,2.540608321096682332e+00,6.048578689068032865e+00
1.994657148703195548e-01,8.377232736209450081e+00,1.360407583620600214e+01,-4.944362166474689069e+00,4.467624841497736199e+00,-8.489670229782960931e+00,2.561632331169642729e+00,6.052747691442293743e+00
2.000213296749722425e-01,8.387721577155746289e+00,1.365859527979238131e+01,-4.945958088152001331e+00,4.478128228578654557e+00,-8.520645606821309670e+00,2.582732131744782222e+00,6.056780008430631135e+00
2.005769444796249301e-01,8.398108827869368298e+00,1.371311402149306247e+01,-4.947393265300128462e+00,4.488600399456055712e+00,-8.551615675887330070e+00,2.603906986719183969e+00,6.060675182500605551e+00
2.011325592842776178e-01,8.408394702244539332e+00,1.376762958408752802e+01,-4.948666680524454797e+00,4.499041079651792785e+00,-8.582579285374857037e+00,2.625156173490863054e+00,6.064432764565258260e+00
2.016881740889303332e-01,8.418579432073489244e+00,1.382213952275158952e+01,-4.949777318023634187e+00,4.509450003342445612e+00,-8.613535304818654481e+00,2.646478981079325887e+00,6.068052313689372035e+00
2.022437888935830486e-01,8.428663266254131869e+00,1.387664142040049775e+01,-4.950724163471832640e+00,4.519826912470050750e+00,-8.644482622276202122e+00,2.667874708327601319e+00,6.071533396810383287e+00
2.027994036982357362e-01,8.438646470031752500e+00,1.393113288324216548e+01,-4.951506203910083670e+00,4.530171555891241653e+00,-8.675420141827205001e+00,2.689342662185755017e+00,6.074875588473985566e+00
2.033550185028884516e-01,8.448529324274680619e+00,1.398561153654046407e+01,-4.952122427646760805e+00,4.540483688564750153e+00,-8.706346781190781314e+00,2.710882156075899996e+00,6.078078470584415527e+00
2.039106333075411392e-01,8.458312124783908814e+00,1.404007502058851742e+01,-4.952571824167200987e+00,4.550763070777322561e+00,-8.737261469460293029e+00,2.732492508338670412e+00,6.081141632169408062e+00
2.044662481121938269e-01,8.467995181636759128e+00,1.409452098689214949e+01,-4.952853384052414931e+00,4.561009467407995288e+00,-8.768163144955929411e+00,2.754173040761203062e+00,6.084064669159848115e+00
2.050218629168465145e-01,8.477578818564452945e+00,1.414894709456337729e+01,-4.952966098906968817e+00,4.571222647230765546e+00,-8.799050753194944008e+00,2.775923077186579491e+00,6.086847184184074777e+00
2.055774777214992577e-01,8.487063372363746083e+00,1.420335100692392949e+01,-4.952908961295948487e+00,4.581402382255665096e+00,-8.829923244979573482e+00,2.797741942204767795e+00,6.089488786376901608e+00
2.061330925261519453e-01,8.496449192342483414e+00,1.425773038831890993e+01,-4.952680964691075438e+00,4.591548447108194431e+00,-8.860779574602654307e+00,2.819628959925040590e+00,6.091989091203280360e+00
2.066887073308046330e-01,8.505736639799167165e+00,1.431208290114046022e+01,-4.952281103425939079e+00,4.601660618447167117e+00,-8.891618698170937307e+00,2.841583452829882894e+00,6.094347720296671156e+00
2.072443221354573206e-01,8.514926087536505150e+00,1.436640620306155824e+01,-4.951708372660355018e+00,4.611738674420921669e+00,-8.922439572046076961e+00,2.863604740710381957e+00,6.096564301312075607e+00
2.077999369401100360e-01,8.524017919408942490e+00,1.442069794447983000e+01,-4.950961768353844050e+00,4.621782394161937368e+00,-8.953241151403299014e+00,2.885692139683095903e+00,6.098638467793760398e+00
2.083555517447627514e-01,8.533012529904162591e+00,1.447495576617147250e+01,-4.950040287248246962e+00,4.631791557319817620e+00,-8.984022388907783707e+00,2.907844961288406083e+00,6.100569859057655364e+00
2.089111665494154391e-01,8.541910323758584056e+00,1.452917729715520423e+01,-4.948942926859458247e+00,4.641765943632681690e+00,-9.014782233508697118e+00,2.930062511670363357e+00,6.102358120088432258e+00
2.094667813540681545e-01,8.550711715606862384e+00,1.458336015276636211e+01,-4.947668685478279649e+00,4.651705332536922199e+00,-9.045519629350962987e+00,2.952344090838011859e+00,6.104002901451257124e+00
2.100223961587208421e-01,8.559417129665320090e+00,1.463750193294096036e+01,-4.946216562180411280e+00,4.661609502815363903e+00,-9.076233514804668445e+00,2.974688992008191590e+00,6.105503859218239349e+00
2.105780109633735298e-01,8.568026999449408265e+00,1.469160022070992255e+01,-4.944585556845552787e+00,4.671478232283803322e+00,-9.106922821612188912e+00,2.997096501029833604e+00,6.106860654909534780e+00
2.111336257680262452e-01,8.576541767525133864e+00,1.474565258090332343e+01,-4.942774670185642094e+00,4.681311297515940772e+00,-9.137586474153001959e+00,3.019565895889735785e+00,6.108072955449161512e+00
2.116892405726789606e-01,8.584961885294477568e+00,1.479965655906472222e+01,-4.940782903782224622e+00,4.691108473606683482e+00,-9.168223388826158171e+00,3.042096446299819235e+00,6.109140433135459070e+00
2.122448553773316482e-01,8.593287812814768500e+00,1.485360968057554309e+01,-4.938609260132920120e+00,4.700869533973850878e+00,-9.198832473550481836e+00,3.064687413365873248e+00,6.110062765626248726e+00
2.128004701819843358e-01,8.601520018652086819e+00,1.490750944998956662e+01,-4.936252742707048391e+00,4.710594250198265165e+00,-9.229412627382428624e+00,3.087338049337777779e+00,6.110839635938685177e+00
2.133560849866370235e-01,8.609658979768617826e+00,1.496135335057748605e+01,-4.933712356010355293e+00,4.720282391902228092e+00,-9.259962740251644675e+00,3.110047597441225165e+00,6.111470732463748057e+00
2.139116997912897666e-01,8.617705181443975349e+00,1.501513884408145927e+01,-4.930987105658879877e+00,4.729933726666364358e+00,-9.290481692814203996e+00,3.132815291790902457e+00,6.111955748995455906e+00
2.144673145959424543e-01,8.625659117230572548e+00,1.506886337067984094e+01,-4.928075998461936003e+00,4.739548019984891170e+00,-9.320968356423536605e+00,3.155640357385171235e+00,6.112294384774734191e+00
2.150229294005951419e-01,8.633521288942894500e+00,1.512252434916192279e+01,-4.924978042514224441e+00,4.749125035259233130e+00,-9.351421593219061634e+00,3.178522010182238677e+00,6.112486344547969352e+00
2.155785442052478573e-01,8.641292206680816435e+00,1.517611917731274218e+01,-4.921692247297068334e+00,4.758664533830051724e+00,-9.381840256332477423e+00,3.201459457257798569e+00,6.112531338640247114e+00
2.161341590099005450e-01,8.648972388886866369e+00,1.522964523250796987e+01,-4.918217623788779136e+00,4.768166275047657443e+00,-9.412223190211754797e+00,3.224451897044153803e+00,6.112429083043261713e+00
2.166897738145532326e-01,8.656562362437499658e+00,1.528309987251891044e+01,-4.914553184584135259e+00,4.777630016380789435e+00,-9.442569231062838853e+00,3.247498519650847459e+00,6.112179299517915609e+00
2.172453886192059480e-01,8.664062662768333922e+00,1.533648043652748250e+01,-4.910697944023005412e+00,4.787055513563808873e+00,-9.472877207408981093e+00,3.270598507266738508e+00,6.111781715711587459e+00
2.178010034238586634e-01,8.671473834033388783e+00,1.538978424635134168e+01,-4.906650918328073985e+00,4.796442520782259855e+00,-9.503145940767831590e+00,3.293751034643602971e+00,6.111236065290087893e+00
2.183566182285113511e-01,8.678796429298277104e+00,1.544300860787904384e+01,-4.902411125751709342e+00,4.805790790896813824e+00,-9.533374246446133071e+00,3.316955269661173933e+00,6.110542088084293333e+00
2.189122330331640387e-01,8.686031010767427674e+00,1.549615081271537953e+01,-4.897977586731949273e+00,4.815100075705640137e+00,-9.563560934452246087e+00,3.340210373973745206e+00,6.109699530251454291e+00
2.194678478378167541e-01,8.693178150045238084e+00,1.554920814003651941e+01,-4.893349324057617800e+00,4.824370126245097978e+00,-9.593704810526149984e+00,3.363515503738133017e+00,6.108708144451194144e+00
2.200234626424694695e-01,8.700238428431243065e+00,1.560217785865550510e+01,-4.888525363042553806e+00,4.833600693128867754e+00,-9.623804677287315812e+00,3.386869810423222216e+00,6.107567690036175279e+00
2.205790774471221571e-01,8.707212437249268078e+00,1.565505722929771437e+01,-4.883504731708991464e+00,4.842791526925446455e+00,-9.653859335500209582e+00,3.410272441700998858e+00,6.106277933257452162e+00
2.211346922517748448e-01,8.714100778210555731e+00,1.570784350708637511e+01,-4.878286460980022277e+00,4.851942378574050529e+00,-9.683867585457457849e+00,3.433722542419001655e+00,6.104838647484501557e+00
2.216903070564275602e-01,8.720904063810857920e+00,1.576053394423809628e+01,-4.872869584881232008e+00,4.861052999838863187e+00,-9.713828228480689830e+00,3.457219255654284229e+00,6.103249613439935217e+00
2.222459218610802478e-01,8.727622917761543420e+00,1.581312579296853116e+01,-4.867253140751442331e+00,4.870123143801697196e+00,-9.743740068539079147e+00,3.480761723848849520e+00,6.101510619448895056e+00
2.228015366657329632e-01,8.734257975454690737e+00,1.586561630860830618e+01,-4.861436169462534984e+00,4.879152565393077623e+00,-9.773601913985729084e+00,3.504349090026687374e+00,6.099621461703104153e+00
2.233571514703856509e-01,8.740809884462127144e+00,1.591800275292855993e+01,-4.855417715648494337e+00,4.888141021961631694e+00,-9.803412579411418193e+00,3.527980499092067568e+00,6.097581944539644638e+00
2.239127662750383663e-01,8.747279304957055857e+00,1.597028239712494369e+01,-4.849196827895869255e+00,4.897088273772866707e+00,-9.833170887305040964e+00,3.551655099009231265e+00,6.095391880673260765e+00
2.244683810796910539e-01,8.753666860965340746e+00,1.602245228010697176e+01,-4.842772538243616864e+00,4.905994036310354467e+00,-9.862875531753296343e+00,3.575371952963541933e+00,6.093051064652839521e+00
2.250239958843437416e-01,8.759973173964247906e+00,1.607450936966746013e+01,-4.836143877723848128e+00,4.914858012636816653e+00,-9.892525169412543562e+00,3.599130096937931622e+00,6.090559292054566143e+00
2.255796106889964847e-01,8.766198905024213062e+00,1.612645076955131884e+01,-4.829309894003772641e+00,4.923679934183358142e+00,-9.922118536346999917e+00,3.622928615030152955e+00,6.087916382496639578e+00
2.261352254936491724e-01,8.772344724314507403e+00,1.617827356882994749e+01,-4.822269638256490687e+00,4.932459530874326425e+00,-9.951654363093538791e+00,3.646766584949620693e+00,6.085122162880700181e+00
2.266908402983018600e-01,8.778411311085516644e+00,1.622997484205420449e+01,-4.815022165269636112e+00,4.941196531117072688e+00,-9.981131374738467343e+00,3.670643078081842869e+00,6.082176467458274338e+00
2.272464551029545476e-01,8.784399353650416131e+00,1.628155164940941191e+01,-4.807566533554838095e+00,4.949890661791747526e+00,-1.001054829099527232e+01,3.694557159553743642e+00,6.079079137897489993e+00
2.278020699076072630e-01,8.790309549366138953e+00,1.633300103687261640e+01,-4.799901805458041792e+00,4.958541648241114430e+00,-1.003990382628337308e+01,3.718507888299901865e+00,6.075830023349993780e+00
2.283576847122599507e-01,8.796142604613697458e+00,1.638432003637184664e+01,-4.792027047270686069e+00,4.967149214260406787e+00,-1.006919668980787819e+01,3.742494317129667181e+00,6.072428980518110642e+00
2.289132995169126661e-01,8.801899234777874170e+00,1.643550566594769435e+01,-4.783941329341710791e+00,4.975713082087210637e+00,-1.009842558564037418e+01,3.766515492795209141e+00,6.068875873722250347e+00
2.294689143215653815e-01,8.807580164226191499e+00,1.648655492991683857e+01,-4.775643726190422100e+00,4.984232972391369643e+00,-1.012758921280068236e+01,3.790570456060422977e+00,6.065170574968509420e+00
2.300245291262180691e-01,8.813186126287293476e+00,1.653746481903785082e+01,-4.767133316620205008e+00,4.992708604264938899e+00,-1.015668626533964769e+01,3.814658241770781721e+00,6.061312964016537741e+00
2.305801439308707568e-01,8.818717863228604514e+00,1.658823231067908566e+01,-4.758409183833078870e+00,5.001139695212150293e+00,-1.018571543242292421e+01,3.838777878924056086e+00,6.057302928447622747e+00
2.311357587355234444e-01,8.824176126233369999e+00,1.663885436898873493e+01,-4.749470415545108182e+00,5.009525961139413397e+00,-1.021467539841576233e+01,3.862928390741940277e+00,6.053140363733001017e+00
2.316913735401761876e-01,8.829561675377028962e+00,1.668932794506698869e+01,-4.740316104102650030e+00,5.017867116345369638e+00,-1.024356484296881220e+01,3.887108794742598405e+00,6.048825173302412317e+00
2.322469883448288752e-01,8.834875279602899312e+00,1.673964997714034197e+01,-4.730945346599459533e+00,5.026162873510929607e+00,-1.027238244110490761e+01,3.911318102814064446e+00,6.044357268612874812e+00
2.328026031494815629e-01,8.840117716697243111e+00,1.678981739073808654e+01,-4.721357244994633717e+00,5.034412943689390296e+00,-1.030112686330690330e+01,3.935555321288607633e+00,6.039736569217702744e+00
2.333582179541342505e-01,8.845289773263637301e+00,1.683982709887090934e+01,-4.711550906231417812e+00,5.042617036296551447e+00,-1.032979677560645904e+01,3.959819451017941194e+00,6.034963002835729284e+00
2.339138327587869659e-01,8.850392244696729804e+00,1.688967600221161192e+01,-4.701525442356830453e+00,5.050774859100876313e+00,-1.035839083967387531e+01,3.984109487449358333e+00,6.030036505420802051e+00
2.344694475634396813e-01,8.855425935155269102e+00,1.693936098927799705e+01,-4.691279970642175279e+00,5.058886118213675509e+00,-1.038690771290890424e+01,4.008424420702761282e+00,6.024957021231481136e+00
2.350250623680923689e-01,8.860391657534531618e+00,1.698887893661790116e+01,-4.680813613704367881e+00,5.066950518079325505e+00,-1.041534604853258372e+01,4.032763235648591404e+00,6.019724502900968055e+00
2.355806771727450843e-01,8.865290233438074097e+00,1.703822670899635483e+01,-4.670125499628114518e+00,5.074967761465515537e+00,-1.044370449568008574e+01,4.057124911986665694e+00,6.014338911507271845e+00
2.361362919773977720e-01,8.870122493148805631e+00,1.708740115958485717e+01,-4.659214762088968342e+00,5.082937549453532711e+00,-1.047198169949453295e+01,4.081508424325895668e+00,6.008800216643628289e+00
2.366919067820504596e-01,8.874889275599423755e+00,1.713639913015288485e+01,-4.648080540477186773e+00,5.090859581428563096e+00,-1.050017630122185075e+01,4.105912742264932191e+00,6.003108396489098553e+00
2.372475215867031473e-01,8.879591428342184400e+00,1.718521745126137645e+01,-4.636721980022477041e+00,5.098733555070038115e+00,-1.052828693830663198e+01,4.130336830473686049e+00,5.997263437879454706e+00
2.378031363913558904e-01,8.884229807518009281e+00,1.723385294245855803e+01,-4.625138231919558862e+00,5.106559166341999578e+00,-1.055631224448898031e+01,4.154779648775766887e+00,5.991265336378261530e+00
2.383587511960085781e-01,8.888805277824914697e+00,1.728230241247770849e+01,-4.613328453454603739e+00,5.114336109483502035e+00,-1.058425084990236265e+01,4.179240152231795236e+00,5.985114096348202573e+00
2.389143660006612657e-01,8.893318712485829280e+00,1.733056265943724839e+01,-4.601291808132486949e+00,5.122064076999047089e+00,-1.061210138117249357e+01,4.203717291223657782e+00,5.978809731022637131e+00
2.394699808053139811e-01,8.897770993215706525e+00,1.737863047104282543e+01,-4.589027465804925043e+00,5.129742759649037254e+00,-1.063986246151720749e+01,4.228210011539629498e+00,5.972352262577379278e+00
2.400255956099666965e-01,8.902163010187980063e+00,1.742650262479163104e+01,-4.576534602799426033e+00,5.137371846440282219e+00,-1.066753271084732546e+01,4.252717254460399943e+00,5.965741722202727360e+00
2.405812104146193842e-01,8.906495662000411428e+00,1.747417588817880230e+01,-4.563812402049115313e+00,5.144951024616499780e+00,-1.069511074586853816e+01,4.277237956846004607e+00,5.958978150175700428e+00
2.411368252192720718e-01,8.910769855640181092e+00,1.752164701890599119e+01,-4.550860053223392931e+00,5.152479979648901143e+00,-1.072259518018430313e+01,4.301771051223662212e+00,5.952061595932530480e+00
2.416924400239247872e-01,8.914986506448437709e+00,1.756891276509209732e+01,-4.537676752859432838e+00,5.159958395226738936e+00,-1.074998462439973679e+01,4.326315465876504618e+00,5.944992118141360748e+00
2.422480548285774749e-01,8.919146538084076425e+00,1.761596986548605059e+01,-4.524261704494557890e+00,5.167385953247946695e+00,-1.077727768622651006e+01,4.350870124933201133e+00,5.937769784775204229e+00
2.428036696332301625e-01,8.923250882486930990e+00,1.766281504968185345e+01,-4.510614118799428418e+00,5.174762333809773907e+00,-1.080447297058874767e+01,4.375433948458497646e+00,5.930394673185108267e+00
2.433592844378828779e-01,8.927300479840290848e+00,1.770944503833568362e+01,-4.496733213712099442e+00,5.182087215199462804e+00,-1.083156907972995420e+01,4.400005852544641272e+00,5.922866870173556286e+00
2.439148992425355933e-01,8.931296278532730781e+00,1.775585654338518182e+01,-4.482618214572918092e+00,5.189360273884957131e+00,-1.085856461332092238e+01,4.424584749403726924e+00,5.915186472068116430e+00
2.444705140471882809e-01,8.935239235119304624e+00,1.780204626827079295e+01,-4.468268354260265696e+00,5.196581184505633111e+00,-1.088545816856864867e+01,4.449169547460907204e+00,5.907353584795300705e+00
2.450261288518409686e-01,8.939130314282085266e+00,1.784801090815940583e+01,-4.453682873327166725e+00,5.203749619863066833e+00,-1.091224834032626845e+01,4.473759151448539306e+00,5.899368323954668369e+00
2.455817436564936840e-01,8.942970488790024319e+00,1.789374715016995765e+01,-4.438861020138708646e+00,5.210865250911846047e+00,-1.093893372120397878e+01,4.498352462501218341e+00,5.891230814893154921e+00
2.461373584611463994e-01,8.946760739458143874e+00,1.793925167360126238e+01,-4.423802051010355285e+00,5.217927746750363305e+00,-1.096551290168095960e+01,4.522948378251673063e+00,5.882941192779640893e+00
2.466929732657990870e-01,8.950502055106143828e+00,1.798452115016214847e+01,-4.408505230347041781e+00,5.224936774611729007e+00,-1.099198447021841574e+01,4.547545792927695452e+00,5.874499602679725818e+00
2.472485880704517747e-01,8.954195432516215192e+00,1.802955224420324143e+01,-4.392969830783218121e+00,5.231891999854598296e+00,-1.101834701337334543e+01,4.572143597449728425e+00,5.865906199630783746e+00
2.478042028751044901e-01,8.957841876390331137e+00,1.807434161295147845e+01,-4.377195133323644960e+00,5.238793085954135620e+00,-1.104459911591364651e+01,4.596740679529601081e+00,5.857161148717199950e+00
2.483598176797571777e-01,8.961442399306770668e+00,1.811888590674637811e+01,-4.361180427485066069e+00,5.245639694492940208e+00,-1.107073936093400235e+01,4.621335923770031329e+00,5.848264625145852769e+00
2.489154324844098931e-01,8.964998021676068518e+00,1.816318176927875427e+01,-4.344925011438721896e+00,5.252431485152061263e+00,-1.109676632997294732e+01,4.645928211765120608e+00,5.839216814321836146e+00
2.494710472890626085e-01,8.968509775937365092e+00,1.820722585251707670e+01,-4.328428188518829600e+00,5.259168118383247048e+00,-1.112267861223101306e+01,4.670516429623279286e+00,5.830017911423034604e+00
2.500266620937152684e-01,8.971978715019071515e+00,1.825101484714272360e+01,-4.311689260931457213e+00,5.265849260957685907e+00,-1.114847482326214667e+01,4.695099482917080458e+00,5.820668120935564183e+00
2.505822768983679838e-01,8.975405877206773297e+00,1.829454536216634253e+01,-4.294707559841466349e+00,5.272474563947972648e+00,-1.117415353029365832e+01,4.719676235773770934e+00,5.811167660764543719e+00
2.511378917030206992e-01,8.978792306396629286e+00,1.833781399495447317e+01,-4.277482426645510039e+00,5.279043675397562474e+00,-1.119971329576682173e+01,4.744245546862632779e+00,5.801516759076050356e+00
2.516935065076734146e-01,8.982139054999901617e+00,1.838081734165105274e+01,-4.260013210557555219e+00,5.285556242167587016e+00,-1.122515268376940512e+01,4.768806274658237143e+00,5.791715654008951830e+00
2.522491213123260745e-01,8.985447183798633830e+00,1.842355199709370339e+01,-4.242299268890325159e+00,5.292011909869506425e+00,-1.125047025994670769e+01,4.793357277357416457e+00,5.781764593793147000e+00
2.528047361169787899e-01,8.988717761802872630e+00,1.846601455474462838e+01,-4.224339967333194501e+00,5.298410322800401140e+00,-1.127566459142114219e+01,4.817897412803495705e+00,5.771663836865954522e+00
2.533603509216315053e-01,8.991951866109435088e+00,1.850820160663584346e+01,-4.206134680226536915e+00,5.304751123880855346e+00,-1.130073424672034932e+01,4.842425538417777453e+00,5.761413651986705631e+00
2.539159657262842207e-01,8.995150581762167974e+00,1.855010974332906315e+01,-4.187682790832517377e+00,5.311033954595458795e+00,-1.132567779571383149e+01,4.866940511138281522e+00,5.751014318349469967e+00
2.544715805309368806e-01,8.998315001613795161e+00,1.859173555389001109e+01,-4.168983691602327291e+00,5.317258454935944734e+00,-1.135049380955810960e+01,4.891441187365755283e+00,5.740466125693948207e+00
2.550271953355895960e-01,9.001446226189260713e+00,1.863307562587723254e+01,-4.150036784439856241e+00,5.323424263346922203e+00,-1.137518086065044187e+01,4.915926422916927052e+00,5.729769374414556360e+00
2.555828101402423114e-01,9.004545363550608528e+00,1.867412654534544458e+01,-4.130841480961842116e+00,5.329531016674226684e+00,-1.139973752259101580e+01,4.940395072985022118e+00,5.718924375667651105e+00
2.561384249448950268e-01,9.007613529163403854e+00,1.871488489686333168e+01,-4.111397202754432101e+00,5.335578350115891766e+00,-1.142416237015372005e+01,4.964845992107539630e+00,5.707931451476938811e+00
2.566940397495476867e-01,9.010651845764686030e+00,1.875534726354590376e+01,-4.091703381626214941e+00,5.341565897175738264e+00,-1.144845397926540720e+01,4.989278034141271689e+00,5.696790934837037135e+00
2.572496545542004021e-01,9.013661443232454218e+00,1.879551022710135300e+01,-4.071759459857675623e+00,5.347493289619571044e+00,-1.147261092699371865e+01,5.013690052244609063e+00,5.685503169815201652e+00
2.578052693588531175e-01,9.016643458456686133e+00,1.883537036789229191e+01,-4.051564890447138190e+00,5.353360157433992406e+00,-1.149663179154341108e+01,5.038080898867067781e+00,5.674068511651240598e+00
2.583608841635057773e-01,9.019599035211870230e+00,1.887492426501167486e+01,-4.031119137353103454e+00,5.359166128787836492e+00,-1.152051515226120770e+01,5.062449425746099685e+00,5.662487326855579539e+00
2.589164989681584927e-01,9.022529324031106412e+00,1.891416849637312581e+01,-4.010421675733065072e+00,5.364910829996212271e+00,-1.154425958964921506e+01,5.086794483911152298e+00,5.650759993305474183e+00
2.594721137728112081e-01,9.025435482081713090e+00,1.895309963881570781e+01,-3.989471992178776016e+00,5.370593885487173758e+00,-1.156786368538682019e+01,5.111114923694982437e+00,5.638886900339430852e+00
2.600277285774639235e-01,9.028318673042388554e+00,1.899171426822332265e+01,-3.968269584947937467e+00,5.376214917770984592e+00,-1.159132602236115517e+01,5.135409594752223583e+00,5.626868448849767113e+00
2.605833433821165834e-01,9.031180066981860932e+00,1.903000895965853800e+01,-3.946813964192362079e+00,5.381773547412019632e+00,-1.161464518470605967e+01,5.159677346085225658e+00,5.614705051373334754e+00
2.611389581867692988e-01,9.034020840239131545e+00,1.906798028751089547e+01,-3.925104652182551224e+00,5.387269393003272455e+00,-1.163781975784960387e+01,5.183917026077143220e+00,5.602397132180419348e+00
2.616945729914220142e-01,9.036842175305206837e+00,1.910562482565978826e+01,-3.903141183528758162e+00,5.392702071143469666e+00,-1.166084832857010412e+01,5.208127482532268537e+00,5.589945127361807486e+00
2.622501877960747296e-01,9.039645260706381080e+00,1.914293914765176652e+01,-3.880923105398460304e+00,5.398071196416822204e+00,-1.168372948506069342e+01,5.232307562723645944e+00,5.577349484914023492e+00
2.628058026007273895e-01,9.042431290889048512e+00,1.917991982689241226e+01,-3.858449977730307623e+00,5.403376381375368354e+00,-1.170646181700240973e+01,5.256456113447919520e+00,5.564610664822705388e+00
2.633614174053801049e-01,9.045201466106041366e+00,1.921656343685267032e+01,-3.835721373444496152e+00,5.408617236523950211e+00,-1.172904391564581950e+01,5.280571981087464728e+00,5.551729139144183200e+00
2.639170322100328203e-01,9.047956992304518664e+00,1.925286655128966729e+01,-3.812736878649600758e+00,5.413793370307796060e+00,-1.175147437390114646e+01,5.304654011679742709e+00,5.538705392085206292e+00
2.644726470146854802e-01,9.050699081015372016e+00,1.928882574448210718e+01,-3.789496092845849429e+00,5.418904389102718433e+00,-1.177375178643697318e+01,5.328701050993946531e+00,5.525539920080833056e+00
2.650282618193381956e-01,9.053428949244153756e+00,1.932443759148007700e+01,-3.765998629124844843e+00,5.423949897207929638e+00,-1.179587474978741746e+01,5.352711944614884310e+00,5.512233231870487415e+00
2.655838766239909110e-01,9.056147819363580709e+00,1.935969866836940412e+01,-3.742244114365739449e+00,5.428929496841477409e+00,-1.181784186246788337e+01,5.376685538034116085e+00,5.498785848572205204e+00
2.661394914286436264e-01,9.058856919007515884e+00,1.939460555255051588e+01,-3.718232189427837397e+00,5.433842788138286473e+00,-1.183965172509931207e+01,5.400620676748370208e+00,5.485198303755002058e+00
2.666951062332962863e-01,9.061557480966531131e+00,1.942915482303178010e+01,-3.693962509339675737e+00,5.438689369150822017e+00,-1.186130294054096268e+01,5.424516206365188609e+00,5.471471143509458734e+00
2.672507210379490017e-01,9.064250743084960149e+00,1.946334306073735121e+01,-3.669434743484513373e+00,5.443468835852360854e+00,-1.188279411403174457e+01,5.448370972715849803e+00,5.457604926516425259e+00
2.678063358426017171e-01,9.066937948159532468e+00,1.949716684882955420e+01,-3.644648575782289068e+00,5.448180782142896028e+00,-1.190412385334005840e+01,5.472183821975557194e+00,5.443600224113922081e+00
2.683619506472544325e-01,9.069620343839488896e+00,1.953062277304567829e+01,-3.619603704868048943e+00,5.452824799857630467e+00,-1.192529076892214945e+01,5.495953600790829618e+00,5.429457620362205361e+00
2.689175654519070924e-01,9.072299182528254846e+00,1.956370742204939006e+01,-3.594299844266762189e+00,5.457400478778109409e+00,-1.194629347408903008e+01,5.519679156414230903e+00,5.415177712106983954e+00
2.694731802565598078e-01,9.074975721286666186e+00,1.959641738779655284e+01,-3.568736722564619601e+00,5.461907406645952534e+00,-1.196713058518191275e+01,5.543359336846297225e+00,5.400761109040804975e+00
2.700287950612125232e-01,9.077651221737685461e+00,1.962874926591560865e+01,-3.542914083576797601e+00,5.466345169179216867e+00,-1.198780072175613931e+01,5.566992990984746648e+00,5.386208433762617709e+00
2.705844098658651831e-01,9.080326949972688411e+00,1.966069965610240544e+01,-3.516831686511647792e+00,5.470713350091352289e+00,-1.200830250677368660e+01,5.590578968780902436e+00,5.371520321835516754e+00
2.711400246705178985e-01,9.083004176459260393e+00,1.969226516252960835e+01,-3.490489306131273395e+00,5.475011531112796703e+00,-1.202863456680420207e+01,5.614116121403490034e+00,5.356697421842578244e+00
2.716956394751706139e-01,9.085684175950524022e+00,1.972344239427047441e+01,-3.463886732908696864e+00,5.479239292015173568e+00,-1.204879553223448774e+01,5.637603301409517265e+00,5.341740395440975675e+00
2.722512542798233293e-01,9.088368227396040666e+00,1.975422796573730722e+01,-3.437023773181316244e+00,5.483396210638105117e+00,-1.206878403748663864e+01,5.661039362922576146e+00,5.326649917414163937e+00
2.728068690844759892e-01,9.091057613854157893e+00,1.978461849713425735e+01,-3.409900249300942487e+00,5.487481862918642150e+00,-1.208859872124457979e+01,5.684423161818277670e+00,5.311426675722288770e+00
2.733624838891287046e-01,9.093753622406003601e+00,1.981461061492469966e+01,-3.382515999780149052e+00,5.491495822923312176e+00,-1.210823822668924166e+01,5.707753555917048693e+00,5.296071371550716833e+00
2.739180986937814199e-01,9.096457544070913670e+00,1.984420095231312686e+01,-3.354870879435200681e+00,5.495437662882777019e+00,-1.212770120174219457e+01,5.731029405184101755e+00,5.280584719356786749e+00
2.744737134984341353e-01,9.099170673723444125e+00,1.987338614974146722e+01,-3.326964759525345539e+00,5.499306953229117667e+00,-1.214698629931782392e+01,5.754249571936687069e+00,5.264967446914675442e+00
2.750293283030867952e-01,9.101894310011909184e+00,1.990216285539998609e+01,-3.298797527888565284e+00,5.503103262635719695e+00,-1.216609217758407269e+01,5.777412921058645345e+00,5.249220295358455246e+00
2.755849431077395106e-01,9.104629755278445202e+00,1.993052772575264342e+01,-3.270369089073799973e+00,5.506826158059775267e+00,-1.218501750023163765e+01,5.800518320222147750e+00,5.233344019223317822e+00
2.761405579123922260e-01,9.107378315480605835e+00,1.995847742607696773e+01,-3.241679364469596258e+00,5.510475204787420367e+00,-1.220376093675177742e+01,5.823564640116743796e+00,5.217339386484959540e+00
2.766961727170449414e-01,9.110141300114491969e+00,1.998600863101841796e+01,-3.212728292429195776e+00,5.514049966481458398e+00,-1.222232116272260427e+01,5.846550754685650553e+00,5.201207178597123004e+00
2.772517875216976013e-01,9.112920022139421761e+00,2.001311802515925464e+01,-3.183515828392109004e+00,5.517550005231728782e+00,-1.224069686010388303e+01,5.869475541369284954e+00,5.184948190527337353e+00
2.778074023263503167e-01,9.115715797904133666e+00,2.003980230360191328e+01,-3.154041945002101333e+00,5.520974881608055718e+00,-1.225888671754040082e+01,5.892337881356071172e+00,5.168563230790787166e+00
2.783630171310030321e-01,9.118529947074497599e+00,2.006605817256687274e+01,-3.124306632221627300e+00,5.524324154715845481e+00,-1.227688943067384919e+01,5.915136659840505295e+00,5.152053121482365938e+00
2.789186319356557475e-01,9.121363792562789286e+00,2.009188235000509692e+01,-3.094309897442656609e+00,5.527597382254297642e+00,-1.229470370246327171e+01,5.937870766288511071e+00,5.135418698306866148e+00
2.794742467403084074e-01,9.124218660458492280e+00,2.011727156622476897e+01,-3.064051765594173027e+00,5.530794120577185780e+00,-1.231232824351390143e+01,5.960539094709904617e+00,5.118660810607438272e+00
2.800298615449611228e-01,9.127095879960622327e+00,2.014222256453278703e+01,-3.033532279245773289e+00,5.533913924756324931e+00,-1.232976177241474325e+01,5.983140543938345601e+00,5.101780321392052286e+00
2.805854763496138382e-01,9.129996783311570496e+00,2.016673210189065202e+01,-3.002751498707994848e+00,5.536956348647594339e+00,-1.234700301608450523e+01,6.005674017918372520e+00,5.084778107358265409e+00
2.811410911542664981e-01,9.132922705732536173e+00,2.019079694958473326e+01,-2.971709502128964786e+00,5.539920944959598970e+00,-1.236405071012611856e+01,6.028138425999736150e+00,5.067655058916090027e+00
2.816967059589192135e-01,9.135874985360407763e+00,2.021441389391121746e+01,-2.940406385587548410e+00,5.542807265324959154e+00,-1.238090359918980532e+01,6.050532683239005394e+00,5.050412080209057741e+00
2.822523207635718734e-01,9.138854963186249236e+00,2.023757973687555634e+01,-2.908842263182850552e+00,5.545614860374195487e+00,-1.239756043734467994e+01,6.072855710708477517e+00,5.033050089133394245e+00
2.828079355682246443e-01,9.141863982995294791e+00,2.026029129690622099e+01,-2.877017267120300037e+00,5.548343279812231188e+00,-1.241401998845881138e+01,6.095106435812223111e+00,5.015570017355447163e+00
2.833635503728773597e-01,9.144903391308474738e+00,2.028254540958318941e+01,-2.844931547794018023e+00,5.550992072497518137e+00,-1.243028102658791667e+01,6.117283792609541138e+00,4.997972810327176774e+00
2.839191651775300196e-01,9.147974537325433531e+00,2.030433892838072651e+01,-2.812585273865903623e+00,5.553560786523772386e+00,-1.244634233637242460e+01,6.139386722145459885e+00,4.980259427299967179e+00
2.844747799821827350e-01,9.151078772791414906e+00,2.032566872609681852e+01,-2.779978631239899300e+00,5.556048969308603702e+00,-1.246220271391694645e+01,6.161414173560944896e+00,4.962430840667604315e+00
2.850303947868354504e-01,9.154217444337099607e+00,2.034653174740615356e+01,-2.747111726457954539e+00,5.558456167588172292e+00,-1.247786100479383364e+01,6.183365168638241371e+00,4.944487976806413165e+00
2.855860095914881103e-01,9.157391899432658633e+00,2.036692492199506432e+01,-2.713984702063164889e+00,5.560781925653272673e+00,-1.249331604523792194e+01,6.205238712893641484e+00,4.926431785042339584e+00
2.861416243961408257e-01,9.160603490413780747e+00,2.038684515683146614e+01,-2.680597776588762304e+00,5.563025785860084227e+00,-1.250856665410829294e+01,6.227033776214240035e+00,4.908263262816110029e+00
2.866972392007935411e-01,9.163853570732872100e+00,2.040628937543976917e+01,-2.646951187805392625e+00,5.565187289110728130e+00,-1.252361165985378122e+01,6.248749335027632412e+00,4.889983421385412754e+00
2.872528540054462010e-01,9.167143494821424099e+00,2.042525451824753802e+01,-2.613045192841704001e+00,5.567265974890794666e+00,-1.253844990067988441e+01,6.270384372434225639e+00,4.871593285826686603e+00
2.878084688100989164e-01,9.170474617951260399e+00,2.044373754293376066e+01,-2.578880068304805206e+00,5.569261381307377690e+00,-1.255308022471635887e+01,6.291937878340069901e+00,4.853093895036169059e+00
2.883640836147515762e-01,9.173848296094663013e+00,2.046173542477868068e+01,-2.544456110400624027e+00,5.571173045127643775e+00,-1.256750149018553842e+01,6.313408849590206984e+00,4.834486301730129831e+00
2.889196984194043472e-01,9.177265885783464583e+00,2.047924515701520676e+01,-2.509773635054067142e+00,5.573000501817884533e+00,-1.258171256557140794e+01,6.334796290102603145e+00,4.815771572444308646e+00
2.894753132240570626e-01,9.180728743966957595e+00,2.049626375118189969e+01,-2.474832978029129826e+00,5.574743285583105390e+00,-1.259571232978936095e+01,6.356099211002562477e+00,4.796950787532599847e+00
2.900309280287097224e-01,9.184238227868789295e+00,2.051278823747750124e+01,-2.439634495048784046e+00,5.576400929407121509e+00,-1.260949967235669078e+01,6.377316630757732696e+00,4.778025041164885245e+00
2.905865428333624378e-01,9.187795694842680660e+00,2.052881566511707234e+01,-2.404178561914779078e+00,5.577972965093154656e+00,-1.262307349356381714e+01,6.398447575313618074e+00,4.758995441324127995e+00
2.911421576380151532e-01,9.191402502227083104e+00,2.054434310268970520e+01,-2.368465574627310222e+00,5.579458923304967399e+00,-1.263643270464622148e+01,6.419491078229627945e+00,4.739863109802663566e+00
2.916977724426678131e-01,9.195060007198762264e+00,2.055936763851777371e+01,-2.332495949504539201e+00,5.580858333608481381e+00,-1.264957622795709824e+01,6.440446180815682098e+00,4.720629182197679796e+00
2.922533872473205285e-01,9.198769566625223604e+00,2.057388638101776834e+01,-2.296270123301960453e+00,5.582170724513933813e+00,-1.266250299714074679e+01,6.461311932269346414e+00,4.701294807905926021e+00
2.928090020519732439e-01,9.202532536916082861e+00,2.058789645906274046e+01,-2.259788553331682159e+00,5.583395623518532247e+00,-1.267521195730666861e+01,6.482087389813488087e+00,4.681861150117628156e+00
2.933646168566259038e-01,9.206350273873320944e+00,2.060139502234626718e+01,-2.223051717581528308e+00,5.584532557149618270e+00,-1.268770206520438926e+01,6.502771618834506384e+00,4.662329385809613314e+00
2.939202316612786747e-01,9.210224132540446362e+00,2.061437924174801850e+01,-2.186060114834011525e+00,5.585581051008371212e+00,-1.269997228939901390e+01,6.523363693021064336e+00,4.642700705737633271e+00
2.944758464659313346e-01,9.214155467050547443e+00,2.062684630970087696e+01,-2.148814264785209538e+00,5.586540629813984360e+00,-1.271202161044748813e+01,6.543862694503378208e+00,4.622976314427920563e+00
2.950314612705840500e-01,9.218145630473250307e+00,2.063879344055968090e+01,-2.111314708163435583e+00,5.587410817448385636e+00,-1.272384902107559057e+01,6.564267713993050535e+00,4.603157430167916786e+00
2.955870760752367654e-01,9.222195974660598594e+00,2.065021787097146344e+01,-2.073562006847850192e+00,5.588191137001468967e+00,-1.273545352635564143e+01,6.584577850923417408e+00,4.583245284996254831e+00
2.961426908798894253e-01,9.226307850091794549e+00,2.066111686024732208e+01,-2.035556743986894013e+00,5.588881110816808828e+00,-1.274683414388494285e+01,6.604792213590453542e+00,4.563241124691916006e+00
2.966983056845421407e-01,9.230482605716863631e+00,2.067148769073583381e+01,-1.997299524116574077e+00,5.589480260537935230e+00,-1.275798990396492094e+01,6.624909919294216465e+00,4.543146208762609994e+00
2.972539204891948561e-01,9.234721588799231995e+00,2.068132766819806534e+01,-1.958790973278666137e+00,5.589988107155077657e+00,-1.276891984978102634e+01,6.644930094480816507e+00,4.522961810432362562e+00
2.978095352938475160e-01,9.239026144757181314e+00,2.069063412218413589e+01,-1.920031739138734483e+00,5.590404171052445470e+00,-1.277962303758330620e+01,6.664851874884917038e+00,4.502689216628321667e+00
2.983651500985002314e-01,9.243397617004216471e+00,2.069940440641133250e+01,-1.881022491104024086e+00,5.590727972056020789e+00,-1.279009853686774179e+01,6.684674405672820008e+00,4.482329727966744670e+00
2.989207649031529468e-01,9.247837346788323032e+00,2.070763589914388092e+01,-1.841763920441253699e+00,5.590959029481849640e+00,-1.280034543055828067e+01,6.704396841586016009e+00,4.461884658738231479e+00
2.994763797078056067e-01,9.252346673030141133e+00,2.071532600357416953e+01,-1.802256740394229784e+00,5.591096862184871341e+00,-1.281036281518961317e+01,6.724018347085337410e+00,4.441355336892153893e+00
3.000319945124583776e-01,9.256926932160039811e+00,2.072247214820566441e+01,-1.762501686301324977e+00,5.591140988608234608e+00,-1.282014980109064695e+01,6.743538096495625744e+00,4.420743104020260716e+00
3.005876093171110930e-01,9.261579457954084660e+00,2.072907178723730581e+01,-1.722499515712895946e+00,5.591090926833129693e+00,-1.282970551256871339e+01,6.762955274150908025e+00,4.400049315339563449e+00
3.011432241217637529e-01,9.266305581368881050e+00,2.073512240094950698e+01,-1.682251008508444556e+00,5.590946194629166754e+00,-1.283902908809450416e+01,6.782269074540169029e+00,4.379275339674350676e+00
3.016988389264164683e-01,9.271106630375385294e+00,2.074062149609178718e+01,-1.641756967013744184e+00,5.590706309505216076e+00,-1.284811968048772712e+01,6.801478702453619185e+00,4.358422559437475030e+00
3.022544537310691282e-01,9.275983929791539850e+00,2.074556660627184712e+01,-1.601018216117795934e+00,5.590370788760802512e+00,-1.285697645710345505e+01,6.820583373129504245e+00,4.337492370610822157e+00
3.028100685357218436e-01,9.280938801113878256e+00,2.074995529234633906e+01,-1.560035603389634318e+00,5.589939149537993757e+00,-1.286559860001925237e+01,6.839582312401472741e+00,4.316486182724975862e+00
3.033656833403745590e-01,9.285972562347959425e+00,2.075378514281316811e+01,-1.518809999195028793e+00,5.589410908873801986e+00,-1.287398530622296455e+01,6.858474756846465681e+00,4.295405418838130984e+00
3.039212981450272189e-01,9.291086527837773446e+00,2.075705377420532471e+01,-1.477342296813030975e+00,5.588785583753103303e+00,-1.288213578780127300e+01,6.877259953933142711e+00,4.274251515514182032e+00
3.044769129496799343e-01,9.296282008094005178e+00,2.075975883148633017e+01,-1.435633412552379973e+00,5.588062691162073214e+00,-1.289004927212894280e+01,6.895937162170858059e+00,4.253025922800024006e+00
3.050325277543326496e-01,9.301560309621210720e+00,2.076189798844730561e+01,-1.393684285867793582e+00,5.587241748142121267e+00,-1.289772500205881656e+01,6.914505651259167607e+00,4.231730104202094722e+00
3.055881425589853095e-01,9.306922734743878323e+00,2.076346894810547994e+01,-1.351495879476115158e+00,5.586322271844358589e+00,-1.290516223611250091e+01,6.932964702237873311e+00,4.210365536662075137e+00
3.061437573636380804e-01,9.312370581431437699e+00,2.076446944310440301e+01,-1.309069179472318822e+00,5.585303779584563699e+00,-1.291236024867180987e+01,6.951313607637604086e+00,4.188933710531851595e+00
3.066993721682907958e-01,9.317905143122102274e+00,2.076489723611565097e+01,-1.266405195445389875e+00,5.584185788898656355e+00,-1.291931833017090092e+01,6.969551671630939360e+00,4.167436129547640533e+00
3.072549869729434557e-01,9.323527708545677584e+00,2.076475012024215872e+01,-1.223504960594059776e+00,5.582967817598707860e+00,-1.292603578728914471e+01,6.987678210184071759e+00,4.145874310803360885e+00
3.078106017775961711e-01,9.329239561545218606e+00,2.076402591942303744e+01,-1.180369531842416331e+00,5.581649383829439870e+00,-1.293251194314470709e+01,7.005692551208997365e+00,4.124249784723197365e+00
3.083662165822488310e-01,9.335041980897619496e+00,2.076272248884010452e+01,-1.136999989955372437e+00,5.580230006125248998e+00,-1.293874613748889146e+01,7.023594034716262868e+00,4.102564095033356395e+00
3.089218313869015464e-01,9.340936240133100199e+00,2.076083771532584166e+01,-1.093397439654021808e+00,5.578709203467746569e+00,-1.294473772690112590e+01,7.041382012968218973e+00,4.080818798733090169e+00
3.094774461915542618e-01,9.346923607353579300e+00,2.075836951777302275e+01,-1.049563009730778429e+00,5.577086495343790418e+00,-1.295048608498475851e+01,7.059055850632864448e+00,4.059015466064830768e+00
3.100330609962069217e-01,9.353005345049961505e+00,2.075531584754585523e+01,-1.005497853164496913e+00,5.575361401804062922e+00,-1.295599060256351898e+01,7.076614924938168016e+00,4.037155680483647480e+00
3.105886758008596371e-01,9.359182709918313137e+00,2.075167468889275213e+01,-9.612031472354385375e-01,5.573533443522139308e+00,-1.296125068787870838e+01,7.094058625826946241e+00,4.015241038625850578e+00
3.111442906055124080e-01,9.365456952674961144e+00,2.074744405936062464e+01,-9.166800936399639443e-01,5.571602141854071100e+00,-1.296626576678714216e+01,7.111386356112332940e+00,3.993273150276777095e+00
3.116999054101650679e-01,9.371829317870467690e+00,2.074262201021076635e+01,-8.719299186052701378e-01,5.569567018898480271e+00,-1.297103528295976460e+01,7.128597531633702467e+00,3.971253638337853165e+00
3.122555202148177833e-01,9.378301043702522932e+00,2.073720662683631488e+01,-8.269538730038702434e-01,5.567427597557190744e+00,-1.297555869808104134e+01,7.145691581413196936e+00,3.949184138792821042e+00
3.128111350194704987e-01,9.384873361827727578e+00,2.073119602918129090e+01,-7.817532324680213085e-01,5.565183401596327073e+00,-1.297983549204903042e+01,7.162667947812741076e+00,3.927066300673193844e+00
3.133667498241231586e-01,9.391547497172277659e+00,2.072458837216119321e+01,-7.363292975039861243e-01,5.562833955707984224e+00,-1.298386516317618700e+01,7.179526086691639719e+00,3.904901786022930033e+00
3.139223646287758740e-01,9.398324667741558613e+00,2.071738184608516420e+01,-6.906833936060976509e-01,5.560378785572343219e+00,-1.298764722839089636e+01,7.196265467564692209e+00,3.882692269862255685e+00
3.144779794334285339e-01,9.405206084428639812e+00,2.070957467707976463e+01,-6.448168713708148925e-01,5.557817417920365877e+00,-1.299118122343972281e+01,7.212885573760822844e+00,3.860439440150804202e+00
3.150335942380812493e-01,9.412192950821646420e+00,2.070116512751425830e+01,-5.987311066105294177e-01,5.555149380596956732e+00,-1.299446670309038865e+01,7.229385902582293966e+00,3.838144997749854959e+00
3.155892090427339647e-01,9.419286463010077881e+00,2.069215149642756657e+01,-5.524275004672032363e-01,5.552374202624660526e+00,-1.299750324133548851e+01,7.245765965464483926e+00,3.815810656383807675e+00
3.161448238473866246e-01,9.426487809389977102e+00,2.068253211995664387e+01,-5.059074795261624402e-01,5.549491414267846423e+00,-1.300029043159684328e+01,7.262025288136016776e+00,3.793438142600990215e+00
3.167004386520393400e-01,9.433798170468030264e+00,2.067230537176661542e+01,-4.591724959293786990e-01,5.546500547097458877e+00,-1.300282788693069591e+01,7.278163410779694864e+00,3.771029195733480055e+00
3.172560534566921109e-01,9.441218718664568854e+00,2.066146966348232894e+01,-4.122240274887323253e-01,5.543401134056218815e+00,-1.300511524023356458e+01,7.294179888193827566e+00,3.748585567856225431e+00
3.178116682613447708e-01,9.448750618115445477e+00,2.065002344512153343e+01,-3.650635777993935793e-01,5.540192709524371928e+00,-1.300715214444879386e+01,7.310074289954028082e+00,3.726109023745471038e+00
3.183672830659974862e-01,9.456395024472861621e+00,2.063796520552966740e+01,-3.176926763525879105e-01,5.536874809385943230e+00,-1.300893827277389292e+01,7.325846200575766076e+00,3.703601340836160549e+00
3.189228978706502016e-01,9.464153084705017704e+00,2.062529347281617831e+01,-2.701128786488095068e-01,5.533446971095512090e+00,-1.301047331886852199e+01,7.341495219677159234e+00,3.681064309178849747e+00
3.194785126753028615e-01,9.472025936894764797e+00,2.061200681479243713e+01,-2.223257663102536918e-01,5.529908733745489968e+00,-1.301175699706331024e+01,7.357020962142671650e+00,3.658499731395491228e+00
3.200341274799555769e-01,9.480014709741411139e+00,2.059810384041156084e+01,-1.743329392705149639e-01,5.526259635852900587e+00,-1.301278904503197609e+01,7.372423064850455177e+00,3.635909419116352126e+00
3.205897422846082923e-01,9.488120522063539397e+00,2.058358319600903741e+01,-1.261360095626903322e-01,5.522499215919967952e+00,-1.301356922284893791e+01,7.387701186896633132e+00,3.613295188914406264e+00
3.211453570892609521e-01,9.496344484284673371e+00,2.056844355961144188e+01,-7.773663910007644340e-02,5.518627023680466870e+00,-1.301409730068838932e+01,7.402854977411957194e+00,3.590658878919164465e+00
3.217009718939136675e-01,9.504687697570263438e+00,2.055268364896462785e+01,-2.913651583284060376e-02,5.514642610976340009e+00,-1.301437306936093563e+01,7.417884100470041986e+00,3.568002339400538681e+00
3.222565866985663274e-01,9.513151253545940378e+00,2.053630222230420799e+01,1.966264784767368656e-02,5.510545531296445532e+00,-1.301439634112350952e+01,7.432788236771977530e+00,3.545327431978878785e+00
3.228122015032190428e-01,9.521736234077243566e+00,2.051929807873237976e+01,6.865911492344567435e-02,5.506335339909544047e+00,-1.301416694982959577e+01,7.447567083677411048e+00,3.522636029582099759e+00
3.233678163078718137e-01,9.530443711050107680e+00,2.050167005858995850e+01,1.178511235712860206e-01,5.502011593996976480e+00,-1.301368475107811129e+01,7.462220355236267366e+00,3.499930016399125599e+00
3.239234311125244736e-01,9.539274746152234030e+00,2.048341704382366402e+01,1.672368869914160339e-01,5.497573852785040849e+00,-1.301294962236095110e+01,7.476747782221183414e+00,3.477211287829619746e+00
3.244790459171771890e-01,9.548230390655284339e+00,2.046453795834843348e+01,2.168145932431729817e-01,5.493021677677063508e+00,-1.301196146320918245e+01,7.491149112160661261e+00,3.454481750429992282e+00
3.250346607218299044e-01,9.557311685197872109e+00,2.044503176840514769e+01,2.665824050877075857e-01,5.488354632385162191e+00,-1.301072019533789792e+01,7.505424109372871300e+00,3.431743321855733164e+00
3.255902755264825643e-01,9.566519659569447498e+00,2.042489748291336582e+01,3.165384598377770642e-01,5.483572283061694641e+00,-1.300922576278971299e+01,7.519572555000195280e+00,3.408997930799991583e+00
3.261458903311352797e-01,9.575855332494947803e+00,2.040413415381934925e+01,3.666808692146370507e-01,5.478674198430415920e+00,-1.300747813207693682e+01,7.533594247044430148e+00,3.386247516928476031e+00
3.267015051357879951e-01,9.585319711420336120e+00,2.038274087643923238e+01,4.170077192119345799e-01,5.473659949917318635e+00,-1.300547729232237693e+01,7.547489000402705095e+00,3.363494030810644020e+00
3.272571199404406550e-01,9.594913792298926936e+00,2.036071678979742927e+01,4.675170699667289265e-01,5.468529111781166741e+00,-1.300322325539882407e+01,7.561256646904095824e+00,3.340739433847173867e+00
3.278127347450933704e-01,9.604638559378583906e+00,2.033806107696016241e+01,5.182069556375519248e-01,5.463281261243722042e+00,-1.300071605606716929e+01,7.574897035346923602e+00,3.317985698193721689e+00
3.283683495497460303e-01,9.614494984989711668e+00,2.031477296536424149e+01,5.690753842895266423e-01,5.457915978619678476e+00,-1.299795575211318344e+01,7.588410031536754197e+00,3.295234806680991557e+00
3.289239643543988012e-01,9.624484029334103852e+00,2.029085172714101049e+01,6.201203377865897037e-01,5.452432847446259778e+00,-1.299494242448295367e+01,7.601795518325098477e+00,3.272488752731068651e+00
3.294795791590515166e-01,9.634606640274629541e+00,2.026629667943551283e+01,6.713397716907089086e-01,5.446831454612547141e+00,-1.299167617741698422e+01,7.615053395648793355e+00,3.249749540270081560e+00
3.300351939637041765e-01,9.644863753125722639e+00,2.024110718472078219e+01,7.227316151682571244e-01,5.441111390488466704e+00,-1.298815713858292931e+01,7.628183580570098599e+00,3.227019183637106270e+00
3.305908087683568919e-01,9.655256290444725664e+00,2.021528265110737976e+01,7.742937709034081184e-01,5.435272249053495486e+00,-1.298438545920700093e+01,7.641186007317466888e+00,3.204299707489397964e+00
3.311464235730096073e-01,9.665785161824063110e+00,2.018882253264814608e+01,8.260241150185679837e-01,5.429313628025046690e+00,-1.298036131420402484e+01,7.654060627327030630e+00,3.181593146703909802e+00
3.317020383776622672e-01,9.676451263684231918e+00,2.016172632963804290e+01,8.779204970019334198e-01,5.423235128986546805e+00,-1.297608490230615352e+01,7.666807409284761121e+00,3.158901546275085348e+00
3.322576531823149826e-01,9.687255479067657049e+00,2.013399358890929847e+01,9.299807396420939343e-01,5.417036357515225831e+00,-1.297155644619022752e+01,7.679426339169352467e+00,3.136226961208958830e+00
3.328132679869676980e-01,9.698198677433333970e+00,2.010562390412168554e+01,9.822026389696729698e-01,5.410716923309569992e+00,-1.296677619260379544e+01,7.691917420295762753e+00,3.113571456413539273e+00
3.333688827916203579e-01,9.709281714452341561e+00,2.007661691604798548e+01,1.034583964206071016e+00,5.404276440316497343e+00,-1.296174441248979825e+01,7.704280673359495069e+00,3.090937106585487371e+00
3.339244975962730733e-01,9.720505431804157936e+00,2.004697231285466330e+01,1.087122457719280622e+00,5.397714526858207407e+00,-1.295646140110990707e+01,7.716516136481526900e+00,3.068325996093083319e+00
3.344801124009257332e-01,9.731870656973837796e+00,2.001668983037772520e+01,1.139815834986722010e+00,5.391030805758729727e+00,-1.295092747816647893e+01,7.728623865253980263e+00,3.045740218855477632e+00
3.350357272055785041e-01,9.743378203050014008e+00,1.998576925239379065e+01,1.192661784565214322e+00,5.384224904470164219e+00,-1.294514298792323359e+01,7.740603932786451757e+00,3.023181878218249352e+00
3.355913420102312195e-01,9.755028868523680785e+00,1.995421041088633629e+01,1.245657968067916510e+00,5.377296455198631975e+00,-1.293910829932453765e+01,7.752456429753056710e+00,3.000653086825254334e+00
3.361469568148838793e-01,9.766823437087891691e+00,1.992201318630707263e+01,1.298802020148451586e+00,5.370245095029887672e+00,-1.293282380611334581e+01,7.764181464440153668e+00,2.978155966486737416e+00
3.367025716195365947e-01,9.778762677438244566e+00,1.988917750783264182e+01,1.352091548492020845e+00,5.363070466054643326e+00,-1.292628992694782220e+01,7.775779162794800747e+00,2.955692648043764414e+00
3.372581864241893101e-01,9.790847343074183584e+00,1.985570335361639138e+01,1.405524133813590204e+00,5.355772215493599830e+00,-1.291950710551658510e+01,7.787249668473851472e+00,2.933265271228939319e+00
3.378138012288419700e-01,9.803078172101171717e+00,1.982159075103540147e+01,1.459097329863159320e+00,5.348349995822138325e+00,-1.291247581065265848e+01,7.798593142893783359e+00,2.910875984523407567e+00
3.383694160334946854e-01,9.815455887033673221e+00,1.978683977693265561e+01,1.512808663438125700e+00,5.340803464894729125e+00,-1.290519653644599529e+01,7.809809765281231719e+00,2.888526945010142288e+00
3.389250308381474008e-01,9.827981194598963910e+00,1.975145055785446502e+01,1.566655634402640107e+00,5.333132286069035999e+00,-1.289766980235474314e+01,7.820899732724174491e+00,2.866220318223548169e+00
3.394806456428000607e-01,9.840654785541779859e+00,1.971542327028303276e+01,1.620635715714092484e+00,5.325336128329698049e+00,-1.288989615331511729e+01,7.831863260223850709e+00,2.843958277995331407e+00
3.400362604474527761e-01,9.853477334429806334e+00,1.967875814086418984e+01,1.674746353456676218e+00,5.317414666411804269e+00,-1.288187615984991474e+01,7.842700580747374417e+00,2.821743006296658418e+00
3.405918752521055470e-01,9.866449499459999828e+00,1.964145544663043452e+01,1.728984966881949692e+00,5.309367580924085672e+00,-1.287361041817574403e+01,7.853411945281011164e+00,2.799576693076625045e+00
3.411474900567582069e-01,9.879571922265700579e+00,1.960351551521902280e+01,1.783348948456488170e+00,5.301194558471777896e+00,-1.286509955030884811e+01,7.863997622884181915e+00,2.777461536097026507e+00
3.417031048614109223e-01,9.892845227724649249e+00,1.956493872508532661e+01,1.837835663916677298e+00,5.292895291779184497e+00,-1.285634420416960388e+01,7.874457900744149086e+00,2.755399740763362360e+00
3.422587196660635822e-01,9.906270023767778099e+00,1.952572550571139232e+01,1.892442452330485470e+00,5.284469479811925829e+00,-1.284734505368570190e+01,7.884793084231404237e+00,2.733393519952192374e+00
3.428143344707162976e-01,9.919846901188847710e+00,1.948587633780961070e+01,1.947166626166324521e+00,5.275916827898901040e+00,-1.283810279889393691e+01,7.895003496955732558e+00,2.711445093834758957e+00
3.433699492753690130e-01,9.933576433454929244e+00,1.944539175352170446e+01,2.002005471368986989e+00,5.267237047853921439e+00,-1.282861816604068217e+01,7.905089480823012771e+00,2.689556689696904090e+00
3.439255640800216729e-01,9.947459176517700286e+00,1.940427233661279871e+01,2.056956247442641939e+00,5.258429858097054321e+00,-1.281889190768101372e+01,7.915051396092652958e+00,2.667730541755267915e+00
3.444811788846743883e-01,9.961495668625595101e+00,1.936251872266071672e+01,2.112016187540948220e+00,5.249494983775647050e+00,-1.280892480277649170e+01,7.924889621435785791e+00,2.645968890969791154e+00
3.450367936893271037e-01,9.975686430136773808e+00,1.932013159924048296e+01,2.167182498564136139e+00,5.240432156885049153e+00,-1.279871765679158102e+01,7.934604553994113019e+00,2.624273984852502295e+00
3.455924084939797636e-01,9.990031963332910436e+00,1.927711170610400870e+01,2.222452361263219434e+00,5.231241116389028889e+00,-1.278827130178875393e+01,7.944196609439464929e+00,2.602648077272597948e+00
3.461480232986324790e-01,1.000453275223382654e+01,1.923345983535493176e+01,2.277822930351301789e+00,5.221921608339890497e+00,-1.277758659652221951e+01,7.953666222034044608e+00,2.581093428257818623e+00
3.467036381032852499e-01,1.001918926241297569e+01,1.918917683161872390e+01,2.333291334621877766e+00,5.212473385998267261e+00,-1.276666442653033329e+01,7.963013844691391618e+00,2.559612303792096366e+00
3.472592529079379098e-01,1.003400194081372732e+01,1.914426359220794538e+01,2.388854677074208954e+00,5.202896209952630358e+00,-1.275550570422664443e+01,7.972239949037994933e+00,2.538206975609533789e+00
3.478148677125906252e-01,1.004897121556649431e+01,1.909872106728259666e+01,2.444510035045936114e+00,5.193189848238452200e+00,-1.274411136898958929e+01,7.981345025475670596e+00,2.516879720984594115e+00
3.483704825172432851e-01,1.006409749580669022e+01,1.905255026000591201e+01,2.500254460352392183e+00,5.183354076457120208e+00,-1.273248238725088655e+01,7.990329583244545120e+00,2.495632822518715876e+00
3.489260973218960005e-01,1.007938117149353552e+01,1.900575222669507269e+01,2.556084979433373761e+00,5.173388677894507737e+00,-1.272061975258253419e+01,7.999194150486818700e+00,2.474468567923079565e+00
3.494817121265487159e-01,1.009482261322968277e+01,1.895832807696725553e+01,2.611998593506774657e+00,5.163293443639217273e+00,-1.270852448578247618e+01,8.007939274311185684e+00,2.453389249797728766e+00
3.500373269312013758e-01,1.011042217208166782e+01,1.891027897388080703e+01,2.667992278729328426e+00,5.153068172700575822e+00,-1.269619763495894205e+01,8.016565520857938054e+00,2.432397165406993356e+00
3.505929417358540912e-01,1.012618017940118698e+01,1.886160613407174935e+01,2.724062986364343963e+00,5.142712672126271478e+00,-1.268364027561344010e+01,8.025073475364784770e+00,2.411494616451198780e+00
3.511485565405068066e-01,1.014209694664723571e+01,1.881231082788528042e+01,2.780207642956645131e+00,5.132226757119719096e+00,-1.267085351072237387e+01,8.033463742233355021e+00,2.390683908834645433e+00
3.517041713451594664e-01,1.015817276520905743e+01,1.876239437950254185e+01,2.836423150514532310e+00,5.121610251157082239e+00,-1.265783847081734947e+01,8.041736945096433331e+00,2.369967352429859453e+00
3.522597861498122374e-01,1.017440790622994129e+01,1.871185816706265825e+01,2.892706386698726817e+00,5.110862986104024230e+00,-1.264459631406411511e+01,8.049893726885816392e+00,2.349347260838209106e+00
3.528154009544649528e-01,1.019080262043179808e+01,1.866070362277987371e+01,2.949054205018448727e+00,5.099984802332139466e+00,-1.263112822634016652e+01,8.057934749900924842e+00,2.328825951146763273e+00
3.533710157591176126e-01,1.020735713794065447e+01,1.860893223305593835e+01,3.005463435034564590e+00,5.088975548835075635e+00,-1.261743542131102558e+01,8.065860695878109610e+00,2.308405743681423150e+00
3.539266305637703280e-01,1.022407166811291646e+01,1.855654553858753886e+01,3.061930882569866341e+00,5.077835083344333533e+00,-1.260351914050511724e+01,8.073672266060620828e+00,2.288088961756364892e+00
3.544822453684229879e-01,1.024094639936246587e+01,1.850354513446923121e+01,3.118453329926142548e+00,5.066563272444804866e+00,-1.258938065338736401e+01,8.081370181269276642e+00,2.267877931419838511e+00
3.550378601730757033e-01,1.025798149898866107e+01,1.844993267029115813e+01,3.175027536108853354e+00,5.055159991689942345e+00,-1.257502125743140731e+01,8.088955181973894071e+00,2.247774981196064115e+00
3.555934749777284187e-01,1.027517711300503400e+01,1.839570985023232552e+01,3.231650237058151909e+00,5.043625125716689972e+00,-1.256044227819047165e+01,8.096428028365275864e+00,2.227782441823717541e+00
3.561490897823810786e-01,1.029253336596893220e+01,1.834087843314893718e+01,3.288318145887560107e+00,5.031958568360068718e+00,-1.254564506936693391e+01,8.103789500428048242e+00,2.207902645990433399e+00
3.567047045870337940e-01,1.031005036081202597e+01,1.828544023265760998e+01,3.345027953129656506e+00,5.020160222767410474e+00,-1.253063101288045011e+01,8.111040398014116803e+00,2.188137928063673243e+00
3.572603193916865094e-01,1.032772817867146919e+01,1.822939711721445732e+01,3.401776326988333210e+00,5.008230001512404606e+00,-1.251540151893486019e+01,8.118181540916776129e+00,2.168490623818042362e+00
3.578159341963391693e-01,1.034556687872209046e+01,1.817275101018868355e+01,3.458559913598790114e+00,4.996167826708714621e+00,-1.249995802608364670e+01,8.125213768945616977e+00,2.148963070158646627e+00
3.583715490009919402e-01,1.036356649800922902e+01,1.811550388993199334e+01,3.515375337293870750e+00,4.983973630123413656e+00,-1.248430200129416257e+01,8.132137942002019670e+00,2.129557604841023633e+00
3.589271638056446556e-01,1.038172705128270401e+01,1.805765778984219949e+01,3.572219200878626655e+00,4.971647353289897708e+00,-1.246843494001026897e+01,8.138954940155496587e+00,2.110276566186925162e+00
3.594827786102973155e-01,1.040004855754655289e+01,1.799921469981844169e+01,3.629088162290892150e+00,4.959188936552616944e+00,-1.245235833252108293e+01,8.145665655136820504e+00,2.091122264784018636e+00
3.600383934149500309e-01,1.041853102652220642e+01,1.794017661356053139e+01,3.685978887466480280e+00,4.946598328810235756e+00,-1.243607367699773469e+01,8.152270984881488047e+00,2.072097000344277795e+00
3.605940082196026908e-01,1.043717440675261976e+01,1.788054571994686981e+01,3.742887904712814517e+00,4.933875507644204461e+00,-1.241958254584598365e+01,8.158771853034460619e+00,2.053203115271557522e+00
3.611496230242554062e-01,1.045597862518977728e+01,1.782032425760262839e+01,3.799811724212152964e+00,4.921020460275721042e+00,-1.240288653806254260e+01,8.165169202469257925e+00,2.034442950910270387e+00
3.617052378289081216e-01,1.047494358727128549e+01,1.775951451400980119e+01,3.856746838822687096e+00,4.908033183680842626e+00,-1.238598727890017948e+01,8.171463995062454799e+00,2.015818847048024942e+00
3.622608526335607815e-01,1.049406917661133498e+01,1.769811882603500663e+01,3.913689723750178207e+00,4.894913684876662785e+00,-1.236888642000787186e+01,8.177657211564076434e+00,1.997333141832010828e+00
3.628164674382134969e-01,1.051335525470172705e+01,1.763613958042163077e+01,3.970636836249638701e+00,4.881661981201160572e+00,-1.235158563955966393e+01,8.183749851468556713e+00,1.978988171674938679e+00
3.633720822428662123e-01,1.053280166062285161e+01,1.757357921424635450e+01,4.027584615357024944e+00,4.868278100586697299e+00,-1.233408664237225949e+01,8.189742932886261428e+00,1.960786271150612770e+00
3.639276970475189277e-01,1.055240821076462510e+01,1.751044021534003292e+01,4.084529481651048677e+00,4.854762081827194820e+00,-1.231639116001128009e+01,8.195637492415588810e+00,1.942729772879066452e+00
3.644833118521716431e-01,1.057217469855748071e+01,1.744672512267294096e+01,4.141467837045028411e+00,4.841113974838929579e+00,-1.229850095088624862e+01,8.201434585015606515e+00,1.924821007401314565e+00
3.650389266568243585e-01,1.059210089421327261e+01,1.738243652670436745e+01,4.198396064608793665e+00,4.827333840915031260e+00,-1.228041780033426811e+01,8.207135283879290810e+00,1.907062303043685514e+00
3.655945414614770184e-01,1.061218654447623422e+01,1.731757706969656496e+01,4.255310528420658933e+00,4.813421752973604306e+00,-1.226214352069242075e+01,8.212740680307284435e+00,1.889455985771762769e+00
3.661501562661297338e-01,1.063243137238387881e+01,1.725214944599307643e+01,4.312207573449482467e+00,4.799377795799516733e+00,-1.224367995135884613e+01,8.218251883582254891e+00,1.872004379033903598e+00
3.667057710707824492e-01,1.065283507703787613e+01,1.718615640226142105e+01,4.369083525466723295e+00,4.785202066279865107e+00,-1.222502895884254848e+01,8.223670020843808715e+00,1.854709803594372097e+00
3.672613858754351090e-01,1.067339733338498853e+01,1.711960073770013935e+01,4.425934690988621689e+00,4.770894673633061522e+00,-1.220619243680189392e+01,8.228996236963949329e+00,1.837574577356048344e+00
3.678170006800878244e-01,1.069411779200789425e+01,1.705248530421014763e+01,4.482757357248435603e+00,4.756455739631619828e+00,-1.218717230607179403e+01,8.234231694423126413e+00,1.820601015172742976e+00
3.683726154847404843e-01,1.071499607892607031e+01,1.698481300653056891e+01,4.539547792198678877e+00,4.741885398818561193e+00,-1.216797051467964863e+01,8.239377573186827064e+00,1.803791428651114970e+00
3.689282302893931997e-01,1.073603179540664065e+01,1.691658680233877732e+01,4.596302244543507776e+00,4.727183798717494945e+00,-1.214858903784992350e+01,8.244435070582742497e+00,1.787148125942152443e+00
3.694838450940459706e-01,1.075722451778521638e+01,1.684780970231492958e+01,4.653016943801102201e+00,4.712351100036368479e+00,-1.212902987799748900e+01,8.249405401178512065e+00,1.770673411522290852e+00
3.700394598986986305e-01,1.077857379729667464e+01,1.677848477017082374e+01,4.709688100396105526e+00,4.697387476864864020e+00,-1.210929506470963624e+01,8.254289796659980638e+00,1.754369585964097755e+00
3.705950747033513459e-01,1.080007915991602374e+01,1.670861512264298554e+01,4.766311905782227853e+00,4.682293116865425375e+00,-1.208938665471678675e+01,8.259089505710100809e+00,1.738238945696547244e+00
3.711506895080040613e-01,1.082174010620914295e+01,1.663820392945036630e+01,4.822884532594748919e+00,4.667068221458004373e+00,-1.206930673185193292e+01,8.263805793888304052e+00,1.722283782754917780e+00
3.717063043126567212e-01,1.084355611119360319e+01,1.656725441321619741e+01,4.879402134833203952e+00,4.651713005998406203e+00,-1.204905740699877725e+01,8.268439943510523804e+00,1.706506384520262820e+00
3.722619191173094366e-01,1.086552662420939974e+01,1.649576984935422885e+01,4.935860848074128171e+00,4.636227699950321579e+00,-1.202864081802854201e+01,8.272993253529723034e+00,1.690909033448475096e+00
3.728175339219621520e-01,1.088765106879974276e+01,1.642375356591945490e+01,4.992256789713763077e+00,4.620612547051017316e+00,-1.200805912972553458e+01,8.277467039417013339e+00,1.675494006788958989e+00
3.733731487266148119e-01,1.090992884260174378e+01,1.635120894342305675e+01,5.048586059240926183e+00,4.604867805470669317e+00,-1.198731453370138311e+01,8.281862633043321154e+00,1.660263576292894783e+00
3.739287635312675273e-01,1.093235931724720089e+01,1.627813941461177549e+01,5.104844738539915383e+00,4.588993747965369074e+00,-1.196640924829798003e+01,8.286181382561643716e+00,1.645220007911075921e+00
3.744843783359201872e-01,1.095494183827327106e+01,1.620454846421162998e+01,5.161028892223442632e+00,4.572990662023775243e+00,-1.194534551847914372e+01,8.290424652289832608e+00,1.630365561481379677e+00
3.750399931405729026e-01,1.097767572504318601e+01,1.613043962863599035e+01,5.217134567995678651e+00,4.556858850007431627e+00,-1.192412561571095786e+01,8.294593822593975929e+00,1.615702490405797942e+00
3.755956079452256735e-01,1.100056027067693165e+01,1.605581649565804270e+01,5.273157797045284312e+00,4.540598629284742671e+00,-1.190275183783085566e+01,8.298690289772318707e+00,1.601233041317085215e+00
3.761512227498783334e-01,1.102359474199191958e+01,1.598068270404756852e+01,5.329094594468600121e+00,4.524210332358600262e+00,-1.188122650890536924e+01,8.302715465939769501e+00,1.586959453734984482e+00
3.767068375545310488e-01,1.104677837945366647e+01,1.590504194317208153e+01,5.384940959722841924e+00,4.507694306987666266e+00,-1.185955197907659020e+01,8.306670778912952358e+00,1.572883959712060742e+00
3.772624523591837642e-01,1.107011039713639988e+01,1.582889795256240717e+01,5.440692877109318815e+00,4.491050916301335683e+00,-1.183773062439736812e+01,8.310557672095818305e+00,1.559008783469130188e+00
3.778180671638364241e-01,1.109358998269373764e+01,1.575225452144249161e+01,5.496346316286819800e+00,4.474280538908324445e+00,-1.181576484665515281e+01,8.314377604365853713e+00,1.545336141020261067e+00
3.783736819684891395e-01,1.111721629733928651e+01,1.567511548822369782e+01,5.551897232814967609e+00,4.457383568998931622e+00,-1.179365707318460998e+01,8.318132049960814456e+00,1.531868239787408159e+00
3.789292967731418549e-01,1.114098847583721685e+01,1.559748473996338447e+01,5.607341568727652437e+00,4.440360416440969793e+00,-1.177140975666888600e+01,8.321822498366051590e+00,1.518607278204608280e+00
3.794849115777945148e-01,1.116490562650292873e+01,1.551936621178783149e+01,5.662675253136589149e+00,4.423211506869327181e+00,-1.174902537492958565e+01,8.325450454202371731e+00,1.505555445311777207e+00
3.800405263824472302e-01,1.118896683121356084e+01,1.544076388627961371e+01,5.717894202864836295e+00,4.405937281769213065e+00,-1.172650643070549314e+01,8.329017437114506706e+00,1.492714920338125140e+00
3.805961411870998901e-01,1.121317114542859272e+01,1.536168179282925550e+01,5.772994323110460790e+00,4.388538198553041170e+00,-1.170385545141994754e+01,8.332524981660082375e+00,1.480087872275128058e+00
3.811517559917526055e-01,1.123751759822038210e+01,1.528212400695127826e+01,5.827971508140201706e+00,4.371014730630994549e+00,-1.168107498893695784e+01,8.335974637199225157e+00,1.467676459439141379e+00
3.817073707964053764e-01,1.126200519231472086e+01,1.520209464956456635e+01,5.882821642013272623e+00,4.353367367475209804e+00,-1.165816761930598844e+01,8.339367967784673041e+00,1.455482829023548641e+00
3.822629856010580363e-01,1.128663290414133158e+01,1.512159788623723422e+01,5.937540599335083158e+00,4.335596614677678318e+00,-1.163513594249550387e+01,8.342706552052479907e+00,1.443509116640576684e+00
3.828186004057107517e-01,1.131139968389444483e+01,1.504063792639552055e+01,5.992124246041286462e+00,4.317702994001709982e+00,-1.161198258211512524e+01,8.345991983113277612e+00,1.431757445852611665e+00
3.833742152103634671e-01,1.133630445560319089e+01,1.495921902249757629e+01,6.046568440211490092e+00,4.299687043427189437e+00,-1.158871018512661699e+01,8.349225868444092313e+00,1.420229927693235306e+00
3.839298300150161269e-01,1.136134611721220011e+01,1.487734546917100609e+01,6.100869032913477596e+00,4.281549317189348614e+00,-1.156532142154344278e+01,8.352409829780754080e+00,1.408928660177726444e+00
3.844854448196688423e-01,1.138652354067199823e+01,1.479502160231527697e+01,6.155021869077129004e+00,4.263290385811297156e+00,-1.154181898411912677e+01,8.355545503010819886e+00,1.397855727803240855e+00
3.850410596243215577e-01,1.141183557211278554e+01,1.471225179970891794e+01,6.209022787473539751e+00,4.244910836526272213e+00,-1.151820558866315558e+01,8.358634538137060588e+00,1.387013201481266611e+00
3.855966744289742176e-01,1.143728102719428819e+01,1.462904053840282614e+01,6.262867576387933788e+00,4.226411287927349214e+00,-1.149448399413475741e+01,8.361678596574222411e+00,1.376403156593239752e+00
3.861522892336269330e-01,1.146285867737506869e+01,1.454539231291433410e+01,6.316552009701048576e+00,4.207792368669232452e+00,-1.147065696380819766e+01,8.364679340510321026e+00,1.366027651557754963e+00
3.867079040382797039e-01,1.148856727276197454e+01,1.446131164270921587e+01,6.370071873249649741e+00,4.189054720711255619e+00,-1.144672727964588432e+01,8.367638448853703892e+00,1.355888724284685098e+00
3.872635188429323638e-01,1.151440554596243793e+01,1.437680310232343750e+01,6.423422950122240849e+00,4.170199007440825056e+00,-1.142269775597616821e+01,8.370557620092876405e+00,1.345988400065990742e+00
3.878191336475850792e-01,1.154037220848008793e+01,1.429187131658951238e+01,6.476601019001291704e+00,4.151225912553973885e+00,-1.139857123579344211e+01,8.373438569507216656e+00,1.336328690847688128e+00
3.883747484522377391e-01,1.156646594537398975e+01,1.420652095380218327e+01,6.529601851503486820e+00,4.132136138335085640e+00,-1.137435058538049582e+01,8.376283025127932547e+00,1.326911594307975895e+00
3.889303632568904545e-01,1.159268540818160353e+01,1.412075671682307387e+01,6.582421208518183242e+00,4.112930403335677276e+00,-1.135003868725294573e+01,8.379092722449318131e+00,1.317739092741470941e+00
3.894859780615431699e-01,1.161902920610539347e+01,1.403458333212467757e+01,6.635054835543913399e+00,4.093609439452341903e+00,-1.132563843142583337e+01,8.381869397890223894e+00,1.308813151749571357e+00
3.900415928661958298e-01,1.164549589546309782e+01,1.394800553677338684e+01,6.687498457023041354e+00,4.074173988403753555e+00,-1.130115270500234637e+01,8.384614781005842232e+00,1.300135718736952883e+00
3.905972076708485452e-01,1.167208396776972101e+01,1.386102806380300301e+01,6.739747769882691308e+00,4.054624797738160424e+00,-1.127658438044628575e+01,8.387330585716124887e+00,1.291708721256215275e+00
3.911528224755012606e-01,1.169879187802998111e+01,1.377365567686651104e+01,6.791798459808108035e+00,4.034962631178292902e+00,-1.125193634334057613e+01,8.390018530628729820e+00,1.283534069952599665e+00
3.917084372801539205e-01,1.172561806625393821e+01,1.368589319611784916e+01,6.843646213796140465e+00,4.015188276425857516e+00,-1.122721151327829148e+01,8.392680354379402630e+00,1.275613660707342722e+00
3.922640520848066359e-01,1.175256093782578581e+01,1.359774547359523034e+01,6.895286709538099856e+00,3.995302538302623052e+00,-1.120241282433680219e+01,8.395317801205482766e+00,1.267949372022545429e+00
3.928196668894594068e-01,1.177961887016522446e+01,1.350921740087861878e+01,6.946715619614314718e+00,3.975306241268361074e+00,-1.117754323137985217e+01,8.397932625537546159e+00,1.260543065440030253e+00
3.933752816941120667e-01,1.180679021274080220e+01,1.342031390857145112e+01,6.997928611922696440e+00,3.955200229557850555e+00,-1.115260570981182653e+01,8.400526591768189277e+00,1.253396585205472480e+00
3.939308964987647821e-01,1.183407328708479689e+01,1.333103996577530026e+01,7.048921350111664985e+00,3.934985367318230232e+00,-1.112760325532856953e+01,8.403101474018210837e+00,1.246511757930111042e+00
3.944865113034174420e-01,1.186146638680954624e+01,1.324140057955777650e+01,7.099689494017343172e+00,3.914662538746715992e+00,-1.110253888366490216e+01,8.405659055900096988e+00,1.239890392250056150e+00
3.950421261080701574e-01,1.188896777762531620e+01,1.315140079441328069e+01,7.150228700105199842e+00,3.894232648228642013e+00,-1.107741563033873078e+01,8.408201130278849078e+00,1.233534278483215729e+00
3.955977409127228728e-01,1.191657569735961175e+01,1.306104569171696994e+01,7.200534621915938516e+00,3.873696620475867380e+00,-1.105223655039180564e+01,8.410729499030159317e+00,1.227445188283810218e+00
3.961533557173755327e-01,1.194428835597807748e+01,1.297034038917160892e+01,7.250602910515822508e+00,3.853055400665512664e+00,-1.102700471812709182e+01,8.413245972795914795e+00,1.221624874294491958e+00
3.967089705220282481e-01,1.197210394266973310e+01,1.287929002841909387e+01,7.300429223541860857e+00,3.832309952037660228e+00,-1.100172322531911995e+01,8.415752372953802407e+00,1.216075069853007840e+00
3.972645853266809635e-01,1.200002064979384819e+01,1.278789974685086861e+01,7.350009252009987115e+00,3.811461250510463472e+00,-1.097639518092869615e+01,8.418250540642269186e+00,1.210797489259705317e+00
3.978202001313336234e-01,1.202803657139809879e+01,1.269617484341819846e+01,7.399338598100805520e+00,3.790510320428452928e+00,-1.095102373120065309e+01,8.420742304113257859e+00,1.205793826483401832e+00
3.983758149359863387e-01,1.205614977755046269e+01,1.260412062493685781e+01,7.448412872266660045e+00,3.769458200834905348e+00,-1.092561203147805671e+01,8.423229497707538371e+00,1.201065754461457802e+00
3.989314297406391097e-01,1.208435832698979695e+01,1.251174238921874249e+01,7.497227707900989913e+00,3.748305942265850454e+00,-1.090016324521835323e+01,8.425713966249862352e+00,1.196614925065241586e+00
3.994870445452917695e-01,1.211266026300492982e+01,1.241904543828552931e+01,7.545778755189768816e+00,3.727054610075386964e+00,-1.087468054744545398e+01,8.428197564458404401e+00,1.192442968982273976e+00
4.000426593499444849e-01,1.214105360963348446e+01,1.232603509009461185e+01,7.594061675584772075e+00,3.705705287411183768e+00,-1.084916712773009984e+01,8.430682156312871101e+00,1.188551495550520087e+00
4.005982741545971448e-01,1.216953636818034568e+01,1.223271668877761797e+01,7.642072136898544699e+00,3.684259077840222218e+00,-1.082362619269849091e+01,8.433169614381295531e+00,1.184942092544886361e+00
4.011538889592498602e-01,1.219810651405592594e+01,1.213909561339115051e+01,7.689805809021245331e+00,3.662717107624687607e+00,-1.079806096806918880e+01,8.435661819105490622e+00,1.181616325915881838e+00
4.017095037639025756e-01,1.222676199393409391e+01,1.204517728518006869e+01,7.737258360259210654e+00,3.641080527648106191e+00,-1.077247470021826992e+01,8.438160658045173790e+00,1.178575739480452578e+00
4.022651185685552355e-01,1.225550072322981698e+01,1.195096717335305136e+01,7.784425454295340607e+00,3.619350514991650947e+00,-1.074687065727276902e+01,8.440668025080780623e+00,1.175821854565012092e+00
4.028207333732079509e-01,1.228432058389656945e+01,1.185647079937059800e+01,7.831302747771278661e+00,3.597528274160648021e+00,-1.072125212973236330e+01,8.443185819574948070e+00,1.173356169600632493e+00
4.033763481778606663e-01,1.231321942254339064e+01,1.176169373974544996e+01,7.877885888491346300e+00,3.575615037961313636e+00,-1.069562243061933771e+01,8.445715945492654697e+00,1.171180159670420995e+00
4.039319629825133262e-01,1.234219504887169983e+01,1.166664162735539101e+01,7.924170514248273456e+00,3.553612068027647286e+00,-1.066998489515681747e+01,8.448260310480039337e+00,1.169295276009076012e+00
4.044875777871660971e-01,1.237124523443183399e+01,1.157132015126834546e+01,7.970152252270760407e+00,3.531520654998547837e+00,-1.064434287997525708e+01,8.450820824901928319e+00,1.167702945454606622e+00
4.050431925918188125e-01,1.240036771169922325e+01,1.147573505508012559e+01,8.015826719292725500e+00,3.509342118345155193e+00,-1.061869976184720876e+01,8.453399400837964706e+00,1.166404569852259598e+00
4.055988073964714724e-01,1.242956017347040287e+01,1.137989213376423869e+01,8.061189522244470496e+00,3.487077805848322498e+00,-1.059305893595033154e+01,8.455997951037485194e+00,1.165401525410591166e+00
4.061544222011241878e-01,1.245882027257866120e+01,1.128379722903436644e+01,8.106236259565525515e+00,3.464729092726354320e+00,-1.056742381365871530e+01,8.458618387833022112e+00,1.164695162009738993e+00
4.067100370057769032e-01,1.248814562192939626e+01,1.118745622321905664e+01,8.150962523139341442e+00,3.442297380412909114e+00,-1.054179781986240094e+01,8.461262622012498014e+00,1.164286802461860226e+00
4.072656518104295631e-01,1.251753379485522188e+01,1.109087503164900390e+01,8.195363900849701011e+00,3.419784094985127698e+00,-1.051618438981526538e+01,8.463932561650079123e+00,1.164177741723753767e+00
4.078212666150822785e-01,1.254698232579079686e+01,1.099405959355643780e+01,8.239435979759045736e+00,3.397190685241915364e+00,-1.049058696551104219e+01,8.466630110895728478e+00,1.164369246061660368e+00
4.083768814197349384e-01,1.257648871126731649e+01,1.089701586148720835e+01,8.283174349908438927e+00,3.374518620432480631e+00,-1.046500899158773024e+01,8.469357168723393059e+00,1.164862552168234089e+00
4.089324962243876538e-01,1.260605041122678038e+01,1.079974978922509621e+01,8.326574608739402805e+00,3.351769387635032516e+00,-1.043945391076020535e+01,8.472115627637906599e+00,1.165658866231706003e+00
4.094881110290403692e-01,1.263566485170913190e+01,1.070226731672781817e+01,8.369632367304932430e+00,3.328944488466055507e+00,-1.041392515867184976e+01,8.474907372712836562e+00,1.166759363013900597e+00
4.100437258336930291e-01,1.266532962694376607e+01,1.060457402050997899e+01,8.412343485178372049e+00,3.306045362468179150e+00,-1.038842611782935954e+01,8.477734344222161766e+00,1.168165196383272875e+00
4.105993406383458000e-01,1.269504223675273735e+01,1.050667542189880344e+01,8.454703785549160244e+00,3.283073450005419502e+00,-1.036296011902382119e+01,8.480598435816094849e+00,1.169877488703355617e+00
4.111549554429985154e-01,1.272480003314650432e+01,1.040857728414106553e+01,8.496708955911877581e+00,3.260030264318971138e+00,-1.033753053662743326e+01,8.483501506051588592e+00,1.171897329233073437e+00
4.117105702476511753e-01,1.275460037769987665e+01,1.031028541111462005e+01,8.538354719524864578e+00,3.236917349887264983e+00,-1.031214078129873890e+01,8.486445436866018710e+00,1.174225781758059695e+00
4.122661850523038907e-01,1.278444063019858845e+01,1.021180563885752512e+01,8.579636827913654784e+00,3.213736279970712317e+00,-1.028679429094247588e+01,8.489432125838087373e+00,1.176863883234399388e+00
4.128217998569566061e-01,1.281431813882141491e+01,1.011314382812865631e+01,8.620551054441673244e+00,3.190488654494698650e+00,-1.026149452282362873e+01,8.492463479438306706e+00,1.179812642570228665e+00
4.133774146616092660e-01,1.284423023185784096e+01,1.001430585799982786e+01,8.661093188948205679e+00,3.167176098270811480e+00,-1.023624494683555852e+01,8.495541407269096013e+00,1.183073039545165406e+00
4.139330294662619814e-01,1.287417421096122716e+01,9.915297620479419649e+00,8.701259033453649039e+00,3.143800259556283727e+00,-1.021104903992233481e+01,8.498667817294471405e+00,1.186646023867627520e+00
4.144886442709146412e-01,1.290414734593753998e+01,9.816125016167633888e+00,8.741044398931952841e+00,3.120362808951699041e+00,-1.018591028165518253e+01,8.501844612059313633e+00,1.190532514369942785e+00
4.150442590755673566e-01,1.293414687106959704e+01,9.716793950943126035e+00,8.780445103150421815e+00,3.096865438636911882e+00,-1.016083215096308479e+01,8.505073685898228320e+00,1.194733398341381703e+00
4.155998738802200720e-01,1.296416998297681289e+01,9.617310333681338363e+00,8.819456969576677352e+00,3.073309861945218380e+00,-1.013581812401755933e+01,8.508356923134034133e+00,1.199249530998969693e+00
4.161554886848727319e-01,1.299421384001053426e+01,9.517680075004218310e+00,8.858075827352962506e+00,3.049697813275758396e+00,-1.011087167327155356e+01,8.511696197265795405e+00,1.204081735096197869e+00
4.167111034895255028e-01,1.302427556318485991e+01,9.417909087061484996e+00,8.896297512337666191e+00,3.026031048344126173e+00,-1.008599626765248125e+01,8.515093371146488010e+00,1.209230800669561123e+00
4.172667182941782182e-01,1.305435223864297889e+01,9.318003284343609138e+00,8.934117869214082575e+00,3.002311344771283252e+00,-1.006119537390947372e+01,8.518550298150231015e+00,1.214697484922952153e+00
4.178223330988308781e-01,1.308444092165912842e+01,9.217968585525982306e+00,8.971532754666508680e+00,2.978540503010625784e+00,-1.003647245911466612e+01,8.522068824329132042e+00,1.220482512249906781e+00
4.183779479034835935e-01,1.311453864217594045e+01,9.117810916344927463e+00,9.008538041623541659e+00,2.954720347613336795e+00,-1.001183099431874446e+01,8.525650791559726827e+00,1.226586574393700113e+00
4.189335627081363089e-01,1.314464241187744697e+01,9.017536213505074727e+00,9.045129624568632565e+00,2.930852728831971898e+00,-9.987274459360575563e+00,8.529298041678979203e+00,1.233010330745280658e+00
4.194891775127889688e-01,1.317474923279753085e+01,8.917150429618335039e+00,9.081303425917937489e+00,2.906939524562265564e+00,-9.962806348831023229e+00,8.533012421609930342e+00,1.239754408779070838e+00
4.200447923174416842e-01,1.320485610746396610e+01,8.816659539174310112e+00,9.117055403465426977e+00,2.882982642623170388e+00,-9.938430179190854474e+00,8.536795789476880003e+00,1.246819404626614336e+00
4.206004071220943441e-01,1.323496005057794633e+01,8.716069545542342922e+00,9.152381558895219982e+00,2.858984023375145345e+00,-9.914149497042870962e+00,8.540650021710209927e+00,1.254205883788060305e+00
4.211560219267470595e-01,1.326505809688330473e+01,8.615386478393464387e+00,9.187277944117406392e+00,2.834945639715240162e+00,-9.889967881935206151e+00,8.544577016868581509e+00,1.261914382036769977e+00
4.217116367313997749e-01,1.329514715537185232e+01,8.514616230812940501e+00,9.221740564690463771e+00,2.810869448620522792e+00,-9.865888812149423259e+00,8.548578593429791539e+00,1.269945396749409428e+00
4.222672515360524903e-01,1.332522405867532278e+01,8.413764821653089143e+00,9.255765399116834047e+00,2.786757460365249184e+00,-9.841915786225730045e+00,8.552656547948926047e+00,1.278299373333738886e+00
4.228228663407052057e-01,1.335528565925222821e+01,8.312838278582274754e+00,9.289348478045104329e+00,2.762611713993307738e+00,-9.818052328362869119e+00,8.556812695891405696e+00,1.286976727626576000e+00
4.233784811453579211e-01,1.338532880644715739e+01,8.211842578720382591e+00,9.322485871552363079e+00,2.738434261355347843e+00,-9.794301954682779865e+00,8.561048851350909317e+00,1.295977846824181601e+00
4.239340959500105810e-01,1.341535034041613450e+01,8.110783669010659835e+00,9.355173683590463085e+00,2.714227172210438077e+00,-9.770668177433993407e+00,8.565366825597878986e+00,1.305303086653462508e+00
4.244897107546632964e-01,1.344534708680689761e+01,8.009667483426600398e+00,9.387408047222393748e+00,2.689992538559068613e+00,-9.747154508394899608e+00,8.569768425680342361e+00,1.314952768879065648e+00
4.250453255593160118e-01,1.347531585219408967e+01,7.908499957014138992e+00,9.419185120648682741e+00,2.665732478207509804e+00,-9.723764461476928744e+00,8.574255453076869316e+00,1.324927179146387912e+00
4.256009403639686717e-01,1.350525342026943854e+01,7.807287036768800093e+00,9.450501084023931853e+00,2.641449137563494975e+00,-9.700501554527493298e+00,8.578829702401774782e+00,1.335226565160510637e+00
4.261565551686213871e-01,1.353515654878684238e+01,7.706034689348058464e+00,9.481352137063392860e+00,2.617144693663230992e+00,-9.677369310332867514e+00,8.583492960162558916e+00,1.345851135201046933e+00
4.267121699732740470e-01,1.356502196726236953e+01,7.604748905618907706e+00,9.511734497439647384e+00,2.592821355429795194e+00,-9.654371256820875047e+00,8.588247003569497551e+00,1.356801056972883446e+00
4.272677847779267624e-01,1.359484637542924723e+01,7.503435702040400557e+00,9.541644399969355206e+00,2.568481364162813918e+00,-9.631510926463469957e+00,8.593093599397517934e+00,1.368076456792885587e+00
4.278233995825795333e-01,1.362462644244776655e+01,7.402101118881510899e+00,9.571078096590088791e+00,2.544126993259527403e+00,-9.608791854879154215e+00,8.598034502900258502e+00,1.379677419112457004e+00
4.283790143872321932e-01,1.365435880687006609e+01,7.300751215274044803e+00,9.600031857127234503e+00,2.519760547167183340e+00,-9.586217578635263692e+00,8.603071456776314463e+00,1.391603986376046542e+00
4.289346291918849086e-01,1.368404007735998285e+01,7.199392061100594375e+00,9.628501970851022662e+00,2.495384359566752863e+00,-9.563791632250090657e+00,8.608206190187752682e+00,1.403856159215596255e+00
4.294902439965376240e-01,1.371366683416770371e+01,7.098029725717799110e+00,9.656484748823560338e+00,2.471000790788005386e+00,-9.541517544394881867e+00,8.613440417830798168e+00,1.416433896980844542e+00
4.300458588011902838e-01,1.374323563135941306e+01,6.996670263514737087e+00,9.683976527035989434e+00,2.446612224455934737e+00,-9.519398833295722895e+00,8.618775839058754329e+00,1.429337118605580770e+00
4.306014736058429992e-01,1.377274299980193462e+01,6.895319696306178692e+00,9.710973670335775410e+00,2.422221063368466432e+00,-9.497439001335196807e+00,8.624214137057139240e+00,1.442565703809831401e+00
4.311570884104957146e-01,1.380218545090217219e+01,6.793983992561390295e+00,9.737472577143950758e+00,2.397829724605601953e+00,-9.475641528853994799e+00,8.629756978071023710e+00,1.456119494637912570e+00
4.317127032151483745e-01,1.383155948110159095e+01,6.692669043467855516e+00,9.763469684962524653e+00,2.373440633869844163e+00,-9.454009867152340263e+00,8.635406010684587130e+00,1.469998297332430148e+00
4.322683180198010899e-01,1.386086160224581221e+01,6.591380593187256665e+00,9.788961491191958686e+00,2.349056208572787074e+00,-9.432547428681379742e+00,8.641162874885997880e+00,1.484201896420094258e+00
4.328239328244538053e-01,1.389008835803896957e+01,6.490124271889889940e+00,9.813944561851990045e+00,2.324678867770406221e+00,-9.411257609538774105e+00,8.647029217119010625e+00,1.498730055444661202e+00
4.333795476291064652e-01,1.391923623698632362e+01,6.388905785195698073e+00,9.838415469474734110e+00,2.300311078368173945e+00,-9.390143813401250483e+00,8.653006661913213549e+00,1.513582478955138422e+00
4.339351624337592361e-01,1.394830170860806184e+01,6.287730829162594404e+00,9.862370811349126853e+00,2.275955332887141580e+00,-9.369209438289344050e+00,8.659096820935113570e+00,1.528758834124665400e+00
4.344907772384118960e-01,1.397728121778934707e+01,6.186605113498537811e+00,9.885807207903972937e+00,2.251614155390523564e+00,-9.348457880626170891e+00,8.665301291149468454e+00,1.544258744923388660e+00
4.350463920430646114e-01,1.400617117924314492e+01,6.085534381836393614e+00,9.908721301130077208e+00,2.227290106713565088e+00,-9.327892538477424722e+00,8.671621652885148634e+00,1.560081786724315300e+00
4.356020068477173268e-01,1.403496797391668949e+01,5.984524425108872059e+00,9.931109754071563600e+00,2.202985787996438738e+00,-9.307516813498700969e+00,8.678059468393621856e+00,1.576227482332809071e+00
4.361576216523699867e-01,1.406366794734180559e+01,5.883581088023190020e+00,9.952969251386397431e+00,2.178703842520063994e+00,-9.287334111590094921e+00,8.684616280899980723e+00,1.592695299439726764e+00
4.367132364570227021e-01,1.409226740992899352e+01,5.782710268635526951e+00,9.974296500976098656e+00,2.154446955844887768e+00,-9.267347842258057966e+00,8.691293614146596624e+00,1.609484649498204245e+00
4.372688512616754175e-01,1.412076263920529229e+01,5.681917911025505141e+00,9.995088236684669170e+00,2.130217854252674403e+00,-9.247561416684616731e+00,8.698092972429353864e+00,1.626594888024093244e+00
4.378244660663280774e-01,1.414914988399591245e+01,5.581209991070308796e+00,1.001534122206669508e+01,2.106019301491187878e+00,-9.227978244503793448e+00,8.705015841126490628e+00,1.644025316320007590e+00
4.383800808709807928e-01,1.417742537054969176e+01,5.480592495318731494e+00,1.003505225522467015e+01,2.081854093821891460e+00,-9.208601729285366133e+00,8.712063687720016603e+00,1.661775184623068391e+00
4.389356956756335082e-01,1.420558531060826013e+01,5.380071392965136923e+00,1.005421817471551016e+01,2.057725053370603518e+00,-9.189435262725906384e+00,8.719237963309705464e+00,1.679843696676242448e+00
4.394913104802862236e-01,1.423362591141906819e+01,5.279652600923121497e+00,1.007283586652625473e+01,2.033635019781089515e+00,-9.170482217547103687e+00,8.726540104619747495e+00,1.698230015723362296e+00
4.400469252849389390e-01,1.426154338769211805e+01,5.179341941999126675e+00,1.009090227211897961e+01,2.009586840171643907e+00,-9.151745939101356697e+00,8.733971536497906030e+00,1.716933271927755467e+00
4.406025400895915989e-01,1.428933397550053996e+01,5.079145096165818885e+00,1.010841439754491944e+01,1.985583357394619330e+00,-9.133229735684695427e+00,8.741533674907330465e+00,1.735952571214565587e+00
4.411581548942443143e-01,1.431699394812490489e+01,4.979067544935412926e+00,1.012536932362774067e+01,1.961627396598931927e+00,-9.114936867556963307e+00,8.749227930410944154e+00,1.755287005536652511e+00
4.417137696988970297e-01,1.434451963384136342e+01,4.879114508832641306e+00,1.014176421721609778e+01,1.937721750095502848e+00,-9.096870534669251995e+00,8.757055712148408944e+00,1.774935664564209814e+00
4.422693845035496896e-01,1.437190743565345663e+01,4.779290877967925510e+00,1.015759634350527030e+01,1.913869160525737412e+00,-9.079033863098732837e+00,8.765018432305700102e+00,1.794897648797949774e+00
4.428249993082024050e-01,1.439915383798876114e+01,4.679601190172204994e+00,1.017286306926167327e+01,1.890072315608099185e+00,-9.061429901141465848e+00,8.773117507762803413e+00,1.815172074386577350e+00
4.433806141128551204e-01,1.442625499240297060e+01,4.580051117935623139e+00,1.018756158157296987e+01,1.866334210312181163e+00,-9.044061915063991819e+00,8.781354266048296608e+00,1.835757806626764577e+00
4.439362289175077803e-01,1.445320702483906850e+01,4.480646313401535075e+00,1.020168909979063088e+01,1.842657864870945517e+00,-9.026933149664865041e+00,8.789730008224411861e+00,1.856653661425730739e+00
4.444918437221604957e-01,1.448000616294613252e+01,4.381391990610857157e+00,1.021524296164861667e+01,1.819046223780911742e+00,-9.010046750744393762e+00,8.798246041301020171e+00,1.877858482194651346e+00
4.450474585268132666e-01,1.450664863049289188e+01,4.282293325165154485e+00,1.022822055152214027e+01,1.795502253500190326e+00,-8.993405847467931480e+00,8.806903656107886391e+00,1.899371069211584828e+00
4.456030733314659265e-01,1.453313064883469430e+01,4.183355453430491977e+00,1.024061930160882028e+01,1.772028942360094339e+00,-8.977013552451678535e+00,8.815704127655347833e+00,1.921190179677788601e+00
4.461586881361186419e-01,1.455944843729564298e+01,4.084583471488087092e+00,1.025243669234989774e+01,1.748629300357911198e+00,-8.960872961191752140e+00,8.824648714836786922e+00,1.943314527618461351e+00
4.467143029407713017e-01,1.458559821246595156e+01,3.985982433832246485e+00,1.026367025209155415e+01,1.725306358830987818e+00,-8.944987150836595902e+00,8.833738659472913923e+00,1.965742783627943968e+00
4.472699177454240171e-01,1.461157618641450284e+01,3.887557351815032813e+00,1.027431755598632535e+01,1.702063170011956839e+00,-8.929359178302672007e+00,8.842975184697897006e+00,1.988473574459389548e+00
4.478255325500767325e-01,1.463737856381663427e+01,3.789313191838102668e+00,1.028437622413458463e+01,1.678902806465230269e+00,-8.913992077733464470e+00,8.852359492687261522e+00,2.011505482458854743e+00
4.483811473547293924e-01,1.466300153799712369e+01,3.691254873291446525e+00,1.029384391896610573e+01,1.655828360404699051e+00,-8.898888857301814781e+00,8.861892761727649059e+00,2.034837044843865961e+00
4.489367621593821078e-01,1.468844128588838593e+01,3.593387266239071565e+00,1.030271834186175717e+01,1.632842942892635207e+00,-8.884052495355447832e+00,8.871576142628391892e+00,2.058466752826443091e+00
4.494923769640348232e-01,1.471369396190388557e+01,3.495715188851813870e+00,1.031099722901523208e+01,1.609949682919856739e+00,-8.869485935905991880e+00,8.881410754474854841e+00,2.082393050580555904e+00
4.500479917686874831e-01,1.473875569072673564e+01,3.398243404587041994e+00,1.031867834653488281e+01,1.587151726367077575e+00,-8.855192083461107089e+00,8.891397679723674230e+00,2.106614334054033311e+00
4.506036065733401985e-01,1.476362254637922433e+01,3.300976616288090693e+00,1.032575947620240342e+01,1.564452233673850667e+00,-8.841173789557384310e+00,8.901537950846179825e+00,2.131128947564516096e+00
4.511592213779929694e-01,1.478829052641729014e+01,3.203919461800111002e+00,1.033223839751384254e+01,1.541854377247271479e+00,-8.827433837249836657e+00,8.911832534530219618e+00,2.155935179690069869e+00
4.517148361826456293e-01,1.481275564084428709e+01,3.107076534346469909e+00,1.033811294895584254e+01,1.519361350203634276e+00,-8.813974994326164492e+00,8.922282385648175662e+00,2.181031276756292048e+00
4.522704509872983447e-01,1.483701390063999348e+01,3.010452377053341788e+00,1.034338102127623493e+01,1.496976365304520051e+00,-8.800800004702580281e+00,8.932888438788099350e+00,2.206415440147189599e+00
4.528260657919510601e-01,1.486106131593964186e+01,2.914051481434103863e+00,1.034804055632793940e+01,1.474702654464423501e+00,-8.787911586488105442e+00,8.943651606609009264e+00,2.232085825906886534e+00
4.533816805966037200e-01,1.488489389657994622e+01,2.817878286474214011e+00,1.035208954749085208e+01,1.452543468469813082e+00,-8.775312431506680610e+00,8.954572779680900041e+00,2.258040544746423350e+00
4.539372954012564354e-01,1.490850765264980993e+01,2.721937177710699096e+00,1.035552604009471267e+01,1.430502076694679658e+00,-8.763005204816318283e+00,8.965652826324452818e+00,2.284277662052862645e+00
4.544929102059090953e-01,1.493189859504584227e+01,2.626232486306375957e+00,1.035834813184306036e+01,1.408581766812592839e+00,-8.750992544225519865e+00,8.976892592450564479e+00,2.310795197900693765e+00
4.550485250105618107e-01,1.495506273603257341e+01,2.530768488118495085e+00,1.036055397323822014e+01,1.386785844505274312e+00,-8.739277059806752845e+00,8.988292901399589141e+00,2.337591127065666186e+00
4.556041398152145261e-01,1.497799608980748154e+01,2.435549402762184457e+00,1.036214176800732290e+01,1.365117633167667766e+00,-8.727861333407130218e+00,8.999854553780355815e+00,2.364663379040858882e+00
4.561597546198671860e-01,1.500069467307073090e+01,2.340579392668362679e+00,1.036310977352939666e+01,1.343580473609509163e+00,-8.716747918156203312e+00,9.011578327308978231e+00,2.392009838055161097e+00
4.567153694245199014e-01,1.502315450559967225e+01,2.245862562136298202e+00,1.036345630126345085e+01,1.322177723753392709e+00,-8.705939337970940883e+00,9.023464976647408875e+00,2.419628343094063716e+00
4.572709842291726723e-01,1.504537161082810037e+01,2.151402956380834119e+00,1.036317971717768316e+01,1.300912758329380470e+00,-8.695438087057816290e+00,9.035515233241701694e+00,2.447516687922772327e+00
4.578265990338253322e-01,1.506734201643028648e+01,2.057204560574169339e+00,1.036227844217963501e+01,1.279788968566066387e+00,-8.685246629412093355e+00,9.047729805160162897e+00,2.475672621111680627e+00
4.583822138384780476e-01,1.508906175490971613e+01,1.963271298882207860e+00,1.036075095254747502e+01,1.258809761878178390e+00,-8.675367398314204337e+00,9.060109376931116287e+00,2.504093846064190387e+00
4.589378286431307630e-01,1.511052686419262692e+01,1.869607033495620074e+00,1.035859578036228079e+01,1.237978561550662437e+00,-8.665802795823323024e+00,9.072654609380558455e+00,2.532778021046833139e+00
4.594934434477834229e-01,1.513173338822625702e+01,1.776215563655456631e+00,1.035581151394137223e+01,1.217298806419298440e+00,-8.656555192268058363e+00,9.085366139469487123e+00,2.561722759221745083e+00
4.600490582524361383e-01,1.515267737758190769e+01,1.683100624673305790e+00,1.035239679827268588e+01,1.196773950547792786e+00,-8.647626925734325454e+00,9.098244580131048309e+00,2.590925628681511661e+00
4.606046730570887981e-01,1.517335489006268112e+01,1.590265886946221174e+00,1.034835033545021332e+01,1.176407462901382983e+00,-8.639020301550319303e+00,9.111290520107399260e+00,2.620384152486290752e+00
4.611602878617415135e-01,1.519376199131604288e+01,1.497714954966107737e+00,1.034367088511046084e+01,1.156202827016965751e+00,-8.630737591768712136e+00,9.124504523786395538e+00,2.650095808703317957e+00
4.617159026663942289e-01,1.521389475545108461e+01,1.405451366323798190e+00,1.033835726486994666e+01,1.136163540669706595e+00,-8.622781034645914389e+00,9.137887131037969013e+00,2.680058030448734030e+00
4.622715174710468888e-01,1.523374926566056153e+01,1.313478590707719107e+00,1.033240835076378872e+01,1.116293115536158620e+00,-8.615152834118546821e+00,9.151438857050312237e+00,2.710268205931736674e+00
4.628271322756996597e-01,1.525332161484776350e+01,1.221800028896997681e+00,1.032582307768526420e+01,1.096595076853863482e+00,-8.607855159277011836e+00,9.165160192165849651e+00,2.740723678501146843e+00
4.633827470803523751e-01,1.527260791255601013e+01,1.130418894982346822e+00,1.031860051691189817e+01,1.077072990863994439e+00,-8.600890088987288351e+00,9.179051540135041876e+00,2.771421692217236554e+00
4.639383618850050350e-01,1.529160430803529991e+01,1.039337846979963675e+00,1.031074011854481043e+01,1.057730549570779388e+00,-8.594259438024790754e+00,9.193113025235946978e+00,2.802359222684863038e+00
4.644939766896577504e-01,1.531030693097208584e+01,9.485601085006813982e-01,1.030224097049211629e+01,1.038571302593448653e+00,-8.587965283825445439e+00,9.207345084591775475e+00,2.833533501556352086e+00
4.650495914943104658e-01,1.532871191708343694e+01,8.580889288924609115e-01,1.029310215652665583e+01,1.019598789135069516e+00,-8.582009713329183498e+00,9.221748181329454397e+00,2.864941760962428141e+00
4.656052062989631257e-01,1.534681541445258368e+01,7.679274733369094719e-01,1.028332282868786507e+01,1.000816563717460195e+00,-8.576394771322362942e+00,9.236322746884139789e+00,2.896581182586042580e+00
4.661608211036158411e-01,1.536461358424490342e+01,6.780788224599880731e-01,1.027290220725319081e+01,9.822281955690151944e-01,-8.571122460188608017e+00,9.251069181234932159e+00,2.928448898125550315e+00
4.667164359082685010e-01,1.538210260142279751e+01,5.885459719472958540e-01,1.026183958070639868e+01,9.638372680120323999e-01,-8.566194739662114088e+00,9.265987853142227948e+00,2.960541989759499781e+00
4.672720507129212164e-01,1.539927865545944385e+01,4.993318321637578716e-01,1.025013430570270145e+01,9.456473778494689508e-01,-8.561613526583368383e+00,9.281079100386760317e+00,2.992857490613039850e+00
4.678276655175739318e-01,1.541613795105150864e+01,4.104392277779433940e-01,1.023778580703073793e+01,9.276621347511884164e-01,-8.557380694657366504e+00,9.296343230010331027e+00,3.025392385225917025e+00
4.683832803222265917e-01,1.543267670883073528e+01,3.218708973908024351e-01,1.022479357757141827e+01,9.098851606396602953e-01,-8.553498074214274993e+00,9.311780518558219200e+00,3.058143610022088232e+00
4.689388951268793626e-01,1.544889116607443746e+01,2.336294931689342214e-01,1.021115717825360569e+01,8.923200890751008529e-01,-8.549967451972513288e+00,9.327391212323266956e+00,3.091108053780954990e+00
4.694945099315320780e-01,1.546477757741493697e+01,1.457175804824402121e-01,1.019687623800665222e+01,8.749705646401175763e-01,-8.546790570804347453e+00,9.343175527591643714e+00,3.124282558110131891e+00
4.700501247361847379e-01,1.548033221554785221e+01,5.813763754719047938e-02,1.018195045370978313e+01,8.578402423237894148e-01,-8.543969129503889093e+00,9.359133650890264278e+00,3.157663917919927954e+00
4.706057395408374533e-01,1.549555137193934762e+01,-2.910794492838797431e-02,1.016637959013834447e+01,8.409327869051972382e-01,-8.541504782557581166e+00,9.375265739235961959e+00,3.191248881899363177e+00
4.711613543454901687e-01,1.551043135753225677e+01,-1.160168640918979310e-01,1.015016347990686540e+01,8.242518723364642419e-01,-8.539399139917113857e+00,9.391571920386251549e+00,3.225034152993784264e+00
4.717169691501428286e-01,1.552496850345112911e+01,-2.025869052911848378e-01,1.013330202340902986e+01,8.078011811252043817e-01,-8.537653766774818465e+00,9.408052293091827778e+00,3.259016388884119930e+00
4.722725839547955440e-01,1.553915916170617528e+01,-2.888159424139791209e-01,1.011579518875442751e+01,7.915844037164733171e-01,-8.536270183341496676e+00,9.424706927350719354e+00,3.293192202467750462e+00
4.728281987594482594e-01,1.555299970589615377e+01,-3.747019382230050155e-01,1.009764301170221756e+01,7.756052378741568054e-01,-8.535249864626715421e+00,9.441535864664158950e+00,3.327558162340913839e+00
4.733838135641009193e-01,1.556648653191008691e+01,-4.602429446866069807e-01,1.007884559559160387e+01,7.598673880618460608e-01,-8.534594240221558437e+00,9.458539118294044812e+00,3.362110793282795829e+00
4.739394283687536347e-01,1.557961605862797327e+01,-5.454371033048912576e-01,1.005940311126916065e+01,7.443745648231495649e-01,-8.534304694083811427e+00,9.475716673522223132e+00,3.396846576741198831e+00
4.744950431734062946e-01,1.559238472862037561e+01,-6.302826454312533411e-01,1.003931579701304955e+01,7.291304841614840715e-01,-8.534382564325637688e+00,9.493068487911296316e+00,3.431761951319783677e+00
4.750506579780590655e-01,1.560478900884687903e+01,-7.147778925895502677e-01,1.001858395845402860e+01,7.141388669193282634e-01,-8.534829143003673124e+00,9.510594491567223585e+00,3.466853313266974546e+00
4.756062727827117809e-01,1.561682539135351355e+01,-7.989212567865686676e-01,9.997207968493359687e+00,6.994034381569304015e-01,-8.535645675911597507e+00,9.528294587403545179e+00,3.502117016966402208e+00
4.761618875873644408e-01,1.562849039396904871e+01,-8.827112408201682747e-01,9.975188267217536264e+00,6.849279265304873965e-01,-8.536833362375153555e+00,9.546168651407311856e+00,3.537549375429018816e+00
4.767175023920171562e-01,1.563978056100021519e+01,-9.661464385828146817e-01,9.952525361809859916e+00,6.707160636697820921e-01,-8.538393355049620936e+00,9.564216532906673507e+00,3.573146660786783890e+00
4.772731171966698716e-01,1.565069246392582869e+01,-1.049225535360583050e+00,9.929219826458904663e+00,6.567715835552789816e-01,-8.540326759719743421e+00,9.582438054840171304e+00,3.608905104787949902e+00
4.778287320013225314e-01,1.566122270208980538e+01,-1.131947308127691842e+00,9.905272302263787410e+00,6.430982218946955653e-01,-8.542634635102112739e+00,9.600833014027676526e+00,3.644820899293957250e+00
4.783843468059752468e-01,1.567136790339312213e+01,-1.214310625836553470e+00,9.880683497136306670e+00,6.296997154990194856e-01,-8.545317992650002026e+00,9.619401181443050675e+00,3.680890196777967915e+00
4.789399616106279622e-01,1.568112472498462751e+01,-1.296314449703215743e+00,9.855454185699937142e+00,6.165798016580109620e-01,-8.548377796360671965e+00,9.638142302488439839e+00,3.717109110824951212e+00
4.794955764152806221e-01,1.569048985395083839e+01,-1.377957833488370198e+00,9.829585209185664141e+00,6.037422175151411219e-01,-8.551814962585101654e+00,9.657056097270299233e+00,3.753473716633396684e+00
4.800511912199333930e-01,1.569946000800456787e+01,-1.459239923773879122e+00,9.803077475324666779e+00,5.911906994420034200e-01,-8.555630359840202814e+00,9.676142260877037771e+00,3.789980051518676341e+00
4.806068060245860529e-01,1.570803193617250493e+01,-1.540159960234622538e+00,9.775931958237880082e+00,5.789289824122170192e-01,-8.559824808623465842e+00,9.695400463658392809e+00,3.826624115417911920e+00
4.811624208292387683e-01,1.571620241948170360e+01,-1.620717275906095489e+00,9.748149698322336576e+00,5.669607993747317609e-01,-8.564399081230069655e+00,9.714830351506481776e+00,3.863401871396569653e+00
4.817180356338914837e-01,1.572396827164494937e+01,-1.700911297447210480e+00,9.719731802134468523e+00,5.552898806266512999e-01,-8.569353901572473120e+00,9.734431546138466729e+00,3.900309246156550280e+00
4.822736504385441436e-01,1.573132633974506156e+01,-1.780741545398819792e+00,9.690679442270143440e+00,5.439199531854926883e-01,-8.574689945002393898e+00,9.754203645381009480e+00,3.937342130545949281e+00
4.828292652431968590e-01,1.573827350491809440e+01,-1.860207634437592183e+00,9.660993857241619409e+00,5.328547401609206036e-01,-8.580407838135315046e+00,9.774146223456313010e+00,3.974496380070431378e+00
4.833848800478495744e-01,1.574480668303543496e+01,-1.939309273625410945e+00,9.630676351351349140e+00,5.220979601259224667e-01,-8.586508158677400360e+00,9.794258831269868182e+00,4.011767815406135362e+00
4.839404948525022343e-01,1.575092282538484589e+01,-2.018046266654272891e+00,9.599728294562607900e+00,5.116533264874834064e-01,-8.592991435254880628e+00,9.814540996699909314e+00,4.049152222914266019e+00
4.844961096571549497e-01,1.575661891935036074e+01,-2.096418512086695607e+00,9.568151122366971961e+00,5.015245468566819076e-01,-8.599858147245901918e+00,9.834992224888521761e+00,4.086645355157269677e+00
4.850517244618076651e-01,1.576189198909113109e+01,-2.174426003591523049e+00,9.535946335648681327e+00,4.917153224182779780e-01,-8.607108724614793260e+00,9.855611998534413942e+00,4.124242931416565838e+00
4.856073392664603250e-01,1.576673909621916181e+01,-2.252068830175321335e+00,9.503115500545824545e+00,4.822293472997622454e-01,-8.614743547748849650e+00,9.876399778187423095e+00,4.161940638211953036e+00
4.861629540711130959e-01,1.577115734047597506e+01,-2.329347176409247044e+00,9.469660248308345629e+00,4.730703079398351774e-01,-8.622762947297497149e+00,9.897355002544641067e+00,4.199734129822592976e+00
4.867185688757657558e-01,1.577514386040812866e+01,-2.406261322651297885e+00,9.435582275152979648e+00,4.642418824564161772e-01,-8.631167204013989291e+00,9.918477088748264947e+00,4.237619028809558763e+00
4.872741836804184712e-01,1.577869583404172893e+01,-2.482811645264216160e+00,9.400883342114974894e+00,4.557477400140103607e-01,-8.639956548599483810e+00,9.939765432685087276e+00,4.275590926540083103e+00
4.878297984850711866e-01,1.578181047955576410e+01,-2.558998616828740413e+00,9.365565274896672676e+00,4.475915401906734314e-01,-8.649131161549622249e+00,9.961219409287702220e+00,4.313645383713300419e+00
4.883854132897238465e-01,1.578448505595440921e+01,-2.634822806352432156e+00,9.329629963712962493e+00,4.397769323443090350e-01,-8.658691173003560948e+00,9.982838372837370855e+00,4.351777930887693380e+00
4.889410280943765619e-01,1.578671686373818694e+01,-2.710284879473930264e+00,9.293079363133559312e+00,4.323075549785205252e-01,-8.668636662595432085e+00,1.000462165726857933e+01,4.389984069010074208e+00
4.894966428990292773e-01,1.578850324557408769e+01,-2.785385598662724949e+00,9.255915491922168670e+00,4.251870351078718691e-01,-8.678967659308277405e+00,1.002656857647523658e+01,4.428259269946190457e+00
4.900522577036819372e-01,1.578984158696457030e+01,-2.860125823414461976e+00,9.218140432872436563e+00,4.184189876226452331e-01,-8.689684141330436873e+00,1.004867842461864313e+01,4.466598977012991689e+00
4.906078725083346526e-01,1.579072931691545811e+01,-2.934506510441633242e+00,9.179756332640831573e+00,4.120070146530268596e-01,-8.700786035914385153e+00,1.007095047643701236e+01,4.504998605512394505e+00
4.911634873129873680e-01,1.579116390860276908e+01,-3.008528713859834447e+00,9.140765401576317117e+00,4.059547049327963397e-01,-8.712273219238026556e+00,1.009338398755678767e+01,4.543453543266741335e+00
4.917191021176400278e-01,1.579114288003844457e+01,-3.082193585369459310e+00,9.101169913546895529e+00,4.002656331624614428e-01,-8.724145516268436040e+00,1.011597819480555671e+01,4.581959151155829524e+00
4.922747169222927988e-01,1.579066379473498394e+01,-3.155502374432990642e+00,9.060972205762974241e+00,3.949433593718202906e-01,-8.736402700628083551e+00,1.013873231652671336e+01,4.620510763655564901e+00
4.928303317269455142e-01,1.578972426236896531e+01,-3.228456428447580961e+00,9.020174678597673079e+00,3.899914282820453604e-01,-8.749044494463461774e+00,1.016164555289572924e+01,4.659103689378168767e+00
4.933859465315981740e-01,1.578832193944354323e+01,-3.301057192913348537e+00,8.978779795403841746e+00,3.854133686672077674e-01,-8.762070568316220331e+00,1.018471708623816951e+01,4.697733211614083082e+00
4.939415613362508894e-01,1.578645452994976672e+01,-3.373306211596986515e+00,8.936790082328032625e+00,3.812126927152270639e-01,-8.775480540996728251e+00,1.020794608134933590e+01,4.736394588875384670e+00
4.944971761409035493e-01,1.578411978602684762e+01,-3.445205126690918718e+00,8.894208128121318779e+00,3.773928953883572412e-01,-8.789273979460091368e+00,1.023133168581562558e+01,4.775083055440844326e+00
4.950527909455562647e-01,1.578131550862136478e+01,-3.516755678968009668e+00,8.851036583946877201e+00,3.739574537830575585e-01,-8.803450398684635303e+00,1.025487303033756170e+01,4.813793821902635273e+00
4.956084057502089801e-01,1.577803954814532439e+01,-3.587959707931658748e+00,8.807278163184538045e+00,3.709098264893826991e-01,-8.818009261552816724e+00,1.027856922905447412e+01,4.852522075714562177e+00
4.961640205548616400e-01,1.577428980513313661e+01,-3.658819151961400618e+00,8.762935641232097339e+00,3.682534529498222020e-01,-8.832949978734644603e+00,1.030241937987089429e+01,4.891262981741949289e+00
4.967196353595143554e-01,1.577006423089755316e+01,-3.729336048454084285e+00,8.718011855303508639e+00,3.659917528175754553e-01,-8.848271908573485334e+00,1.032642256478465548e+01,4.930011682813145946e+00
4.972752501641670708e-01,1.576536082818444129e+01,-3.799512533960409666e+00,8.672509704223948290e+00,3.641281253143146546e-01,-8.863974356974370750e+00,1.035057785021657217e+01,4.968763300272561523e+00
4.978308649688197862e-01,1.576017765182650443e+01,-3.869350844317111182e+00,8.626432148221649499e+00,3.626659485874239031e-01,-8.880056577294762832e+00,1.037488428734192247e+01,5.007512934535450100e+00
4.983864797734725016e-01,1.575451280939591214e+01,-3.938853314774403813e+00,8.579782208716736136e+00,3.616085790666709876e-01,-8.896517770237725387e+00,1.039934091242349190e+01,5.046255665644099331e+00
4.989420945781252170e-01,1.574836446185582339e+01,-4.008022380119148131e+00,8.532562968106752521e+00,3.609593508203366441e-01,-8.913357083747598608e+00,1.042394674714641489e+01,5.084986553825810773e+00
4.994977093827778769e-01,1.574173082421082981e+01,-4.076860574793367498e+00,8.484777569549098786e+00,3.607215749108618752e-01,-8.930573612908128567e+00,1.044870079895460435e+01,5.123700640052380351e+00
5.000533241874305368e-01,1.573461016615628871e+01,-4.145370533008296832e+00,8.436429216740364723e+00,3.608985387498868658e-01,-8.948166399843010765e+00,1.047360206138888650e+01,5.162392946601222832e+00
5.006089389920832522e-01,1.572700081272657080e+01,-4.213554988853958960e+00,8.387521173692414678e+00,3.614935054528050640e-01,-8.966134433618925925e+00,1.049864951442685346e+01,5.201058477618111020e+00
5.011645537967359676e-01,1.571890114494227397e+01,-4.281416776404035396e+00,8.338056764505486385e+00,3.625097131927398353e-01,-8.984476650151004051e+00,1.052384212482431458e+01,5.239692219681422181e+00
5.017201686013886830e-01,1.571030960045622393e+01,-4.348958829816556459e+00,8.288039373137904064e+00,3.639503745540348945e-01,-9.003191932110773621e+00,1.054917884645853832e+01,5.278289142368183917e+00
5.022757834060413984e-01,1.570122467419849777e+01,-4.416184183429750831e+00,8.237472443172892511e+00,3.658186758851469378e-01,-9.022279108836521289e+00,1.057465862067306084e+01,5.316844198821494061e+00
5.028313982106941138e-01,1.569164491902027514e+01,-4.483095971853573225e+00,8.186359477582048072e+00,3.681177766510503879e-01,-9.041736956246154477e+00,1.060028037662421418e+01,5.355352326319742673e+00
5.033870130153468292e-01,1.568156894633666099e+01,-4.549697430056828473e+00,8.134704038485661926e+00,3.708508087850724833e-01,-9.061564196752526001e+00,1.062604303162946628e+01,5.393808446847391025e+00
5.039426278199994336e-01,1.567099542676837309e+01,-4.615991893449312933e+00,8.082509746910178094e+00,3.740208760402166099e-01,-9.081759499181096373e+00,1.065194549151712877e+01,5.432207467667186762e+00
5.044982426246521490e-01,1.565992309078232481e+01,-4.681982797959961751e+00,8.029780282542079206e+00,3.776310533399487857e-01,-9.102321478690225121e+00,1.067798665097808986e+01,5.470544281894213157e+00
5.050538574293048644e-01,1.564835072933122717e+01,-4.747673680110297667e+00,7.976519383478976266e+00,3.816843861283671924e-01,-9.123248696693773141e+00,1.070416539391897182e+01,5.508813769071477573e+00
5.056094722339575798e-01,1.563627719449188724e+01,-4.813068177083379418e+00,7.922730845977195457e+00,3.861838897200090548e-01,-9.144539660786293211e+00,1.073048059381720698e+01,5.547010795747064904e+00
5.061650870386102952e-01,1.562370140010267328e+01,-4.878170026787921998e+00,7.868418524196783892e+00,3.911325486488952397e-01,-9.166192824670444494e+00,1.075693111407741220e+01,5.585130216052783148e+00
5.067207018432630106e-01,1.561062232239960323e+01,-4.942983067918689244e+00,7.813586329942525666e+00,3.965333160172650473e-01,-9.188206588087250992e+00,1.078351580839000867e+01,5.623166872284799389e+00
5.072763166479157260e-01,1.559703900065165705e+01,-5.007511240011261577e+00,7.758238232402810297e+00,4.023891128435806430e-01,-9.210579296748312217e+00,1.081023352109084534e+01,5.661115595485298968e+00
5.078319314525684414e-01,1.558295053779473882e+01,-5.071758583493553019e+00,7.702378257884384460e+00,4.087028274101008885e-01,-9.233309242270939521e+00,1.083708308752316007e+01,5.698971206026399727e+00
5.083875462572210457e-01,1.556835610106463186e+01,-5.135729239731690932e+00,7.646010489544629252e+00,4.154773146099302594e-01,-9.256394662115461358e+00,1.086406333440072558e+01,5.736728514195113426e+00
5.089431610618737611e-01,1.555325492262888609e+01,-5.199427451072099693e+00,7.589139067120389548e+00,4.227153952934459280e-01,-9.279833739525072289e+00,1.089117308017294938e+01,5.774382320780269140e+00
5.094987758665264765e-01,1.553764630021763971e+01,-5.262857560878849483e+00,7.531768186653672537e+00,4.304198556142549981e-01,-9.303624603468145793e+00,1.091841113539157959e+01,5.811927417660900375e+00
5.100543906711791919e-01,1.552152959775326124e+01,-5.326024013566155624e+00,7.473902100214492528e+00,4.385934463745932987e-01,-9.327765328582909632e+00,1.094577630307891702e+01,5.849358588396117220e+00
5.106100054758319073e-01,1.550490424597897565e+01,-5.388931354627159109e+00,7.415545115619979200e+00,4.472388823701763938e-01,-9.352253935124752005e+00,1.097326737909810035e+01,5.886670608816939598e+00
5.111656202804846227e-01,1.548776974308627885e+01,-5.451584230657523733e+00,7.356701596150728051e+00,4.563588417345914583e-01,-9.377088388915900907e+00,1.100088315252474480e+01,5.923858247619445017e+00
5.117212350851372271e-01,1.547012565534152628e+01,-5.513987389374540804e+00,7.297375960264303352e+00,4.659559652829632359e-01,-9.402266601297341708e+00,1.102862240602024535e+01,5.960916266959461751e+00
5.122768498897900535e-01,1.545197161771102934e+01,-5.576145679632277030e+00,7.237572681304650146e+00,4.760328558553467704e-01,-9.427786429083679920e+00,1.105648391620710136e+01,5.997839423049233787e+00
5.128324646944426579e-01,1.543330733448550696e+01,-5.638064051431462609e+00,7.177296287209549597e+00,4.865920776593032904e-01,-9.453645674519862041e+00,1.108446645404541542e+01,6.034622466755224401e+00
5.133880794990953733e-01,1.541413257990301489e+01,-5.699747555925528175e+00,7.116551360213805744e+00,4.976361556122116392e-01,-9.479842085240910876e+00,1.111256878521157354e+01,6.071260144197936803e+00
5.139436943037480887e-01,1.539444719877117684e+01,-5.761201345421512521e+00,7.055342536550241128e+00,5.091675746827869498e-01,-9.506373354233650375e+00,1.114078967047819368e+01,6.107747197352978219e+00
5.144993091084008041e-01,1.537425110708793952e+01,-5.822430673377574806e+00,6.993674506146467351e+00,5.211887792322759116e-01,-9.533237119801325932e+00,1.116912786609621300e+01,6.144078364654316005e+00
5.150549239130535195e-01,1.535354429266165965e+01,-5.883440894393968890e+00,6.931552012320001843e+00,5.337021723549454366e-01,-9.560430965530146707e+00,1.119758212417796805e+01,6.180248381598094198e+00
5.156105387177062349e-01,1.533232681572963152e+01,-5.944237464201734156e+00,6.868979851468593800e+00,5.467101152182042290e-01,-9.587952420258854858e+00,1.122615119308269982e+01,6.216251981349236289e+00
5.161661535223588393e-01,1.531059880957592689e+01,-6.004825939645743738e+00,6.805962872758444249e+00,5.602149264019994357e-01,-9.615798958050376655e+00,1.125483381780333936e+01,6.252083895348986786e+00
5.167217683270115547e-01,1.528836048114792412e+01,-6.065211978663012538e+00,6.742505977809140738e+00,5.742188812378117291e-01,-9.643967998165960509e+00,1.128362874035490293e+01,6.287738853924051519e+00
5.172773831316642701e-01,1.526561211167183707e+01,-6.125401340256939164e+00,6.678614120375294227e+00,5.887242111470600836e-01,-9.672456905041876496e+00,1.131253470016475582e+01,6.323211586897455661e+00
5.178329979363169855e-01,1.524235405726696513e+01,-6.185399884467385867e+00,6.614292306024625923e+00,6.037331029790503623e-01,-9.701262988268670284e+00,1.134155043446465783e+01,6.358496824201328224e+00
5.183886127409697009e-01,1.521858702394274587e+01,-6.245213750772251160e+00,6.549545564397022623e+00,6.192474685099931264e-01,-9.730383393569960404e+00,1.137067474271486489e+01,6.393589508605740157e+00
5.189442275456224163e-01,1.519431186562112757e+01,-6.304849012205190562e+00,6.484378818759127583e+00,6.352690512586131044e-01,-9.759815283596516622e+00,1.139990655856216151e+01,6.428484754220797903e+00
5.194998423502751317e-01,1.516952902893066302e+01,-6.364311380791639827e+00,6.418796987840946322e+00,6.517999108941587849e-01,-9.789556027410114325e+00,1.142924478316529679e+01,6.463177381983560288e+00
5.200554571549278471e-01,1.514423903937115234e+01,-6.423606671723354644e+00,6.352805041082388193e+00,6.688420590050627723e-01,-9.819602938037752082e+00,1.145868831641377739e+01,6.497662216393473855e+00
5.206110719595804515e-01,1.511844250709143189e+01,-6.482740805880860435e+00,6.286407997237218659e+00,6.863974538742986242e-01,-9.849953270778183168e+00,1.148823605897868383e+01,6.531934090540131521e+00
5.211666867642331669e-01,1.509214012688384088e+01,-6.541719807682679466e+00,6.219610922911473772e+00,7.044679998338890803e-01,-9.880604224234224020e+00,1.151788691351938354e+01,6.565987847150297263e+00
5.217223015688858823e-01,1.506533267817477117e+01,-6.600549802944146727e+00,6.152418931107696665e+00,7.230555466262311715e-01,-9.911552941341760459e+00,1.154763978588109907e+01,6.599818339628003905e+00
5.222779163735385977e-01,1.503802102501109772e+01,-6.659237016745782611e+00,6.084837179774856608e+00,7.421618887723495650e-01,-9.942796510395439213e+00,1.157749358628337788e+01,6.633420433087841239e+00
5.228335311781913131e-01,1.501020611604270272e+01,-6.717787771311287237e+00,6.016870870364034118e+00,7.617887649469847755e-01,-9.974331966071105171e+00,1.160744723049951688e+01,6.666789005381303035e+00
5.233891459828440285e-01,1.498188898450092843e+01,-6.776208483895038270e+00,5.948525246389883669e+00,7.819378573605654248e-01,-1.000615629044488486e+01,1.163749964102679257e+01,6.699918948116280859e+00
5.239447607874967439e-01,1.495307074817309001e+01,-6.834505664679226378e+00,5.879805591997794956e+00,8.026107911480278023e-01,-1.003826641400899611e+01,1.166764974824761758e+01,6.732805167669662971e+00
5.245003755921494593e-01,1.492375260937289916e+01,-6.892685914680527048e+00,5.810717230536860178e+00,8.238091337645261358e-01,-1.007065921668425723e+01,1.169789649158161815e+01,6.765442586193050722e+00
5.250559903968021747e-01,1.489393585490700112e+01,-6.950755923666342539e+00,5.741265523138559423e+00,8.455343943880134772e-01,-1.010333152882928154e+01,1.172823882062855638e+01,6.797826142611591571e+00
5.256116052014547790e-01,1.486362185603736741e+01,-7.008722468080643253e+00,5.671455867301196996e+00,8.677880233286527911e-01,-1.013628013224637847e+01,1.175867569630218057e+01,6.829950793615926052e+00
5.261672200061074944e-01,1.483281206843981082e+01,-7.066592408979398776e+00,5.601293695480061174e+00,8.905714114451662722e-01,-1.016950176118417914e+01,1.178920609195496105e+01,6.861811514647272681e+00
5.267228348107602098e-01,1.480150803215843425e+01,-7.124372689975484896e+00,5.530784473683422853e+00,9.138858895679696781e-01,-1.020299310333690279e+01,1.181982899449369917e+01,6.893403300875588613e+00
5.272784496154129252e-01,1.476971137155607927e+01,-7.182070335193280641e+00,5.459933700074184770e+00,9.377327279292293483e-01,-1.023675080084037603e+01,1.185054340548604657e+01,6.924721168170874463e+00
5.278340644200656406e-01,1.473742379526079205e+01,-7.239692447232785710e+00,5.388746903577325220e+00,9.621131355998059353e-01,-1.027077145126471791e+01,1.188134834225790648e+01,6.955760154067607282e+00
5.283896792247182450e-01,1.470464709610826226e+01,-7.297246205143285813e+00,5.317229642493107811e+00,9.870282599329751605e-01,-1.030505160860375646e+01,1.191224283898174718e+01,6.986515318722252843e+00
5.289452940293709604e-01,1.467138315108026170e+01,-7.354738862406691169e+00,5.245387503115960470e+00,1.012479186015143640e+00,-1.033958778426111991e+01,1.194322594775581159e+01,7.016981745863930975e+00
5.295009088340237868e-01,1.463763392123909668e+01,-7.412177744930302126e+00,5.173226098359219982e+00,1.038466936123325635e+00,-1.037437644803303094e+01,1.197429673967414843e+01,7.047154543738187726e+00
5.300565236386763912e-01,1.460340145165808678e+01,-7.469570249049223953e+00,5.100751066385609711e+00,1.064992469189521174e+00,-1.040941402908776681e+01,1.200545430588763551e+01,7.077028846043827315e+00
5.306121384433291066e-01,1.456868787134789578e+01,-7.526923839538453009e+00,5.027968069243269333e+00,1.092056680272027513e+00,-1.044469691694193969e+01,1.203669775865585301e+01,7.106599812863001908e+00
5.311677532479818220e-01,1.453349539317908423e+01,-7.584246047634334076e+00,4.954882791507853490e+00,1.119660400033499315e+00,-1.048022146243329900e+01,1.206802623238981020e+01,7.135862631584242166e+00
5.317233680526345374e-01,1.449782631380045217e+01,-7.641544469065745027e+00,4.881500938930143363e+00,1.147804394225975466e+00,-1.051598397869037704e+01,1.209943888468563955e+01,7.164812517818730520e+00
5.322789828572872528e-01,1.446168301355351637e+01,-7.698826762094792997e+00,4.807828237089486478e+00,1.176489363182730452e+00,-1.055198074209875969e+01,1.213093489734911934e+01,7.193444716309654652e+00
5.328345976619398572e-01,1.442506795638290562e+01,-7.756100645567097551e+00,4.733870430053007006e+00,1.205715941317005324e+00,-1.058820799326409023e+01,1.216251347741111921e+01,7.221754501834649176e+00
5.333902124665925726e-01,1.438798368974275554e+01,-7.813373896971686605e+00,4.659633279040476417e+00,1.235484696627618950e+00,-1.062466193797175151e+01,1.219417385813395960e+01,7.249737180101407219e+00
5.339458272712452880e-01,1.435043284449919732e+01,-7.870654350510351449e+00,4.585122561095084315e+00,1.265796130211402026e+00,-1.066133874814326177e+01,1.222591530000859272e+01,7.277388088636351782e+00
5.345014420758980034e-01,1.431241813482868963e+01,-7.927949895176708672e+00,4.510344067759823439e+00,1.296650675782557771e+00,-1.069823456278935048e+01,1.225773709174277037e+01,7.304702597666466346e+00
5.350570568805507188e-01,1.427394235811248180e+01,-7.985268472844748722e+00,4.435303603759672697e+00,1.328048699198858040e+00,-1.073534548895975860e+01,1.228963855124002080e+01,7.331676110994214568e+00
5.356126716852034342e-01,1.423500839482698233e+01,-8.042618076367009650e+00,4.360006985689543590e+00,1.359990497994719494e+00,-1.077266760268971701e+01,1.232161902656953956e+01,7.358304066865623660e+00
5.361682864898561496e-01,1.419561920843016800e+01,-8.100006747682282793e+00,4.284460040707958939e+00,1.392476300921130949e+00,-1.081019694994314051e+01,1.235367789692703511e+01,7.384581938831392911e+00
5.367239012945088650e-01,1.415577784524401395e+01,-8.157442575932909890e+00,4.208668605236475457e+00,1.425506267492480106e+00,-1.084792954755250349e+01,1.238581457358639248e+01,7.410505236601225398e+00
5.372795160991615804e-01,1.411548743433282915e+01,-8.214933695591657425e+00,4.132638523664889263e+00,1.459080487540209248e+00,-1.088586138415542948e+01,1.241802850084223486e+01,7.436069506891194614e+00
5.378351309038141848e-01,1.407475118737769471e+01,-8.272488284598169983e+00,4.056375647062156808e+00,1.493198980773380091e+00,-1.092398842112796942e+01,1.245031915694342572e+01,7.461270334264280102e+00
5.383907457084669002e-01,1.403357239854682348e+01,-8.330114562504983056e+00,3.979885831893027248e+00,1.527861696346079601e+00,-1.096230659351460623e+01,1.248268605501743167e+01,7.486103341963983304e+00
5.389463605131196156e-01,1.399195444436195679e+01,-8.387820788633106872e+00,3.903174938740566979e+00,1.563068512431704304e+00,-1.100081181095490201e+01,1.251512874398557784e+01,7.510564192741087552e+00
5.395019753177723310e-01,1.394990078356074292e+01,-8.445615260237186561e+00,3.826248831034279263e+00,1.598819235804104455e+00,-1.103949995860689803e+01,1.254764680946917466e+01,7.534648589673516028e+00
5.400575901224250464e-01,1.390741495695510466e+01,-8.503506310680259972e+00,3.749113373784045855e+00,1.635113601425616014e+00,-1.107836689806718589e+01,1.258023987468661531e+01,7.558352276979313444e+00
5.406132049270776507e-01,1.386450058728562418e+01,-8.561502307618038543e+00,3.671774432319814707e+00,1.671951272041932945e+00,-1.111740846828769946e+01,1.261290760134124511e+01,7.581671040822731911e+00
5.411688197317303661e-01,1.382116137907189568e+01,-8.619611651192853330e+00,3.594237871036991994e+00,1.709331837783878649e+00,-1.115662048648919402e+01,1.264564969050027976e+01,7.604600710113477824e+00
5.417244345363831926e-01,1.377740111845889714e+01,-8.677842772237042368e+00,3.516509552147662365e+00,1.747254815776040138e+00,-1.119599874907140702e+01,1.267846588346444214e+01,7.627137157299011427e+00
5.422800493410357969e-01,1.373322367305939196e+01,-8.736204130485987207e+00,3.438595334437565043e+00,1.785719649752205651e+00,-1.123553903251991848e+01,1.271135596262860368e+01,7.649276299149988745e+00
5.428356641456885123e-01,1.368863299179221116e+01,-8.794704212800784404e+00,3.360501072028640124e+00,1.824725709677800234e+00,-1.127523709430979260e+01,1.274431975233331826e+01,7.671014097538870757e+00
5.433912789503412277e-01,1.364363310471664725e+01,-8.853351531400386776e+00,3.282232613147539446e+00,1.864272291379089230e+00,-1.131508867380578920e+01,1.277735711970719734e+01,7.692346560211555051e+00
5.439468937549939431e-01,1.359822812286284943e+01,-8.912154622103306778e+00,3.203795798899836900e+00,1.904358616179234520e+00,-1.135508949315935823e+01,1.281046797550021310e+01,7.713269741552185366e+00
5.445025085596466585e-01,1.355242223805807811e+01,-8.971122042579027678e+00,3.125196462049880886e+00,1.944983830541334724e+00,-1.139523525820230887e+01,1.284365227490785699e+01,7.733779743341088420e+00
5.450581233642993739e-01,1.350621972274916693e+01,-9.030262370608831191e+00,3.046440425806518082e+00,1.986147005718194691e+00,-1.143552165933719778e+01,1.287691001838625482e+01,7.753872715505773172e+00
5.456137381689519783e-01,1.345962492982073044e+01,-9.089584202356320475e+00,2.967533502614510432e+00,2.027847137409079181e+00,-1.147594437242437593e+01,1.291024125245811582e+01,7.773544856865086672e+00
5.461693529736046937e-01,1.341264229240959338e+01,-9.149096150647455516e+00,2.888481492951665341e+00,2.070083145423265325e+00,-1.151649905966579190e+01,1.294364607050959393e+01,7.792792415866506062e+00
5.467249677782574091e-01,1.336527632371511665e+01,-9.208806843260152419e+00,2.809290184131837176e+00,2.112853873350490908e+00,-1.155718137048542893e+01,1.297712461357806824e+01,7.811611691316465489e+00
5.472805825829101245e-01,1.331753161680552111e+01,-9.268724921223435942e+00,2.729965349113615325e+00,2.156158088238210979e+00,-1.159798694240645212e+01,1.301067707113072025e+01,7.829999033103891115e+00
5.478361973875628399e-01,1.326941284442015068e+01,-9.328859037126353115e+00,2.650512745314599794e+00,2.199994480275895281e+00,-1.163891140192517426e+01,1.304430368183418132e+01,7.847950842916802117e+00
5.483918121922155553e-01,1.322092475876791617e+01,-9.389217853436157668e+00,2.570938113431736838e+00,2.244361662485953701e+00,-1.167995036538151332e+01,1.307800473431488619e+01,7.865463574952046066e+00
5.489474269968682707e-01,1.317207219132151863e+01,-9.449810040826269741e+00,2.491247176267207042e+00,2.289258170421698324e+00,-1.172109943982630931e+01,1.311178056791039026e+01,7.882533736618120734e+00
5.495030418015209861e-01,1.312286005260778055e+01,-9.510644276513838591e+00,2.411445637559987532e+00,2.334682461872172432e+00,-1.176235422388531404e+01,1.314563157341168598e+01,7.899157889231185337e+00
5.500586566061735905e-01,1.307329333199404431e+01,-9.571729242606641819e+00,2.331539180823507973e+00,2.380632916573687474e+00,-1.180371030861975079e+01,1.317955819379615434e+01,7.915332648704074714e+00
5.506142714108263059e-01,1.302337709747032513e+01,-9.633073624459935758e+00,2.251533468188511744e+00,2.427107835928497437e+00,-1.184516327838385052e+01,1.321356092495174828e+01,7.931054686228561579e+00
5.511698862154790213e-01,1.297311649542775491e+01,-9.694686109042450539e+00,2.171434139252259587e+00,2.474105442730057725e+00,-1.188670871167874488e+01,1.324764031639173645e+01,7.946320728950615475e+00
5.517255010201317367e-01,1.292251675043285886e+01,-9.756575383312275918e+00,2.091246809933089423e+00,2.521623880895320191e+00,-1.192834218200331442e+01,1.328179697196056885e+01,7.961127560638849410e+00
5.522811158247844521e-01,1.287158316499777833e+01,-9.818750132602257708e+00,2.010977071330761312e+00,2.569661215203908000e+00,-1.197005925870165477e+01,1.331603155053056042e+01,7.975472022346099088e+00
5.528367306294370565e-01,1.282032111934666396e+01,-9.881219039014796479e+00,1.930630488592793625e+00,2.618215431044029984e+00,-1.201185550780718003e+01,1.335034476668941750e+01,7.989351013064008633e+00
5.533923454340898829e-01,1.276873607117786591e+01,-9.943990779826519244e+00,1.850212599786189571e+00,2.667284434165453355e+00,-1.205372649288357323e+01,1.338473739141876173e+01,8.002761490370900788e+00
5.539479602387425983e-01,1.271683355542236704e+01,-1.000707402590213313e+01,1.769728914775350770e+00,2.716866050439081359e+00,-1.209566777586221775e+01,1.341921025276342050e+01,8.015700471072578992e+00
5.545035750433952026e-01,1.266461918399791742e+01,-1.007047744011828705e+01,1.689184914105254176e+00,2.766958025623686535e+00,-1.213767491787657882e+01,1.345376423649175379e+01,8.028165031836421051e+00
5.550591898480479180e-01,1.261209864555940285e+01,-1.013420967579667753e+01,1.608586047890775639e+00,2.817558025139333733e+00,-1.217974348009309260e+01,1.348840028674674052e+01,8.040152309818454412e+00
5.556148046527006334e-01,1.255927770524509057e+01,-1.019827937514685878e+01,1.527937734711557249e+00,2.868663633847703842e+00,-1.222186902453882951e+01,1.352311940668802137e+01,8.051659503283614683e+00
5.561704194573533488e-01,1.250616220441889404e+01,-1.026269516771866819e+01,1.447245360512638968e+00,2.920272355839339085e+00,-1.226404711492587829e+01,1.355792265912489469e+01,8.062683872219125192e+00
5.567260342620060642e-01,1.245275806040871558e+01,-1.032746566886404516e+01,1.366514277510998188e+00,2.972381614227638025e+00,-1.230627331747235509e+01,1.359281116714000603e+01,8.073222738940950549e+00
5.572816490666586686e-01,1.239907126624067679e+01,-1.039259947820861640e+01,1.285749803107666178e+00,3.024988750949836547e+00,-1.234854320172015107e+01,1.362778611470416656e+01,8.083273488693377473e+00
5.578372638713114950e-01,1.234510789036921352e+01,-1.045810517813295881e+01,1.204957218805400743e+00,3.078091026574977906e+00,-1.239085234134953062e+01,1.366284874728200194e+01,8.092833570241788621e+00
5.583928786759640994e-01,1.229087407640371943e+01,-1.052399133226282757e+01,1.124141769132903201e+00,3.131685620118211943e+00,-1.243319631498999200e+01,1.369800037242824864e+01,8.101900496458410927e+00
5.589484934806168148e-01,1.223637604283038094e+01,-1.059026648396988612e+01,1.043308660573624813e+00,3.185769628862782810e+00,-1.247557070702845650e+01,1.373324236037540302e+01,8.110471844901327998e+00
5.595041082852696412e-01,1.218162008273070640e+01,-1.065693915488119892e+01,9.624630605013458906e-01,3.240340068188155342e+00,-1.251797110841356186e+01,1.376857614461181889e+01,8.118545258386470564e+00
5.600597230899222456e-01,1.212661256349576888e+01,-1.072401784339859176e+01,8.816100961210353582e-01,3.295393871405294828e+00,-1.256039311745698583e+01,1.380400322245091971e+01,8.126118445552894087e+00
5.606153378945749610e-01,1.207135992653619105e+01,-1.079151102322795097e+01,8.007548534152251207e-01,3.350927889599102372e+00,-1.260283234063150459e+01,1.383952515559137275e+01,8.133189181420943825e+00
5.611709526992276764e-01,1.201586868698879051e+01,-1.085942714191726388e+01,7.199023760969330832e-01,3.406938891477048870e+00,-1.264528439336541510e+01,1.387514357066787163e+01,8.139755307943742579e+00
5.617265675038803918e-01,1.196014543341845204e+01,-1.092777461940515416e+01,6.390576645672919609e-01,3.463423563225367374e+00,-1.268774490083412942e+01,1.391086015979317025e+01,8.145814734551784397e+00
5.622821823085329962e-01,1.190419682751655728e+01,-1.099656184657834146e+01,5.582256748798080093e-01,3.520378508371701187e+00,-1.273020949874806540e+01,1.394667668109073944e+01,8.151365438690396203e+00
5.628377971131857116e-01,1.184802960379518311e+01,-1.106579718383888711e+01,4.774113177099561511e-01,3.577800247654705501e+00,-1.277267383413740198e+01,1.398259495921839601e+01,8.156405466350658884e+00
5.633934119178384270e-01,1.179165056927734234e+01,-1.113548895968107466e+01,3.966194573305551474e-01,3.635685218900559068e+00,-1.281513356613357146e+01,1.401861688588282462e+01,8.160932932593208733e+00
5.639490267224911424e-01,1.173506660318314587e+01,-1.120564546927783312e+01,3.158549105928865064e-01,3.694029776906386786e+00,-1.285758436674740501e+01,1.405474442034513061e+01,8.164946022065283415e+00
5.645046415271437468e-01,1.167828465661212789e+01,-1.127627497307658899e+01,2.351224459137815082e-01,3.752830193330374264e+00,-1.290002192164389605e+01,1.409097958991694277e+01,8.168442989510733554e+00
5.650602563317965732e-01,1.162131175222132562e+01,-1.134738569540500386e+01,1.544267822680097657e-01,3.812082656589047769e+00,-1.294244193091386563e+01,1.412732449044785632e+01,8.171422160273364099e+00
5.656158711364492886e-01,1.156415498389970686e+01,-1.141898582308576593e+01,7.377258818711329713e-02,3.871783271760985468e+00,-1.298484010984201831e+01,1.416378128680326576e+01,8.173881930793177375e+00
5.661714859411018930e-01,1.150682151643817086e+01,-1.149108350406162771e+01,-6.835519236870313264e-03,3.931928060497884569e+00,-1.302721218967207939e+01,1.420035221333363573e+01,8.175820769095905050e+00
5.667271007457547194e-01,1.144931858519571222e+01,-1.156368684602968244e+01,-8.739297534150380908e-02,3.992512960942305345e+00,-1.306955391836843994e+01,1.423703957433430567e+01,8.177237215275621196e+00
5.672827155504073238e-01,1.139165349576205521e+01,-1.163680391508464140e+01,-1.678952688776016999e-01,4.053533827651853549e+00,-1.311186106137416196e+01,1.427384574449603960e+01,8.178129881970230386e+00
5.678383303550600392e-01,1.133383362361525748e+01,-1.171044273437303929e+01,-2.483379429887475620e-01,4.114986431531181488e+00,-1.315412940236647188e+01,1.431077316934706722e+01,8.178497454830511160e+00
5.683939451597127546e-01,1.127586641377636489e+01,-1.178461128275562508e+01,-3.287165961835584738e-01,4.176866459769814632e+00,-1.319635474400820208e+01,1.434782436568539410e+01,8.178338692981981239e+00
5.689495599643654700e-01,1.121775938045925614e+01,-1.185931749348034714e+01,-4.090268833030393791e-01,4.239169515787785336e+00,-1.323853290869638144e+01,1.438500192200240591e+01,8.177652429479804752e+00
5.695051747690180743e-01,1.115952010671732708e+01,-1.193456925286384873e+01,-4.892645164814560244e-01,4.301891119187077450e+00,-1.328065973930710797e+01,1.442230849889698341e+01,8.176437571757109168e+00
5.700607895736709008e-01,1.110115624408513213e+01,-1.201037439898392378e+01,-5.694252661025895890e-01,4.365026705711130717e+00,-1.332273109993773375e+01,1.445974682948106071e+01,8.174693102066223460e+00
5.706164043783236162e-01,1.104267551221677301e+01,-1.208674072038048664e+01,-6.495049617492825167e-01,4.428571627210470929e+00,-1.336474287664524319e+01,1.449731971977560896e+01,8.172418077912976031e+00
5.711720191829762205e-01,1.098408569852037608e+01,-1.216367595476601693e+01,-7.294994931471296962e-01,4.492521151614973896e+00,-1.340669097818128996e+01,1.453503004909749308e+01,8.169611632484336639e+00
5.717276339876290470e-01,1.092539465778766150e+01,-1.224118778774686334e+01,-8.094048111037100979e-01,4.556870462914069719e+00,-1.344857133672456229e+01,1.457288077043781804e+01,8.166272975068979534e+00
5.722832487922816513e-01,1.086661031182072001e+01,-1.231928385155238281e+01,-8.892169284403100837e-01,4.621614661142485758e+00,-1.349037990860898795e+01,1.461087491083030088e+01,8.162401391471027168e+00
5.728388635969343667e-01,1.080774064905367027e+01,-1.239797172377516787e+01,-9.689319209193894000e-01,4.686748762374081778e+00,-1.353211267504938320e+01,1.464901557171130797e+01,8.157996244416841236e+00
5.733944784015870821e-01,1.074879372417147749e+01,-1.247725892611936160e+01,-1.048545928164913876e+00,4.752267698721196254e+00,-1.357376564286307463e+01,1.468730592927006029e+01,8.153056973955177256e+00
5.739500932062397975e-01,1.068977765772338095e+01,-1.255715292316038223e+01,-1.128055154578553765e+00,4.818166318342578691e+00,-1.361533484518908033e+01,1.472574923479055364e+01,8.147583097849972589e+00
5.745057080108924019e-01,1.063070063573333712e+01,-1.263766112111280826e+01,-1.207455870249149354e+00,4.884439385456756710e+00,-1.365681634220346119e+01,1.476434881498388307e+01,8.141574211966982944e+00
5.750613228155452283e-01,1.057157090930653887e+01,-1.271879086660773339e+01,-1.286744411855743841e+00,4.951081580362538759e+00,-1.369820622183104142e+01,1.480310807231109038e+01,8.135029990652720144e+00
5.756169376201978327e-01,1.051239677678079865e+01,-1.280054941141529135e+01,-1.365917198319558379e+00,5.018087508021450205e+00,-1.373950061900358932e+01,1.484203049451834922e+01,8.127950186191734261e+00
5.761725524248505481e-01,1.045318604409569119e+01,-1.288294288063172210e+01,-1.444971171099299401e+00,5.085451966872509999e+00,-1.378069627581040990e+01,1.488111992360731861e+01,8.120334589661558411e+00
5.767281672295031525e-01,1.039394675471113771e+01,-1.296597773386558394e+01,-1.523903150367203807e+00,5.153169598498406501e+00,-1.382178974345600686e+01,1.492038014363765619e+01,8.112183050935755091e+00
5.772837820341559789e-01,1.033468724055745369e+01,-1.304966081484467821e+01,-1.602709829639459294e+00,5.221234852864006903e+00,-1.386277735973230563e+01,1.495981489095037986e+01,8.103495506944327076e+00
5.778393968388086943e-01,1.027541588491372693e+01,-1.313399887990949644e+01,-1.681387982978371332e+00,5.289642102800039325e+00,-1.390365550654739835e+01,1.499942798568420166e+01,8.094271973811633103e+00
5.783950116434612987e-01,1.021614112120479057e+01,-1.321899859662879173e+01,-1.759934465577253082e+00,5.358385644739239950e+00,-1.394442061067879202e+01,1.503922333153073865e+01,8.084512546496247509e+00
5.789506264481141251e-01,1.015687143179659557e+01,-1.330466654242265712e+01,-1.838346214343704599e+00,5.427459699459713072e+00,-1.398506914452992689e+01,1.507920491549019282e+01,8.074217398427684600e+00
5.795062412527667295e-01,1.009761534679001294e+01,-1.339100920319286381e+01,-1.916620248481210265e+00,5.496858412835443630e+00,-1.402559762688991363e+01,1.511937680762703629e+01,8.063386781140199133e+00
5.800618560574194449e-01,1.003838144281251310e+01,-1.347803297196114336e+01,-1.994753670069572493e+00,5.566575856594536020e+00,-1.406600262369674503e+01,1.515974316082621698e+01,8.052021023903545682e+00
5.806174708620721603e-01,9.979178341808509600e+00,-1.356574414751466762e+01,-2.072743664643490469e+00,5.636606029084413549e+00,-1.410628074880361993e+01,1.520030821054944781e+01,8.040120533350712861e+00
5.811730856667248757e-01,9.920014709827681187e+00,-1.365414893305922384e+01,-2.150587501769790411e+00,5.706942856044618040e+00,-1.414642866474867056e+01,1.524107627459183867e+01,8.027685793102721235e+00
5.817287004713774801e-01,9.860899255811727215e+00,-1.374325343487986295e+01,-2.228282535623133054e+00,5.777580191386798347e+00,-1.418644308352795491e+01,1.528205175283883399e+01,8.014717363390275295e+00
5.822843152760303065e-01,9.801840730379224098e+00,-1.383306366100920570e+01,-2.305826205560229880e+00,5.848511817982184446e+00,-1.422632076737181883e+01,1.532323912702334212e+01,8.001215880672548408e+00
5.828399300806830219e-01,9.742847924608987853e+00,-1.392358551990299276e+01,-2.383216036692353601e+00,5.919731448456176715e+00,-1.426605852952440046e+01,1.536464296048316847e+01,7.987182057252866230e+00
5.833955448853356263e-01,9.683929668821416925e+00,-1.401482481912346678e+01,-2.460449640456611853e+00,5.991232725990534469e+00,-1.430565323502658792e+01,1.540626789791870799e+01,7.972616680891438712e+00
5.839511596899884527e-01,9.625094831358245173e+00,-1.410678726403024719e+01,-2.537524715185584867e+00,6.063009225132783619e+00,-1.434510180150225267e+01,1.544811866515101073e+01,7.957520614414992366e+00
5.845067744946410571e-01,9.566352317360678370e+00,-1.419947845647841334e+01,-2.614439046675264500e+00,6.135054452612819453e+00,-1.438440119994763045e+01,1.549020006887983492e+01,7.941894795323527489e+00
5.850623892992937725e-01,9.507711067545439931e+00,-1.429290389352465596e+01,-2.691190508751871047e+00,6.207361848167220586e+00,-1.442354845552425147e+01,1.553251699644235195e+01,7.925740235393924138e+00
5.856180041039464879e-01,9.449180056979491482e+00,-1.438706896614049491e+01,-2.767777063836758700e+00,6.279924785370492479e+00,-1.446254064835494901e+01,1.557507441557182482e+01,7.909058020280645529e+00
5.861736189085992033e-01,9.390768293852710613e+00,-1.448197895793320100e+01,-2.844196763510052683e+00,6.352736572473918208e+00,-1.450137491432327685e+01,1.561787737415661503e+01,7.891849309113371902e+00
5.867292337132518076e-01,9.332484818249005443e+00,-1.457763904387432596e+01,-2.920447749072670796e+00,6.425790453251664758e+00,-1.454004844587620049e+01,1.566093099999959115e+01,7.874115334091658980e+00
5.872848485179046341e-01,9.274338700915532030e+00,-1.467405428903572329e+01,-2.996528252106920309e+00,6.499079607854269192e+00,-1.457855849283013505e+01,1.570424050057765442e+01,7.855857400076536656e+00
5.878404633225573495e-01,9.216339042030419648e+00,-1.477122964733288768e+01,-3.072436595035373585e+00,6.572597153669317294e+00,-1.461690236318011493e+01,1.574781116280158599e+01,7.837076884179165148e+00
5.883960781272099538e-01,9.158494969968471011e+00,-1.486916996027622417e+01,-3.148171191678494019e+00,6.646336146189691263e+00,-1.465507742391251433e+01,1.579164835277619083e+01,7.817775235346430485e+00
5.889516929318626692e-01,9.100815640065325951e+00,-1.496787995572954877e+01,-3.223730547810602864e+00,6.720289579889040965e+00,-1.469308110182088178e+01,1.583575751556069022e+01,7.797953973943531736e+00
5.895073077365153846e-01,9.043310233379813212e+00,-1.506736424667616703e+01,-3.299113261714287759e+00,6.794450389104523147e+00,-1.473091088432511775e+01,1.588014417492934882e+01,7.777614691333610608e+00
5.900629225411681000e-01,8.985987955454596943e+00,-1.516762732999254304e+01,-3.374318024733383048e+00,6.868811448926985364e+00,-1.476856432029395627e+01,1.592481393313240901e+01,7.756759049454295507e+00
5.906185373458207044e-01,8.928858035075041499e+00,-1.526867358522953921e+01,-3.449343621824435768e+00,6.943365576098516456e+00,-1.480603902087079149e+01,1.596977247065731476e+01,7.735388780391286190e+00
5.911741521504735308e-01,8.871929723026328318e+00,-1.537050727340110434e+01,-3.524188932106626204e+00,7.018105529917225915e+00,-1.484333266030272647e+01,1.601502554599014161e+01,7.713505685948899071e+00
5.917297669551261352e-01,8.815212290848979393e+00,-1.547313253578039038e+01,-3.598852929410063517e+00,7.093024013149391571e+00,-1.488044297677292960e+01,1.606057899537730904e+01,7.691111637217677988e+00
5.922853817597788506e-01,8.758715029592393009e+00,-1.557655339270377759e+01,-3.673334682822864572e+00,7.168113672949098181e+00,-1.491736777323639984e+01,1.610643873258765524e+01,7.668208574138835054e+00
5.928409965644315660e-01,8.702447248566882010e+00,-1.568077374238199262e+01,-3.747633357236377805e+00,7.243367101784966344e+00,-1.495410491825887611e+01,1.615261074867463975e+01,7.644798505065868888e+00
5.933966113690842814e-01,8.646418274093841561e+00,-1.578579735971901776e+01,-3.821748213889093027e+00,7.318776838374420279e+00,-1.499065234685912706e+01,1.619910111173889433e+01,7.620883506323047563e+00
5.939522261737368858e-01,8.590637448254222264e+00,-1.589162789513840401e+01,-3.895678610908970274e+00,7.394335368625180038e+00,-1.502700806135453959e+01,1.624591596669102245e+01,7.596465721760916168e+00
5.945078409783897122e-01,8.535114127635182513e+00,-1.599826887341739834e+01,-3.969424003854364891e+00,7.470035126584280150e+00,-1.506317013221003265e+01,1.629306153501473631e+01,7.571547362308789886e+00
5.950634557830424276e-01,8.479857682075238046e+00,-1.610572369252795610e+01,-4.042983946253113636e+00,7.545868495394012498e+00,-1.509913669889013299e+01,1.634054411453006139e+01,7.546130705524295657e+00
5.956190705876950320e-01,8.424877493407336715e+00,-1.621399562248620896e+01,-4.116358090140602499e+00,7.621827808255813963e+00,-1.513490597071457167e+01,1.638837007915712363e+01,7.520218095139778569e+00
5.961746853923478584e-01,8.370182954200473091e+00,-1.632308780420863314e+01,-4.189546186595855204e+00,7.697905349400936181e+00,-1.517047622771696069e+01,1.643654587867992234e+01,7.493811940605809241e+00
5.967303001970004628e-01,8.315783466499453880e+00,-1.643300324837608173e+01,-4.262548086276353843e+00,7.774093355068750988e+00,-1.520584582150691233e+01,1.648507803851041587e+01,7.466914716631679383e+00
5.972859150016531782e-01,8.261688440562862112e+00,-1.654374483430569853e+01,-4.335363739951369588e+00,7.850384014492437501e+00,-1.524101317613543216e+01,1.653397315945315782e+01,7.439528962722746108e+00
5.978415298063058936e-01,8.207907293599511434e+00,-1.665531530882946143e+01,-4.407993199033490406e+00,7.926769470891680491e+00,-1.527597678896348654e+01,1.658323791746971665e+01,7.411657282715019335e+00
5.983971446109586090e-01,8.154449448502806064e+00,-1.676771728518135163e+01,-4.480436616109110481e+00,8.003241822473185607e+00,-1.531073523153412097e+01,1.663287906344383416e+01,7.383302344306443388e+00
5.989527594156112134e-01,8.101324332583700993e+00,-1.688095324189126245e+01,-4.552694245466964773e+00,8.079793123438166802e+00,-1.534528715044762670e+01,1.668290342294659112e+01,7.354466878585403045e+00
5.995083742202640398e-01,8.048541376301823647e+00,-1.699502552168658198e+01,-4.624766443625264678e+00,8.156415384997190543e+00,-1.537963126824008953e+01,1.673331789600181807e+01,7.325153679556132502e+00
6.000639890249167552e-01,7.996110011994710831e+00,-1.710993633040158812e+01,-4.696653669857487223e+00,8.233100576392621051e+00,-1.541376638426531898e+01,1.678412945685192881e+01,7.295365603661077003e+00
6.006196038295693596e-01,7.944039672605382130e+00,-1.722568773589438962e+01,-4.768356486716649911e+00,8.309840625928309521e+00,-1.544769137558007266e+01,1.683534515372402751e+01,7.265105569300283506e+00
6.011752186342221860e-01,7.892339790408485101e+00,-1.734228166697064566e+01,-4.839875560557520551e+00,8.386627422006213806e+00,-1.548140519783229330e+01,1.688697210859601228e+01,7.234376556347852372e+00
6.017308334388747904e-01,7.841019795734179176e+00,-1.745971991231585818e+01,-4.911211662058126315e+00,8.463452814171009919e+00,-1.551490688615305658e+01,1.693901751696322222e+01,7.203181605665213816e+00
6.022864482435275058e-01,7.790089115690471466e+00,-1.757800411943489394e+01,-4.982365666739435817e+00,8.540308614161849832e+00,-1.554819555605169512e+01,1.699148864760549316e+01,7.171523818611481360e+00
6.028420630481801101e-01,7.739557121789447436e+00,-1.769713569325199742e+01,-5.053338548822146947e+00,8.617186574851377401e+00,-1.558127036791461251e+01,1.704439276289301830e+01,7.139406354932360976e+00
6.033976778528329366e-01,7.689431494630990294e+00,-1.781711261062135065e+01,-5.124131155116219638e+00,8.694077694068505835e+00,-1.561412935807876501e+01,1.709773457004865449e+01,7.106832367630121716e+00
6.039532926574855409e-01,7.639721583518092274e+00,-1.793793606450357458e+01,-5.194744619146086428e+00,8.770973688443049809e+00,-1.564677182295181090e+01,1.715152143411052776e+01,7.073805085810639603e+00
6.045089074621382563e-01,7.590437691947087728e+00,-1.805960900510704903e+01,-5.265180300199225449e+00,8.847866661489206308e+00,-1.567919782428323927e+01,1.720576228488558712e+01,7.040327821592617497e+00
6.050645222667910827e-01,7.541589905593707677e+00,-1.818213382961076974e+01,-5.335439636546674969e+00,8.924748593758796034e+00,-1.571140735829787971e+01,1.726046579880844334e+01,7.006403937728870268e+00
6.056201370714436871e-01,7.493188113468662870e+00,-1.830551242713697491e+01,-5.405524147599131801e+00,9.001611354521548591e+00,-1.574340037211449683e+01,1.731564043287168886e+01,6.972036846769418261e+00
6.061757518760964025e-01,7.445242027972227561e+00,-1.842974622155173137e+01,-5.475435435926697458e+00,9.078446712950180242e+00,-1.577517677936646123e+01,1.737129445683678242e+01,6.937230010201064445e+00
6.067313666807491179e-01,7.397761203848012279e+00,-1.855483621209266687e+01,-5.545175189141895444e+00,9.155246348810051060e+00,-1.580673647502451473e+01,1.742743598372547353e+01,6.901986937563689750e+00
6.072869814854018333e-01,7.350755056035718660e+00,-1.868078301182496403e+01,-5.614745181646397576e+00,9.232001862653627100e+00,-1.583807934942169204e+01,1.748407299859188413e+01,6.866311185542979700e+00
6.078425962900544377e-01,7.304232876422988241e+00,-1.880758688392472777e+01,-5.684147276241200863e+00,9.308704785519731573e+00,-1.586920530148034558e+01,1.754121338557515841e+01,6.830206357039785736e+00
6.083982110947072641e-01,7.258203849496253746e+00,-1.893524777579039764e+01,-5.753383425600404166e+00,9.385346588137485568e+00,-1.590011425114130894e+01,1.759886495323266331e+01,6.793676100215967573e+00
6.089538258993598685e-01,7.212677066890805122e+00,-1.906376535098138802e+01,-5.822455673608287974e+00,9.461918689634867263e+00,-1.593080615099516351e+01,1.765703545815387798e+01,6.756724107516951960e+00
6.095094407040125839e-01,7.167661540839660006e+00,-1.919313901898510721e+01,-5.891366156560271961e+00,9.538412465752310609e+00,-1.596128099711566506e+01,1.771573262685479833e+01,6.719354114670646361e+00
6.100650555086652993e-01,7.123166216521772398e+00,-1.932336796281110480e+01,-5.960117104227037998e+00,9.614819256560661387e+00,-1.599153883909523799e+01,1.777496417595300571e+01,6.681569899663080569e+00
6.106206703133180147e-01,7.079199983309130140e+00,-1.945445116441327116e+01,-6.028710840782405711e+00,9.691130373684169186e+00,-1.602157978928263304e+01,1.783473783062320805e+01,6.643375281690545364e+00
6.111762851179706191e-01,7.035771684912956125e+00,-1.958638742793965193e+01,-6.097149785594635496e+00,9.767337107028025045e+00,-1.605140403122270598e+01,1.789506134133356952e+01,6.604774120088285017e+00
6.117318999226234455e-01,6.992890128428965291e+00,-1.971917540081014053e+01,-6.165436453881321555e+00,9.843430731010814227e+00,-1.608101182729829404e+01,1.795594249886245564e+01,6.565770313235724132e+00
6.122875147272761609e-01,6.950564092281734219e+00,-1.985281359262147660e+01,-6.233573457227643999e+00,9.919402510301438269e+00,-1.611040352557424526e+01,1.801738914759581789e+01,6.526367797438410001e+00
6.128431295319287653e-01,6.908802333068058132e+00,-1.998730039188051677e+01,-6.301563503968379720e+00,9.995243705061049866e+00,-1.613957956584352971e+01,1.807940919710524597e+01,6.486570545786277897e+00
6.133987443365815917e-01,6.867613591299383202e+00,-2.012263408056494995e+01,-6.369409399433298979e+00,1.007094557568961335e+01,-1.616854048487554607e+01,1.814201063200661324e+01,6.446382566988651419e+00
6.139543591412341961e-01,6.827006596043412756e+00,-2.025881284651147141e+01,-6.437114046055993910e+00,1.014649938707705523e+01,-1.619728692086643562e+01,1.820520152009913062e+01,6.405807904185790491e+00
6.145099739458869115e-01,6.786990068464550774e+00,-2.039583479363237473e+01,-6.504680443346494201e+00,1.022189641235945246e+01,-1.622581961709167686e+01,1.826899001878528850e+01,6.364850633736881313e+00
6.150655887505396269e-01,6.747572724263634747e+00,-2.053369794995911235e+01,-6.572111687727121065e+00,1.029712793617967037e+01,-1.625413942476061990e+01,1.833338437977111113e+01,6.323514863984751599e+00
6.156212035551923423e-01,6.708763275016606187e+00,-2.067240027351402532e+01,-6.639410972232027142e+00,1.037218525745287678e+01,-1.628224730507329454e+01,1.839839295204726710e+01,6.281804733997040202e+00
6.161768183598449466e-01,6.670570428412275987e+00,-2.081193965600975559e+01,-6.706581586070245571e+00,1.044705969163678638e+01,-1.631014433047927881e+01,1.846402418315048166e+01,6.239724412283932153e+00
6.167324331644976620e-01,6.633002887389097602e+00,-2.095231392437624862e+01,-6.773626914052220727e+00,1.052174257250661604e+01,-1.633783168513866713e+01,1.853028661870586902e+01,6.197278095492500860e+00
6.172880479691504885e-01,6.596069348171134550e+00,-2.109352084011558759e+01,-6.840550435879869440e+00,1.059622525343478117e+01,-1.636531066458525174e+01,1.859718890024963756e+01,6.154470007077572191e+00
6.178436627738030928e-01,6.559778497202950476e+00,-2.123555809648429005e+01,-6.907355725300122096e+00,1.067049910817523894e+01,-1.639258267459163676e+01,1.866473976133231716e+01,6.111304395949233914e+00
6.183992775784558082e-01,6.524139006983613598e+00,-2.137842331350394431e+01,-6.974046449122165647e+00,1.074455553115281070e+01,-1.641964922923677861e+01,1.873294802190297048e+01,6.067785535096717808e+00
6.189548923831085236e-01,6.489159530799780029e+00,-2.152211403079881080e+01,-7.040626366097936462e+00,1.081838593725692199e+01,-1.644651194817531348e+01,1.880182258097353554e+01,6.023917720189079894e+00
6.195105071877612390e-01,6.454848696357824878e+00,-2.166662769826164947e+01,-7.107099325666355938e+00,1.089198176114034133e+01,-1.647317255310925788e+01,1.887137240756404211e+01,5.979705268152271103e+00
6.200661219924138434e-01,6.421215098315023795e+00,-2.181196166454711616e+01,-7.173469266560978497e+00,1.096533445602246637e+01,-1.649963286346170577e+01,1.894160652992832894e+01,5.935152515722840860e+00
6.206217367970666698e-01,6.388267289709779639e+00,-2.195811316339298003e+01,-7.239740215281265989e+00,1.103843549199755714e+01,-1.652589479125271410e+01,1.901253402306049622e+01,5.890263817978151906e+00
6.211773516017192742e-01,6.356013772291022157e+00,-2.210507929776861857e+01,-7.305916284427126151e+00,1.111127635384733026e+01,-1.655196033517722043e+01,1.908416399448155687e+01,5.845043546843299964e+00
6.217329664063719896e-01,6.324462985746471588e+00,-2.225285702185214376e+01,-7.372001670897412318e+00,1.118384853835882531e+01,-1.657783157388522000e+01,1.915650556830730267e+01,5.799496089574323499e+00
6.222885812110248160e-01,6.293623295830150788e+00,-2.240144312083416978e+01,-7.438000653951469587e+00,1.125614355114646870e+01,-1.660351065846393226e+01,1.922956786759621650e+01,5.753625847218280853e+00
6.228441960156774204e-01,6.263502981388882063e+00,-2.255083418855008759e+01,-7.503917593134498354e+00,1.132815290297920718e+01,-1.662899980412214873e+01,1.930335999497810562e+01,5.707437233049716951e+00
6.233998108203301358e-01,6.234110220287768733e+00,-2.270102660293995811e+01,-7.569756926066492753e+00,1.139986810561238784e+01,-1.665430128107674790e+01,1.937789101156375793e+01,5.660934670983614581e+00
6.239554256249828512e-01,6.205453074234940303e+00,-2.285201649933550172e+01,-7.635523166094312586e+00,1.147128066712401484e+01,-1.667941740464122802e+01,1.945316991413442409e+01,5.614122593965189090e+00
6.245110404296355666e-01,6.177539472505128693e+00,-2.300379974157577223e+01,-7.701220899807788456e+00,1.154238208675623412e+01,-1.670435052451646385e+01,1.952920561061262106e+01,5.567005442335921650e+00
6.250666552342881710e-01,6.150377194562480554e+00,-2.315637189094973891e+01,-7.766854784418927515e+00,1.161316384926116285e+01,-1.672910301328350258e+01,1.960600689381304917e+01,5.519587662176396847e+00
6.256222700389409974e-01,6.123973851582280581e+00,-2.330972817296724742e+01,-7.832429545004984561e+00,1.168361741875177096e+01,-1.675367725409859432e+01,1.968358241347450033e+01,5.471873703625512952e+00
6.261778848435936018e-01,6.098336866871965967e+00,-2.346386344195684259e+01,-7.897949971614639075e+00,1.175373423205703638e+01,-1.677807562759015170e+01,1.976194064657179439e+01,5.423868019176479649e+00
6.267334996482463172e-01,6.073473455190860903e+00,-2.361877214349248533e+01,-7.963420916238217018e+00,1.182350569158249343e+01,-1.680230049795810743e+01,1.984108986590899448e+01,5.375575061949106725e+00
6.272891144528990326e-01,6.049390600969369203e+00,-2.377444827464677957e+01,-8.028847289640909324e+00,1.189292315767480446e+01,-1.682635419827509438e+01,1.992103810699270383e+01,5.326999283938905982e+00
6.278447292575517480e-01,6.026095035426886959e+00,-2.393088534207290152e+01,-8.094234058059926795e+00,1.196197794049165530e+01,-1.685023901498999876e+01,2.000179313318616181e+01,5.278145134242568481e+00
6.284003440622043524e-01,6.003593221111202638e+00,-2.408807633519755953e+01,-8.159586240783179178e+00,1.203066129547233309e+01,-1.687395717790079530e+01,2.008336241257969945e+01,5.229017057270530344e+00
6.289559588668570678e-01,5.981893479404772229e+00,-2.424601803832637970e+01,-8.224909154163993819e+00,1.209896543749438891e+01,-1.689751241032545437e+01,2.016575645574140552e+01,5.179619495500819681e+00
6.295115736715098942e-01,5.961004395809506917e+00,-2.440470778021033382e+01,-8.290208196300639543e+00,1.216688274758236332e+01,-1.692090871781934069e+01,2.024898625782130779e+01,5.129956891390630602e+00
6.300671884761624986e-01,5.940933220247964108e+00,-2.456414020955759980e+01,-8.355488680358043041e+00,1.223440503503514698e+01,-1.694414925398721294e+01,2.033306082288314798e+01,5.080033679744129671e+00
6.306228032808152140e-01,5.921687122858537933e+00,-2.472430985078894139e+01,-8.420755990185769591e+00,1.230152415116268649e+01,-1.696723725552052642e+01,2.041798915623500932e+01,5.029854286329349833e+00
6.311784180854679294e-01,5.903273193128994123e+00,-2.488521110616957799e+01,-8.486015578606064480e+00,1.236823199068622259e+01,-1.699017604132708925e+01,2.050378026250040975e+01,4.979423126265845490e+00
6.317340328901206448e-01,5.885698439029504847e+00,-2.504683825793939533e+01,-8.551272965702336748e+00,1.243452049313773955e+01,-1.701296901166031361e+01,2.059044314369045736e+01,4.928744602414759868e+00
6.322896476947732491e-01,5.868969786145103562e+00,-2.520918547044079716e+01,-8.616533737107525681e+00,1.250038164425840215e+01,-1.703561964724775635e+01,2.067798679727658140e+01,4.877823103771594226e+00
6.328452624994260756e-01,5.853094076807590085e+00,-2.537224679224461710e+01,-8.681803542292863440e+00,1.256580747739612214e+01,-1.705813150841912673e+01,2.076642021426427220e+01,4.826663003861475509e+00
6.334008773040786799e-01,5.838078069226921407e+00,-2.553601615827352944e+01,-8.747088092856484920e+00,1.263079007490193639e+01,-1.708050823423369025e+01,2.085575237726715869e+01,4.775268659137145377e+00
6.339564921087313953e-01,5.823928436622059834e+00,-2.570048739192398202e+01,-8.812393160812506565e+00,1.269532156952573310e+01,-1.710275354160712880e+01,2.094599225858244296e+01,4.723644407379311794e+00
6.345121069133842218e-01,5.810651766351214498e+00,-2.586565420718538988e+01,-8.877724576879955976e+00,1.275939414581079667e+01,-1.712487122443778631e+01,2.103714881826662264e+01,4.671794566099828572e+00
6.350677217180368261e-01,5.798254559041644995e+00,-2.603151021075728977e+01,-8.943088228771969739e+00,1.282300004148739525e+01,-1.714686515273226775e+01,2.112923100221206596e+01,4.619723430947334286e+00
6.356233365226895415e-01,5.786743227718808669e+00,-2.619804890416503795e+01,-9.008490059485241730e+00,1.288613154886562384e+01,-1.716873927173062242e+01,2.122224774022467386e+01,4.567435274115409172e+00
6.361789513273422569e-01,5.776124096935045138e+00,-2.636526368587234614e+01,-9.073936065589375488e+00,1.294878101622700761e+01,-1.719049760103076707e+01,2.131620794410188324e+01,4.514934342753506691e+00
6.367345661319949723e-01,5.766403401897689740e+00,-2.653314785339255266e+01,-9.139432295516579430e+00,1.301094084921530936e+01,-1.721214423371242574e+01,2.141112050571172531e+01,4.462224857380295617e+00
6.372901809366475767e-01,5.757587287596621195e+00,-2.670169460539721484e+01,-9.204984847851369167e+00,1.307260351222634753e+01,-1.723368333546041953e+01,2.150699429507251637e+01,4.409311010299704847e+00
6.378457957413004031e-01,5.749681807931294131e+00,-2.687089704382314181e+01,-9.270599869620559375e+00,1.313376152979691547e+01,-1.725511914368750155e+01,2.160383815843346866e+01,4.356196964019426687e+00
6.384014105459530075e-01,5.742692924837234258e+00,-2.704074817597645364e+01,-9.336283554583166833e+00,1.319440748799250507e+01,-1.727645596665639971e+01,2.170166091635572059e+01,4.302886849672216130e+00
6.389570253506057229e-01,5.736626507411941134e+00,-2.721124091663563505e+01,-9.402042141520777108e+00,1.325453403579443901e+01,-1.729769818260148995e+01,2.180047136179473100e+01,4.249384765439486955e+00
6.395126401552584383e-01,5.731488331040309525e+00,-2.738236809015140949e+01,-9.467881912527698063e+00,1.331413388648570617e+01,-1.731885023884973052e+01,2.190027825818276952e+01,4.195694774977765107e+00
6.400682549599111537e-01,5.727284076519462808e+00,-2.755412243254511750e+01,-9.533809191301555686e+00,1.337319981903604571e+01,-1.733991665094109536e+01,2.200109033751270715e+01,4.141820905847587220e+00
6.406238697645638691e-01,5.724019329183040128e+00,-2.772649659360480356e+01,-9.599830341433818859e+00,1.343172467948595994e+01,-1.736090200174839637e+01,2.210291629842224026e+01,4.087767147944969537e+00
6.411794845692165845e-01,5.721699578024979971e+00,-2.789948313897918908e+01,-9.665951764700617233e+00,1.348970138232983906e+01,-1.738181094059651954e+01,2.220576480427912003e+01,4.033537451935538698e+00
6.417350993738692999e-01,5.720330214822724635e+00,-2.807307455226946402e+01,-9.732179899353576857e+00,1.354712291189809292e+01,-1.740264818238108546e+01,2.230964448126691480e+01,3.979135727691224478e+00
6.422907141785219043e-01,5.719916533259897129e+00,-2.824726323711901088e+01,-9.798521218410902733e+00,1.360398232373829508e+01,-1.742341850668652015e+01,2.241456391647179558e+01,3.924565842729481169e+00
6.428463289831746197e-01,5.720463728048403418e+00,-2.842204151930115685e+01,-9.864982227948562610e+00,1.366027274599546537e+01,-1.744412675690353609e+01,2.252053165596994688e+01,3.869831620655145965e+00
6.434019437878273351e-01,5.721976894050028406e+00,-2.859740164880437874e+01,-9.931569465391527629e+00,1.371598738079127067e+01,-1.746477783934606975e+01,2.262755620291563474e+01,3.814936839604928132e+00
6.439575585924800505e-01,5.724461025397493685e+00,-2.877333580191579543e+01,-9.998289497805320281e+00,1.377111950560229836e+01,-1.748537672236754403e+01,2.273564601563032284e+01,3.759885230694381519e+00
6.445131733971326549e-01,5.727921014614908657e+00,-2.894983608330241864e+01,-1.006514892018755347e+01,1.382566247463747366e+01,-1.750592843547665822e+01,2.284480950569227531e+01,3.704680476467537176e+00
6.450687882017854813e-01,5.732361651737764241e+00,-2.912689452809039636e+01,-1.013215435375977869e+01,1.387960972021442352e+01,-1.752643806845254915e+01,2.295505503602731778e+01,3.649326209349018413e+00
6.456244030064380857e-01,5.737787623432288875e+00,-2.930450310394145674e+01,-1.019931244425916539e+01,1.393295475413476581e+01,-1.754691077045928083e+01,2.306639091899965877e+01,3.593826010098998047e+00
6.461800178110908011e-01,5.744203512114358645e+00,-2.948265371312859173e+01,-1.026662986023079505e+01,1.398569116905878928e+01,-1.756735174915993269e+01,2.317882541450446254e+01,3.538183406270322351e+00
6.467356326157436275e-01,5.751613795067782142e+00,-2.966133819460797838e+01,-1.033411329131958389e+01,1.403781263987873729e+01,-1.758776626982992042e+01,2.329236672806021247e+01,3.482401870668696553e+00
6.472912474203962319e-01,5.760022843562074613e+00,-2.984054832609018248e+01,-1.040176944656275637e+01,1.408931292509147859e+01,-1.760815965446985842e+01,2.340702300890256993e+01,3.426484819815040606e+00
6.478468622250489473e-01,5.769434921969704533e+00,-3.002027582610831757e+01,-1.046960505268221375e+01,1.414018586817003786e+01,-1.762853728091778294e+01,2.352280234807858506e+01,3.370435612410716875e+00
6.484024770297016627e-01,5.779854186882761979e+00,-3.020051235608475793e+01,-1.053762685237722252e+01,1.419042539893427701e+01,-1.764890458196080303e+01,2.363971277654197323e+01,3.314257547805135484e+00
6.489580918343543781e-01,5.791284686229101197e+00,-3.038124952239489218e+01,-1.060584160261697839e+01,1.424002553492042011e+01,-1.766926704444614415e+01,2.375776226324875751e+01,3.257953864466187621e+00
6.495137066390069824e-01,5.803730358387927168e+00,-3.056247887842970101e+01,-1.067425607293366241e+01,1.428898038274989801e+01,-1.768963020839168010e+01,2.387695871325414032e+01,3.201527738452978333e+00
6.500693214436598089e-01,5.817195031304878583e+00,-3.074419192665553169e+01,-1.074287704371534602e+01,1.433728413949699565e+01,-1.770999966609575793e+01,2.399730996580984055e+01,3.144982281891393505e+00
6.506249362483124132e-01,5.831682421606490863e+00,-3.092638012067202169e+01,-1.081171130449920526e+01,1.438493109405569825e+01,-1.773038106124660018e+01,2.411882379246228325e+01,3.088320541452085344e+00
6.511805510529651286e-01,5.847196133714192001e+00,-3.110903486726772726e+01,-1.088076565226472603e+01,1.443191562850537935e+01,-1.775078008803092899e+01,2.424150789515150350e+01,3.031545496831173025e+00
6.517361658576179551e-01,5.863739658957725531e+00,-3.129214752847454761e+01,-1.095004688972747608e+01,1.447823221947600025e+01,-1.777120249024228116e+01,2.436536990431134342e+01,2.974660059233229070e+00
6.522917806622705594e-01,5.881316374687979298e+00,-3.147570942361770108e+01,-1.101956182363209535e+01,1.452387543951150128e+01,-1.779165406038832842e+01,2.449041737696901677e+01,2.917667069857544426e+00
6.528473954669232748e-01,5.899929543389375475e+00,-3.165971183136646516e+01,-1.108931726304655463e+01,1.456883995843312363e+01,-1.781214063879806275e+01,2.461665779484724581e+01,2.860569298386069104e+00
6.534030102715759902e-01,5.919582311791626417e+00,-3.184414599178105831e+01,-1.115932001765582626e+01,1.461312054470131905e+01,-1.783266811272812191e+01,2.474409856246598594e+01,2.803369441474595103e+00
6.539586250762287056e-01,5.940277709980958498e+00,-3.202900310835792652e+01,-1.122957689605600962e+01,1.465671206677683003e+01,-1.785324241546861046e+01,2.487274700524540805e+01,2.746070121246160234e+00
6.545142398808813100e-01,5.962018309813974071e+00,-3.221427366907231260e+01,-1.130009446221512803e+01,1.469960961155641677e+01,-1.787386954949260343e+01,2.500260976310111261e+01,2.688673887839027277e+00
6.550698546855340254e-01,5.984806654669374559e+00,-3.239994834453396777e+01,-1.137087929799783481e+01,1.474180834486293890e+01,-1.789455552857548781e+01,2.513369350956363135e+01,2.631183198664980960e+00
6.556254694901867408e-01,6.008645634936470969e+00,-3.258601872074740413e+01,-1.144193828686248793e+01,1.478330337891692459e+01,-1.791530636309109070e+01,2.526600563574326941e+01,2.573600419714409338e+00
6.561810842948394562e-01,6.033538009095740229e+00,-3.277247632350097462e+01,-1.151327829485991572e+01,1.482408993326503577e+01,-1.793612810742096642e+01,2.539955342257586324e+01,2.515927838178159792e+00
6.567366990994920606e-01,6.059486403911789054e+00,-3.295931262226116587e+01,-1.158490616828920672e+01,1.486416333548801560e+01,-1.795702685815206223e+01,2.553434403908798700e+01,2.458167661167795615e+00
6.572923139041448870e-01,6.086493315223961531e+00,-3.314651903521810539e+01,-1.165682873177273393e+01,1.490351902168900899e+01,-1.797800875223198247e+01,2.567038454170829453e+01,2.400322014448392771e+00
6.578479287087976024e-01,6.114561108731702888e+00,-3.333408693426168412e+01,-1.172905278633816373e+01,1.494215253696620316e+01,-1.799907996513475439e+01,2.580768187357158538e+01,2.342392941196694167e+00
6.584035435134502068e-01,6.143692020774639495e+00,-3.352200764988947412e+01,-1.180158510750797696e+01,1.498005953587019334e+01,-1.802024670903717407e+01,2.594624286381582579e+01,2.284382400784477074e+00
6.589591583181030332e-01,6.173888159107471019e+00,-3.371027247604557431e+01,-1.187443244339599602e+01,1.501723578284568639e+01,-1.804151523100576782e+01,2.608607422687206068e+01,2.226292267587246521e+00
6.595147731227556376e-01,6.205151503669431357e+00,-3.389887267489005751e+01,-1.194760151281094629e+01,1.505367715265772333e+01,-1.806289181119416654e+01,2.622718256174655238e+01,2.168124329818443385e+00
6.600703879274083530e-01,6.237483907348706502e+00,-3.408779948150057493e+01,-1.202109900336763815e+01,1.508937963080244415e+01,-1.808438276105124132e+01,2.636957435129674820e+01,2.109880288388584990e+00
6.606260027320610684e-01,6.270887096741398992e+00,-3.427704410850414973e+01,-1.209493156960489735e+01,1.512433931390229169e+01,-1.810599442153958449e+01,2.651325596149895247e+01,2.051561755790099362e+00
6.611816175367137838e-01,6.305362672905331145e+00,-3.446659775064058806e+01,-1.216910583111092237e+01,1.515855241008573806e+01,-1.812773316136469504e+01,2.665823364070960011e+01,1.993170255007263192e+00
6.617372323413663882e-01,6.340912112108533449e+00,-3.465645158925694602e+01,-1.224362837065577381e+01,1.519201523935148579e+01,-1.814960537521467288e+01,2.680451351891891321e+01,1.934707218451518829e+00
6.622928471460192146e-01,6.377536766572539761e+00,-3.484659679673324462e+01,-1.231850573233112733e+01,1.522472423391723240e+01,-1.817161748201045768e+01,2.695210160699767599e+01,1.876173986922013537e+00
6.628484619506718190e-01,6.415237865210285051e+00,-3.503702454083883566e+01,-1.239374441969697926e+01,1.525667593855275150e+01,-1.819377592316662628e+01,2.710100379593632169e+01,1.817571808591675886e+00
6.634040767553245344e-01,6.454016514358913881e+00,-3.522772598902069063e+01,-1.246935089393591234e+01,1.528786701089772038e+01,-1.821608716086278079e+01,2.725122585607752512e+01,1.758901838018318342e+00
6.639596915599773608e-01,6.493873698507171888e+00,-3.541869231262215578e+01,-1.254533157201421645e+01,1.531829422176381961e+01,-1.823855767632548108e+01,2.740277343634095786e+01,1.700165135181255671e+00
6.645153063646299652e-01,6.534810281017591649e+00,-3.560991469103302620e+01,-1.262169282485030664e+01,1.534795445542142467e+01,-1.826119396812066498e+01,2.755565206344108375e+01,1.641362664543236871e+00
6.650709211692826806e-01,6.576827004843474711e+00,-3.580138431577107383e+01,-1.269844097549051654e+01,1.537684470987083429e+01,-1.828400255045676204e+01,2.770986714109805504e+01,1.582495294137492348e+00
6.656265359739353960e-01,6.619924493240477936e+00,-3.599309239449422648e+01,-1.277558229729173789e+01,1.540496209709786690e+01,-1.830698995149820973e+01,2.786542394924086352e+01,1.523563794680368400e+00
6.661821507785881114e-01,6.664103250473051077e+00,-3.618503015494420794e+01,-1.285312301211152963e+01,1.543230384331405780e+01,-1.833016271168968103e+01,2.802232764320369185e+01,1.464568838709069176e+00
6.667377655832407157e-01,6.709363662515544391e+00,-3.637718884882121273e+01,-1.293106928850529691e+01,1.545886728918131148e+01,-1.835352738209073209e+01,2.818058325291496757e+01,1.405510999744812528e+00
6.672933803878935421e-01,6.755705997748122194e+00,-3.656955975558981464e+01,-1.300942723993071581e+01,1.548464989002105519e+01,-1.837709052272109034e+01,2.834019568207926554e+01,1.346390751481227888e+00
6.678489951925461465e-01,6.803130407647258515e+00,-3.676213418621564699e+01,-1.308820292295919074e+01,1.550964921600783519e+01,-1.840085870091646925e+01,2.850116970735168209e+01,1.287208466998230882e+00
6.684046099971988619e-01,6.851636927471218996e+00,-3.695490348683387793e+01,-1.316740233549481154e+01,1.553386295234754755e+01,-1.842483848969496663e+01,2.866350997750576468e+01,1.227964418000925928e+00
6.689602248018514663e-01,6.901225476939977455e+00,-3.714785904234809522e+01,-1.324703141500013359e+01,1.555728889943994275e+01,-1.844903646613396830e+01,2.882722101259325953e+01,1.168658774084154528e+00
6.695158396065042927e-01,6.951895860910183522e+00,-3.734099227996105697e+01,-1.332709603672949505e+01,1.557992497302586621e+01,-1.847345920975767442e+01,2.899230720309771669e+01,1.109291602022037360e+00
6.700714544111570081e-01,7.003647770044543641e+00,-3.753429467263571695e+01,-1.340760201196915347e+01,1.560176920431876546e+01,-1.849811330093511685e+01,2.915877280907978175e+01,1.049862865083168728e+00
6.706270692158096125e-01,7.056480781476202502e+00,-3.772775774248820113e+01,-1.348855508628498789e+01,1.562281974012088170e+01,-1.852300531928877803e+01,2.932662195931635907e+01,9.903724223707878194e-01
6.711826840204624389e-01,7.110394359467789194e+00,-3.792137306411172659e+01,-1.356996093777718571e+01,1.564307484292382355e+01,-1.854814184211378958e+01,2.949585865043196620e+01,9.308200281884513316e-01
6.717382988251150433e-01,7.165387856065015271e+00,-3.811513226783095831e+01,-1.365182517534203477e+01,1.566253289099364210e+01,-1.857352944280757256e+01,2.966648674602278390e+01,8.712053314311078989e-01
6.722939136297677587e-01,7.221460511745329214e+00,-3.830902704288868676e+01,-1.373415333694118168e+01,1.568119237844044989e+01,-1.859917468931021745e+01,2.983850997577416919e+01,8.115278750011858389e-01
6.728495284344204741e-01,7.278611456061023333e+00,-3.850304914056263783e+01,-1.381695088787779646e+01,1.569905191527249677e+01,-1.862508414255522027e+01,3.001193193457016761e+01,7.517870952503165061e-01
6.734051432390731895e-01,7.336839708277253180e+00,-3.869719037721393562e+01,-1.390022321908010916e+01,1.571611022743471509e+01,-1.865126435493096224e+01,3.018675608159651347e+01,6.919823214461590100e-01
6.739607580437257939e-01,7.396144178004671055e+00,-3.889144263726647921e+01,-1.398397564539202875e+01,1.573236615683184425e+01,-1.867772186875257034e+01,3.036298573943589219e+01,6.321127752646803488e-01
6.745163728483786203e-01,7.456523665826955138e+00,-3.908579787611780176e+01,-1.406821340387110375e+01,1.574781866133594299e+01,-1.870446321474452489e+01,3.054062409315661242e+01,5.721775703075464570e-01
6.750719876530313357e-01,7.517976863922801734e+00,-3.928024812298033908e+01,-1.415294165209338573e+01,1.576246681477847922e+01,-1.873149491053361970e+01,3.071967418939323480e+01,5.121757116451627345e-01
6.756276024576839401e-01,7.580502356682996989e+00,-3.947478548365476314e+01,-1.423816546646583348e+01,1.577630980692685014e+01,-1.875882345915265859e+01,3.090013893542094792e+01,4.521060953846705033e-01
6.761832172623367665e-01,7.644098621321997022e+00,-3.966940214323390279e+01,-1.432388984054570891e+01,1.578934694344546941e+01,-1.878645534755461100e+01,3.108202109822218162e+01,3.919675082634180852e-01
6.767388320669893709e-01,7.708764028484197617e+00,-3.986409036873754275e+01,-1.441011968336704108e+01,1.580157764584124536e+01,-1.881439704513730860e+01,3.126532330354590172e+01,3.317586272678921810e-01
6.772944468716420863e-01,7.774496842845213251e+00,-4.005884251167930898e+01,-1.449685981777467525e+01,1.581300145139365476e+01,-1.884265500227881418e+01,3.145004803496041390e+01,2.714780192775931855e-01
6.778500616762948017e-01,7.841295223707559714e+00,-4.025365101056357275e+01,-1.458411497876505614e+01,1.582361801306927696e+01,-1.887123564888317517e+01,3.163619763289806031e+01,2.111241407346565735e-01
6.784056764809475171e-01,7.909157225591331830e+00,-4.044850839331424197e+01,-1.467188981183450380e+01,1.583342709942074755e+01,-1.890014539293693119e+01,3.182377429369349642e+01,1.506953373384360972e-01
6.789612912856001214e-01,7.978080798819437547e+00,-4.064340727963444522e+01,-1.476018887133457369e+01,1.584242859447034313e+01,-1.892939061907597775e+01,3.201278006861423364e+01,9.018984376562166894e-02
6.795169060902529479e-01,8.048063790097742753e+00,-4.083834038329737837e+01,-1.484901661883462509e+01,1.585062249757793040e+01,-1.895897768716316634e+01,3.220321686288442464e+01,2.960578341552166926e-02
6.800725208949055522e-01,8.119103943089765352e+00,-4.103330051436828541e+01,-1.493837742149157499e+01,1.585800892329349843e+01,-1.898891293087633159e+01,3.239508643470111338e+01,-3.105883181920621183e-02
6.806281356995582676e-01,8.191198898986206345e+00,-4.122828058135743845e+01,-1.502827555042677687e+01,1.586458810119412632e+01,-1.901920265630694473e+01,3.258839039424332640e+01,-9.180610175658887595e-02
6.811837505042110941e-01,8.264346197069253108e+00,-4.142327359330457881e+01,-1.511871517911027141e+01,1.587036037570549318e+01,-1.904985314056929369e+01,3.278313020267427191e+01,-1.526382381040777281e-01
6.817393653088636984e-01,8.338543275271526056e+00,-4.161827266179423646e+01,-1.520970038175199690e+01,1.587532620590782528e+01,-1.908087063042026443e+01,3.297930717113595733e+01,-2.135575646118952342e-01
6.822949801135164138e-01,8.413787470729792162e+00,-4.181327100290206999e+01,-1.530123513170033256e+01,1.587948616532638546e+01,-1.911226134088957451e+01,3.317692245973685772e+01,-2.745665172011229060e-01
6.828505949181690182e-01,8.490076020333500395e+00,-4.200826193907290218e+01,-1.539332329984785552e+01,1.588284094170644600e+01,-1.914403145392072858e+01,3.337597707653237222e+01,-3.356676440665204431e-01
6.834062097228218446e-01,8.567406061267934803e+00,-4.220323890092933539e+01,-1.548596865304421755e+01,1.588539133677272197e+01,-1.917618711702239054e+01,3.357647187649806142e+01,-3.968636057539220996e-01
6.839618245274744490e-01,8.645774631551951472e+00,-4.239819542901123128e+01,-1.557917485251596901e+01,1.588713826597335554e+01,-1.920873444193026813e+01,3.377840756049508997e+01,-4.581571752122516328e-01
6.845174393321271644e-01,8.725178670571171580e+00,-4.259312517544783816e+01,-1.567294545229441383e+01,1.588808275820831284e+01,-1.924167950327989729e+01,3.398178467423034022e+01,-5.195512378206861293e-01
6.850730541367798798e-01,8.805615019604649873e+00,-4.278802190555873608e+01,-1.576728389764928906e+01,1.588822595554240102e+01,-1.927502833728938825e+01,3.418660360720633662e+01,-5.810487913897126599e-01
6.856286689414325952e-01,8.887080422347692021e+00,-4.298287949938828945e+01,-1.586219352353115752e+01,1.588756911290260376e+01,-1.930878694045340183e+01,3.439286459166721954e+01,-6.426529461377263885e-01
6.861842837460851996e-01,8.969571525428316150e+00,-4.317769195316944320e+01,-1.595767755301975654e+01,1.588611359776009735e+01,-1.934296126824714435e+01,3.460056770153501304e+01,-7.043669246416579544e-01
6.867398985507380260e-01,9.053084878919076317e+00,-4.337245338071967637e+01,-1.605373909578026570e+01,1.588386088979658695e+01,-1.937755723384122319e+01,3.480971285134018700e+01,-7.661940617626534777e-01
6.872955133553907414e-01,9.137616936843162563e+00,-4.356715801476737226e+01,-1.615038114652630341e+01,1.588081258055528444e+01,-1.941258070682687276e+01,3.502029979514398406e+01,-8.281378045461998960e-01
6.878511281600433458e-01,9.223164057675729666e+00,-4.376180020821023220e+01,-1.624760658349057962e+01,1.587697037307630055e+01,-1.944803751195195929e+01,3.523232812545461456e+01,-8.902017120972307573e-01
6.884067429646961722e-01,9.309722504839735180e+00,-4.395637443530421251e+01,-1.634541816690248694e+01,1.587233608151652220e+01,-1.948393342786734905e+01,3.544579727213570663e+01,-9.523894554297187565e-01
6.889623577693487766e-01,9.397288447196030958e+00,-4.415087529278288514e+01,-1.644381853747243838e+01,1.586691163075402677e+01,-1.952027418588380314e+01,3.566070650130656361e+01,-1.014704817290714267e+00
6.895179725740014920e-01,9.485857959529381489e+00,-4.434529750091010669e+01,-1.654281021488458236e+01,1.586069905597692475e+01,-1.955706546873974716e+01,3.587705491423793092e+01,-1.077151691959796542e+00
6.900735873786542074e-01,9.575427023027913265e+00,-4.453963590446145560e+01,-1.664239559629537624e+01,1.585370050225681737e+01,-1.959431290937917325e+01,3.609484144623750979e+01,-1.139734085022404475e+00
6.906292021833069228e-01,9.665991525757966940e+00,-4.473388547363785506e+01,-1.674257695484007158e+01,1.584591822410661344e+01,-1.963202208974034235e+01,3.631406486552990032e+01,-1.202456113118247627e+00
6.911848169879595272e-01,9.757547263133783844e+00,-4.492804130491089154e+01,-1.684335643814643646e+01,1.583735458502292914e+01,-1.967019853955509490e+01,3.653472377212955280e+01,-1.265322003664523631e+00
6.917404317926123536e-01,9.850089938381701771e+00,-4.512209862179832243e+01,-1.694473606685541966e+01,1.582801205701289149e+01,-1.970884773515853894e+01,3.675681659670586754e+01,-1.328336094553546287e+00
6.922960465972649580e-01,9.943615162998911572e+00,-4.531605277557075340e+01,-1.704671773314891325e+01,1.581789322010554599e+01,-1.974797509830940712e+01,3.698034159944089083e+01,-1.391502833825105201e+00
6.928516614019176734e-01,1.003811845720736251e+01,-4.550989924589038083e+01,-1.714930319928506819e+01,1.580700076184770353e+01,-1.978758599502094029e+01,3.720529686888075105e+01,-1.454826779313717289e+00
6.934072762065704998e-01,1.013359525040224263e+01,-4.570363364138005835e+01,-1.725249409614062657e+01,1.579533747678422628e+01,-1.982768573440240090e+01,3.743168032077938534e+01,-1.518312598270406211e+00
6.939628910112231042e-01,1.023004088159458114e+01,-4.589725170012283684e+01,-1.735629192175985480e+01,1.578290626592302814e+01,-1.986827956751083590e+01,3.765948969693375403e+01,-1.581965066958853861e+00
6.945185058158758196e-01,1.032745059985010450e+01,-4.609074929009479860e+01,-1.746069803991206371e+01,1.576971013618403816e+01,-1.990937268621398104e+01,3.788872256401522520e+01,-1.645789070227078543e+00
6.950741206205284239e-01,1.042581956472118954e+01,-4.628412240952739864e+01,-1.756571367865509004e+01,1.575575219983350195e+01,-1.995097022206317661e+01,3.811937631239046453e+01,-1.709789601053053332e+00
6.956297354251812504e-01,1.052514284667458710e+01,-4.647736718720116045e+01,-1.767133992890640926e+01,1.574103567390193170e+01,-1.999307724517712259e+01,3.835144815493692505e+01,-1.773971760065307990e+00
6.961853502298338547e-01,1.062541559599717367e+01,-4.667048070163523477e+01,-1.777757741587602780e+01,1.572556392396833758e+01,-2.003569845103278624e+01,3.858493500843876944e+01,-1.838340955072293337e+00
6.967409650344865701e-01,1.072663308629389078e+01,-4.686346040762197163e+01,-1.788442664792468051e+01,1.570934027146659062e+01,-2.007883838325415127e+01,3.881983379446678839e+01,-1.902902607199654872e+00
6.972965798391392855e-01,1.082879037529269795e+01,-4.705630278748753170e+01,-1.799188851205432016e+01,1.569236798285327872e+01,-2.012250194701046624e+01,3.905614155184192526e+01,-1.967661879949697656e+00
6.978521946437920009e-01,1.093188244150274535e+01,-4.724900450037128508e+01,-1.809996374020082754e+01,1.567465043170322936e+01,-2.016669396779728629e+01,3.929385513620373160e+01,-2.032624054607758080e+00
6.984078094484446053e-01,1.103590418759169545e+01,-4.744156238805454961e+01,-1.820865290704855965e+01,1.565619109661311903e+01,-2.021141918833376039e+01,3.953297122064574864e+01,-2.097794529378733674e+00
6.989634242530974317e-01,1.114085044269345559e+01,-4.763397347424700712e+01,-1.831795643067486168e+01,1.563699355847842654e+01,-2.025668226796381433e+01,3.977348629767347177e+01,-2.163178816662899795e+00
6.995190390577501471e-01,1.124671596469906554e+01,-4.782623496386673878e+01,-1.842787457319659694e+01,1.561706149779046626e+01,-2.030248778206171778e+01,4.001539668115199788e+01,-2.228782540345134233e+00
7.000746538624027515e-01,1.135349544253146448e+01,-4.801834424231608978e+01,-1.853840744141929875e+01,1.559639869195328998e+01,-2.034884022144223437e+01,4.025869850824454232e+01,-2.294611433097949682e+00
7.006302686670555779e-01,1.146118349840348039e+01,-4.821029887475181397e+01,-1.864955498748835083e+01,1.557500901262061888e+01,-2.039574399177512021e+01,4.050338774134105080e+01,-2.360671333698000751e+00
7.011858834717081823e-01,1.156977469005907899e+01,-4.840209660534961955e+01,-1.876131700954221060e+01,1.555289642305278797e+01,-2.044320341300398880e+01,4.074946016997613896e+01,-2.426968184356040226e+00
7.017414982763608977e-01,1.167926351299856869e+01,-4.859373535656428089e+01,-1.887369315236845324e+01,1.553006497549355913e+01,-2.049122271876987256e+01,4.099691141273878969e+01,-2.493508028060765991e+00
7.022971130810136131e-01,1.178964440268678082e+01,-4.878521322838365393e+01,-1.898668290806139325e+01,1.550651880856701403e+01,-2.053980605583901564e+01,4.124573691917083096e+01,-2.560297005935976422e+00
7.028527278856663285e-01,1.190091173674496083e+01,-4.897652849757796645e+01,-1.910028561668239178e+01,1.548226214469437956e+01,-2.058895748353516097e+01,4.149593197165636838e+01,-2.627341354611401947e+00
7.034083426903189329e-01,1.201305983712602199e+01,-4.916767961694363009e+01,-1.921450046692226721e+01,1.545729928753078752e+01,-2.063868097317634565e+01,4.174749168730131288e+01,-2.694647403607129288e+00
7.039639574949717593e-01,1.212608297227340337e+01,-4.935866521454202882e+01,-1.932932649676605408e+01,1.543163461942208059e+01,-2.068898040751616918e+01,4.200041101980320235e+01,-2.762221572731701436e+00
7.045195722996244747e-01,1.223997535926301339e+01,-4.954948409293246669e+01,-1.944476259415961650e+01,1.540527259888159328e+01,-2.073985958018929665e+01,4.225468476131059248e+01,-2.830070369493518534e+00
7.050751871042770791e-01,1.235473116592912035e+01,-4.974013522840065349e+01,-1.956080749767913574e+01,1.537821775808680158e+01,-2.079132219516172242e+01,4.251030754427372926e+01,-2.898200386526141870e+00
7.056308019089299055e-01,1.247034451297342272e+01,-4.993061777018152014e+01,-1.967745979720237059e+01,1.535047470039606843e+01,-2.084337186618527227e+01,4.276727384328474812e+01,-2.966618299027049765e+00
7.061864167135825099e-01,1.258680947605737188e+01,-5.012093103967637120e+01,-1.979471793458217732e+01,1.532204809788533773e+01,-2.089601211625655708e+01,4.302557797690776198e+01,-3.035330862209823177e+00
7.067420315182352253e-01,1.270412008787853253e+01,-5.031107452966580240e+01,-1.991258020432264431e+01,1.529294268890471287e+01,-2.094924637708053794e+01,4.328521410950028070e+01,-3.104344908770256595e+00
7.072976463228879407e-01,1.282227034022978707e+01,-5.050104790351635131e+01,-2.003104475425699604e+01,1.526316327565516140e+01,-2.100307798853832608e+01,4.354617625302363138e+01,-3.173667346365697473e+00
7.078532611275406561e-01,1.294125418604236089e+01,-5.069085099438245123e+01,-2.015010958622807280e+01,1.523271472178505448e+01,-2.105751019815958003e+01,4.380845826884435468e+01,-3.243305155108199056e+00
7.084088759321932605e-01,1.306106554141216236e+01,-5.088048380440287133e+01,-2.026977255677091350e+01,1.520160195000678804e+01,-2.111254616059931521e+01,4.407205386952539072e+01,-3.313265385071135327e+00
7.089644907368459759e-01,1.318169828760970397e+01,-5.106994650389227530e+01,-2.039003137779770469e+01,1.516982993973325300e+01,-2.116818893711917227e+01,4.433695662060803500e+01,-3.383555153809540084e+00
7.095201055414986913e-01,1.330314627307326880e+01,-5.125923943052686838e+01,-2.051088361728470133e+01,1.513740372473446172e+01,-2.122444149507303024e+01,4.460315994238322901e+01,-3.454181643893798892e+00
7.100757203461514067e-01,1.342540331538571152e+01,-5.144836308852546836e+01,-2.063232669996173740e+01,1.510432839081397738e+01,-2.128130670739725971e+01,4.487065711165389814e+01,-3.525152100457140225e+00
7.106313351508041221e-01,1.354846320323464504e+01,-5.163731814782492080e+01,-2.075435790800376523e+01,1.507060907350540013e+01,-2.133878735210525335e+01,4.513944126348702213e+01,-3.596473828756609148e+00
7.111869499554568375e-01,1.367231969835612659e+01,-5.182610544325036983e+01,-2.087697438172468267e+01,1.503625095578882309e+01,-2.139688611178651456e+01,4.540950539295617006e+01,-3.668154191747641679e+00
7.117425647601095529e-01,1.379696653746169055e+01,-5.201472597368019279e+01,-2.100017312027341632e+01,1.500125926582723856e+01,-2.145560557311009475e+01,4.568084235687393857e+01,-3.740200607672214961e+00
7.122981795647621572e-01,1.392239743414894271e+01,-5.220318090120579058e+01,-2.112395098233222512e+01,1.496563927472296740e+01,-2.151494822633260284e+01,4.595344487551483326e+01,-3.812620547660565240e+00
7.128537943694149837e-01,1.404860608079571804e+01,-5.239147155028626912e+01,-2.124830468681740214e+01,1.492939629429398352e+01,-2.157491646481059888e+01,4.622730553432870693e+01,-3.885421533346600231e+00
7.134094091740675880e-01,1.417558615043719783e+01,-5.257959940689718792e+01,-2.137323081358180232e+01,1.489253567487032903e+01,-2.163551258451732551e+01,4.650241678564317738e+01,-3.958611134496601736e+00
7.139650239787203034e-01,1.430333129862725450e+01,-5.276756611767508787e+01,-2.149872580412025158e+01,1.485506280311033045e+01,-2.169673878356415742e+01,4.677877095035803023e+01,-4.032196966651979686e+00
7.145206387833730188e-01,1.443183516528253207e+01,-5.295537348905576636e+01,-2.162478596227656880e+01,1.481698309983702799e+01,-2.175859716172622527e+01,4.705636021962824600e+01,-4.106186688785098404e+00
7.150762535880257342e-01,1.456109137651040975e+01,-5.314302348640794094e+01,-2.175140745495323102e+01,1.477830201789434561e+01,-2.182108971997266522e+01,4.733517665653811690e+01,-4.180588000969063245e+00
7.156318683926783386e-01,1.469109354642027121e+01,-5.333051823316144890e+01,-2.187858631282314192e+01,1.473902504002336933e+01,-2.188421836000119214e+01,4.761521219776530955e+01,-4.255408642060904967e+00
7.161874831973311650e-01,1.482183527891828057e+01,-5.351786000993018177e+01,-2.200631843104373786e+01,1.469915767675855989e+01,-2.194798488377730550e+01,4.789645865523534241e+01,-4.330656387398440721e+00
7.167430980019838804e-01,1.495331016948547997e+01,-5.370505125362956989e+01,-2.213459956997306932e+01,1.465870546434398847e+01,-2.201239099307765912e+01,4.817890771776562531e+01,-4.406339046510568735e+00
7.172987128066364848e-01,1.508551180693955374e+01,-5.389209455658929215e+01,-2.226342535588853977e+01,1.461767396266945873e+01,-2.207743828903818084e+01,4.846255095270079494e+01,-4.482464460841360854e+00
7.178543276112893112e-01,1.521843377517994256e+01,-5.407899266566032992e+01,-2.239279128170758426e+01,1.457606875322666440e+01,-2.214312827170648390e+01,4.874737980753729971e+01,-4.559040501487580777e+00
7.184099424159419156e-01,1.535206965491625830e+01,-5.426574848131672724e+01,-2.252269270771058274e+01,1.453389543708534504e+01,-2.220946233959865879e+01,4.903338561153830000e+01,-4.636075066949778112e+00
7.189655572205946310e-01,1.548641302538054276e+01,-5.445236505675251237e+01,-2.265312486226629218e+01,1.449115963288931042e+01,-2.227644178926071916e+01,4.932055957733975760e+01,-4.713576080897116327e+00
7.195211720252473464e-01,1.562145746602251428e+01,-5.463884559697287813e+01,-2.278408284255923633e+01,1.444786697487259097e+01,-2.234406781483432169e+01,4.960889280254529154e+01,-4.791551489945599762e+00
7.200767868299000618e-01,1.575719655818863174e+01,-5.482519345788036702e+01,-2.291556161531942237e+01,1.440402311089542131e+01,-2.241234150762698007e+01,4.989837627131218767e+01,-4.870009261449979476e+00
7.206324016345526662e-01,1.589362388678449634e+01,-5.501141214535584112e+01,-2.304755601755443095e+01,1.435963370050028587e+01,-2.248126385568680874e+01,5.018900085592760263e+01,-4.948957381309282866e+00
7.211880164392053816e-01,1.603073304192056980e+01,-5.519750531433399487e+01,-2.318006075728355952e+01,1.431470441298791130e+01,-2.255083574338160091e+01,5.048075731837443669e+01,-5.028403851785794743e+00
7.217436312438582080e-01,1.616851762054155373e+01,-5.538347676787371654e+01,-2.331307041427428928e+01,1.426924092551325884e+01,-2.262105795098236172e+01,5.077363631188786997e+01,-5.108356689337729684e+00
7.222992460485108124e-01,1.630697122803910304e+01,-5.556933045622317024e+01,-2.344657944078103995e+01,1.422324892120143502e+01,-2.269193115425143858e+01,5.106762838250186576e+01,-5.188823922465434890e+00
7.228548608531635278e-01,1.644608747984813490e+01,-5.575507047587982612e+01,-2.358058216228616999e+01,1.417673408728358808e+01,-2.276345592403490770e+01,5.136272397058635164e+01,-5.269813589571260337e+00
7.234104756578162432e-01,1.658586000302636165e+01,-5.594070106864489844e+01,-2.371507277824312609e+01,1.412970211325287728e+01,-2.283563272585955772e+01,5.165891341237385603e+01,-5.351333736832872390e+00
7.239660904624689586e-01,1.672628243781734270e+01,-5.612622662067245471e+01,-2.385004536282179188e+01,1.408215868904030543e+01,-2.290846191953416522e+01,5.195618694147666616e+01,-5.433392416090188526e+00
7.245217052671215630e-01,1.686734843919738935e+01,-5.631165166151409807e+01,-2.398549386565649399e+01,1.403410950321049988e+01,-2.298194375875546314e+01,5.225453469039499055e+01,-5.515997682746093922e+00
7.250773200717743894e-01,1.700905167840520704e+01,-5.649698086315716239e+01,-2.412141211259559981e+01,1.398556024117763741e+01,-2.305607839071828380e+01,5.255394669201376701e+01,-5.599157593680407885e+00
7.256329348764269938e-01,1.715138584445551118e+01,-5.668221903905850922e+01,-2.425779380645382588e+01,1.393651658344118793e+01,-2.313086585573030263e+01,5.285441288109088731e+01,-5.682880205177619715e+00
7.261885496810797092e-01,1.729434464563614426e+01,-5.686737114317302400e+01,-2.439463252776683433e+01,1.388698420384164223e+01,-2.320630608683127960e+01,5.315592309573565899e+01,-5.767173570868332710e+00
7.267441644857324246e-01,1.743792181098804051e+01,-5.705244226897612236e+01,-2.453192173554749544e+01,1.383696876783637109e+01,-2.328239890941650714e+01,5.345846707887612581e+01,-5.852045739683883419e+00
7.272997792903851400e-01,1.758211109176954778e+01,-5.723743764848220650e+01,-2.466965476804523405e+01,1.378647593079519673e+01,-2.335914404086508611e+01,5.376203447971867888e+01,-5.937504753825090020e+00
7.278553940950378554e-01,1.772690626290347637e+01,-5.742236265125674066e+01,-2.480782484350700656e+01,1.373551133631616672e+01,-2.343654109017233012e+01,5.406661485519614274e+01,-6.023558646744145761e+00
7.284110088996905708e-01,1.787230112440781582e+01,-5.760722278342359459e+01,-2.494642506094062639e+01,1.368408061456126568e+01,-2.351458955758667457e+01,5.437219767140670257e+01,-6.110215441140203652e+00
7.289666237043432861e-01,1.801828950281004182e+01,-5.779202368666707912e+01,-2.508544840088048744e+01,1.363218938061192631e+01,-2.359328883425118661e+01,5.467877230504313246e+01,-6.197483146968712830e+00
7.295222385089958905e-01,1.816486525254475382e+01,-5.797677113722874509e+01,-2.522488772615546893e+01,1.357984323284480155e+01,-2.367263820184936307e+01,5.498632804481219694e+01,-6.285369759464104256e+00
7.300778533136487169e-01,1.831202225733486344e+01,-5.816147104489899533e+01,-2.536473578265913886e+01,1.352704775132721160e+01,-2.375263683225552569e+01,5.529485409284436770e+01,-6.373883257176276018e+00
7.306334681183013213e-01,1.845975443155595030e+01,-5.834612945200283463e+01,-2.550498520012186532e+01,1.347380849623283261e+01,-2.383328378718940854e+01,5.560433956609286810e+01,-6.463031600020388012e+00
7.311890829229540367e-01,1.860805572158460208e+01,-5.853075253238148434e+01,-2.564562849288580892e+01,1.342013100627712241e+01,-2.391457801787559490e+01,5.591477349772468841e+01,-6.552822727340621434e+00
7.317446977276067521e-01,1.875692010712959146e+01,-5.871534659036767323e+01,-2.578665806068145727e+01,1.336602079717297542e+01,-2.399651836470694022e+01,5.622614483849974931e+01,-6.643264555987067332e+00
7.323003125322594675e-01,1.890634160254695573e+01,-5.889991805975607519e+01,-2.592806618940685581e+01,1.331148336010610755e+01,-2.407910355691280202e+01,5.653844245814185143e+01,-6.734364978406546243e+00
7.328559273369120719e-01,1.905631425813860247e+01,-5.908447350276908594e+01,-2.606984505190921197e+01,1.325652416023051217e+01,-2.416233221223169281e+01,5.685165514669958498e+01,-6.826131860747038260e+00
7.334115421415648983e-01,1.920683216143375915e+01,-5.926901960901604838e+01,-2.621198670876807313e+01,1.320114863518397641e+01,-2.424620283658804709e+01,5.716577161589635381e+01,-6.918573040975271482e+00
7.339671569462176137e-01,1.935788943845443910e+01,-5.945356319444818638e+01,-2.635448310908131830e+01,1.314536219362348746e+01,-2.433071382377381653e+01,5.748078050047171672e+01,-7.011696327008317020e+00
7.345227717508702181e-01,1.950948025496422034e+01,-5.963811120030810287e+01,-2.649732609125334903e+01,1.308917021378057655e+01,-2.441586345513431411e+01,5.779667035951263898e+01,-7.105509494858611497e+00
7.350783865555229335e-01,1.966159881770079210e+01,-5.982267069207436094e+01,-2.664050738378557881e+01,1.303257804203663106e+01,-2.450164989925876924e+01,5.811342967777566315e+01,-7.200020286792751634e+00
7.356340013601756489e-01,1.981423937559092252e+01,-6.000724885839966305e+01,-2.678401860606854612e+01,1.297559099151841977e+01,-2.458807121167476950e+01,5.843104686699707884e+01,-7.295236409503351283e+00
7.361896161648283643e-01,1.996739622094997912e+01,-6.019185301004456079e+01,-2.692785126917687677e+01,1.291821434071326991e+01,-2.467512533454771884e+01,5.874951026719564595e+01,-7.391165532294949436e+00
7.367452309694809687e-01,2.012106369066442824e+01,-6.037649057880631176e+01,-2.707199677666650572e+01,1.286045333210443964e+01,-2.476281009638443109e+01,5.906880814796438273e+01,-7.487815285283435429e+00
7.373008457741337951e-01,2.027523616735874512e+01,-6.056116911644284784e+01,-2.721644642537466652e+01,1.280231317082603226e+01,-2.485112321174182526e+01,5.938892870975486460e+01,-7.585193257609452289e+00
7.378564605787863995e-01,2.042990847190471371e+01,-6.074589619480391178e+01,-2.736119151269226535e+01,1.274379855104688986e+01,-2.494006222468131284e+01,5.970986043918317421e+01,-7.683306579908272482e+00
7.384120753834391149e-01,2.058507565681192020e+01,-6.093067910947130628e+01,-2.750622352684692018e+01,1.268491383067222955e+01,-2.502962469469145645e+01,6.003159211299251297e+01,-7.782161992207016432e+00
7.389676901880919413e-01,2.074073219355046405e+01,-6.111552519211021206e+01,-2.765153385014076903e+01,1.262566403526399839e+01,-2.511980826518801280e+01,6.035411200391768460e+01,-7.881766753844554607e+00
7.395233049927445457e-01,2.089687261770743376e+01,-6.130044188726354548e+01,-2.779711376498154962e+01,1.256605413116881564e+01,-2.521061046269830896e+01,6.067740833275463785e+01,-7.982128062086517595e+00
7.400789197973972611e-01,2.105349153748978708e+01,-6.148543674631144995e+01,-2.794295445887284046e+01,1.250608901467652601e+01,-2.530202869688244860e+01,6.100146927798441254e+01,-8.083253041187351329e+00
7.406345346020499765e-01,2.121058363411797387e+01,-6.167051742198795239e+01,-2.808904702825461541e+01,1.244577351064681103e+01,-2.539406026239088732e+01,6.132628297887779212e+01,-8.185148739422031028e+00
7.411901494067026919e-01,2.136814366220937700e+01,-6.185569166294614263e+01,-2.823538248231296421e+01,1.238511237115989161e+01,-2.548670234070527840e+01,6.165183753856624094e+01,-8.287822126151917601e+00
7.417457642113552962e-01,2.152616645015087471e+01,-6.204096730837100893e+01,-2.838195174675803756e+01,1.232411027419183647e+01,-2.557995200196248931e+01,6.197812102707858628e+01,-8.391280088924373715e+00
7.423013790160081227e-01,2.168464690046089771e+01,-6.222635228264041984e+01,-2.852874566757099473e+01,1.226277182231411800e+01,-2.567380620676170722e+01,6.230512148434331010e+01,-8.495529430606200805e+00
7.428569938206607270e-01,2.184357999014037333e+01,-6.241185459003350644e+01,-2.867575501471887378e+01,1.220110154141776171e+01,-2.576826180795449162e+01,6.263282692315593891e+01,-8.600576866550733612e+00
7.434126086253134424e-01,2.200296077101382153e+01,-6.259748230948792269e+01,-2.882297048583891907e+01,1.213910387946163461e+01,-2.586331555241831026e+01,6.296122533211352135e+01,-8.706429021799214851e+00
7.439682234299661578e-01,2.216278437005887270e+01,-6.278324358940399463e+01,-2.897038270989077446e+01,1.207678320524537874e+01,-2.595896408281278411e+01,6.329030467851324460e+01,-8.813092428315487226e+00
7.445238382346188732e-01,2.232304598972575604e+01,-6.296914664249752036e+01,-2.911798225077766133e+01,1.201414380720661512e+01,-2.605520393931936241e+01,6.362005291121757011e+01,-8.920573522254841237e+00
7.450794530392714776e-01,2.248374090824577110e+01,-6.315519974070016218e+01,-2.926575961093606182e+01,1.195118989224257788e+01,-2.615203156136390916e+01,6.395045796348520639e+01,-9.028878641266585348e+00
7.456350678439243040e-01,2.264486447992946694e+01,-6.334141121010818409e+01,-2.941370523489407418e+01,1.188792558455609694e+01,-2.624944328932265236e+01,6.428150775576740728e+01,-9.138014021830585421e+00
7.461906826485770194e-01,2.280641213545354873e+01,-6.352778942597826983e+01,-2.956180951279805669e+01,1.182435492452614589e+01,-2.634743536621086335e+01,6.461319019846970946e+01,-9.247985796627283150e+00
7.467462974532296238e-01,2.296837938213777619e+01,-6.371434280777230441e+01,-2.971006278390831667e+01,1.176048186760257330e+01,-2.644600393935510496e+01,6.494549319468015369e+01,-9.358799991941992857e+00
7.473019122578824502e-01,2.313076180421086292e+01,-6.390107981424957018e+01,-2.985845534006323376e+01,1.169631028322531918e+01,-2.654514506204832358e+01,6.527840464286282440e+01,-9.470462525102817608e+00
7.478575270625350546e-01,2.329355506306550794e+01,-6.408800893860647818e+01,-3.000697742911158272e+01,1.163184395376819324e+01,-2.664485469518800187e+01,6.561191243951634533e+01,-9.582979201952227299e+00
7.484131418671877700e-01,2.345675489750335885e+01,-6.427513870366537674e+01,-3.015561925831424261e+01,1.156708657350671388e+01,-2.674512870889778071e+01,6.594600448179961916e+01,-9.696355714352893784e+00
7.489687566718403744e-01,2.362035712396860276e+01,-6.446247765710991473e+01,-3.030437099771368281e+01,1.150204174761070597e+01,-2.684596288413172260e+01,6.628066867012175578e+01,-9.810597637726885978e+00
7.495243714764932008e-01,2.378435763677154569e+01,-6.465003436676956028e+01,-3.045322278347277845e+01,1.143671299116098616e+01,-2.694735291426215440e+01,6.661589291069881824e+01,-9.925710428629150428e+00
7.500799862811458052e-01,2.394875240830083740e+01,-6.483781741595093706e+01,-3.060216472118144893e+01,1.137110372819079274e+01,-2.704929440665019769e+01,6.695166511807501308e+01,-1.004169942235431634e+01
7.506356010857985206e-01,2.411353748922580564e+01,-6.502583539881833019e+01,-3.075118688913273246e+01,1.130521729075118920e+01,-2.715178288419988917e+01,6.728797321761135208e+01,-1.015856983057792640e+01
7.511912158904513470e-01,2.427870900868748194e+01,-6.521409691582091739e+01,-3.090027934156681511e+01,1.123905691800124806e+01,-2.725481378689498868e+01,6.762480514793826103e+01,-1.027632673903099025e+01
7.517468306951039514e-01,2.444426317447910435e+01,-6.540261056916871496e+01,-3.104943211188383145e+01,1.117262575532249791e+01,-2.735838247331905748e+01,6.796214886337465089e+01,-1.039497510520857304e+01
7.523024454997566668e-01,2.461019627321639192e+01,-6.559138495835617277e+01,-3.119863521582556487e+01,1.110592685345761055e+01,-2.746248422215888851e+01,6.829999233631319555e+01,-1.051451975611237621e+01
7.528580603044093822e-01,2.477650467049649308e+01,-6.578042867573380192e+01,-3.134787865462523726e+01,1.103896316767381336e+01,-2.756711423369063141e+01,6.863832355957005404e+01,-1.063496538602680452e+01
7.534136751090620976e-01,2.494318481104668805e+01,-6.596975030212762192e+01,-3.149715241812629785e+01,1.097173755695039077e+01,-2.767226763124939382e+01,6.897713054870152405e+01,-1.075631655432914968e+01
7.539692899137147020e-01,2.511023321886231585e+01,-6.615935840250662636e+01,-3.164644648786961056e+01,1.090425278319079716e+01,-2.777793946268173997e+01,6.931640134428545252e+01,-1.087857768333349640e+01
7.545249047183675284e-01,2.527764649733411062e+01,-6.634926152169816760e+01,-3.179575084014938469e+01,1.083651151045902061e+01,-2.788412470178150215e+01,6.965612401416916555e+01,-1.100175305616850352e+01
7.550805195230201328e-01,2.544542132936455658e+01,-6.653946818015120357e+01,-3.194505544903739036e+01,1.076851630424052964e+01,-2.799081824970841836e+01,6.999628665568212682e+01,-1.112584681468884362e+01
7.556361343276728482e-01,2.561355447747416747e+01,-6.672998686974771942e+01,-3.209435028937636503e+01,1.070026963072734993e+01,-2.809801493639030667e+01,7.033687739781552750e+01,-1.125086295742089959e+01
7.561917491323256746e-01,2.578204278389640791e+01,-6.692082604966169868e+01,-3.224362533974128553e+01,1.063177385612783965e+01,-2.820570952190794856e+01,7.067788440336626365e+01,-1.137680533754172707e+01
7.567473639369782790e-01,2.595088317066242567e+01,-6.711199414226629756e+01,-3.239287058536974939e+01,1.056303124600068166e+01,-2.831389669786326024e+01,7.101929587104727659e+01,-1.150367766089224908e+01
7.573029787416309944e-01,2.612007263967507598e+01,-6.730349952908900946e+01,-3.254207602106091457e+01,1.049404396461325817e+01,-2.842257108873078764e+01,7.136110003756404296e+01,-1.163148348402427779e+01
7.578585935462837098e-01,2.628960827277199286e+01,-6.749535054681447832e+01,-3.269123165404272413e+01,1.042481407432457274e+01,-2.853172725319188530e+01,7.170328517965579351e+01,-1.176022621228108989e+01
7.584142083509364252e-01,2.645948723177826523e+01,-6.768755548333550109e+01,-3.284032750680805179e+01,1.035534353499243743e+01,-2.864135968545238597e+01,7.204583961610285314e+01,-1.188990909791212403e+01
7.589698231555890295e-01,2.662970675854833402e+01,-6.788012257385183545e+01,-3.298935361991928517e+01,1.028563420340512380e+01,-2.875146281654320646e+01,7.238875170969988915e+01,-1.202053523822133485e+01
7.595254379602418560e-01,2.680026417499743729e+01,-6.807305999701721078e+01,-3.313830005478175877e+01,1.021568783273732706e+01,-2.886203101560428763e+01,7.273200986919503919e+01,-1.215210757374958206e+01
7.600810527648944603e-01,2.697115688312166171e+01,-6.826637587113347649e+01,-3.328715689638497821e+01,1.014550607203081078e+01,-2.897305859115106230e+01,7.307560255119304315e+01,-1.228462888649035811e+01
7.606366675695471757e-01,2.714238236500856871e+01,-6.846007825039396266e+01,-3.343591425601383094e+01,1.007509046569896149e+01,-2.908453979232499620e+01,7.341951826202712539e+01,-1.241810179814018156e+01
7.611922823741997801e-01,2.731393818283590846e+01,-6.865417512117346632e+01,-3.358456227392700555e+01,1.000444245305621926e+01,-2.919646881012636541e+01,7.376374555959360180e+01,-1.255252876838198794e+01
7.617478971788526065e-01,2.748582197886056377e+01,-6.884867439836729375e+01,-3.373309112200493587e+01,9.933563367871608207e+00,-2.930883977863069134e+01,7.410827305515404362e+01,-1.268791209320293056e+01
7.623035119835052109e-01,2.765803147539596551e+01,-6.904358392177704218e+01,-3.388149100636564270e+01,9.862454437946945873e+00,-2.942164677618785973e+01,7.445308941510175771e+01,-1.282425390324545766e+01
7.628591267881579263e-01,2.783056447478004358e+01,-6.923891145254570745e+01,-3.402975216995009333e+01,9.791116784719006816e+00,-2.953488382660501088e+01,7.479818336269583767e+01,-1.296155616219307483e+01
7.634147415928107527e-01,2.800341885933126207e+01,-6.943466466963964479e+01,-3.417786489507513892e+01,9.719551422886569370e+00,-2.964854490031180134e+01,7.514354367975889204e+01,-1.309982066518900901e+01
7.639703563974633571e-01,2.817659259129460025e+01,-6.963085116637854810e+01,-3.432581950595557885e+01,9.647759260061627984e+00,-2.976262391550918807e+01,7.548915920834134852e+01,-1.323904903728915095e+01
7.645259712021160725e-01,2.835008371277718453e+01,-6.982747844701437145e+01,-3.447360637119510329e+01,9.575741096444893685e+00,-2.987711473930152195e+01,7.583501885235232010e+01,-1.337924273194914804e+01
7.650815860067687879e-01,2.852389034567233139e+01,-7.002455392335672002e+01,-3.462121590624503398e+01,9.503497624526012544e+00,-2.999201118881116557e+01,7.618111157915413401e+01,-1.352040302954450901e+01
7.656372008114215033e-01,2.869801069157384887e+01,-7.022208491144721165e+01,-3.476863857583243345e+01,9.431029428807896409e+00,-3.010730703227682881e+01,7.652742642112465887e+01,-1.366253103592534757e+01
7.661928156160741077e-01,2.887244303167907944e+01,-7.042007862828153009e+01,-3.491586489635632518e+01,9.358336985555574472e+00,-3.022299599013463123e+01,7.687395247718386315e+01,-1.380562768100448423e+01
7.667484304207269341e-01,2.904718572668177501e+01,-7.061854218857945398e+01,-3.506288543825301929e+01,9.285420662569359607e+00,-3.033907173608265495e+01,7.722067891428717701e+01,-1.394969371737971997e+01
7.673040452253795385e-01,2.922223721665335461e+01,-7.081748260160196651e+01,-3.520969082832901620e+01,9.212280718982738037e+00,-3.045552789812791161e+01,7.756759496888278704e+01,-1.409472971898923177e+01
7.678596600300322539e-01,2.939759602091496760e+01,-7.101690676801821667e+01,-3.535627175206398931e+01,9.138917305084063969e+00,-3.057235805961748554e+01,7.791468994833735451e+01,-1.424073607980202638e+01
7.684152748346850803e-01,2.957326073789765886e+01,-7.121682147681839581e+01,-3.550261895588116090e+01,9.065330462163183611e+00,-3.068955576025192045e+01,7.826195323232499845e+01,-1.438771301254109858e+01
7.689708896393376847e-01,2.974923004499183676e+01,-7.141723340227524375e+01,-3.564872324938637149e+01,8.991520122382434366e+00,-3.080711449708170591e+01,7.860937427418214440e+01,-1.453566054744054625e+01
7.695265044439904001e-01,2.992550269838749699e+01,-7.161814910095455389e+01,-3.579457550757685880e+01,8.917486108671473843e+00,-3.092502772548796131e+01,7.895694260223069705e+01,-1.468457853103760158e+01
7.700821192486431155e-01,3.010207753290214328e+01,-7.181957500877211942e+01,-3.594016667301728774e+01,8.843228134647208805e+00,-3.104328886014484468e+01,7.930464782106355415e+01,-1.483446662499716417e+01
7.706377340532958309e-01,3.027895346179875702e+01,-7.202151743809902484e+01,-3.608548775798495711e+01,8.768745804557793733e+00,-3.116189127596595654e+01,7.965247961279743549e+01,-1.498532430497075651e+01
7.711933488579484353e-01,3.045612947659287784e+01,-7.222398257491505547e+01,-3.623052984658351505e+01,8.694038613251137804e+00,-3.128082830903337452e+01,8.000042773829105158e+01,-1.513715085948912176e+01
7.717489636626012617e-01,3.063360464684982887e+01,-7.242697647601065114e+01,-3.637528409682578712e+01,8.619105946167461951e+00,-3.140009325751052671e+01,8.034848203833028890e+01,-1.528994538888938237e+01
7.723045784672538661e-01,3.081137811996981668e+01,-7.263050506623542901e+01,-3.651974174268414686e+01,8.543947079356875918e+00,-3.151967938253722323e+01,8.069663243477634751e+01,-1.544370680427475229e+01
7.728601932719065815e-01,3.098944912096396465e+01,-7.283457413579601791e+01,-3.666389409611065986e+01,8.468561179520724735e+00,-3.163957990910869000e+01,8.104486893168271422e+01,-1.559843382650938359e+01
7.734158080765594079e-01,3.116781695221796866e+01,-7.303918933760034804e+01,-3.680773254902463520e+01,8.392947304077917892e+00,-3.175978802693687442e+01,8.139318161637466176e+01,-1.575412498524579163e+01
7.739714228812120123e-01,3.134648099324684978e+01,-7.324435618465160758e+01,-3.695124857526993623e+01,8.317104401255107859e+00,-3.188029689129574251e+01,8.174156066049739877e+01,-1.591077861798739335e+01
7.745270376858647277e-01,3.152544070043742508e+01,-7.345008004748835617e+01,-3.709443373253981235e+01,8.241031310201776705e+00,-3.200109962384890139e+01,8.208999632102749899e+01,-1.606839286918360443e+01
7.750826524905173320e-01,3.170469560678189680e+01,-7.365636615167471746e+01,-3.723727966427164660e+01,8.164726761129095678e+00,-3.212218931346125572e+01,8.243847894125272546e+01,-1.622696568936029848e+01
7.756382672951701585e-01,3.188424532159880442e+01,-7.386321957533591842e+01,-3.737977810150874802e+01,8.088189375473952225e+00,-3.224355901699265559e+01,8.278699895171423861e+01,-1.638649483428239861e+01
7.761938820998227628e-01,3.206408953024419617e+01,-7.407064524674328254e+01,-3.752192086473149857e+01,8.011417666086979139e+00,-3.236520176007525862e+01,8.313554687111607677e+01,-1.654697786415105654e+01
7.767494969044754782e-01,3.224422799381332538e+01,-7.427864794194819353e+01,-3.766369986565795358e+01,7.934410037444552088e+00,-3.248711053787469893e+01,8.348411330720260537e+01,-1.670841214283570864e+01
7.773051117091281936e-01,3.242466054882926585e+01,-7.448723228246110750e+01,-3.780510710901118188e+01,7.857164785886181058e+00,-3.260927831583282455e+01,8.383268895759695738e+01,-1.687079483713786843e+01
7.778607265137809090e-01,3.260538710692288333e+01,-7.469640273298124100e+01,-3.794613469425683405e+01,7.779680099875404764e+00,-3.273169803039485970e+01,8.418126461060923305e+01,-1.703412291609041063e+01
7.784163413184335134e-01,3.278640765450108319e+01,-7.490616359917262912e+01,-3.808677481730843795e+01,7.701954060285551407e+00,-3.285436258971918022e+01,8.452983114600822034e+01,-1.719839315029012283e+01
7.789719561230863398e-01,3.296772225240489007e+01,-7.511651902548865678e+01,-3.822701977220158653e+01,7.623984640709779548e+00,-3.297726487437015663e+01,8.487837953575967731e+01,-1.736360211126391917e+01
7.795275709277389442e-01,3.314933103555682692e+01,-7.532747299304496380e+01,-3.836686195273695432e+01,7.545769707795358272e+00,-3.310039773799442742e+01,8.522690084473066463e+01,-1.752974617086945130e+01
7.800831857323916596e-01,3.333123421353619165e+01,-7.553902930981476516e+01,-3.850629385947146233e+01,7.467307019047445316e+00,-3.322375401090184965e+01,8.557538623633720931e+01,-1.769682149638965640e+01
7.806388005370444860e-01,3.351343216566605321e+01,-7.575119018173211316e+01,-3.864530909074204601e+01,7.388593838199323471e+00,-3.334732706564280846e+01,8.592382783318755912e+01,-1.786482332457319444e+01
7.811944153416970904e-01,3.369592502892052721e+01,-7.596395804525050721e+01,-3.878390105500917429e+01,7.309627752306790072e+00,-3.347111018449648157e+01,8.627221739028475156e+01,-1.803374717546083517e+01
7.817500301463498058e-01,3.387871283130881750e+01,-7.617733620559079100e+01,-3.892206253836339869e+01,7.230406647256069519e+00,-3.359509625039542158e+01,8.662054604578082717e+01,-1.820358900531669377e+01
7.823056449510025212e-01,3.406179567923512508e+01,-7.639132773910594665e+01,-3.905978647249094138e+01,7.150928284903763199e+00,-3.371927814460811845e+01,8.696880506987204740e+01,-1.837434453757884611e+01
7.828612597556552366e-01,3.424517375394700736e+01,-7.660593549223239052e+01,-3.919706593543259032e+01,7.071190307258414798e+00,-3.384364874796641232e+01,8.731698586243297200e+01,-1.854600926587718845e+01
7.834168745603078410e-01,3.442884730801409887e+01,-7.682116208046468842e+01,-3.933389415232534958e+01,6.991190240625535068e+00,-3.396820094208004548e+01,8.766507995066534420e+01,-1.871857845703474865e+01
7.839724893649606674e-01,3.461281666183788985e+01,-7.703700988735475619e+01,-3.947026449612722843e+01,6.910925499715872000e+00,-3.409292761053895049e+01,8.801307898676439834e+01,-1.889204715405290003e+01
7.845281041696132718e-01,3.479708220019102782e+01,-7.725348106353355604e+01,-3.960617048832486375e+01,6.830393391717255014e+00,-3.421782164010211602e+01,8.836097474559939258e+01,-1.906641017907962876e+01
7.850837189742659872e-01,3.498164436878867889e+01,-7.747057752575842926e+01,-3.974160579962460105e+01,6.749591120329410998e+00,-3.434287592187494909e+01,8.870875912241237415e+01,-1.924166213636243938e+01
7.856393337789188136e-01,3.516650367088924156e+01,-7.768830095598289631e+01,-3.987656425062622390e+01,6.668515789762484047e+00,-3.446808335247291666e+01,8.905642413053111284e+01,-1.941779741518402957e+01
7.861949485835714180e-01,3.535166066392607576e+01,-7.790665280045051588e+01,-4.001103981247968733e+01,6.587164408698759743e+00,-3.459343683517325019e+01,8.940396189909888847e+01,-1.959481019278197422e+01
7.867505633882241334e-01,3.553711595617020436e+01,-7.812563426881354189e+01,-4.014502660752543761e+01,6.505533894217585988e+00,-3.471892928105385323e+01,8.975136467082079150e+01,-1.977269443725240805e+01
7.873061781928767378e-01,3.572287020342281494e+01,-7.834524633327396259e+01,-4.027851890991703243e+01,6.423621075683950465e+00,-3.484455361011935537e+01,9.009862479972501603e+01,-1.995144391043670851e+01
7.878617929975295642e-01,3.590892410573918880e+01,-7.856548972774963602e+01,-4.041151114622745411e+01,6.341422698600055696e+00,-3.497030275241493769e+01,9.044573474894126264e+01,-2.013105217079251119e+01
7.884174078021821686e-01,3.609527840418223832e+01,-7.878636494706327653e+01,-4.054399789603782267e+01,6.258935428420652869e+00,-3.509616964912694925e+01,9.079268708849402003e+01,-2.031151257624768292e+01
7.889730226068348840e-01,3.628193387760789790e+01,-7.900787224615632454e+01,-4.067597389250992279e+01,6.176155854331188522e+00,-3.522214725367170729e+01,9.113947449311335447e+01,-2.049281828703884756e+01
7.895286374114875994e-01,3.646889133947973249e+01,-7.923001163932549673e+01,-4.080743402294098132e+01,6.093080492989829011e+00,-3.534822853277075438e+01,9.148608974006042160e+01,-2.067496226853270258e+01
7.900842522161403148e-01,3.665615163471523630e+01,-7.945278289948426220e+01,-4.093837332930199580e+01,6.009705792232465704e+00,-3.547440646751424964e+01,9.183252570696977557e+01,-2.085793729403157215e+01
7.906398670207929191e-01,3.684371563656194581e+01,-7.967618555744725484e+01,-4.106878700875893884e+01,5.926028134741255116e+00,-3.560067405441120769e+01,9.217877536970739527e+01,-2.104173594756234067e+01
7.911954818254457455e-01,3.703158424350483813e+01,-7.990021890123938419e+01,-4.119867041417712272e+01,5.842043841676316518e+00,-3.572702430642750215e+01,9.252483180024539422e+01,-2.122635062664944883e+01
7.917510966300984609e-01,3.721975837620343697e+01,-8.012488197542781165e+01,-4.132801905460816272e+01,5.757749176271090619e+00,-3.585345025401081642e+01,9.287068816455139597e+01,-2.141177354507074426e+01
7.923067114347510653e-01,3.740823897446044555e+01,-8.035017358047858238e+01,-4.145682859576069745e+01,5.673140347390681626e+00,-3.597994494610330918e+01,9.321633772049567312e+01,-2.159799673559801647e+01
7.928623262394038917e-01,3.759702699422032168e+01,-8.057609227213706049e+01,-4.158509486045358727e+01,5.588213513053716497e+00,-3.610650145114168197e+01,9.356177381577336405e+01,-2.178501205272057106e+01
7.934179410440564961e-01,3.778612340459856256e+01,-8.080263636083127210e+01,-4.171281382905223012e+01,5.502964783917706271e+00,-3.623311285804406623e+01,9.390698988584227891e+01,-2.197281117535234074e+01
7.939735558487092115e-01,3.797552918494185548e+01,-8.102980391110047265e+01,-4.183998163988824359e+01,5.417390226727346381e+00,-3.635977227718515081e+01,9.425197945187842663e+01,-2.216138560952338210e+01
7.945291706533619269e-01,3.816524532191844088e+01,-8.125759274104649421e+01,-4.196659458966172451e+01,5.331485867726592609e+00,-3.648647284135781632e+01,9.459673611874559640e+01,-2.235072669105420928e+01
7.950847854580146423e-01,3.835527280663924898e+01,-8.148600042180923708e+01,-4.209264913382695283e+01,5.245247696033803031e+00,-3.661320770672278968e+01,9.494125357298251799e+01,-2.254082558821438553e+01
7.956404002626672467e-01,3.854561263180967501e+01,-8.171502427706626293e+01,-4.221814188696082226e+01,5.158671666980347403e+00,-3.673997005374522473e+01,9.528552558080519930e+01,-2.273167330436443123e+01
7.961960150673200731e-01,3.873626578891176564e+01,-8.194466138255596377e+01,-4.234306962311465128e+01,5.071753705412460178e+00,-3.686675308811898333e+01,9.562954598612597579e+01,-2.292326068058173405e+01
7.967516298719726775e-01,3.892723326541706541e+01,-8.217490856562439205e+01,-4.246742927614850771e+01,4.984489708956634679e+00,-3.699355004167794903e+01,9.597330870858755247e+01,-2.311557839826964056e+01
7.973072446766253929e-01,3.911851604203028643e+01,-8.240576240479663284e+01,-4.259121794004929029e+01,4.896875551248068170e+00,-3.712035417329511233e+01,9.631680774161485203e+01,-2.330861698175084840e+01
7.978628594812782193e-01,3.931011508996302695e+01,-8.263721922937108388e+01,-4.271443286923110350e+01,4.808907085122733349e+00,-3.724715876976865303e+01,9.666003715048084644e+01,-2.350236680084385554e+01
7.984184742859308237e-01,3.950203136823855488e+01,-8.286927511903830634e+01,-4.283707147881916200e+01,4.720580145772681924e+00,-3.737395714669550273e+01,9.700299107038988211e+01,-2.369681807342336555e+01
7.989740890905835391e-01,3.969426582102710199e+01,-8.310192590352340858e+01,-4.295913134491673446e+01,4.631890553864557170e+00,-3.750074264933254398e+01,9.734566370457697815e+01,-2.389196086796458829e+01
7.995297038952362545e-01,3.988681937501146990e+01,-8.333516716225233267e+01,-4.308061020485477144e+01,4.542834118621720485e+00,-3.762750865344474960e+01,9.768804932242223060e+01,-2.408778510607065826e+01
8.000853186998889699e-01,4.007969293678353750e+01,-8.356899422404187305e+01,-4.320150595742484967e+01,4.453406640869521205e+00,-3.775424856614091595e+01,9.803014225758224143e+01,-2.428428056498419707e+01
8.006409335045415743e-01,4.027288739027108022e+01,-8.380340216681366883e+01,-4.332181666309516999e+01,4.363603916043981457e+00,-3.788095582669679118e+01,9.837193690613699459e+01,-2.448143688008226349e+01
8.011965483091942897e-01,4.046640359419549782e+01,-8.403838581733215563e+01,-4.344154054420946665e+01,4.273421737163777046e+00,-3.800762390736556995e+01,9.871342772475340155e+01,-2.467924354735521320e+01
8.017521631138470051e-01,4.066024237955981135e+01,-8.427393975096589429e+01,-4.356067598516895600e+01,4.182855897765700881e+00,-3.813424631417557720e+01,9.905460922886399544e+01,-2.487768992586892836e+01
8.023077779184997205e-01,4.085440454716737690e+01,-8.451005829147325699e+01,-4.367922153259747375e+01,4.091902194803260784e+00,-3.826081658771558835e+01,9.939547599086273522e+01,-2.507676524021099240e+01
8.028633927231523248e-01,4.104889086517121655e+01,-8.474673551081180278e+01,-4.379717589548953782e+01,4.000556431508805133e+00,-3.838732830390727457e+01,9.973602263831587322e+01,-2.527645858292033765e+01
8.034190075278051513e-01,4.124370206665401639e+01,-8.498396522897122907e+01,-4.391453794534139377e+01,3.908814420218875263e+00,-3.851377507476524897e+01,1.000762438521896911e+02,-2.547675891690075289e+01
8.039746223324578667e-01,4.143883884723825872e+01,-8.522174101383039613e+01,-4.403130671626519899e+01,3.816671985163003100e+00,-3.864015054914415259e+01,1.004161343650936544e+02,-2.567765507781773948e+01
8.045302371371104710e-01,4.163430186272761802e+01,-8.546005618103829704e+01,-4.414748140508626051e+01,3.724124965215767080e+00,-3.876644841347355452e+01,1.007556889595399383e+02,-2.587913577647938723e+01
8.050858519417632975e-01,4.183009172677851950e+01,-8.569890379391875967e+01,-4.426306137142330499e+01,3.631169216612171624e+00,-3.889266239247992019e+01,1.010949024662193807e+02,-2.608118960120086527e+01
8.056414667464159018e-01,4.202620900860217290e+01,-8.593827666339871030e+01,-4.437804613775160334e+01,3.537800615626546463e+00,-3.901878624989580402e+01,1.014337697622923002e+02,-2.628380502015217601e+01
8.061970815510686172e-01,4.222265423069760004e+01,-8.617816734796073774e+01,-4.449243538944943310e+01,3.444015061214561246e+00,-3.914481378915689191e+01,1.017722857696967509e+02,-2.648697038369014933e+01
8.067526963557213326e-01,4.241942786661496712e+01,-8.641856815361941813e+01,-4.460622897482740967e+01,3.349808477618676061e+00,-3.927073885408607623e+01,1.021104454534722379e+02,-2.669067392667387750e+01
8.073083111603740480e-01,4.261653033874937790e+01,-8.665947113392078904e+01,-4.471942690514076446e+01,3.255176816937131345e+00,-3.939655532956469841e+01,1.024482438200987389e+02,-2.689490377076337069e+01
8.078639259650266524e-01,4.281396201616566088e+01,-8.690086808996694856e+01,-4.483202935458490401e+01,3.160116061655889208e+00,-3.952225714219181896e+01,1.027856759158532896e+02,-2.709964792670275457e+01
8.084195407696794788e-01,4.301172321245364571e+01,-8.714275057046353368e+01,-4.494403666027392319e+01,3.064622227144150557e+00,-3.964783826093029973e+01,1.031227368251818746e+02,-2.730489429658663170e+01
8.089751555743321942e-01,4.320981418361327542e+01,-8.738510987179074618e+01,-4.505544932220188770e+01,2.968691364113428488e+00,-3.977329269774020304e+01,1.034594216690863391e+02,-2.751063067610965618e+01
8.095307703789847986e-01,4.340823512597157929e+01,-8.762793703809960277e+01,-4.516626800318756096e+01,2.872319561039487379e+00,-3.989861450820003341e+01,1.037957256035293909e+02,-2.771684475680077497e+01
8.100863851836376250e-01,4.360698617412939626e+01,-8.787122286143076622e+01,-4.527649352880212064e+01,2.775502946547886207e+00,-4.002379779211517530e+01,1.041316438178543962e+02,-2.792352412824068253e+01
8.106419999882902294e-01,4.380606739893838153e+01,-8.811495788185713707e+01,-4.538612688727931754e+01,2.678237691763160733e+00,-4.014883669411307920e+01,1.044671715332206645e+02,-2.813065628026212295e+01
8.111976147929429448e-01,4.400547880551007296e+01,-8.835913238765213862e+01,-4.549516922940982511e+01,2.580520012620501014e+00,-4.027372540422719993e+01,1.048023040010570242e+02,-2.833822860513591024e+01
8.117532295975956602e-01,4.420522033125337913e+01,-8.860373641547884915e+01,-4.560362186841727805e+01,2.482346172141921326e+00,-4.039845815846651789e+01,1.051370365015283426e+02,-2.854622839973794157e+01
8.123088444022483756e-01,4.440529184394470263e+01,-8.884875975060580799e+01,-4.571148627981844470e+01,2.383712482674731348e+00,-4.052302923937407542e+01,1.054713643420209905e+02,-2.875464286770225897e+01
8.128644592069009800e-01,4.460569313982735906e+01,-8.909419192714490521e+01,-4.581876410126590571e+01,2.284615308093959296e+00,-4.064743297657182808e+01,1.058052828556426164e+02,-2.896345912155644697e+01
8.134200740115538064e-01,4.480642394174201115e+01,-8.934002222831371398e+01,-4.592545713237375793e+01,2.185051065968002693e+00,-4.077166374729326037e+01,1.061387873997382769e+02,-2.917266418484086543e+01
8.139756888162064108e-01,4.500748389728767052e+01,-8.958623968672179672e+01,-4.603156733452664184e+01,2.085016229687471689e+00,-4.089571597690333249e+01,1.064718733544231810e+02,-2.938224499421202651e+01
8.145313036208591262e-01,4.520887257701343742e+01,-8.983283308468047323e+01,-4.613709683067154543e+01,1.984507330557530036e+00,-4.101958413940585046e+01,1.068045361211309796e+02,-2.959218840152910701e+01
8.150869184255117306e-01,4.541058947264050261e+01,-9.007979095453704588e+01,-4.624204790509286056e+01,1.883520959853457466e+00,-4.114326275793804655e+01,1.071367711211784410e+02,-2.980248117592466528e+01
8.156425332301645570e-01,4.561263399531494400e+01,-9.032710157903179038e+01,-4.634642300317025132e+01,1.782053770839732376e+00,-4.126674640525269666e+01,1.074685737943456445e+02,-3.001311000585832645e+01
8.161981480348172724e-01,4.581500547389090627e+01,-9.057475299167990102e+01,-4.645022473111956884e+01,1.680102480752339034e+00,-4.139002970418725624e+01,1.077999395974725019e+02,-3.022406150115470069e+01
8.167537628394698768e-01,4.601770315324460370e+01,-9.082273297717647154e+01,-4.655345585571716782e+01,1.577663872744441864e+00,-4.151310732812101634e+01,1.081308640030716788e+02,-3.043532219502467839e+01
8.173093776441227032e-01,4.622072619261935955e+01,-9.107102907182662932e+01,-4.665611930400705631e+01,1.474734797795117291e+00,-4.163597400141922833e+01,1.084613424979579435e+02,-3.064687854607117146e+01
8.178649924487753076e-01,4.642407366399930169e+01,-9.131962856399665895e+01,-4.675821816299038858e+01,1.371312176582391684e+00,-4.175862449986395575e+01,1.087913705818907317e+02,-3.085871694027635925e+01
8.184206072534280230e-01,4.662774455051689415e+01,-9.156851849459323489e+01,-4.685975567929970254e+01,1.267393001318017465e+00,-4.188105365107415423e+01,1.091209437662380850e+02,-3.107082369297611280e+01
8.189762220580807384e-01,4.683173774488732022e+01,-9.181768565756186717e+01,-4.696073525885404365e+01,1.162974337547465487e+00,-4.200325633491056720e+01,1.094500575726502376e+02,-3.128318505081404055e+01
8.195318368627334538e-01,4.703605204787708516e+01,-9.206711660041338519e+01,-4.706116046649915319e+01,1.058053325911431974e+00,-4.212522748387058158e+01,1.097787075317556287e+02,-3.149578719368310331e+01
8.200874516673860581e-01,4.724068616679983990e+01,-9.231679762477052975e+01,-4.716103502562903316e+01,9.526271838723436858e-01,-4.224696208346820470e+01,1.101068891818670181e+02,-3.170861623664739071e+01
8.206430664720388846e-01,4.744563871404565703e+01,-9.256671478694178745e+01,-4.726036281779179404e+01,8.466932074028240551e-01,-4.236845517260318417e+01,1.104345980677088050e+02,-3.192165823185051821e+01
8.211986812766916000e-01,4.765090820563854379e+01,-9.281685389851587331e+01,-4.735914788227763950e+01,7.402487726386957068e-01,-4.248970184391607319e+01,1.107618297391561981e+02,-3.213489917040523380e+01
8.217542960813442043e-01,4.785649305982636292e+01,-9.306720052698281620e+01,-4.745739441569040906e+01,6.332913374942821250e-01,-4.261069724413179216e+01,1.110885797499933858e+02,-3.234832498426860781e+01
8.223099108859970308e-01,4.806239159570090180e+01,-9.331773999637786687e+01,-4.755510677150257237e+01,5.258184432414707565e-01,-4.273143657439026555e+01,1.114148436566876512e+02,-3.256192154810045025e+01
8.228655256906496351e-01,4.826860196760086552e+01,-9.356845737057064127e+01,-4.765228947379474533e+01,4.178277960243703126e-01,-4.285191511165561451e+01,1.117406169720729281e+02,-3.277567473677489573e+01
8.234211404953023505e-01,4.847512111862206297e+01,-9.381933738535563805e+01,-4.774894728636056129e+01,3.093185835826063323e-01,-4.297212847944735614e+01,1.120658943258586220e+02,-3.298957142702808909e+01
8.239767552999550659e-01,4.868194654393612808e+01,-9.407036521018849839e+01,-4.784508460748860870e+01,2.002892987307606232e-01,-4.309207197251321020e+01,1.123906705637647008e+02,-3.320359809455565170e+01
8.245323701046077813e-01,4.888907601846868545e+01,-9.432152593911811778e+01,-4.794070585797148709e+01,9.073804888440534233e-02,-4.321174079448997674e+01,1.127149407693825935e+02,-3.341774085835760388e+01
8.250879849092603857e-01,4.909650717613416759e+01,-9.457280441575662167e+01,-4.803581562032868391e+01,-1.933692447276275095e-02,-4.333113021710074264e+01,1.130386999989613628e+02,-3.363198581867188608e+01
8.256435997139132121e-01,4.930423750818565765e+01,-9.482418523987651326e+01,-4.813041863392682984e+01,-1.299372434696743350e-01,-4.345023557856199403e+01,1.133619432770780691e+02,-3.384631906178301364e+01
8.261992145185659275e-01,4.951226436159771538e+01,-9.507565277393909753e+01,-4.822451979014418555e+01,-2.410643915808247661e-01,-4.356905228201287628e+01,1.136846655923752252e+02,-3.406072666476639199e+01
8.267548293232185319e-01,4.972058493748346564e+01,-9.532719114955398254e+01,-4.831812412757882669e+01,-3.527197114121275456e-01,-4.368757579396727664e+01,1.140068618933673577e+02,-3.427519470016911640e+01
8.273104441278712473e-01,4.992919628954477673e+01,-9.557878427387009879e+01,-4.841123682730108158e+01,-4.649044025390803858e-01,-4.380580164278797639e+01,1.143285270843147288e+02,-3.448970924062654575e+01
8.278660589325239627e-01,5.013809532255564960e+01,-9.583041583589707102e+01,-4.850386320814953933e+01,-5.776195193973414632e-01,-4.392372541718327028e+01,1.146496560211647022e+02,-3.470425636341468589e+01
8.284216737371766781e-01,5.034727879087955671e+01,-9.608206931275854856e+01,-4.859600872207146693e+01,-6.908659692260322727e-01,-4.404134276472612441e+01,1.149702435075617473e+02,-3.491882215493892261e+01
8.289772885418292825e-01,5.055674329701996328e+01,-9.633372797587615821e+01,-4.868767894950669728e+01,-8.046445100634032066e-01,-4.415864939039546044e+01,1.152902842909246743e+02,-3.513339271515840778e+01
8.295329033464821089e-01,5.076648529020465617e+01,-9.658537489708483292e+01,-4.877887959481600433e+01,-9.189557487951873771e-01,-4.427564105514024817e+01,1.156097730585924950e+02,-3.534795416194691597e+01
8.300885181511347133e-01,5.097650106500277190e+01,-9.683699295467911838e+01,-4.886961648175284267e+01,-1.033800139255105277e+00,-4.439231357446542603e+01,1.159287044340370159e+02,-3.556249263538890659e+01
8.306441329557874287e-01,5.118678675997656313e+01,-9.708856483939098325e+01,-4.895989554897963814e+01,-1.149177980378436104e+00,-4.450866281704094973e+01,1.162470729731449524e+02,-3.577699430201268171e+01
8.311997477604401441e-01,5.139733835636523196e+01,-9.734007306029799622e+01,-4.904972284562753515e+01,-1.265089414407531754e+00,-4.462468470333245563e+01,1.165648731605662221e+02,-3.599144535895840846e+01
8.317553625650928595e-01,5.160815167680343052e+01,-9.759149995066367467e+01,-4.913910452690048203e+01,-1.381534425150255263e+00,-4.474037520425495273e+01,1.168820994061314309e+02,-3.620583203808299544e+01
8.323109773697454639e-01,5.181922238407241110e+01,-9.784282767370807221e+01,-4.922804684972290090e+01,-1.498512836290700090e+00,-4.485573033984857716e+01,1.171987460413366762e+02,-3.642014061000043057e+01
8.328665921743982903e-01,5.203054597988526098e+01,-9.809403822831021103e+01,-4.931655616843184475e+01,-1.616024309752649657e+00,-4.497074617797692753e+01,1.175148073158963911e+02,-3.663435738805861064e+01
8.334222069790510057e-01,5.224211780370497848e+01,-9.834511345464085252e+01,-4.940463893051239808e+01,-1.734068344115159865e+00,-4.508541883304749831e+01,1.178302773943636907e+02,-3.684846873225146879e+01
8.339778217837036101e-01,5.245393303159667653e+01,-9.859603503972721228e+01,-4.949230167237767120e+01,-1.852644273081124116e+00,-4.519974446475495711e+01,1.181451503528194706e+02,-3.706246105306780692e+01
8.345334365883564365e-01,5.266598667511294707e+01,-9.884678452294862439e+01,-4.957955101519245034e+01,-1.971751263998119619e+00,-4.531371927684649137e+01,1.184594201756287646e+02,-3.727632081527593755e+01
8.350890513930090409e-01,5.287827358021237245e+01,-9.909734330146260106e+01,-4.966639366074083739e+01,-2.091388316431558536e+00,-4.542733951590957986e+01,1.187730807522646188e+02,-3.749003454164374460e+01
8.356446661976617563e-01,5.309078842621240568e+01,-9.934769263556334806e+01,-4.975283638733785807e+01,-2.211554260790890680e+00,-4.554060147018240201e+01,1.190861258742013291e+02,-3.770358881659583261e+01
8.362002810023144717e-01,5.330352572477474382e+01,-9.959781365397007846e+01,-4.983888604578502424e+01,-2.332247757007755773e+00,-4.565350146838630963e+01,1.193985492318737016e+02,-3.791697028980551210e+01
8.367558958069671871e-01,5.351647981892477191e+01,-9.984768735904756909e+01,-4.992454955536990724e+01,-2.453467293267009630e+00,-4.576603587858094357e+01,1.197103444117057336e+02,-3.813016567972368875e+01
8.373115106116197914e-01,5.372964488210428868e+01,-1.000972946319569274e+02,-5.000983389990950201e+01,-2.575211184790091590e+00,-4.587820110704164733e+01,1.200215048932061421e+02,-3.834316177704315720e+01
8.378671254162726179e-01,5.394301491725794762e+01,-1.003466162377384876e+02,-5.009474612383788639e+01,-2.697477572671109769e+00,-4.598999359715938340e+01,1.203320240461327870e+02,-3.855594544809942903e+01
8.384227402209253333e-01,5.415658375595256047e+01,-1.005956328303246465e+02,-5.017929332833731593e+01,-2.820264422765036194e+00,-4.610140982836279733e+01,1.206418951277238136e+02,-3.876850363820678780e+01
8.389783550255779376e-01,5.437034505753064906e+01,-1.008443249574850000e+02,-5.026348266751382710e+01,-2.943569524628893319e+00,-4.621244631506304046e+01,1.209511112799976758e+02,-3.898082337493124783e+01
8.395339698302307641e-01,5.458429230829719359e+01,-1.010926730657021153e+02,-5.034732134461646780e+01,-3.067390490515259582e+00,-4.632309960562074735e+01,1.212596655271209158e+02,-3.919289177129898150e+01
8.400895846348833684e-01,5.479841882073917958e+01,-1.013406575049779264e+02,-5.043081660830040391e+01,-3.191724754417978982e+00,-4.643336628133531008e+01,1.215675507728428499e+02,-3.940469602894044954e+01
8.406451994395360838e-01,5.501271773278001831e+01,-1.015882585335724571e+02,-5.051397574893447029e+01,-3.316569571171053887e+00,-4.654324295545701062e+01,1.218747597979999142e+02,-3.961622344117159855e+01
8.412008142441886882e-01,5.522718200706604108e+01,-1.018354563226723286e+02,-5.059680609495197956e+01,-3.441922015599350182e+00,-4.665272627222093860e+01,1.221812852580859925e+02,-3.982746139600970992e+01
8.417564290488415146e-01,5.544180443028753302e+01,-1.020822309609920779e+02,-5.067931500924617438e+01,-3.567778981722405707e+00,-4.676181290590392337e+01,1.224871196808924907e+02,-4.003839737912644381e+01
8.423120438534941190e-01,5.565657761253217473e+01,-1.023285624593041803e+02,-5.076150988560897304e+01,-3.694137182010130971e+00,-4.687049955990319461e+01,1.227922554642142074e+02,-4.024901897673576201e+01
8.428676586581468344e-01,5.587149398667336442e+01,-1.025744307549031475e+02,-5.084339814521441525e+01,-3.820993146691811226e+00,-4.697878296583828472e+01,1.230966848736255770e+02,-4.045931387841916660e+01
8.434232734627995498e-01,5.608654580779058563e+01,-1.028198157159982031e+02,-5.092498723314533038e+01,-3.948343223116809853e+00,-4.708665988267438252e+01,1.234004000403225376e+02,-4.066926987988551900e+01
8.439788882674522652e-01,5.630172515262416510e+01,-1.030646971460388102e+02,-5.100628461496438604e+01,-4.076183575168349726e+00,-4.719412709586890742e+01,1.237033929590336783e+02,-4.087887488566794758e+01
8.445345030721049806e-01,5.651702391906322731e+01,-1.033090547879702399e+02,-5.108729777332913358e+01,-4.204510182729585210e+00,-4.730118141653989738e+01,1.240056554859987727e+02,-4.108811691175618108e+01
8.450901178767576960e-01,5.673243382566711546e+01,-1.035528683284212121e+02,-5.116803420465075192e+01,-4.333318841202232541e+00,-4.740781968065727625e+01,1.243071793370154126e+02,-4.129698408816516064e+01
8.456457326814104114e-01,5.694794641122014411e+01,-1.037961174018216042e+02,-5.124850141579679530e+01,-4.462605161077605409e+00,-4.751403874825595608e+01,1.246079560855532122e+02,-4.150546466143934765e+01
8.462013474860630158e-01,5.716355303432035839e+01,-1.040387815944525300e+02,-5.132870692083818653e+01,-4.592364567560434097e+00,-4.761983550267201082e+01,1.249079771609363121e+02,-4.171354699709345937e+01
8.467569622907158422e-01,5.737924487300109888e+01,-1.042808404484265736e+02,-5.140865823783979494e+01,-4.722592300244933483e+00,-4.772520684980065653e+01,1.252072338465937520e+02,-4.192121958198881515e+01
8.473125770953684466e-01,5.759501292438637421e+01,-1.045222734655994685e+02,-5.148836288569520292e+01,-4.853283412843400590e+00,-4.783014971737700449e+01,1.255057172783770341e+02,-4.212847102664579069e+01
8.478681919000211620e-01,5.781084800437980675e+01,-1.047630601114131252e+02,-5.156782838100527044e+01,-4.984432772967569036e+00,-4.793466105427893353e+01,1.258034184429467786e+02,-4.233529006749240864e+01
8.484238067046738774e-01,5.802674074738684595e+01,-1.050031798186695511e+02,-5.164706223500090232e+01,-5.116035061962164399e+00,-4.803873782985268548e+01,1.261003281762261423e+02,-4.254166556904871044e+01
8.489794215093265928e-01,5.824268160607063294e+01,-1.052426119912360889e+02,-5.172607195050942863e+01,-5.248084774791233365e+00,-4.814237703326057982e+01,1.263964371619229183e+02,-4.274758652604739950e+01
8.495350363139791972e-01,5.845866085114093380e+01,-1.054813360076814064e+02,-5.180486501896520224e+01,-5.380576219976711094e+00,-4.824557567285116733e+01,1.266917359301190089e+02,-4.295304206549003112e+01
8.500906511186320236e-01,5.867466857117761236e+01,-1.057193312248435433e+02,-5.188344891746417886e+01,-5.513503519589995072e+00,-4.834833077555212810e+01,1.269862148559284236e+02,-4.315802144864003509e+01
8.506462659232847390e-01,5.889069467248579315e+01,-1.059565769813276148e+02,-5.196183110586213871e+01,-5.646860609295241140e+00,-4.845063938628489097e+01,1.272798641582221961e+02,-4.336251407295043236e+01
8.512018807279373434e-01,5.910672887898646621e+01,-1.061930526009361841e+02,-5.204001902391719625e+01,-5.780641238445993757e+00,-4.855249856740233838e+01,1.275726738984221527e+02,-4.356650947392892448e+01
8.517574955325901698e-01,5.932276073213914458e+01,-1.064287373960300158e+02,-5.211802008847619305e+01,-5.914838970233894599e+00,-4.865390539814855941e+01,1.278646339793622815e+02,-4.376999732693819567e+01
8.523131103372427742e-01,5.953877959089859218e+01,-1.066636106708195229e+02,-5.219584169070490276e+01,-6.049447181889783920e+00,-4.875485697414095654e+01,1.281557341442174902e+02,-4.397296744893213827e+01
8.528687251418954895e-01,5.975477463170507519e+01,-1.068976517245886981e+02,-5.227349119336231809e+01,-6.184459064937843920e+00,-4.885535040687496178e+01,1.284459639755012290e+02,-4.417540980012871188e+01
8.534243399465480939e-01,5.997073484850795211e+01,-1.071308398548489436e+02,-5.235097592811891332e+01,-6.319867625501743191e+00,-4.895538282325114210e+01,1.287353128941302032e+02,-4.437731448561827108e+01
8.539799547512009203e-01,6.018664905282241051e+01,-1.073631543604241472e+02,-5.242830319291869046e+01,-6.455665684663367543e+00,-4.905495136512433163e+01,1.290237701585569425e+02,-4.457867175690776662e+01
8.545355695558535247e-01,6.040250587382033132e+01,-1.075945745444678039e+02,-5.250548024938544955e+01,-6.591845878874326381e+00,-4.915405318887563624e+01,1.293113248639710946e+02,-4.477947201340146677e+01
8.550911843605062401e-01,6.061829375845420742e+01,-1.078250797174103894e+02,-5.258251432027271477e+01,-6.728400660419808332e+00,-4.925268546500664257e+01,1.295979659415677361e+02,-4.497970580381740291e+01
8.556467991651590665e-01,6.083400097161486286e+01,-1.080546491998384369e+02,-5.265941258695804805e+01,-6.865322297935033902e+00,-4.935084537775602342e+01,1.298836821578843512e+02,-4.517936382753990898e+01
8.562024139698116709e-01,6.104961559632167223e+01,-1.082832623253036957e+02,-5.273618218698057092e+01,-7.002602876973739399e+00,-4.944853012473832621e+01,1.301684621142044023e+02,-4.537843693590751570e+01
8.567580287744643863e-01,6.126512553394839244e+01,-1.085108984430658268e+02,-5.281283021162353464e+01,-7.140234300630410758e+00,-4.954573691660588963e+01,1.304522942460312436e+02,-4.557691613343853732e+01
8.573136435791171017e-01,6.148051850447957634e+01,-1.087375369207627642e+02,-5.288936370353965088e+01,-7.278208290213273202e+00,-4.964246297673204822e+01,1.307351668226266099e+02,-4.577479257899026521e+01
8.578692583837698171e-01,6.169578204680273359e+01,-1.089631571470151670e+02,-5.296578965442119369e+01,-7.416516385971215541e+00,-4.973870554091762131e+01,1.310170679466197043e+02,-4.597205758685595356e+01
8.584248731884224215e-01,6.191090351903336853e+01,-1.091877385339609674e+02,-5.304211500271397739e+01,-7.555149947872845217e+00,-4.983446185711963494e+01,1.312979855536833611e+02,-4.616870262779763578e+01
8.589804879930752479e-01,6.212587009887337786e+01,-1.094112605197210115e+02,-5.311834663137502588e+01,-7.694100156437896132e+00,-4.992972918520234060e+01,1.315779074122781651e+02,-4.636471933001435985e+01
8.595361027977278523e-01,6.234066878400157208e+01,-1.096337025707946680e+02,-5.319449136567389047e+01,-7.833358013620499882e+00,-5.002450479670993388e+01,1.318568211234625664e+02,-4.656009948004552967e+01
8.600917176023805677e-01,6.255528639250113088e+01,-1.098550441843897261e+02,-5.327055597103910145e+01,-7.972914343746930754e+00,-5.011878597466346008e+01,1.321347141207753566e+02,-4.675483502361339561e+01
8.606473324070332831e-01,6.276970956331681606e+01,-1.100752648906802307e+02,-5.334654715094726640e+01,-8.112759794503677568e+00,-5.021257001337823311e+01,1.324115736701811841e+02,-4.694891806639791554e+01
8.612029472116859985e-01,6.298392475674772584e+01,-1.102943442549966591e+02,-5.342247154485679772e+01,-8.252884837979294730e+00,-5.030585421830456738e+01,1.326873868700869821e+02,-4.714234087474968504e+01
8.617585620163387139e-01,6.319791825497270565e+01,-1.105122618799474310e+02,-5.349833572618542377e+01,-8.393279771758118457e+00,-5.039863590589084907e+01,1.329621406514246189e+02,-4.733509587633808735e+01
8.623141768209914293e-01,6.341167616261049034e+01,-1.107289974074721641e+02,-5.357414620033195263e+01,-8.533934720067493984e+00,-5.049091240346914589e+01,1.332358217778037499e+02,-4.752717566073660294e+01
8.628697916256441447e-01,6.362518440731150093e+01,-1.109445305208242019e+02,-5.364990940274148556e+01,-8.674839634976221348e+00,-5.058268104916263752e+01,1.335084168457294993e+02,-4.771857297994222336e+01
8.634254064302967491e-01,6.383842874038406023e+01,-1.111588409464858813e+02,-5.372563169701483332e+01,-8.815984297646185297e+00,-5.067393919181601092e+01,1.337799122848902300e+02,-4.790928074883228049e+01
8.639810212349495755e-01,6.405139473745468592e+01,-1.113719084560145234e+02,-5.380131937306207135e+01,-8.957358319636879784e+00,-5.076468419094798179e+01,1.340502943585127014e+02,-4.809929204555702142e+01
8.645366360396021799e-01,6.426406779916065659e+01,-1.115837128678193864e+02,-5.387697864529982184e+01,-9.098951144261555157e+00,-5.085491341672641141e+01,1.343195491637846999e+02,-4.828860011186789336e+01
8.650922508442548953e-01,6.447643315187642088e+01,-1.117942340488694839e+02,-5.395261565089234779e+01,-9.240752047996290131e+00,-5.094462424996542182e+01,1.345876626323454559e+02,-4.847719835338159555e+01
8.656478656489076107e-01,6.468847584419140162e+01,-1.120034522153885064e+02,-5.402823623618812121e+01,-9.382750110440413849e+00,-5.103381398320016160e+01,1.348546203820489495e+02,-4.866508048809755138e+01
8.662034804535603261e-01,6.490018086576851886e+01,-1.122113493579351484e+02,-5.410384494261595023e+01,-9.524934236600405058e+00,-5.112247932982991472e+01,1.351204071371127782e+02,-4.885224112046356737e+01
8.667590952582129304e-01,6.511153327325978069e+01,-1.124179061188077640e+02,-5.417944721728959223e+01,-9.667293585065712236e+00,-5.121061744679748529e+01,1.353850083578628301e+02,-4.903867411634424656e+01
8.673147100628656458e-01,6.532251796750701089e+01,-1.126231029284543723e+02,-5.425504861467884865e+01,-9.809817193026978188e+00,-5.129822558943060073e+01,1.356484094857252387e+02,-4.922437336451449141e+01
8.678703248675184723e-01,6.553311967608813404e+01,-1.128269203428877461e+02,-5.433065455732325688e+01,-9.952493925925406160e+00,-5.138530100226476804e+01,1.359105957643126601e+02,-4.940933295609614362e+01
8.684259396721710766e-01,6.574332295778090440e+01,-1.130293390453948774e+02,-5.440627033380378919e+01,-1.009531248361257383e+01,-5.147184091845556964e+01,1.361715522433159720e+02,-4.959354718114239091e+01
8.689815544768237920e-01,6.595311220699871058e+01,-1.132303398482319636e+02,-5.448190109673453918e+01,-1.023826140645590144e+01,-5.155784255920283954e+01,1.364312637823779255e+02,-4.977701052524580660e+01
8.695371692814765074e-01,6.616247165819525833e+01,-1.134299036943041727e+02,-5.455755186077428931e+01,-1.038132908138907595e+01,-5.164330313318640009e+01,1.366897150549455944e+02,-4.995971766617023491e+01
8.700927840861292228e-01,6.637138539024087436e+01,-1.136280116588310989e+02,-5.463322750065808009e+01,-1.052450374790831944e+01,-5.172821983601362206e+01,1.369468905521053443e+02,-5.014166347050662864e+01
8.706483988907818272e-01,6.657983733076886779e+01,-1.138246449509976799e+02,-5.470893274924885930e+01,-1.066777350401387991e+01,-5.181258984967884373e+01,1.372027745863973962e+02,-5.032284299035289621e+01
8.712040136954346536e-01,6.678781126049290151e+01,-1.140197849155909182e+02,-5.478467219560904766e+01,-1.081112631209719410e+01,-5.189641034203459213e+01,1.374573512956119714e+02,-5.050325146001774357e+01
8.717596285000872580e-01,6.699529081749395232e+01,-1.142134130346206433e+02,-5.486045028309186478e+01,-1.095455000477300089e+01,-5.197967846627422972e+01,1.377106046465654856e+02,-5.068288429274799967e+01
8.723152433047399734e-01,6.720225950147921878e+01,-1.144055109289274696e+02,-5.493627130745316833e+01,-1.109803229065761165e+01,-5.206239136042693616e+01,1.379625184388580124e+02,-5.086173707748059059e+01
8.728708581093927998e-01,6.740870067801013477e+01,-1.145960603597746967e+02,-5.501213941498271254e+01,-1.124156076009195537e+01,-5.214454614686387401e+01,1.382130763086113632e+02,-5.103980557561772713e+01
8.734264729140454042e-01,6.761459758270186171e+01,-1.147850432304262256e+02,-5.508805860065563564e+01,-1.138512289081032414e+01,-5.222613993181651892e+01,1.384622617321873008e+02,-5.121708571782627928e+01
8.739820877186981196e-01,6.781993332539299502e+01,-1.149724415877101364e+02,-5.516403270630402744e+01,-1.152870605355480826e+01,-5.230716980490662138e+01,1.387100580298879322e+02,-5.139357360086144411e+01
8.745377025233508350e-01,6.802469089428596760e+01,-1.151582376235669045e+02,-5.524006541880825694e+01,-1.167229751763464840e+01,-5.238763283868794929e+01,1.389564483696351260e+02,-5.156926548441359870e+01
8.750933173280035504e-01,6.822885316005751122e+01,-1.153424136765836749e+02,-5.531616026830845811e+01,-1.181588445643144603e+01,-5.246752608819973318e+01,1.392014157706320248e+02,-5.174415778797971655e+01
8.756489321326561548e-01,6.843240287994039761e+01,-1.155249522335135168e+02,-5.539232062643574750e+01,-1.195945395284961243e+01,-5.254684659053194196e+01,1.394449431070047183e+02,-5.191824708775827446e+01
8.762045469373089812e-01,6.863532270177520900e+01,-1.157058359307804807e+02,-5.546854970456389822e+01,-1.210299300471244344e+01,-5.262559136440246732e+01,1.396870131114246760e+02,-5.209153011356853114e+01
8.767601617419615856e-01,6.883759516803247891e+01,-1.158850475559695496e+02,-5.554485055208034083e+01,-1.224648853010317673e+01,-5.270375740974565559e+01,1.399276083787118807e+02,-5.226400374579305463e+01
8.773157765466143010e-01,6.903920271980626922e+01,-1.160625700493023658e+02,-5.562122605467774861e+01,-1.238992737265222033e+01,-5.278134170731318875e+01,1.401667113694192324e+02,-5.243566501234499810e+01
8.778713913512670164e-01,6.924012770077709433e+01,-1.162383865050983331e+02,-5.569767893266523373e+01,-1.253329630676910789e+01,-5.285834121828617072e+01,1.404043044133968579e+02,-5.260651108565856049e+01
8.784270061559197318e-01,6.944035236114632426e+01,-1.164124801732208141e+02,-5.577421173929958798e+01,-1.267658204282030177e+01,-5.293475288389938527e+01,1.406403697133379183e+02,-5.277653927970384728e+01
8.789826209605724472e-01,6.963985886154057425e+01,-1.165848344605089721e+02,-5.585082685913666722e+01,-1.281977123225229676e+01,-5.301057362507709314e+01,1.408748893483047198e+02,-5.294574704702535684e+01
8.795382357652251626e-01,6.983862927688696232e+01,-1.167554329321950632e+02,-5.592752650640253620e+01,-1.296285047266023049e+01,-5.308580034208075915e+01,1.411078452772357821e+02,-5.311413197580462509e+01
8.800938505698778780e-01,7.003664560025868013e+01,-1.169242593133068482e+02,-5.600431272338472155e+01,-1.310580631280183539e+01,-5.316042991416833985e+01,1.413392193424336938e+02,-5.328169178694664510e+01
8.806494653745304824e-01,7.023388974669133233e+01,-1.170912974900556804e+02,-5.608118737884342409e+01,-1.324862525755687948e+01,-5.323445919926555803e+01,1.415689932730333567e+02,-5.344842433119014657e+01
8.812050801791831978e-01,7.043034355696954663e+01,-1.172565315112099142e+02,-5.615815216644266883e+01,-1.339129377283215483e+01,-5.330788503364883013e+01,1.417971486884516423e+02,-5.361432758624209072e+01
8.817606949838359132e-01,7.062598880138426694e+01,-1.174199455894535049e+02,-5.623520860320150661e+01,-1.353379829041164761e+01,-5.338070423163998868e+01,1.420236671018167840e+02,-5.377939965393570532e+01
8.823163097884886286e-01,7.082080718346063009e+01,-1.175815241027301994e+02,-5.631235802796513923e+01,-1.367612521275234805e+01,-5.345291358531265047e+01,1.422485299233799196e+02,-5.394363875741261438e+01
8.828719245931412329e-01,7.101478034365626968e+01,-1.177412515955731891e+02,-5.638960159989594700e+01,-1.381826091772548004e+01,-5.352450986421064272e+01,1.424717184639060008e+02,-5.410704323832903384e+01
8.834275393977940594e-01,7.120788986303033141e+01,-1.178991127804200119e+02,-5.646694029698479511e+01,-1.396019176330317890e+01,-5.359548981507791865e+01,1.426932139380462843e+02,-5.426961155408573489e+01
8.839831542024466637e-01,7.140011726688263138e+01,-1.180550925389127173e+02,-5.654437491458187282e+01,-1.410190409219034713e+01,-5.366585016160026811e+01,1.429129974676911559e+02,-5.443134227508172529e+01
8.845387690070993791e-01,7.159144402836402321e+01,-1.182091759231838921e+02,-5.662190606394788972e+01,-1.424338423640243434e+01,-5.373558760415904345e+01,1.431310500853043379e+02,-5.459223408199235195e+01
8.850943838117522056e-01,7.178185157205656708e+01,-1.183613481571275514e+02,-5.669953417082510327e+01,-1.438461852178822831e+01,-5.380469881959635359e+01,1.433473527372369745e+02,-5.475228576307090833e+01
8.856499986164048099e-01,7.197132127752470865e+01,-1.185115946376556622e+02,-5.677725947402826279e+01,-1.452559327249815091e+01,-5.387318046099209568e+01,1.435618862870228156e+02,-5.491149621147413029e+01
8.862056134210575253e-01,7.215983448283694202e+01,-1.186599009359402572e+02,-5.685508202405565470e+01,-1.466629481539837698e+01,-5.394102915745299498e+01,1.437746315186546724e+02,-5.506986442261217007e+01
8.867612282257102407e-01,7.234737248805787146e+01,-1.188062527986405854e+02,-5.693300168172014253e+01,-1.480670948442983992e+01,-5.400824151391309158e+01,1.439855691398408908e+02,-5.522738949152181220e+01
8.873168430303629561e-01,7.253391655871085675e+01,-1.189506361491156525e+02,-5.701101811679989595e+01,-1.494682362491290917e+01,-5.407481411094605761e+01,1.441946797852427835e+02,-5.538407061026384781e+01
8.878724578350155605e-01,7.271944792921109979e+01,-1.190930370886226370e+02,-5.708913080670959062e+01,-1.508662359779769346e+01,-5.414074350458955109e+01,1.444019440196931328e+02,-5.553990706534458610e+01
8.884280726396683869e-01,7.290394780626988336e+01,-1.192334418975003132e+02,-5.716733903519121185e+01,-1.522609578385961449e+01,-5.420602622618098820e+01,1.446073423413950252e+02,-5.569489823516118321e+01
8.889836874443209913e-01,7.308739737226797217e+01,-1.193718370363375385e+02,-5.724564189102475353e+01,-1.536522658784010886e+01,-5.427065878220523132e+01,1.448108551851014170e+02,-5.584904358747041186e+01
8.895393022489737067e-01,7.326977778860157287e+01,-1.195082091471282268e+02,-5.732403826675950143e+01,-1.550400244253359894e+01,-5.433463765415420710e+01,1.450124629252765374e+02,-5.600234267688245637e+01
8.900949170536265331e-01,7.345107019899653267e+01,-1.196425450544103910e+02,-5.740252685746442296e+01,-1.564240981281880138e+01,-5.439795929839784350e+01,1.452121458792357771e+02,-5.615479514237709679e+01
8.906505318582791375e-01,7.363125573279509695e+01,-1.197748317663913724e+02,-5.748110615949936175e+01,-1.578043519963648222e+01,-5.446062014606733470e+01,1.454098843102686374e+02,-5.630640070484540871e+01
8.912061466629318529e-01,7.381031550821182918e+01,-1.199050564760585900e+02,-5.755977446930561570e+01,-1.591806514391204175e+01,-5.452261660294974632e+01,1.456056584307414141e+02,-5.645715916465419326e+01
8.917617614675845683e-01,7.398823063556108082e+01,-1.200332065622750264e+02,-5.763852988221681528e+01,-1.605528623042374292e+01,-5.458394504939464298e+01,1.457994484051805273e+02,-5.660707039923493511e+01
8.923173762722372837e-01,7.416498222045386512e+01,-1.201592695908606458e+02,-5.771737029128968288e+01,-1.619208509161629195e+01,-5.464460184023222666e+01,1.459912343533365799e+02,-5.675613436069637885e+01
8.928729910768898881e-01,7.434055136696646571e+01,-1.202832333156590039e+02,-5.779629338615475120e+01,-1.632844841136003211e+01,-5.470458330470357566e+01,1.461809963532298013e+02,-5.690435107346132071e+01
8.934286058815426035e-01,7.451491918077890375e+01,-1.204050856795894049e+02,-5.787529665188715455e+01,-1.646436292865540452e+01,-5.476388574640240847e+01,1.463687144441755947e+02,-5.705172063192715370e+01
8.939842206861953189e-01,7.468806677228366198e+01,-1.205248148156839534e+02,-5.795437736789717320e+01,-1.659981544128273967e+01,-5.482250544322853614e+01,1.465543686297909289e+02,-5.719824319815003832e+01
8.945398354908480343e-01,7.485997525966601529e+01,-1.206424090481108635e+02,-5.803353260684117743e+01,-1.673479280939800873e+01,-5.488043864735350041e+01,1.467379388809818579e+02,-5.734391899955379301e+01
8.950954502955006387e-01,7.503062577195375127e+01,-1.207578568931823355e+02,-5.811275923355194095e+01,-1.686928195907322348e+01,-5.493768158519745981e+01,1.469194051389113156e+02,-5.748874832666174939e+01
8.956510651001534651e-01,7.519999945203792890e+01,-1.208711470603482496e+02,-5.819205390398960986e+01,-1.700326988578293452e+01,-5.499423045741821170e+01,1.470987473179477263e+02,-5.763273153085311407e+01
8.962066799048060695e-01,7.536807745966447669e+01,-1.209822684531752088e+02,-5.827141306421210487e+01,-1.713674365783597153e+01,-5.505008143891178918e+01,1.472759453085950838e+02,-5.777586902214333975e+01
8.967622947094587849e-01,7.553484097439576317e+01,-1.210912101703110011e+02,-5.835083294936583798e+01,-1.726969041975252850e+01,-5.510523067882500925e+01,1.474509789804027662e+02,-5.791816126698800815e+01
8.973179095141116113e-01,7.570027119854331943e+01,-1.211979615064344387e+02,-5.843030958269635988e+01,-1.740209739558680369e+01,-5.515967430057962417e+01,1.476238281848567055e+02,-5.805960878611097797e+01
8.978735243187642157e-01,7.586434936006956775e+01,-1.213025119531898071e+02,-5.850983877457845495e+01,-1.753395189219444461e+01,-5.521340840190798360e+01,1.477944727582504640e+02,-5.820021215235558998e+01
8.984291391234169311e-01,7.602705671546331700e+01,-1.214048512001089080e+02,-5.858941612156748135e+01,-1.766524130244724944e+01,-5.526642905490147939e+01,1.479628925245395124e+02,-5.833997198856200583e+01
8.989847539280696465e-01,7.618837455258156410e+01,-1.215049691355154664e+02,-5.866903700546903622e+01,-1.779595310839058087e+01,-5.531873230606920799e+01,1.481290672981720320e+02,-5.847888896546512427e+01
8.995403687327223619e-01,7.634828419346573014e+01,-1.216028558474176862e+02,-5.874869659243017850e+01,-1.792607488434900986e+01,-5.537031417640996978e+01,1.482929768869053362e+02,-5.861696379961998105e+01
9.000959835373749662e-01,7.650676699712546736e+01,-1.216985016243843631e+02,-5.882838983204930372e+01,-1.805559429997497745e+01,-5.542117066149472748e+01,1.484546010945986723e+02,-5.875419725134793225e+01
9.006515983420277927e-01,7.666380435638393465e+01,-1.217918968851881942e+02,-5.890811144652821696e+01,-1.818449914867465367e+01,-5.547129771168280854e+01,1.486139196950884980e+02,-5.889059006606040469e+01
9.012072131466803970e-01,7.681937779427791213e+01,-1.218830310420279375e+02,-5.898785589790426087e+01,-1.831277792485861511e+01,-5.552069098036147210e+01,1.487709122636456414e+02,-5.902614195567493027e+01
9.017628279513331124e-01,7.697346941136028420e+01,-1.219718949681410720e+02,-5.906761789618645508e+01,-1.844041915984491098e+01,-5.556934659657689934e+01,1.489255595506118652e+02,-5.916085341828873112e+01
9.023184427559859389e-01,7.712606140382689546e+01,-1.220584802034197054e+02,-5.914739200480069314e+01,-1.856741133362620033e+01,-5.561726079753783125e+01,1.490778425151370357e+02,-5.929472535453889037e+01
9.028740575606385432e-01,7.727713596948811414e+01,-1.221427783344765459e+02,-5.922717252303183955e+01,-1.869374305836261030e+01,-5.566442974010737288e+01,1.492277420069212610e+02,-5.942775859868615385e+01
9.034296723652912586e-01,7.742667533510392275e+01,-1.222247810312723288e+02,-5.930695350578287162e+01,-1.881940308718680654e+01,-5.571084951891859305e+01,1.493752388177062755e+02,-5.955995393208137756e+01
9.039852871699439740e-01,7.757466178095405951e+01,-1.223044800792196867e+02,-5.938672878114546450e+01,-1.894438032242902636e+01,-5.575651618241985830e+01,1.495203137272531535e+02,-5.969131209452721265e+01
9.045409019745966894e-01,7.772107766264339546e+01,-1.223818674067663892e+02,-5.946649196578248109e+01,-1.906866382326300169e+01,-5.580142574685071821e+01,1.496629475438081158e+02,-5.982183379353642749e+01
9.050965167792492938e-01,7.786590543014193599e+01,-1.224569351084544877e+02,-5.954623647812160669e+01,-1.919224281277220712e+01,-5.584557420814779505e+01,1.498031211390536441e+02,-5.995151971148553827e+01
9.056521315839021202e-01,7.800912764406027122e+01,-1.225296754634585028e+02,-5.962595554936115860e+01,-1.931510668443669942e+01,-5.588895755178091207e+01,1.499408154775475168e+02,-6.008037051066489909e+01
9.062077463885547246e-01,7.815072698915936655e+01,-1.226000809496003541e+02,-5.970564223228687695e+01,-1.943724500804011512e+01,-5.593157176051938961e+01,1.500760116406476641e+02,-6.020838683622399401e+01
9.067633611932074400e-01,7.829068628509627104e+01,-1.226681442528427652e+02,-5.978528940790088342e+01,-1.955864753499765030e+01,-5.597341282012845909e+01,1.502086908449254281e+02,-6.033556931701360071e+01
9.073189759978600444e-01,7.842898849440373965e+01,-1.227338582722594680e+02,-5.986488978986186282e+01,-1.967930420310399953e+01,-5.601447672299591574e+01,1.503388344550634770e+02,-6.046191856432284339e+01
9.078745908025128708e-01,7.856561672770595806e+01,-1.227972161204839097e+02,-5.994443592673712118e+01,-1.979920514070223803e+01,-5.605475946968908119e+01,1.504664239912428627e+02,-6.058743516851306765e+01
9.084302056071655862e-01,7.870055424616812445e+01,-1.228582111196349871e+02,-6.002392020206574585e+01,-1.991834067027269839e+01,-5.609425706844152870e+01,1.505914411310144772e+02,-6.071211969354681059e+01
9.089858204118181906e-01,7.883378446118206284e+01,-1.229168367927208294e+02,-6.010333483223417517e+01,-2.003670131144277988e+01,-5.613296553257053745e+01,1.507138677056595952e+02,-6.083597266941331583e+01
9.095414352164710170e-01,7.896529093128624766e+01,-1.229730868505201755e+02,-6.018267186216265685e+01,-2.015427778341706855e+01,-5.617088087582432365e+01,1.508336856910359245e+02,-6.095899458244981872e+01
9.100970500211236214e-01,7.909505735632076551e+01,-1.230269551739411327e+02,-6.026192315880356887e+01,-2.027106100682765444e+01,-5.620799910565954605e+01,1.509508771929103261e+02,-6.108118586355828938e+01
9.106526648257763368e-01,7.922306756881771150e+01,-1.230784357918583112e+02,-6.034108040245150306e+01,-2.038704210500548797e+01,-5.624431621444913532e+01,1.510654244267795150e+02,-6.120254687431891227e+01
9.112082796304290522e-01,7.934930552262608217e+01,-1.231275228544266582e+02,-6.042013507586450061e+01,-2.050221240467168471e+01,-5.627982816862004256e+01,1.511773096921762090e+02,-6.132307789099857587e+01
9.117638944350817676e-01,7.947375527877218815e+01,-1.231742106018738241e+02,-6.049907845119754768e+01,-2.061656343604960639e+01,-5.631453089572146808e+01,1.512865153414631152e+02,-6.144277908645602082e+01
9.123195092397343720e-01,7.959640098855435042e+01,-1.232184933287696964e+02,-6.057790157474698134e+01,-2.073008693239726696e+01,-5.634842026942294524e+01,1.513930237431131332e+02,-6.156165050994236054e+01
9.128751240443871984e-01,7.971722687387354256e+01,-1.232603653437737989e+02,-6.065659524950705617e+01,-2.084277482896050770e+01,-5.638149209244296856e+01,1.514968172394768544e+02,-6.167969206479804711e+01
9.134307388490398028e-01,7.983621721959286788e+01,-1.232998209487404893e+02,-6.073515002734910695e+01,-2.095461926447987722e+01,-5.641374208848336735e+01,1.515978781286052879e+02,-6.179690349493606050e+01
9.139863536536925182e-01,7.995335676630139687e+01,-1.233368550695595474e+02,-6.081355652705448733e+01,-2.106561266051111403e+01,-5.644516619761800058e+01,1.516961894504127883e+02,-6.191328467384328604e+01
9.145419684583453446e-01,8.006863043022002557e+01,-1.233714628040905552e+02,-6.089180521807426771e+01,-2.117574765456707908e+01,-5.647576036967998903e+01,1.517917344295426858e+02,-6.202883540328334533e+01
9.150975832629979489e-01,8.018202319733525485e+01,-1.234036392323314288e+02,-6.096988632198260660e+01,-2.128501709432345734e+01,-5.650552047525223998e+01,1.518844962521437481e+02,-6.214355531347069217e+01
9.156531980676506643e-01,8.029352022646794751e+01,-1.234333795736695549e+02,-6.104778989254866417e+01,-2.139341406311690008e+01,-5.653444238015322298e+01,1.519744582685341641e+02,-6.225744393043923708e+01
9.162088128723033797e-01,8.040310685217772857e+01,-1.234606791844652207e+02,-6.112550581814202388e+01,-2.150093188164757052e+01,-5.656252194631213115e+01,1.520616039972429689e+02,-6.237050067245338880e+01
9.167644276769560951e-01,8.051076858766806765e+01,-1.234855335556521538e+02,-6.120302382413434117e+01,-2.160756410966927277e+01,-5.658975503263906148e+01,1.521459171290417771e+02,-6.248272484643212010e+01
9.173200424816086995e-01,8.061649112769100611e+01,-1.235079383103555273e+02,-6.128033347529679986e+01,-2.171330454766652807e+01,-5.661613749589027833e+01,1.522273815309657152e+02,-6.259411564438572384e+01
9.178756572862615259e-01,8.072026035145164258e+01,-1.235278892015271879e+02,-6.135742417819342620e+01,-2.181814723851900695e+01,-5.664166519152841772e+01,1.523059812503248338e+02,-6.270467213986568566e+01
9.184312720909141303e-01,8.082206232551250480e+01,-1.235453821095979237e+02,-6.143428518357045220e+01,-2.192208646915264580e+01,-5.666633397457779608e+01,1.523817005187050881e+02,-6.281439328442686332e+01
9.189868868955668457e-01,8.092188330669807783e+01,-1.235604130401473100e+02,-6.151090558874173553e+01,-2.202511677217865582e+01,-5.669013970047469542e+01,1.524545237559590305e+02,-6.292327790410303834e+01
9.195425017002196721e-01,8.101970974499876377e+01,-1.235729781215905518e+02,-6.158727433996975975e+01,-2.212723292751899962e+01,-5.671307822591279546e+01,1.525244355741870379e+02,-6.303132469589504439e+01
9.200981165048722765e-01,8.111552828647482727e+01,-1.235830736028827488e+02,-6.166338023484281905e+01,-2.222842996401931970e+01,-5.673514540968342601e+01,1.525914207817073702e+02,-6.313853222427140821e+01
9.206537313095249919e-01,8.120932577616066794e+01,-1.235906958512404117e+02,-6.173921192464826646e+01,-2.232870316104914821e+01,-5.675633711351110833e+01,1.526554643870170764e+02,-6.324489891768256200e+01
9.212093461141775963e-01,8.130108926096818323e+01,-1.235958413498800752e+02,-6.181475791674132836e+01,-2.242804805008896452e+01,-5.677664920288391670e+01,1.527165516027423280e+02,-6.335042306508709231e+01
9.217649609188304227e-01,8.139080599259068549e+01,-1.235985066957741907e+02,-6.189000657691020280e+01,-2.252646041630469398e+01,-5.679607754787900120e+01,1.527746678495785204e+02,-6.345510281249136142e+01
9.223205757234830271e-01,8.147846343040617967e+01,-1.235986885974246690e+02,-6.196494613173673827e+01,-2.262393630010907586e+01,-5.681461802398303718e+01,1.528297987602202852e+02,-6.355893615950153475e+01
9.228761905281357425e-01,8.156404924438098192e+01,-1.235963838726530639e+02,-6.203956467095361660e+01,-2.272047199871050793e+01,-5.683226651290786435e+01,1.528819301832819804e+02,-6.366192095588891675e+01
9.234318053327884579e-01,8.164755131797258514e+01,-1.235915894464084772e+02,-6.211385014979673969e+01,-2.281606406764877804e+01,-5.684901890340092478e+01,1.529310481872068124e+02,-6.376405489816753658e+01
9.239874201374411733e-01,8.172895775103330607e+01,-1.235843023485925727e+02,-6.218779039135419140e+01,-2.291070932231808754e+01,-5.686487109205102541e+01,1.529771390641672326e+02,-6.386533552618515586e+01
9.245430349420937777e-01,8.180825686271255393e+01,-1.235745197119017291e+02,-6.226137308891069466e+01,-2.300440483947712167e+01,-5.687981898408882131e+01,1.530201893339540504e+02,-6.396576021972634152e+01
9.250986497467466041e-01,8.188543719436043489e+01,-1.235622387696866582e+02,-6.233458580828837370e+01,-2.309714795874658222e+01,-5.689385849418258800e+01,1.530601857478560532e+02,-6.406532619512948656e+01
9.256542645513993195e-01,8.196048751242966546e+01,-1.235474568538291749e+02,-6.240741599018305408e+01,-2.318893628409324137e+01,-5.690698554722891345e+01,1.530971152925294234e+02,-6.416403050191522084e+01
9.262098793560519239e-01,8.203339683701062768e+01,-1.235301713907608132e+02,-6.247985094569578024e+01,-2.327976772861953592e+01,-5.691919607941264303e+01,1.531309652222894329e+02,-6.426186999361082997e+01
9.267654941607047503e-01,8.210415494152171334e+01,-1.235103798561662103e+02,-6.255187773256125894e+01,-2.336964135278756061e+01,-5.693048604646039479e+01,1.531617236169627745e+02,-6.435884082046098342e+01
9.273211089653573547e-01,8.217275132150612649e+01,-1.234880798397673090e+02,-6.262348343917220461e+01,-2.345855561498522235e+01,-5.694085141611628842e+01,1.531893782424296830e+02,-6.445493946320644341e+01
9.278767237700100701e-01,8.223917544832794135e+01,-1.234632690413987604e+02,-6.269465510661026997e+01,-2.354650880398528656e+01,-5.695028816641291769e+01,1.532139168256689175e+02,-6.455016248575073234e+01
9.284323385746627855e-01,8.230341705769514249e+01,-1.234359452499423639e+02,-6.276537965361993798e+01,-2.363349952387054032e+01,-5.695879228889734947e+01,1.532353273745986826e+02,-6.464450624514196875e+01
9.289879533793155009e-01,8.236546614917006082e+01,-1.234061063406438166e+02,-6.283564388058054107e+01,-2.371952668934771324e+01,-5.696635978963244185e+01,1.532535981784952810e+02,-6.473796689123574311e+01
9.295435681839681052e-01,8.242531298567492115e+01,-1.233737502724913497e+02,-6.290543447343781480e+01,-2.380458952107003867e+01,-5.697298669017944661e+01,1.532687178083810977e+02,-6.483054036639751416e+01
9.300991829886209317e-01,8.248294809299476071e+01,-1.233388750856555873e+02,-6.297473800759474472e+01,-2.388868754096860414e+01,-5.697866902856159044e+01,1.532806751173807243e+02,-6.492222240524476717e+01
9.306547977932735360e-01,8.253836225927602754e+01,-1.233014788989912347e+02,-6.304354095176217498e+01,-2.397182056759212898e+01,-5.698340286020883383e+01,1.532894592410465862e+02,-6.501300853442870675e+01
9.312104125979262514e-01,8.259154653452146988e+01,-1.232615599075999597e+02,-6.311182967176900860e+01,-2.405398871145587236e+01,-5.698718425888378647e+01,1.532950595976528518e+02,-6.510289407245596749e+01
9.317660274025790779e-01,8.264249223008158651e+01,-1.232191163804551479e+02,-6.317959043433182842e+01,-2.413519237039887599e+01,-5.699000931758858712e+01,1.532974658884581913e+02,-6.519187412954958916e+01
9.323216422072316822e-01,8.269119091814170019e+01,-1.231741466580878921e+02,-6.324680941078403862e+01,-2.421543222495006020e+01,-5.699187414945310337e+01,1.532966680979378395e+02,-6.527994360754993863e+01
9.328772570118843976e-01,8.273763443120623151e+01,-1.231266491503346145e+02,-6.331347268076486046e+01,-2.429470923370316626e+01,-5.699277488860408170e+01,1.532926564939841398e+02,-6.536709719985529432e+01
9.334328718165370020e-01,8.278181486157829738e+01,-1.230766223341463359e+02,-6.337956623586741500e+01,-2.437302462870011155e+01,-5.699270769101552503e+01,1.532854216280756816e+02,-6.545332939140200779e+01
9.339884866211898284e-01,8.282372456083619738e+01,-1.230240647514592354e+02,-6.344507598324677389e+01,-2.445037991082336859e+01,-5.699166873534005617e+01,1.532749543354157140e+02,-6.553863445868439896e+01
9.345441014258424328e-01,8.286335613930570787e+01,-1.229689750071269287e+02,-6.350998774918731726e+01,-2.452677684519668588e+01,-5.698965422372160816e+01,1.532612457350392958e+02,-6.562300646981434227e+01
9.350997162304951482e-01,8.290070246552922129e+01,-1.229113517669140663e+02,-6.357428728262974715e+01,-2.460221745659498893e+01,-5.698666038258900102e+01,1.532442872298885277e+02,-6.570643928462064309e+01
9.356553310351478636e-01,8.293575666573035221e+01,-1.228511937555517761e+02,-6.363796025865765671e+01,-2.467670402486252712e+01,-5.698268346343073176e+01,1.532240705068581974e+02,-6.578892655478774998e+01
9.362109458398005790e-01,8.296851212327555913e+01,-1.227884997548543993e+02,-6.370099228194360563e+01,-2.475023908033998410e+01,-5.697771974355096347e+01,1.532005875368083139e+02,-6.587046172403468347e+01
9.367665606444531834e-01,8.299896247813140349e+01,-1.227232686018976011e+02,-6.376336889015463782e+01,-2.482282539930028875e+01,-5.697176552680645045e+01,1.531738305745469688e+02,-6.595103802833304485e+01
9.373221754491060098e-01,8.302710162631872493e+01,-1.226554991872584992e+02,-6.382507555731779547e+01,-2.489446599939306992e+01,-5.696481714432481169e+01,1.531437921587814515e+02,-6.603064849616531262e+01
9.378777902537587252e-01,8.305292371936229756e+01,-1.225851904533167414e+02,-6.388609769714452824e+01,-2.496516413509774424e+01,-5.695687095520359833e+01,1.531104651120377298e+02,-6.610928594882219045e+01
9.384334050584113296e-01,8.307642316373741664e+01,-1.225123413926175431e+02,-6.394642066631519128e+01,-2.503492329318554255e+01,-5.694792334719090121e+01,1.530738425405498901e+02,-6.618694300074025705e+01
9.389890198630641560e-01,8.309759462031239252e+01,-1.224369510462960449e+02,-6.400602976772289310e+01,-2.510374718819006645e+01,-5.693797073734658909e+01,1.530339178341171475e+02,-6.626361205987888070e+01
9.395446346677167604e-01,8.311643300378732135e+01,-1.223590185025632593e+02,-6.406491025367675718e+01,-2.517163975788646724e+01,-5.692700957268513662e+01,1.529906846659306439e+02,-6.633928532813688150e+01
9.401002494723694758e-01,8.313293348212930312e+01,-1.222785428952534943e+02,-6.412304732906521565e+01,-2.523860515877969135e+01,-5.691503633079920377e+01,1.529441369923684988e+02,-6.641395480180914035e+01
9.406558642770221912e-01,8.314709147600372319e+01,-1.221955234024333379e+02,-6.418042615447811272e+01,-2.530464776160095397e+01,-5.690204752046449244e+01,1.528942690527596540e+02,-6.648761227208238722e+01
9.412114790816749066e-01,8.315890265820166860e+01,-1.221099592450722042e+02,-6.423703184928909593e+01,-2.536977214681336079e+01,-5.688803968222578078e+01,1.528410753691171919e+02,-6.656024932557123464e+01
9.417670938863275110e-01,8.316836295306420368e+01,-1.220218496857742281e+02,-6.429284949469699484e+01,-2.543398310012591423e+01,-5.687300938896392921e+01,1.527845507458396810e+02,-6.663185734489344725e+01
9.423227086909803374e-01,8.317546853590212663e+01,-1.219311940275719337e+02,-6.434786413672722460e+01,-2.549728560801648314e+01,-5.685695324644400728e+01,1.527246902693817674e+02,-6.670242750928532871e+01
9.428783234956330528e-01,8.318021583241242922e+01,-1.218379916127814369e+02,-6.440206078919237598e+01,-2.555968485326319950e+01,-5.683986789384472615e+01,1.526614893078935324e+02,-6.677195079525613153e+01
9.434339383002856572e-01,8.318260151809103320e+01,-1.217422418219186682e+02,-6.445542443661250331e+01,-2.562118621048481870e+01,-5.682175000426873623e+01,1.525949435108286139e+02,-6.684041797728295364e+01
9.439895531049384836e-01,8.318262251764153348e+01,-1.216439440726778258e+02,-6.450794003709501112e+01,-2.568179524168975902e+01,-5.680259628523425164e+01,1.525250488085212055e+02,-6.690781962854474330e+01
9.445451679095910880e-01,8.318027600438047386e+01,-1.215430978189709634e+02,-6.455959252517392599e+01,-2.574151769183356109e+01,-5.678240347914760378e+01,1.524518014117316511e+02,-6.697414612169605164e+01
9.451007827142438034e-01,8.317555939963870060e+01,-1.214397025500290681e+02,-6.461036681460900866e+01,-2.580035948438550975e+01,-5.676116836375710051e+01,1.523751978111612857e+02,-6.703938762968081733e+01
9.456563975188965188e-01,8.316847037215892158e+01,-1.213337577895647712e+02,-6.466024780114413772e+01,-2.585832671690356932e+01,-5.673888775258784989e+01,1.522952347769357857e+02,-6.710353412658544414e+01
9.462120123235492342e-01,8.315900683748976974e+01,-1.212252630949967482e+02,-6.470922036522527776e+01,-2.591542565661821840e+01,-5.671555849535777583e+01,1.522119093580574827e+02,-6.716657538853169740e+01
9.467676271282018385e-01,8.314716695737591579e+01,-1.211142180567352398e+02,-6.475726937467830169e+01,-2.597166273602502429e+01,-5.669117747837469778e+01,1.521252188818260436e+02,-6.722850099460936235e+01
9.473232419328545539e-01,8.313294913914450035e+01,-1.210006222975294179e+02,-6.480437968734592857e+01,-2.602704454848580440e+01,-5.666574162491458821e+01,1.520351609532289672e+02,-6.728930032784852244e+01
9.478788567375072693e-01,8.311635203508774339e+01,-1.208844754718762715e+02,-6.485053615368447311e+01,-2.608157784383853084e+01,-5.663924789558095085e+01,1.519417334542997935e+02,-6.734896257623138638e+01
9.484344715421599847e-01,8.309737454184205774e+01,-1.207657772654907831e+02,-6.489572361932013678e+01,-2.613526952401598891e+01,-5.661169328864520622e+01,1.518449345434457030e+02,-6.740747673374411875e+01
9.489900863468125891e-01,8.307601579976312678e+01,-1.206445273948378940e+02,-6.493992692756484075e+01,-2.618812663867313262e+01,-5.658307484036832591e+01,1.517447626547442212e+02,-6.746483160146803471e+01
9.495457011514654155e-01,8.305227519229730149e+01,-1.205207256067256480e+02,-6.498313092189158624e+01,-2.624015638082319413e+01,-5.655338962530343849e+01,1.516412164972077505e+02,-6.752101578871062770e+01
9.501013159561181309e-01,8.302615234534957267e+01,-1.203943716779606063e+02,-6.502532044836924285e+01,-2.629136608248222728e+01,-5.652263475657979086e+01,1.515342950540183153e+02,-6.757601771417616021e+01
9.506569307607707353e-01,8.299764712664720889e+01,-1.202654654150636873e+02,-6.506648035805710606e+01,-2.634176321032280299e+01,-5.649080738616751063e+01,1.514239975817296227e+02,-6.762982560717622960e+01
9.512125455654235617e-01,8.296675964510025381e+01,-1.201340066540483775e+02,-6.510659550935901052e+01,-2.639135536133611026e+01,-5.645790470512374526e+01,1.513103236094390525e+02,-6.768242750887975490e+01
9.517681603700761661e-01,8.293349025015785969e+01,-1.199999952602602775e+02,-6.514565077033671514e+01,-2.644015025850276146e+01,-5.642392394381979415e+01,1.511932729379281852e+02,-6.773381127360248399e+01
9.523237751747288815e-01,8.289783953116108250e+01,-1.198634311282779379e+02,-6.518363102098317086e+01,-2.648815574647251481e+01,-5.638886237214931896e+01,1.510728456387718381e+02,-6.778396457013680276e+01
9.528793899793815969e-01,8.285980831669189683e+01,-1.197243141818754708e+02,-6.522052115545506012e+01,-2.653537978725241331e+01,-5.635271729971785248e+01,1.509490420534163206e+02,-6.783287488312032565e+01
9.534350047840343123e-01,8.281939767391843077e+01,-1.195826443740466090e+02,-6.525630608426519075e+01,-2.658183045590394755e+01,-5.631548607601317968e+01,1.508218627922260850e+02,-6.788052951444522876e+01
9.539906195886869167e-01,8.277660890793647752e+01,-1.194384216870902122e+02,-6.529097073643417559e+01,-2.662751593624868107e+01,-5.627716609055708830e+01,1.506913087334997670e+02,-6.792691558470632174e+01
9.545462343933397431e-01,8.273144356110722697e+01,-1.192916461327573927e+02,-6.532450006160172506e+01,-2.667244451658266158e+01,-5.623775477303786374e+01,1.505573810224544218e+02,-6.797202003468925113e+01
9.551018491979924585e-01,8.268390341239143027e+01,-1.191423177524602295e+02,-6.535687903209770866e+01,-2.671662458539960028e+01,-5.619724959342450177e+01,1.504200810701792363e+02,-6.801582962689847989e+01
9.556574640026450629e-01,8.263399047667957120e+01,-1.189904366175416754e+02,-6.538809264497237450e+01,-2.676006462712269851e+01,-5.615564806206130299e+01,1.502794105525572661e+02,-6.805833094712458831e+01
9.562130788072978893e-01,8.258170700411837117e+01,-1.188360028296074518e+02,-6.541812592398652271e+01,-2.680277321784522826e+01,-5.611294772974425626e+01,1.501353714091567326e+02,-6.809951040605169226e+01
9.567686936119504937e-01,8.252705547943369879e+01,-1.186790165209193191e+02,-6.544696392156090781e+01,-2.684475902107957523e+01,-5.606914618777803128e+01,1.499879658420909436e+02,-6.813935424090395543e+01
9.573243084166032091e-01,8.247003862124964257e+01,-1.185194778548494838e+02,-6.547459172068550970e+01,-2.688603078351555453e+01,-5.602424106801439763e+01,1.498371963148465227e+02,-6.817784851713260252e+01
9.578799232212559245e-01,8.241065938140357616e+01,-1.183573870263969496e+02,-6.550099443678793421e+01,-2.692659733078677320e+01,-5.597823004287158000e+01,1.496830655510811141e+02,-6.821497913014172809e+01
9.584355380259086399e-01,8.234892094425812559e+01,-1.181927442627656433e+02,-6.552615721956192374e+01,-2.696646756324621208e+01,-5.593111082533496159e+01,1.495255765333898523e+02,-6.825073180705456366e+01
9.589911528305612443e-01,8.228482672600867431e+01,-1.180255498240029794e+02,-6.555006525475492651e+01,-2.700565045175023116e+01,-5.588288116893848922e+01,1.493647325020399137e+02,-6.828509210851885314e+01
9.595467676352139597e-01,8.221838037398747190e+01,-1.178558040037015218e+02,-6.557270376591527850e+01,-2.704415503345122929e+01,-5.583353886772769670e+01,1.492005369536751687e+02,-6.831804543055204704e+01
9.601023824398667861e-01,8.214958576596431783e+01,-1.176835071297607556e+02,-6.559405801609943865e+01,-2.708199040759943799e+01,-5.578308175620350795e+01,1.490329936399881774e+02,-6.834957700642667078e+01
9.606579972445193905e-01,8.207844700944261263e+01,-1.175086595652111754e+02,-6.561411330953798426e+01,-2.711916573135282249e+01,-5.573150770924717534e+01,1.488621065663623426e+02,-6.837967190859441757e+01
9.612136120491721059e-01,8.200496837747031975e+01,-1.173312616697213144e+02,-6.563285501900460872e+01,-2.715569012868815690e+01,-5.567881463779230700e+01,1.486878799144179482e+02,-6.840831509216056361e+01
9.617692268538248213e-01,8.192915365826630136e+01,-1.171513135072345477e+02,-6.565026884595069134e+01,-2.719157174118455345e+01,-5.562500046358753991e+01,1.485103172885484639e+02,-6.843549188797743454e+01
9.623248416584775367e-01,8.185100721901997645e+01,-1.169688156032322155e+02,-6.566634038195473977e+01,-2.722681913888765592e+01,-5.557006320413829314e+01,1.483294230110829801e+02,-6.846118736553059136e+01
9.628804564631301410e-01,8.177053378696973596e+01,-1.167837686015565026e+02,-6.568105520382380291e+01,-2.726144112981071288e+01,-5.551400092148031717e+01,1.481452018072458543e+02,-6.848538635020781840e+01
9.634360712677829675e-01,8.168773826372184033e+01,-1.165961731336832798e+02,-6.569439895095030124e+01,-2.729544651096325225e+01,-5.545681170696018825e+01,1.479576585781505287e+02,-6.850807353582179360e+01
9.639916860724355718e-01,8.160262572384434065e+01,-1.164060298274094976e+02,-6.570635732704585052e+01,-2.732884405860630395e+01,-5.539849368256875550e+01,1.477667984007201198e+02,-6.852923349189710223e+01
9.645473008770882872e-01,8.151520141331603497e+01,-1.162133393151588194e+02,-6.571691610185720833e+01,-2.736164251863450048e+01,-5.533904500216833355e+01,1.475726265273056299e+02,-6.854885067088191875e+01
9.651029156817410026e-01,8.142547074783159644e+01,-1.160181022419084513e+02,-6.572606111286363273e+01,-2.739385059708463643e+01,-5.527846385261442208e+01,1.473751483850035982e+02,-6.856690941528360383e+01
9.656585304863937180e-01,8.133343931096163715e+01,-1.158203192727347783e+02,-6.573377826695561055e+01,-2.742547695077099235e+01,-5.521674845477132010e+01,1.471743695746713740e+02,-6.858339396472912597e+01
9.662141452910463224e-01,8.123911285216807698e+01,-1.156199910999785914e+02,-6.574005354209498364e+01,-2.745653017804733054e+01,-5.515389706442178408e+01,1.469702958696410917e+02,-6.859828846294901439e+01
9.667697600956991488e-01,8.114249728467554235e+01,-1.154171184500303724e+02,-6.574487298895721210e+01,-2.748701880969552391e+01,-5.508990797307087206e+01,1.467629332141316354e+02,-6.861157696468670508e+01
9.673253749003518642e-01,8.104359868319750149e+01,-1.152117020897351694e+02,-6.574822273255422544e+01,-2.751695129994084965e+01,-5.502477950864400214e+01,1.465522877213597610e+02,-6.862324344253110553e+01
9.678809897050044686e-01,8.094242328151851495e+01,-1.150037428324167905e+02,-6.575008897383956707e+01,-2.754633601759397266e+01,-5.495851003607884877e+01,1.463383656713487539e+02,-6.863327179367423980e+01
9.684366045096572950e-01,8.083897746993118005e+01,-1.147932415435219440e+02,-6.575045799129482305e+01,-2.757518123731958326e+01,-5.489109795781146772e+01,1.461211735084359020e+02,-6.864164584659283719e+01
9.689922193143098994e-01,8.073326779252933250e+01,-1.145801991458841655e+02,-6.574931614249727829e+01,-2.760349513103165009e+01,-5.482254171415672062e+01,1.459007178384783856e+02,-6.864834936765441853e+01
9.695478341189626148e-01,8.062530094435584260e+01,-1.143646166246068532e+02,-6.574664986566946823e+01,-2.763128575941546572e+01,-5.475283978358237391e+01,1.456770054257573008e+02,-6.865336606764752503e+01
9.701034489236153302e-01,8.051508376840652659e+01,-1.141464950315666869e+02,-6.574244568121011412e+01,-2.765856106357618671e+01,-5.468199068287762543e+01,1.454500431895800148e+02,-6.865667960823631688e+01
9.706590637282680456e-01,8.040262325248926345e+01,-1.139258354895361407e+02,-6.573669019320659856e+01,-2.768532885681417000e+01,-5.460999296721577423e+01,1.452198382005816484e+02,-6.865827360833968385e+01
9.712146785329206500e-01,8.028792652593828905e+01,-1.137026391959258405e+02,-6.572937009092866845e+01,-2.771159681652692797e+01,-5.453684523011063590e+01,1.449863976767237261e+02,-6.865813165043445565e+01
9.717702933375734764e-01,8.017100085618432104e+01,-1.134769074261464965e+02,-6.572047215030426059e+01,-2.773737247623777691e+01,-5.446254610326736412e+01,1.447497289789920103e+02,-6.865623728678284010e+01
9.723259081422261918e-01,8.005185364517987523e+01,-1.132486415365908528e+02,-6.570998323537621388e+01,-2.776266321775104373e+01,-5.438709425632740846e+01,1.445098396067929798e+02,-6.865257404558443000e+01
9.728815229468787962e-01,7.993049242568005752e+01,-1.130178429672349125e+02,-6.569789029974103300e+01,-2.778747626343408683e+01,-5.431048839650727444e+01,1.442667371930475610e+02,-6.864712543705240932e+01
9.734371377515315116e-01,7.980692485737895936e+01,-1.127845132438586120e+02,-6.568418038796849601e+01,-2.781181866862589658e+01,-5.423272726813164013e+01,1.440204294989843277e+02,-6.863987495941407246e+01
9.739927525561842270e-01,7.968115872290108825e+01,-1.125486539798868222e+02,-6.566884063700369722e+01,-2.783569731417238202e+01,-5.415380965206049524e+01,1.437709244086305489e+02,-6.863080610483554267e+01
9.745483673608369424e-01,7.955320192364877130e+01,-1.123102668778496707e+02,-6.565185827754967818e+01,-2.785911889908828343e+01,-5.407373436501035258e+01,1.435182299230019680e+02,-6.861990236527104514e+01
9.751039821654895468e-01,7.942306247550462217e+01,-1.120693537304622680e+02,-6.563322063543225227e+01,-2.788208993334580299e+01,-5.399250025876966674e+01,1.432623541539902874e+02,-6.860714723823642203e+01
9.756595969701423732e-01,7.929074850438924216e+01,-1.118259164213241519e+02,-6.561291513294600009e+01,-2.790461673078991467e+01,-5.391010621930806224e+01,1.430033053179497813e+02,-6.859252423250667619e+01
9.762152117747949776e-01,7.915626824167526365e+01,-1.115799569252394008e+02,-6.559092929018179063e+01,-2.792670540218023589e+01,-5.382655116578024490e+01,1.427410917289820986e+02,-6.857601687373824006e+01
9.767708265794476929e-01,7.901963001945554765e+01,-1.113314773081543336e+02,-6.556725072633601314e+01,-2.794836184835967430e+01,-5.374183404942318987e+01,1.424757217919188577e+02,-6.855760871001530177e+01
9.773264413841005194e-01,7.888084226566799373e+01,-1.110804797267171296e+02,-6.554186716100122112e+01,-2.796959175354970739e+01,-5.365595385234822601e+01,1.422072039950034252e+02,-6.853728331732065726e+01
9.778820561887531237e-01,7.873991349907494453e+01,-1.108269664274556732e+02,-6.551476641543816015e+01,-2.799040057877228449e+01,-5.356890958622678767e+01,1.419355469022711134e+02,-6.851502430493052032e+01
9.784376709934058391e-01,7.859685232409849220e+01,-1.105709397455751173e+02,-6.548593641382952057e+01,-2.801079355539843974e+01,-5.348070029087018185e+01,1.416607591456260309e+02,-6.849081532073404333e+01
9.789932857980585545e-01,7.845166742551106154e+01,-1.103124021033760158e+02,-6.545536518451498864e+01,-2.803077567882356647e+01,-5.339132503270388952e+01,1.413828494166194503e+02,-6.846464005647681006e+01
9.795489006027112699e-01,7.830436756298138334e+01,-1.100513560082911937e+02,-6.542304086120823570e+01,-2.805035170226932806e+01,-5.330078290313551292e+01,1.411018264579231811e+02,-6.843648225292903930e+01
9.801045154073638743e-01,7.815496156547622775e+01,-1.097878040505427464e+02,-6.538895168419480797e+01,-2.806952613071224079e+01,-5.320907301681718593e+01,1.408176990545042031e+02,-6.840632570497768938e+01
9.806601302120167007e-01,7.800345832551670355e+01,-1.095217489004180322e+02,-6.535308600151196856e+01,-2.808830321493899973e+01,-5.311619450980156643e+01,1.405304760244947602e+02,-6.837415426664310303e+01
9.812157450166693051e-01,7.784986679329146853e+01,-1.092531933051671871e+02,-6.531543227011002273e+01,-2.810668694572829196e+01,-5.302214653759290286e+01,1.402401662097646806e+02,-6.833995185601987998e+01
9.817713598213220205e-01,7.769419597062358207e+01,-1.089821400855170168e+02,-6.527597905699491321e+01,-2.812468104815947711e+01,-5.292692827309080172e+01,1.399467784661873395e+02,-6.830370246014217628e+01
9.823269746259747359e-01,7.753645490479451041e+01,-1.087085921318084587e+02,-6.523471504035266832e+01,-2.814228897604779789e+01,-5.283053890442953104e+01,1.396503216536085858e+02,-6.826539013977331649e+01
9.828825894306274513e-01,7.737665268222225734e+01,-1.084325523997501506e+02,-6.519162901065509175e+01,-2.815951390650629804e+01,-5.273297763271040850e+01,1.393508046255106194e+02,-6.822499903411947741e+01
9.834382042352800557e-01,7.721479842199548216e+01,-1.081540239057939772e+02,-6.514670987174706340e+01,-2.817635873463443374e+01,-5.263424366962862422e+01,1.390482362183760756e+02,-6.818251336546789787e+01
9.839938190399328821e-01,7.705090126926343430e+01,-1.078730097221298649e+02,-6.509994664191536629e+01,-2.819282606833322546e+01,-5.253433623499449112e+01,1.387426252407503569e+02,-6.813791744374938730e+01
9.845494338445855975e-01,7.688497033942988423e+01,-1.075895130210700330e+02,-6.505132843659292519e+01,-2.820891812602603821e+01,-5.243325454490777560e+01,1.384339804015851314e+02,-6.809119572144730625e+01
9.851050486492382019e-01,7.671701469106774596e+01,-1.073035372664662788e+02,-6.500084441301967786e+01,-2.822463664297794139e+01,-5.233099782231452224e+01,1.381223103136739212e+02,-6.804233288741291119e+01
9.856606634538910283e-01,7.654704357810082627e+01,-1.070150860213027499e+02,-6.494848386006987084e+01,-2.823998332961523516e+01,-5.222756535406480793e+01,1.378076238199905958e+02,-6.799131363665135552e+01
9.862162782585436327e-01,7.637506628841619261e+01,-1.067241629610818165e+02,-6.489423618856659459e+01,-2.825495957818964143e+01,-5.212295644828562047e+01,1.374899297617946843e+02,-6.793812278177435360e+01
9.867718930631963481e-01,7.620109212835684787e+01,-1.064307718830836791e+02,-6.483809092833530485e+01,-2.826956643724021490e+01,-5.201717043087287351e+01,1.371692369578421165e+02,-6.788274526921512120e+01
9.873275078678489525e-01,7.602513041901265467e+01,-1.061349167091760251e+02,-6.478003772797816850e+01,-2.828380460832622845e+01,-5.191020664470412527e+01,1.368455541993825761e+02,-6.782516618541859543e+01
9.878831226725017789e-01,7.584719049254586309e+01,-1.058366014885579176e+02,-6.472006635468022751e+01,-2.829767444284021138e+01,-5.180206444887032546e+01,1.365188902452237869e+02,-6.776537076297005058e+01
9.884387374771543833e-01,7.566728168855235026e+01,-1.055358304004429471e+02,-6.465816669404858885e+01,-2.831117593890111550e+01,-5.169274321792735094e+01,1.361892538168673639e+02,-6.770334438666208143e+01
9.889943522818070987e-01,7.548541335045723599e+01,-1.052326077566765292e+02,-6.459432874998356056e+01,-2.832430873832761264e+01,-5.158224234116659090e+01,1.358566535937114566e+02,-6.763907259949975526e+01
9.895499670864599251e-01,7.530159482194666509e+01,-1.049269380042922251e+02,-6.452854264458277100e+01,-2.833707212369156636e+01,-5.147056122190544158e+01,1.355210982083252418e+02,-6.757254110864442964e+01
9.901055818911125295e-01,7.511583544343413621e+01,-1.046188257280037561e+02,-6.446079861807758959e+01,-2.834946501545163144e+01,-5.135769927679694291e+01,1.351825962417911740e+02,-6.750373579129571056e+01
9.906611966957652449e-01,7.492814454856213047e+01,-1.043082756526335544e+02,-6.439108702880183444e+01,-2.836148596916693876e+01,-5.124365593515879880e+01,1.348411562191167832e+02,-6.743264270051207632e+01
9.912168115004179603e-01,7.473853146073938092e+01,-1.039952926454789406e+02,-6.431939835319327869e+01,-2.837313317279106428e+01,-5.112843063832229262e+01,1.344967866047164478e+02,-6.735924807096931488e+01
9.917724263050706757e-01,7.454700548971273122e+01,-1.036798817186143680e+02,-6.424572318582758612e+01,-2.838440444404594487e+01,-5.101202283900013157e+01,1.341494957979619187e+02,-6.728353832465815287e+01
9.923280411097232800e-01,7.435357592817467776e+01,-1.033620480311309535e+02,-6.417005223948453363e+01,-2.839529722787612087e+01,-5.089443200067410089e+01,1.337992921288023069e+02,-6.720550007651939950e+01
9.928836559143761065e-01,7.415825204840565732e+01,-1.030417968913119893e+02,-6.409237634524691885e+01,-2.840580859398297875e+01,-5.077565759700190995e+01,1.334461838534532490e+02,-6.712512014001794114e+01
9.934392707190287108e-01,7.396104309895230244e+01,-1.027191337587466933e+02,-6.401268645263205315e+01,-2.841593523443923530e+01,-5.065569911124385527e+01,1.330901791501563309e+02,-6.704238553265527401e+01
9.939948855236814262e-01,7.376195830133988807e+01,-1.023940642463787896e+02,-6.393097362975536413e+01,-2.842567346138350715e+01,-5.053455603570845511e+01,1.327312861150060428e+02,-6.695728348141982167e+01
9.945505003283341416e-01,7.356100684682094482e+01,-1.020665941224935693e+02,-6.384722906352688199e+01,-2.843501920479501521e+01,-5.041222787121797921e+01,1.323695127578481845e+02,-6.686980142817621697e+01
9.951061151329868570e-01,7.335819789315823414e+01,-1.017367293126407617e+02,-6.376144405987998454e+01,-2.844396801034850597e+01,-5.028871412659314899e+01,1.320048669982456886e+02,-6.677992703499239724e+01
9.956617299376395724e-01,7.315354056144376216e+01,-1.014044759014945214e+02,-6.367361004403282720e+01,-2.845251503734919396e+01,-5.016401431815739187e+01,1.316373566615153550e+02,-6.668764818940570649e+01
9.962173447422922878e-01,7.294704393295225486e+01,-1.010698401346502493e+02,-6.358371856078201034e+01,-2.846065505674796725e+01,-5.003812796926057160e+01,1.312669894748327692e+02,-6.659295300962683939e+01
9.967729595469450032e-01,7.273871704603031674e+01,-1.007328284203577482e+02,-6.349176127482889598e+01,-2.846838244923664973e+01,-4.991105460982210928e+01,1.308937730634071954e+02,-6.649582984968235166e+01
9.973285743515976076e-01,7.252856889302059074e+01,-1.003934473311918936e+02,-6.339772997113851005e+01,-2.847569120342345173e+01,-4.978279377589363008e+01,1.305177149467256470e+02,-6.639626730449563752e+01
9.978841891562504340e-01,7.231660841722117539e+01,-1.000517036056591280e+02,-6.330161655533064646e+01,-2.848257491408853070e+01,-4.965334500924087280e+01,1.301388225348659091e+02,-6.629425421490594772e+01
9.984398039609030384e-01,7.210284450988031324e+01,-9.970760414974188279e+01,-6.320341305410378396e+01,-2.848902678051970838e+01,-4.952270785694544486e+01,1.297571031248797908e+02,-6.618977967262631523e+01
9.989954187655557538e-01,7.188728600722609485e+01,-9.936115603837866672e+01,-6.310311161569130434e+01,-2.849503960492832988e+01,-4.939088187102559857e+01,1.293725638972447598e+02,-6.608283302513933677e+01
9.995510335702083582e-01,7.166994168753160466e+01,-9.901236651688165580e+01,-6.300070451035013264e+01,-2.850060579094528279e+01,-4.925786660807666806e+01,1.289852119123854948e+02,-6.597340388053159188e+01
1.000106648374861074e+00,7.145082026821499710e+01,-9.866124300229057553e+01,-6.289618413088211213e+01,-2.850571734219711217e+01,-4.912366162893091825e+01,1.285950541072643318e+02,-6.586148211226638693e+01
1.000662263179513900e+00,7.122993040297509992e+01,-9.830779308466385658e+01,-6.278954299318767340e+01,-2.851036586096232028e+01,-4.898826649833696223e+01,1.282020972920415716e+02,-6.574705786389475293e+01
1.001217877984166504e+00,7.100728067896221773e+01,-9.795202452830648099e+01,-6.268077373685217424e+01,-2.851454254690776935e+01,-4.885168078465859054e+01,1.278063481468052913e+02,-6.563012155370518030e+01
1.001773492788819331e+00,7.078287961398348216e+01,-9.759394527293359545e+01,-6.256986912576436310e+01,-2.851823819590526909e+01,-4.871390405959261471e+01,1.274078132183686876e+02,-6.551066387931113866e+01
1.002329107593471935e+00,7.055673565374439704e+01,-9.723356343477288988e+01,-6.245682204876781896e+01,-2.852144319892829571e+01,-4.857493589790704647e+01,1.270064989171397087e+02,-6.538867582217751817e+01
1.002884722398124540e+00,7.032885716912490182e+01,-9.687088730760160615e+01,-6.234162552034452887e+01,-2.852414754102877481e+01,-4.843477587719782917e+01,1.266024115140572803e+02,-6.526414865208505489e+01
1.003440337202777366e+00,7.009925245349062095e+01,-9.650592536372157326e+01,-6.222427268133107248e+01,-2.852634080039415920e+01,-4.829342357766557825e+01,1.261955571375984562e+02,-6.513707393153340774e+01
1.003995952007429970e+00,6.986792972004029423e+01,-9.613868625487154418e+01,-6.210475679966743456e+01,-2.852801214748450320e+01,-4.815087858191179038e+01,1.257859417708548619e+02,-6.500744352008261728e+01
1.004551566812082797e+00,6.963489709918664516e+01,-9.576917881307417701e+01,-6.198307127117796256e+01,-2.852915034424973584e+01,-4.800714047475395319e+01,1.253735712486772371e+02,-6.487524957863232089e+01
1.005107181616735401e+00,6.940016263597439661e+01,-9.539741205142227898e+01,-6.185920962038525772e+01,-2.852974374342711883e+01,-4.786220884306080592e+01,1.249584512548910027e+02,-6.474048457364045817e+01
1.005662796421388228e+00,6.916373428753142605e+01,-9.502339516479929671e+01,-6.173316550135589154e+01,-2.852978028791875076e+01,-4.771608327560628737e+01,1.245405873195787620e+02,-6.460314128127896538e+01
1.006218411226040832e+00,6.892561992055802023e+01,-9.464713753054020628e+01,-6.160493269857978049e+01,-2.852924751024929506e+01,-4.756876336294421037e+01,1.241199848164364994e+02,-6.446321279152954276e+01
1.006774026030693658e+00,6.868582730884790521e+01,-9.426864870902480220e+01,-6.147450512788065424e+01,-2.852813253210381106e+01,-4.742024869730074244e+01,1.236966489601936132e+02,-6.432069251221594186e+01
1.007329640835346263e+00,6.844436413084663684e+01,-9.388793844421111601e+01,-6.134187683735999741e+01,-2.852642206394505209e+01,-4.727053887248746378e+01,1.232705848041058090e+02,-6.417557417297646793e+01
1.007885255639998867e+00,6.820123758314819895e+01,-9.350501700825850548e+01,-6.120704196119093154e+01,-2.852410151736852129e+01,-4.711963336591099250e+01,1.228417966150186373e+02,-6.402785237212620473e+01
1.008440870444651694e+00,6.795645495103043743e+01,-9.311989472740333440e+01,-6.106999473740324902e+01,-2.852115642592481493e+01,-4.696753170170537572e+01,1.224102887923735068e+02,-6.387752179328592206e+01
1.008996485249304298e+00,6.771002387184290683e+01,-9.273258172619986794e+01,-6.093072956657732675e+01,-2.851757301086106366e+01,-4.681423353824019529e+01,1.219760662996819889e+02,-6.372457682248254685e+01
1.009552100053957124e+00,6.746195185214375556e+01,-9.234308834029397417e+01,-6.078924097888774014e+01,-2.851333702473933940e+01,-4.665973852651356424e+01,1.215391338867391653e+02,-6.356901222048337274e+01
1.010107714858609729e+00,6.721224626927077850e+01,-9.195142511417846265e+01,-6.064552363428663284e+01,-2.850843376306375276e+01,-4.650404631101564235e+01,1.210994960935266107e+02,-6.341082312164075319e+01
1.010663329663262555e+00,6.696091437290367310e+01,-9.155760279892199094e+01,-6.049957232271282237e+01,-2.850284807585273228e+01,-4.634715653059829066e+01,1.206571572541103734e+02,-6.325000503272623575e+01
1.011218944467915160e+00,6.670796328662045482e+01,-9.116163234987598685e+01,-6.035138196432867375e+01,-2.849656437915626839e+01,-4.618906881935294706e+01,1.202121215005397801e+02,-6.308655383175585740e+01
1.011774559272567986e+00,6.645340000944463554e+01,-9.076352492435472641e+01,-6.020094760978256687e+01,-2.848956666651829650e+01,-4.602978280749443485e+01,1.197643927667411248e+02,-6.292046576680462522e+01
1.012330174077220590e+00,6.619723141738694494e+01,-9.036329187929382556e+01,-6.004826444049912482e+01,-2.848183852038415154e+01,-4.586929812225311309e+01,1.193139747924122531e+02,-6.275173745481235699e+01
1.012885788881873195e+00,6.593946426497790014e+01,-8.996094476888214331e+01,-5.989332776899536981e+01,-2.847336312345296250e+01,-4.570761438877300975e+01,1.188608711269122438e+02,-6.258036588037867887e+01
1.013441403686526021e+00,6.568010518679389520e+01,-8.955649534217066332e+01,-5.973613303922383722e+01,-2.846412326997533526e+01,-4.554473123101788445e+01,1.184050851331506919e+02,-6.240634839454887839e+01
1.013997018491178626e+00,6.541916069897611408e+01,-8.914995554065774286e+01,-5.957667582694291042e+01,-2.845410137699587594e+01,-4.538064827268415513e+01,1.179466199914750746e+02,-6.222968271359013670e+01
1.014552633295831452e+00,6.515663720074073240e+01,-8.874133749584748898e+01,-5.941495184011271391e+01,-2.844327949554091717e+01,-4.521536513812069558e+01,1.174854787035539374e+02,-6.205036691775718793e+01
1.015108248100484056e+00,6.489254097588353432e+01,-8.833065352678751481e+01,-5.925095691931906572e+01,-2.843163932175125908e+01,-4.504888145325628557e+01,1.170216640962608352e+02,-6.186839945004917496e+01
1.015663862905136883e+00,6.462687819427505076e+01,-8.791791613757874302e+01,-5.908468703822290991e+01,-2.841916220795999948e+01,-4.488119684653348429e+01,1.165551788255532557e+02,-6.168377911495588961e+01
1.016219477709789487e+00,6.435965491335059596e+01,-8.750313801486424836e+01,-5.891613830403758811e+01,-2.840582917371543203e+01,-4.471231094985047605e+01,1.160860253803521118e+02,-6.149650507719502457e+01
1.016775092514442091e+00,6.409087707959039903e+01,-8.708633202529102846e+01,-5.874530695803174041e+01,-2.839162091674894128e+01,-4.454222339950913323e+01,1.156142060864167291e+02,-6.130657686043885235e+01
1.017330707319094918e+00,6.382055052999429989e+01,-8.666751121294932148e+01,-5.857218937605970410e+01,-2.837651782388807220e+01,-4.437093383717080997e+01,1.151397231102192649e+02,-6.111399434603164593e+01
1.017886322123747522e+00,6.354868099354839472e+01,-8.624668879678755218e+01,-5.839678206911848690e+01,-2.836049998191462862e+01,-4.419844191081930518e+01,1.146625784628169384e+02,-6.091875777169756390e+01
1.018441936928400127e+00,6.327527409268352443e+01,-8.582387816800152791e+01,-5.821908168393098748e+01,-2.834354718836774012e+01,-4.402474727573034130e+01,1.141827740037209082e+02,-6.072086773023785611e+01
1.018997551733052953e+00,6.300033534472726870e+01,-8.539909288740093984e+01,-5.803908500355642275e+01,-2.832563896229214606e+01,-4.384984959544869554e+01,1.137003114447641110e+02,-6.052032516821910946e+01
1.019553166537705780e+00,6.272387016334865706e+01,-8.497234668275146419e+01,-5.785678894802742178e+01,-2.830675455493145520e+01,-4.367374854277247920e+01,1.132151923539672254e+02,-6.031713138465163127e+01
1.020108781342358384e+00,6.244588385999446700e+01,-8.454365344609159649e+01,-5.767219057501365143e+01,-2.828687296036652654e+01,-4.349644380074425953e+01,1.127274181594016369e+02,-6.011128802965776430e+01
1.020664396147011210e+00,6.216638164531858024e+01,-8.411302723102554069e+01,-5.748528708051183855e+01,-2.826597292609875822e+01,-4.331793506364908808e+01,1.122369901530499305e+02,-5.990279710313021155e+01
1.021220010951663815e+00,6.188536863060473081e+01,-8.368048224999311913e+01,-5.729607579956356034e+01,-2.824403296357874993e+01,-4.313822203802053679e+01,1.117439094946664397e+02,-5.969166095338160716e+01
1.021775625756316419e+00,6.160284982918020802e+01,-8.324603287151337838e+01,-5.710455420699845064e+01,-2.822103135867967794e+01,-4.295730444365280221e+01,1.112481772156327793e+02,-5.947788227578305964e+01
1.022331240560969245e+00,6.131883015782354107e+01,-8.280969361740510237e+01,-5.691071991820493281e+01,-2.819694618211599746e+01,-4.277518201462054748e+01,1.107497942228131649e+02,-5.926146411139370684e+01
1.022886855365621850e+00,6.103331443816440327e+01,-8.237147915998380654e+01,-5.671457068992770445e+01,-2.817175529980711346e+01,-4.259185450030601316e+01,1.102487613024078570e+02,-5.904240984558051508e+01
1.023442470170274454e+00,6.074630739807548707e+01,-8.193140431923217193e+01,-5.651610442109122801e+01,-2.814543638318606611e+01,-4.240732166643248036e+01,1.097450791238024266e+02,-5.882072320662773990e+01
1.023998084974927281e+00,6.045781367305757925e+01,-8.148948405994835298e+01,-5.631531915365063412e+01,-2.811796691945338722e+01,-4.222158329610559235e+01,1.092387482434168362e+02,-5.859640826433700056e+01
1.024553699779580107e+00,6.016783780761735301e+01,-8.104573348886945894e+01,-5.611221307346917797e+01,-2.808932422177598198e+01,-4.203463919086166811e+01,1.087297691085520768e+02,-5.836946942861793985e+01
1.025109314584232711e+00,5.987638425663730146e+01,-8.060016785177018050e+01,-5.590678451122224146e+01,-2.805948543943103246e+01,-4.184648917172284399e+01,1.082181420612341043e+02,-5.813991144806835365e+01
1.025664929388885316e+00,5.958345738673803282e+01,-8.015280253053722959e+01,-5.569903194332784580e+01,-2.802842756789498324e+01,-4.165713308025940620e+01,1.077038673420553607e+02,-5.790773940854484181e+01
1.026220544193538142e+00,5.928906147763377987e+01,-7.970365304022014641e+01,-5.548895399290442043e+01,-2.799612745887767318e+01,-4.146657077965940630e+01,1.071869450940151296e+02,-5.767295873172388809e+01
1.026776158998190747e+00,5.899320072348067612e+01,-7.925273502605806186e+01,-5.527654943075521032e+01,-2.796256183030144271e+01,-4.127480215580563083e+01,1.066673753663581152e+02,-5.743557517365332643e+01
1.027331773802843351e+00,5.869587923421634201e+01,-7.880006426048053925e+01,-5.506181717637866058e+01,-2.792770727622531624e+01,-4.108182711835890188e+01,1.061451581184087871e+02,-5.719559482329326983e+01
1.027887388607496177e+00,5.839710103689317577e+01,-7.834565664008563601e+01,-5.484475629900632754e+01,-2.789154027671426661e+01,-4.088764560184920072e+01,1.056202932234054543e+02,-5.695302410104781643e+01
1.028443003412148782e+00,5.809687007700446060e+01,-7.788952818259407707e+01,-5.462536601866748498e+01,-2.785403720765362934e+01,-4.069225756677397499e+01,1.050927804723325920e+02,-5.670786975728738355e+01
1.028998618216801608e+00,5.779519021980144089e+01,-7.743169502377678270e+01,-5.440364570727945903e+01,-2.781517435050836795e+01,-4.049566300070262770e+01,1.045626195777483218e+02,-5.646013887086003535e+01
1.029554233021454213e+00,5.749206525160515469e+01,-7.697217341436150662e+01,-5.417959488976620008e+01,-2.777492790202767381e+01,-4.029786191938953976e+01,1.040298101776136548e+02,-5.620983884759458249e+01
1.030109847826107039e+00,5.718749888110878743e+01,-7.651097971691176269e+01,-5.395321324520204342e+01,-2.773327398389436382e+01,-4.009885436789281243e+01,1.034943518391157085e+02,-5.595697741879241249e+01
1.030665462630759643e+00,5.688149474067446221e+01,-7.604813040268476243e+01,-5.372450060798354343e+01,-2.769018865231963034e+01,-3.989864042170135150e+01,1.029562440624922743e+02,-5.570156263971088606e+01
1.031221077435412470e+00,5.657405638762077160e+01,-7.558364204846191114e+01,-5.349345696902666702e+01,-2.764564790758255342e+01,-3.969722018786794138e+01,1.024154862848512550e+02,-5.544360288803576964e+01
1.031776692240065074e+00,5.626518730550456837e+01,-7.511753133335766108e+01,-5.326008247699194698e+01,-2.759962770351492267e+01,-3.949459380615043358e+01,1.018720778839902295e+02,-5.518310686234494256e+01
1.032332307044717679e+00,5.595489090539422250e+01,-7.464981503560268550e+01,-5.302437743953553451e+01,-2.755210395693102754e+01,-3.929076145015937982e+01,1.013260181822126498e+02,-5.492008358056153838e+01
1.032887921849370505e+00,5.564317052713566625e+01,-7.418051002930258164e+01,-5.278634232458703934e+01,-2.750305255700241958e+01,-3.908572332851296949e+01,1.007773064501420208e+02,-5.465454237839750817e+01
1.033443536654023109e+00,5.533002944061201589e+01,-7.370963328117426272e+01,-5.254597776165487488e+01,-2.745244937457801271e+01,-3.887947968599956994e+01,1.002259419105354254e+02,-5.438649290778826639e+01
1.033999151458675936e+00,5.501547084699373613e+01,-7.323720184725503657e+01,-5.230328454315699815e+01,-2.740027027144891392e+01,-3.867203080474638455e+01,9.967192374209193417e+01,-5.411594513531582606e+01
1.034554766263328540e+00,5.469949787998332624e+01,-7.276323286958972858e+01,-5.205826362577926147e+01,-2.734649110955853146e+01,-3.846337700539602622e+01,9.911525108326166844e+01,-5.384290934062365608e+01
1.035110381067981367e+00,5.438211360705192021e+01,-7.228774357289343300e+01,-5.181091613186058709e+01,-2.729108776015773685e+01,-3.825351864829022475e+01,9.855592303605209281e+01,-5.356739611482149144e+01
1.035665995872633971e+00,5.406332103066818462e+01,-7.181075126118861363e+01,-5.156124335080425425e+01,-2.723403611290504855e+01,-3.804245613466019194e+01,9.799393866983122336e+01,-5.328941635887985484e+01
1.036221610677286797e+00,5.374312308951971318e+01,-7.133227331441878505e+01,-5.130924674051612300e+01,-2.717531208491183392e+01,-3.783018990782426272e+01,9.742929702512913082e+01,-5.300898128201503567e+01
1.036777225481939402e+00,5.342152265972790559e+01,-7.085232718503839067e+01,-5.105492792886975195e+01,-2.711489162973266431e+01,-3.761672045439291878e+01,9.686199711743822149e+01,-5.272610240006458326e+01
1.037332840286592006e+00,5.309852255605446203e+01,-7.037093039457755594e+01,-5.079828871519817568e+01,-2.705275074630073107e+01,-3.740204830548074000e+01,9.629203794101023561e+01,-5.244079153385281700e+01
1.037888455091244833e+00,5.277412553310023213e+01,-6.988810053018205792e+01,-5.053933107181161688e+01,-2.698886548780812689e+01,-3.718617403792489284e+01,9.571941847265050285e+01,-5.215306080754580620e+01
1.038444069895897437e+00,5.244833428649877050e+01,-6.940385524113226268e+01,-5.027805714554405370e+01,-2.692321197053176007e+01,-3.696909827551252903e+01,9.514413767551391743e+01,-5.186292264699891774e+01
1.038999684700550263e+00,5.212115145409925532e+01,-6.891821223533253260e+01,-5.001446925932336285e+01,-2.685576638260339877e+01,-3.675082169021283107e+01,9.456619450289282724e+01,-5.157038977809125413e+01
1.039555299505202868e+00,5.179257961714498038e+01,-6.843118927578177590e+01,-4.974856991377130555e+01,-2.678650499272585606e+01,-3.653134500341845126e+01,9.398558790200863200e+01,-5.127547522505346222e+01
1.040110914309855694e+00,5.146262130144202018e+01,-6.794280417701514807e+01,-4.948036178882760794e+01,-2.671540415883323405e+01,-3.631066898719226543e+01,9.340231681779637540e+01,-5.097819230878332064e+01
1.040666529114508299e+00,5.113127897852233872e+01,-6.745307480152494861e+01,-4.920984774540271900e+01,-2.664244033669709211e+01,-3.608879446552261072e+01,9.281638019669102846e+01,-5.067855464515325536e+01
1.041222143919160903e+00,5.079855421844382590e+01,-6.696201755595218685e+01,-4.893702970185741918e+01,-2.656759048250632560e+01,-3.586572160722862890e+01,9.222777542538804596e+01,-5.037657488570013697e+01
1.041777758723813729e+00,5.046444924911864405e+01,-6.646964918486781926e+01,-4.866191017006660502e+01,-2.649083250432101977e+01,-3.564145100857520987e+01,9.163650111009695820e+01,-5.007226595091358234e+01
1.042333373528466334e+00,5.012896747353146054e+01,-6.597598816106523145e+01,-4.838449320364878758e+01,-2.641214444626377400e+01,-3.541598423354353997e+01,9.104255807942291767e+01,-4.976564232996554438e+01
1.042888988333119160e+00,4.979211217372833431e+01,-6.548105287991168666e+01,-4.810478295118470982e+01,-2.633150450001242504e+01,-3.518932284419893364e+01,9.044594704522177153e+01,-4.945671870681626814e+01
1.043444603137771765e+00,4.945388652381618044e+01,-6.498486165997579178e+01,-4.782278366502117706e+01,-2.624889102674008257e+01,-3.496146840825058177e+01,8.984666862665146425e+01,-4.914550995749326034e+01
1.044000217942424591e+00,4.911429360279588963e+01,-6.448743274373569534e+01,-4.753849971000926899e+01,-2.616428257861716489e+01,-3.473242250653363783e+01,8.924472337391911481e+01,-4.883203114749028373e+01
1.044555832747077195e+00,4.877333640704760853e+01,-6.398878429808939927e+01,-4.725193557195849081e+01,-2.607765791991098681e+01,-3.450218674027170351e+01,8.864011179139440344e+01,-4.851629752906348614e+01
1.045111447551730022e+00,4.843101786246445783e+01,-6.348893441466120180e+01,-4.696309586580309769e+01,-2.598899604768149274e+01,-3.427076273811665175e+01,8.803283436008113938e+01,-4.819832453842044373e+01
1.045667062356382626e+00,4.808734083623856037e+01,-6.298790110991027547e+01,-4.667198534348413830e+01,-2.589827621207451358e+01,-3.403815216296877821e+01,8.742289155945501022e+01,-4.787812779280634601e+01
1.046222677161035230e+00,4.774230814829522984e+01,-6.248570232503536914e+01,-4.637860890154401261e+01,-2.580547793621135000e+01,-3.380435671857452462e+01,8.681028388866002388e+01,-4.755572308748322286e+01
1.046778291965688057e+00,4.739592258237913569e+01,-6.198235592568060071e+01,-4.608297158843598851e+01,-2.571058103567555975e+01,-3.356937815590395502e+01,8.619501188706938422e+01,-4.723112639260550338e+01
1.047333906770340661e+00,4.704818689679039068e+01,-6.147787970144017322e+01,-4.578507861154790959e+01,-2.561356563759656169e+01,-3.333321827930694070e+01,8.557707615420886782e+01,-4.690435384999070578e+01
1.047889521574993488e+00,4.669910383476992166e+01,-6.097229136516049408e+01,-4.548493534393857374e+01,-2.551441219932988247e+01,-3.309587895244764866e+01,8.495647736904001590e+01,-4.657542176978362392e+01
1.048445136379646092e+00,4.634867613453693025e+01,-6.046560855204396034e+01,-4.518254733079002960e+01,-2.541310152673467826e+01,-3.285736210401886837e+01,8.433321630860891105e+01,-4.624434662701780496e+01
1.049000751184298919e+00,4.599690653897462767e+01,-5.995784881854895332e+01,-4.487792029557195406e+01,-2.530961479204757580e+01,-3.261766973323403107e+01,8.370729386605350442e+01,-4.591114505806967827e+01
1.049556365988951523e+00,4.564379780496840766e+01,-5.944902964109193988e+01,-4.457106014592198306e+01,-2.520393355135400881e+01,-3.237680391509947242e+01,8.307871106797736616e+01,-4.557583385701006051e+01
1.050111980793604349e+00,4.528935271239207339e+01,-5.893916841454551303e+01,-4.426197297923795304e+01,-2.509603976165576711e+01,-3.213476680546399677e+01,8.244746909118107681e+01,-4.523842997184831916e+01
1.050667595598256954e+00,4.493357407274670834e+01,-5.842828245053875236e+01,-4.395066508798644378e+01,-2.498591579753607661e+01,-3.189156064584897265e+01,8.181356927876056773e+01,-4.489895050067399040e+01
1.051223210402909558e+00,4.457646473744757287e+01,-5.791638897555341003e+01,-4.363714296472310394e+01,-2.487354446742090985e+01,-3.164718776805571210e+01,8.117701315556334407e+01,-4.455741268769115493e+01
1.051778825207562384e+00,4.421802760576292002e+01,-5.740350512882154277e+01,-4.332141330682863156e+01,-2.475890902943756444e+01,-3.140165059855280560e+01,8.053780244300990887e+01,-4.421383391914932304e+01
1.052334440012214989e+00,4.385826563240294718e+01,-5.688964796002200330e+01,-4.300348302095833475e+01,-2.464199320687016481e+01,-3.115495166264223315e+01,7.989593907327710554e+01,-4.386823171916935848e+01
1.052890054816867593e+00,4.349718183475784627e+01,-5.637483442677417855e+01,-4.268335922720502396e+01,-2.452278120321158994e+01,-3.090709358840352650e+01,7.925142520284182979e+01,-4.352062374546315482e+01
1.053445669621520420e+00,4.313477929978740377e+01,-5.585908139193273314e+01,-4.236104926297664974e+01,-2.440125771681265121e+01,-3.065807911041763489e+01,7.860426322538856425e+01,-4.317102778494953697e+01
1.054001284426173246e+00,4.277106119056079336e+01,-5.534240562068109170e+01,-4.203656068658813183e+01,-2.427740795512814742e+01,-3.040791107326957743e+01,7.795445578407976939e+01,-4.281946174926522275e+01
1.054556899230825850e+00,4.240603075244613507e+01,-5.482482377742344681e+01,-4.170990128056660495e+01,-2.415121764855960507e+01,-3.015659243482960861e+01,7.730200578318687121e+01,-4.246594367017006988e+01
1.055112514035478455e+00,4.203969131895012623e+01,-5.430635242247536354e+01,-4.138107905467047232e+01,-2.402267306389473944e+01,-2.990412626931311380e+01,7.664691639908369325e+01,-4.211049169484738997e+01
1.055668128840131281e+00,4.167204631720903052e+01,-5.378700800855493469e+01,-4.105010224862346035e+01,-2.389176101734421565e+01,-2.965051577012005168e+01,7.598919109060318533e+01,-4.175312408110008988e+01
1.056223743644783886e+00,4.130309927312950435e+01,-5.326680687707254691e+01,-4.071697933456222529e+01,-2.375846888717508421e+01,-2.939576425245295965e+01,7.532883360875666767e+01,-4.139385919244153200e+01
1.056779358449436490e+00,4.093285381617888419e+01,-5.274576525421829842e+01,-4.038171901919731965e+01,-2.362278462594082029e+01,-2.913987515571331954e+01,7.466584800581283332e+01,-4.103271549308055910e+01
1.057334973254089316e+00,4.056131368382695257e+01,-5.222389924685032270e+01,-4.004433024568907484e+01,-2.348469677230855268e+01,-2.888285204567740649e+01,7.400023864374153959e+01,-4.066971154280268053e+01
1.057890588058741921e+00,4.018848272563788981e+01,-5.170122483818197168e+01,-3.970482219523755418e+01,-2.334419446248323027e+01,-2.862469861645122648e+01,7.333201020201973108e+01,-4.030486599174620466e+01
1.058446202863394747e+00,3.981436490701123176e+01,-5.117775788326616748e+01,-3.936320428838519092e+01,-2.320126744122815055e+01,-2.836541869220311440e+01,7.266116768479700738e+01,-3.993819757507212387e+01
1.059001817668047574e+00,3.943896431257498136e+01,-5.065351410428171164e+01,-3.901948618603534413e+01,-2.305590607248294788e+01,-2.810501622867671045e+01,7.198771642742687504e+01,-3.956972510753089267e+01
1.059557432472700178e+00,3.906228514922794659e+01,-5.012850908561666330e+01,-3.867367779018361063e+01,-2.290810134957818178e+01,-2.784349531448190618e+01,7.131166210235838321e+01,-3.919946747792297970e+01
1.060113047277352782e+00,3.868433174883193715e+01,-4.960275826875069782e+01,-3.832578924436296575e+01,-2.275784490504654656e+01,-2.758086017216448127e+01,7.063301072438913764e+01,-3.882744364345435173e+01
1.060668662082005609e+00,3.830510857055536889e+01,-4.907627694693783837e+01,-3.797583093380388419e+01,-2.260512902003133107e+01,-2.731711515905524124e+01,6.995176865528245003e+01,-3.845367262398774955e+01
1.061224276886658213e+00,3.792462020286715330e+01,-4.854908025968812524e+01,-3.762381348530831815e+01,-2.244994663329186935e+01,-2.705226476789812651e+01,6.926794260774693157e+01,-3.807817349618917291e+01
1.061779891691310818e+00,3.754287136517942969e+01,-4.802118318704663125e+01,-3.726974776683661617e+01,-2.229229134980513649e+01,-2.678631362725611709e+01,6.858153964877544695e+01,-3.770096538756791205e+01
1.062335506495963644e+00,3.715986690914188983e+01,-4.749260054367309181e+01,-3.691364488680939360e+01,-2.213215744896481496e+01,-2.651926650169688671e+01,6.789256720234885734e+01,-3.732206747041285411e+01
1.062891121300616248e+00,3.677561181958697745e+01,-4.696334697272148162e+01,-3.655551619312410594e+01,-2.196953989237742633e+01,-2.625112829175776952e+01,6.720103305150281869e+01,-3.694149895562433272e+01
1.063446736105269075e+00,3.639011121512313451e+01,-4.643343693951562301e+01,-3.619537327188340470e+01,-2.180443433125442354e+01,-2.598190403368801071e+01,6.650694533975297418e+01,-3.655927908643899116e+01
1.064002350909921679e+00,3.600337034838084094e+01,-4.590288472502722072e+01,-3.583322794584004356e+01,-2.163683711340215154e+01,-2.571159889897158379e+01,6.581031257188678296e+01,-3.617542713205182991e+01
1.064557965714574506e+00,3.561539460590708472e+01,-4.537170441915046126e+01,-3.546909227255382291e+01,-2.146674528980790697e+01,-2.544021819362761150e+01,6.511114361411411267e+01,-3.578996238113174400e+01
1.065113580519227110e+00,3.522618950771153834e+01,-4.483990991377747548e+01,-3.510297854226401881e+01,-2.129415662082348959e+01,-2.516776735729064995e+01,6.440944769358290500e+01,-3.540290413523328539e+01
1.065669195323879714e+00,3.483576070646185485e+01,-4.430751489567145995e+01,-3.473489927547460354e+01,-2.111906958194505535e+01,-2.489425196206891044e+01,6.370523439725447190e+01,-3.501427170210225626e+01
1.066224810128532541e+00,3.444411398632976784e+01,-4.377453283913945370e+01,-3.436486722025405527e+01,-2.094148336919002062e+01,-2.461967771118185411e+01,6.299851367014245795e+01,-3.462408438887700157e+01
1.066780424933185145e+00,3.405125526148871984e+01,-4.324097699850584320e+01,-3.399289534925033962e+01,-2.076139790407155061e+01,-2.434405043737737984e+01,6.228929581291600925e+01,-3.423236149518578486e+01
1.067336039737837972e+00,3.365719057425834393e+01,-4.270686040038030740e+01,-3.361899685641650848e+01,-2.057881383816818044e+01,-2.406737610112555004e+01,6.157759147885878548e+01,-3.383912230613592698e+01
1.067891654542490576e+00,3.326192609290398394e+01,-4.217219583573115926e+01,-3.324318515345498781e+01,-2.039373255729253032e+01,-2.378966078859443911e+01,6.086341167019921983e+01,-3.344438608520252387e+01
1.068447269347143402e+00,3.286546810908222227e+01,-4.163699585175216811e+01,-3.286547386597164433e+01,-2.020615618525485857e+01,-2.351091070940189809e+01,6.014676773379476771e+01,-3.304817206700791843e+01
1.069002884151796007e+00,3.246782303493960598e+01,-4.110127274353222049e+01,-3.248587682934672216e+01,-2.001608758722492354e+01,-2.323113219414815589e+01,5.942767135618404239e+01,-3.265049944999935860e+01
1.069558498956448833e+00,3.206899739985959741e+01,-4.056503854552104826e+01,-3.210440808431786763e+01,-1.982353037268975626e+01,-2.295033169172589282e+01,5.870613455799712455e+01,-3.225138738901923574e+01
1.070114113761101438e+00,3.166899784686198061e+01,-4.002830502279746838e+01,-3.172108187227894049e+01,-1.962848889800904217e+01,-2.266851576641064625e+01,5.798216968773225943e+01,-3.185085498777274537e+01
1.070669728565754042e+00,3.126783112865044245e+01,-3.949108366213332744e+01,-3.133591263029124718e+01,-1.943096826856677239e+01,-2.238569109472862451e+01,5.725578941489075646e+01,-3.144892129118841595e+01
1.071225343370406868e+00,3.086550410331219396e+01,-3.895338566285914794e+01,-3.094891498581001699e+01,-1.923097434052016297e+01,-2.210186446210456168e+01,5.652700672247738112e+01,-3.104560527767531397e+01
1.071780958175059473e+00,3.046202372966645910e+01,-3.841522192752668730e+01,-3.056010375112389710e+01,-1.902851372214522385e+01,-2.181704275928749581e+01,5.579583489886038450e+01,-3.064092585127396617e+01
1.072336572979712299e+00,3.005739706226423635e+01,-3.787660305237232450e+01,-3.016949391750906528e+01,-1.882359377477918017e+01,-2.153123297855604079e+01,5.506228752899550472e+01,-3.023490183370322271e+01
1.072892187784364904e+00,2.965163124603790124e+01,-3.733753931757817668e+01,-2.977710064909713594e+01,-1.861622261335986650e+01,-2.124444220970222830e+01,5.432637848501133249e+01,-2.982755195630161182e+01
1.073447802589017730e+00,2.924473351060198567e+01,-3.679804067733432760e+01,-2.938293927645783299e+01,-1.840640910656218665e+01,-2.095667763579482568e+01,5.358812191615865572e+01,-2.941889485186477060e+01
1.074003417393670334e+00,2.883671116420235592e+01,-3.625811674969674669e+01,-2.898702528989393201e+01,-1.819416287653088204e+01,-2.066794652872019000e+01,5.284753223811844691e+01,-2.900894904637589278e+01
1.074559032198323161e+00,2.842757337338102275e+01,-3.571777743268425809e+01,-2.858937567622550802e+01,-1.797949662645985214e+01,-2.037825732493370623e+01,5.210462737316201753e+01,-2.859773305681904532e+01
1.075114647002975765e+00,2.801733001979195237e+01,-3.517703313795019682e+01,-2.819000813782573545e+01,-1.776242380619905958e+01,-2.008761895615368687e+01,5.135942657409142242e+01,-2.818526581659708796e+01
1.075670261807628370e+00,2.760598941942195239e+01,-3.463589369734673085e+01,-2.778893933880046063e+01,-1.754295603138493931e+01,-1.979603945911782148e+01,5.061194631604197269e+01,-2.777156631109119544e+01
1.076225876612281196e+00,2.719356010378983868e+01,-3.409436864453693516e+01,-2.738618620072060494e+01,-1.732110585945915204e+01,-1.950352704044497187e+01,4.986220358958122034e+01,-2.735665341489804447e+01
1.076781491416933800e+00,2.678005082024049699e+01,-3.355246721891811035e+01,-2.698176590218952242e+01,-1.709688678215192681e+01,-1.921009007645291788e+01,4.911021589985372060e+01,-2.694054589320725057e+01
1.077337106221586627e+00,2.636547053090432868e+01,-3.301019836922048967e+01,-2.657569587741009087e+01,-1.687031321607559065e+01,-1.891573711217054665e+01,4.835600126327651083e+01,-2.652326240320778084e+01
1.077892721026239231e+00,2.594982841164295806e+01,-3.246757075712785934e+01,-2.616799381473109420e+01,-1.664140049330779547e+01,-1.862047686033963956e+01,4.759957820420768115e+01,-2.610482149551202014e+01
1.078448335830892058e+00,2.553313385097596822e+01,-3.192459276091323517e+01,-2.575867765516780139e+01,-1.641016485196169583e+01,-1.832431820040285331e+01,4.684096575157897036e+01,-2.568524161559230379e+01
1.079003950635544662e+00,2.511539644899403356e+01,-3.138127247909682538e+01,-2.534776559090202852e+01,-1.617662342674592324e+01,-1.802727017748144434e+01,4.608018343550189400e+01,-2.526454110523523511e+01
1.079559565440197266e+00,2.469662601625336151e+01,-3.083761773411938378e+01,-2.493527606375656447e+01,-1.594079423951151497e+01,-1.772934200133919802e+01,4.531725128383811807e+01,-2.484273820400866128e+01
1.080115180244850093e+00,2.427683257265547567e+01,-3.029363607603631436e+01,-2.452122776364814527e+01,-1.570269618978821491e+01,-1.743054304533548304e+01,4.455218981874155304e+01,-2.441985105074543227e+01
1.080670795049502697e+00,2.385602634631073826e+01,-2.974933478623051997e+01,-2.410563962701717600e+01,-1.546234904530905041e+01,-1.713088284536620520e+01,4.378502005316927637e+01,-2.399589768504230847e+01
1.081226409854155301e+00,2.343421777238419423e+01,-2.920472088114199494e+01,-2.368853083523286074e+01,-1.521977343252247294e+01,-1.683037109879170856e+01,4.301576348735841293e+01,-2.357089604877248235e+01
1.081782024658808128e+00,2.301141749192652952e+01,-2.865980111601793112e+01,-2.326992081297671788e+01,-1.497499082709367357e+01,-1.652901766335364186e+01,4.224444210527443744e+01,-2.314486398761472330e+01
1.082337639463460732e+00,2.258763635068892128e+01,-2.811458198868163549e+01,-2.284982922660282867e+01,-1.472802354439434680e+01,-1.622683255607976704e+01,4.147107837102848293e+01,-2.271781925259778490e+01
1.082893254268113559e+00,2.216288539791981549e+01,-2.756906974331780091e+01,-2.242827598247335530e+01,-1.447889472997972149e+01,-1.592382595217555163e+01,4.069569522525996064e+01,-2.228977950165802824e+01
1.083448869072766385e+00,2.173717588514784183e+01,-2.702327037427956569e+01,-2.200528122527319397e+01,-1.422762835005543813e+01,-1.562000818390528600e+01,3.991831608149253441e+01,-2.186076230121478403e+01
1.084004483877418989e+00,2.131051926494687265e+01,-2.647718962991210745e+01,-2.158086533629981574e+01,-1.397424918193174825e+01,-1.531538973946011417e+01,3.913896482245567654e+01,-2.143078512775899469e+01
1.084560098682071594e+00,2.088292718968484962e+01,-2.593083301639500249e+01,-2.115504893173011780e+01,-1.371878280446616039e+01,-1.500998126181393744e+01,3.835766579637518703e+01,-2.099986536945724325e+01
1.085115713486724420e+00,2.045441151025712401e+01,-2.538420580160425288e+01,-2.072785286086478251e+01,-1.346125558849488613e+01,-1.470379354756787293e+01,3.757444381323374216e+01,-2.056802032777154920e+01
1.085671328291377025e+00,2.002498427480367837e+01,-2.483731301899310751e+01,-2.029929820434964327e+01,-1.320169468725274342e+01,-1.439683754578273600e+01,3.678932414100068371e+01,-2.013526721909453698e+01
1.086226943096029629e+00,1.959465772740852785e+01,-2.429015947148963761e+01,-1.986940627237238743e+01,-1.294012802678045304e+01,-1.408912435679831354e+01,3.600233250182738942e+01,-1.970162317639807981e+01
1.086782557900682455e+00,1.916344430678447708e+01,-2.374274973541492884e+01,-1.943819860283764456e+01,-1.267658429632134087e+01,-1.378066523104182295e+01,3.521349506821461262e+01,-1.926710525089878345e+01
1.087338172705335060e+00,1.873135664494157027e+01,-2.319508816441998533e+01,-1.900569695951887894e+01,-1.241109293870622921e+01,-1.347147156782414612e+01,3.442283845914825946e+01,-1.883173041373844114e+01
1.087893787509987886e+00,1.829840756583747918e+01,-2.264717889343899770e+01,-1.857192333018541675e+01,-1.214368414072582603e+01,-1.316155491412289180e+01,3.363038973620086125e+01,-1.839551555767803848e+01
1.088449402314640713e+00,1.786461008401423456e+01,-2.209902584266444947e+01,-1.813689992470876788e+01,-1.187438882349281322e+01,-1.285092696335505735e+01,3.283617639960629475e+01,-1.795847749880917732e+01
1.089005017119293317e+00,1.742997740321683509e+01,-2.155063272153881115e+01,-1.770064917314408603e+01,-1.160323863279133505e+01,-1.253959955413650462e+01,3.204022638430008385e+01,-1.752063297827909238e+01
1.089560631923945921e+00,1.699452291499572354e+01,-2.100200303276469427e+01,-1.726319372378841166e+01,-1.133026592941484090e+01,-1.222758466902930152e+01,3.124256805592846220e+01,-1.708199866403068157e+01
1.090116246728598748e+00,1.655826019729392229e+01,-2.045314007633520603e+01,-1.682455644121693794e+01,-1.105550377949288965e+01,-1.191489443327777487e+01,3.044323020682807268e+01,-1.664259115255877575e+01
1.090671861533251352e+00,1.612120301301778724e+01,-1.990404695358252951e+01,-1.638476040429569025e+01,-1.077898594480620709e+01,-1.160154111353235074e+01,2.964224205197397666e+01,-1.620242697068123050e+01
1.091227476337903957e+00,1.568336530859012434e+01,-1.935472657124359586e+01,-1.594382890416995835e+01,-1.050074687308933008e+01,-1.128753711656039549e+01,2.883963322489416115e+01,-1.576152257732402795e+01
1.091783091142556783e+00,1.524476121248868310e+01,-1.880518164554642269e+01,-1.550178544223096466e+01,-1.022082168832247717e+01,-1.097289498794613571e+01,2.803543377355541821e+01,-1.531989436532282234e+01
1.092338705947209387e+00,1.480540503376806072e+01,-1.825541470631475249e+01,-1.505865372805925340e+01,-9.939246181011794690e+00,-1.065762741077831599e+01,2.722967415621778642e+01,-1.487755866323963438e+01
1.092894320751862214e+00,1.436531126056413576e+01,-1.770542810108977605e+01,-1.461445767734355350e+01,-9.656056798456960522e+00,-1.034174720432489991e+01,2.642238523725514554e+01,-1.443453173719318450e+01
1.093449935556514818e+00,1.392449455858425722e+01,-1.715522399927310104e+01,-1.416922140977859712e+01,-9.371290635008637793e+00,-1.002526732269718934e+01,2.561359828294856911e+01,-1.399082979270655613e+01
1.094005550361167645e+00,1.348296976957877114e+01,-1.660480439628535265e+01,-1.372296924693733544e+01,-9.084985422312627179e+00,-9.708200853500139615e+00,2.480334495724376254e+01,-1.354646897656752635e+01
1.094561165165820249e+00,1.304075190979914467e+01,-1.605417111774704608e+01,-1.327572571012284008e+01,-8.797179519544245707e+00,-9.390561016472661393e+00,2.399165731748261976e+01,-1.310146537870684824e+01
1.095116779970472853e+00,1.259785616843670475e+01,-1.550332582367417977e+01,-1.282751551819399438e+01,-8.507911903629077344e+00,-9.072361162113669053e+00,2.317856781009781741e+01,-1.265583503408864097e+01
1.095672394775125680e+00,1.215429790604746074e+01,-1.495227001269546996e+01,-1.237836358537028403e+01,-8.217222159453589470e+00,-8.753614770297680536e+00,2.236410926628036577e+01,-1.220959392461814197e+01
1.096228009579778284e+00,1.171009265296060953e+01,-1.440100502628814105e+01,-1.192829501901342759e+01,-7.925150470064037833e+00,-8.434335448878377051e+00,2.154831489761585672e+01,-1.176275798106466119e+01
1.096783624384431111e+00,1.126525610766824315e+01,-1.384953205302924317e+01,-1.147733511738328716e+01,-7.631737606852155409e+00,-8.114536932278261006e+00,2.073121829168479024e+01,-1.131534308499699648e+01
1.097339239189083715e+00,1.081980413520260065e+01,-1.329785213287036427e+01,-1.102550936737443976e+01,-7.337024919731602424e+00,-7.794233080068973862e+00,1.991285340763861456e+01,-1.086736507073788971e+01
1.097894853993736541e+00,1.037375276549338210e+01,-1.274596616142642880e+01,-1.057284344222591521e+01,-7.041054327300435567e+00,-7.473437875536951935e+00,1.909325457173783036e+01,-1.041883972732990493e+01
1.098450468798389146e+00,9.927118191712041906e+00,-1.219387489428724436e+01,-1.011936319921101912e+01,-6.743868306994038164e+00,-7.152165424239310454e+00,1.827245647286464703e+01,-9.969782800519686461e+00
1.099006083603041972e+00,9.479916768596529764e+00,-1.164157895134354526e+01,-9.665094677300658077e+00,-6.445509885224234736e+00,-6.830429952545336469e+00,1.745049415799853421e+01,-9.520209994754022631e+00
1.099561698407694577e+00,9.032165010763568702e+00,-1.108907882113646792e+01,-9.210064094807391299e+00,-6.146022627509303504e+00,-6.508245806168621250e+00,1.662740302766730238e+01,-9.070136975194895257e+00
1.100117313212347181e+00,8.583879591001037923e+00,-1.053637486522115729e+01,-8.754297847002616706e+00,-5.845450628589914821e+00,-6.185627448684548391e+00,1.580321883136037719e+01,-8.619579369745979491e+00
1.100672928017000007e+00,8.135077338545933401e+00,-9.983467322551359047e+00,-8.297822503712453113e+00,-5.543838502534652157e+00,-5.862589460037033184e+00,1.497797766291414057e+01,-8.168552771096157628e+00
1.101228542821652612e+00,7.685775237346528677e+00,-9.430356313883237362e+00,-7.840664806890975669e+00,-5.241231372834260327e+00,-5.539146535033546037e+00,1.415171595586692099e+01,-7.717072738778607111e+00
1.101784157626305438e+00,7.235990424307177982e+00,-8.877041846196453534e+00,-7.382851668169116977e+00,-4.937674862483383720e+00,-5.215313481827261732e+00,1.332447047878063096e+01,-7.265154801243906668e+00
1.102339772430958043e+00,6.785740187517185440e+00,-8.323523817134368841e+00,-6.924410166380797094e+00,-4.633215084051073518e+00,-4.891105220387411912e+00,1.249627833053181014e+01,-6.812814457948626945e+00
1.102895387235610869e+00,6.335041964462490682e+00,-7.769802019461732101e+00,-6.465367545064946597e+00,-4.327898629738939462e+00,-4.566536780956909958e+00,1.166717693556971902e+01,-6.360067181458127550e+00
1.103451002040263473e+00,5.883913340225597643e+00,-7.215876145546723741e+00,-6.005751209948880565e+00,-4.021772561430497106e+00,-4.241623302501147386e+00,1.083720403915140373e+01,-5.906928419568999722e+00
1.104006616844916300e+00,5.432372045660058824e+00,-6.661745791850065324e+00,-5.545588726399337531e+00,-3.714884400723223123e+00,-3.916380031138134488e+00,1.000639770252870875e+01,-5.453413597437412719e+00
1.104562231649568904e+00,4.980435955560238881e+00,-6.107410463447390470e+00,-5.084907816861884200e+00,-3.407282118956037387e+00,-3.590822318564872440e+00,9.174796298125144745e+00,-4.999538119734220132e+00
1.105117846454221509e+00,4.528123086805083020e+00,-5.552869578557881880e+00,-4.623736358267453994e+00,-3.099014127219285264e+00,-3.264965620464685081e+00,8.342438504663716614e+00,-4.545317372805351752e+00
1.105673461258874113e+00,4.075451596490610839e+00,-4.998122473098087326e+00,-4.162102379420677067e+00,-2.790129266355883875e+00,-2.938825494906056157e+00,7.509363302272569207e+00,-4.090766726852432811e+00
1.106229076063526939e+00,3.622439780045045854e+00,-4.443168405252834852e+00,-3.700034058363979916e+00,-2.480676796950417096e+00,-2.612417600728631939e+00,6.675609967557421420e+00,-3.635901538127358279e+00
1.106784690868179766e+00,3.169106069328752273e+00,-3.888006560066136874e+00,-3.237559719719599549e+00,-2.170706389307190509e+00,-2.285757695917909338e+00,5.841218068644649541e+00,-3.180737151143117725e+00
1.107340305672832370e+00,2.715469030714856125e+00,-3.332636054047021901e+00,-2.774707832005372410e+00,-1.860268113414705660e+00,-1.958861635965714720e+00,5.006227460187559153e+00,-2.725288900896643440e+00
1.107895920477485197e+00,2.261547012496789133e+00,-2.777056562500088699e+00,-2.311506827404860243e+00,-1.549410891865650175e+00,-1.631745179836503024e+00,4.170677511594647058e+00,-2.269572648018201466e+00
1.108451535282137801e+00,1.807358286660620372e+00,-2.221268068392661554e+00,-1.847985172314889679e+00,-1.238183121365570294e+00,-1.304424067418329614e+00,3.334607416724766793e+00,-1.813604562873149417e+00
1.109007150086790405e+00,1.352921559704400645e+00,-1.665269956578820487e+00,-1.384171624048652349e+00,-9.266349095721237994e-01,-9.769142991005648202e-01,2.498057309885205690e+00,-1.357400348388252409e+00
1.109562764891443232e+00,8.982556326832376037e-01,-1.109061618931684201e+00,-9.200950566933607799e-01,-6.148165825284960251e-01,-6.492319485242347143e-01,1.661067521428108540e+00,-9.009757557588435883e-01
1.110118379696095836e+00,4.433793965918126911e-01,-5.526424637221893921e-01,-4.557844569868357287e-01,-3.027786628174922168e-01,-3.213931594403053871e-01,8.236785668412195394e-01,-4.443465906898605433e-01
1.110673994500748663e+00,-1.168817168221940664e-02,3.988076024471240259e-03,8.731079531895042864e-03,9.428149786263988197e-03,6.585857124132621365e-03,-1.406886291801442111e-02,1.247128125388949176e-02


==> data/logits/plot_logits_5.csv <==
t,y0,y1,y2,y3,y4,y5,y6,y7,y8,y9
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.908944319501668983e-04,2.727656845568604549e-02,2.411877745070571330e-02,-1.603950083253091741e-02,1.201907087033034401e-02,-1.694828147595838636e-02,-4.910169765427966487e-04,2.007368849687237583e-02
9.817888639003337966e-04,5.458863117523718445e-02,4.826956817080114287e-02,-3.209993150510218052e-02,2.405385385588829084e-02,-3.391894171006995529e-02,-9.824181641534812659e-04,4.017352268197173226e-02
1.472683295850500586e-03,8.193573524956981879e-02,7.245260266722682030e-02,-4.818108399379082002e-02,3.610422173901045584e-02,-5.091202516656938987e-02,-1.473939521598285896e-03,6.029919367338205244e-02
1.963577727800667593e-03,1.093174328487167279e-01,9.666812143986752703e-02,-6.428275376057762669e-02,4.817005017169578851e-02,-6.792758230769083139e-02,-1.965314865885473689e-03,8.045039653439045590e-02
2.454472159750834600e-03,1.367332800611152643e-01,1.209163739087863176e-01,-8.040473906143241756e-02,6.025121715936886113e-02,-8.496566884881703863e-02,-2.456275869193245975e-03,1.006268294142707437e-01
2.945366591701001173e-03,1.641828358073567917e-01,1.451976174088171201e-01,-9.654684029821186675e-02,7.234760257763736546e-02,-1.020263450606864880e-01,-2.946552056498220884e-03,1.208281927438542291e-01
3.436261023651168613e-03,1.916656608283979213e-01,1.695121162515182134e-01,-1.127088594143709627e-01,8.445908772204341330e-02,-1.191096751186590391e-01,-3.435870803903791348e-03,1.410541884858873829e-01
3.927155455601335186e-03,2.191813167482329072e-01,1.938601408544839422e-01,-1.288905993344871825e-01,9.658555489080894452e-02,-1.362157264990395966e-01,-3.923957337668960987e-03,1.613045194401767635e-01
4.418049887551502193e-03,2.467293652110276181e-01,2.182419669380176730e-01,-1.450918634475981128e-01,1.087268870005753674e-01,-1.533445694224604694e-01,-4.410534733937189478e-03,1.815788886035209493e-01
4.908944319501669200e-03,2.743093670927155281e-01,2.426578747891625643e-01,-1.613124551343522173e-01,1.208829672351372786e-01,-1.704962763443216567e-01,-4.895323919165861515e-03,2.018769985844298120e-01
5.399838751451836207e-03,3.019208817870543404e-01,2.671081485930928423e-01,-1.775521773379717672e-01,1.330536787271695554e-01,-1.876709214922893942e-01,-5.378043671255140767e-03,2.221985510726301738e-01
5.890733183402002346e-03,3.295634665661454910e-01,2.915930758318659999e-01,-1.938108321790311395e-01,1.452389042729500257e-01,-2.048685804508539043e-01,-5.858410621378346006e-03,2.425432463633600544e-01
6.381627615352170220e-03,3.572366760154130905e-01,3.161129467505311985e-01,-2.100882206140449737e-01,1.574385260800740816e-01,-2.220893297929438237e-01,-6.336139256510942008e-03,2.629107829364477622e-01
6.872522047302337227e-03,3.849400615430468853e-01,3.406680538906006750e-01,-2.263841421378727237e-01,1.696524255481653420e-01,-2.393332467586002377e-01,-6.810941922661448156e-03,2.833008570901804357e-01
7.363416479252504233e-03,4.126731709639043233e-01,3.652586916908793224e-01,-2.426983945299343581e-01,1.818804830825790919e-01,-2.566004089807087385e-01,-7.282528828800996501e-03,3.037131626299579001e-01
7.854310911202670373e-03,4.404355481578762221e-01,3.898851561556536671e-01,-2.590307736442392650e-01,1.941225779411004382e-01,-2.738908942577895078e-01,-7.750608051494245476e-03,3.241473906117348092e-01
8.345205343152837379e-03,4.682267328027130415e-01,4.145477445902413516e-01,-2.753810732432298014e-01,2.063785881136364353e-01,-2.912047803738458396e-01,-8.214885540230310035e-03,3.446032291402493786e-01
8.836099775103004386e-03,4.960462601813102057e-01,4.392467554038972377e-01,-2.917490848754350496e-01,2.186483902349009578e-01,-3.085421449652702153e-01,-8.675065123452951887e-03,3.650803632220378514e-01
9.326994207053171393e-03,5.238936610634616908e-01,4.639824879800853452e-01,-3.081345977969412453e-01,2.309318595300968446e-01,-3.259030654348111233e-01,-9.130848515292736001e-03,3.855784746732399126e-01
9.817888639003338400e-03,5.517684616620692761e-01,4.887552426141051898e-01,-3.245373989366738821e-01,2.432288697935889310e-01,-3.432876189125956268e-01,-9.581935322997420235e-03,4.060972420821880036e-01
1.030878307095350541e-02,5.796701836638109562e-01,5.135653205180763514e-01,-3.409572729054903828e-01,2.555392934005714656e-01,-3.606958822642100104e-01,-1.002802305506458880e-02,4.266363408267819235e-01
1.079967750290367241e-02,6.075983443342800605e-01,5.384130238932880452e-01,-3.573940020490893876e-01,2.678630013517310782e-01,-3.781279321458401732e-01,-1.046880713007251884e-02,4.471954431466559909e-01
1.129057193485383942e-02,6.355524566975778722e-01,5.632986560699062561e-01,-3.738473665447324956e-01,2.801998633509039660e-01,-3.955838451064718764e-01,-1.090398088621291617e-02,4.677742182701293272e-01
1.178146636680400469e-02,6.635320297903716247e-01,5.882225217140379936e-01,-3.903171445417784602e-01,2.925497479157252445e-01,-4.130636977371449081e-01,-1.133323559152304982e-02,4.883723325959445360e-01
1.227236079875417343e-02,6.915365689904158231e-01,6.131849271021609926e-01,-4.068031123460316145e-01,3.049125225212753199e-01,-4.305675668672716006e-01,-1.175626045481817372e-02,5.089894499297955566e-01
1.276325523070434044e-02,7.195655764195205695e-01,6.381861804628986556e-01,-4.233050446478965334e-01,3.172880537767124309e-01,-4.480955298080018245e-01,-1.217274263732390227e-02,5.296252317756311445e-01
1.325414966265450745e-02,7.476185514210071936e-01,6.632265923861777601e-01,-4.398227147943600812e-01,3.296762076349131210e-01,-4.656476646426639943e-01,-1.258236726501024694e-02,5.502793376817667337e-01
1.374504409460467445e-02,7.756949911116080010e-01,6.883064762997298525e-01,-4.563558951047749224e-01,3.420768496350955479e-01,-4.832240505642527162e-01,-1.298481744162324758e-02,5.709514256417669298e-01
1.423593852655484146e-02,8.037943910078184651e-01,7.134261490129429895e-01,-4.729043572304534870e-01,3.544898451784357363e-01,-5.008247682599678008e-01,-1.337977426241940271e-02,5.916411525501108493e-01
1.472683295850500847e-02,8.319162457267447186e-01,7.385859313281094574e-01,-4.894678725580942080e-01,3.669150598366925364e-01,-5.184499003428371111e-01,-1.376691682859954025e-02,6.123481747126700014e-01
1.521772739045517547e-02,8.600600497613704043e-01,7.637861487189847587e-01,-5.060462126569933439e-01,3.793523596938048192e-01,-5.360995318303652946e-01,-1.414592226244157369e-02,6.330721484119399278e-01
1.570862182240534075e-02,8.882252983303167149e-01,7.890271320767439089e-01,-5.226391497700930699e-01,3.918016117205023185e-01,-5.537737506702651302e-01,-1.451646572313525230e-02,6.538127305270845513e-01
1.619951625435550949e-02,9.164114883020553215e-01,8.143092185232858604e-01,-5.392464573488335855e-01,4.042626841819008665e-01,-5.714726483132401835e-01,-1.487822042331660155e-02,6.745695792087589293e-01
1.669041068630567476e-02,9.446181191935696386e-01,8.396327522918849429e-01,-5.558679106318124008e-01,4.167354470780905151e-01,-5.891963203328167697e-01,-1.523085764630194294e-02,6.953423546087121876e-01
1.718130511825584350e-02,9.728446942434870737e-01,8.649980856752110814e-01,-5.725032872672632944e-01,4.292197726177177097e-01,-6.069448670922418243e-01,-1.557404676402238120e-02,7.161307196641807371e-01
1.767219955020600877e-02,1.001090721559708241e+00,8.904055800407451038e-01,-5.891523679793675417e-01,4.417155357245826641e-01,-6.247183944584605575e-01,-1.590745525566006346e-02,7.369343409371005293e-01
1.816309398215617751e-02,1.029355715341417010e+00,9.158556069134746735e-01,-6.058149372783304676e-01,4.542226145771891543e-01,-6.425170145631007301e-01,-1.623074872698179738e-02,7.577528895080395399e-01
1.865398841410634279e-02,1.057639197175613166e+00,9.413485491260070726e-01,-6.224907842143098113e-01,4.667408911813186734e-01,-6.603408466105559205e-01,-1.654359093037527373e-02,7.785860419249692743e-01
1.914488284605651153e-02,1.085940697408115163e+00,9.668848020360549800e-01,-6.391797031751585978e-01,4.792702519756028567e-01,-6.781900177331291468e-01,-1.684564378558439657e-02,7.994334812068247809e-01
1.963577727800667680e-02,1.114259756588958483e+00,9.924647748112117585e-01,-6.558814947279449914e-01,4.918105884700584851e-01,-6.960646638931968777e-01,-1.713656740114485877e-02,8.202948979018053199e-01
2.012667170995684554e-02,1.142595926992387545e+00,1.018088891781216310e+00,-6.725959665043628188e-01,5.043617979176773236e-01,-7.139649308325121124e-01,-1.741602009652162830e-02,8.411699912005601298e-01
2.061756614190701081e-02,1.170948774211059806e+00,1.043757593857344901e+00,-6.893229341298052759e-01,5.169237840188987132e-01,-7.318909750684099436e-01,-1.768365842494287743e-02,8.620584701039756270e-01
2.110846057385717608e-02,1.199317878825034711e+00,1.069471340019457539e+00,-7.060622221964485412e-01,5.294964576592182670e-01,-7.498429649372735373e-01,-1.793913719693854270e-02,8.829600546459892563e-01
2.159935500580734483e-02,1.227702838144984154e+00,1.095230608870188416e+00,-7.228136652800000173e-01,5.420797376796859801e-01,-7.678210816849103670e-01,-1.818210950457527231e-02,9.038744771710133241e-01
2.209024943775751357e-02,1.256103268029953535e+00,1.121035900256571516e+00,-7.395771090003158132e-01,5.546735516804377486e-01,-7.858255206040378749e-01,-1.841222674639569901e-02,9.248014836662110660e-01
2.258114386970767884e-02,1.284518794918535933e+00,1.146887728662516093e+00,-7.563524053599091079e-01,5.672778325615209782e-01,-8.038564863105217562e-01,-1.862913830298673634e-02,9.457408279037288201e-01
2.307203830165784411e-02,1.312948844353062583e+00,1.172786440336139879e+00,-7.731392886694379296e-01,5.798924258257901476e-01,-8.219140634778401289e-01,-1.883248604218523692e-02,9.666921159033163846e-01
2.356293273360800938e-02,1.341392823901130127e+00,1.198732360165583044e+00,-7.899374819109863388e-01,5.925171684495240676e-01,-8.399983228045387884e-01,-1.902191366964911534e-02,9.876549400873017026e-01
2.405382716555818159e-02,1.369850184085163347e+00,1.224725852640772050e+00,-8.067467331581691381e-01,6.051519165514023246e-01,-8.581093625366007505e-01,-1.919706494110418049e-02,1.008628924354204148e+00
2.454472159750834687e-02,1.398320372664168643e+00,1.250767284790295086e+00,-8.235667889491993243e-01,6.177965256403352701e-01,-8.762472818005158093e-01,-1.935758146655808254e-02,1.029613690528696113e+00
2.503561602945851214e-02,1.426802834671928810e+00,1.276857026073740631e+00,-8.403973942865150537e-01,6.304508506169804738e-01,-8.944121805546141335e-01,-1.950310276630329298e-02,1.050608858378123234e+00
2.552651046140868088e-02,1.455297012454183747e+00,1.302995448277282087e+00,-8.572382926360233579e-01,6.431147457752928176e-01,-9.126041595419144281e-01,-1.963326632518486159e-02,1.071614045628338285e+00
2.601740489335884962e-02,1.483802345704812620e+00,1.329182925412500049e+00,-8.740892259259631647e-01,6.557880648041222171e-01,-9.308233202444962107e-01,-1.974770764513855692e-02,1.092628867978848284e+00
2.650829932530901489e-02,1.512318271501007283e+00,1.355419833618449532e+00,-8.909499345453840702e-01,6.684706607888518670e-01,-9.490697648393913166e-01,-1.984606029599222943e-02,1.113652939117278473e+00
2.699919375725918017e-02,1.540844224337440282e+00,1.381706551066963495e+00,-9.078201573422450821e-01,6.811623862130758988e-01,-9.673435961559927465e-01,-1.992795596453750262e-02,1.134685870733145308e+00
2.749008818920934891e-02,1.569379636159431657e+00,1.408043457871205995e+00,-9.246996316211313349e-01,6.938630929603237796e-01,-9.856449176349871832e-01,-1.999302450186690727e-02,1.155727272530949534e+00
2.798098262115951418e-02,1.597923936395101663e+00,1.434430935997459633e+00,-9.415880931405855581e-01,7.065726323158219024e-01,-1.003973833288805517e+00,-2.004089396897884567e-02,1.176776752242576940e+00
2.847187705310968292e-02,1.626476551986530961e+00,1.460869369180156196e+00,-9.584852761100618457e-01,7.192908549683008079e-01,-1.022330447663591491e+00,-2.007119068064894263e-02,1.197833915639018310e+00
2.896277148505984819e-02,1.655036907419902059e+00,1.487359142840148252e+00,-9.753909131864938464e-01,7.320176110118423729e-01,-1.040714865802695455e+00,-2.008353924756922648e-02,1.218898366541401046e+00
2.945366591701001693e-02,1.683604424754643336e+00,1.513900644006227703e+00,-9.923047354704837009e-01,7.447527499477699653e-01,-1.059127193211682805e+00,-2.007756261675380793e-02,1.239969706831334006e+00
2.994456034896018221e-02,1.712178523651568973e+00,1.540494261239878204e+00,-1.009226472502106287e+00,7.574961206865788998e-01,-1.077567535824863754e+00,-2.005288211021288847e-02,1.261047536460568219e+00
3.043545478091035095e-02,1.740758621400009032e+00,1.567140384563274091e+00,-1.026155852256333434e+00,7.702475715499139675e-01,-1.096035999973347774e+00,-2.000911746189104612e-02,1.282131453459972370e+00
3.092634921286051622e-02,1.769344132943931891e+00,1.593839405390514052e+00,-1.043092601138072562e+00,7.830069502725794939e-01,-1.114532692354606613e+00,-1.994588685287762564e-02,1.303221053947814845e+00
3.141724364481068149e-02,1.797934470907073701e+00,1.620591716462109089e+00,-1.060036443976830167e+00,7.957741040046020231e-01,-1.133057720003573188e+00,-1.986280694487763121e-02,1.324315932137373419e+00
3.190813807676085023e-02,1.826529045617046654e+00,1.647397711782701224e+00,-1.076987104020986186e+00,8.085488793133281948e-01,-1.151611190265246609e+00,-1.975949291195600033e-02,1.345415680343844178e+00
3.239903250871101897e-02,1.855127265128452052e+00,1.674257786562019845e+00,-1.093944302931687540e+00,8.213311221855659205e-01,-1.170193210768822656e+00,-1.963555847054498926e-02,1.366519888990575859e+00
3.288992694066118078e-02,1.883728535244988178e+00,1.701172337159097214e+00,-1.110907760776364217e+00,8.341206780297691914e-01,-1.188803889403344582e+00,-1.949061590771994368e-02,1.387628146614610758e+00
3.338082137261134952e-02,1.912332259540546087e+00,1.728141761029704071e+00,-1.127877196021858097e+00,8.469173916782632983e-01,-1.207443334294876047e+00,-1.932427610774323234e-02,1.408740039871544614e+00
3.387171580456151826e-02,1.940937839379306196e+00,1.755166456677046405e+00,-1.144852325527172754e+00,8.597211073895130173e-01,-1.226111653785185718e+00,-1.913614857687273574e-02,1.429855153539697277e+00
3.436261023651168700e-02,1.969544673934824797e+00,1.782246823605682984e+00,-1.161832864535835119e+00,8.725316688504310969e-01,-1.244808956411960210e+00,-1.892584146643949694e-02,1.450973070523595032e+00
3.485350466846185574e-02,1.998152160208127581e+00,1.809383262278711157e+00,-1.178818526667890332e+00,8.853489191787327073e-01,-1.263535350890536924e+00,-1.869296159419264747e-02,1.472093371856780131e+00
3.534439910041201754e-02,2.026759693044771549e+00,1.836576174078162094e+00,-1.195809023911493796e+00,8.981727009253259730e-01,-1.282290946097147000e+00,-1.843711446391005371e-02,1.493215636703912663e+00
3.583529353236218629e-02,2.055366665150944794e+00,1.863825961268672504e+00,-1.212804066614140641e+00,9.110028560767537975e-01,-1.301075851053698607e+00,-1.815790428327629380e-02,1.514339442362212074e+00
3.632618796431235503e-02,2.083972467108488935e+00,1.891133026964346264e+00,-1.229803363473485733e+00,9.238392260576554493e-01,-1.319890174914037262e+00,-1.785493398002951926e-02,1.535464364262172143e+00
3.681708239626251683e-02,2.112576487389026259e+00,1.918497775098944036e+00,-1.246806621527833503e+00,9.366816517333145242e-01,-1.338734026951802436e+00,-1.752780521637203881e-02,1.556589975967661355e+00
3.730797682821268557e-02,2.141178112366945552e+00,1.945920610399196171e+00,-1.263813546146167255e+00,9.495299734121867008e-01,-1.357607516549704130e+00,-1.717611840165278458e-02,1.577715849175237217e+00
3.779887126016285431e-02,2.169776726331518635e+00,1.973401938361481589e+00,-1.280823841017884934e+00,9.623840308485333006e-01,-1.376510753190417047e+00,-1.679947270331161313e-02,1.598841553712881502e+00
3.828976569211302305e-02,2.198371711497904002e+00,2.000942165231648584e+00,-1.297837208142079257e+00,9.752436632450498522e-01,-1.395443846448923386e+00,-1.639746605609554431e-02,1.619966657537964316e+00
3.878066012406319180e-02,2.226962448017218765e+00,2.028541697988143433e+00,-1.314853347816483886e+00,9.881087092555627116e-01,-1.414406905986422158e+00,-1.596969516953677948e-02,1.641090726734577121e+00
3.927155455601335360e-02,2.255548313985528353e+00,2.056200944328314684e+00,-1.331871958625993946e+00,1.000979006987743558e+00,-1.433400041545706216e+00,-1.551575553370454497e-02,1.662213325510127238e+00
3.976244898796352234e-02,2.284128685451933372e+00,2.083920312658044782e+00,-1.348892737430859246e+00,1.013854394005901050e+00,-1.452423362948128904e+00,-1.503524142321732704e-02,1.683334016191313509e+00
4.025334341991369108e-02,2.312702936425568012e+00,2.111700212084556938e+00,-1.365915379354452952e+00,1.026734707333786911e+00,-1.471476980092037534e+00,-1.452774589952748885e-02,1.704452359219364999e+00
4.074423785186385288e-02,2.341270438881621008e+00,2.139541052412476496e+00,-1.382939577770669004e+00,1.039619783457448321e+00,-1.490561002952740299e+00,-1.399286081146933203e-02,1.725567913144606891e+00
4.123513228381402163e-02,2.369830562766332971e+00,2.167443244143130610e+00,-1.399965024290929838e+00,1.052509458328119152e+00,-1.509675541583987313e+00,-1.343017679407665366e-02,1.746680234620328953e+00
4.172602671576419037e-02,2.398382676001055369e+00,2.195407198477143051e+00,-1.416991408750850834e+00,1.065403567365183379e+00,-1.528820706121008843e+00,-1.283928326566596834e-02,1.767788878396017394e+00
4.221692114771435217e-02,2.426926144485196613e+00,2.223433327320168296e+00,-1.434018419196460226e+00,1.078301945459126499e+00,-1.547996606785010387e+00,-1.221976842318645007e-02,1.788893397309822220e+00
4.270781557966452785e-02,2.455460332098279963e+00,2.251522043291986019e+00,-1.451045741870101047e+00,1.091204426974590858e+00,-1.567203353889253581e+00,-1.157121923584042422e-02,1.809993342280423079e+00
4.319871001161468965e-02,2.483984600700847700e+00,2.279673759738690908e+00,-1.468073061195872553e+00,1.104110845753397463e+00,-1.586441057846576630e+00,-1.089322143696591638e-02,1.831088262298101288e+00
4.368960444356485839e-02,2.512498310134584578e+00,2.307888890748328148e+00,-1.485100059764810965e+00,1.117021035117715222e+00,-1.605709829178560533e+00,-1.018535951419041741e-02,1.852177704415292725e+00
4.418049887551502714e-02,2.541000818221195612e+00,2.336167851169569154e+00,-1.502126418319557288e+00,1.129934827873163350e+00,-1.625009778526078197e+00,-9.447216697848093148e-03,1.873261213736271413e+00
4.467139330746518894e-02,2.569491480760335289e+00,2.364511056633646024e+00,-1.519151815738668310e+00,1.142852056311982389e+00,-1.644341016661388100e+00,-8.678374947670208783e-03,1.894338333406198283e+00
4.516228773941535768e-02,2.597969651526776058e+00,2.392918923579793855e+00,-1.536175929020693109e+00,1.155772552216355109e+00,-1.663703654501909490e+00,-7.878414937733557721e-03,1.915408604599654785e+00
4.565318217136552642e-02,2.626434677700578479e+00,2.421391860982173405e+00,-1.553198430154762555e+00,1.168696144372993739e+00,-1.683097798088311281e+00,-7.046917686991949203e-03,1.936471562958009596e+00
4.614407660331568822e-02,2.654885895408364949e+00,2.449930255852951433e+00,-1.570218982487018522e+00,1.181622655412656986e+00,-1.702523540365503241e+00,-6.183468760565080657e-03,1.957526734871997798e+00
4.663497103526585696e-02,2.683322661487673955e+00,2.478534529047177415e+00,-1.587237262190880571e+00,1.194551918900176757e+00,-1.721980995219511978e+00,-5.287647597642552988e-03,1.978573662102249386e+00
4.712586546721601877e-02,2.711744331691829490e+00,2.507205103257144962e+00,-1.604252944081790089e+00,1.207483768327098028e+00,-1.741470277371283126e+00,-4.359032274297125475e-03,1.999611885109915166e+00
4.761675989916619445e-02,2.740150258453983412e+00,2.535942399147455451e+00,-1.621265700093176276e+00,1.220418035917334221e+00,-1.760991500014663202e+00,-3.397200224923069278e-03,2.020640941314550965e+00
4.810765433111636319e-02,2.768539791061324085e+00,2.564746835470577579e+00,-1.638275199359203294e+00,1.233354552700596907e+00,-1.780544774905836958e+00,-2.401728257272139899e-03,2.041660365210911099e+00
4.859854876306652499e-02,2.796912275824561256e+00,2.593618829176333573e+00,-1.655281108294403669e+00,1.246293148583509813e+00,-1.800130212448853184e+00,-1.372192568122598821e-03,2.062669688482092312e+00
4.908944319501669373e-02,2.825267056242650288e+00,2.622558795515319119e+00,-1.672283090670209971e+00,1.259233652418420224e+00,-1.819747921777247202e+00,-3.081687595754001308e-04,2.083668440109033515e+00
4.958033762696686247e-02,2.853603473162761972e+00,2.651567148136227736e+00,-1.689280807688363861e+00,1.272175892069884240e+00,-1.839398010831747587e+00,7.907681440182390276e-04,2.104656146476351353e+00
5.007123205891702428e-02,2.881920864935509918e+00,2.680644299177119105e+00,-1.706273918051220306e+00,1.285119694478855212e+00,-1.859080586434074034e+00,1.925043678497329047e-03,2.125632331474533565e+00
5.056212649086719302e-02,2.910218567565428849e+00,2.709790659350612696e+00,-1.723262078028938049e+00,1.298064885724550033e+00,-1.878795754356832770e+00,3.095083921704877561e-03,2.146596516598485493e+00
5.105302092281736176e-02,2.938495914856698032e+00,2.739006638022996043e+00,-1.740244941523561906e+00,1.311011291084006380e+00,-1.898543619389489345e+00,4.301315474668276906e-03,2.167548221042406187e+00
5.154391535476752356e-02,2.966752238554120513e+00,2.768292643287261434e+00,-1.757222160129981781e+00,1.323958735089334482e+00,-1.918324285400446083e+00,5.544165442151971490e-03,2.188486961791032304e+00
5.203480978671769924e-02,2.994986868479348807e+00,2.797649082030079448e+00,-1.774193383193802376e+00,1.336907041582645395e+00,-1.938137855395200226e+00,6.824061412578075192e-03,2.209412253707226714e+00
5.252570421866786105e-02,3.023199132662362398e+00,2.827076359992675592e+00,-1.791158257866075409e+00,1.349856033768677355e+00,-1.957984431570594541e+00,8.141431437316937192e-03,2.230323609615904257e+00
5.301659865061802979e-02,3.051388357468199253e+00,2.856574881825664658e+00,-1.808116429154940974e+00,1.362805534265106644e+00,-1.977864115365163711e+00,9.496704009349099529e-03,2.251220540384317736e+00
5.350749308256819853e-02,3.079553867718933802e+00,2.886145051137770867e+00,-1.825067539974143394e+00,1.375755365150546528e+00,-1.997777007505562752e+00,1.089030804129564878e-02,2.272102554998693069e+00
5.399838751451836033e-02,3.107694986810902282e+00,2.915787270538509723e+00,-1.842011231188447784e+00,1.388705348010235152e+00,-2.017723208049092332e+00,1.232267284281840514e-02,2.292969160637200243e+00
5.448928194646852907e-02,3.135811036827186093e+00,2.945501941674770308e+00,-1.858947141655932889e+00,1.401655303979410405e+00,-2.037702816422311880e+00,1.379422809739017097e-02,2.313819862739288524e+00
5.498017637841869781e-02,3.163901338645345174e+00,2.975289465261343302e+00,-1.875874908267180841e+00,1.414605053784378619e+00,-2.057715931455744052e+00,1.530540383843637109e-02,2.334654165071362364e+00
5.547107081036885962e-02,3.191965212040392963e+00,3.005150241105354336e+00,-1.892794165981354082e+00,1.427554417781260243e+00,-2.077762651414669648e+00,1.685663042484197849e-02,2.355471569788802899e+00
5.596196524231902836e-02,3.220001975783030268e+00,3.035084668124631513e+00,-1.909704547859157442e+00,1.440503215992435138e+00,-2.097843074026010779e+00,1.844833851583327355e-02,2.376271577494342147e+00
5.645285967426919710e-02,3.248010947733127818e+00,3.065093144360010236e+00,-1.926605685092690923e+00,1.453451268140671715e+00,-2.117957296501307596e+00,2.008095904522877451e-02,2.397053687292791224e+00
5.694375410621936584e-02,3.275991444928457508e+00,3.095176066981538021e+00,-1.943497207032189422e+00,1.466398393680943268e+00,-2.138105415555784816e+00,2.175492319505389904e-02,2.417817396842104394e+00
5.743464853816953458e-02,3.303942783668677219e+00,3.125333832288632152e+00,-1.960378741209656051e+00,1.479344411829930372e+00,-2.158287527423505825e+00,2.347066236853512233e-02,2.438562202400801571e+00
5.792554297011969638e-02,3.331864279594559886e+00,3.155566835704140427e+00,-1.977249913359376610e+00,1.492289141593220680e+00,-2.178503727868622786e+00,2.522860816245520166e-02,2.459287598871734204e+00
5.841643740206986513e-02,3.359755247762483243e+00,3.185875471762343647e+00,-1.994110347435329889e+00,1.505232401790188135e+00,-2.198754112192711663e+00,2.702919233888434469e-02,2.479993079842206960e+00
5.890733183402003387e-02,3.387615002714161605e+00,3.216260134090868750e+00,-2.010959665625476234e+00,1.518174011076561136e+00,-2.219038775238201922e+00,2.887284679627732942e-02,2.500678137620437447e+00
5.939822626597019567e-02,3.415442858541625437e+00,3.246721215386542347e+00,-2.027797488362947931e+00,1.531113787964684558e+00,-2.239357811387889807e+00,3.076000353994234882e-02,2.521342263268369521e+00
5.988912069792036441e-02,3.443238128947466059e+00,3.277259107385165127e+00,-2.044623434334116752e+00,1.544051550841466502e+00,-2.259711314560554296e+00,3.269109465187769459e-02,2.541984946630841957e+00
6.038001512987052621e-02,3.471000127300313487e+00,3.307874200825193789e+00,-2.061437120483553542e+00,1.556987117984008018e+00,-2.280099378202649962e+00,3.466655225998294121e-02,2.562605676361091600e+00
6.087090956182070189e-02,3.498728166685579843e+00,3.338566885405386486e+00,-2.078238162015882295e+00,1.569920307572935103e+00,-2.300522095276102963e+00,3.668680850663230686e-02,2.583203939942618543e+00
6.136180399377086370e-02,3.526421559951437246e+00,3.369337549736324711e+00,-2.095026172394512720e+00,1.582850937703404126e+00,-2.320979558242180829e+00,3.875229551662562333e-02,2.603779223707386681e+00
6.185269842572103244e-02,3.554079619750066144e+00,3.400186581285919551e+00,-2.111800763337269071e+00,1.595778826393804639e+00,-2.341471859041478698e+00,4.086344536450470244e-02,2.624331012850393829e+00
6.234359285767119424e-02,3.581701658574132807e+00,3.431114366318780640e+00,-2.128561544808901029e+00,1.608703791592145382e+00,-2.361999089069963365e+00,4.302069004123887375e-02,2.644858791440559020e+00
6.283448728962136298e-02,3.609286988788526163e+00,3.462121289829547699e+00,-2.145308125010481515e+00,1.621625651180127470e+00,-2.382561339151129776e+00,4.522446142028280214e-02,2.665362042427983358e+00
6.332538172157153866e-02,3.636834922657371294e+00,3.493207735470169606e+00,-2.162040110365723855e+00,1.634544222974925631e+00,-2.403158699504263751e+00,4.747519122300714045e-02,2.685840247647569790e+00
6.381627615352170046e-02,3.664344772366232128e+00,3.524374085471034146e+00,-2.178757105504124159e+00,1.647459324728618668e+00,-2.423791259708737211e+00,4.977331098348569682e-02,2.706292887818940951e+00
6.430717058547187615e-02,3.691815850039618319e+00,3.555620720556093683e+00,-2.195458713241050130e+00,1.660370774125339954e+00,-2.444459108664453151e+00,5.211925201267186836e-02,2.726719442542755445e+00
6.479806501742203795e-02,3.719247467753742598e+00,3.586948019851905922e+00,-2.212144534554704833e+00,1.673278388776117787e+00,-2.465162334548368861e+00,5.451344536192770374e-02,2.747119390293367935e+00
6.528895944937219975e-02,3.746638937544473968e+00,3.618356360790551562e+00,-2.228814168559950737e+00,1.686181986211372497e+00,-2.485901024767069867e+00,5.695632178593346140e-02,2.767492208407799303e+00
6.577985388132236155e-02,3.773989571410616861e+00,3.649846119006544320e+00,-2.245467212479065555e+00,1.699081383871143380e+00,-2.506675265905497607e+00,5.944831170496234218e-02,2.787837373071104796e+00
6.627074831327253723e-02,3.801298681312374139e+00,3.681417668227606743e+00,-2.262103261609342386e+00,1.711976399092964840e+00,-2.527485143671702961e+00,6.198984516652383814e-02,2.808154359298050906e+00
6.676164274522269904e-02,3.828565579165100985e+00,3.713071380159408186e+00,-2.278721909287614977e+00,1.724866849097457688e+00,-2.548330742837741081e+00,6.458135180638280293e-02,2.828442640911162709e+00
6.725253717717287472e-02,3.855789576828312804e+00,3.744807624364248522e+00,-2.295322746851660156e+00,1.737752550971606968e+00,-2.569212147176642258e+00,6.722326080894236444e-02,2.848701690515126117e+00
6.774343160912303652e-02,3.882969986089899184e+00,3.776626768133587220e+00,-2.311905363598473873e+00,1.750633321649707419e+00,-2.590129439395447264e+00,6.991600086699945038e-02,2.868930979467512188e+00
6.823432604107319832e-02,3.910106118645617190e+00,3.808529176354559009e+00,-2.328469346739438173e+00,1.763508977892011220e+00,-2.611082701064354250e+00,7.266000014086537728e-02,2.889129977845851460e+00
6.872522047302337400e-02,3.937197286073895519e+00,3.840515211370463700e+00,-2.345014281352427066e+00,1.776379336261085129e+00,-2.632072012542000294e+00,7.545568621687093191e-02,2.909298154411124493e+00
6.921611490497353580e-02,3.964242799805722584e+00,3.872585232835012992e+00,-2.361539750330698517e+00,1.789244213095797509e+00,-2.653097452896709285e+00,7.830348606521653210e-02,2.929434976567466542e+00
6.970700933692371148e-02,3.991241971089999563e+00,3.904739597560713094e+00,-2.378045334328791505e+00,1.802103424483066485e+00,-2.674159099823989916e+00,8.120382599721820416e-02,2.949539910318376812e+00
7.019790376887387329e-02,4.018194110953982268e+00,3.936978659361046962e+00,-2.394530611705233625e+00,1.814956786227247765e+00,-2.695257029560004014e+00,8.415713162190574526e-02,2.969612420219164939e+00
7.068879820082403509e-02,4.045098530159007666e+00,3.969302768886534771e+00,-2.410995158462138743e+00,1.827804113817202314e+00,-2.716391316791151311e+00,8.716382780199649627e-02,2.989651969325762604e+00
7.117969263277419689e-02,4.071954539151550811e+00,4.001712273454907098e+00,-2.427438548181759082e+00,1.840645222391114721e+00,-2.737562034559806179e+00,9.022433860924139459e-02,3.009658019139952678e+00
7.167058706472437257e-02,4.098761448009425656e+00,4.034207516875001787e+00,-2.443860351959842969e+00,1.853479926698921476e+00,-2.758769254166056228e+00,9.333908727913531322e-02,3.029630029550856030e+00
7.216148149667454825e-02,4.125518566383264307e+00,4.066788839264668276e+00,-2.460260138335916835e+00,1.866308041062470835e+00,-2.780013045065565791e+00,9.650849616499868056e-02,3.049567458772799888e+00
7.265237592862471006e-02,4.152225203433330236e+00,4.099456576862674950e+00,-2.476637473220487884e+00,1.879129379333382976e+00,-2.801293474763582481e+00,9.973298669143881856e-02,3.069469763279583319e+00
7.314327036057487186e-02,4.178880667761508683e+00,4.132211061834449417e+00,-2.492991919819106617e+00,1.891943754848584458e+00,-2.822610608704981150e+00,1.030129793071663524e-01,3.089336397735056750e+00
7.363416479252503366e-02,4.205484267338425397e+00,4.165052622071621080e+00,-2.509323038553235907e+00,1.904750980383460357e+00,-2.843964510160306602e+00,1.063488934371776828e-01,3.109166814919934296e+00
7.412505922447520934e-02,4.232035309426193770e+00,4.197981580985915784e+00,-2.525630386978234831e+00,1.917550868102877892e+00,-2.865355240108199197e+00,1.097411474343447102e-01,3.128960465655252321e+00
7.461595365642537114e-02,4.258533100495911938e+00,4.230998257296404219e+00,-2.541913519697936330e+00,1.930343229509665193e+00,-2.886782857113515455e+00,1.131901585303157765e-01,3.148716798721804100e+00
7.510684808837554682e-02,4.284976946140812260e+00,4.264102964811126384e+00,-2.558171988276347175e+00,1.943127875390961545e+00,-2.908247417201869744e+00,1.166963427858416225e-01,3.168435260776213624e+00
7.559774252032570863e-02,4.311366121391606576e+00,4.297295973913181300e+00,-2.574405322964713694e+00,1.955904601279003341e+00,-2.929748949059210794e+00,1.202601106036940148e-01,3.188115274237607100e+00
7.608863695227587043e-02,4.337699912154050708e+00,4.330577566019826463e+00,-2.590613058411369796e+00,1.968673207770335942e+00,-2.951287489002305087e+00,1.238818732814690460e-01,3.207756268287865087e+00
7.657953138422604611e-02,4.363977641261850060e+00,4.363948066429985673e+00,-2.606794749476580186e+00,1.981433513205633101e+00,-2.972863102260799639e+00,1.275620465773220635e-01,3.227357698151567700e+00
7.707042581617620791e-02,4.390198627736380921e+00,4.397407790857202237e+00,-2.622949946008268807e+00,1.994185333675252192e+00,-2.994475848631417136e+00,1.313010443061070065e-01,3.246919014658244951e+00
7.756132024812638359e-02,4.416362187177930387e+00,4.430957045793011417e+00,-2.639078193050406362e+00,2.006928483193608059e+00,-3.016125782731617022e+00,1.350992783460418512e-01,3.266439664517317265e+00
7.805221468007654539e-02,4.442467632158427548e+00,4.464596128872361902e+00,-2.655179031052171013e+00,2.019662773874279171e+00,-3.037812954254562214e+00,1.389571586456859187e-01,3.285919090594097813e+00
7.854310911202670720e-02,4.468514272596939563e+00,4.498325329216599222e+00,-2.671251996066325241e+00,2.032388016096648986e+00,-3.059537408209678677e+00,1.428750932283641140e-01,3.305356732172820777e+00
7.903400354397686900e-02,4.494501416117852699e+00,4.532144927754062635e+00,-2.687296619936792474e+00,2.045104018664073209e+00,-3.081299185148773212e+00,1.468534881940198877e-01,3.324752025206726636e+00
7.952489797592704468e-02,4.520428368391814722e+00,4.566055197518243958e+00,-2.703312430475446781e+00,2.057810588953592479e+00,-3.103098321377750324e+00,1.508927477185169064e-01,3.344104402555181821e+00
8.001579240787720648e-02,4.546294433459390660e+00,4.600056403923537651e+00,-2.719298951628100536e+00,2.070507533057158511e+00,-3.124934849153890859e+00,1.549932740503762174e-01,3.363413294207843407e+00
8.050668683982738216e-02,4.572098914037447948e+00,4.634148805018582173e+00,-2.735255703629711821e+00,2.083194655914414106e+00,-3.146808796868728830e+00,1.591554675049506873e-01,3.382678127495867049e+00
8.099758127177754397e-02,4.597841111808270043e+00,4.668332651717193471e+00,-2.751182203148782257e+00,2.095871761436983061e+00,-3.168720189216487348e+00,1.633797264560465923e-01,3.401898327290159063e+00
8.148847570372770577e-02,4.623520327691405640e+00,4.702608188006850654e+00,-2.767077963420972342e+00,2.108538652624314391e+00,-3.190669047348106080e+00,1.676664473249739329e-01,3.421073316186665991e+00
8.197937013567788145e-02,4.649135862098234817e+00,4.736975651134814669e+00,-2.782942494371924536e+00,2.121195131671044010e+00,-3.212655389010846907e+00,1.720160245670472321e-01,3.440202514678716739e+00
8.247026456762804325e-02,4.674687015169263660e+00,4.771435271771785835e+00,-2.798775302729278991e+00,2.133841000065888949e+00,-3.234679228673468021e+00,1.764288506555178326e-01,3.459285341316390205e+00
8.296115899957821893e-02,4.700173086994158034e+00,4.805987274153183719e+00,-2.814575892123917455e+00,2.146476058682087462e+00,-3.256740577636997536e+00,1.809053160629496837e-01,3.478321212852947930e+00
8.345205343152838073e-02,4.725593377814499618e+00,4.840631876197988070e+00,-2.830343763180390493e+00,2.159100107859354356e+00,-3.278839444131058212e+00,1.854458092400337321e-01,3.497309544378293111e+00
8.394294786347854254e-02,4.750947188209262428e+00,4.875369289605175460e+00,-2.846078413596570655e+00,2.171712947477379085e+00,-3.300975833395800585e+00,1.900507165918386976e-01,3.516249749439475991e+00
8.443384229542870434e-02,4.776233819263032032e+00,4.910199719927742734e+00,-2.861779338212498747e+00,2.184314377020856845e+00,-3.323149747749390759e+00,1.947204224515102222e-01,3.535141240148245600e+00
8.492473672737888002e-02,4.801452572716941702e+00,4.945123366624309291e+00,-2.877446029068446265e+00,2.196904195636042889e+00,-3.345361186641094609e+00,1.994553090513986326e-01,3.553983427275642093e+00
8.541563115932905570e-02,4.826602751102330835e+00,4.980140423088305290e+00,-2.893077975452175821e+00,2.209482202178850940e+00,-3.367610146689926420e+00,2.042557564916324120e-01,3.572775720333627891e+00
8.590652559127921750e-02,4.851683657857162935e+00,5.015251076654753781e+00,-2.908674663935413296e+00,2.222048195254472613e+00,-3.389896621708889946e+00,2.091221427061312754e-01,3.591517527643770968e+00
8.639742002322937930e-02,4.876694597425122346e+00,5.050455508584615671e+00,-2.924235578399525970e+00,2.234601973248538709e+00,-3.412220602714787443e+00,2.140548434260555188e-01,3.610208256392959392e+00
8.688831445517954111e-02,4.901634875337496311e+00,5.085753894026773025e+00,-2.939760200050410166e+00,2.247143334349813060e+00,-3.434582077923623800e+00,2.190542321406999671e-01,3.628847312676171111e+00
8.737920888712971679e-02,4.926503798277724222e+00,5.121146401957513028e+00,-2.955248007422573764e+00,2.259672076564401610e+00,-3.456981032731557768e+00,2.241206800558206425e-01,3.647434101526274119e+00
8.787010331907987859e-02,4.951300674128726875e+00,5.156633195097681366e+00,-2.970698476372441998e+00,2.272187997721520247e+00,-3.479417449681474039e+00,2.292545560494062551e-01,3.665968026930876089e+00
8.836099775103005427e-02,4.976024812002934894e+00,5.192214429807359366e+00,-2.986111080060851464e+00,2.284690895470774308e+00,-3.501891308415095772e+00,2.344562266248878535e-01,3.684448491836214590e+00
8.885189218298021607e-02,5.000675522255057182e+00,5.227890255958173249e+00,-3.001485288924770511e+00,2.297180567270982188e+00,-3.524402585610706407e+00,2.397260558617888559e-01,3.702874898138098114e+00
8.934278661493037788e-02,5.025252116477571640e+00,5.263660816783160890e+00,-3.016820570638212295e+00,2.309656810370521729e+00,-3.546951254906435036e+00,2.450644053638095787e-01,3.721246646659874813e+00
8.983368104688055356e-02,5.049753907478934600e+00,5.299526248704204079e+00,-3.032116390062347122e+00,2.322119421779214932e+00,-3.569537286809109755e+00,2.504716342043593613e-01,3.739563137117451586e+00
9.032457547883071536e-02,5.074180209244555151e+00,5.335486681137114218e+00,-3.047372209184856295e+00,2.334568198231754099e+00,-3.592160648588728744e+00,2.559480988695228554e-01,3.757823768071363091e+00
9.081546991078089104e-02,5.098530336880451763e+00,5.371542236274230220e+00,-3.062587487048443080e+00,2.347002936142636109e+00,-3.614821304158458926e+00,2.614941531984642520e-01,3.776027936865874235e+00
9.130636434273105284e-02,5.122803606539653387e+00,5.407693028844640537e+00,-3.077761679668586492e+00,2.359423431552647887e+00,-3.637519213940253238e+00,2.671101483212773298e-01,3.794175039555117479e+00
9.179725877468121464e-02,5.146999335331353898e+00,5.443939165851982231e+00,-3.092894239940495282e+00,2.371829480066890650e+00,-3.660254334716031011e+00,2.727964325942694446e-01,3.812264470816300932e+00
9.228815320663137645e-02,5.171116841212759496e+00,5.480280746289837523e+00,-3.107984617535260341e+00,2.384220876784310938e+00,-3.683026619464450313e+00,2.785533515326870102e-01,3.830295623849933495e+00
9.277904763858155213e-02,5.195155442863669926e+00,5.516717860834678966e+00,-3.123032258785206849e+00,2.396597416218781973e+00,-3.705836017183219866e+00,2.843812477408841355e-01,3.848267890267090152e+00
9.326994207053171393e-02,5.219114459543808593e+00,5.553250591516423640e+00,-3.138036606558471941e+00,2.408958892211718883e+00,-3.728682472697044670e+00,2.902804608399164321e-01,3.866180659963742272e+00
9.376083650248188961e-02,5.242993210932882953e+00,5.589879011366630124e+00,-3.152997100122792773e+00,2.421305097836228271e+00,-3.751565926451125854e+00,2.962513273926047352e-01,3.884033320982127613e+00
9.425173093443203753e-02,5.266791016953320081e+00,5.626603184044143724e+00,-3.167913174998465031e+00,2.433635825292762789e+00,-3.774486314290220967e+00,3.022941808259960172e-01,3.901825259359132936e+00
9.474262536638221321e-02,5.290507197575798237e+00,5.663423163438451091e+00,-3.182784262800540720e+00,2.445950865796346907e+00,-3.797443567223305116e+00,3.084093513512997653e-01,3.919555858961754957e+00
9.523351979833238889e-02,5.314141072607457161e+00,5.700338993250568365e+00,-3.197609791070224361e+00,2.458250009455302809e+00,-3.820437611173812531e+00,3.145971658812508620e-01,3.937224501309574798e+00
9.572441423028255070e-02,5.337691961462866175e+00,5.737350706551506363e+00,-3.212389183095472056e+00,2.470533045141535045e+00,-3.843468366715443008e+00,3.208579479449015226e-01,3.954830565384309882e+00
9.621530866223272638e-02,5.361159182917740296e+00,5.774458325318404306e+00,-3.227121857720815612e+00,2.482799760352340623e+00,-3.866535748793589189e+00,3.271920175998820346e-01,3.972373427426393988e+00
9.670620309418288818e-02,5.384542054845291581e+00,5.811661859948081599e+00,-3.241807229146349112e+00,2.495049941063721022e+00,-3.889639666432251008e+00,3.335996913420592458e-01,3.989852460718559257e+00
9.719709752613304998e-02,5.407839893935419084e+00,5.848961308748345189e+00,-3.256444706715964976e+00,2.507283371575273812e+00,-3.912780022426631810e+00,3.400812820126742908e-01,4.007267035356530727e+00
9.768799195808321179e-02,5.431052018527672942e+00,5.886356660963278031e+00,-3.271033696586937545e+00,2.519499835818731270e+00,-3.935956715374984149e+00,3.466370989704263827e-01,4.024616520327692015e+00
9.817888639003338747e-02,5.454177785870507833e+00,5.923847939484700120e+00,-3.285573624383355096e+00,2.531699134893213188e+00,-3.959169667883069899e+00,3.532674514275018218e-01,4.041900311216893193e+00
9.866978082198354927e-02,5.477216540778904630e+00,5.961435143032283612e+00,-3.300063904326839825e+00,2.543881062952832117e+00,-3.982418788219611372e+00,3.599726442580371000e-01,4.059117792246006218e+00
9.916067525393372495e-02,5.500167620853346762e+00,5.999118250930431273e+00,-3.314503942035868178e+00,2.556045409573032501e+00,-4.005703973660001083e+00,3.667529780105496240e-01,4.076268339932672902e+00
9.965156968588388675e-02,5.523030365824278753e+00,6.036897233448466515e+00,-3.328893140100555037e+00,2.568191964115593695e+00,-4.029025117372359688e+00,3.736087496061695212e-01,4.093351329977639175e+00
1.001424641178340486e-01,5.545804117603599259e+00,6.074772051714905530e+00,-3.343230898082727442e+00,2.580320515733169007e+00,-4.052382108383062231e+00,3.805402522922058939e-01,4.110366137288320232e+00
1.006333585497842242e-01,5.568488220336131889e+00,6.112742657630960252e+00,-3.357516612515905940e+00,2.592430853373678623e+00,-4.075774831541829180e+00,3.875477755954443992e-01,4.127312136002354137e+00
1.011242529817343860e-01,5.591082020451080048e+00,6.150808993783149603e+00,-3.371749676905223314e+00,2.604522765784516025e+00,-4.099203167486408006e+00,3.946316052751591696e-01,4.144188699511157203e+00
1.016151474136845617e-01,5.613584866713456911e+00,6.188970993355208172e+00,-3.385929481727282031e+00,2.616596041516623394e+00,-4.122666992606828451e+00,4.017920232758589449e-01,4.160995200483457168e+00
1.021060418456347235e-01,5.635996110275502069e+00,6.227228580039072980e+00,-3.400055414429935752e+00,2.628650468928389827e+00,-4.146166179009240338e+00,4.090293076797524296e-01,4.177731010888830809e+00
1.025969362775848853e-01,5.658315104728069755e+00,6.265581667945145483e+00,-3.414126859432011774e+00,2.640685836189397673e+00,-4.169700594479330391e+00,4.163437326589366494e-01,4.194395502021234456e+00
1.030878307095350471e-01,5.680541206152008193e+00,6.304030161511693819e+00,-3.428143198122954871e+00,2.652701931284001446e+00,-4.193270102445318948e+00,4.237355684273170775e-01,4.210988044522512297e+00
1.035787251414852228e-01,5.702673773169512295e+00,6.342573955413467246e+00,-3.442103808862412961e+00,2.664698542014758864e+00,-4.216874561940540111e+00,4.312050811922456539e-01,4.227508008405910900e+00
1.040696195734353985e-01,5.724712166995454155e+00,6.381212934469471243e+00,-3.456008066979749938e+00,2.676675456005686904e+00,-4.240513827565592031e+00,4.387525331058844680e-01,4.243954763079583081e+00
1.045605140053855603e-01,5.746655751488700226e+00,6.419946973549969904e+00,-3.469855344773489669e+00,2.688632460705374427e+00,-4.264187749450078613e+00,4.463781822162935509e-01,4.260327677370081112e+00
1.050514084373357221e-01,5.768503893203409838e+00,6.458775937482641893e+00,-3.483645011510697831e+00,2.700569343389921606e+00,-4.287896173213924023e+00,4.540822824182503270e-01,4.276626119545840155e+00
1.055423028692858839e-01,5.790255961440299970e+00,6.497699680957951252e+00,-3.497376433426289566e+00,2.712485891165730134e+00,-4.311638939928271519e+00,4.618650834037819619e-01,4.292849457340667918e+00
1.060331973012360596e-01,5.811911328297913570e+00,6.536718048433688644e+00,-3.511048973722273647e+00,2.724381890972123355e+00,-4.335415886075962177e+00,4.697268306124278148e-01,4.308997057977201450e+00
1.065240917331862214e-01,5.833469368723844362e+00,6.575830874038715912e+00,-3.524661992566924251e+00,2.736257129583816727e+00,-4.359226843511580185e+00,4.776677651812314407e-01,4.325068288190381693e+00
1.070149861651363971e-01,5.854929460565958088e+00,6.615037981475874851e+00,-3.538214847093895887e+00,2.748111393613221765e+00,-4.383071639421101118e+00,4.856881238944483759e-01,4.341062514250903170e+00
1.075058805970865450e-01,5.876290984623586233e+00,6.654339183924124157e+00,-3.551706891401248622e+00,2.759944469512595422e+00,-4.406950096281107676e+00,4.937881391329850267e-01,4.356979101988664560e+00
1.079967750290367207e-01,5.897553324698702859e+00,6.693734283939826391e+00,-3.565137476550431117e+00,2.771756143576020293e+00,-4.430862031817574653e+00,5.019680388235538970e-01,4.372817416816209501e+00
1.084876694609868963e-01,5.918715867647087236e+00,6.733223073357249788e+00,-3.578505950565183280e+00,2.783546201941240916e+00,-4.454807258964261329e+00,5.102280463875673577e-01,4.388576823752161182e+00
1.089785638929370581e-01,5.939778003429442066e+00,6.772805333188232524e+00,-3.591811658430362542e+00,2.795314430591325561e+00,-4.478785585820650894e+00,5.185683806897384285e-01,4.404256687444635610e+00
1.094694583248872338e-01,5.960739125162540120e+00,6.812480833521073365e+00,-3.605053942090720831e+00,2.807060615356173905e+00,-4.502796815609497294e+00,5.269892559864235437e-01,4.419856372194674421e+00
1.099603527568373956e-01,5.981598629170289172e+00,6.852249333418579447e+00,-3.618232140449600287e+00,2.818784541913869734e+00,-4.526840746633943091e+00,5.354908818736724418e-01,4.435375241979644834e+00
1.104512471887875574e-01,6.002355915034836897e+00,6.892110580815304921e+00,-3.631345589367566351e+00,2.830485995791861775e+00,-4.550917172234203001e+00,5.440734632350203714e-01,4.450812660476639593e+00
1.109421416207377192e-01,6.023010385647610043e+00,6.932064312413991125e+00,-3.644393621660970695e+00,2.842164762367996644e+00,-4.575025880743850415e+00,5.527372001889878650e-01,4.466167991085876032e+00
1.114330360526878949e-01,6.043561447260362485e+00,6.972110253581210060e+00,-3.657375567100448865e+00,2.853820626871393706e+00,-4.599166655445674934e+00,5.614822880363184998e-01,4.481440596954082700e+00
1.119239304846380567e-01,6.064008509536194858e+00,7.012248118242139228e+00,-3.670290752409349544e+00,2.865453374383144514e+00,-4.623339274527104692e+00,5.703089172069353285e-01,4.496629840997869998e+00
1.124148249165882324e-01,6.084350985600536887e+00,7.052477608774589513e+00,-3.683138501262090525e+00,2.877062789836864809e+00,-4.647543511035230779e+00,5.792172732066174223e-01,4.511735085927105260e+00
1.129057193485383942e-01,6.104588292092151924e+00,7.092798415902199949e+00,-3.695918134282458745e+00,2.888648658019093762e+00,-4.671779132831411552e+00,5.882075365634130693e-01,4.526755694268279839e+00
1.133966137804885560e-01,6.124719849214073975e+00,7.133210218586781615e+00,-3.708628969041828149e+00,2.900210763569507133e+00,-4.696045902545427531e+00,5.972798827737618721e-01,4.541691028387852214e+00
1.138875082124387317e-01,6.144745080784564273e+00,7.173712683919942101e+00,-3.721270320057325165e+00,2.911748890981007420e+00,-4.720343577529257928e+00,6.064344822483604958e-01,4.556540450515610630e+00
1.143784026443888935e-01,6.164663414288008347e+00,7.214305467013764961e+00,-3.733841498789905788e+00,2.923262824599615506e+00,-4.744671909810392663e+00,6.156715002577274332e-01,4.571303322767994892e+00
1.148692970763390692e-01,6.184474280925842393e+00,7.254988210890834566e+00,-3.746341813642386498e+00,2.934752348624238394e+00,-4.769030646044768673e+00,6.249910968775209685e-01,4.585979007171443023e+00
1.153601915082892310e-01,6.204177115667421027e+00,7.295760546373303512e+00,-3.758770569957397889e+00,2.946217247106249548e+00,-4.793419527469259478e+00,6.343934269335603782e-01,4.600566865685706830e+00
1.158510859402393928e-01,6.223771357300860174e+00,7.336622091971253923e+00,-3.771127070015261928e+00,2.957657303948921790e+00,-4.817838289853733968e+00,6.438786399465763477e-01,4.615066260227164818e+00
1.163419803721895546e-01,6.243256448483918142e+00,7.377572453770195438e+00,-3.783410613031822134e+00,2.969072302906713645e+00,-4.842286663452742168e+00,6.534468800767000429e-01,4.629476552692146640e+00
1.168328748041397303e-01,6.262631835794792323e+00,7.418611225317798485e+00,-3.795620495156193819e+00,2.980462027584365625e+00,-4.866764372956736473e+00,6.630982860676554180e-01,4.643797104980222912e+00
1.173237692360899059e-01,6.281896969782895468e+00,7.459737987509665658e+00,-3.807756009468413083e+00,2.991826261435842849e+00,-4.891271137442842587e+00,6.728329911906776317e-01,4.658027279017473710e+00
1.178146636680400677e-01,6.301051305019690574e+00,7.500952308474573726e+00,-3.819816445977108010e+00,3.003164787763163091e+00,-4.915806670325340910e+00,6.826511231881855490e-01,4.672166436779828125e+00
1.183055580999902295e-01,6.320094300149416533e+00,7.542253743458621429e+00,-3.831801091616997557e+00,3.014477389715003230e+00,-4.940370679305571500e+00,6.925528042171427145e-01,4.686213940316291016e+00
1.187964525319403913e-01,6.339025417939844864e+00,7.583641834708739538e+00,-3.843709230246398434e+00,3.025763850285180467e+00,-4.964962866321522839e+00,7.025381507921636404e-01,4.700169151772245257e+00
1.192873469638905670e-01,6.357844125332981378e+00,7.625116111355286996e+00,-3.855540142644613866e+00,3.037023952310959007e+00,-4.989582927496940101e+00,7.126072737283283276e-01,4.714031433412689154e+00
1.197782413958407288e-01,6.376549893495801591e+00,7.666676089293924079e+00,-3.867293106509302358e+00,3.048257478471222637e+00,-5.014230553090065712e+00,7.227602780837403262e-01,4.727800147645510265e+00
1.202691358277909045e-01,6.395142195356283032e+00,7.708321269291680267e+00,-3.878967395178543498e+00,3.059464210191702005e+00,-5.038905426101712770e+00,7.329972633131969229e-01,4.741474655322671872e+00
1.207600302597410524e-01,6.413620503843298515e+00,7.750051134885215021e+00,-3.890562276870540792e+00,3.070643926739471397e+00,-5.063607220880883553e+00,7.433183230427979904e-01,4.755054314644578284e+00
1.212509246916912281e-01,6.431984302746770688e+00,7.791865160838925775e+00,-3.902077020252017192e+00,3.081796410020434251e+00,-5.088335609323638487e+00,7.537235444925663996e-01,4.768538488626603566e+00
1.217418191236414038e-01,6.450233080947705311e+00,7.833762809993778831e+00,-3.913510891367932842e+00,3.092921442202380966e+00,-5.113090258288244705e+00,7.642130093797329105e-01,4.781926541037839762e+00
1.222327135555915656e-01,6.468366331896051591e+00,7.875743532512811562e+00,-3.924863153325353959e+00,3.104018805438732542e+00,-5.137870829118867277e+00,7.747867938148912392e-01,4.795217836021682167e+00
1.227236079875417274e-01,6.486383553470229657e+00,7.917806765357668475e+00,-3.936133066177879947e+00,3.115088281752243837e+00,-5.162676977352171015e+00,7.854449681487212231e-01,4.808411737983160350e+00
1.232145024194919170e-01,6.504284247863300727e+00,7.959951931773963985e+00,-3.947319886827539648e+00,3.126129652928498537e+00,-5.187508352432686820e+00,7.961875968115988966e-01,4.821507611497264811e+00
1.237053968514420649e-01,6.522067921495791509e+00,8.002178440785462143e+00,-3.958422868944132311e+00,3.137142700419171426e+00,-5.212364597436915936e+00,8.070147381460941460e-01,4.834504821238296834e+00
1.241962912833922267e-01,6.539734084955154181e+00,8.044485686697177229e+00,-3.969441262902036804e+00,3.148127205255093042e+00,-5.237245348806216505e+00,8.179264442323394002e-01,4.847402731930210429e+00
1.246871857153423885e-01,6.557282252961877056e+00,8.086873048607230885e+00,-3.980374315734480195e+00,3.159082947969076294e+00,-5.262150236088407596e+00,8.289227607062955583e-01,4.860200708317957030e+00
1.251780801472925642e-01,6.574711944362229055e+00,8.129339889927640783e+00,-3.991221271105247936e+00,3.170009708528534365e+00,-5.287078881688143994e+00,8.400037265708816259e-01,4.872898115159845389e+00
1.256689745792427260e-01,6.592022682147669954e+00,8.171885557913869391e+00,-4.001981369297880065e+00,3.180907266277892553e+00,-5.312030900626041330e+00,8.511693740000044750e-01,4.885494317240899775e+00
1.261598690111928878e-01,6.609213993500880235e+00,8.214509383203298043e+00,-4.012653847222303227e+00,3.191775399890758980e+00,-5.337005900306563078e+00,8.624197281354595290e-01,4.897988679407221824e+00
1.266507634431430773e-01,6.626285409868453158e+00,8.257210679362504635e+00,-4.023237938438923855e+00,3.202613887331899001e+00,-5.362003480294633029e+00,8.737548068767150289e-01,4.910380566621364018e+00
1.271416578750932391e-01,6.643236467060227746e+00,8.299988742443376921e+00,-4.033732873200191804e+00,3.213422505828976483e+00,-5.387023232101032733e+00,8.851746206635847658e-01,4.922669344038703265e+00
1.276325523070434009e-01,6.660066705375262686e+00,8.342842850548109368e+00,-4.044137878509607376e+00,3.224201031854088129e+00,-5.412064738976532396e+00,8.966791722517751806e-01,4.934854377104812784e+00
1.281234467389935627e-01,6.676775669754446696e+00,8.385772263403019622e+00,-4.054452178198198808e+00,3.234949241115082863e+00,-5.437127575714775674e+00,9.082684564813218175e-01,4.946935031673855399e+00
1.286143411709437523e-01,6.693362909959786222e+00,8.428776221941205904e+00,-4.064674993018454252e+00,3.245666908556639640e+00,-5.462211308463917447e+00,9.199424600378978134e-01,4.958910674147966269e+00
1.291052356028939141e-01,6.709827980780295853e+00,8.471853947894084413e+00,-4.074805540755699340e+00,3.256353808371163616e+00,-5.487315494547031491e+00,9.317011612070165150e-01,4.970780671637648140e+00
1.295961300348440759e-01,6.726170442264558069e+00,8.515004643391748118e+00,-4.084843036356961221e+00,3.267009714019439848e+00,-5.512439682291244480e+00,9.435445296211131261e-01,4.982544392143175571e+00
1.300870244667942099e-01,6.742389859979930122e+00,8.558227490572139828e+00,-4.094786692077255097e+00,3.277634398261068061e+00,-5.537583410865627442e+00,9.554725259994963915e-01,4.994201204756986812e+00
1.305779188987443995e-01,6.758485805298375837e+00,8.601521651199149687e+00,-4.104635717643364323e+00,3.288227633194706012e+00,-5.562746210127870405e+00,9.674851018812054004e-01,5.005750479887100646e+00
1.310688133306945613e-01,6.774457865325837602e+00,8.644886299341512981e+00,-4.114389326382857703e+00,3.298789197504552018e+00,-5.587927619264204893e+00,9.795822095768962345e-01,5.017191596309257484e+00
1.315597077626447231e-01,6.790305656290097858e+00,8.688320664200702481e+00,-4.124046743456936781e+00,3.309318886082849964e+00,-5.613127211279993922e+00,9.917638150691869825e-01,5.028523950679592680e+00
1.320506021945949127e-01,6.806028792154683593e+00,8.731823928701054172e+00,-4.133607186416716317e+00,3.319816487318557385e+00,-5.638344535072126185e+00,1.004029867408613885e+00,5.039746935183142540e+00
1.325414966265450745e-01,6.821626891821586547e+00,8.775395258741413684e+00,-4.143069869659911753e+00,3.330281789024816863e+00,-5.663579131847704673e+00,1.016380308295846469e+00,5.050859942554717819e+00
1.330323910584952363e-01,6.837099579694822182e+00,8.819033804649977881e+00,-4.152434004766312192e+00,3.340714578792971068e+00,-5.688830535974369162e+00,1.028815072487019977e+00,5.061862366483240727e+00
1.335232854904453981e-01,6.852446485846287239e+00,8.862738701251606344e+00,-4.161698800587423364e+00,3.351114644046333968e+00,-5.714098275042999830e+00,1.041334087767419758e+00,5.072753601735115581e+00
1.340141799223955876e-01,6.867667246167642681e+00,8.906509067918481293e+00,-4.170863463327928677e+00,3.361481772087164366e+00,-5.739381869919490065e+00,1.053937274923681056e+00,5.083533044267433354e+00
1.345050743543457494e-01,6.882761502508171425e+00,8.950344008604123047e+00,-4.179927196618899110e+00,3.371815750136874623e+00,-5.764680834785600005e+00,1.066624547714503324e+00,5.094200091330993274e+00
1.349959687862959112e-01,6.897728902798656136e+00,8.994242611860819636e+00,-4.188889201582808752e+00,3.382116365369450595e+00,-5.789994677168920134e+00,1.079395812839893498e+00,5.104754141563162761e+00
1.354868632182460730e-01,6.912569101161242457e+00,9.038203950840351553e+00,-4.197748676890311614e+00,3.392383404938087210e+00,-5.815322897961888060e+00,1.092250969908912905e+00,5.115194595070565953e+00
1.359777576501962348e-01,6.927281758005308099e+00,9.082227083278128887e+00,-4.206504818808808999e+00,3.402616655995047257e+00,-5.840664991429904696e+00,1.105189911405953573e+00,5.125520853501596363e+00
1.364686520821463966e-01,6.941866540109338679e+00,9.126311051460659129e+00,-4.215156821242797669e+00,3.412815905704726038e+00,-5.866020445208536493e+00,1.118212522655523511e+00,5.135732320108756355e+00
1.369595465140965584e-01,6.956323120688777450e+00,9.170454882176418465e+00,-4.223703875765989046e+00,3.422980941249958331e+00,-5.891388740289793979e+00,1.131318681785552061e+00,5.145828399800834063e+00
1.374504409460467480e-01,6.970651179449911972e+00,9.214657586650057297e+00,-4.232145171645226966e+00,3.433111549831517006e+00,-5.916769350997505228e+00,1.144508259689221319e+00,5.155808499184902693e+00
1.379413353779969098e-01,6.984850402629730226e+00,9.258918160459941760e+00,-4.240479895856157810e+00,3.443207518660842403e+00,-5.942161744951746982e+00,1.157781119985300311e+00,5.165672026598150168e+00
1.384322298099470716e-01,6.998920483021791483e+00,9.303235583439152023e+00,-4.248707233090708968e+00,3.453268634945991344e+00,-5.967565383022407133e+00,1.171137118977009006e+00,5.175418392129540024e+00
1.389231242418972334e-01,7.012861119988087033e+00,9.347608819559726001e+00,-4.256826365756341879e+00,3.463294685870803136e+00,-5.992979719271777306e+00,1.184576105609396190e+00,5.185047007631290228e+00
1.394140186738474230e-01,7.026672019456916551e+00,9.392036816800377608e+00,-4.264836473967061892e+00,3.473285458567271000e+00,-6.018404200886275035e+00,1.198097921425232082e+00,5.194557286720202782e+00
1.399049131057975848e-01,7.040352893906739240e+00,9.436518506997471079e+00,-4.272736735526239116e+00,3.483240740081154030e+00,-6.043838268097209365e+00,1.211702400519420797e+00,5.203948644768794374e+00
1.403958075377477466e-01,7.053903462336045926e+00,9.481052805679450302e+00,-4.280526325901194085e+00,3.493160317330785691e+00,-6.069281354090660052e+00,1.225389369491928893e+00,5.213220498886274257e+00
1.408867019696979084e-01,7.067323450219239689e+00,9.525638611884613027e+00,-4.288204418189570433e+00,3.503043977059123293e+00,-6.094732884906458814e+00,1.239158647399250412e+00,5.222372267889357822e+00
1.413775964016480702e-01,7.080612589448469940e+00,9.570274807962181995e+00,-4.295770183077475934e+00,3.512891505778982015e+00,-6.120192279326178486e+00,1.253010045704346709e+00,5.231403372262882989e+00
1.418684908335982320e-01,7.093770618261515004e+00,9.614960259356815087e+00,-4.303222788789423880e+00,3.522702689711524116e+00,-6.145658948750288175e+00,1.266943368225145194e+00,5.240313234110276497e+00
1.423593852655483938e-01,7.106797281837371472e+00,9.659693817234133562e+00,-4.310561401291141514e+00,3.532477315294591413e+00,-6.171132298675662042e+00,1.280958412068248897e+00,5.249101277471151406e+00
1.428502796974985833e-01,7.119692350299626327e+00,9.704474390999417110e+00,-4.317785191332056627e+00,3.542215184035046427e+00,-6.196611769698146865e+00,1.295054992403123828e+00,5.257766938434197179e+00
1.433411741294487451e-01,7.132455577255045753e+00,9.749300768830186925e+00,-4.324893318953601629e+00,3.551916076723792504e+00,-6.222096736528823335e+00,1.309232879947375583e+00,5.266309642533250290e+00
1.438320685613989069e-01,7.145086714887844970e+00,9.794171687462746689e+00,-4.331884938998524781e+00,3.561579766995909502e+00,-6.247586547093383125e+00,1.323491825667234334e+00,5.274728812822362833e+00
1.443229629933490965e-01,7.157585527787139412e+00,9.839085891008789275e+00,-4.338759206335145890e+00,3.571206033120664536e+00,-6.273080555666299851e+00,1.337831581184139029e+00,5.283023877475758745e+00
1.448138574252992583e-01,7.169951791953705467e+00,9.884042126251364024e+00,-4.345515275474483019e+00,3.580794657082559063e+00,-6.298578120241720590e+00,1.352251897118657009e+00,5.291194269252665450e+00
1.453047518572494201e-01,7.182185293887415334e+00,9.929039138297760303e+00,-4.352152300221487913e+00,3.590345423732767216e+00,-6.324078600104694026e+00,1.366752521558425304e+00,5.299239425008451576e+00
1.457956462891995819e-01,7.194285829755346029e+00,9.974075666589380162e+00,-4.358669433360390144e+00,3.599858120010894336e+00,-6.349581353602677503e+00,1.381333198650089855e+00,5.307158785251996136e+00
1.462865407211497437e-01,7.206253204640536758e+00,1.001915044126857168e+01,-4.365065826374172175e+00,3.609332534237127188e+00,-6.375085736117361179e+00,1.395993667315269526e+00,5.314951793749363773e+00
1.467774351530999055e-01,7.218087231871413323e+00,1.006426217990238747e+01,-4.371340629198131822e+00,3.618768455474715040e+00,-6.400591098236791510e+00,1.410733660090514263e+00,5.322617897173737234e+00
1.472683295850500673e-01,7.229787732431896430e+00,1.010940958456335714e+01,-4.377492990007587181e+00,3.628165672962815336e+00,-6.426096784127803829e+00,1.425552902091298257e+00,5.330156544801620377e+00
1.477592240170002291e-01,7.241354534452142389e+00,1.015459133926716895e+01,-4.383522055039676957e+00,3.637523975619702199e+00,-6.451602130108761379e+00,1.440451110099996157e+00,5.337567188255323281e+00
1.482501184489504187e-01,7.252787472779974820e+00,1.019980610776736363e+01,-4.389426968449279265e+00,3.646843151616328438e+00,-6.477106463422591887e+00,1.455427991777896501e+00,5.344849281291716991e+00
1.487410128809005805e-01,7.264086388632977176e+00,1.024505253170691255e+01,-4.395206872199043602e+00,3.656122988020236164e+00,-6.502609101210131470e+00,1.470483245001203976e+00,5.352002279637250837e+00
1.492319073128507423e-01,7.275251129331229194e+00,1.029032922912685954e+01,-4.400860905983547511e+00,3.665363270509843563e+00,-6.528109349683784757e+00,1.485616557321073117e+00,5.359025640869254481e+00
1.497228017448009318e-01,7.286281548110744133e+00,1.033563479333183466e+01,-4.406388207187537986e+00,3.674563783159062069e+00,-6.553606503501478109e+00,1.500827605547642385e+00,5.365918824343511417e+00
1.502136961767510936e-01,7.297177504017528626e+00,1.038096779211254628e+01,-4.411787910878335772e+00,3.683724308292299465e+00,-6.579099845340910413e+00,1.516116055458070822e+00,5.372681291168091455e+00
1.507045906087012554e-01,7.307938861882349535e+00,1.042632676732529617e+01,-4.417059149832297749e+00,3.692844626409790276e+00,-6.604588645674137837e+00,1.531481561628610821e+00,5.379312504223483060e+00
1.511954850406514173e-01,7.318565492376121639e+00,1.047171023482834507e+01,-4.422201054595439551e+00,3.701924516183309422e+00,-6.630072162742421504e+00,1.546923767390663063e+00,5.385811928228956269e+00
1.516863794726015791e-01,7.329057272146003221e+00,1.051711668477535433e+01,-4.427212753578139370e+00,3.710963754522230040e+00,-6.655549642731430460e+00,1.562442304910869995e+00,5.392179029855255656e+00
1.521772739045517409e-01,7.339414084032130248e+00,1.056254458226569426e+01,-4.432093373183978002e+00,3.719962116709936151e+00,-6.681020320146699554e+00,1.578036795395194591e+00,5.398413277883501671e+00
1.526681683365019027e-01,7.349635817365009594e+00,1.060799236835177872e+01,-4.436842037972679620e+00,3.728919376610591030e+00,-6.706483418389421303e+00,1.593706849417028559e+00,5.404514143410413141e+00
1.531590627684520922e-01,7.359722368343602383e+00,1.065345846140332142e+01,-4.441457870857175472e+00,3.737835306946279523e+00,-6.731938150532556620e+00,1.609452067369313344e+00,5.410481100099787000e+00
1.536499572004022540e-01,7.369673640494052158e+00,1.069894125882853864e+01,-4.445939993334768303e+00,3.746709679644479429e+00,-6.757383720297196028e+00,1.625272040040647070e+00,5.416313624480233457e+00
1.541408516323524158e-01,7.379489545209078294e+00,1.074443913915238724e+01,-4.450287525752433027e+00,3.755542266255923245e+00,-6.782819323229289488e+00,1.641166349315439366e+00,5.422011196289218127e+00
1.546317460643025776e-01,7.389170002368052437e+00,1.078995046445168171e+01,-4.454499587606206568e+00,3.764332838442780993e+00,-6.808244148076637359e+00,1.657134568998048341e+00,5.427573298863342721e+00
1.551226404962527672e-01,7.398714941037709103e+00,1.083547358314720199e+01,-4.458575297874703303e+00,3.773081168537226304e+00,-6.833657378366214452e+00,1.673176265760943249e+00,5.432999419574922939e+00
1.556135349282029290e-01,7.408124300253548178e+00,1.088100683315275852e+01,-4.462513775386755199e+00,3.781787030170348007e+00,-6.859058194181757884e+00,1.689291000216863736e+00,5.438289050314819129e+00
1.561044293601530908e-01,7.417398029881898225e+00,1.092654854538126763e+01,-4.466314139223142021e+00,3.790450198971426765e+00,-6.884445774141736862e+00,1.705478328115025644e+00,5.443441688021563252e+00
1.565953237921032248e-01,7.426536091562605968e+00,1.097209704760764026e+01,-4.469975509152452453e+00,3.799070453337544340e+00,-6.909819297577509900e+00,1.721737801661273881e+00,5.448456835256724418e+00
1.570862182240534144e-01,7.435538459732480732e+00,1.101765066868887111e+01,-4.473497006101063711e+00,3.807647575273604090e+00,-6.935177946911939451e+00,1.738068970962334703e+00,5.453334000826593808e+00
1.575771126560035762e-01,7.444405122729284230e+00,1.106320774314085220e+01,-4.476877752657212994e+00,3.816181351302637026e+00,-6.960520910238169989e+00,1.754471385593995958e+00,5.458072700450093961e+00
1.580680070879537380e-01,7.453136083976478865e+00,1.110876661607220939e+01,-4.480116873609205186e+00,3.824671573446508432e+00,-6.985847384098756052e+00,1.770944596293324125e+00,5.462672457472982579e+00
1.585589015199039276e-01,7.461731363248610194e+00,1.115432564847527175e+01,-4.483213496517725716e+00,3.833118040276999317e+00,-7.011156576465179313e+00,1.787488156774948767e+00,5.467132803628347304e+00
1.590497959518540894e-01,7.470190998017317341e+00,1.119988322287367488e+01,-4.486166752322253259e+00,3.841520558037168520e+00,-7.036447709917498017e+00,1.804101625671239439e+00,5.471453279843323969e+00
1.595406903838042512e-01,7.478515044906115961e+00,1.124543774982367061e+01,-4.488975775961281833e+00,3.849878941903963625e+00,-7.061720025290823877e+00,1.820784568806684822e+00,5.475633437082025878e+00
1.600315848157544130e-01,7.486703568042602619e+00,1.129098774529804849e+01,-4.491639690305582633e+00,3.858193021820247814e+00,-7.086972820877566193e+00,1.837536599150253025e+00,5.479672820625681950e+00
1.605224792477046025e-01,7.494756564396546139e+00,1.133653129573023222e+01,-4.494157592431979431e+00,3.866462551786682855e+00,-7.112205158957377371e+00,1.854357170379211883e+00,5.483570941796439335e+00
1.610133736796547643e-01,7.502674022577802582e+00,1.138206627505758739e+01,-4.496528582487587578e+00,3.874687255870315816e+00,-7.137415988970014169e+00,1.871245647759297803e+00,5.487327314827346925e+00
1.615042681116049261e-01,7.510455949852032020e+00,1.142759059367848096e+01,-4.498751763955279870e+00,3.882866867889050777e+00,-7.162604282966305469e+00,1.888201407680307753e+00,5.490941463263903088e+00
1.619951625435550879e-01,7.518102371070309431e+00,1.147310219264887010e+01,-4.500826243289865580e+00,3.891001130325973278e+00,-7.187769032388948709e+00,1.905223835550342582e+00,5.494412919432672737e+00
1.624860569755052497e-01,7.525613327657685758e+00,1.151859903819179287e+01,-4.502751129577918121e+00,3.899089793301544038e+00,-7.212909245026878580e+00,1.922312323803111234e+00,5.497741223941956967e+00
1.629769514074554115e-01,7.532988876660693833e+00,1.156407911651962017e+01,-4.504525534221273553e+00,3.907132613603602422e+00,-7.238023942143310130e+00,1.939466270018296079e+00,5.500925925214541046e+00
1.634678458394055733e-01,7.540229089853804467e+00,1.160954042896917038e+01,-4.506148570644174178e+00,3.915129353775226750e+00,-7.263112155777410095e+00,1.956685075154972697e+00,5.503966579052502084e+00
1.639587402713557629e-01,7.547334052904795421e+00,1.165498098744966526e+01,-4.507619354024055447e+00,3.923079781260428334e+00,-7.288172926219569803e+00,1.973968141898079676e+00,5.506862748234100380e+00
1.644496347033059247e-01,7.554303864599098972e+00,1.170039881020348105e+01,-4.508937001046020576e+00,3.930983667607675702e+00,-7.313205299660327618e+00,1.991314873117959960e+00,5.509614002142726896e+00
1.649405291352560865e-01,7.561138636123056145e+00,1.174579191787975851e+01,-4.510100629680929174e+00,3.938840787731261450e+00,-7.338208326012926719e+00,2.008724670442955329e+00,5.512219916427933519e+00
1.654314235672062483e-01,7.567838490406145091e+00,1.179115832992083490e+01,-4.511109358987165585e+00,3.946650919230519250e+00,-7.363181056909500199e+00,2.026196932945052431e+00,5.514680072698509683e+00
1.659223179991564379e-01,7.574403561522126793e+00,1.183649606126150644e+01,-4.511962308936066535e+00,3.954413841766848403e+00,-7.388122543870864867e+00,2.043731055938589058e+00,5.516994058247655985e+00
1.664132124311065997e-01,7.580833994149142718e+00,1.188180311934108246e+01,-4.512658600260978758e+00,3.962129336498609433e+00,-7.413031836649972561e+00,2.061326429892025303e+00,5.519161465810206835e+00
1.669041068630567615e-01,7.587129943088758210e+00,1.192707750142836254e+01,-4.513197354329991029e+00,3.969797185573833431e+00,-7.437907981748987929e+00,2.078982439452763398e+00,5.521181893351932324e+00
1.673950012950069233e-01,7.593291572843940962e+00,1.197231719225933411e+01,-4.513577693042319261e+00,3.977417171680786900e+00,-7.462750021109973098e+00,2.096698462585027123e+00,5.523054943890901569e+00
1.678858957269570851e-01,7.599319057255972787e+00,1.201752016198777184e+01,-4.513798738748334927e+00,3.984989077656356571e+00,-7.487556990979236105e+00,2.114473869820808094e+00,5.524780225350925278e+00
1.683767901589072469e-01,7.605212579200334666e+00,1.206268436444864101e+01,-4.513859614193265202e+00,3.992512686152289714e+00,-7.512327920945280901e+00,2.132308023623850080e+00,5.526357350447060668e+00
1.688676845908574087e-01,7.610972330341489567e+00,1.210780773573433144e+01,-4.513759442484528428e+00,3.999987779359254425e+00,-7.537061833150409562e+00,2.150200277866709087e+00,5.527785936603182293e+00
1.693585790228075982e-01,7.616598510946648304e+00,1.215288819308374002e+01,-4.513497347082740419e+00,4.007414138788758962e+00,-7.561757741675933175e+00,2.168149977420872343e+00,5.529065605901633873e+00
1.698494734547577600e-01,7.622091329758443834e+00,1.219792363408412150e+01,-4.513072451816365849e+00,4.014791545112880833e+00,-7.586414652101034051e+00,2.186156457859906865e+00,5.530195985064937148e+00
1.703403678867079218e-01,7.627451003926578821e+00,1.224291193618587670e+01,-4.512483880920024504e+00,4.022119778061869155e+00,-7.611031561235240162e+00,2.204219045275712663e+00,5.531176705469579957e+00
1.708312623186581114e-01,7.632677758998379858e+00,1.228785095653004689e+01,-4.511730759096463927e+00,4.029398616379541664e+00,-7.635607457024534028e+00,2.222337056207781991e+00,5.532007403191855133e+00
1.713221567506082732e-01,7.637771828968332066e+00,1.233273853208875970e+01,-4.510812211602169164e+00,4.036627837836570976e+00,-7.660141318631132457e+00,2.240509797685564575e+00,5.532687719085807032e+00
1.718130511825584350e-01,7.642733456386514135e+00,1.237757248011836531e+01,-4.509727364356638901e+00,4.043807219301556621e+00,-7.684632116686791470e+00,2.258736567383845539e+00,5.533217298893196023e+00
1.723039456145085968e-01,7.647562892526022615e+00,1.242235059892556670e+01,-4.508475344075308477e+00,4.050936536869969906e+00,-7.709078813719878909e+00,2.277016653891219544e+00,5.533595793385574169e+00
1.727948400464587586e-01,7.652260397609281561e+00,1.246707066894623317e+01,-4.507055278426147282e+00,4.058015566050927170e+00,-7.733480364755973113e+00,2.295349337091603381e+00,5.533822858538409939e+00
1.732857344784089204e-01,7.656826241093352081e+00,1.251173045413711016e+01,-4.505466296209873711e+00,4.065044082011795012e+00,-7.757835718092114696e+00,2.313733888658793258e+00,5.533898155737284164e+00
1.737766289103590822e-01,7.661260702014136115e+00,1.255632770368035445e+01,-4.503707527563862278e+00,4.072021859880632810e+00,-7.782143816244720291e+00,2.332169572664108959e+00,5.533821352016162542e+00
1.742675233423092440e-01,7.665564069389561475e+00,1.260086015400094794e+01,-4.501778104189683383e+00,4.078948675106491173e+00,-7.806403597071131628e+00,2.350655646297095558e+00,5.533592120327733177e+00
1.747584177742594336e-01,7.669736642681668215e+00,1.264532553109681068e+01,-4.499677159604307697e+00,4.085824303877530816e+00,-7.830613995064714672e+00,2.369191360699240523e+00,5.533210139845800235e+00
1.752493122062095954e-01,7.673778732317669160e+00,1.268972155318182971e+01,-4.497403829414952092e+00,4.092648523596963628e+00,-7.854773942823658039e+00,2.387775961910779454e+00,5.532675096299776385e+00
1.757402066381597572e-01,7.677690660269949952e+00,1.273404593364180926e+01,-4.494957251617607952e+00,4.099421113416886087e+00,-7.878882372693452041e+00,2.406408691930599364e+00,5.531986682341217154e+00
1.762311010701099467e-01,7.681472760694971313e+00,1.277829638430296377e+01,-4.492336566919183483e+00,4.106141854829875371e+00,-7.902938218582804097e+00,2.425088789889077834e+00,5.531144597942430075e+00
1.767219955020601085e-01,7.685125380631188108e+00,1.282247061901367147e+01,-4.489540919083342629e+00,4.112810532318502688e+00,-7.926940417953471041e+00,2.443815493334156486e+00,5.530148550827176379e+00
1.772128899340102703e-01,7.688648867003054832e+00,1.286656628312241324e+01,-4.486569449488359673e+00,4.119426920230643496e+00,-7.950887872728446659e+00,2.462588012845563945e+00,5.528998249361205986e+00
1.777037843659604321e-01,7.692043562487957509e+00,1.291058093868279144e+01,-4.483421296060330796e+00,4.125990779726665281e+00,-7.974779440845962242e+00,2.481405526901629521e+00,5.527693400489677167e+00
1.781946787979105939e-01,7.695309831106772691e+00,1.295451220060089526e+01,-4.480095603994307396e+00,4.132501884160434180e+00,-7.998614011809788593e+00,2.500267230810036878e+00,5.526233723841240675e+00
1.786855732298607558e-01,7.698448046451400906e+00,1.299835766833753858e+01,-4.476591520493133913e+00,4.138960006535990388e+00,-8.022390468970897359e+00,2.519172312002858405e+00,5.524618945208179532e+00
1.791764676618109176e-01,7.701458591592258429e+00,1.304211492548112261e+01,-4.472908194811811455e+00,4.145364919402271475e+00,-8.046107689285893372e+00,2.538119949883417714e+00,5.522848796554180595e+00
1.796673620937611071e-01,7.704341859080470201e+00,1.308578153985198433e+01,-4.469044778343964630e+00,4.151716394845718305e+00,-8.069764543369473131e+00,2.557109315864982246e+00,5.520923016075055756e+00
1.801582565257112689e-01,7.707098250949533380e+00,1.312935506360856763e+01,-4.465000424709042903e+00,4.158014204482900489e+00,-8.093359895547687088e+00,2.576139573410183292e+00,5.518841348259719837e+00
1.806491509576614307e-01,7.709728178716515501e+00,1.317283303335540445e+01,-4.460774289840247597e+00,4.164258119453118745e+00,-8.116892603912077675e+00,2.595209878071198517e+00,5.516603543951387856e+00
1.811400453896115925e-01,7.712232063382736591e+00,1.321621297025284925e+01,-4.456365532073192526e+00,4.170447910410998382e+00,-8.140361520374622017e+00,2.614319377530684108e+00,5.514209360409056515e+00
1.816309398215617821e-01,7.714610335433964572e+00,1.325949238012864662e+01,-4.451773312235280500e+00,4.176583347519098766e+00,-8.163765490723513096e+00,2.633467211643458317e+00,5.511658561369200626e+00
1.821218342535119439e-01,7.716863434840118607e+00,1.330266875359128775e+01,-4.446996793735826792e+00,4.182664200440493474e+00,-8.187103354679781120e+00,2.652652512478924862e+00,5.508950917107728884e+00
1.826127286854621057e-01,7.718991811054456420e+00,1.334573956614515211e+01,-4.442035142656894919e+00,4.188690238331362892e+00,-8.210373945954732022e+00,2.671874404364265931e+00,5.506086204502190995e+00
1.831036231174122397e-01,7.720995923012287321e+00,1.338870227830746096e+01,-4.436887527844866952e+00,4.194661229833573479e+00,-8.233576092308238614e+00,2.691132003928372374e+00,5.503064207094213067e+00
1.835945175493624293e-01,7.722876239129183418e+00,1.343155433572701796e+01,-4.431553121002740347e+00,4.200576943067255264e+00,-8.256708615607857737e+00,2.710424420146531954e+00,5.499884715152203896e+00
1.840854119813125911e-01,7.724633237298693444e+00,1.347429316930473675e+01,-4.426031096783156649e+00,4.206437145623364238e+00,-8.279770331888755663e+00,2.729750754385857903e+00,5.496547525734289508e+00
1.845763064132627529e-01,7.726267404889546775e+00,1.351691619531599642e+01,-4.420320632882154044e+00,4.212241604556264285e+00,-8.302760051414503906e+00,2.749110100451479521e+00,5.493052442751499953e+00
1.850672008452129425e-01,7.727779238742388479e+00,1.355942081553476086e+01,-4.414420910133651788e+00,4.217990086376266490e+00,-8.325676578738699263e+00,2.768501544633484190e+00,5.489399277031197677e+00
1.855580952771631043e-01,7.729169245165993907e+00,1.360180441735950474e+01,-4.408331112604660262e+00,4.223682357042202185e+00,-8.348518712767381444e+00,2.787924165754597006e+00,5.485587846380771460e+00
1.860489897091132661e-01,7.730437939932999214e+00,1.364406437394095128e+01,-4.402050427691216683e+00,4.229318181953956923e+00,-8.371285246822337101e+00,2.807377035218624695e+00,5.481617975651540853e+00
1.865398841410634279e-01,7.731585848275145167e+00,1.368619804431159004e+01,-4.395578046215061541e+00,4.234897325945036428e+00,-8.393974968705196105e+00,2.826859217059645601e+00,5.477489496802947500e+00
1.870307785730136174e-01,7.732613504877993371e+00,1.372820277351698692e+01,-4.388913162521021150e+00,4.240419553275081022e+00,-8.416586660762373384e+00,2.846369767991953292e+00,5.473202248966960504e+00
1.875216730049637792e-01,7.733521453875181528e+00,1.377007589274890975e+01,-4.382054974575145145e+00,4.245884627622413809e+00,-8.439119099950847414e+00,2.865907737460736460e+00,5.468756078512753582e+00
1.880125674369139410e-01,7.734310248842165336e+00,1.381181471948022477e+01,-4.375002684063549196e+00,4.251292312076573765e+00,-8.461571057904771820e+00,2.885472167693534651e+00,5.464150839111603375e+00
1.885034618688640751e-01,7.734980452789459449e+00,1.385341655760163349e+01,-4.367755496491998457e+00,4.256642369130827497e+00,-8.483941301002911217e+00,2.905062093752422747e+00,5.459386391802054206e+00
1.889943563008142646e-01,7.735532638155398821e+00,1.389487869756015215e+01,-4.360312621286213997e+00,4.261934560674695227e+00,-8.506228590436915482e+00,2.924676543586962829e+00,5.454462605055326208e+00
1.894852507327644264e-01,7.735967386798385803e+00,1.393619841649941371e+01,-4.352673271892919971e+00,4.267168647986465224e+00,-8.528431682280420034e+00,2.944314538087886124e+00,5.449379354840955259e+00
1.899761451647145882e-01,7.736285289988650504e+00,1.397737297840177639e+01,-4.344836665881594229e+00,4.272344391725695800e+00,-8.550549327559002322e+00,2.963975091141555218e+00,5.444136524692696710e+00
1.904670395966647778e-01,7.736486948399530661e+00,1.401839963423222812e+01,-4.336802025046963216e+00,4.277461551925725303e+00,-8.572580272320937667e+00,2.983657209685147027e+00,5.438734005774671587e+00
1.909579340286149396e-01,7.736572972098218592e+00,1.405927562208404069e+01,-4.328568575512242944e+00,4.282519887986163454e+00,-8.594523257708800656e+00,3.003359893762604926e+00,5.433171696947749041e+00
1.914488284605651014e-01,7.736543980536037424e+00,1.409999816732630151e+01,-4.320135547833059420e+00,4.287519158665395125e+00,-8.616377020031912082e+00,3.023082136581336510e+00,5.427449504836189043e+00
1.919397228925152632e-01,7.736400602538229698e+00,1.414056448275316313e+01,-4.311502177102155109e+00,4.292459122073051248e+00,-8.638140290839613655e+00,3.042822924569665854e+00,5.421567343894519553e+00
1.924306173244654528e-01,7.736143476293221077e+00,1.418097176873494902e+01,-4.302667703054770421e+00,4.297339535662506371e+00,-8.659811796995347422e+00,3.062581237435024750e+00,5.415525136474665935e+00
1.929215117564156146e-01,7.735773249341411528e+00,1.422121721337101441e+01,-4.293631370174794348e+00,4.302160156223344245e+00,-8.681390260751623345e+00,3.082356048222916645e+00,5.409322812893331722e+00
1.934124061883657764e-01,7.735290578563460251e+00,1.426129799264442077e+01,-4.284392427801629211e+00,4.306920739873842940e+00,-8.702874399825747176e+00,3.102146323376596460e+00,5.402960311499616530e+00
1.939033006203159382e-01,7.734696130168084771e+00,1.430121127057842756e+01,-4.274950130237765933e+00,4.311621042053425334e+00,-8.724262927476459595e+00,3.121951022797552433e+00,5.396437578742886210e+00
1.943941950522661000e-01,7.733990579679335120e+00,1.434095419939472293e+01,-4.265303736857117833e+00,4.316260817515132686e+00,-8.745554552581342733e+00,3.141769099906679852e+00,5.389754569240880144e+00
1.948850894842162618e-01,7.733174611923421260e+00,1.438052391967352328e+01,-4.255452512214064953e+00,4.320839820318079560e+00,-8.766747979715098893e+00,3.161599501706252813e+00,5.382911245848085002e+00
1.953759839161664236e-01,7.732248921014995169e+00,1.441991756051541174e+01,-4.245395726153222249e+00,4.325357803819901648e+00,-8.787841909228642834e+00,3.181441168842626510e+00,5.375907579724330532e+00
1.958668783481166131e-01,7.731214210342965742e+00,1.445913223970501704e+01,-4.235132653919952084e+00,4.329814520669200917e+00,-8.808835037329048490e+00,3.201293035669690479e+00,5.368743550403642928e+00
1.963577727800667749e-01,7.730071192555808324e+00,1.449816506387639592e+01,-4.224662576271602354e+00,4.334209722797988107e+00,-8.829726056160268399e+00,3.221154030313055028e+00,5.361419145863364655e+00
1.968486672120169367e-01,7.728820589546380404e+00,1.453701312868041029e+01,-4.213984779589450724e+00,4.338543161414123439e+00,-8.850513653884794607e+00,3.241023074735055243e+00,5.353934362593476770e+00
1.973395616439670985e-01,7.727463132436234616e+00,1.457567351895367125e+01,-4.203098555991396701e+00,4.342814586993738679e+00,-8.871196514766044317e+00,3.260899084800424674e+00,5.346289205666196587e+00
1.978304560759172881e-01,7.725999561559456552e+00,1.461414330888938196e+01,-4.192003203445399784e+00,4.347023749273663640e+00,-8.891773319251615959e+00,3.280780970342742631e+00,5.338483688805832905e+00
1.983213505078674499e-01,7.724430626445971448e+00,1.465241956221007946e+01,-4.180698025883592628e+00,4.351170397243857124e+00,-8.912242744057433441e+00,3.300667635231688823e+00,5.330517834458850857e+00
1.988122449398176117e-01,7.722757085804389021e+00,1.469049933234191307e+01,-4.169182333317182021e+00,4.355254279139804119e+00,-8.932603462252604487e+00,3.320557977440947717e+00,5.322391673864224515e+00
1.993031393717677735e-01,7.720979707504334932e+00,1.472837966259100462e+01,-4.157455441952041753e+00,4.359275142434934303e+00,-8.952854143345220450e+00,3.340450889116957978e+00,5.314105247124000897e+00
1.997940338037179353e-01,7.719099268558281324e+00,1.476605758632149978e+01,-4.145516674305014249e+00,4.363232733833041443e+00,-8.972993453368996342e+00,3.360345256648403112e+00,5.305658603274115315e+00
2.002849282356680971e-01,7.717116555102903064e+00,1.480353012713521643e+01,-4.133365359321027555e+00,4.367126799260647729e+00,-8.993020054970580546e+00,3.380239960736331373e+00,5.297051800355498941e+00
2.007758226676182589e-01,7.715032362379913522e+00,1.484079429905344583e+01,-4.121000832490842924e+00,4.370957083859437375e+00,-9.012932607497900150e+00,3.400133876465194938e+00,5.288284905485368448e+00
2.012667170995684485e-01,7.712847494716412733e+00,1.487784710670027444e+01,-4.108422435969564468e+00,4.374723331978604968e+00,-9.032729767089227479e+00,3.420025873374543224e+00,5.279357994928782105e+00
2.017576115315186103e-01,7.710562765504747951e+00,1.491468554548787750e+01,-4.095629518695901083e+00,4.378425287167280189e+00,-9.052410186763109934e+00,3.439914815531492476e+00,5.270271154170481864e+00
2.022485059634687721e-01,7.708178997337379990e+00,1.495130660242010379e+01,-4.082621436379864299e+00,4.382062692151611927e+00,-9.071972516859899471e+00,3.459799561974643112e+00,5.261024478012324757e+00
2.027394003954189616e-01,7.705697024871167145e+00,1.498770727020877302e+01,-4.069397548851108937e+00,4.385635288495617345e+00,-9.091415412944149566e+00,3.479678975083640324e+00,5.251618071017145617e+00
2.032302948273691234e-01,7.703117687677901060e+00,1.502388452306766453e+01,-4.055957225794401211e+00,4.389142817227093651e+00,-9.110737521843072173e+00,3.499551905848342415e+00,5.242052046285684774e+00
2.037211892593192852e-01,7.700441832384897545e+00,1.505983532012729675e+01,-4.042299845773292155e+00,4.392585018735276847e+00,-9.129937483810605769e+00,3.519417196021413119e+00,5.232326526125579136e+00
2.042120836912694470e-01,7.697670314633485944e+00,1.509555661267231663e+01,-4.028424794771749973e+00,4.395961632587673584e+00,-9.149013936664674773e+00,3.539273682451420822e+00,5.222441642479385138e+00
2.047029781232196088e-01,7.694803999024145469e+00,1.513104534437499105e+01,-4.014331466317870856e+00,4.399272397524560674e+00,-9.167965515896579376e+00,3.559120197177287892e+00,5.212397536981742796e+00
2.051938725551697706e-01,7.691843759060823515e+00,1.516629845153090450e+01,-4.000019261608009913e+00,4.402517051453711971e+00,-9.186790854781447635e+00,3.578955567523619763e+00,5.202194361016397650e+00
2.056847669871199324e-01,7.688790477094435971e+00,1.520131286329683284e+01,-3.985487589631348193e+00,4.405695331445354412e+00,-9.205488584489680548e+00,3.598778616196895097e+00,5.191832275773029970e+00
2.061756614190700942e-01,7.685645044265572601e+00,1.523608550193086764e+01,-3.970735867294875376e+00,4.408806973727363854e+00,-9.224057334199454061e+00,3.618588161382535695e+00,5.181311452303936527e+00
2.066665558510202838e-01,7.682408360446378204e+00,1.527061328303475385e+01,-3.955763519548807228e+00,4.411851713680682963e+00,-9.242495731210244259e+00,3.638383016842841045e+00,5.170632071580531175e+00
2.071574502829704456e-01,7.679081334181635299e+00,1.530489311579836631e+01,-3.940569979512436927e+00,4.414829285834972694e+00,-9.260802401057361521e+00,3.658161992015798614e+00,5.159794324549682898e+00
2.076483447149206074e-01,7.675664882629040342e+00,1.533892190324649718e+01,-3.925154688600392294e+00,4.417739423864497361e+00,-9.278975967627555832e+00,3.677923892114769000e+00,5.148798412189885099e+00
2.081392391468707970e-01,7.672159931498653052e+00,1.537269654248776796e+01,-3.909517096649344214e+00,4.420581860584243294e+00,-9.297015053275616836e+00,3.697667518229036610e+00,5.137644545567259691e+00
2.086301335788209588e-01,7.668567414991546372e+00,1.540621392496578501e+01,-3.893656662045127614e+00,4.423356327946255107e+00,-9.314918278941998864e+00,3.717391667425229862e+00,5.126332945891386217e+00
2.091210280107711206e-01,7.664888275737655299e+00,1.543947093671252091e+01,-3.877572851850292324e+00,4.426062557036218870e+00,-9.332684264271522423e+00,3.737095132849627799e+00,5.114863844570974649e+00
2.096119224427212824e-01,7.661123464732806809e+00,1.547246445860387176e+01,-3.861265141932087808e+00,4.428700278070269114e+00,-9.350311627733056241e+00,3.756776703831321562e+00,5.103237483269351671e+00
2.101028168746714442e-01,7.657273941274931772e+00,1.550519136661743147e+01,-3.844733017090861793e+00,4.431269220392027641e+00,-9.367798986740242029e+00,3.776435165986256060e+00,5.091454113959807515e+00
2.105937113066216060e-01,7.653340672899488162e+00,1.553764853209248997e+01,-3.827975971188899873e+00,4.433769112469870599e+00,-9.385144957773269070e+00,3.796069301322138934e+00,5.079513998980744738e+00
2.110846057385717678e-01,7.649324635314058263e+00,1.556983282199224128e+01,-3.810993507279686998e+00,4.436199681894437141e+00,-9.402348156501648901e+00,3.815677888344230606e+00,5.067417411090675117e+00
2.115755001705219573e-01,7.645226812332143851e+00,1.560174109916817109e+01,-3.793785137737588631e+00,4.438560655376342368e+00,-9.419407197908055807e+00,3.835259702161998074e+00,5.055164633523053119e+00
2.120663946024721191e-01,7.641048195806145138e+00,1.563337022262668086e+01,-3.776350384387978654e+00,4.440851758744169153e+00,-9.436320696413147857e+00,3.854813514596629798e+00,5.042755960040930852e+00
2.125572890344222809e-01,7.636789785559535026e+00,1.566471704779791274e+01,-3.758688778637768291e+00,4.443072716942634948e+00,-9.453087266001466205e+00,3.874338094289452084e+00,5.030191694991447804e+00
2.130481834663724428e-01,7.632452589318235781e+00,1.569577842680679503e+01,-3.740799861606384447e+00,4.445223254031036575e+00,-9.469705520348339789e+00,3.893832206811188801e+00,5.017472153360149179e+00
2.135390778983226323e-01,7.628037622641150151e+00,1.572655120874627244e+01,-3.722683184257163713e+00,4.447303093181893097e+00,-9.486174072947811453e+00,3.913294614772109714e+00,5.004597660825159444e+00
2.140299723302727941e-01,7.623545908849929553e+00,1.575703223995274982e+01,-3.704338307529179808e+00,4.449311956679840030e+00,-9.502491537241622765e+00,3.932724077933033691e+00,4.991568553811144504e+00
2.145208667622229559e-01,7.618978478957893152e+00,1.578721836428378289e+01,-3.685764802469489343e+00,4.451249565920746498e+00,-9.518656526749198932e+00,3.952119353317225414e+00,4.978385179543155736e+00
2.150117611941730900e-01,7.614336371598161790e+00,1.581710642339791839e+01,-3.666962250365815024e+00,4.453115641411064196e+00,-9.534667655198679981e+00,3.971479195323147859e+00,4.965047896100263536e+00
2.155026556261232795e-01,7.609620632950981900e+00,1.584669325703679732e+01,-3.647930242879649398e+00,4.454909902767405505e+00,-9.550523536658987567e+00,3.990802355838093618e+00,4.951557072469049636e+00
2.159935500580734413e-01,7.604832316670210091e+00,1.587597570330942176e+01,-3.628668382179788487e+00,4.456632068716360529e+00,-9.566222785672888307e+00,4.010087584352678647e+00,4.937913088596926237e+00
2.164844444900236031e-01,7.599972483809029455e+00,1.590495059897866703e+01,-3.609176281076293513e+00,4.458281857094529954e+00,-9.581764017391130039e+00,4.029333628076225082e+00,4.924116335445276604e+00
2.169753389219737927e-01,7.595042202744830995e+00,1.593361477974998763e+01,-3.589453563154874960e+00,4.459858984848813712e+00,-9.597145847707587052e+00,4.048539232052995374e+00,4.910167215042438471e+00
2.174662333539239545e-01,7.590042549103290348e+00,1.596196508056231700e+01,-3.569499862911712285e+00,4.461363168036900362e+00,-9.612366893395421386e+00,4.067703139279315039e+00,4.896066140536523115e+00
2.179571277858741163e-01,7.584974605681643389e+00,1.598999833588121788e+01,-3.549314825888689739e+00,4.462794121828009608e+00,-9.627425772244304625e+00,4.086824090821555622e+00,4.881813536248047036e+00
2.184480222178242781e-01,7.579839462371132264e+00,1.601771137999418926e+01,-3.528898108809067846e+00,4.464151560503862193e+00,-9.642321103198637999e+00,4.105900825934998721e+00,4.867409837722426857e+00
2.189389166497744676e-01,7.574638216078670716e+00,1.604510104730823272e+01,-3.508249379713582083e+00,4.465435197459871830e+00,-9.657051506496838300e+00,4.124932082183561555e+00,4.852855491782264608e+00
2.194298110817246295e-01,7.569371970647664760e+00,1.607216417264957897e+01,-3.487368318096963904e+00,4.466644745206573397e+00,-9.671615603811606121e+00,4.143916595560404481e+00,4.838150956579516659e+00
2.199207055136747913e-01,7.564041836778066852e+00,1.609889759156567024e+01,-3.466254615044893406e+00,4.467779915371294486e+00,-9.686012018391274125e+00,4.162853100609399171e+00,4.823296701647448614e+00
2.204115999456249531e-01,7.558648931945572080e+00,1.612529814062931877e+01,-3.444907973371369447e+00,4.468840418700029460e+00,-9.700239375202141190e+00,4.181740330547484064e+00,4.808293207952435644e+00
2.209024943775751149e-01,7.553194380320049639e+00,1.615136265774508217e+01,-3.423328107756533623e+00,4.469825965059571082e+00,-9.714296301071870587e+00,4.200577017387867151e+00,4.793140967945631381e+00
2.213933888095252767e-01,7.547679312683128749e+00,1.617708798245786639e+01,-3.401514744884875263e+00,4.470736263439865965e+00,-9.728181424833902469e+00,4.219361892064140918e+00,4.777840485614396115e+00
2.218842832414754385e-01,7.542104866344999436e+00,1.620247095626369571e+01,-3.379467623583909841e+00,4.471571021956595615e+00,-9.741893377472885973e+00,4.238093684555213514e+00,4.762392276533630842e+00
2.223751776734256280e-01,7.536472185060396178e+00,1.622750842292274598e+01,-3.357186494963269485e+00,4.472329947853988408e+00,-9.755430792271162943e+00,4.256771124011160090e+00,4.746796867916899032e+00
2.228660721053757898e-01,7.530782418943767986e+00,1.625219722877454842e+01,-3.334671122554204281e+00,4.473012747507869591e+00,-9.768792304956271266e+00,4.275392938879923221e+00,4.731054798667398309e+00
2.233569665373259516e-01,7.525036724383637576e+00,1.627653422305539976e+01,-3.311921282449517889e+00,4.473619126428935111e+00,-9.781976553849464295e+00,4.293957857034890857e+00,4.715166619428741157e+00
2.238478609692761134e-01,7.519236263956155852e+00,1.630051625821802119e+01,-3.288936763443954803e+00,4.474148789266267912e+00,-9.794982180015287199e+00,4.312464605903343795e+00,4.699132892635613068e+00
2.243387554012263030e-01,7.513382206337865910e+00,1.632414019025336316e+01,-3.265717367174997943e+00,4.474601439811072723e+00,-9.807807827412162283e+00,4.330911912595766466e+00,4.682954192564228180e+00
2.248296498331764648e-01,7.507475726217598400e+00,1.634740287901470523e+01,-3.242262908264054833e+00,4.474976781000637338e+00,-9.820452143044013482e+00,4.349298504036057444e+00,4.666631105382598399e+00
2.253205442651266266e-01,7.501518004207637702e+00,1.637030118854386629e+01,-3.218573214458149589e+00,4.475274514922554125e+00,-9.832913777112910481e+00,4.367623107092573953e+00,4.650164229200696830e+00
2.258114386970767884e-01,7.495510226754012351e+00,1.639283198739969905e+01,-3.194648126771983510e+00,4.475494342819133387e+00,-9.845191383172764432e+00,4.385884448710077876e+00,4.633554174120394720e+00
2.263023331290269502e-01,7.489453586046002087e+00,1.641499214898876957e+01,-3.170487499630430417e+00,4.475635965092079616e+00,-9.857283618284014892e+00,4.404081256042535308e+00,4.616801562285262506e+00
2.267932275609771120e-01,7.483349279924856212e+00,1.643677855189823944e+01,-3.146091201011486316e+00,4.475699081307379146e+00,-9.869189143169403877e+00,4.422212256586805168e+00,4.599907027930191461e+00
2.272841219929272738e-01,7.477198511791646851e+00,1.645818808023093993e+01,-3.121459112589609841e+00,4.475683390200432932e+00,-9.880906622370705605e+00,4.440276178317176914e+00,4.582871217430843913e+00
2.277750164248774634e-01,7.471002490514372596e+00,1.647921762394271994e+01,-3.096591129879525894e+00,4.475588589681405161e+00,-9.892434724406561131e+00,4.458271749820798213e+00,4.565694789352954253e+00
2.282659108568276252e-01,7.464762430334215715e+00,1.649986407918191134e+01,-3.071487162380422742e+00,4.475414376840814334e+00,-9.903772121931295302e+00,4.476197700433973026e+00,4.548378414501432765e+00
2.287568052887777870e-01,7.458479550770999111e+00,1.652012434863109291e+01,-3.046147133720600308e+00,4.475160447955355281e+00,-9.914917491894756907e+00,4.494052760379316780e+00,4.530922775969330907e+00
2.292476997207279765e-01,7.452155076527848365e+00,1.653999534185100018e+01,-3.020570981802540800e+00,4.474826498493950311e+00,-9.925869515703253043e+00,4.511835660903805945e+00,4.513328569186622730e+00
2.297385941526781383e-01,7.445790237395005562e+00,1.655947397562666623e+01,-2.994758658948386554e+00,4.474412223124023313e+00,-9.936626879381421418e+00,4.529545134417676699e+00,4.495596501968810443e+00
2.302294885846283001e-01,7.439386268152885506e+00,1.657855717431576892e+01,-2.968710132045913497e+00,4.473917315718016319e+00,-9.947188273735198649e+00,4.547179914634194908e+00,4.477727294565412741e+00
2.307203830165784619e-01,7.432944408474273068e+00,1.659724187019921260e+01,-2.942425382694778602e+00,4.473341469360132550e+00,-9.957552394515809979e+00,4.564738736710348910e+00,4.459721679708170683e+00
2.312112774485286237e-01,7.426465902825747811e+00,1.661552500383385578e+01,-2.915904407353408612e+00,4.472684376353308622e+00,-9.967717942584755519e+00,4.582220337388322129e+00,4.441580402659242033e+00
2.317021718804787855e-01,7.419952000368286171e+00,1.663340352440751957e+01,-2.889147217486139674e+00,4.471945728226424777e+00,-9.977683624079851654e+00,4.599623455137920480e+00,4.423304221259098945e+00
2.321930663124289473e-01,7.413403954857045619e+00,1.665087439009617398e+01,-2.862153839710869896e+00,4.471125215741738934e+00,-9.987448150582315165e+00,4.616946830299828441e+00,4.404893905974325286e+00
2.326839607443791091e-01,7.406823024540342360e+00,1.666793456842328425e+01,-2.834924315947104922e+00,4.470222528902548120e+00,-9.997010239284840338e+00,4.634189205229747976e+00,4.386350239945215002e+00
2.331748551763292987e-01,7.400210472057830557e+00,1.668458103662152325e+01,-2.807458703564420510e+00,4.469237356961098584e+00,-1.000636861316074189e+01,4.651349324443436295e+00,4.367674019033199073e+00
2.336657496082794605e-01,7.393567564337873321e+00,1.670081078199642377e+01,-2.779757075531466448e+00,4.468169388426702859e+00,-1.001552200113409619e+01,4.668425934762523433e+00,4.348866051868180094e+00
2.341566440402296223e-01,7.386895572494067252e+00,1.671662080229256730e+01,-2.751819520565159660e+00,4.467018311074113512e+00,-1.002446913825095010e+01,4.685417785461352125e+00,4.329927159895545330e+00
2.346475384721798119e-01,7.380195771721028919e+00,1.673200810606168076e+01,-2.723646143280623821e+00,4.465783811952103832e+00,-1.003320876585149790e+01,4.702323628414513124e+00,4.310858177423210869e+00
2.351384329041299737e-01,7.373469441189280715e+00,1.674696971303314896e+01,-2.695237064341219568e+00,4.464465577392294549e+00,-1.004173963174336492e+01,4.719142218245418796e+00,4.291659951668293616e+00
2.356293273360801355e-01,7.366717863939407529e+00,1.676150265448665877e+01,-2.666592420609261271e+00,4.463063293018207922e+00,-1.005006049037587346e+01,4.735872312475637891e+00,4.272333342803772638e+00
2.361202217680302973e-01,7.359942326775372301e+00,1.677560397362705658e+01,-2.637712365297063322e+00,4.461576643754558091e+00,-1.005817010301534786e+01,4.752512671675139799e+00,4.252879224004917802e+00
2.366111161999804591e-01,7.353144120156997587e+00,1.678927072596133030e+01,-2.608597068118376328e+00,4.460005313836752805e+00,-1.006606723792140912e+01,4.769062059613387028e+00,4.233298481495545218e+00
2.371020106319306209e-01,7.346324538091682399e+00,1.680249997967804987e+01,-2.579246715440315363e+00,4.458348986820661608e+00,-1.007375067052442752e+01,4.785519243411372692e+00,4.213592014594113699e+00
2.375929050638807827e-01,7.339484878025276160e+00,1.681528881602867997e+01,-2.549661510435663470e+00,4.456607345592563441e+00,-1.008121918360382274e+01,4.801882993694423618e+00,4.193760735759655134e+00
2.380837994958309722e-01,7.332626440732176398e+00,1.682763432971135487e+01,-2.519841673235743595e+00,4.454780072379388223e+00,-1.008847156746751672e+01,4.818152084745912056e+00,4.173805570637606266e+00
2.385746939277811340e-01,7.325750530204546251e+00,1.683953362925688424e+01,-2.489787441083325614e+00,4.452866848759142293e+00,-1.009550662013248257e+01,4.834325294662005668e+00,4.153727458105218595e+00
2.390655883597312958e-01,7.318858453540834752e+00,1.685098383741663852e+01,-2.459499068486576512e+00,4.450867355671573655e+00,-1.010232314750605731e+01,4.850401405506916674e+00,4.133527350317219629e+00
2.395564827916814576e-01,7.311951520833385842e+00,1.686198209155297789e+01,-2.428976827372913316e+00,4.448781273429079697e+00,-1.010891996356855671e+01,4.866379203469362480e+00,4.113206212750940338e+00
2.400473772236316472e-01,7.305031045055272898e+00,1.687252554403196569e+01,-2.398221007243433789e+00,4.446608281727854717e+00,-1.011529589055688128e+01,4.882257479019857627e+00,4.092765024251384887e+00
2.405382716555818090e-01,7.298098334985740898e+00,1.688261135178278849e+01,-2.367231908480833091e+00,4.444348056220198906e+00,-1.012144975262553892e+01,4.898035025873295645e+00,4.072204770388661466e+00
2.410291660875319708e-01,7.291154640440864476e+00,1.689223659823732504e+01,-2.336009795916895282e+00,4.442000244572533951e+00,-1.012738032788618980e+01,4.913710630815051772e+00,4.051526394215829718e+00
2.415200605194821049e-01,7.284201312734690070e+00,1.690139855124387580e+01,-2.304555057772102344e+00,4.439564548237777686e+00,-1.013308650308711201e+01,4.929283103298310209e+00,4.030730950389493472e+00
2.420109549514322944e-01,7.277239714265984816e+00,1.691009450999245800e+01,-2.272868097802453136e+00,4.437040671204095510e+00,-1.013856718352068320e+01,4.944751263981287615e+00,4.009819509420077921e+00
2.425018493833824562e-01,7.270271188264797679e+00,1.691832175597464172e+01,-2.240949307653234079e+00,4.434428304685291700e+00,-1.014382126349099345e+01,4.960113938186314186e+00,3.988793129918282609e+00
2.429927438153326180e-01,7.263297063551239496e+00,1.692607756022394483e+01,-2.208799075784616317e+00,4.431727129947583776e+00,-1.014884763040690352e+01,4.975369955044547154e+00,3.967652865456992473e+00
2.434836382472828076e-01,7.256318658803291299e+00,1.693335918992989875e+01,-2.176417795519938636e+00,4.428936820865761348e+00,-1.015364516851375321e+01,4.990518146763526453e+00,3.946399770746504831e+00
2.439745326792329694e-01,7.249337286333467745e+00,1.694016391442559666e+01,-2.143805872216675290e+00,4.426057046208760504e+00,-1.015821276226374792e+01,5.005557348017529939e+00,3.925034907123008843e+00
2.444654271111831312e-01,7.242354255374450211e+00,1.694648901054899426e+01,-2.110963729560068280e+00,4.423087471654632452e+00,-1.016254929932492601e+01,5.020486395460768136e+00,3.903559347350364028e+00
2.449563215431332930e-01,7.235370874873597202e+00,1.695233176737767522e+01,-2.077891814979448526e+00,4.420027761534909061e+00,-1.016665367322882396e+01,5.035304127363398941e+00,3.881974179735150354e+00
2.454472159750834548e-01,7.228388455796391554e+00,1.695768949033734074e+01,-2.044590604187230376e+00,4.416877580308373297e+00,-1.017052478565674711e+01,5.050009383370373861e+00,3.860280511555008065e+00
2.459381104070336443e-01,7.221408312938819130e+00,1.696255950468378870e+01,-2.011060604840584354e+00,4.413636593764233673e+00,-1.017416154836471165e+01,5.064601004383082916e+00,3.838479471800247289e+00
2.464290048389838339e-01,7.214431766248654121e+00,1.696693915835859201e+01,-1.977302359325799230e+00,4.410304469954683171e+00,-1.017756288474700455e+01,5.079077832563859474e+00,3.816572213228758059e+00
2.469198992709339402e-01,7.207460141655662511e+00,1.697082582421834474e+01,-1.943316446665302344e+00,4.406880879856888811e+00,-1.018072773103840234e+01,5.093438711463279311e+00,3.794559913734182999e+00
2.474107937028841298e-01,7.200494771410729911e+00,1.697421690163747954e+01,-1.909103483547365254e+00,4.403365497764341718e+00,-1.018365503715502740e+01,5.107682486270307187e+00,3.772443777027371770e+00
2.479016881348343193e-01,7.193536993933919987e+00,1.697710981748474879e+01,-1.874664124478510718e+00,4.399758001407641395e+00,-1.018634376717384349e+01,5.121808004185246510e+00,3.750225032631146149e+00
2.483925825667844534e-01,7.186588153171441284e+00,1.697950202647327345e+01,-1.839999061058565921e+00,4.396058071804669787e+00,-1.018879289945079414e+01,5.135814114915516981e+00,3.727904935188304680e+00
2.488834769987346429e-01,7.179649597461515320e+00,1.698139101088420588e+01,-1.805109020378388163e+00,4.392265392840151605e+00,-1.019100142637759987e+01,5.149699671294284187e+00,3.705484763082929511e+00
2.493743714306847770e-01,7.172722677909226796e+00,1.698277427966397113e+01,-1.769994762540342492e+00,4.388379650574639967e+00,-1.019296835377716270e+01,5.163463530021862979e+00,3.682965816374999868e+00
2.498652658626349665e-01,7.165808746270204033e+00,1.698364936689517890e+01,-1.734657077301325678e+00,4.384400532282880292e+00,-1.019469269993765614e+01,5.177104552529994130e+00,3.660349414048218009e+00
2.503561602945851283e-01,7.158909152343301940e+00,1.698401382964104656e+01,-1.699096779838629168e+00,4.380327725221591528e+00,-1.019617349428522246e+01,5.190621605968903651e+00,3.637636890571211090e+00
2.508470547265352901e-01,7.152025240872161405e+00,1.698386524516351415e+01,-1.663314705638323066e+00,4.376160915126635409e+00,-1.019740977569533769e+01,5.204013564317229168e+00,3.614829591771915318e+00
2.513379491584854519e-01,7.145158347955696598e+00,1.698320120751490947e+01,-1.627311704506443579e+00,4.371899784439591485e+00,-1.019840059044279279e+01,5.217279309614725413e+00,3.591928870025329346e+00
2.518288435904356692e-01,7.138309801713274005e+00,1.698201935682813968e+01,-1.591088582490745473e+00,4.367544012832915712e+00,-1.019914501204995716e+01,5.230417763831985312e+00,3.568936051657370712e+00
2.523197380223857755e-01,7.131480933799965172e+00,1.698031750436277321e+01,-1.554645866176267877e+00,4.363093282287952235e+00,-1.019964222688900612e+01,5.243428019487057057e+00,3.545852308495098359e+00
2.528106324543359928e-01,7.124673031460782013e+00,1.697809322439323054e+01,-1.517984470625801663e+00,4.358547250893389347e+00,-1.019989126061091511e+01,5.256308950338969943e+00,3.522679016799889151e+00
2.533015268862861546e-01,7.117887392388302814e+00,1.697534413313539403e+01,-1.481105370550543476e+00,4.353905584989562705e+00,-1.019989115991688422e+01,5.269059429788855553e+00,3.499417592212288763e+00
2.537924213182363165e-01,7.111125328595704786e+00,1.697206793353105780e+01,-1.444009518838776707e+00,4.349167961137675675e+00,-1.019964102294173180e+01,5.281678376669638908e+00,3.476069445255840051e+00
2.542833157501864783e-01,7.104388160657673090e+00,1.696826239801350766e+01,-1.406697854387258140e+00,4.344334062694271914e+00,-1.019913998850999803e+01,5.294164746459592230e+00,3.452635983606878067e+00
2.547742101821365845e-01,7.097677212631725574e+00,1.696392535331916918e+01,-1.369171309196405506e+00,4.339403576807227658e+00,-1.019838722665420505e+01,5.306517523472221498e+00,3.429118614200582282e+00
2.552651046140868019e-01,7.090993807659903503e+00,1.695905466734535594e+01,-1.331430814729315237e+00,4.334376191833309910e+00,-1.019738193039520979e+01,5.318735714022411187e+00,3.405518745173278017e+00
2.557559990460369637e-01,7.084339264250908208e+00,1.695364823805407539e+01,-1.293477307534673049e+00,4.329251595177254330e+00,-1.019612330878471518e+01,5.330818340568875158e+00,3.381837787641052362e+00
2.562468934779871255e-01,7.077714893242587735e+00,1.694770398442201298e+01,-1.255311734133414348e+00,4.324029471552392145e+00,-1.019461058120989705e+01,5.342764436832904806e+00,3.358077157314585115e+00
2.567377879099372873e-01,7.071121995444854313e+00,1.694121983943651344e+01,-1.216935055169291235e+00,4.318709501662820749e+00,-1.019284297296017883e+01,5.354573043893398498e+00,3.334238275950287100e+00
2.572286823418875046e-01,7.064561859962969592e+00,1.693419374513770492e+01,-1.178348248823236410e+00,4.313291361307113547e+00,-1.019081971205612192e+01,5.366243207258191816e+00,3.310322572637689031e+00
2.577195767738376109e-01,7.058035763201266022e+00,1.692662364970673394e+01,-1.139552313491612789e+00,4.307774720903577048e+00,-1.018854002734044428e+01,5.377773974911665533e+00,3.286331484923125767e+00
2.582104712057878282e-01,7.051544968547222680e+00,1.691850750660004010e+01,-1.100548269728190531e+00,4.302159245437026769e+00,-1.018600314783117966e+01,5.389164396338677498e+00,3.262266459769624483e+00
2.587013656377379900e-01,7.045090726735980802e+00,1.690984327572977719e+01,-1.061337161450126576e+00,4.296444594827143248e+00,-1.018320830333696136e+01,5.400413522524739385e+00,3.238128954353163280e+00
2.591922600696881518e-01,7.038674276895212856e+00,1.690062892669028116e+01,-1.021920056407621402e+00,4.290630424718337110e+00,-1.018015472633444496e+01,5.411520406932524452e+00,3.213920436695103966e+00
2.596831545016383136e-01,7.032296848270426892e+00,1.689086244403068804e+01,-9.822980459175056911e-01,4.284716387691162254e+00,-1.017684165510784311e+01,5.422484107454657476e+00,3.189642386130943308e+00
2.601740489335884199e-01,7.025959662630643976e+00,1.688054183457355606e+01,-9.424722438606243369e-01,4.278702134895280729e+00,-1.017326833815061171e+01,5.433303689342780629e+00,3.165296293615323275e+00
2.606649433655386372e-01,7.019663937354488681e+00,1.686966513677971236e+01,-9.024437849430853031e-01,4.272587318103962417e+00,-1.016943403982925709e+01,5.443978229112936162e+00,3.140883661863311360e+00
2.611558377974887990e-01,7.013410889196669551e+00,1.685823043215905059e+01,-8.622138222213251435e-01,4.266371592190121298e+00,-1.016533804730926960e+01,5.454506819427217046e+00,3.116406005327953643e+00
2.616467322294389608e-01,7.007201738734852192e+00,1.684623585872752471e+01,-8.217835238909846352e-01,4.260054618023902506e+00,-1.016097967874319252e+01,5.464888574951743294e+00,3.091864850014068189e+00
2.621376266613891226e-01,7.001037715496950753e+00,1.683367962651019667e+01,-7.811540693397214241e-01,4.253636065791807752e+00,-1.015635829272082269e+01,5.475122639190870721e+00,3.067261733128375134e+00
2.626285210933393399e-01,6.994920063768768514e+00,1.682056003509035591e+01,-7.403266444636813493e-01,4.247115618737353770e+00,-1.015147329898153572e+01,5.485208192297768015e+00,3.042598202565792498e+00
2.631194155252894462e-01,6.988850025080790118e+00,1.680687542624229991e+01,-6.993024578080536680e-01,4.240492962971174506e+00,-1.014632412891264046e+01,5.495144429011434184e+00,3.017875819393454062e+00
2.636103099572396635e-01,6.982828725855994456e+00,1.679262387090710007e+01,-6.580828370336321287e-01,4.233767720134625101e+00,-1.014091004198011703e+01,5.504930415912362207e+00,2.993096170156378300e+00
2.641012043891898253e-01,6.976857332766424058e+00,1.677780360213802169e+01,-6.166690864978769948e-01,4.226939540062630840e+00,-1.013523039418502592e+01,5.514565291898335886e+00,2.968260844856745795e+00
2.645920988211399871e-01,6.970937018586208289e+00,1.676241292119643589e+01,-5.750625232150105015e-01,4.220008080880228718e+00,-1.012928457938262916e+01,5.524048223065895158e+00,2.943371444358376277e+00
2.650829932530901489e-01,6.965068950299353467e+00,1.674645016529339614e+01,-5.332644877978697240e-01,4.212973002084647867e+00,-1.012307200920863615e+01,5.533378387689435129e+00,2.918429582064459016e+00
2.655738876850403107e-01,6.959254288922632981e+00,1.672991370796734145e+01,-4.912763445220108549e-01,4.205833964607065489e+00,-1.011659211325181573e+01,5.542554976356871776e+00,2.893436883856104203e+00
2.660647821169904725e-01,6.953494189327102504e+00,1.671280195946339475e+01,-4.490994813892321691e-01,4.198590630874921459e+00,-1.010984433922731185e+01,5.551577192105940917e+00,2.868394988029678849e+00
2.665556765489406343e-01,6.947789800058263410e+00,1.669511336711437011e+01,-4.067353101904934709e-01,4.191242664874761381e+00,-1.010282815315065008e+01,5.560444250561093149e+00,2.843305545232921894e+00
2.670465709808907961e-01,6.942142263154800652e+00,1.667684641572341775e+01,-3.641852665682626666e-01,4.183789732215648094e+00,-1.009554303951245657e+01,5.569155380071000749e+00,2.818170218399836280e+00
2.675374654128409579e-01,6.936552713965984829e+00,1.665799962794837796e+01,-3.214508100782584865e-01,4.176231500193091861e+00,-1.008798850145385551e+01,5.577709821846691618e+00,2.792990682684349135e+00
2.680283598447911753e-01,6.931022280967671811e+00,1.663857156468773013e+01,-2.785334242505944635e-01,4.168567637853553443e+00,-1.008016406094258777e+01,5.586106830100285414e+00,2.767768625392766246e+00
2.685192542767412816e-01,6.925552085576947903e+00,1.661856082546829683e+01,-2.354346166503815674e-01,4.160797816059485399e+00,-1.007206925894981353e+01,5.594345672184338980e+00,2.742505745915004400e+00
2.690101487086914989e-01,6.920143241965364567e+00,1.659796604883455373e+01,-1.921559189376299548e-01,4.152921707554908082e+00,-1.006370365562761116e+01,5.602425628731816154e+00,2.717203755654562514e+00
2.695010431406416607e-01,6.914796856870832009e+00,1.657678591273962709e+01,-1.486988869267209523e-01,4.144938987031551392e+00,-1.005506683048719552e+01,5.610345993796654440e+00,2.691864377957341681e+00
2.699919375725918225e-01,6.909514029408112101e+00,1.655501913493793964e+01,-1.050651006451154279e-01,4.136849331195525892e+00,-1.004615838257781135e+01,5.618106074994965837e+00,2.666489348039166263e+00
2.704828320045419843e-01,6.904295850877937291e+00,1.653266447337956535e+01,-6.125616439161063465e-02,4.128652418834554361e+00,-1.003697793066633004e+01,5.625705193646823865e+00,2.641080412912143238e+00
2.709737264364921461e-01,6.899143404574766159e+00,1.650972072660621137e+01,-1.727370679392303821e-02,4.120347930885740695e+00,-1.002752511341756581e+01,5.633142684918687415e+00,2.615639331309762561e+00
2.714646208684423079e-01,6.894057765593137432e+00,1.648618673414887326e+01,2.688061913428940741e-02,4.111935550503890369e+00,-1.001779958957525807e+01,5.640417897966425897e+00,2.590167873610789595e+00
2.719555153003924697e-01,6.889040000632668637e+00,1.646206137692719196e+01,7.120513593699417942e-02,4.103414963130378013e+00,-1.000780103814377853e+01,5.647530196078948350e+00,2.564667821761936750e+00
2.724464097323426315e-01,6.884091167801664746e+00,1.643734357765040954e+01,1.156981416599520696e-01,4.094785856562552340e+00,-9.997529158570531038e+00,5.654478956822469371e+00,2.539140969199308095e+00
2.729373041642927933e-01,6.879212316419352824e+00,1.641203230122006573e+01,1.603579097954798138e-01,4.086047921023701512e+00,-9.986983670929033607e+00,5.661263572185359472e+00,2.513589120768611629e+00
2.734281985962430106e-01,6.874404486816748872e+00,1.638612655513432159e+01,2.051826892277833769e-01,4.077200849233551416e+00,-9.976164316102725138e+00,5.667883448723634032e+00,2.488014092644176944e+00
2.739190930281931169e-01,6.869668710136124012e+00,1.635962538989396364e+01,2.501707041788683306e-01,4.068244336479335033e+00,-9.965070855969456076e+00,5.674338007707023124e+00,2.462417712246740109e+00
2.744099874601433342e-01,6.865006009878791282e+00,1.633252790380025488e+01,2.953201544592116701e-01,4.059178081699863050e+00,-9.953703076269624361e+00,5.680626686923424096e+00,2.436801818671652686e+00
2.749008818920934960e-01,6.860417402608641524e+00,1.630483324457100380e+01,3.406292158553242411e-01,4.050001788040722417e+00,-9.942060787631932683e+00,5.686748941233888743e+00,2.411168262679252994e+00
2.753917763240436578e-01,6.855903888719261374e+00,1.627654058700125006e+01,3.860960385356202451e-01,4.040715157705861316e+00,-9.930143811866251724e+00,5.692704234120501638e+00,2.385518903947653424e+00
2.758826707559938196e-01,6.851466458531330517e+00,1.624764915023308376e+01,4.317187478189419281e-01,4.031317895722368760e+00,-9.917951992352818991e+00,5.698492044244316546e+00,2.359855613012709075e+00
2.763735651879439814e-01,6.847106092623083562e+00,1.621815819937806324e+01,4.774954442531971210e-01,4.021809710318005493e+00,-9.905485194981899610e+00,5.704111866045479928e+00,2.334180271313226029e+00
2.768644596198941432e-01,6.842823761666568139e+00,1.618806704586258505e+01,5.234242036199925341e-01,4.012190313012549581e+00,-9.892743308316694240e+00,5.709563209859168431e+00,2.308494771083361208e+00
2.773553540518443050e-01,6.838620426249561568e+00,1.615737504774398658e+01,5.695030769371411949e-01,4.002459418702413174e+00,-9.879726243737890101e+00,5.714845602020341531e+00,2.282801015240199849e+00
2.778462484837944668e-01,6.834497036683161220e+00,1.612608160999733187e+01,6.157300904590893298e-01,3.992616745738591266e+00,-9.866433935569766334e+00,5.719958584957300474e+00,2.257100917266553264e+00
2.783371429157446286e-01,6.830454532795092959e+00,1.609418618477285889e+01,6.621032456752319328e-01,3.982662015997909144e+00,-9.852866341187953125e+00,5.724901717274037516e+00,2.231396401088926673e+00
2.788280373476948459e-01,6.826493843708687947e+00,1.606168827162413137e+01,7.086205193061235752e-01,3.972594954947580970e+00,-9.839023441108741608e+00,5.729674573821402106e+00,2.205689400950701984e+00
2.793189317796449522e-01,6.822615887607546448e+00,1.602858741770688056e+01,7.552798632975711302e-01,3.962415291703082598e+00,-9.824905239060036877e+00,5.734276745757049376e+00,2.179981861280528399e+00
2.798098262115951695e-01,6.818821571485884192e+00,1.599488321794848567e+01,8.020792048126875740e-01,3.952122759079320868e+00,-9.810511762033872429e+00,5.738707840594217124e+00,2.154275736555861798e+00
2.803007206435453313e-01,6.815111790884569309e+00,1.596057531518821726e+01,8.490164462217349994e-01,3.941717093635130453e+00,-9.795843060320567730e+00,5.742967482239278887e+00,2.128572991161769679e+00
2.807916150754954931e-01,6.811487429612849809e+00,1.592566340028811211e+01,8.960894650899687841e-01,3.931198035711060967e+00,-9.780899207524445416e+00,5.747055311018121948e+00,2.102875599244876881e+00
2.812825095074456550e-01,6.807949359455760074e+00,1.589014721221450266e+01,9.432961141633213753e-01,3.920565329460483639e+00,-9.765680300561182747e+00,5.750970983691316540e+00,2.077185544562530239e+00
2.817734039393958168e-01,6.804498439867185944e+00,1.585402653809033424e+01,9.906342213520019646e-01,3.909818722874008667e+00,-9.750186459636735137e+00,5.754714173458078896e+00,2.051504820327165746e+00
2.822642983713459786e-01,6.801135517648692286e+00,1.581730121321805882e+01,1.038101589711978523e+00,3.898957967797201274e+00,-9.734417828207897472e+00,5.758284569949058351e+00,2.025835429045864444e+00
2.827551928032961404e-01,6.797861426613938107e+00,1.577997112107328448e+01,1.085695997424379389e+00,3.887982819941623980e+00,-9.718374572924414423e+00,5.761681879207909418e+00,2.000179382355101509e+00
2.832460872352463577e-01,6.794676987238859489e+00,1.574203619326908665e+01,1.133415197772778438e+00,3.876893038889164700e+00,-9.702056883552756972e+00,5.764905823661676365e+00,1.974538700850701822e+00
2.837369816671964640e-01,6.791583006297493341e+00,1.570349640949097747e+01,1.181256919118358839e+00,3.865688388089695948e+00,-9.685464972881424828e+00,5.767956142079966320e+00,1.948915413912995831e+00
2.842278760991466813e-01,6.788580276483481946e+00,1.566435179740260253e+01,1.229218864873042882e+00,3.854368634852029185e+00,-9.668599076607923948e+00,5.770832589522949974e+00,1.923311559527137726e+00
2.847187705310967876e-01,6.785669576017304472e+00,1.562460243252213665e+01,1.277298713470397473e+00,3.842933550328189618e+00,-9.651459453207289485e+00,5.773534937278133050e+00,1.897729184098691846e+00
2.852096649630470049e-01,6.782851668239155529e+00,1.558424843806925963e+01,1.325494118334601845e+00,3.831382909490981703e+00,-9.634046383782237655e+00,5.776062972785958038e+00,1.872170342264318332e+00
2.857005593949971667e-01,6.780127301187524047e+00,1.554328998478296064e+01,1.373802707847124438e+00,3.819716491104885314e+00,-9.616360171894903885e+00,5.778416499554190011e+00,1.846637096697761660e+00
2.861914538269473285e-01,6.777497207163446724e+00,1.550172729070994748e+01,1.422222085311438455e+00,3.807934077690256380e+00,-9.598401143380215217e+00,5.780595337061113170e+00,1.821131517910958397e+00
2.866823482588974903e-01,6.774962102280484011e+00,1.545956062096368733e+01,1.470749828915637547e+00,3.796035455480804011e+00,-9.580169646140785034e+00,5.782599320647535457e+00,1.795655684050342593e+00
2.871732426908476521e-01,6.772522686000312042e+00,1.541679028745428504e+01,1.519383491692799293e+00,3.784020414374438701e+00,-9.561666049923520205e+00,5.784428301397572803e+00,1.770211680688429601e+00
2.876641371227978139e-01,6.770179640654090392e+00,1.537341664858892187e+01,1.568120601479397136e+00,3.771888747877378822e+00,-9.542890746077738129e+00,5.786082146008268978e+00,1.744801600610504932e+00
2.881550315547479757e-01,6.767933630949421797e+00,1.532944010894296483e+01,1.616958660871608000e+00,3.759640253041568236e+00,-9.523844147294905582e+00,5.787560736647987092e+00,1.719427543596526275e+00
2.886459259866981930e-01,6.765785304427442526e+00,1.528486112130920738e+01,1.665895147218431127e+00,3.747274731020655558e+00,-9.504526688789050937e+00,5.788863971616888371e+00,1.694091616524203925e+00
2.891368204186482993e-01,6.763735296228657212e+00,1.523968019680431496e+01,1.714927513500095646e+00,3.734791990023565766e+00,-9.484938834595695312e+00,5.789991768727609234e+00,1.668795934563331862e+00
2.896277148505985166e-01,6.761784225388626446e+00,1.519389789544580971e+01,1.764053188639723047e+00,3.722191842924314820e+00,-9.465081071913443722e+00,5.790944062223107203e+00,1.643542619649239533e+00
2.901186092825486229e-01,6.759932695021785953e+00,1.514751483021542988e+01,1.813269576948737249e+00,3.709474107971840073e+00,-9.444953913286997960e+00,5.791720804224490315e+00,1.618333800786805998e+00
2.906095037144988402e-01,6.758181292376571392e+00,1.510053166794874713e+01,1.862574058189347070e+00,3.696638609061073666e+00,-9.424557897102584292e+00,5.792321965014443741e+00,1.593171613972004241e+00
2.911003981464490020e-01,6.756530588664197978e+00,1.505294912951395148e+01,1.911963987664218045e+00,3.683685175838733894e+00,-9.403893587664946097e+00,5.792747533077427846e+00,1.568058202017104108e+00
2.915912925783991638e-01,6.754981138886768655e+00,1.500476798998946926e+01,1.961436696308301642e+00,3.670613643809699234e+00,-9.382961575273695232e+00,5.792997515139392206e+00,1.542995714373958327e+00
2.920821870103493256e-01,6.753533481664629967e+00,1.495598907884050277e+01,2.010989490782540301e+00,3.657423854444040501e+00,-9.361762476299066549e+00,5.793071936206976247e+00,1.517986306955476428e+00
2.925730814422994874e-01,6.752188139063059147e+00,1.490661328009455389e+01,2.060619653569606413e+00,3.644115655284649868e+00,-9.340296933257080880e+00,5.792970839606188527e+00,1.493032141955207948e+00
2.930639758742496492e-01,6.750945616418241535e+00,1.485664153251583031e+01,2.110324443071623257e+00,3.630688900055502710e+00,-9.318565614884093407e+00,5.792694287020608179e+00,1.468135387665083114e+00
2.935548703061998110e-01,6.749806402162536578e+00,1.480607482977859846e+01,2.160101093709866138e+00,3.617143448770535841e+00,-9.296569216210766484e+00,5.792242358529059665e+00,1.443298218291284352e+00
2.940457647381500284e-01,6.748770967649036834e+00,1.475491422063944924e+01,2.209946816026471694e+00,3.603479167843144815e+00,-9.274308458635390551e+00,5.791615152642779485e+00,1.418522813768258617e+00
2.945366591701001346e-01,6.747839766975457287e+00,1.470316080910853174e+01,2.259858796788079882e+00,3.589695930196318496e+00,-9.251784089996657912e+00,5.790812786342094398e+00,1.393811359570888975e+00
2.950275536020503520e-01,6.747013236807262615e+00,1.465081575461963048e+01,2.309834199091574725e+00,3.575793615373356715e+00,-9.228996884645784604e+00,5.789835395112571170e+00,1.369166046524764813e+00
2.955184480340004582e-01,6.746291796200148738e+00,1.459788027219928530e+01,2.359870162471655597e+00,3.561772109649267382e+00,-9.205947643518081591e+00,5.788683132980674273e+00,1.344589070614651494e+00
2.960093424659506756e-01,6.745675846421796962e+00,1.454435563263471032e+01,2.409963803010581440e+00,3.547631306142716934e+00,-9.182637194203859821e+00,5.787356172548919986e+00,1.320082632791027333e+00
2.965002368979008374e-01,6.745165770772906910e+00,1.449024316264077683e+01,2.460112213449704655e+00,3.533371104928667794e+00,-9.159066391018814812e+00,5.785854705030505585e+00,1.295648938774841996e+00
2.969911313298509992e-01,6.744761934407569548e+00,1.443554424502580424e+01,2.510312463303169928e+00,3.518991413151587366e+00,-9.135236115073716689e+00,5.784178940283455361e+00,1.271290198860353993e+00
2.974820257618011610e-01,6.744464684152886136e+00,1.438026031885634382e+01,2.560561598973490671e+00,3.504492145139298742e+00,-9.111147274343572633e+00,5.782329106844239064e+00,1.247008627716124085e+00
2.979729201937513228e-01,6.744274348327937929e+00,1.432439287962087704e+01,2.610856643869147842e+00,3.489873222517454021e+00,-9.086800803736151622e+00,5.780305451960900953e+00,1.222806444184170616e+00
2.984638146257014846e-01,6.744191236562003589e+00,1.426794347939245000e+01,2.661194598524192489e+00,3.475134574324625802e+00,-9.062197665159914095e+00,5.778108241625674601e+00,1.198685871077236120e+00
2.989547090576516464e-01,6.744215639612097135e+00,1.421091372699017086e+01,2.711572440719811183e+00,3.460276137128013296e+00,-9.037338847591328772e+00,5.775737760607086102e+00,1.174649134974210307e+00
2.994456034896018637e-01,6.744347829179810461e+00,1.415330528813977295e+01,2.761987125607877847e+00,3.445297855139783927e+00,-9.012225367141617483e+00,5.773194312481564339e+00,1.150698466013696741e+00
2.999364979215519700e-01,6.744588057727439079e+00,1.409511988563296647e+01,2.812435585836512431e+00,3.430199680334025558e+00,-8.986858267122860511e+00,5.770478219664532560e+00,1.126836097685712801e+00
3.004273923535021873e-01,6.744936558293393780e+00,1.403635929948577576e+01,2.862914731677620672e+00,3.414981572564314671e+00,-8.961238618113528176e+00,5.767589823440997243e+00,1.103064266621524236e+00
3.009182867854523491e-01,6.745393544306951483e+00,1.397702536709578247e+01,2.913421451156452235e+00,3.399643499681914260e+00,-8.935367518023374700e+00,5.764529483995638692e+00,1.079385212381618553e+00
3.014091812174025109e-01,6.745959209402242251e+00,1.391711998339836498e+01,2.963952610183054226e+00,3.384185437654601891e+00,-8.909246092157784958e+00,5.761297580442377608e+00,1.055801177241848077e+00
3.019000756493526727e-01,6.746633727231600375e+00,1.385664510102180991e+01,3.014505052685787945e+00,3.368607370686103941e+00,-8.882875493281481738e+00,5.757894510853452275e+00,1.032314405977698746e+00
3.023909700813028345e-01,6.747417251278132078e+00,1.379560273044129559e+01,3.065075600746861362e+00,3.352909291336152897e+00,-8.856256901681616611e+00,5.754320692287981487e+00,1.008927145646659529e+00
3.028818645132529963e-01,6.748309914667679266e+00,1.373399494013189148e+01,3.115661054739798708e+00,3.337091200641156163e+00,-8.829391525230283477e+00,5.750576560820021221e+00,9.856416453687788515e-01
3.033727589452031581e-01,6.749311830286869096e+00,1.367182385567075542e+01,3.166258193888005668e+00,3.321153108270925358e+00,-8.802280598962823888e+00,5.746662571106558204e+00,9.624601559624899050e-01
3.038636533771533199e-01,6.750423091021022337e+00,1.360909165873106552e+01,3.216863776785664264e+00,3.305095032615089412e+00,-8.774925384605163359e+00,5.742579195939796932e+00,9.393849296820619976e-01
3.043545478091034817e-01,6.751643768855786654e+00,1.354580058954762123e+01,3.267474540645433301e+00,3.288917000853469386e+00,-8.747327171701698489e+00,5.738326927276538925e+00,9.164182202664377108e-01
3.048454422410536990e-01,6.752973914808675815e+00,1.348195294647046261e+01,3.318087201729260638e+00,3.272619049142011960e+00,-8.719487277401823278e+00,5.733906275985686918e+00,8.935622825631576172e-01
3.053363366730038053e-01,6.754413558793324945e+00,1.341755108595445733e+01,3.368698455550065862e+00,3.256201222733840606e+00,-8.691407046446476770e+00,5.729317771808022819e+00,8.708193722908168510e-01
3.058272311049540226e-01,6.755962709481296180e+00,1.335259742255435889e+01,3.419304977072673335e+00,3.239663576100366260e+00,-8.663087851157126096e+00,5.724561963318570257e+00,8.481917458008244592e-01
3.063181255369041844e-01,6.757621354163717342e+00,1.328709442891734049e+01,3.469903420917283654e+00,3.223006173053039713e+00,-8.634531091423426119e+00,5.719639417887846911e+00,8.256816598371329308e-01
3.068090199688543462e-01,6.759389458612687918e+00,1.322104463577265498e+01,3.520490421565825034e+00,3.206229086865649780e+00,-8.605738194689429577e+00,5.714550721641908027e+00,8.032913712938136719e-01
3.072999144008045080e-01,6.761266966942497625e+00,1.315445063191868869e+01,3.571062593570891064e+00,3.189332400397236977e+00,-8.576710615938480942e+00,5.709296479421283266e+00,7.810231369705810112e-01
3.077908088327546698e-01,6.763253801470608728e+00,1.308731506420723711e+01,3.621616531767430036e+00,3.172316206215597845e+00,-8.547449837676703410e+00,5.703877314738737603e+00,7.588792133261974548e-01
3.082817032647048316e-01,6.765349862578487361e+00,1.301964063752513745e+01,3.672148811487127240e+00,3.155180606721373682e+00,-8.517957369915114541e+00,5.698293869735895356e+00,7.368618562297870600e-01
3.087725976966549934e-01,6.767555028572159515e+00,1.295143011477309614e+01,3.722655988775498415e+00,3.137925714272744138e+00,-8.488234750150372321e+00,5.692546805138691823e+00,7.149733207100721355e-01
3.092634921286051553e-01,6.769869155542627581e+00,1.288268631684189103e+01,3.773134600611670830e+00,3.120551651310691454e+00,-8.458283543344139233e+00,5.686636800211690712e+00,6.932158607024826447e-01
3.097543865605553171e-01,6.772292077226013340e+00,1.281341212258580953e+01,3.823581165130896853e+00,3.103058550484881106e+00,-8.428105341901055425e+00,5.680564552711246940e+00,6.715917287942003711e-01
3.102452809925055344e-01,6.774823604863566828e+00,1.274361046879339909e+01,3.873992181849744476e+00,3.085446554780119310e+00,-8.397701765645360084e+00,5.674330778837505918e+00,6.501031759670914401e-01
3.107361754244556407e-01,6.777463527061406978e+00,1.267328435015551946e+01,3.924364131893982588e+00,3.067715817643412279e+00,-8.367074461796137896e+00,5.667936213185265970e+00,6.287524513385589486e-01
3.112270698564058580e-01,6.780211609650091731e+00,1.260243681923057935e+01,3.974693478229249344e+00,3.049866503111593019e+00,-8.336225104941126673e+00,5.661381608693674572e+00,6.075418019002647441e-01
3.117179642883560198e-01,6.783067595543977646e+00,1.253107098640724715e+01,4.024976665894303807e+00,3.031898785939583618e+00,-8.305155397009247764e+00,5.654667736594780614e+00,5.864734722548115009e-01
3.122088587203061816e-01,6.786031204600357469e+00,1.245919001986429464e+01,4.075210122237058030e+00,3.013812851729216202e+00,-8.273867067241695850e+00,5.647795386360940917e+00,5.655497043502890619e-01
3.126997531522563434e-01,6.789102133478399637e+00,1.238679714552778677e+01,4.125390257153306983e+00,2.995608897058648523e+00,-8.242361872161639624e+00,5.640765365651054353e+00,5.447727372127315615e-01
3.131906475842064497e-01,6.792280055497900371e+00,1.231389564702549144e+01,4.175513463328193176e+00,2.977287129612377292e+00,-8.210641595542577775e+00,5.633578500255653765e+00,5.241448066764844427e-01
3.136815420161566670e-01,6.795564620497789754e+00,1.224048886563872962e+01,4.225576116480264766e+00,2.958847768311851478e+00,-8.178708048375334272e+00,5.626235634040866351e+00,5.036681451124846998e-01
3.141724364481068288e-01,6.798955454694485923e+00,1.216658020025140985e+01,4.275574575608330541e+00,2.940291043446682018e+00,-8.146563068833634347e+00,5.618737628891190106e+00,4.833449811544452968e-01
3.146633308800569906e-01,6.802452158145070094e+00,1.209217314147113598e+01,4.325505180682834627e+00,2.921617200721804419e+00,-8.114208540344343135e+00,5.611085379099589154e+00,4.631775397014703533e-01
3.151542253120071524e-01,6.806054242772155760e+00,1.201727194694635692e+01,4.375364194021550190e+00,2.902826577096251359e+00,-8.081646746402295634e+00,5.603280095461756538e+00,4.431680451423936073e-01
3.156451197439573697e-01,6.809761205003454165e+00,1.194188028806523505e+01,4.425147888496911541e+00,2.883919443077022748e+00,-8.048879648952327770e+00,5.595322730952832835e+00,4.233187074608964484e-01
3.161360141759074760e-01,6.813572537087702941e+00,1.186600153481205844e+01,4.474852543645281067e+00,2.864896038816274082e+00,-8.015909045579832082e+00,5.587214104056438480e+00,4.036317291663977236e-01
3.166269086078576933e-01,6.817487706285227489e+00,1.178963912879422082e+01,4.524474421134469182e+00,2.845756617646851172e+00,-7.982736768251499804e+00,5.578955056934420398e+00,3.841093087989477239e-01
3.171178030398078551e-01,6.821506154767750907e+00,1.171279658250506728e+01,4.574009765146588080e+00,2.826501446194370715e+00,-7.949364682926259640e+00,5.570546455058607904e+00,3.647536405760454237e-01
3.176086974717580169e-01,6.825627299521734415e+00,1.163547747858847003e+01,4.623454802763105498e+00,2.807130804488640496e+00,-7.915794689167504394e+00,5.561989186844533251e+00,3.455669140400133843e-01
3.180995919037081787e-01,6.829850532255080431e+00,1.155768546910541339e+01,4.672805744351916424e+00,2.787644986074474307e+00,-7.882028719756743129e+00,5.553284163287157682e+00,3.265513137060349624e-01
3.185904863356582850e-01,6.834175219307407900e+00,1.147942427480246863e+01,4.722058783956524231e+00,2.768044298121872249e+00,-7.848068740308606017e+00,5.544432317598598559e+00,3.077090187107963670e-01
3.190813807676085023e-01,6.838600701563691153e+00,1.140069768438214481e+01,4.771210099687346329e+00,2.748329061535558449e+00,-7.813916748887179686e+00,5.535434604847833562e+00,2.890422024617276264e-01
3.195722751995586641e-01,6.843126294371439045e+00,1.132150955377526991e+01,4.820255854115010230e+00,2.728499611063926356e+00,-7.779574775623788518e+00,5.526292001602421067e+00,2.705530322869019733e-01
3.200631696315088259e-01,6.847751287461263381e+00,1.124186380541511809e+01,4.869192194665869167e+00,2.708556295407308134e+00,-7.745044882336046932e+00,5.517005505572192270e+00,2.522436690855145436e-01
3.205540640634589877e-01,6.852474944870974305e+00,1.116176442751359232e+01,4.918015254019511673e+00,2.688499477325660969e+00,-7.710329162148348736e+00,5.507576135254941718e+00,2.341162669789947359e-01
3.210449584954092050e-01,6.857296504873082732e+00,1.108121547333922230e+01,4.966721150508403682e+00,2.668329533745592563e+00,-7.675429739113689642e+00,5.498004929584132228e+00,2.161729729627374363e-01
3.215358529273593113e-01,6.862215179905815532e+00,1.100022106049719461e+01,5.015305988519576985e+00,2.648046855866784011e+00,-7.640348767836876220e+00,5.488292947578559122e+00,1.984159265584614362e-01
3.220267473593095287e-01,6.867230156507535987e+00,1.091878537021111129e+01,5.063765858898499062e+00,2.627651849267746531e+00,-7.605088433099059131e+00,5.478441267994033304e+00,1.808472594671478029e-01
3.225176417912596905e-01,6.872340595254675222e+00,1.083691264660687992e+01,5.112096839354898670e+00,2.607144934011013326e+00,-7.569650949483708757e+00,5.468450988977059168e+00,1.634690952226580674e-01
3.230085362232098523e-01,6.877545630703093771e+00,1.075460719599834469e+01,5.160294994870803009e+00,2.586526544747633327e+00,-7.534038561003877810e+00,5.458323227720490500e+00,1.462835488459075794e-01
3.234994306551600141e-01,6.882844371332920375e+00,1.067187338617491932e+01,5.208356378110599039e+00,2.565797130821081851e+00,-7.498253540730872579e+00,5.448059120121182097e+00,1.292927264996976688e-01
3.239903250871101759e-01,6.888235899496847559e+00,1.058871564569110468e+01,5.256277029833194447e+00,2.544957156370531770e+00,-7.462298190424293765e+00,5.437659820439656677e+00,1.124987251441504910e-01
3.244812195190603377e-01,6.893719271371875124e+00,1.050513846315793387e+01,5.304052979306278282e+00,2.524007100433487860e+00,-7.426174840163413116e+00,5.427126500961736433e+00,9.590363219276570872e-02
3.249721139510104995e-01,6.899293516914545954e+00,1.042114638653631786e+01,5.351680244722660795e+00,2.502947457047810076e+00,-7.389885847979959621e+00,5.416460351662184536e+00,7.950952516908976753e-02
3.254630083829606613e-01,6.904957639819605753e+00,1.033674402243229906e+01,5.399154833618711180e+00,2.481778735353088017e+00,-7.353433599492222861e+00,5.405662579870342377e+00,6.331847136400642340e-02
3.259539028149108231e-01,6.910710617482157758e+00,1.025193603539426412e+01,5.446472743294878960e+00,2.460501459691409654e+00,-7.316820507540571228e+00,5.394734409937752773e+00,4.733252749365332579e-02
3.264447972468610404e-01,6.916551400963257379e+00,1.016672714721198645e+01,5.493629961238306159e+00,2.439116169707475912e+00,-7.280049011824290872e+00,5.383677082907779798e+00,3.155373935794048013e-02
3.269356916788111467e-01,6.922478914958968943e+00,1.008112213621770259e+01,5.540622465547509812e+00,2.417623420448125060e+00,-7.243121578539851946e+00,5.372491856187223469e+00,1.598414149970271703e-02
3.274265861107613640e-01,6.928492057772910329e+00,9.995125836588927726e+00,5.587446225359228968e+00,2.396023782461170537e+00,-7.206040700020439616e+00,5.361180003219923051e+00,6.257568644488786802e-04
3.279174805427115258e-01,6.934589701292201092e+00,9.908743137653409860e+00,5.634097201277227462e+00,2.374317841893684555e+00,-7.168808894376987872e+00,5.349742813162367661e+00,-1.451940353924155436e-02
3.284083749746616876e-01,6.940770690966945544e+00,9.821978983195787549e+00,5.680571345803326899e+00,2.352506200589589369e+00,-7.131428705140455016e+00,5.338181590561282164e+00,-2.944934097872738132e-02
3.288992694066118494e-01,6.947033845793119333e+00,9.734838370766286886e+00,5.726864603770425610e+00,2.330589476186651687e+00,-7.093902700905536207e+00,5.326497655033217704e+00,-4.416206933569086224e-02
3.293901638385620112e-01,6.953377958298943895e+00,9.647326350991285437e+00,5.772972912777671439e+00,2.308568302212846035e+00,-7.056233474975721620e+00,5.314692340946139737e+00,-5.865561544390310300e-02
3.298810582705121730e-01,6.959801794534717700e+00,9.559448026885810634e+00,5.818892203627682669e+00,2.286443328182086177e+00,-7.018423645009724154e+00,5.302766997102996704e+00,-7.292801942636478740e-02
3.303719527024623348e-01,6.966304094066110508e+00,9.471208553167938859e+00,5.864618400765882811e+00,2.264215219689327707e+00,-6.980475852669277614e+00,5.290722986427298657e+00,-8.697733503184723602e-02
3.308628471344124966e-01,6.972883569970897533e+00,9.382613135575097019e+00,5.910147422721914623e+00,2.241884658505046257e+00,-6.942392763268276923e+00,5.278561685650669411e+00,-1.008016299707898689e-01
3.313537415663626584e-01,6.979538908839200140e+00,9.293667030182318101e+00,5.955475182553143121e+00,2.219452342669090861e+00,-6.904177065423331427e+00,5.266284485002419302e+00,-1.143989862506129274e-01
3.318446359983128757e-01,6.986268770777151360e+00,9.204375542722351256e+00,6.000597588290256468e+00,2.196918986583884070e+00,-6.865831470705627382e+00,5.253892787901078165e+00,-1.277675005103743044e-01
3.323355304302629820e-01,6.993071789414006645e+00,9.114744027907779156e+00,6.045510543384923885e+00,2.174285321107050084e+00,-6.827358713294227499e+00,5.241388010647962226e+00,-1.409052843548372069e-01
3.328264248622131993e-01,6.999946571912794013e+00,9.024777888754870858e+00,6.090209947159623383e+00,2.151552093643332331e+00,-6.788761549630636161e+00,5.228771582122691441e+00,-1.538104646879151494e-01
3.333173192941633611e-01,7.006891698984326844e+00,8.934482575909619584e+00,6.134691695259442135e+00,2.128720068235971929e+00,-6.750042758074855875e+00,5.216044943480735441e+00,-1.664811840454803737e-01
3.338082137261135229e-01,7.013905724904738292e+00,8.843863586975414748e+00,6.178951680106066213e+00,2.105790025657387154e+00,-6.711205138562699624e+00,5.203209547852934769e+00,-1.789156009275819359e-01
3.342991081580636847e-01,7.020987177536477830e+00,8.752926465842822523e+00,6.222985791353808693e+00,2.082762763499266256e+00,-6.672251512264532280e+00,5.190266860047024977e+00,-1.911118901300216111e-01
3.347900025900138465e-01,7.028134558352726380e+00,8.661676802021164079e+00,6.266789916347744516e+00,2.059639096262015912e+00,-6.633184721245362070e+00,5.177218356251146680e+00,-2.030682430753305012e-01
3.352808970219640083e-01,7.035346342465331304e+00,8.570120229972111758e+00,6.310359940583926353e+00,2.036419855443582172e+00,-6.594007628126290044e+00,5.164065523739354013e+00,-2.147828681431106779e-01
3.357717914539141701e-01,7.042620978656144892e+00,8.478262428445097143e+00,6.353691748171696574e+00,2.013105889627649692e+00,-6.554723115747345119e+00,5.150809860579114385e+00,-2.262539909997798859e-01
3.362626858858643319e-01,7.049956889411875594e+00,8.386109119814680213e+00,6.396781222298073999e+00,1.989698064571206126e+00,-6.515334086831664706e+00,5.137452875340812852e+00,-2.374798549276712079e-01
3.367535803178144937e-01,7.057352470962346302e+00,8.293666069419858289e+00,6.439624245694262505e+00,1.966197263291480590e+00,-6.475843463651055565e+00,5.123996086809223804e+00,-2.484587211535441709e-01
3.372444747497647111e-01,7.064806093322279601e+00,8.200939084905202847e+00,6.482216701104217549e+00,1.942604386152254836e+00,-6.436254187692900253e+00,5.110441023697006813e+00,-2.591888691764548946e-01
3.377353691817148174e-01,7.072316100336472289e+00,8.107934015564079999e+00,6.524554471755284801e+00,1.918920350949558706e+00,-6.396569219328497091e+00,5.096789224360189330e+00,-2.696685970950126743e-01
3.382262636136650347e-01,7.079880809728496871e+00,8.014656751683508773e+00,6.566633441831014828e+00,1.895146092996691456e+00,-6.356791537482638255e+00,5.083042236515610490e+00,-2.798962219340403457e-01
3.387171580456151965e-01,7.087498513152821644e+00,7.921113223891241617e+00,6.608449496945950408e+00,1.871282565208692628e+00,-6.316924139304699537e+00,5.069201616960415713e+00,-2.898700799705786202e-01
3.392080524775653583e-01,7.095167476250399119e+00,7.827309402504554647e+00,6.649998524622588114e+00,1.847330738186107935e+00,-6.276970039841001991e+00,5.055268931293499080e+00,-2.995885270593082184e-01
3.396989469095155201e-01,7.102885938707740543e+00,7.733251296880959025e+00,6.691276414770411129e+00,1.823291600298164949e+00,-6.236932271708545805e+00,5.041245753638944116e+00,-3.090499389573314604e-01
3.401898413414656819e-01,7.110652114319412576e+00,7.638944954770996887e+00,6.732279060166963092e+00,1.799166157765333951e+00,-6.196813884770182135e+00,5.027133666371492282e+00,-3.182527116483400142e-01
3.406807357734158437e-01,7.118464191054020951e+00,7.544396461672712384e+00,6.773002356941096203e+00,1.774955434741215754e+00,-6.156617945811051484e+00,5.012934259843972562e+00,-3.271952616661854552e-01
3.411716302053660055e-01,7.126320331123674023e+00,7.449611940188233916e+00,6.813442205058226619e+00,1.750660473393852445e+00,-6.116347538216466262e+00,4.998649132116718796e+00,-3.358760264177894639e-01
3.416625246373162228e-01,7.134218671056843597e+00,7.354597549382130062e+00,6.853594508807740127e+00,1.726282333986359330e+00,-6.076005761651117609e+00,4.984279888689021831e+00,-3.442934645054859799e-01
3.421534190692663291e-01,7.142157321774753598e+00,7.259359484141844732e+00,6.893455177292425518e+00,1.701822094956993325e+00,-6.035595731739690883e+00,4.969828142232540102e+00,-3.524460560486988303e-01
3.426443135012165464e-01,7.150134368671204221e+00,7.163903974539767461e+00,6.933020124920098226e+00,1.677280852998501715e+00,-5.995120579748753009e+00,4.955295512326693519e+00,-3.603323030050436526e-01
3.431352079331666527e-01,7.158147871695843101e+00,7.068237285197597863e+00,6.972285271897157521e+00,1.652659723136950420e+00,-5.954583452270168387e+00,4.940683625196109929e+00,-3.679507294907684578e-01
3.436261023651168700e-01,7.166195865440923463e+00,6.972365714652179136e+00,7.011246544724449414e+00,1.627959838809815540e+00,-5.913987510905663214e+00,4.925994113449981171e+00,-3.752998821006301444e-01
3.441169967970670318e-01,7.174276359231503086e+00,6.876295594723784710e+00,7.049899876694927237e+00,1.603182351943567285e+00,-5.873335931953026723e+00,4.911228615823510779e+00,-3.823783302270822304e-01
3.446078912290171936e-01,7.182387337219116041e+00,6.780033289885754932e+00,7.088241208393722737e+00,1.578328433030497857e+00,-5.832631906093404872e+00,4.896388776921251740e+00,-3.891846663789286231e-01
3.450987856609673554e-01,7.190526758478914537e+00,6.683585196636387060e+00,7.126266488200078797e+00,1.553399271205003096e+00,-5.791878638080121711e+00,4.881476246962521692e+00,-3.957175064992795033e-01
3.455896800929175172e-01,7.198692557110229373e+00,6.586957742872755261e+00,7.163971672791428880e+00,1.528396074319240405e+00,-5.751079346428877415e+00,4.866492681528768571e+00,-4.019754902829399401e-01
3.460805745248676790e-01,7.206882642340665335e+00,6.490157387266201283e+00,7.201352727649640961e+00,1.503320069018088345e+00,-5.710237263109195993e+00,4.851439741312941756e+00,-4.079572814931774483e-01
3.465714689568178408e-01,7.215094898633575227e+00,6.393190618640009149e+00,7.238405627569233225e+00,1.478172500813565327e+00,-5.669355633237363357e+00,4.836319091870854514e+00,-4.136615682778357894e-01
3.470623633887680581e-01,7.223327185799061745e+00,6.296063955348801144e+00,7.275126357167770230e+00,1.452954634158550640e+00,-5.628437714770647027e+00,4.821132403374546627e+00,-4.190870634848734011e-01
3.475532578207181644e-01,7.231577339108398839e+00,6.198783944659997047e+00,7.311510911398291235e+00,1.427667752519931277e+00,-5.587486778202942261e+00,4.805881350367632088e+00,-4.242325049772611711e-01
3.480441522526683817e-01,7.239843169411943613e+00,6.101357162137034607e+00,7.347555296063853270e+00,1.402313158451072184e+00,-5.546506106261739788e+00,4.790567611522650537e+00,-4.290966559472532138e-01
3.485350466846184880e-01,7.248122463260475712e+00,6.003790211024531587e+00,7.383255528334229822e+00,1.376892173663670338e+00,-5.505498993606438241e+00,4.775192869400379792e+00,-4.336783052300849928e-01
3.490259411165687053e-01,7.256412983030037012e+00,5.906089721635567003e+00,7.418607637264513777e+00,1.351406139099035064e+00,-5.464468746528134524e+00,4.759758810211216051e+00,-4.379762676169881019e-01
3.495168355485188671e-01,7.264712467050210343e+00,5.808262350740586832e+00,7.453607664316022507e+00,1.325856414998656030e+00,-5.423418682650659406e+00,4.744267123578459255e+00,-4.419893841676442170e-01
3.500077299804690290e-01,7.273018629735838125e+00,5.710314780958459124e+00,7.488251663879123221e+00,1.300244380974212133e+00,-5.382352130633058174e+00,4.728719502303660782e+00,-4.457165225219772986e-01
3.504986244124191908e-01,7.281329161722272403e+00,5.612253720149184666e+00,7.522535703798284068e+00,1.274571436076892050e+00,-5.341272429873352934e+00,4.713117642133907381e+00,-4.491565772113669253e-01
3.509895188443693526e-01,7.289641730003987519e+00,5.514085900808849416e+00,7.556455865899126323e+00,1.248838998866156791e+00,-5.300182930213788168e+00,4.697463241531161238e+00,-4.523084699692184185e-01
3.514804132763195144e-01,7.297953978076756165e+00,5.415818079466146351e+00,7.590008246517589541e+00,1.223048507477789038e+00,-5.259086991647324183e+00,4.681758001443540707e+00,-4.551711500409262867e-01
3.519713077082696762e-01,7.306263526083212057e+00,5.317457036081101762e+00,7.623188957031178603e+00,1.197201419691400925e+00,-5.217987984025585391e+00,4.666003625078616324e+00,-4.577435944931929623e-01
3.524622021402198935e-01,7.314567970961880938e+00,5.219009573445626771e+00,7.655994124392304201e+00,1.171299212997275685e+00,-5.176889286768168397e+00,4.650201817678725646e+00,-4.600248085227832129e-01
3.529530965721699998e-01,7.322864886599739442e+00,5.120482516585757260e+00,7.688419891663756722e+00,1.145343384662535602e+00,-5.135794288573205080e+00,4.634354286298211001e+00,-4.620138257646065894e-01
3.534439910041202171e-01,7.331151823988140137e+00,5.021882712166238605e+00,7.720462418556175876e+00,1.119335451796777958e+00,-5.094706387129472880e+00,4.618462739582739118e+00,-4.637097085992187284e-01
3.539348854360703234e-01,7.339426311382283075e+00,4.923217027896554576e+00,7.752117881967730106e+00,1.093276951416981113e+00,-5.053628988829689916e+00,4.602528887550541903e+00,-4.651115484596866079e-01
3.544257798680205407e-01,7.347685854464084620e+00,4.824492351939285051e+00,7.783382476525754434e+00,1.067169440511876788e+00,-5.012565508485326227e+00,4.586554441375694680e+00,-4.662184661378308559e-01
3.549166742999707025e-01,7.355927936508543041e+00,4.725715592320034908e+00,7.814252415130582108e+00,1.041014496105599818e+00,-4.971519369042665559e+00,4.570541113173363534e+00,-4.670296120898687064e-01
3.554075687319208643e-01,7.364150018553531574e+00,4.626893676339830286e+00,7.844723929501308923e+00,1.014813715320879606e+00,-4.930494001300433915e+00,4.554490615787106123e+00,-4.675441667414098057e-01
3.558984631638710261e-01,7.372349539573142430e+00,4.528033549988224493e+00,7.874793270724072869e+00,9.885687154412527988e-01,-4.889492843628326035e+00,4.538404662578004789e+00,-4.677613407919201105e-01
3.563893575958211879e-01,7.380523916654349925e+00,4.429142177360098742e+00,7.904456709801690018e+00,9.622811339731474067e-01,-4.848519341687606676e+00,4.522284967216048557e+00,-4.676803755183931988e-01
3.568802520277713497e-01,7.388670545177246751e+00,4.330226540072682262e+00,7.933710538206134366e+00,9.359526287068763439e-01,-4.807576948152412655e+00,4.506133243473250616e+00,-4.673005430786044689e-01
3.573711464597215115e-01,7.396786798998732593e+00,4.231293636685464321e+00,7.962551068432640378e+00,9.095848777772563842e-01,-4.766669122432776184e+00,4.489951205018922309e+00,-4.666211468136056695e-01
3.578620408916717288e-01,7.404870030639581380e+00,4.132350482121792012e+00,7.990974634556068601e+00,8.831795797235596490e-01,-4.725799330398969822e+00,4.473740565216895781e+00,-4.656415215496857440e-01
3.583529353236218351e-01,7.412917571475059475e+00,4.033404107092438906e+00,8.018977592789228837e+00,8.567384535488260511e-01,-4.684971044107214766e+00,4.457503036924750361e+00,-4.643610338996392861e-01
3.588438297555720524e-01,7.420926731928979336e+00,3.934461557520647190e+00,8.046556322043542764e+00,8.302632387784547596e-01,-4.644187741526581981e+00,4.441240332294961846e+00,-4.627790825634712779e-01
3.593347241875222142e-01,7.428894801671187764e+00,3.835529893969810811e+00,8.073707224491529999e+00,8.037556955183395857e-01,-4.603452906267544442e+00,4.424954162578170980e+00,-4.608950986285058615e-01
3.598256186194723760e-01,7.436819049818535809e+00,3.736616191072601012e+00,8.100426726131512822e+00,7.772176045122702881e-01,-4.562770027311732868e+00,4.408646237928358858e+00,-4.587085458687898964e-01
3.603165130514225378e-01,7.444696725139328564e+00,3.637727536961936181e+00,8.126711277354363716e+00,7.506507671986698549e-01,-4.522142598743001507e+00,4.392318267210001181e+00,-4.562189210439144826e-01
3.608074074833726996e-01,7.452525056261189995e+00,3.538871032704335562e+00,8.152557353512440486e+00,7.240570057668447301e-01,-4.481574119480064233e+00,4.375971957807319512e+00,-4.534257541973183425e-01
3.612983019153228614e-01,7.460301251882427209e+00,3.440053791734603017e+00,8.177961455490502019e+00,6.974381632124417862e-01,-4.441068093010249740e+00,4.359609015435391477e+00,-4.503286089538259263e-01
3.617891963472730232e-01,7.468022500986872814e+00,3.341282939292688603e+00,8.202920110278762778e+00,6.707961033923406369e-01,-4.400628027124748876e+00,4.343231143953332207e+00,-4.469270828166205800e-01
3.622800907792231850e-01,7.475685973062094369e+00,3.242565611862941566e+00,8.227429871547927931e+00,6.441327110790714405e-01,-4.360257433655405634e+00,4.326840045179530136e+00,-4.432208074636435624e-01
3.627709852111733468e-01,7.483288818321200075e+00,3.143908956614032579e+00,8.251487320226573274e+00,6.174498920142346137e-01,-4.319959828212383890e+00,4.310437418708663593e+00,-4.392094490432866816e-01
3.632618796431235642e-01,7.490828167927992887e+00,3.045320130842420703e+00,8.275089065080384998e+00,5.907495729617752156e-01,-4.279738729923832530e+00,4.294024961731028434e+00,-4.348927084696525558e-01
3.637527740750736704e-01,7.498301134225644482e+00,2.946806301416269314e+00,8.298231743293451146e+00,5.640337017601791958e-01,-4.239597661176370380e+00,4.277604368853525685e+00,-4.302703217168519223e-01
3.642436685070238878e-01,7.505704810968810925e+00,2.848374644222353869e+00,8.320912021051872998e+00,5.373042473743880887e-01,-4.199540147357332387e+00,4.261177331922930023e+00,-4.253420601130952217e-01
3.647345629389740496e-01,7.513036273559246858e+00,2.750032343613566077e+00,8.343126594129504525e+00,5.105631999466986315e-01,-4.159569716597861344e+00,4.244745539850856453e+00,-4.201077306338845685e-01
3.652254573709242114e-01,7.520292579284769019e+00,2.651786591860676889e+00,8.364872188475143133e+00,4.838125708476658238e-01,-4.119689899518335530e+00,4.228310678441127735e+00,-4.145671761946582157e-01
3.657163518028743732e-01,7.527470767561824871e+00,2.553644588603311671e+00,8.386145560802658494e+00,4.570543927256648931e-01,-4.079904228974039704e+00,4.211874430218706777e+00,-4.087202759428321674e-01
3.662072462348244795e-01,7.534567860181522470e+00,2.455613540303539732e+00,8.406943499183039847e+00,4.302907195560035092e-01,-4.040216239802495224e+00,4.195438474260723360e+00,-4.025669455492602022e-01
3.666981406667746968e-01,7.541580861558850657e+00,2.357700659704323964e+00,8.427262823637589051e+00,4.035236266902019198e-01,-4.000629468573364100e+00,4.179004486029978871e+00,-3.961071374990203231e-01
3.671890350987248586e-01,7.548506758985791265e+00,2.259913165284624714e+00,8.447100386734675226e+00,3.767552109032273333e-01,-3.961147453337579005e+00,4.162574137209588798e+00,-3.893408413815317437e-01
3.676799295306750204e-01,7.555342522887544376e+00,2.162258280720886106e+00,8.466453074187608507e+00,3.499875904413121130e-01,-3.921773733379631643e+00,4.146149095540346607e+00,-3.822680841802815754e-01
3.681708239626251822e-01,7.562085107082349822e+00,2.064743234348682233e+00,8.485317805454537066e+00,3.232229050686526994e-01,-3.882511848970562784e+00,4.129731024659779592e+00,-3.748889305615497602e-01
3.686617183945753995e-01,7.568731449044827642e+00,1.967375258625385648e+00,8.503691534341424330e+00,2.964633161132681494e-01,-3.843365341121895540e+00,4.113321583943108095e+00,-3.672034831630071605e-01
3.691526128265255058e-01,7.575278470172584377e+00,1.870161589597501894e+00,8.521571249605479181e+00,2.697110065129336154e-01,-3.804337751342123930e+00,4.096922428346558398e+00,-3.592118828811343700e-01
3.696435072584757231e-01,7.581723076056548827e+00,1.773109466366266318e+00,8.538953975562638021e+00,2.429681808595516301e-01,-3.765432621393011381e+00,4.080535208252158874e+00,-3.509143091586086061e-01
3.701344016904258849e-01,7.588062173861827020e+00,1.676225843248285052e+00,8.555836790834632666e+00,2.162370334429598584e-01,-3.726653339648604124e+00,4.064161445734721489e+00,-3.423109830522665931e-01
3.706252961223760467e-01,7.594292714495753494e+00,1.579516937227955609e+00,8.572216861540789878e+00,1.895196925758470541e-01,-3.688002902167786701e+00,4.047802345731771112e+00,-3.334021644277264662e-01
3.711161905543262085e-01,7.600411603897210711e+00,1.482989738136201163e+00,8.588091346098057244e+00,1.628183880386352422e-01,-3.649484719195136506e+00,4.031459446291927762e+00,-3.241881365127565195e-01
3.716070849862763148e-01,7.606415729287902217e+00,1.386651290159737648e+00,8.603457436110705459e+00,1.361353768056566826e-01,-3.611102228590103991e+00,4.015134303324055409e+00,-3.146692210421517810e-01
3.720979794182265321e-01,7.612301963337629651e+00,1.290508619729002326e+00,8.618312361308179348e+00,1.094729352106486586e-01,-3.572858857285860168e+00,3.998828459513407818e+00,-3.048457793607093902e-01
3.725888738501766939e-01,7.618067164715866646e+00,1.194568734688374434e+00,8.632653390159044093e+00,8.283335883017628465e-02,-3.534758020917626364e+00,3.982543444137170319e+00,-2.947182125283076548e-01
3.730797682821268557e-01,7.623708178641107835e+00,1.098838623460075992e+00,8.646477830480174376e+00,5.621896236388324031e-02,-3.496803123445781480e+00,3.966280772876876082e+00,-2.842869614232718112e-01
3.735706627140770175e-01,7.629221837427997421e+00,1.003325254202128258e+00,8.659783030041150909e+00,2.963207951160806708e-02,-3.458997556773864890e+00,3.950041947627725758e+00,-2.735525068440757823e-01
3.740615571460272348e-01,7.634604961032175119e+00,9.080355739601282394e-01,8.672566377163805740e+00,3.075062847368581487e-03,-3.421344700361391933e+00,3.933828456304838461e+00,-2.625153696093623368e-01
3.745524515779773411e-01,7.639854357592911427e+00,8.129765078129909117e-01,8.684825301317040669e+00,-2.344971630979864052e-02,-3.383847920831537515e+00,3.917641772646395015e+00,-2.511761106562757084e-01
3.750433460099275584e-01,7.644966823973490477e+00,7.181549580124297893e-01,8.696557273706813973e+00,-4.993986802817107495e-02,-3.346510571573605208e+00,3.901483356013654369e+00,-2.395353311371014593e-01
3.755342404418777202e-01,7.649939146299351123e+00,6.235778031165724045e-01,8.707759807861309653e+00,-7.639298389875293083e-02,-3.309335992340427079e+00,3.885354651187948427e+00,-2.275936725142496675e-01
3.760251348738278820e-01,7.654768100493980043e+00,5.292518971172357478e-01,8.718430460211356703e+00,-1.028066371739055906e-01,-3.272327508840500609e+00,3.869257088164495428e+00,-2.153518166535324241e-01
3.765160293057780438e-01,7.659450452812570198e+00,4.351840685612464732e-01,8.728566830666023790e+00,-1.291783829090565883e-01,-3.235488432325055008e+00,3.853192081943189073e+00,-2.028104859157618955e-01
3.770069237377281501e-01,7.663982960373443731e+00,3.413811196656084679e-01,8.738166563183417779e+00,-1.555057581075912632e-01,-3.198822059169906140e+00,3.837161032316251941e+00,-1.899704432466811088e-01
3.774978181696783675e-01,7.668362371687200252e+00,2.478498254265077971e-01,8.747227346336693188e+00,-1.817862818688805726e-01,-3.162331670452159571e+00,3.821165323652795820e+00,-1.768324922651886011e-01
3.779887126016285293e-01,7.672585427183675755e+00,1.545969327223930545e-01,8.755746913875256610e+00,-2.080174555394148639e-01,-3.126020531521795487e+00,3.805206324680326713e+00,-1.633974773499107247e-01
3.784796070335786911e-01,7.676648859736606489e+00,6.162915941069768699e-02,8.763723045281190949e+00,-2.341967628671478563e-01,-3.089891891568029791e+00,3.789285388263097243e+00,-1.496662837240591015e-01
3.789705014655288529e-01,7.680549395186080375e+00,-3.104680658133540661e-02,8.771153566320856854e+00,-2.603216701589197157e-01,-3.053948983180561960e+00,3.773403851177402402e+00,-1.356398375386237420e-01
3.794613958974790702e-01,7.684283752858742211e+00,-1.234243081720476365e-01,8.778036349591726406e+00,-2.863896264410569215e-01,-3.018195021905651476e+00,3.757563033883764891e+00,-1.213191059538821781e-01
3.799522903294291765e-01,7.687848646085751803e+00,-2.154967200467666766e-01,8.784369315064395778e+00,-3.123980636230955232e-01,-2.982633205797047271e+00,3.741764240296049593e+00,-1.067050972192304936e-01
3.804431847613793938e-01,7.691240782718504754e+00,-3.072574495854950571e-01,8.790150430619817712e+00,-3.383443966646900725e-01,-2.947266714961703116e+00,3.726008757547426331e+00,-9.179886075130661016e-02
3.809340791933295556e-01,7.694456865642095522e+00,-3.986999377964230984e-01,8.795377712581728957e+00,-3.642260237455797744e-01,-2.912098711100442383e+00,3.710297855753315943e+00,-7.660148721047421727e-02
3.814249736252797174e-01,7.697493593286576008e+00,-4.898176602558390602e-01,8.800049226244277989e+00,-3.900403264388037083e-01,-2.877132337043339483e+00,3.694632787771178428e+00,-6.111410857558197129e-02
3.819158680572298792e-01,7.700347660135913763e+00,-5.806041280539446792e-01,8.804163086394874327e+00,-4.157846698869648305e-01,-2.842370716280034237e+00,3.679014788957222670e+00,-4.533789821706224465e-02
3.824067624891800410e-01,7.703015757234767058e+00,-6.710528887468580894e-01,8.807717457832215047e+00,-4.414564029817009683e-01,-2.807816952484842865e+00,3.663445076920046617e+00,-2.927407096834511169e-02
3.828976569211302028e-01,7.705494572692980881e+00,-7.611575273146981013e-01,8.810710555879536443e+00,-4.670528585462573323e-01,-2.773474129036724189e+00,3.647924851271145741e+00,-1.292388319558923637e-02
3.833885513530803646e-01,7.707780792187850061e+00,-8.509116671257968001e-01,8.813140646893053542e+00,-4.925713535212322691e-01,-2.739345308534084644e+00,3.632455293372350624e+00,3.711367134279108804e-03
3.838794457850305264e-01,7.709871099464144173e+00,-9.403089709069781810e-01,8.815006048765615887e+00,-5.180091891534375215e-01,-2.705433532304425182e+00,3.617037566080157251e+00,2.063034038718980501e-02
3.843703402169806882e-01,7.711762176831883586e+00,-1.029343141720000077e+00,8.816305131425554720e+00,-5.433636511879310627e-01,-2.671741819908819870e+00,3.601672813486976210e+00,3.783165519726461312e-02
3.848612346489309055e-01,7.713450705661883511e+00,-1.118007923944025039e+00,8.817036317330746442e+00,-5.686320100631627739e-01,-2.638273168641256383e+00,3.586362160659264831e+00,5.531388840380246918e-02
3.853521290808810118e-01,7.714933366879044740e+00,-1.206297104264248965e+00,8.817198081957862144e+00,-5.938115211092762635e-01,-2.605030553022802842e+00,3.571106713372592001e+00,7.307557498996508638e-02
3.858430235128312291e-01,7.716206841453399079e+00,-1.294204512666679019e+00,8.816788954286838731e+00,-6.188994247495730461e-01,-2.572016924290592588e+00,3.555907557843572153e+00,9.111520802316031009e-02
3.863339179447813909e-01,7.717267810888936985e+00,-1.381724023438831050e+00,8.815807517280550343e+00,-6.438929467050650279e-01,-2.539235209881729016e+00,3.540765760458757683e+00,1.094312385970619417e-01
3.868248123767315527e-01,7.718112957710156152e+00,-1.468849556176815341e+00,8.814252408359658730e+00,-6.687892982022377586e-01,-2.506688312911916405e+00,3.525682367500365011e+00,1.280220757753685046e-01
3.873157068086817145e-01,7.718738965946408292e+00,-1.555575076798267009e+00,8.812122319872710108e+00,-6.935856761839077622e-01,-2.474379111649029905e+00,3.510658404868973292e+00,1.468860865372023650e-01
3.878066012406318763e-01,7.719142521613964192e+00,-1.641894598561479235e+00,8.809415999561386101e+00,-7.182792635232198020e-01,-2.442310458981503007e+00,3.495694877803098954e+00,1.660215957242026086e-01
3.882974956725820381e-01,7.719320313195867200e+00,-1.727802183090771937e+00,8.806132251021006496e+00,-7.428672292408495803e-01,-2.410485181881486305e+00,3.480792770595645624e+00,1.854268859893234422e-01
3.887883901045321999e-01,7.719269032119523644e+00,-1.813291941407720209e+00,8.802269934156203846e+00,-7.673467287252633273e-01,-2.378906080862956074e+00,3.465953046307326257e+00,2.051001977472843851e-01
3.892792845364823617e-01,7.718985373232068348e+00,-1.898358034968628649e+00,8.797827965631796587e+00,-7.917149039561646173e-01,-2.347575929434601694e+00,3.451176646476934451e+00,2.250397291266952315e-01
3.897701789684325235e-01,7.718466035273473302e+00,-1.982994676708150994e+00,8.792805319318906854e+00,-8.159688837311009912e-01,-2.316497473547545205e+00,3.436464490828536444e+00,2.452436359239220653e-01
3.902610734003827409e-01,7.717707721347421668e+00,-2.067196132088897187e+00,8.787201026736223497e+00,-8.401057838951678791e-01,-2.285673431037940073e+00,3.421817476975585581e+00,2.657100315585663175e-01
3.907519678323328471e-01,7.716707139389939130e+00,-2.150956720157235491e+00,8.781014177486515138e+00,-8.641227075738910912e-01,-2.255106491064382546e+00,3.407236480121905942e+00,2.864369870306670007e-01
3.912428622642830645e-01,7.715461002635778165e+00,-2.234270814605158861e+00,8.774243919688338167e+00,-8.880167454092385837e-01,-2.224799313540178236e+00,3.392722352759625970e+00,3.074225308795771605e-01
3.917337566962332263e-01,7.713966030082577419e+00,-2.317132844838288630e+00,8.766889460402916612e+00,-9.117849757987794845e-01,-2.194754528560428852e+00,3.378275924363970617e+00,3.286646491445186502e-01
3.922246511281833881e-01,7.712218946952729581e+00,-2.399537297049962881e+00,8.758950066056252481e+00,-9.354244651379789444e-01,-2.164974735823987917e+00,3.363898001084991929e+00,3.501612853268338821e-01
3.927155455601335499e-01,7.710216485153087440e+00,-2.481478715301261850e+00,8.750425062856455938e+00,-9.589322680655997244e-01,-2.135462504050300137e+00,3.349589365436211885e+00,3.719103403538662755e-01
3.932064399920837117e-01,7.707955383732358889e+00,-2.562951702607658255e+00,8.741313837206261539e+00,-9.823054277123732803e-01,-2.106220370390884167e+00,3.335350775980109983e+00,3.939096725446235014e-01
3.936973344240338735e-01,7.705432389336278831e+00,-2.643950922031033990e+00,8.731615836110689699e+00,-1.005540975952632365e+00,-2.077250839835971252e+00,3.321182967010594567e+00,4.161570975770205738e-01
3.941882288559840353e-01,7.702644256660551747e+00,-2.724471097778458528e+00,8.721330567580032778e+00,-1.028635933659241886e+00,-2.048556384615683346e+00,3.307086648232328230e+00,4.386503884568787592e-01
3.946791232879341971e-01,7.699587748901547180e+00,-2.804507016306661882e+00,8.710457601027941976e+00,-1.051587310961576094e+00,-2.020139443596248974e+00,3.293062504436973903e+00,4.613872754885567362e-01
3.951700177198843589e-01,7.696259638204741016e+00,-2.884053527432848707e+00,8.698996567664755375e+00,-1.074392107506701777e+00,-1.992002421670952206e+00,3.279111195176332316e+00,4.843654462473110378e-01
3.956609121518345762e-01,7.692656706110934550e+00,-2.963105545451339751e+00,8.686947160886067110e+00,-1.097047312723616219e+00,-1.964147689146032327e+00,3.265233354432433011e+00,5.075825455532577690e-01
3.961518065837846825e-01,7.688775744000198031e+00,-3.041658050256665469e+00,8.674309136656384922e+00,-1.119549906090739011e+00,-1.936577581121292413e+00,3.251429590284460769e+00,5.310361754471406570e-01
3.966427010157348998e-01,7.684613553533604424e+00,-3.119706088472661065e+00,8.661082313888107009e+00,-1.141896857406510701e+00,-1.909294396865594656e+00,3.237700484572611170e+00,5.547238951677184726e-01
3.971335954476850616e-01,7.680166947092740948e+00,-3.197244774587373772e+00,8.647266574815727580e+00,-1.164085127063044567e+00,-1.882300399187280648e+00,3.224046592558894808e+00,5.786432211307241946e-01
3.976244898796352234e-01,7.675432748216890921e+00,-3.274269292094387218e+00,8.632861865365049070e+00,-1.186111666323026004e+00,-1.855597813799370943e+00,3.210468442584807125e+00,6.027916269097339796e-01
3.981153843115853852e-01,7.670407792038061778e+00,-3.350774894640325741e+00,8.617868195517813135e+00,-1.207973417599757848e+00,-1.829188828679503942e+00,3.196966535725864311e+00,6.271665432185588029e-01
3.986062787435355470e-01,7.665088928755234399e+00,-3.426756920345280122e+00,8.602285642710469915e+00,-1.229667317411532901e+00,-1.803075589019794478e+00,3.183541343187691552e+00,6.517653597594367243e-01
3.990971731754857088e-01,7.659473069093804654e+00,-3.502210974837717927e+00,8.586114385058802867e+00,-1.251190341746865720e+00,-1.777260139245308679e+00,3.170193281860318457e+00,6.765854637953505613e-01
3.995880676074358706e-01,7.653557113033414794e+00,-3.577132602441873033e+00,8.569354614554628213e+00,-1.272539449628961705e+00,-1.751744537513721278e+00,3.156922779622911790e+00,7.016242097901834729e-01
4.000789620393860879e-01,7.647337960528377110e+00,-3.651517353369715391e+00,8.552006571108348609e+00,-1.293711580699099528e+00,-1.726530826501097460e+00,3.143730250180741592e+00,7.268789038697058835e-01
4.005698564713361942e-01,7.640812527931537979e+00,-3.725360856438844070e+00,8.534070561943588373e+00,-1.314703667913203811e+00,-1.701621007967577537e+00,3.130616078706047301e+00,7.523468106615130990e-01
4.010607509032864115e-01,7.633977748566223021e+00,-3.798658819618779159e+00,8.515546961636584200e+00,-1.335512637991844498e+00,-1.677017042463823993e+00,3.117580621879498803e+00,7.780251536448005156e-01
4.015516453352365178e-01,7.626830573299063332e+00,-3.871407030575682473e+00,8.496436212153206213e+00,-1.356135411871827845e+00,-1.652720849038316508e+00,3.104624207932947133e+00,8.039111155024980526e-01
4.020425397671867351e-01,7.619367971113699234e+00,-3.943601357215950287e+00,8.476738822883444158e+00,-1.376568905159461398e+00,-1.628734304945339106e+00,3.091747136693391518e+00,8.300018384759367818e-01
4.025334341991368969e-01,7.611586929685396186e+00,-4.015237748228178027e+00,8.456455370673561234e+00,-1.396810028585379726e+00,-1.605059245353825714e+00,3.078949679628212976e+00,8.562944247218430283e-01
4.030243286310870587e-01,7.603484455956545318e+00,-4.086312233623973889e+00,8.435586499855729059e+00,-1.416855688461076124e+00,-1.581697463056912278e+00,3.066232079891658913e+00,8.827859366718527889e-01
4.035152230630372205e-01,7.595057576713049485e+00,-4.156820925277248335e+00,8.414132922275271653e+00,-1.436702787136994619e+00,-1.558650708182307776e+00,3.053594552372559612e+00,9.094733973944089112e-01
4.040061174949873823e-01,7.586303339161609038e+00,-4.226760017462197538e+00,8.392095417315465156e+00,-1.456348223462278657e+00,-1.535920687903428394e+00,3.041037283743318831e+00,9.363537909591131969e-01
4.044970119269375441e-01,7.577218811507889562e+00,-4.296125787389900808e+00,8.369474831919887947e+00,-1.475788893246144706e+00,-1.513509066151295102e+00,3.028560432510128742e+00,9.634240628035094511e-01
4.049879063588877059e-01,7.567801083535594664e+00,-4.364914595743528025e+00,8.346272080612353150e+00,-1.495021689720876346e+00,-1.491417463327233461e+00,3.016164129064458077e+00,9.906811201022828195e-01
4.054788007908379233e-01,7.558047267186424278e+00,-4.433122887212208596e+00,8.322488145514382651e+00,-1.514043504006453711e+00,-1.469647456016319964e+00,3.003848475735770407e+00,1.018121832138930039e+00
4.059696952227880296e-01,7.547954497140917596e+00,-4.500747191023454441e+00,8.298124076360284818e+00,-1.532851225576784771e+00,-1.448200576701640596e+00,2.991613546845502736e+00,1.045743030679803454e+00
4.064605896547382469e-01,7.537519931400195716e+00,-4.567784121474348424e+00,8.273180990509729327e+00,-1.551441742727614370e+00,-1.427078313479260174e+00,2.979459388762284000e+00,1.073541510350676909e+00
4.069514840866883532e-01,7.526740751868605805e+00,-4.634230378461147382e+00,8.247660072957971877e+00,-1.569811943045987146e+00,-1.406282109774068978e+00,2.967386019958428989e+00,1.101514029015638885e+00
4.074423785186385705e-01,7.515614164937216124e+00,-4.700082748007759825e+00,8.221562576343547590e+00,-1.587958713881414852e+00,-1.385813364056292629e+00,2.955393431067628196e+00,1.129657308158516393e+00
4.079332729505887323e-01,7.504137402068265850e+00,-4.765338102792616937e+00,8.194889820953626725e+00,-1.605878942818600441e+00,-1.365673429558864171e+00,2.943481584943958396e+00,1.157968033266658869e+00
4.084241673825388941e-01,7.492307720380455116e+00,-4.829993402674332081e+00,8.167643194726847966e+00,-1.623569518151844360e+00,-1.345863613995530450e+00,2.931650416722074937e+00,1.186442854217199638e+00
4.089150618144890559e-01,7.480122403235137440e+00,-4.894045695215920588e+00,8.139824153253764294e+00,-1.641027329361036902e+00,-1.326385179279740090e+00,2.919899833878699447e+00,1.215078385665743221e+00
4.094059562464392177e-01,7.467578760823432305e+00,-4.957492116207649957e+00,8.111434219774851684e+00,-1.658249267589303688e+00,-1.307239341244312847e+00,2.908229716295335443e+00,1.243871207437466930e+00
4.098968506783893795e-01,7.454674130754181505e+00,-5.020329890188508060e+00,8.082474985176054005e+00,-1.675232226122260970e+00,-1.288427269361885230e+00,2.896639916322242936e+00,1.272817864920678277e+00
4.103877451103395413e-01,7.441405878642847860e+00,-5.082556330966336411e+00,8.052948107981919179e+00,-1.691973100868910507e+00,-1.269950086466123063e+00,2.885130258843651596e+00,1.301914869462791335e+00
4.108786395422897586e-01,7.427771398701261241e+00,-5.144168842136546793e+00,8.022855314346276856e+00,-1.708468790844146934e+00,-1.251808868473719416e+00,2.873700541344237358e+00,1.331158698768749815e+00
4.113695339742398649e-01,7.413768114328295411e+00,-5.205164917599454100e+00,7.992198398040523344e+00,-1.724716198652897825e+00,-1.234004644107175253e+00,2.862350533976840694e+00,1.360545797301851767e+00
4.118604284061900822e-01,7.399393478701391302e+00,-5.265542142076346188e+00,7.960979220439377890e+00,-1.740712230975912655e+00,-1.216538394618317476e+00,2.851079979631422123e+00,1.390072576687078065e+00
4.123513228381401885e-01,7.384644975369025310e+00,-5.325298191623972777e+00,7.929199710504335918e+00,-1.756453799057119625e+00,-1.199411053512652536e+00,2.839888594005301137e+00,1.419735416116755244e+00
4.128422172700904058e-01,7.369520118844025802e+00,-5.384430834147899247e+00,7.896861864764556316e+00,-1.771937819192684005e+00,-1.182623506274443237e+00,2.828776065674602602e+00,1.449530662758749200e+00
4.133331117020405676e-01,7.354016455197797342e+00,-5.442937929914287487e+00,7.863967747295403043e+00,-1.787161213221629907e+00,-1.166176590092592447e+00,2.817742056166985698e+00,1.479454632167013006e+00
4.138240061339907294e-01,7.338131562655446416e+00,-5.500817432060425283e+00,7.830519489694501623e+00,-1.802120909018124273e+00,-1.150071093587284876e+00,2.806786200035605194e+00,1.509503608694626298e+00
4.143149005659408912e-01,7.321863052191777577e+00,-5.558067387103831969e+00,7.796519291055385992e+00,-1.816813840985381123e+00,-1.134307756537418888e+00,2.795908104934327731e+00,1.539673845909234506e+00
4.148057949978910530e-01,7.305208568128195523e+00,-5.614685935450001608e+00,7.761969417938674454e+00,-1.831236950551175191e+00,-1.118887269608802804e+00,2.785107351694194211e+00,1.569961567010942138e+00
4.152966894298412148e-01,7.288165788730510464e+00,-5.670671311898754396e+00,7.726872204340883954e+00,-1.845387186665009338e+00,-1.103810274083135479e+00,2.774383494401138073e+00,1.600362965252604130e+00
4.157875838617913766e-01,7.270732426807593463e+00,-5.726021846149262018e+00,7.691230051660694400e+00,-1.859261506296886024e+00,-1.089077361587754478e+00,2.763736060474941247e+00,1.630874204362614321e+00
4.162784782937415939e-01,7.252906230310970592e+00,-5.780735963303655467e+00,7.655045428662874407e+00,-1.872856874937717686e+00,-1.074689073826161856e+00,2.753164550749449102e+00,1.661491418970060252e+00
4.167693727256917002e-01,7.234684982935297271e+00,-5.834812184369206456e+00,7.618320871439770769e+00,-1.886170267101346054e+00,-1.060645902309351296e+00,2.742668439554048820e+00,1.692210715032326451e+00
4.172602671576419175e-01,7.216066504719671926e+00,-5.888249126759360408e+00,7.581058983370221327e+00,-1.899198666828237236e+00,-1.046948288087838908e+00,2.732247174796342826e+00,1.723028170265217263e+00
4.177511615895920793e-01,7.197048652649947975e+00,-5.941045504793013521e+00,7.543262435076272254e+00,-1.911939068190718238e+00,-1.033596621484579536e+00,2.721900178046157137e+00,1.753939834575335421e+00
4.182420560215422412e-01,7.177629321261824735e+00,-5.993200130192843034e+00,7.504933964377227262e+00,-1.924388475799927001e+00,-1.020591241828547435e+00,2.711626844620709242e+00,1.784941730495089640e+00
4.187329504534924030e-01,7.157806443244897565e+00,-6.044711912581915314e+00,7.466076376241383095e+00,-1.936543905314336733e+00,-1.007932437189179353e+00,2.701426543671097136e+00,1.816029853619999468e+00
4.192238448854425648e-01,7.137577990047593524e+00,-6.095579859979128656e+00,7.426692542735342073e+00,-1.948402383949919825e+00,-9.956204441115302783e-01,2.691298618269996723e+00,1.847200173048480609e+00
4.197147393173927266e-01,7.116941972482953460e+00,-6.145803079293228777e+00,7.386785402970767578e+00,-1.959960950991952888e+00,-9.836554473522504116e-01,2.681242385500607561e+00,1.878448631824105153e+00
4.202056337493428884e-01,7.095896441335389326e+00,-6.195380776815358814e+00,7.346357963048893325e+00,-1.971216658308410308e+00,-9.720375796163105431e-01,2.671257136546891786e+00,1.909771147380181278e+00
4.206965281812930502e-01,7.074439487968239071e+00,-6.244312258710394303e+00,7.305413296002396528e+00,-1.982166570865034672e+00,-9.607669212945193493e-01,2.661342136785003198e+00,1.941163611986903126e+00
4.211874226132432120e-01,7.052569244932278103e+00,-6.292596931506766467e+00,7.263954541734983117e+00,-1.992807767241989492e+00,-9.498435002018126294e-01,2.651496625876001989e+00,1.972621893200831700e+00
4.216783170451934293e-01,7.030283886575093177e+00,-6.340234302585034953e+00,7.221984906958434536e+00,-2.003137340152171042e+00,-9.392672913162963821e-01,2.641719817859819575e+00,2.004141834316874426e+00
4.221692114771435356e-01,7.007581629651371102e+00,-6.387223980664921363e+00,7.179507665127331073e+00,-2.013152396961123358e+00,-9.290382165191070074e-01,2.632010901250454893e+00,2.035719254822635271e+00
4.226601059090937529e-01,6.984460733934053422e+00,-6.433565676291178370e+00,7.136526156371209240e+00,-2.022850060208590595e+00,-9.191561443350093619e-01,2.622369039132426138e+00,2.067349950855266183e+00
4.231510003410439147e-01,6.960919502826411254e+00,-6.479259202317837918e+00,7.093043787424419655e+00,-2.032227468131687420e+00,-9.096208896738091632e-01,2.612793369258493925e+00,2.099029695660672878e+00
4.236418947729940765e-01,6.936956283974912374e+00,-6.524304474391503739e+00,7.049064031553288423e+00,-2.041281775189754288e+00,-9.004322135724531773e-01,2.603283004148568391e+00,2.130754240055343640e+00
4.241327892049442383e-01,6.912569469883218964e+00,-6.568701511432516682e+00,7.004590428481346720e+00,-2.050010152590682200e+00,-8.915898229380849749e-01,2.593837031189986320e+00,2.162519312890213374e+00
4.246236836368943446e-01,6.887757498526767108e+00,-6.612450436115666186e+00,6.959626584311519260e+00,-2.058409788819065334e+00,-8.830933702916590189e-01,2.584454512738894039e+00,2.194320621517458658e+00
4.251145780688445619e-01,6.862518853968499144e+00,-6.655551475348817192e+00,6.914176171446347219e+00,-2.066477890165844045e+00,-8.749424535124757929e-01,2.575134486222988350e+00,2.226153852259330268e+00
4.256054725007947237e-01,6.836852066975293241e+00,-6.698004960750588488e+00,6.868242928505443601e+00,-2.074211681259634066e+00,-8.671366155834356881e-01,2.565875964245448060e+00,2.258014670879691099e+00
4.260963669327448855e-01,6.810755715635428587e+00,-6.739811329126366601e+00,6.821830660240774336e+00,-2.081608405599637557e+00,-8.596753443371081271e-01,2.556677934690144038e+00,2.289898723057777197e+00
4.265872613646950473e-01,6.784228425976893462e+00,-6.780971122943062923e+00,6.774943237449405409e+00,-2.088665326090209273e+00,-8.525580722025354330e-01,2.547539360828103838e+00,2.321801634864478991e+00
4.270781557966452646e-01,6.757268872586495334e+00,-6.821484990802723303e+00,6.727584596883619206e+00,-2.095379725577094288e+00,-8.457841759528036407e-01,2.538459181425158917e+00,2.353719013241195146e+00
4.275690502285953709e-01,6.729875779230053645e+00,-6.861353687914133914e+00,6.679758741159054658e+00,-2.101748907385129872e+00,-8.393529764535002657e-01,2.529436310850977421e+00,2.385646446480765182e+00
4.280599446605455882e-01,6.702047919473281823e+00,-6.900578076564071850e+00,6.631469738659832913e+00,-2.107770195857874285e+00,-8.332637384116980961e-01,2.520469639189154343e+00,2.417579504711323768e+00
4.285508390924957500e-01,6.673784117303708463e+00,-6.939159126585879633e+00,6.582721723441785855e+00,-2.113440936898456357e+00,-8.275156701260910630e-01,2.511558032348772063e+00,2.449513740382055271e+00
4.290417335244459118e-01,6.645083257138788113e+00,-6.977097901070237640e+00,6.533518901857253702e+00,-2.118758502605996963e+00,-8.221079270717150944e-01,2.502700339459017265e+00,2.481444687257412074e+00
4.295326279563960736e-01,6.615944313462471804e+00,-7.014395462261000525e+00,6.483865550522620147e+00,-2.123720313410804916e+00,-8.170396451112504899e-01,2.493895438882279603e+00,2.513367872394520752e+00
4.300235223883461799e-01,6.586366226860759454e+00,-7.051053037886608088e+00,6.433765913995625141e+00,-2.128323789311652448e+00,-8.123099025078550639e-01,2.485142155735198699e+00,2.545278845467015660e+00
4.305144168202963972e-01,6.556347983930955969e+00,-7.087071976460885381e+00,6.383224299227984844e+00,-2.132566370106444342e+00,-8.079177168879254634e-01,2.476439285295208403e+00,2.577173139707087834e+00
4.310053112522465590e-01,6.525888633831291585e+00,-7.122453727433766701e+00,6.332245088995717808e+00,-2.136445522065238745e+00,-8.038620494219396173e-01,2.467785603238152436e+00,2.609046268375446953e+00
4.314962056841967208e-01,6.494987287501102990e+00,-7.157199841332547052e+00,6.280832739511950535e+00,-2.139958738383738179e+00,-8.001418051330710934e-01,2.459179865906810925e+00,2.640893726407936626e+00
4.319871001161468826e-01,6.463643116935624988e+00,-7.191311969869055964e+00,6.228991778121746314e+00,-2.143103539641106892e+00,-7.967558332033645163e-01,2.450620810590907972e+00,2.672710992018552112e+00
4.324779945480971000e-01,6.431855354515343848e+00,-7.224791866012805208e+00,6.176726801078880058e+00,-2.145877474262141149e+00,-7.937029272774199784e-01,2.442107155818594499e+00,2.704493528258971491e+00
4.329688889800472062e-01,6.399623292389919449e+00,-7.257641384030071308e+00,6.124042471404622212e+00,-2.148278118983784513e+00,-7.909818257636510586e-01,2.433637601659351724e+00,2.736236784534541666e+00
4.334597834119974236e-01,6.366946281916641581e+00,-7.289862479489013225e+00,6.070943516828407382e+00,-2.150303079325970312e+00,-7.885912121330602709e-01,2.425210830038405874e+00,2.767936198076794696e+00
4.339506778439475854e-01,6.333823733153529645e+00,-7.321457209230632479e+00,6.017434727810614170e+00,-2.151949990066817975e+00,-7.865297152155619198e-01,2.416825505062564439e+00,2.799587195372370108e+00
4.344415722758977472e-01,6.300255114406908774e+00,-7.352427731305812841e+00,5.963520955647171107e+00,-2.153216515722158331e+00,-7.847959094938489200e-01,2.408480273357549439e+00,2.831185193548487522e+00
4.349324667078479090e-01,6.266239951833621369e+00,-7.382776304878244211e+00,5.909207110656241824e+00,-2.154100351029417215e+00,-7.833883153947924782e-01,2.400173764416758004e+00,2.862725601714854573e+00
4.354233611397980708e-01,6.231777829097778998e+00,-7.412505290093331034e+00,5.854498160446828692e+00,-2.154599221435821388e+00,-7.823053995783890713e-01,2.391904590961512422e+00,2.894203822262072290e+00
4.359142555717482326e-01,6.196868387082082208e+00,-7.441617147913068386e+00,5.799399128269363324e+00,-2.154710883590962744e+00,-7.815455752242419507e-01,2.383671349312764143e+00,2.925615252116518406e+00
4.364051500036983944e-01,6.161511323653721561e+00,-7.470114439916873295e+00,5.743915091448273280e+00,-2.154433125843683072e+00,-7.811072023155888333e-01,2.375472619774250838e+00,2.956955283951705926e+00
4.368960444356485562e-01,6.125706393484819934e+00,-7.497999828068358852e+00,5.688051179896519649e+00,-2.153763768743320650e+00,-7.809885879208593451e-01,2.367306967027131837e+00,2.988219307356132948e+00
4.373869388675987180e-01,6.089453407927482687e+00,-7.525276074448112418e+00,5.631812574712093067e+00,-2.152700665545292491e+00,-7.811879864727913070e-01,2.359172940536074403e+00,3.019402709957593522e+00
4.378778332995489353e-01,6.052752234943366005e+00,-7.551946040952381978e+00,5.575204506856498377e+00,-2.151241702721006899e+00,-7.817036000450575672e-01,2.351069074966799732e+00,3.050500878503991764e+00
4.383687277314990416e-01,6.015602799087875319e+00,-7.578012688957759480e+00,5.518232255915236806e+00,-2.149384800472124990e+00,-7.825335786264736582e-01,2.342993890615112207e+00,3.081509199900605456e+00
4.388596221634492589e-01,5.978005081548847244e+00,-7.603479078951826509e+00,5.460901148940159544e+00,-2.147127913249170295e+00,-7.836760203927064516e-01,2.334945893847347964e+00,3.112423062203882651e+00
4.393505165953994207e-01,5.939959120239899804e+00,-7.628348370129721445e+00,5.403216559373944072e+00,-2.144469030274463783e+00,-7.851289719755447649e-01,2.326923577552348910e+00,3.143237855571633599e+00
4.398414110273495825e-01,5.901465009948259954e+00,-7.652623819956712481e+00,5.345183906056414358e+00,-2.141406176069417189e+00,-7.868904287297047162e-01,2.318925421604829840e+00,3.173948973169800958e+00
4.403323054592997443e-01,5.862522902537218528e+00,-7.676308783696709881e+00,5.286808652312899426e+00,-2.137937410986149978e+00,-7.889583349971780457e-01,2.310949893340264349e+00,3.204551812035626668e+00
4.408231998912499061e-01,5.823133007203118439e+00,-7.699406713906749467e+00,5.228096305124536158e+00,-2.134060831743461950e+00,-7.913305843691186281e-01,2.302995448041198046e+00,3.235041773897359363e+00
4.413140943232000679e-01,5.783295590786939222e+00,-7.721921159897407350e+00,5.169052414380571392e+00,-2.129774571967141483e+00,-7.940050199452606261e-01,2.295060529435040131e+00,3.265414265950390416e+00
4.418049887551502297e-01,5.743010978140419276e+00,-7.743855767159219639e+00,5.109682572212604690e+00,-2.125076802734612968e+00,-7.969794345909024802e-01,2.287143570203312049e+00,3.295664701589921197e+00
4.422958831871003915e-01,5.702279552546768215e+00,-7.765214276755032508e+00,5.049992412410834852e+00,-2.119965733123923890e+00,-8.002515711913942287e-01,2.279242992502350962e+00,3.325788501100062078e+00
4.427867776190505533e-01,5.661101756195951573e+00,-7.786000524678318158e+00,4.989987609922260425e+00,-2.114439610767086197e+00,-8.038191229041938834e-01,2.271357208495508040e+00,3.355781092299447099e+00
4.432776720510007706e-01,5.619478090714495444e+00,-7.806218441177462886e+00,4.929673880430820887e+00,-2.108496722407735113e+00,-8.076797334084627744e-01,2.263484620896749622e+00,3.385637911143319911e+00
4.437685664829508769e-01,5.577409117749946965e+00,-7.825872050045987294e+00,4.869056980019622394e+00,-2.102135394463156448e+00,-8.118309971521778801e-01,2.255623623525785604e+00,3.415354402282070545e+00
4.442594609149010942e-01,5.534895459609799673e+00,-7.844965467878783016e+00,4.808142704914963872e+00,-2.095353993590632680e+00,-8.162704595968105492e-01,2.247772601874614473e+00,3.444926019576309617e+00
4.447503553468512560e-01,5.491937799955072919e+00,-7.863502903294235402e+00,4.746936891312500073e+00,-2.088150927258138001e+00,-8.209956174595302025e-01,2.239929933685551156e+00,3.474348226568365838e+00
4.452412497788014178e-01,5.448536884548425441e+00,-7.881488656122367154e+00,4.685445415285308890e+00,-2.080524644319388994e+00,-8.260039189529508885e-01,2.232093989540711032e+00,3.503616496910281874e+00
4.457321442107515796e-01,5.404693522056768451e+00,-7.898927116558938977e+00,4.623674192773809644e+00,-2.072473635593196306e+00,-8.312927640224329062e-01,2.224263133462949682e+00,3.532726314748345420e+00
4.462230386427017415e-01,5.360408584908615381e+00,-7.915822764285436186e+00,4.561629179657959554e+00,-2.063996434447211925e+00,-8.368595045808945310e-01,2.216435723528293877e+00,3.561673175063974295e+00
4.467139330746519033e-01,5.315683010205850323e+00,-7.932180167555136663e+00,4.499316371911127987e+00,-2.055091617385981007e+00,-8.427014447411796949e-01,2.208610112489787003e+00,3.590452583971205147e+00
4.472048275066020651e-01,5.270517800690085686e+00,-7.948003982245033683e+00,4.436741805836031283e+00,-2.045757804643331124e+00,-8.488158410459933911e-01,2.200784648412842159e+00,3.619060058970612559e+00
4.476957219385522269e-01,5.224914025763637504e+00,-7.963298950873786808e+00,4.373911558382711284e+00,-2.035993660779126468e+00,-8.551999026953229777e-01,2.192957675322033673e+00,3.647491129159698975e+00
4.481866163705023887e-01,5.178872822565024236e+00,-7.978069901585600476e+00,4.310831747548383497e+00,-2.025797895280346594e+00,-8.618507917714454125e-01,2.185127533859339444e+00,3.675741335399793641e+00
4.486775108024526060e-01,5.132395397099117851e+00,-7.992321747100066709e+00,4.247508532859397334e+00,-2.015169263166524782e+00,-8.687656234614380413e-01,2.177292561953886985e+00,3.703806230439374847e+00
4.491684052344027123e-01,5.085483025421740244e+00,-8.006059483627959494e+00,4.183948115935025136e+00,-2.004106565599498513e+00,-8.759414662772745386e-01,2.169451095503132976e+00,3.731681378993928710e+00
4.496592996663529296e-01,5.038137054878862209e+00,-8.019288189753039475e+00,4.120156741133214950e+00,-1.992608650497512457e+00,-8.833753422734185179e-01,2.161601469065481673e+00,3.759362357782304986e+00
4.501501940983030914e-01,4.990358905400404943e+00,-8.032013025279781004e+00,4.056140696278418112e+00,-1.980674413153678426e+00,-8.910642272619802018e-01,2.153742016564414108e+00,3.786844755519504169e+00
4.506410885302532532e-01,4.942150070848784438e+00,-8.044239230046972722e+00,3.991906313471601297e+00,-1.968302796858787618e+00,-8.990050510253917437e-01,2.145871072004085001e+00,3.814124172865829276e+00
4.511319829622034150e-01,4.893512152091920697e+00,-8.055972112394336193e+00,3.927460007072724135e+00,-1.955492804298674336e+00,-9.071946937559292046e-01,2.137986977636863184e+00,3.841196208990819816e+00
4.516228773941535768e-01,4.844446952569870568e+00,-8.067217009081447898e+00,3.862808383261200351e+00,-1.942243533582351134e+00,-9.156299788958354169e-01,2.130088111060575606e+00,3.868056423921213849e+00
4.521137718261037386e-01,4.794956203051585319e+00,-8.077979372108305967e+00,3.797957912951016368e+00,-1.928554088567415503e+00,-9.243077077992937207e-01,2.122172823424628874e+00,3.894700459375129320e+00
4.526046662580539004e-01,4.745041681353604268e+00,-8.088264740970632971e+00,3.732915070563075588e+00,-1.914423617213848239e+00,-9.332246406946131945e-01,2.114239462913217515e+00,3.921123988987579523e+00
4.530955606900040622e-01,4.694705235524302189e+00,-8.098078734593121553e+00,3.667686360182143890e+00,-1.899851319660809779e+00,-9.423774942174207858e-01,2.106286380539348357e+00,3.947322709246103400e+00
4.535864551219542240e-01,4.643948783839107364e+00,-8.107427050024300641e+00,3.602278314513985613e+00,-1.884836448646500795e+00,-9.517629420571124266e-01,2.098311930853216101e+00,3.973292340274842793e+00
4.540773495539044413e-01,4.592774314793375723e+00,-8.116315461127328490e+00,3.536697493838768747e+00,-1.869378309926843507e+00,-9.613776156058951861e-01,2.090314472650879551e+00,3.999028626619807181e+00
4.545682439858545476e-01,4.541183887093010796e+00,-8.124749817266710750e+00,3.470950484960809490e+00,-1.853476262693051879e+00,-9.712181046103941506e-01,2.082292369683308220e+00,4.024527338035320589e+00
4.550591384178047649e-01,4.489179629642677583e+00,-8.132736041990938247e+00,3.405043900154488767e+00,-1.837129719988015442e+00,-9.812809578258913090e-01,2.074243991365668727e+00,4.049784270271700848e+00
4.555500328497549267e-01,4.436763741531847494e+00,-8.140280131711024936e+00,3.338984376106649776e+00,-1.820338149121585758e+00,-9.915626836730921934e-01,2.066167713487016222e+00,4.074795245864056170e+00
4.560409272817050885e-01,4.383938492018399913e+00,-8.147388154375009961e+00,3.272778572855088886e+00,-1.803101072084670964e+00,-1.002059750897534629e+00,2.058061918920259359e+00,4.099556114922342509e+00
4.565318217136552503e-01,4.330706220509992654e+00,-8.154066248138336803e+00,3.206433172723467617e+00,-1.785418065962223633e+00,-1.012768589231549887e+00,2.049924998332443682e+00,4.124062755922574652e+00
4.570227161456054121e-01,4.277069336543105393e+00,-8.160320620030180550e+00,3.139954879252464082e+00,-1.767288763345060021e+00,-1.023685590058830863e+00,2.041755350895373411e+00,4.148311076499224370e+00
4.575136105775555739e-01,4.223030319759772055e+00,-8.166157544615689545e+00,3.073350416127223816e+00,-1.748712852740542667e+00,-1.034807107081570976e+00,2.033551384996563183e+00,4.172297014238834478e+00
4.580045050095057357e-01,4.168591719882001279e+00,-8.171583362654141425e+00,3.006626526101106922e+00,-1.729690078982116797e+00,-1.046129456990205764e+00,2.025311518950473566e+00,4.196016537474797303e+00
4.584953994414559530e-01,4.113756156683889387e+00,-8.176604479753036614e+00,2.939789969915701295e+00,-1.710220243637701643e+00,-1.057648920135733306e+00,2.017034181710105400e+00,4.219465646083340182e+00
4.589862938734060593e-01,4.058526319961460516e+00,-8.181227365018097331e+00,2.872847525217202325e+00,-1.690303205416943122e+00,-1.069361741204619909e+00,2.008717813578897893e+00,4.242640372280678029e+00
4.594771883053562767e-01,4.002904969500092669e+00,-8.185458549699188069e+00,2.805805985468922792e+00,-1.669938880577295226e+00,-1.081264129896311710e+00,2.000360866922937131e+00,4.265536781421409351e+00
4.599680827373063829e-01,3.946894935039805929e+00,-8.189304625832168227e+00,2.738672158860326888e+00,-1.649127243329012504e+00,-1.093352261603293574e+00,1.991961806883518982e+00,4.288150972798022487e+00
4.604589771692566003e-01,3.890499116238038457e+00,-8.192772244876659116e+00,2.671452867212101179e+00,-1.627868326238911978e+00,-1.105622278093788546e+00,1.983519112089984660e+00,4.310479080441675492e+00
4.609498716012067621e-01,3.833720482630316617e+00,-8.195868116349732446e+00,2.604154944877743461e+00,-1.606162220633088555e+00,-1.118070288196997497e+00,1.975031275372930217e+00,4.332517273924088919e+00
4.614407660331569239e-01,3.776562073588450641e+00,-8.198599006455529192e+00,2.536785237641269397e+00,-1.584009076998404986e+00,-1.130692368490955557e+00,1.966496804477687377e+00,4.354261759160697132e+00
4.619316604651070857e-01,3.719026998276528051e+00,-8.200971736710773285e+00,2.469350601611314033e+00,-1.561409105382876028e+00,-1.143484563992958059e+00,1.957914222778170732e+00,4.375708779214941835e+00
4.624225548970572475e-01,3.661118435604539645e+00,-8.202993182566238772e+00,2.401857902111478538e+00,-1.538362575794897991e+00,-1.156442888852590833e+00,1.949282069990999400e+00,4.396854615103783281e+00
4.629134493290074093e-01,3.602839634179714867e+00,-8.204670272024127797e+00,2.334314012566967467e+00,-1.514869818601338514e+00,-1.169563327047338452e+00,1.940598902889985267e+00,4.417695586604388325e+00
4.634043437609575711e-01,3.544193912255590995e+00,-8.206009984251341649e+00,2.266725813387567623e+00,-1.490931224924478826e+00,-1.182841833080765515e+00,1.931863296020907228e+00,4.438228053061999745e+00
4.638952381929077884e-01,3.485184657678674913e+00,-8.207019348188731911e+00,2.199100190846819292e+00,-1.466547247037797597e+00,-1.196274332683318287e+00,1.923073842416615165e+00,4.458448414199033927e+00
4.643861326248578947e-01,3.425815327832920865e+00,-8.207705441156203818e+00,2.131444035957609895e+00,-1.441718398760637898e+00,-1.209856723515681409e+00,1.914229154312483860e+00,4.478353110925309188e+00
4.648770270568081120e-01,3.366089449581754600e+00,-8.208075387453806826e+00,2.063764243343887639e+00,-1.416445255851693785e+00,-1.223584875874753619e+00,1.905327863862130489e+00,4.497938626149541541e+00
4.653679214887582183e-01,3.306010619207966794e+00,-8.208136356958689817e+00,1.996067710108877069e+00,-1.390728456401393087e+00,-1.237454633402168103e+00,1.896368623853507351e+00,4.517201485591934684e+00
4.658588159207084356e-01,3.245582502351076037e+00,-8.207895563718018650e+00,1.928361334699339125e+00,-1.364568701223080494e+00,-1.251461813795450961e+00,1.887350108425277062e+00,4.536138258598077400e+00
4.663497103526585974e-01,3.184808833942667228e+00,-8.207360264537783223e+00,1.860652015766423473e+00,-1.337966754243140377e+00,-1.265602209521715649e+00,1.878271013783552768e+00,4.554745558953883666e+00
4.668406047846087592e-01,3.123693418139102729e+00,-8.206537757567561542e+00,1.792946651022474747e+00,-1.310923442889862400e+00,-1.279871588533993521e+00,1.869130058918891280e+00,4.573020045701888137e+00
4.673314992165589210e-01,3.062240128252176952e+00,-8.205435380881162644e+00,1.725252136094388211e+00,-1.283439658481260404e+00,-1.294265694990117010e+00,1.859925986323681446e+00,4.590958423958601209e+00
4.678223936485090828e-01,3.000452906677325782e+00,-8.204060511053237192e+00,1.657575363373128940e+00,-1.255516356611683815e+00,-1.308780249974204946e+00,1.850657562709802528e+00,4.608557445733125313e+00
4.683132880804592446e-01,2.938335764819620000e+00,-8.202420561731758042e+00,1.589923220859634334e+00,-1.227154557537339929e+00,-1.323410952220724912e+00,1.841323579726626303e+00,4.625813910746904511e+00
4.688041825124094064e-01,2.875892783017337528e+00,-8.200522982206466693e+00,1.522302591006868600e+00,-1.198355346560600720e+00,-1.338153478841162203e+00,1.831922854679320700e+00,4.642724667254748638e+00
4.692950769443596237e-01,2.813128110463345877e+00,-8.198375255973227027e+00,1.454720349558317860e+00,-1.169119874413235838e+00,-1.353003486053250493e+00,1.822454231247514045e+00,4.659286612866960553e+00
4.697859713763097300e-01,2.750045965124058966e+00,-8.195984899294277426e+00,1.387183364382644335e+00,-1.139449357638432581e+00,-1.367956609912819754e+00,1.812916580204221084e+00,4.675496695372708622e+00
4.702768658082599473e-01,2.686650633656181064e+00,-8.193359459754436358e+00,1.319698494304729408e+00,-1.109345078971725185e+00,-1.383008467048208567e+00,1.803308800135139833e+00,4.691351913564567155e+00
4.707677602402100536e-01,2.622946471321196515e+00,-8.190506514813217009e+00,1.252272587933067616e+00,-1.078808387720805895e+00,-1.398154655397243706e+00,1.793629818158263056e+00,4.706849318064227461e+00
4.712586546721602709e-01,2.558937901897250011e+00,-8.187433670352858073e+00,1.184912482483128748e+00,-1.047840700144032855e+00,-1.413390754946885819e+00,1.783878590643763751e+00,4.721986012149479883e+00
4.717495491041104327e-01,2.494629417589128373e+00,-8.184148559222272468e+00,1.117625002597449013e+00,-1.016443499828011854e+00,-1.428712328475367332e+00,1.774054103934278981e+00,4.736759152582273202e+00
4.722404435360605945e-01,2.430025578935564035e+00,-8.180658839776947744e+00,1.050416959161615038e+00,-9.846183380638429128e-01,-1.444114922296995118e+00,1.764155375065430853e+00,4.751165950438078767e+00
4.727313379680107563e-01,2.365131014714666247e+00,-8.176972194414707573e+00,9.832951481170342234e-01,-9.523668342224124173e-01,-1.459594067009448048e+00,1.754181452486748283e+00,4.765203671936287577e+00
4.732222323999609181e-01,2.299950428143191949e+00,-8.173096319276389465e+00,9.162663398655970237e-01,-9.196906855493727218e-01,-1.475145281611243142e+00,1.744131425726165530e+00,4.778869650811105707e+00
4.737131268319110800e-01,2.234488592937182272e+00,-8.169038901060245550e+00,8.493372655880654376e-01,-8.865916701658665966e-01,-1.490764084551342350e+00,1.734004436172545072e+00,4.792161296137869009e+00
4.742040212638612418e-01,2.168750312706479555e+00,-8.164807666203010683e+00,7.825146724043696711e-01,-8.530715887402364750e-01,-1.506445975622833000e+00,1.723799623787203750e+00,4.805076022131304470e+00
4.746949156958114591e-01,2.102740456348679565e+00,-8.160410359747094944e+00,7.158052894178900116e-01,-8.191323086613596649e-01,-1.522186441969760162e+00,1.713516160990910642e+00,4.817611298438407630e+00
4.751858101277615654e-01,2.036463960331975187e+00,-8.155854740824883820e+00,6.492158231548976755e-01,-7.847757678837578021e-01,-1.537980959979845297e+00,1.703153256596465104e+00,4.829764655188066413e+00
4.756767045597117827e-01,1.969925828064055251e+00,-8.151148580841514502e+00,5.827529564198185019e-01,-7.500039748419766727e-01,-1.553824996252070711e+00,1.692710156396848520e+00,4.841533683421291201e+00
4.761675989916619445e-01,1.903131129258204268e+00,-8.146299661658989777e+00,5.164233471510106810e-01,-7.148190083615890700e-01,-1.569714008564346619e+00,1.682186143750175500e+00,4.852916035519278637e+00
4.766584934236121063e-01,1.836084999296237363e+00,-8.141315773781634846e+00,4.502336272766884750e-01,-6.792230175666001957e-01,-1.585643446841388249e+00,1.671580540161355266e+00,4.863909425629332262e+00
4.771493878555622681e-01,1.768792638588570831e+00,-8.136204714542818905e+00,3.841904015712852560e-01,-6.432182217834429006e-01,-1.601608754122675560e+00,1.660892705860582907e+00,4.874511630088602665e+00
4.776402822875123744e-01,1.701259311931285101e+00,-8.130974286293007225e+00,3.183002465121155811e-01,-6.068069104414597348e-01,-1.617605367530595251e+00,1.650122040378561250e+00,4.884720487845656933e+00
4.781311767194625917e-01,1.633490347860156566e+00,-8.125632294589166804e+00,2.525697091363301450e-01,-5.699914429698869078e-01,-1.633628719238716442e+00,1.639267983118485983e+00,4.894533900879912025e+00
4.786220711514127535e-01,1.565491138001836591e+00,-8.120186546385435022e+00,1.870053058982990013e-01,-5.327742486914214259e-01,-1.649674237440185820e+00,1.628330013924830899e+00,4.903949834618863690e+00
4.791129655833629153e-01,1.497267136421888800e+00,-8.114644848225120555e+00,1.216135215271875181e-01,-4.951578267122067611e-01,-1.665737347316297523e+00,1.617307653648873966e+00,4.912966318353182871e+00
4.796038600153130771e-01,1.428823858969966665e+00,-8.109015004434031226e+00,5.640080788496837361e-02,-4.571447458084041959e-01,-1.681813472005190047e+00,1.606200464710987319e+00,4.921581445649640507e+00
4.800947544472632944e-01,1.360166882621954620e+00,-8.103304815315107490e+00,-8.626417175296219320e-03,-4.187376443092581391e-01,-1.697898033570681475e+00,1.595008051659731141e+00,4.929793374761858971e+00
4.805856488792134007e-01,1.291301844819185751e+00,-8.097522075344359749e+00,-7.346177095078193497e-02,-3.799392299766898295e-01,-1.713986453971247936e+00,1.583730061727656402e+00,4.937600329038900782e+00
4.810765433111636180e-01,1.222234442804552401e+00,-8.091674571368143276e+00,-1.380989070300281951e-01,-3.407522798813585885e-01,-1.730074156029169696e+00,1.572366185383931025e+00,4.945000597331708825e+00
4.815674377431137798e-01,1.152970432955838564e+00,-8.085770080801715665e+00,-2.025315164335426688e-01,-3.011796402753282864e-01,-1.746156564399769628e+00,1.560916156883703554e+00,4.951992534397361645e+00
4.820583321750639416e-01,1.083515630115863271e+00,-8.079816369829167400e+00,-2.667533287542689924e-01,-2.612242264611517872e-01,-1.762229106540843748e+00,1.549379754814245835e+00,4.958574561301171357e+00
4.825492266070141034e-01,1.013875906919786685e+00,-8.073821191604572789e+00,-3.307581132976066263e-01,-2.208890226575409010e-01,-1.778287213682206325e+00,1.537756802637851195e+00,4.964745165816625061e+00
4.830401210389642097e-01,9.440571931193896260e-01,-8.067792284454563756e+00,-3.945396802211348364e-01,-1.801770818615297531e-01,-1.794326321795379986e+00,1.526047169231514733e+00,4.970502902823150215e+00
4.835310154709144270e-01,8.740654749043197391e-01,-8.061737370082132870e+00,-4.580918816740491284e-01,-1.390915257071185795e-01,-1.810341872563450139e+00,1.514250769423375331e+00,4.975846394701727071e+00
4.840219099028645888e-01,8.039067942205130324e-01,-8.055664151771797066e+00,-5.214086129361514832e-01,-9.763554432053034304e-02,-1.826329314351012201e+00,1.502367564525910693e+00,4.980774331728322402e+00
4.845128043348147506e-01,7.335872480854253030e-01,-8.049580312596045673e+00,-5.844838135566816639e-01,-5.581239617185362878e-02,-1.842284103174328447e+00,1.490397562865925618e+00,4.985285472465179168e+00
4.850036987667649124e-01,6.631129879004635796e-01,-8.043493513623152680e+00,-6.473114684926669637e-01,-1.362540792331379258e-02,-1.858201703671563676e+00,1.478340820311310200e+00,4.989378644149910613e+00
4.854945931987151297e-01,5.924902187603160453e-01,-8.037411392126244891e+00,-7.098856092470495760e-01,2.892202572601854094e-02,-1.874077590073217170e+00,1.466197440794509088e+00,4.993052743082470712e+00
4.859854876306652360e-01,5.217251987594233587e-01,-8.031341559793709450e+00,-7.722003150063833088e-01,7.182644219892930781e-02,-1.889907247172642357e+00,1.453967576832849051e+00,4.996306735009921951e+00
4.864763820626154533e-01,4.508242382952887262e-01,-8.025291600940935410e+00,-8.342497137783513317e-01,1.150843112023505199e-01,-1.905686171296765430e+00,1.441651430045546523e+00,4.999139655509068803e+00
4.869672764945656152e-01,3.797936993690352869e-01,-8.019269070723327175e+00,-8.960279835287630057e-01,1.586920348930027647e-01,-1.921409871276899217e+00,1.429249251667534359e+00,5.001550610366902738e+00
4.874581709265157770e-01,3.086399948827900364e-01,-8.013281493350692841e+00,-9.575293533184010553e-01,2.026459480466378249e-01,-1.937073869419728922e+00,1.416761343060057854e+00,5.003538775958896068e+00
4.879490653584659388e-01,2.373695879341871373e-01,-8.007336360302874212e+00,-1.018748104439426427e+00,2.469423182307065590e-01,-1.952673702478427087e+00,1.404188056218003133e+00,5.005103399625132177e+00
4.884399597904160450e-01,1.659889911078913649e-01,-8.001441128546746384e+00,-1.079678571551488719e+00,2.915773459805038881e-01,-1.968204922623913555e+00,1.391529794274031007e+00,5.006243800044266834e+00
4.889308542223662624e-01,9.450476576405275608e-02,-7.995603218754521180e+00,-1.140315143817553611e+00,3.365471649788628339e-01,-1.983663098416262427e+00,1.378787011999439871e+00,5.006959367605326783e+00
4.894217486543164242e-01,2.292352132393898900e-02,-7.989830013523349983e+00,-1.200652266039292204e+00,3.818478422392254101e-01,-1.999043815776242461e+00,1.365960216301832286e+00,5.007249564777337625e+00
4.899126430862665860e-01,-4.874808544757192053e-02,-7.984128855596241969e+00,-1.260684439792262079e+00,4.274753782923093048e-01,-2.014342678957003141e+00,1.353049966719536368e+00,5.007113926476805865e+00
4.904035375182167478e-01,-1.205033511623677112e-01,-7.978507046084319931e+00,-1.320406224560665809e+00,4.734257073761738432e-01,-2.029555311515910176e+00,1.340056875912784662e+00,5.006552060433010709e+00
4.908944319501669096e-01,-1.923355265325499552e-01,-7.972971842690379951e+00,-1.379812238871871655e+00,5.196946976298392196e-01,-2.044677357286515118e+00,1.326981610151668711e+00,5.005563647551150908e+00
4.913853263821171269e-01,-2.642378170967827344e-01,-7.967530457933722943e+00,-1.438897161430530813e+00,5.662781512903393155e-01,-2.059704481350678407e+00,1.313824889800861095e+00,5.004148442273324449e+00
4.918762208140672887e-01,-3.362033839496038068e-01,-7.962190057376395735e+00,-1.497655732252343830e+00,6.131718048932415233e-01,-2.074632371010801002e+00,1.300587489801111829e+00,5.002306272937330434e+00
4.923671152460173950e-01,-4.082253444738397352e-01,-7.956957757850648960e+00,-1.556082753797623619e+00,6.603713294767321607e-01,-2.089456736762256295e+00,1.287270240147499134e+00,5.000037042133331333e+00
4.928580096779676678e-01,-4.802967730759121201e-01,-7.951840625687761843e+00,-1.614173092104421281e+00,7.078723307891362504e-01,-2.104173313265913059e+00,1.273874026364449241e+00,4.997340727058318777e+00
4.933489041099177741e-01,-5.524107019240538374e-01,-7.946845674948180616e+00,-1.671921677921302862e+00,7.556703494998687765e-01,-2.118777860320812501e+00,1.260399789977540319e+00,4.994217379868444162e+00
4.938397985418678804e-01,-6.245601216896481400e-01,-7.941979865652945669e+00,-1.729323507839913621e+00,8.037608614139559737e-01,-2.133266163837014062e+00,1.246848528982062554e+00,4.990667128029173227e+00
4.943306929738181532e-01,-6.967379822916015542e-01,-7.937250102016466968e+00,-1.786373645427207446e+00,8.521392776900972299e-01,-2.147634036808569125e+00,1.233221298308306180e+00,4.986690174663270803e+00
4.948215874057682595e-01,-7.689371936433104793e-01,-7.932663230680579325e+00,-1.843067222357093637e+00,9.008009450619370861e-01,-2.161877320286593740e+00,1.219519210283723787e+00,4.982286798896628177e+00
4.953124818377184213e-01,-8.411506264031282099e-01,-7.928226038949946819e+00,-1.899399439542162060e+00,9.497411460631772773e-01,-2.175991884352567851e+00,1.205743435091733318e+00,4.977457356201929528e+00
4.958033762696686386e-01,-9.133711127274402042e-01,-7.923945253028739089e+00,-1.955365568264741061e+00,9.989550992559242948e-01,-2.189973629091706009e+00,1.191895201227373580e+00,4.972202278740133430e+00
4.962942707016188004e-01,-9.855914470267679306e-01,-7.919827536258698508e+00,-2.010960951307723121e+00,1.048437959462538815e+00,-2.203818485566478191e+00,1.177975795949721904e+00,4.966522075699826289e+00
4.967851651335689067e-01,-1.057804386725154533e+00,-7.915879487358397526e+00,-2.066181004085263506e+00,1.098184818001205487e+00,-2.217522416790343787e+00,1.163986565731006451e+00,4.960417333634374870e+00
4.972760595655190685e-01,-1.130002653022108117e+00,-7.912107638663949061e+00,-2.121021215772832313e+00,1.148190702924658746e+00,-2.231081418701531760e+00,1.149928916702576132e+00,4.953888716796938319e+00
4.977669539974692858e-01,-1.202178931657761130e+00,-7.908518454370939033e+00,-2.175477150437129747e+00,1.198450579262583027e+00,-2.244491521137016221e+00,1.135804315097592943e+00,4.946936967473309466e+00
4.982578484294194476e-01,-1.274325873680991927e+00,-7.905118328777700043e+00,-2.229544448165612813e+00,1.248959349267500407e+00,-2.257748788806626550e+00,1.121614287690501310e+00,4.939562906312567669e+00
4.987487428613695539e-01,-1.346436096220425371e+00,-7.901913584529912882e+00,-2.283218826195700046e+00,1.299711852664010570e+00,-2.270849322267287196e+00,1.107360422233265806e+00,4.931767432655632888e+00
4.992396372933197712e-01,-1.418502183258692817e+00,-7.898910470866497668e+00,-2.336496080043782619e+00,1.350702866901776433e+00,-2.283789258897447105e+00,1.093044367888348134e+00,4.923551524861549566e+00
4.997305317252699330e-01,-1.490516686409126379e+00,-7.896115161866844367e+00,-2.389372084633543114e+00,1.401927107411571782e+00,-2.296564773871553111e+00,1.078667835658525975e+00,4.914916240631757027e+00
5.002214261572200948e-01,-1.562472125696204861e+00,-7.893533754699333826e+00,-2.441842795424499002e+00,1.453379227865368550e+00,-2.309172081134805321e+00,1.064232598813354080e+00,4.905862717332012402e+00
5.007123205891702566e-01,-1.634361005215269502e+00,-7.891172217808008149e+00,-2.493904238321305034e+00,1.505053833438172228e+00,-2.321607426622283477e+00,1.049740480226550421e+00,4.896392129483841948e+00
5.012032150211204184e-01,-1.706175847347733976e+00,-7.889036356849082665e+00,-2.545552485503131290e+00,1.556945516071473357e+00,-2.333867085053903612e+00,1.035193327030766941e+00,4.886505630360172603e+00
5.016941094530705803e-01,-1.777909107896778806e+00,-7.887132120671678237e+00,-2.596783723414542333e+00,1.609048780823981950e+00,-2.345947408533389122e+00,1.020593087897761819e+00,4.876204609416485702e+00
5.021850038850208531e-01,-1.849553216445491532e+00,-7.885465375869121551e+00,-2.647594225403248736e+00,1.661358073929835921e+00,-2.357844791683976648e+00,1.005941774820422241e+00,4.865490537000524363e+00
5.026758983169709039e-01,-1.921100581964360066e+00,-7.884041886669461263e+00,-2.697980348643032489e+00,1.713867787270137777e+00,-2.369555669634169082e+00,9.912414589301477008e-01,4.854364949288489051e+00
5.031667927489210657e-01,-1.992543593411509217e+00,-7.882867315883720138e+00,-2.747938534788711085e+00,1.766572258782232563e+00,-2.381076519302398609e+00,9.764942708900103963e-01,4.842829449573547329e+00
5.036576871808713385e-01,-2.063874620362736945e+00,-7.881947225727400586e+00,-2.797465310620258272e+00,1.819465772891254884e+00,-2.392403860650727410e+00,9.617024012555536183e-01,4.830885709456661736e+00
5.041485816128213893e-01,-2.135086013671812388e+00,-7.881287078515196498e+00,-2.846557288676395903e+00,1.872542560964301606e+00,-2.403534257907665506e+00,9.468681008030358504e-01,4.818535469939763338e+00
5.046394760447715511e-01,-2.206170106161033484e+00,-7.880892237228858122e+00,-2.895211167877673297e+00,1.925796801787227119e+00,-2.414464320760094651e+00,9.319936808252042848e-01,4.805780542421162593e+00
5.051303704767218239e-01,-2.277119213341607384e+00,-7.880767965958314747e+00,-2.943423734138711723e+00,1.979222622063736559e+00,-2.425190705514240097e+00,9.170815133946969011e-01,4.792622809593373390e+00
5.056212649086719857e-01,-2.347925634164309550e+00,-7.880919430215977073e+00,-2.991191860969939942e+00,2.032814096937107351e+00,-2.435710116225762167e+00,9.021340315948715993e-01,4.779064226243188607e+00
5.061121593406220365e-01,-2.418581651800289389e+00,-7.881351697124231670e+00,-3.038512510068729799e+00,2.086565250534466731e+00,-2.446019305798926347e+00,8.871537297182207071e-01,4.765106819954088913e+00
5.066030537725723093e-01,-2.489079534451961173e+00,-7.882069735476164851e+00,-3.085382731899893649e+00,2.140470056533537946e+00,-2.456115077054883855e+00,8.721431634322834858e-01,4.750752691710955489e+00
5.070939482045224711e-01,-2.559411536193840764e+00,-7.883078415669469763e+00,-3.131799666265417059e+00,2.194522438751792315e+00,-2.465994283768981887e+00,8.571049499131726535e-01,4.736004016407152406e+00
5.075848426364726329e-01,-2.629569897843788695e+00,-7.884382509513563342e+00,-3.177760542863798499e+00,2.248716271758326002e+00,-2.475653831677241179e+00,8.420417679465097560e-01,4.720863043253838320e+00
5.080757370684227947e-01,-2.699546847864143562e+00,-7.885986689909906922e+00,-3.223262681838597210e+00,2.303045381508083800e+00,-2.485090679451870788e+00,8.269563579960130806e-01,4.705332096091669136e+00
5.085666315003729565e-01,-2.769334603293065911e+00,-7.887895530405533151e+00,-3.268303494316411317e+00,2.357503545998667072e+00,-2.494301839645887142e+00,8.118515222395257247e-01,4.689413573604785057e+00
5.090575259323231183e-01,-2.838925370705949192e+00,-7.890113504619762352e+00,-3.312880482934224435e+00,2.412084495949628149e+00,-2.503284379606819154e+00,7.967301245726368109e-01,4.673109949437104227e+00
5.095484203642731691e-01,-2.908311347206979036e+00,-7.892644985544149172e+00,-3.356991242356126115e+00,2.466781915504287603e+00,-2.512035422359513159e+00,7.815950905798273451e-01,4.656423772210962042e+00
5.100393147962234419e-01,-2.977484721450841754e+00,-7.895494244715593801e+00,-3.400633459779450973e+00,2.521589442954117910e+00,-2.520552147458016812e+00,7.664494074730909823e-01,4.639357665448025081e+00
5.105302092281736037e-01,-3.046437674694372877e+00,-7.898665451262708359e+00,-3.443804915430161984e+00,2.576500671485472793e+00,-2.528831791806545493e+00,7.512961239981925665e-01,4.621914327392583566e+00
5.110211036601237655e-01,-3.115162381878577413e+00,-7.902162670825314095e+00,-3.486503483047786567e+00,2.631509149949062820e+00,-2.536871650449560978e+00,7.361383503083492874e-01,4.604096530737090909e+00
5.115119980920739273e-01,-3.183651012740568387e+00,-7.905989864347231943e+00,-3.528727130359603947e+00,2.686608383651767351e+00,-2.544669077330917073e+00,7.209792578055201906e-01,4.585907122250056034e+00
5.120028925240240891e-01,-3.251895732955686569e+00,-7.910150886742188803e+00,-3.570473919544248531e+00,2.741791835171039970e+00,-2.552221486022111741e+00,7.058220789492015701e-01,4.567349022306261830e+00
5.124937869559742509e-01,-3.319888705309734345e+00,-7.914649485432992293e+00,-3.611742007684672018e+00,2.797052925191781281e+00,-2.559526350419605301e+00,6.906701070327515568e-01,4.548425224319259996e+00
5.129846813879245238e-01,-3.387622090901331262e+00,-7.919489298763868312e+00,-3.652529647210517538e+00,2.852385033365794964e+00,-2.566581205411260225e+00,6.755266959272463456e-01,4.529138794076225771e+00
5.134755758198745745e-01,-3.455088050374288677e+00,-7.924673854286027996e+00,-3.692835186329791242e+00,2.907781499193617059e+00,-2.573383647511834571e+00,6.603952597929176882e-01,4.509492868975117474e+00
5.139664702518247363e-01,-3.522278745180345894e+00,-7.930206566916419675e+00,-3.732657069450054266e+00,2.963235622929107915e+00,-2.579931335467601450e+00,6.452792727580101140e-01,4.489490657164102672e+00
5.144573646837750092e-01,-3.589186338871688697e+00,-7.936090736969688919e+00,-3.771993837588802023e+00,3.018740666506261050e+00,-2.586221990830025685e+00,6.301822685653003520e-01,4.469135436583379750e+00
5.149482591157250599e-01,-3.655802998423767658e+00,-7.942329548063354672e+00,-3.810844128773333672e+00,3.074289854488687190e+00,-2.592253398498538974e+00,6.151078401860750056e-01,4.448430553909289209e+00
5.154391535476752217e-01,-3.722120895588388212e+00,-7.948926064896175703e+00,-3.849206678430072692e+00,3.129876375041740211e+00,-2.598023407232432636e+00,6.000596394016465274e-01,4.427379423400650715e+00
5.159300479796254946e-01,-3.788132208276446811e+00,-7.955883230899702951e+00,-3.887080319762999281e+00,3.185493380926766704e+00,-2.603529930131786241e+00,5.850413763524271449e-01,4.405985525647608370e+00
5.164209424115756564e-01,-3.853829121971225735e+00,-7.963203865763075484e+00,-3.924463984121723481e+00,3.241133990518246577e+00,-2.608770945087526272e+00,5.700568190545299840e-01,4.384252406222604925e+00
5.169118368435257072e-01,-3.919203831171739427e+00,-7.970890662831013884e+00,-3.961356701358891286e+00,3.296791288843380130e+00,-2.613744495200576168e+00,5.551097928838595319e-01,4.362183674233741648e+00
5.174027312754759800e-01,-3.984248540865923616e+00,-7.978946186374956895e+00,-3.997757600176796267e+00,3.352458328643987961e+00,-2.618448689170060462e+00,5.402041800277899153e-01,4.339783000780485622e+00
5.178936257074261418e-01,-4.048955468034123761e+00,-7.987372868737483422e+00,-4.033665908463484051e+00,3.408128131461042543e+00,-2.622881701650625175e+00,5.253439189043889179e-01,4.317054117311680983e+00
5.183845201393763036e-01,-4.113316843182837523e+00,-7.996173007349888451e+00,-4.069080953618344765e+00,3.463793688741868770e+00,-2.627041773578857153e+00,5.105330035490771579e-01,4.294000813885809897e+00
5.188754145713264654e-01,-4.177324911908227634e+00,-8.005348761622981257e+00,-4.104002162866813741e+00,3.519447962969548982e+00,-2.630927212468749055e+00,4.957754829689529075e-01,4.270626937333674711e+00
5.193663090032766272e-01,-4.240971936490140592e+00,-8.014902149711058854e+00,-4.138429063564733390e+00,3.575083888815157707e+00,-2.634536392676322336e+00,4.810754604645096077e-01,4.246936389323297867e+00
5.198572034352267890e-01,-4.304250197515836263e+00,-8.024835045149130153e+00,-4.172361283491830442e+00,3.630694374312219530e+00,-2.637867755633251043e+00,4.664370929190209125e-01,4.222933124327212795e+00
5.203480978671768398e-01,-4.367152009777059085e+00,-8.035149186236518304e+00,-4.205798561283665471e+00,3.686272314383893356e+00,-2.640919814794705722e+00,4.518645890544263910e-01,4.198621150767980481e+00
5.208389922991271126e-01,-4.429669911230327273e+00,-8.045846377907823310e+00,-4.238740874227011624e+00,3.741810759408634723e+00,-2.643691216102336039e+00,4.373621914794214582e-01,4.174004577844840469e+00
5.213298867310772744e-01,-4.491796359516636805e+00,-8.056928266189999022e+00,-4.271188215549533318e+00,3.797302659029490268e+00,-2.646180636781239048e+00,4.229341944655200525e-01,4.149087556889191397e+00
5.218207811630274362e-01,-4.553523776134751344e+00,-8.068396318551474877e+00,-4.303140637839310223e+00,3.852740891079474039e+00,-2.648386806974746932e+00,4.085849499344954561e-01,4.123874285853175614e+00
5.223116755949775980e-01,-4.614844608775588775e+00,-8.080251870390803504e+00,-4.334598297930292610e+00,3.908118314408549843e+00,-2.650308531076765117e+00,3.943188635052553570e-01,4.098369021230730880e+00
5.228025700269277598e-01,-4.675751332560234452e+00,-8.092496125102215387e+00,-4.365561456533889384e+00,3.963427770172963882e+00,-2.651944687910527065e+00,3.801403935962213154e-01,4.072576076965022551e+00
5.232934644588779216e-01,-4.736236451280241511e+00,-8.105130154142576870e+00,-4.396030477868555941e+00,4.018662083127203744e+00,-2.653294230906739770e+00,3.660540505252686261e-01,4.046499823353564729e+00
5.237843588908281944e-01,-4.796292498640299051e+00,-8.118154897099817191e+00,-4.426005829287452897e+00,4.073814062918547307e+00,-2.654356188281101758e+00,3.520643956073108427e-01,4.020144685951013486e+00
5.242752533227782452e-01,-4.855912039503126998e+00,-8.131571161762742861e+00,-4.455488080904061121e+00,4.128876505384162954e+00,-2.655129663211199365e+00,3.381760402495029294e-01,3.993515144469693467e+00
5.247661477547284070e-01,-4.915087671136893377e+00,-8.145379624192317536e+00,-4.484477905215953797e+00,4.183842193851005753e+00,-2.655613834012802155e+00,3.243936450440143560e-01,3.966615731677684220e+00
5.252570421866786798e-01,-4.973812024464713488e+00,-8.159580828794359419e+00,-4.512976076726457286e+00,4.238703900438098415e+00,-2.655807954315523300e+00,3.107219188584782743e-01,3.939451032294738919e+00
5.257479366186287306e-01,-5.032077765316603113e+00,-8.174175188393617120e+00,-4.540983471564406848e+00,4.293454387361514080e+00,-2.655711353237866224e+00,2.971656179240048656e-01,3.912025681885801021e+00
5.262388310505788924e-01,-5.089877595683840461e+00,-8.189162984309390936e+00,-4.568501067101993662e+00,4.348086408242100021e+00,-2.655323435561655732e+00,2.837295449208256937e-01,3.884344365752170791e+00
5.267297254825291652e-01,-5.147204254975458859e+00,-8.204544366432470426e+00,-4.595529941570523746e+00,4.402592709415575456e+00,-2.654643681905852759e+00,2.704185480615436954e-01,3.856411817820438515e+00
5.272206199144793271e-01,-5.204050521277172159e+00,-8.220319353303541021e+00,-4.622071273674268177e+00,4.456966031245388038e+00,-2.653671648899742941e+00,2.572375201720245030e-01,3.828232819529066688e+00
5.277115143464293778e-01,-5.260409212612661811e+00,-8.236487832193031267e+00,-4.648126342202373529e+00,4.511199109438180699e+00,-2.652406969355515898e+00,2.441913977698523808e-01,3.799812198712606115e+00
5.282024087783796507e-01,-5.316273188207166989e+00,-8.253049559182416672e+00,-4.673696525638764143e+00,4.565284676361871519e+00,-2.650849352440216133e+00,2.312851601404152524e-01,3.771154828483639587e+00
5.286933032103298125e-01,-5.371635349753250743e+00,-8.270004159246850506e+00,-4.698783301770045995e+00,4.619215462366191183e+00,-2.648998583847091304e+00,2.185238284106744977e-01,3.742265626112443400e+00
5.291841976422799743e-01,-5.426488642679156982e+00,-8.287351126339341789e+00,-4.723388247291514297e+00,4.672984197106083926e+00,-2.646854525966302329e+00,2.059124646204041065e-01,3.713149551904229462e+00
5.296750920742301361e-01,-5.480826057419285746e+00,-8.305089823476290434e+00,-4.747513037411137837e+00,4.726583610867530538e+00,-2.644417118055030436e+00,1.934561707911790496e-01,3.683811608074162969e+00
5.301659865061802979e-01,-5.534640630687063023e+00,-8.323219482824487869e+00,-4.771159445451590209e+00,4.780006435896047456e+00,-2.641686376406966907e+00,1.811600879929047281e-01,3.654256837620011300e+00
5.306568809381304597e-01,-5.587925446750156233e+00,-8.341739205789512113e+00,-4.794329342450317277e+00,4.833245407727799758e+00,-2.638662394521166465e+00,1.690293954079820637e-01,3.624490323192492536e+00
5.311477753700806215e-01,-5.640673638707975002e+00,-8.360647963105581226e+00,-4.817024696757624014e+00,4.886293266523309420e+00,-2.635345343270305118e+00,1.570693093930635720e-01,3.594517185963290729e+00
5.316386698020307833e-01,-5.692878389771519387e+00,-8.379944594926840296e+00,-4.839247573632789567e+00,4.939142758403791689e+00,-2.631735471068303855e+00,1.452850825384691957e-01,3.564342584490783228e+00
5.321295642339809451e-01,-5.744532934545551583e+00,-8.399627810920042847e+00,-4.861000134838231901e+00,4.991786636790077836e+00,-2.627833104037345269e+00,1.336820027251532372e-01,3.533971713583411223e+00
5.326204586659311069e-01,-5.795630560313099977e+00,-8.419696190358687105e+00,-4.882284638231691787e+00,5.044217663744186453e+00,-2.623638646174261346e+00,1.222653921793344090e-01,3.503409803160754343e+00
5.331113530978812687e-01,-5.846164608322256484e+00,-8.440148182218583983e+00,-4.903103437356437055e+00,5.096428611313466028e+00,-2.619152579516306201e+00,1.110406065247198648e-01,3.472662117112287561e+00
5.336022475298314305e-01,-5.896128475075331110e+00,-8.460982105274855058e+00,-4.923458981029507520e+00,5.148412262877366530e+00,-2.614375464306326169e+00,1.000130338323463042e-01,3.441733952153811948e+00
5.340931419617815923e-01,-5.945515613620349527e+00,-8.482196148200333852e+00,-4.943353812928005908e+00,5.200161414496839996e+00,-2.609307939157277989e+00,8.918809366800461991e-02,3.410630636681562855e+00
5.345840363937318651e-01,-5.994319534844796848e+00,-8.503788369665434388e+00,-4.962790571173382403e+00,5.251668876266314179e+00,-2.603950721216164776e+00,7.857123613734620649e-02,3.379357529624010592e+00
5.350749308256819159e-01,-6.042533808771743509e+00,-8.525756698439380443e+00,-4.981771987913765187e+00,5.302927473668254343e+00,-2.598304606327334731e+00,6.816794092853800668e-02,3.347920019291371840e+00
5.355658252576320777e-01,-6.090152065858380759e+00,-8.548098933493008644e+00,-5.000300888904377850e+00,5.353930048930526375e+00,-2.592370469195157234e+00,5.798371635253030121e-02,3.316323522222683451e+00
5.360567196895823505e-01,-6.137167998296702898e+00,-8.570812744102820346e+00,-5.018380193085880236e+00,5.404669462386071821e+00,-2.586149263546093646e+00,4.802409838099008788e-02,3.284573482030716640e+00
5.365476141215324013e-01,-6.183575361316524521e+00,-8.593895669956550520e+00,-5.036012912160785504e+00,5.455138593835320293e+00,-2.579642022290153935e+00,3.829464968183587947e-02,3.252675368244533072e+00
5.370385085534825631e-01,-6.229367974491174742e+00,-8.617345121260241214e+00,-5.053202150168012885e+00,5.505330343911471580e+00,-2.572849857681702712e+00,2.880095865229675978e-02,3.220634675149543824e+00
5.375294029854328359e-01,-6.274539723044941120e+00,-8.641158378846572674e+00,-5.069951103055254649e+00,5.555237635447880962e+00,-2.565773961479690168e+00,1.954863844972806741e-02,3.188456920625549973e+00
5.380202974173829977e-01,-6.319084559163358428e+00,-8.665332594284784307e+00,-5.086263058249603120e+00,5.604853414848521176e+00,-2.558415605107239976e+00,1.054332601991656015e-02,3.156147644982207456e+00
5.385111918493330485e-01,-6.362996503305397233e+00,-8.689864789991895933e+00,-5.102141394225975901e+00,5.654170653460673712e+00,-2.550776139810619014e+00,1.790681123090748228e-03,3.123712409792379407e+00
5.390020862812833213e-01,-6.406269645518479550e+00,-8.714751859345524210e+00,-5.117589580073864219e+00,5.703182348950709191e+00,-2.542856996817592474e+00,-6.703614642545735469e-03,3.091156796722900335e+00
5.394929807132334831e-01,-6.448898146755168703e+00,-8.739990566797857241e+00,-5.132611175061755127e+00,5.751881526681826173e+00,-2.534659687495179448e+00,-1.493385881957695616e-02,3.058486406363412069e+00
5.399838751451836449e-01,-6.490876240192921642e+00,-8.765577547991425078e+00,-5.147209828199952319e+00,5.800261241095155285e+00,-2.526185803506737937e+00,-2.289432907260247063e-02,3.025706857052405940e+00
5.404747695771338067e-01,-6.532198399442580516e+00,-8.791508894837420485e+00,-5.161389517749626954e+00,5.848314633266281426e+00,-2.517437238167111069e+00,-3.057916368674672147e-02,2.992823838345594289e+00
5.409656640090839685e-01,-6.572859278805857741e+00,-8.817780344242308388e+00,-5.175154437806209984e+00,5.896034922719304738e+00,-2.508416088923382858e+00,-3.798242762002490558e-02,2.959843070994558900e+00
5.414565584410341303e-01,-6.612853245103320177e+00,-8.844388435021430794e+00,-5.188508330092439280e+00,5.943415247582001015e+00,-2.499124040091889931e+00,-4.509844623729868107e-02,2.926770157477335488e+00
5.419474528729842921e-01,-6.652174740216439730e+00,-8.871329578853474729e+00,-5.201455023931895738e+00,5.990448778353279380e+00,-2.489562855803017172e+00,-5.192152788809825670e-02,2.893610714860356037e+00
5.424383473049344540e-01,-6.690818291408286989e+00,-8.898600038777550125e+00,-5.213998448226001337e+00,6.037128722540581194e+00,-2.479734391737255184e+00,-5.844595882733228526e-02,2.860370376183031027e+00
5.429292417368846158e-01,-6.728778512039356841e+00,-8.926195931960270613e+00,-5.226142629357735103e+00,6.083448326178666044e+00,-2.469640593955407581e+00,-6.466600528887914145e-02,2.827054788501000449e+00
5.434201361688348886e-01,-6.766050102276623512e+00,-8.954113232446715642e+00,-5.237891689106628057e+00,6.129400875336154186e+00,-2.459283497733941282e+00,-7.057591554488394647e-02,2.793669610943744885e+00
5.439110306007849394e-01,-6.802627849795718440e+00,-8.982347773895169141e+00,-5.249249842574965186e+00,6.174979697609723317e+00,-2.448665226405482898e+00,-7.616992195065470928e-02,2.760220512786629055e+00
5.444019250327351012e-01,-6.838506630476450354e+00,-9.010895252295924251e+00,-5.260221396125318805e+00,6.220178163606235877e+00,-2.437787990204435484e+00,-8.144224297534539969e-02,2.726713171537231251e+00
5.448928194646852630e-01,-6.873681409091335404e+00,-9.039751228673740258e+00,-5.270810745329277403e+00,6.264989688412377689e+00,-2.426654085117766257e+00,-8.638708521823186548e-02,2.693153271036195395e+00
5.453837138966355358e-01,-6.908147239987473043e+00,-9.068911131774360257e+00,-5.281022372927475672e+00,6.309407733052223577e+00,-2.415265891740913773e+00,-9.099864541070863677e-02,2.659546499572359224e+00
5.458746083285855866e-01,-6.941899267761511894e+00,-9.098370260734785830e+00,-5.290860846800853778e+00,6.353425805932396031e+00,-2.403625874138858087e+00,-9.527111240395270964e-02,2.625898548012350453e+00
5.463655027605357484e-01,-6.974932727927933840e+00,-9.128123787737521866e+00,-5.300330817953216034e+00,6.397037464275163288e+00,-2.391736578712289063e+00,-9.919866914227311316e-02,2.592215107944455532e+00
5.468563971924860212e-01,-7.007242947580400561e+00,-9.158166760648599691e+00,-5.309437018505005490e+00,6.440236315539063838e+00,-2.379600633068974957e+00,-1.027754946221384053e-01,2.558501869837012332e+00
5.473472916244360720e-01,-7.038825346046361453e+00,-9.188494105639547271e+00,-5.318184259698353955e+00,6.483016018827369997e+00,-2.367220744900238039e+00,-1.059957658368806538e-01,2.524764521211127377e+00
5.478381860563862338e-01,-7.069675435534910513e+00,-9.219100629793249624e+00,-5.326577429913425199e+00,6.525370286284386090e+00,-2.354599700862552769e+00,-1.088536597070612066e-01,2.491008744827702071e+00
5.483290804883365066e-01,-7.099788821777720749e+00,-9.249981023693587545e+00,-5.334621492695956313e+00,6.567292884479313919e+00,-2.341740365464338502e+00,-1.113433549965683889e-01,2.457240216888988193e+00
5.488199749202866684e-01,-7.129161204663253315e+00,-9.281129863999064256e+00,-5.342321484796105580e+00,6.608777635777959070e+00,-2.328645679957859205e+00,-1.134590342143287633e-01,2.423464605254457283e+00
5.493108693522367192e-01,-7.157788378864171186e+00,-9.312541616000240552e+00,-5.349682514218545570e+00,6.649818419702189232e+00,-2.315318661236248854e+00,-1.151948855017508599e-01,2.389687567671022972e+00
5.498017637841869920e-01,-7.185666234457922741e+00,-9.344210636161106365e+00,-5.356709758283820122e+00,6.690409174277141879e+00,-2.301762400735716696e+00,-1.165451045058155388e-01,2.355914750017673587e+00
5.502926582161371538e-01,-7.212790757540481934e+00,-9.376131174644211086e+00,-5.363408461700944763e+00,6.730543897366050743e+00,-2.287980063342884840e+00,-1.175038962378542606e-01,2.322151784564581156e+00
5.507835526480873156e-01,-7.239158030833381829e+00,-9.408297377819822671e+00,-5.369783934651284341e+00,6.770216647993013481e+00,-2.273974886307234655e+00,-1.180654769180193853e-01,2.288404288246434604e+00
5.512744470800374774e-01,-7.264764234283857647e+00,-9.440703290758866828e+00,-5.375841550883690978e+00,6.809421547653339957e+00,-2.259750178158736578e+00,-1.182240758054187713e-01,2.254677860950277779e+00
5.517653415119876392e-01,-7.289605645658229882e+00,-9.473342859709751096e+00,-5.381586745820891693e+00,6.848152781611716478e+00,-2.245309317630600265e+00,-1.179739370139281096e-01,2.220978083817700011e+00
5.522562359439378010e-01,-7.313678641128472435e+00,-9.506209934559098684e+00,-5.387025014677136348e+00,6.886404600188107850e+00,-2.230655752587165530e+00,-1.173093213137022528e-01,2.187310517561399603e+00
5.527471303758879628e-01,-7.336979695851964856e+00,-9.539298271276333452e+00,-5.392161910587109475e+00,6.924171320031383914e+00,-2.215792998956939375e+00,-1.162245079183448493e-01,2.153680700796153147e+00
5.532380248078381246e-01,-7.359505384544481110e+00,-9.572601534342140894e+00,-5.397003042746113088e+00,6.961447325380695439e+00,-2.200724639670780025e+00,-1.147137962577653991e-01,2.120094148384154664e+00
5.537289192397882864e-01,-7.381252382046305627e+00,-9.606113299160833563e+00,-5.401554074561477847e+00,6.998227069314608251e+00,-2.185454323605208415e+00,-1.127715077367146268e-01,2.086556349794757459e+00
5.542198136717385593e-01,-7.402217463881638260e+00,-9.639827054456542754e+00,-5.405820721815270957e+00,7.034505074987960960e+00,-2.169985764530867112e+00,-1.103919874790056377e-01,2.053072767478581362e+00
5.547107081036886100e-01,-7.422397506811084789e+00,-9.673736204653330617e+00,-5.409808750838231539e+00,7.070275936856443622e+00,-2.154322740066145769e+00,-1.075696060573995139e-01,2.019648835256050656e+00
5.552016025356387718e-01,-7.441789489377464761e+00,-9.707834072239188927e+00,-5.413523976694994744e+00,7.105534321889026117e+00,-2.138469090635879422e+00,-1.042987612091866578e-01,1.986289956720219907e+00
5.556924969675889336e-01,-7.460390492444707533e+00,-9.742113900113851699e+00,-5.416972261380549547e+00,7.140274970767960916e+00,-2.122428718435280359e+00,-1.005738795374452599e-01,1.953001503654117510e+00
5.561833913995392065e-01,-7.478197699730017689e+00,-9.776568853920538871e+00,-5.420159512027977300e+00,7.174492699076671975e+00,-2.106205586398929519e+00,-9.638941819796092991e-02,1.919788814462374482e+00
5.566742858314892572e-01,-7.495208398329186394e+00,-9.811192024361536923e+00,-5.423091679127433729e+00,7.208182398475298847e+00,-2.089803717174981923e+00,-9.173986657184907134e-02,1.886657192617304801e+00
5.571651802634394191e-01,-7.511419979235155253e+00,-9.845976429497744320e+00,-5.425774754756400142e+00,7.241339037864073624e+00,-2.073227192104422301e+00,-8.661974792383891897e-02,1.853611905119281644e+00
5.576560746953896919e-01,-7.526829937849723429e+00,-9.880915017031966840e+00,-5.428214770821194968e+00,7.273957664534331791e+00,-2.056480150205564073e+00,-8.102362104625016048e-02,1.820658180971615803e+00
5.581469691273397427e-01,-7.541435874488455759e+00,-9.916000666576135103e+00,-5.430417797309734951e+00,7.306033405307303497e+00,-2.039566787163634043e+00,-7.494608188865647946e-02,1.787801209669771074e+00
5.586378635592899045e-01,-7.555235494878853153e+00,-9.951226191902510010e+00,-5.432389940555574448e+00,7.337561467660752790e+00,-2.022491354325465895e+00,-6.838176517317701153e-02,1.755046139704885766e+00
5.591287579912401773e-01,-7.568226610651628050e+00,-9.986584343178568801e+00,-5.434137341513180175e+00,7.368537140843182343e+00,-2.005258157699428168e+00,-6.132534599552175170e-02,1.722398077081822798e+00
5.596196524231903391e-01,-7.580407139825219964e+00,-1.002206780918590212e+01,-5.435666174044482268e+00,7.398955796975886123e+00,-1.987871556960416397e+00,-5.377154141166706758e-02,1.689862083851526808e+00
5.601105468551403899e-01,-7.591775107283532442e+00,-1.005766921952296755e+01,-5.436982643216694555e+00,7.428812892142753199e+00,-1.970335964460005140e+00,-4.571511201023847892e-02,1.657443176657750206e+00
5.606014412870906627e-01,-7.602328645246812400e+00,-1.009338114679172449e+01,-5.438092983611362286e+00,7.458103967467796025e+00,-1.952655844241745209e+00,-3.715086347049817439e-02,1.625146325298185479e+00
5.610923357190408245e-01,-7.612065993735770419e+00,-1.012919610876804910e+01,-5.439003457644699502e+00,7.486824650180352592e+00,-1.934835711061635655e+00,-2.807364810617368756e-02,1.592976451300048168e+00
5.615832301509909863e-01,-7.620985501028858522e+00,-1.016510657055618161e+01,-5.439720353899172522e+00,7.514970654668156946e+00,-1.916880129413663703e+00,-1.847836639476629905e-02,1.560938426509922428e+00
5.620741245829411481e-01,-7.629085624112797781e+00,-1.020110494672692170e+01,-5.440249985466346416e+00,7.542537783518056926e+00,-1.898793712560560509e+00,-8.359968492691383091e-03,1.529037071698100769e+00
5.625650190148913099e-01,-7.636364929126236767e+00,-1.023718360343980294e+01,-5.440598688300997132e+00,7.569521928544518552e+00,-1.880581121569645742e+00,2.286544263973788738e-03,1.497277155177237917e+00
5.630559134468414717e-01,-7.642822091796666051e+00,-1.027333486054904554e+01,-5.440772819586462639e+00,7.595919071805855793e+00,-1.862247064353838688e+00,1.346611787305640462e-02,1.465663391435426899e+00
5.635468078787916335e-01,-7.648455897870481301e+00,-1.030955099369341355e+01,-5.440778756111279257e+00,7.621725286608195482e+00,-1.843796294717824580e+00,2.518364419413088306e-02,1.434200439783696268e+00
5.640377023107417953e-01,-7.653265243536275797e+00,-1.034582423637004034e+01,-5.440622892657065890e+00,7.646936738497213781e+00,-1.825233611409315060e+00,3.744395949075440821e-02,1.402892903017785242e+00
5.645285967426919571e-01,-7.657249135841327714e+00,-1.038214678199199881e+01,-5.440311640397668569e+00,7.671549686237610466e+00,-1.806563857175495835e+00,5.025184298696938612e-02,1.371745326094409023e+00
5.650194911746422299e-01,-7.660406693101238673e+00,-1.041851078592983448e+01,-5.439851425309559119e+00,7.695560482780283706e+00,-1.787791917824588461e+00,6.361201543813721493e-02,1.340762194821861542e+00
5.655103856065922807e-01,-7.662737145302842556e+00,-1.045490836753687169e+01,-5.439248686593507465e+00,7.718965576217271973e+00,-1.768922721292599531e+00,7.752913771610170368e-02,1.309947934565063088e+00
5.660012800385424425e-01,-7.664239834500259363e+00,-1.049133161215862309e+01,-5.438509875107494729e+00,7.741761510724522566e+00,-1.749961236715103174e+00,9.200780940867969715e-02,1.279306908964833234e+00
5.664921744704927153e-01,-7.664914215204140291e+00,-1.052777257312578563e+01,-5.437641451810916848e+00,7.763944927492232750e+00,-1.730912473504310434e+00,1.070525674334440458e-01,1.248843418671779393e+00
5.669830689024428771e-01,-7.664759854764152891e+00,-1.056422327373126890e+01,-5.436649886220001449e+00,7.785512565643052163e+00,-1.711781480431181945e+00,1.226678846658517674e-01,1.218561700094417333e+00
5.674739633343929279e-01,-7.663776433744606820e+00,-1.060067570919117941e+01,-5.435541654874533002e+00,7.806461263138050555e+00,-1.692573344712682726e+00,1.388581685817017464e-01,1.188465924161674847e+00
5.679648577663430897e-01,-7.661963746293342759e+00,-1.063712184858946230e+01,-5.434323239815800122e+00,7.826787957670326534e+00,-1.673293191104230582e+00,1.556277599138683465e-01,1.158560195099871404e+00
5.684557521982933626e-01,-7.659321700503739727e+00,-1.067355363680664659e+01,-5.433001127075835157e+00,7.846489687546434943e+00,-1.653946180997251325e+00,1.729809313234177415e-01,1.128848549224009679e+00
5.689466466302434133e-01,-7.655850318770008656e+00,-1.070996299643221583e+01,-5.431581805177882138e+00,7.865563592555510297e+00,-1.634537511521910735e+00,1.909218860849526411e-01,1.099334953743532850e+00
5.694375410621935751e-01,-7.651549738135566159e+00,-1.074634182966121188e+01,-5.430071763648141037e+00,7.884006914826208856e+00,-1.615072414654878052e+00,2.094547567864442073e-01,1.070023305582295636e+00
5.699284354941438480e-01,-7.646420210634740755e+00,-1.078268202017430433e+01,-5.428477491538767019e+00,7.901816999671289032e+00,-1.595556156332407882e+00,2.285836040431462601e-01,1.040917430213172512e+00
5.704193299260940098e-01,-7.640462103627555734e+00,-1.081897543500209835e+01,-5.426805475962154013e+00,7.918991296420045956e+00,-1.575994035568393015e+00,2.483124152260891560e-01,1.012021080506799509e+00
5.709102243580440605e-01,-7.633675900127805392e+00,-1.085521392637297211e+01,-5.425062200636425302e+00,7.935527359238349732e+00,-1.556391383577710341e+00,2.686451032046357490e-01,9.833379355949521949e-01
5.714011187899943334e-01,-7.626062199124213237e+00,-1.089138933354520944e+01,-5.423254144442232416e+00,7.951422847936590266e+00,-1.536753562904531467e+00,2.895855051036347882e-01,9.548715997480264894e-01
5.718920132219444952e-01,-7.617621715894919099e+00,-1.092749348462253067e+01,-5.421387779990784139e+00,7.966675528765201797e+00,-1.517085966555985044e+00,3.111373810746024260e-01,9.266256012672274833e-01
5.723829076538946570e-01,-7.608355282315089063e+00,-1.096351819835395780e+01,-5.419469572203166940e+00,7.981283275198119753e+00,-1.497394017140756040e+00,3.333044130814698525e-01,8.986033913908022530e-01
5.728738020858448188e-01,-7.598263847157678441e+00,-1.099945528591718080e+01,-5.417505976900883091e+00,7.995244068703732054e+00,-1.477683166012990323e+00,3.560902037005285736e-01,8.708083432149847924e-01
5.733646965177949806e-01,-7.587348476387517415e+00,-1.103529655268607534e+01,-5.415503439407684638e+00,8.008555999503849776e+00,-1.457958892421224784e+00,3.794982749347027839e-01,8.432437506290557661e-01
5.738555909497451424e-01,-7.575610353448447576e+00,-1.107103379998188153e+01,-5.413468393162644610e+00,8.021217267320139399e+00,-1.438226702662547263e+00,4.035320670421577161e-01,8.159128272650209013e-01
5.743464853816953042e-01,-7.563050779543812219e+00,-1.110665882680855532e+01,-5.411407258344507198e+00,8.033226182108665014e+00,-1.418492129241765376e+00,4.281949373792902636e-01,7.888187054613632343e-01
5.748373798136454660e-01,-7.549671173909912270e+00,-1.114216343157148614e+01,-5.409326440507264522e+00,8.044581164781611449e+00,-1.398760730035958577e+00,4.534901592578979290e-01,7.619644352416855559e-01
5.753282742455956278e-01,-7.535473074083017586e+00,-1.117753941378074600e+01,-5.407232329227054102e+00,8.055280747917471729e+00,-1.379038087463875684e+00,4.794209208167879988e-01,7.353529833071180688e-01
5.758191686775459006e-01,-7.520458136159160034e+00,-1.121277857573761594e+01,-5.405131296760240289e+00,8.065323576458288457e+00,-1.359329807660709655e+00,5.059903239076760650e-01,7.089872320436545472e-01
5.763100631094959514e-01,-7.504628135047408222e+00,-1.124787272420540418e+01,-5.403029696712799534e+00,8.074708408395085968e+00,-1.339641519657877033e+00,5.332013829954029838e-01,6.828699785435321523e-01
5.768009575414461132e-01,-7.487984964716257075e+00,-1.128281367206393782e+01,-5.400933862720978418e+00,8.083434115440891077e+00,-1.319978874567999672e+00,5.610570240724691571e-01,6.570039336411395148e-01
5.772918519733963860e-01,-7.470530638433193538e+00,-1.131759323994798727e+01,-5.398850107143171151e+00,8.091499683691502298e+00,-1.300347544774997033e+00,5.895600835878858081e-01,6.313917209632737837e-01
5.777827464053465478e-01,-7.452267288997539652e+00,-1.135220325786953133e+01,-5.396784719763092930e+00,8.098904214274019964e+00,-1.280753223129376561e+00,6.187133073902895131e-01,6.060358759938158091e-01
5.782736408372965986e-01,-7.433197168966291457e+00,-1.138663556682393008e+01,-5.394743966504173649e+00,8.105646923983020002e+00,-1.261201622148601764e+00,6.485193496855474748e-01,5.809388451528045838e-01
5.787645352692467604e-01,-7.413322650873392483e+00,-1.142088202038004141e+01,-5.392734088155265226e+00,8.111727145904685798e+00,-1.241698473222587307e+00,6.789807720085283549e-01,5.561029848897486305e-01
5.792554297011970332e-01,-7.392646227442067008e+00,-1.145493448625410515e+01,-5.390761299107542648e+00,8.117144330028487786e+00,-1.222249525824408156e+00,7.101000422092577091e-01,5.315305607915138397e-01
5.797463241331470840e-01,-7.371170511790478663e+00,-1.148878484786750676e+01,-5.388831786102752375e+00,8.121898043846728754e+00,-1.202860546726127522e+00,7.418795334532767294e-01,5.072237467045099812e-01
5.802372185650972458e-01,-7.348898237630307584e+00,-1.152242500588838503e+01,-5.386951706992602062e+00,8.125987972941601356e+00,-1.183537319219779338e+00,7.743215232365112666e-01,4.831846238713867203e-01
5.807281129970475186e-01,-7.325832259458866957e+00,-1.155584687975747649e+01,-5.385127189509540280e+00,8.129413921560454170e+00,-1.164285642343331872e+00,8.074281924144440792e-01,4.594151800817013465e-01
5.812190074289976804e-01,-7.301975552744118581e+00,-1.158904240919711626e+01,-5.383364330048670432e+00,8.132175813178150747e+00,-1.145111330112122960e+00,8.412016242453650428e-01,4.359173088376864236e-01
5.817099018609477312e-01,-7.277331214103254453e+00,-1.162200355570503696e+01,-5.381669192461060014e+00,8.134273691047999577e+00,-1.126020210755027451e+00,8.756438034482373345e-01,4.126928085335205276e-01
5.822007962928980040e-01,-7.251902463537096111e+00,-1.165472231344817189e+01,-5.380047799973269207e+00,8.135707723727131579e+00,-1.107018122102259028e+00,9.107566084052731714e-01,3.897433750153800336e-01
5.826916907248481658e-01,-7.225692817969002313e+00,-1.168719184391269827e+01,-5.378505322637516350e+00,8.136478725759797470e+00,-1.088110431680016976e+00,9.465410366051661972e-01,3.670698705614473534e-01
5.831825851567983277e-01,-7.198705627686453390e+00,-1.171940513926186256e+01,-5.377047093430173064e+00,8.136587267381500510e+00,-1.069302548499766470e+00,9.829983004061116914e-01,3.446734208372627117e-01
5.836734795887484895e-01,-7.170944161570229625e+00,-1.175135451561551392e+01,-5.375678933829852291e+00,8.136033615994932688e+00,-1.050600170634208519e+00,1.020130057908813725e+00,3.225555932846202456e-01
5.841643740206986513e-01,-7.142411816457595819e+00,-1.178303234982914027e+01,-5.374406604064613013e+00,8.134818177562472385e+00,-1.032008993421077658e+00,1.057937841658741718e+00,3.007178345222027982e-01
5.846552684526488131e-01,-7.113112115310000760e+00,-1.181443108211724713e+01,-5.373235801582579185e+00,8.132941495324514491e+00,-1.013534707769146781e+00,1.096423058488300573e+00,2.791614707985566879e-01
5.851461628845989749e-01,-7.083048705389347610e+00,-1.184554321864659698e+01,-5.372172159539985614e+00,8.130404248520294530e+00,-9.951829984784750227e-01,1.135586989370149125e+00,2.578877084501532968e-01
5.856370573165491367e-01,-7.052225356442831661e+00,-1.187636133409916539e+01,-5.371221245306685432e+00,8.127207251111229880e+00,-9.769595425748678341e-01,1.175430789281568966e+00,2.368976343645279314e-01
5.861279517484992985e-01,-7.020645958896300165e+00,-1.190687807420495581e+01,-5.370388558989105832e+00,8.123351450506756777e+00,-9.588700076585814358e-01,1.215955487079876995e+00,2.161922164485418074e-01
5.866188461804495713e-01,-6.988314522056187528e+00,-1.193708615824455777e+01,-5.369679531970658282e+00,8.118837926292700402e+00,-9.409200502672372401e-01,1.257161985389000813e+00,1.957723041017026544e-01
5.871097406123996221e-01,-6.955235172320046289e+00,-1.196697838152148741e+01,-5.369099525469616552e+00,8.113667888962130093e+00,-9.231153142529786582e-01,1.299051060496967835e+00,1.756386286946278741e-01
5.876006350443497839e-01,-6.921412151395512247e+00,-1.199654761780440992e+01,-5.368653829114415466e+00,8.107842678648726320e+00,-9.054614291738183329e-01,1.341623362264721564e+00,1.557918040525086978e-01
5.880915294763000567e-01,-6.886849814527957747e+00,-1.202578682173903779e+01,-5.368347659536440553e+00,8.101363763862661216e+00,-8.879640086992701686e-01,1.384879414045748547e+00,1.362323269437797357e-01
5.885824239082502185e-01,-6.851552628736659045e+00,-1.205468903122986646e+01,-5.368186158980248202e+00,8.094232740228990863e+00,-8.706286490301688996e-01,1.428819612616926360e+00,1.169605775738056241e-01
5.890733183402002693e-01,-6.815525171059446663e+00,-1.208324736979173508e+01,-5.368174393931235855e+00,8.086451329228550478e+00,-8.534609273327060652e-01,1.473444228120449395e+00,9.797682008367736284e-02
5.895642127721505421e-01,-6.778772126805980847e+00,-1.211145504887115187e+01,-5.368317353760787114e+00,8.078021376941338261e+00,-8.364664001867190279e-01,1.518753404016826902e+00,7.928120305409236401e-02
5.900551072041007039e-01,-6.741298287819631696e+00,-1.213930537013737165e+01,-5.368619949388850010e+00,8.068944852792466094e+00,-8.196506020482110522e-01,1.564747157048820059e+00,6.087376001437594386e-02
5.905460016360507547e-01,-6.703108550747771233e+00,-1.216679172774332507e+01,-5.369087011963971534e+00,8.059223848300538506e+00,-8.030190437260666947e-01,1.611425377216681110e+00,4.275440995652302067e-02
5.910368960680009165e-01,-6.664207915320713660e+00,-1.219390761055633554e+01,-5.369723291560804412e+00,8.048860575828600261e+00,-7.865772108730093581e-01,1.658787827764339085e+00,2.492295785436859923e-02
5.915277904999511893e-01,-6.624601482639224770e+00,-1.222064660435856531e+01,-5.370533455895039054e+00,8.037857367337572612e+00,-7.703305624907967886e-01,1.706834145176615580e+00,7.379095187873718764e-03
5.920186849319013511e-01,-6.584294453470571185e+00,-1.224700239401732027e+01,-5.371522089055803306e+00,8.026216673142201330e+00,-7.542845294496424158e-01,1.755563839187609609e+00,-9.877599527531755186e-03
5.925095793638514019e-01,-6.543292126553049926e+00,-1.227296876562510164e+01,-5.372693690255519350e+00,8.013941060669491634e+00,-7.384445130218275644e-01,1.804976292800146043e+00,-2.684766020651552232e-02
5.930004737958016747e-01,-6.501599896909141307e+00,-1.229853960860952888e+01,-5.374052672597210645e+00,8.001033213219676199e+00,-7.228158834295743684e-01,1.855070762316298971e+00,-4.353173265430709815e-02
5.934913682277518365e-01,-6.459223254167289596e+00,-1.232370891781288336e+01,-5.375603361859249141e+00,7.987495928729702044e+00,-7.074039784071601833e-01,1.905846377378874301e+00,-5.993057402202983663e-02
5.939822626597019983e-01,-6.416167780892052974e+00,-1.234847079554166882e+01,-5.377349995297587171e+00,7.973332118539177671e+00,-6.922141017772069915e-01,1.957302141024180209e+00,-7.604505225701940763e-02
5.944731570916521601e-01,-6.372439150922968309e+00,-1.237281945358576607e+01,-5.379296720465402970e+00,7.958544806158876384e+00,-6.772515220412389514e-01,2.009436929745702205e+00,-9.187614554798884114e-02
5.949640515236023219e-01,-6.328043127721906025e+00,-1.239674921520750317e+01,-5.381447594050221106e+00,7.943137126041726503e+00,-6.625214709844469141e-01,2.062249493568906633e+00,-1.074249417651199634e-01
5.954549459555524837e-01,-6.282985562728970130e+00,-1.242025451710045303e+01,-5.383806580728512259e+00,7.927112322356304475e+00,-6.480291422946969915e-01,2.115738456137165713e+00,-1.226926378950724539e-01
5.959458403875026455e-01,-6.237272393726994935e+00,-1.244332991131806665e+01,-5.386377552037673766e+00,7.910473747762854835e+00,-6.337796901957409856e-01,2.169902314808674237e+00,-1.376805394708809915e-01
5.964367348194528073e-01,-6.190909643214553171e+00,-1.246597006717203904e+01,-5.389164285265545473e+00,7.893224862191802416e+00,-6.197782280946723121e-01,2.224739440764510690e+00,-1.523900599967712433e-01
5.969276292514029691e-01,-6.143903416787547478e+00,-1.248816977310054277e+01,-5.392170462357320559e+00,7.875369231624776312e+00,-6.060298272436036582e-01,2.280248079127727756e+00,-1.668227203678910309e-01
5.974185236833532420e-01,-6.096259901529322178e+00,-1.250992393850618711e+01,-5.395399668839948149e+00,7.856910526878137624e+00,-5.925395154155678190e-01,2.336426349093608579e+00,-1.809801482849336951e-01
5.979094181153032928e-01,-6.047985364409436571e+00,-1.253122759556378085e+01,-5.398855392763945993e+00,7.837852522389055387e+00,-5.793122755946560343e-01,2.393272244070784538e+00,-1.948640776636617611e-01
5.984003125472534546e-01,-5.999086150690757790e+00,-1.255207590099795212e+01,-5.402541023662728037e+00,7.818199095003994792e+00,-5.663530446803524132e-01,2.450783631833775900e+00,-2.084763480393907464e-01
5.988912069792037274e-01,-5.949568682345399040e+00,-1.257246413783045647e+01,-5.406459851529316296e+00,7.797954222769826416e+00,-5.536667122061356139e-01,2.508958254686254552e+00,-2.218189039663063244e-01
5.993821014111538892e-01,-5.899439456479051103e+00,-1.259238771709732596e+01,-5.410615065810548963e+00,7.777121983727388610e+00,-5.412581190722869362e-01,2.567793729635541311e+00,-2.348937944117241994e-01
5.998729958431039400e-01,-5.848705043763828826e+00,-1.261184217953584863e+01,-5.415009754418757204e+00,7.755706554707533229e+00,-5.291320562929215932e-01,2.627287548578265408e+00,-2.477031721452856439e-01
6.003638902750542128e-01,-5.797372086879748920e+00,-1.263082319724128233e+01,-5.419646902760831608e+00,7.733712210129713327e+00,-5.172932637572335013e-01,2.687437078496988541e+00,-2.602492931230185880e-01
6.008547847070043746e-01,-5.745447298964845295e+00,-1.264932657529335103e+01,-5.424529392784808834e+00,7.711143320803121703e+00,-5.057464290050222022e-01,2.748239561667811248e+00,-2.725345158663066147e-01
6.013456791389544254e-01,-5.692937462073624388e+00,-1.266734825335259629e+01,-5.429660002043865674e+00,7.688004352730223978e+00,-4.944961860163726852e-01,2.809692115879292462e+00,-2.845613008357991691e-01
6.018365735709046982e-01,-5.639849425644196224e+00,-1.268488430722649518e+01,-5.435041402777802233e+00,7.664299865912886034e+00,-4.835471140156049619e-01,2.871791734662333617e+00,-2.963322098002163507e-01
6.023274680028548600e-01,-5.586190104974092741e+00,-1.270193095040530018e+01,-5.440676161011939627e+00,7.640034513161033658e+00,-4.729037362894588092e-01,2.934535287530972703e+00,-3.078499052000173153e-01
6.028183624348050218e-01,-5.531966479704334638e+00,-1.271848453556777336e+01,-5.446566735673520121e+00,7.615213038903705822e+00,-4.625705190194676630e-01,2.997919520234574975e+00,-3.191171495060572960e-01
6.033092568667550726e-01,-5.477185592312340923e+00,-1.273454155605666038e+01,-5.452715477725496918e+00,7.589840278002737861e+00,-4.525518701285877743e-01,3.061941055020842128e+00,-3.301368045730863621e-01
6.038001512987053454e-01,-5.421854546613171344e+00,-1.275009864732396103e+01,-5.459124629317845923e+00,7.563921154568856942e+00,-4.428521381420373326e-01,3.126596390910057366e+00,-3.409118309881849496e-01
6.042910457306555072e-01,-5.365980506269579564e+00,-1.276515258834598576e+01,-5.465796322956269826e+00,7.537460680780396771e+00,-4.334756110623890768e-01,3.191881903980204882e+00,-3.514452874140883143e-01
6.047819401626056690e-01,-5.309570693310310396e+00,-1.277970030300820525e+01,-5.472732580688409065e+00,7.510463955704380190e+00,-4.244265152588463930e-01,3.257793847663446485e+00,-3.617403299274509210e-01
6.052728345945558308e-01,-5.252632386657206887e+00,-1.279373886145991257e+01,-5.479935313307459310e+00,7.482936164120222777e+00,-4.157090143707939944e-01,3.324328353053439322e+00,-3.718002113519820462e-01
6.057637290265059926e-01,-5.195172920660728444e+00,-1.280726548143866239e+01,-5.487406319573277180e+00,7.454882575345898488e+00,-4.073272082255200432e-01,3.391481429223846433e+00,-3.816282805865129912e-01
6.062546234584561544e-01,-5.137199683644109172e+00,-1.282027752956446776e+01,-5.495147285450916463e+00,7.426308542066619722e+00,-3.992851317702300618e-01,3.459248963557860712e+00,-3.912279819279558257e-01
6.067455178904063162e-01,-5.078720116455985867e+00,-1.283277252260386447e+01,-5.503159783366639246e+00,7.397219499166012291e+00,-3.915867540182285667e-01,3.527626722088891498e+00,-4.006028543891919091e-01
6.072364123223564780e-01,-5.019741711031697307e+00,-1.284474812870366911e+01,-5.511445271481337116e+00,7.367620962559848330e+00,-3.842359770093580762e-01,3.596610349852177535e+00,-4.097565310118365112e-01
6.077273067543066398e-01,-4.960272008962948398e+00,-1.285620216859465259e+01,-5.520005092981490336e+00,7.337518528032190623e+00,-3.772366347846633494e-01,3.666195371247705559e+00,-4.186927381739456444e-01
6.082182011862569126e-01,-4.900318600076287723e+00,-1.286713261676487008e+01,-5.528840475387465148e+00,7.306917870074167709e+00,-3.705924923752595967e-01,3.736377190413940674e+00,-4.274152948926036588e-01
6.087090956182069634e-01,-4.839889121019923302e+00,-1.287753760260285851e+01,-5.537952529879379249e+00,7.275824740725166606e+00,-3.643072448054807122e-01,3.807151091612807736e+00,-4.359281121214240717e-01
6.091999900501571252e-01,-4.778991253859179444e+00,-1.288741541151064851e+01,-5.547342250640316941e+00,7.244244968416559516e+00,-3.583845161101644750e-01,3.878512239625714564e+00,-4.442351920429734591e-01
6.096908844821073981e-01,-4.717632724680441036e+00,-1.289676448598650360e+01,-5.557010514217100017e+00,7.212184456817912981e+00,-3.528278583662621815e-01,3.950455680160692484e+00,-4.523406273560928170e-01
6.101817789140574488e-01,-4.655821302203912104e+00,-1.290558342667747205e+01,-5.566958078898408324e+00,7.179649183685837599e+00,-3.476407507386153894e-01,4.022976340270346896e+00,-4.602486005580992967e-01
6.106726733460076106e-01,-4.593564796404448813e+00,-1.291387099340175482e+01,-5.577185584110447181e+00,7.146645199715099039e+00,-3.428265985399585603e-01,4.096069028781386123e+00,-4.679633832219592393e-01
6.111635677779578835e-01,-4.530871057141403924e+00,-1.292162610614084173e+01,-5.587693549830007989e+00,7.113178627392464648e+00,-3.383887323051917861e-01,4.169728436734763122e+00,-4.754893352683024488e-01
6.116544622099080453e-01,-4.467747972796838773e+00,-1.292884784600145487e+01,-5.598482376014991324e+00,7.079255659852985438e+00,-3.343304068798215178e-01,4.243949137837048191e+00,-4.828309042323929989e-01
6.121453566418580960e-01,-4.404203468922249343e+00,-1.293553545614725664e+01,-5.609552342052398721e+00,7.044882559738730343e+00,-3.306548005226697673e-01,4.318725588922962544e+00,-4.899926245259701441e-01
6.126362510738083689e-01,-4.340245506893900540e+00,-1.294168834270036328e+01,-5.620903606223786042e+00,7.010065658060075755e+00,-3.273650140228172578e-01,4.394052130428921288e+00,-4.969791166940173976e-01
6.131271455057585307e-01,-4.275882082576725196e+00,-1.294730607561267277e+01,-5.632536205188141132e+00,6.974811353059521934e+00,-3.244640698307150739e-01,4.469922986877622684e+00,-5.037950866664528959e-01
6.136180399377086925e-01,-4.211121224996814405e+00,-1.295238838950694493e+01,-5.644450053482213292e+00,6.939126109078007865e+00,-3.219549112035949845e-01,4.546332267373694336e+00,-5.104453250046796509e-01
6.141089343696587433e-01,-4.145970995022277172e+00,-1.295693518448772430e+01,-5.656644943038347861e+00,6.903016455423659714e+00,-3.198404013650385513e-01,4.623273966110607702e+00,-5.169347061431175394e-01
6.145998288016090161e-01,-4.080439484052847732e+00,-1.296094652692196014e+01,-5.669120542719728206e+00,6.866488985243134557e+00,-3.181233226788465207e-01,4.700741962888467462e+00,-5.232681876255620423e-01
6.150907232335591779e-01,-4.014534812718168588e+00,-1.296442265018954210e+01,-5.681876397873042883e+00,6.829550354395545142e+00,-3.168063758370606164e-01,4.778730023642710378e+00,-5.294508093364892476e-01
6.155816176655093397e-01,-3.948265129584185296e+00,-1.296736395540351872e+01,-5.694911929898688996e+00,6.792207280328651287e+00,-3.158921790622628012e-01,4.857231800984424197e+00,-5.354876927272917975e-01
6.160725120974595015e-01,-3.881638609868466983e+00,-1.296977101210018013e+01,-5.708226435838367863e+00,6.754466540957768217e+00,-3.153832673240847817e-01,4.936240834751274065e+00,-5.413840400373746142e-01
6.165634065294096633e-01,-3.814663454163941037e+00,-1.297164455889888224e+01,-5.721819087980165364e+00,6.716334973547080978e+00,-3.152820915699332538e-01,5.015750552569717691e+00,-5.471451335101996660e-01
6.170543009613598251e-01,-3.747347887171319947e+00,-1.297298550413175633e+01,-5.735688933481017493e+00,6.677819473593608279e+00,-3.155910179699347173e-01,5.095754270428082933e+00,-5.527763346042287029e-01
6.175451953933099869e-01,-3.679700156439912551e+00,-1.297379492644297372e+01,-5.749834894006758290e+00,6.638926993713453406e+00,-3.163123271761977828e-01,5.176245193260961663e+00,-5.582830831986983489e-01
6.180360898252601487e-01,-3.611728531116966234e+00,-1.297407407535818002e+01,-5.764255765389485475e+00,6.599664542530724098e+00,-3.174482135961188556e-01,5.257216415544681887e+00,-5.636708967944716875e-01
6.185269842572103105e-01,-3.543441300705703956e+00,-1.297382437182334414e+01,-5.778950217302486259e+00,6.560039183568866505e+00,-3.190007846801125035e-01,5.338660921903704448e+00,-5.689453697096256146e-01
6.190178786891605833e-01,-3.474846773832061420e+00,-1.297304740871363471e+01,-5.793916792952507500e+00,6.520058034144718739e+00,-3.209720602234281683e-01,5.420571587727918583e+00,-5.741121722700230912e-01
6.195087731211106341e-01,-3.405953277019508452e+00,-1.297174495131199912e+01,-5.809153908789588705e+00,6.479728264264731585e+00,-3.233639716822634957e-01,5.502941179801567273e+00,-5.791770499948110107e-01
6.199996675530607959e-01,-3.336769153472806781e+00,-1.296991893775753191e+01,-5.824659854234299772e+00,6.439057095523933683e+00,-3.261783615040962925e-01,5.585762356942811202e+00,-5.841458227767666322e-01
6.204905619850110687e-01,-3.267302761870167771e+00,-1.296757147946369670e+01,-5.840432791422425218e+00,6.398051800007347190e+00,-3.294169824721978057e-01,5.669027670654525508e+00,-5.890243840576306900e-01
6.209814564169611195e-01,-3.197562475164191564e+00,-1.296470486150626300e+01,-5.856470754967073589e+00,6.356719699193992490e+00,-3.330814970644287443e-01,5.752729565785933197e+00,-5.938186999982522085e-01
6.214723508489112813e-01,-3.127556679390987249e+00,-1.296132154298101646e+01,-5.872771651738338150e+00,6.315068162863197720e+00,-3.371734768262629744e-01,5.836860381205726256e+00,-5.985348086436982351e-01
6.219632452808615541e-01,-3.057293772487930994e+00,-1.295742415733145414e+01,-5.889333260660325919e+00,6.273104608003534644e+00,-3.416944017579411907e-01,5.921412350486204623e+00,-6.031788190833420327e-01
6.224541397128117159e-01,-2.986782163120574207e+00,-1.295301551264600448e+01,-5.906153232525603869e+00,6.230836497724486556e+00,-3.466456597159839337e-01,6.006377602597728682e+00,-6.077569106056628367e-01
6.229450341447617667e-01,-2.916030269517031925e+00,-1.294809859192518608e+01,-5.923229089827260374e+00,6.188271340170079959e+00,-3.520285458288620051e-01,6.091748162615584938e+00,-6.122753318481556351e-01
6.234359285767120396e-01,-2.845046518311860506e+00,-1.294267655331849021e+01,-5.940558226608269266e+00,6.145416687435544034e+00,-3.578442619269221470e-01,6.177515952436791302e+00,-6.167403999420125738e-01
6.239268230086622014e-01,-2.773839343398133650e+00,-1.293675273033125528e+01,-5.958137908328313692e+00,6.102280134486323782e+00,-3.640939159864377550e-01,6.263672791508347437e+00,-6.211584996518179080e-01
6.244177174406123632e-01,-2.702417183615572593e+00,-1.293033063271651173e+01,-5.975965271512685639e+00,6.058869316998503507e+00,-3.707785210296892786e-01,6.350210398014758617e+00,-6.255360817805810658e-01
6.249086118725625250e-01,-2.630787858106706789e+00,-1.292341424180332865e+01,-5.994037258717057171e+00,6.015191314906139120e+00,-3.778987363987417192e-01,6.437120675152690374e+00,-6.298792350439783583e-01
6.253995063045126868e-01,-2.558959169994021732e+00,-1.291600741897501514e+01,-6.012350897310413167e+00,5.971253155254789391e+00,-3.854552562609144251e-01,6.524395603725784198e+00,-6.341939584651401507e-01
6.258904007364628486e-01,-2.486939378927437883e+00,-1.290811386082237000e+01,-6.030903222338676706e+00,5.927062306746035958e+00,-3.934489240159838586e-01,6.612026926614380073e+00,-6.384865679284359441e-01
6.263812951684128993e-01,-2.414736725236271031e+00,-1.289973745696431529e+01,-6.049691133085903338e+00,5.882626257429509842e+00,-4.018804748836927176e-01,6.700006293349601627e+00,-6.427634314549152128e-01
6.268721896003631722e-01,-2.342359428051078218e+00,-1.289088228699022487e+01,-6.068711395393708408e+00,5.837952512049298548e+00,-4.107505366689752080e-01,6.788325263182894531e+00,-6.470309661655775368e-01
6.273630840323133340e-01,-2.269815683439684761e+00,-1.288155261741964530e+01,-6.087960643967896601e+00,5.793048589412823191e+00,-4.200596305226463323e-01,6.876975308134097631e+00,-6.512956352675792759e-01
6.278539784642634958e-01,-2.197113662556835934e+00,-1.287175289867946582e+01,-6.107435384672494472e+00,5.747922019781825931e+00,-4.298081716976168143e-01,6.965947816018724481e+00,-6.555639450634247467e-01
6.283448728962136576e-01,-2.124261509808036408e+00,-1.286148776209843980e+01,-6.127131996810979864e+00,5.702580342285791026e+00,-4.399964703005843081e-01,7.055234093453760735e+00,-6.598424419831228072e-01
6.288357673281638194e-01,-2.051267341027222191e+00,-1.285076201691913766e+01,-6.147046735394839700e+00,5.657031102357652053e+00,-4.506247320392092748e-01,7.144825368842393054e+00,-6.641377096392889756e-01
6.293266617601139812e-01,-1.978139241668403381e+00,-1.283958064732730264e+01,-6.167175733399404614e+00,5.611281849191769311e+00,-4.616930589647950667e-01,7.234712795337550517e+00,-6.684563659052437101e-01
6.298175561920642540e-01,-1.904885265011221351e+00,-1.282794880949860605e+01,-6.187515004006965746e+00,5.565340133224239594e+00,-4.732014502104604503e-01,7.324887453784259428e+00,-6.728050600160473405e-01
6.303084506240143048e-01,-1.831513430380560248e+00,-1.281587182866279662e+01,-6.208060442837175508e+00,5.519213503635559626e+00,-4.851498027247790334e-01,7.415340355640710257e+00,-6.771904696925206135e-01
6.307993450559644666e-01,-1.758031721379836432e+00,-1.280335519618525097e+01,-6.228807830164790005e+00,5.472909505875431790e+00,-4.975379120009611467e-01,7.506062445878441736e+00,-6.816192982882226525e-01
6.312902394879147394e-01,-1.684448084138552293e+00,-1.279040456666596270e+01,-6.249752833124601281e+00,5.426435679210094953e+00,-5.103654728014748176e-01,7.597044605860934219e+00,-6.860982719593944346e-01
6.317811339198647902e-01,-1.610770425573639475e+00,-1.277702575505589344e+01,-6.270891007903714787e+00,5.379799554291849972e+00,-5.236320798781765040e-01,7.688277656201258914e+00,-6.906341368578664541e-01
6.322720283518149520e-01,-1.537006611664609723e+00,-1.276322473379073585e+01,-6.292217801921155207e+00,5.333008650750808322e+00,-5.373372286879638526e-01,7.779752359598640865e+00,-6.952336563469423414e-01
6.327629227837652248e-01,-1.463164465742918363e+00,-1.274900762994208669e+01,-6.313728555994657654e+00,5.286070474809125841e+00,-5.514803161038693835e-01,7.871459423653546672e+00,-6.999036082402311232e-01
6.332538172157153866e-01,-1.389251766795128740e+00,-1.273438072238605656e+01,-6.335418506494819191e+00,5.238992516917445386e+00,-5.660606411216724254e-01,7.963389503661757907e+00,-7.046507820634578811e-01
6.337447116476654374e-01,-1.315276247779954444e+00,-1.271935043898919382e+01,-6.357282787486534303e+00,5.191782249413614991e+00,-5.810774055620180345e-01,8.055533205387318318e+00,-7.094819763392388179e-01
6.342356060796157102e-01,-1.241245593959289462e+00,-1.270392335381188964e+01,-6.379316432857701891e+00,5.144447124203736621e+00,-5.965297147680109768e-01,8.147881087814266010e+00,-7.144039958948196212e-01
6.347265005115658720e-01,-1.167167441243373460e+00,-1.268810618432919668e+01,-6.401514378435178898e+00,5.096994570465636087e+00,-6.124165782982693429e-01,8.240423665876921433e+00,-7.194236491927685773e-01
6.352173949435160338e-01,-1.093049374549546204e+00,-1.267190578866895123e+01,-6.423871464088120931e+00,5.049431992374428191e+00,-6.287369106155421550e-01,8.333151413169447963e+00,-7.245477456846595166e-01
6.357082893754661956e-01,-1.018898926175216380e+00,-1.265532916286742093e+01,-6.446382435818507339e+00,5.001766766850563428e+00,-6.454895317707604052e-01,8.426054764633871486e+00,-7.297830931877028471e-01
6.361991838074163574e-01,-9.447235741846671253e-01,-1.263838343814227194e+01,-6.469041947839028417e+00,4.954006241330088045e+00,-6.626731680825997950e-01,8.519124119227047487e+00,-7.351364952843411071e-01
6.366900782393665192e-01,-8.705307408098127420e-01,-1.262107587818297283e+01,-6.491844564638210358e+00,4.906157731557262203e+00,-6.802864528125357468e-01,8.612349842566466407e+00,-7.406147487448184741e-01
6.371809726713165700e-01,-7.963277908649352144e-01,-1.260341387645859434e+01,-6.514784763032842818e+00,4.858228519399456324e+00,-6.983279268353893565e-01,8.705722269554771131e+00,-7.462246409727146812e-01
6.376718671032668428e-01,-7.221220301752260262e-01,-1.258540495354300326e+01,-6.537856934207739279e+00,4.810225850684312299e+00,-7.167960393053750545e-01,8.799231706983299262e+00,-7.519729474734400121e-01
6.381627615352170046e-01,-6.479207040195609224e-01,-1.256705675445748760e+01,-6.561055385742668555e+00,4.762156933059364050e+00,-7.356891483175994617e-01,8.892868436114081732e+00,-7.578664293456951473e-01
6.386536559671671665e-01,-5.737309955868533651e-01,-1.254837704603076531e+01,-6.584374343626717696e+00,4.714028933873754212e+00,-7.550055215651155782e-01,8.986622715241079362e+00,-7.639118307959064103e-01
6.391445503991173283e-01,-4.995600244466094630e-01,-1.252937371427637814e+01,-6.607807954259830474e+00,4.665848978082413723e+00,-7.747433369914205059e-01,9.080484782229941487e+00,-7.701158766756135421e-01
6.396354448310674901e-01,-4.254148450333269382e-01,-1.251005476178751508e+01,-6.631350286441699105e+00,4.617624146172484956e+00,-7.949006834384633180e-01,9.174444857036684553e+00,-7.764852700418360953e-01
6.401263392630176519e-01,-3.513024451448551466e-01,-1.249042830514924241e+01,-6.654995333347906161e+00,4.569361472112063005e+00,-8.154755612901382067e-01,9.268493144205175227e+00,-7.830266897403876936e-01
6.406172336949679247e-01,-2.772297444546519829e-01,-1.247050257236811355e+01,-6.678737014493373536e+00,4.521067941321222250e+00,-8.364658831112868898e-01,9.362619835343480190e+00,-7.897467880121853412e-01
6.411081281269179755e-01,-2.032035930381581035e-01,-1.245028590031922811e+01,-6.702569177683065149e+00,4.472750488665453439e+00,-8.578694742821375563e-01,9.456815111578787736e+00,-7.966521881224774004e-01
6.415990225588681373e-01,-1.292307699127454856e-01,-1.242978673221058550e+01,-6.726485600950050880e+00,4.424415996471175561e+00,-8.796840736283491058e-01,9.551069145991668563e+00,-8.037494820130987039e-01
6.420899169908184101e-01,-5.531798159203520082e-02,-1.240901361506498901e+01,-6.750479994480786949e+00,4.376071292563821657e+00,-9.019073340464136557e-01,9.645372106028542447e+00,-8.110452279776401152e-01
6.425808114227684609e-01,1.852813934605836849e-02,-1.238797519721926932e+01,-6.774546002527676691e+00,4.327723148328114000e+00,-9.245368231246189339e-01,9.739714155893285152e+00,-8.185459483595893815e-01
6.430717058547186227e-01,9.230103567746823778e-02,-1.236668022584088078e+01,-6.798677205309013871e+00,4.279378276790528624e+00,-9.475700237595438002e-01,9.834085458917790845e+00,-8.262581272734871307e-01
6.435626002866688955e-01,1.659942269358680167e-01,-1.234513754446196998e+01,-6.822867120896090931e+00,4.231043330724297391e+00,-9.710043347679444548e-01,9.928476179910949995e+00,-8.341882083489712274e-01
6.440534947186190573e-01,2.396013108028054450e-01,-1.232335609053085257e+01,-6.847109207087666682e+00,4.182724900776577215e+00,-9.948370714941991988e-01,1.002287648748671067e+01,-8.423425924978484858e-01
6.445443891505691081e-01,3.131159644839521805e-01,-1.230134489298081313e+01,-6.871396863271722388e+00,4.134429513617905450e+00,-1.019065466413246801e+00,1.011727655637098167e+01,-8.507276357041074766e-01
6.450352835825193809e-01,3.865319460713244060e-01,-1.227911306981633643e+01,-6.895723432274489362e+00,4.086163630113995637e+00,-1.043686669729019911e+00,1.021166656968729924e+01,-8.593496468369059560e-01
6.455261780144695427e-01,4.598430958914368483e-01,-1.225666982571684649e+01,-6.920082202196729426e+00,4.037933643519943772e+00,-1.068697749968285482e+00,1.030603672122109415e+01,-8.682148854864961685e-01
6.460170724464197045e-01,5.330433378398056199e-01,-1.223402444965767977e+01,-6.944466408237376598e+00,3.989745877696539100e+00,-1.094095694570110799e+00,1.040037721766316992e+01,-8.773295598231580783e-01
6.465079668783698663e-01,6.061266807012706259e-01,-1.221118631254859288e+01,-6.968869234504406762e+00,3.941606585349036962e+00,-1.119877410470729195e+00,1.049467828083169962e+01,-8.866998244790746941e-01
6.469988613103200281e-01,6.790872194564595565e-01,-1.218816486488959860e+01,-6.993283815813011728e+00,3.893521946288187596e+00,-1.146039724683912242e+00,1.058893014987314629e+01,-8.963317784531623644e-01
6.474897557422701899e-01,7.519191365743242983e-01,-1.216496963444425639e+01,-7.017703239471076770e+00,3.845498065713565783e+00,-1.172579384876869302e+00,1.068312308344198591e+01,-9.062314630388978998e-01
6.479806501742203517e-01,8.246167032907121275e-01,-1.214161022393031431e+01,-7.042120547051911927e+00,3.797540972519211078e+00,-1.199493059941590278e+00,1.077724736185925636e+01,-9.164048597750829028e-01
6.484715446061705135e-01,8.971742808729816776e-01,-1.211809630872781440e+01,-7.066528736154301882e+00,3.749656617621587973e+00,-1.226777340561712837e+00,1.087129328924988947e+01,-9.268578884195759482e-01
6.489624390381206753e-01,9.695863218707587716e-01,-1.209443763460451748e+01,-7.090920762149847789e+00,3.701850872309811358e+00,-1.254428739774899881e+00,1.096525119565893114e+01,-9.375964049460285832e-01
6.494533334700708371e-01,1.041847371352590201e+00,-1.207064401545885701e+01,-7.115289539917536210e+00,3.654129526618258517e+00,-1.282443693530618045e+00,1.105911143914644690e+01,-9.486261995635141275e-01
6.499442279020209989e-01,1.113952068128864603e+00,-1.204672533108014143e+01,-7.139627945565686140e+00,3.606498287721375373e+00,-1.310818561243549230e+00,1.115286440786145405e+01,-9.599529947592059242e-01
6.504351223339711607e-01,1.185895145960551122e+00,-1.202269152492629445e+01,-7.163928818141090282e+00,3.558962778350927891e+00,-1.339549626342345201e+00,1.124650052209434037e+01,-9.715824433639497215e-01
6.509260167659213225e-01,1.257671434754239481e+00,-1.199855260191892015e+01,-7.188184961325524647e+00,3.511528535235421522e+00,-1.368633096813999028e+00,1.134001023630848692e+01,-9.835201266408514220e-01
6.514169111978715954e-01,1.329275861743153708e+00,-1.197431862625578169e+01,-7.212389145119528777e+00,3.464201007561849455e+00,-1.398065105743645509e+00,1.143338404115054807e+01,-9.957715523968044824e-01
6.519078056298216461e-01,1.400703452653923931e+00,-1.194999971924076299e+01,-7.236534107513352687e+00,3.416985555459981061e+00,-1.427841711849802131e+00,1.152661246543915929e+01,-1.008342153116972506e+00
6.523987000617718079e-01,1.471949332860162718e+00,-1.192560605713103072e+01,-7.260612556145447982e+00,3.369887448508446237e+00,-1.457958900015291048e+00,1.161968607813340704e+01,-1.021237284122304745e+00
6.528895944937220808e-01,1.543008728521159778e+00,-1.190114786900188726e+01,-7.284617169947960491e+00,3.322911864263746740e+00,-1.488412581813389979e+00,1.171259549027900704e+01,-1.034462221749901767e+00
6.533804889256721316e-01,1.613876967707312593e+00,-1.187663543462879012e+01,-7.308540600779677376e+00,3.276063886811122039e+00,-1.519198596029663451e+00,1.180533135693399949e+01,-1.048022161556446452e+00
6.538713833576222934e-01,1.684549481511450342e+00,-1.185207908238685803e+01,-7.332375475046268853e+00,3.229348505337847897e+00,-1.550312709179266779e+00,1.189788437907321139e+01,-1.061922216544579189e+00
6.543622777895725662e-01,1.755021805146021352e+00,-1.182748918716782249e+01,-7.356114395307711717e+00,3.182770612728953896e+00,-1.581750616019646838e+00,1.199024530547117884e+01,-1.076167415412190964e+00
6.548531722215227280e-01,1.825289579026645681e+00,-1.180287616831428998e+01,-7.379749941873114061e+00,3.136335004185050845e+00,-1.613507940058856782e+00,1.208240493456433740e+01,-1.090762700824751796e+00
6.553440666534727788e-01,1.895348549841438412e+00,-1.177825048757149062e+01,-7.403274674382732456e+00,3.090046375862651296e+00,-1.645580234059227820e+00,1.217435411629161024e+01,-1.105712927710528870e+00
6.558349610854230516e-01,1.965194571606530438e+00,-1.175362264705641202e+01,-7.426681133377330823e+00,3.043909323536710065e+00,-1.677962980536675808e+00,1.226608375391404770e+01,-1.121022861578857555e+00
6.563258555173732134e-01,2.034823606707752752e+00,-1.172900318724426150e+01,-7.449961841854847222e+00,2.997928341285394538e+00,-1.710651592255392428e+00,1.235758480581337082e+01,-1.136697176861294345e+00
6.568167499493233752e-01,2.104231726928041279e+00,-1.170440268497249647e+01,-7.473109306814230024e+00,2.952107820197391153e+00,-1.743641412718017314e+00,1.244884828726892145e+01,-1.152740455275762521e+00
6.573076443812735370e-01,2.173415114461568098e+00,-1.167983175146196828e+01,-7.496116020786821821e+00,2.906452047101079295e+00,-1.776927716651559797e+00,1.253986527221427139e+01,-1.169157184213769129e+00
6.577985388132236988e-01,2.242370062912853346e+00,-1.165530103035588816e+01,-7.518974463354616056e+00,2.860965203316699679e+00,-1.810505710488296005e+00,1.263062689497128943e+01,-1.185951755150351339e+00
6.582894332451738606e-01,2.311092978282833776e+00,-1.163082119577584628e+01,-7.541677102656157317e+00,2.815651363430274223e+00,-1.844370532842612986e+00,1.272112435196414282e+01,-1.203128462077183380e+00
6.587803276771240224e-01,2.379580379941218737e+00,-1.160640295039522485e+01,-7.564216396879745119e+00,2.770514494089650892e+00,-1.878517254983371298e+00,1.281134890341244414e+01,-1.220691499958697079e+00
6.592712221090741842e-01,2.447828901583514849e+00,-1.158205702353041389e+01,-7.586584795743527287e+00,2.725558452823784616e+00,-1.912940881301213647e+00,1.290129187500139096e+01,-1.238644963210870475e+00
6.597621165410243460e-01,2.515835478023533245e+00,-1.155779380706068693e+01,-7.608775009337688466e+00,2.680786687727604978e+00,-1.947636464082811214e+00,1.299094500841455968e+01,-1.256992502576793180e+00
6.602530109729746188e-01,2.583597192829618638e+00,-1.153362324624646718e+01,-7.630780074271687141e+00,2.636202383187616682e+00,-1.982599194274591525e+00,1.308030040699393304e+01,-1.275737416342834551e+00
6.607439054049246696e-01,2.651110830082666237e+00,-1.150955580888608765e+01,-7.652592641736099210e+00,2.591809204968924529e+00,-2.017824082392578600e+00,1.316934963963398175e+01,-1.294883518998369620e+00
6.612347998368748314e-01,2.718373296718126664e+00,-1.148560197010179351e+01,-7.674205368932627280e+00,2.547610696353168613e+00,-2.053306078286183833e+00,1.325808435774344396e+01,-1.314434508485648578e+00
6.617256942688249932e-01,2.785381629738013398e+00,-1.146177219528674307e+01,-7.695610931622853812e+00,2.503610266198474932e+00,-2.089040076773887034e+00,1.334649631032064754e+01,-1.334393951824253355e+00
6.622165887007752660e-01,2.852132995181559494e+00,-1.143807693586934704e+01,-7.716802027100159833e+00,2.459811189467076886e+00,-2.125020919686498200e+00,1.343457734540986159e+01,-1.354765284375911483e+00
6.627074831327253168e-01,2.918624687099135695e+00,-1.141452662512028127e+01,-7.737771377133343620e+00,2.416216607757825763e+00,-2.161243397892675056e+00,1.352231941153633876e+01,-1.375551809126664304e+00
6.631983775646754786e-01,2.984854126529941531e+00,-1.139113167400195792e+01,-7.758511730881961554e+00,2.372829529843382357e+00,-2.197702253306931031e+00,1.360971455912066652e+01,-1.396756695986517860e+00
6.636892719966257514e-01,3.050818860482871209e+00,-1.136790246706071450e+01,-7.779015867783335203e+00,2.329652832212360192e+00,-2.234392180879829048e+00,1.369675494187169740e+01,-1.418382981106433238e+00
6.641801664285758022e-01,3.116516560920996604e+00,-1.134484935836147912e+01,-7.799276600411272575e+00,2.286689259616217829e+00,-2.271307830570614250e+00,1.378343281815856258e+01,-1.440433566212759864e+00
6.646710608605259640e-01,3.181945023749698453e+00,-1.132198266746502746e+01,-7.819286777306562186e+00,2.243941425620852748e+00,-2.308443809302266558e+00,1.386974055236188796e+01,-1.462911217959134369e+00
6.651619552924762369e-01,3.247102167807986994e+00,-1.129931267544783324e+01,-7.839039285779043631e+00,2.201411813163169473e+00,-2.345794682898754147e+00,1.395567061620356775e+01,-1.485818567295712267e+00
6.656528497244263987e-01,3.311986033863480561e+00,-1.127684962096451571e+01,-7.858527054681498925e+00,2.159102775112371475e+00,-2.383354978004735614e+00,1.404121559005570319e+01,-1.509158108855853442e+00
6.661437441563764494e-01,3.376594783610899153e+00,-1.125460369635279179e+01,-7.877743057155200290e+00,2.117016534836005714e+00,-2.421119183987627377e+00,1.412636816422854835e+01,-1.532932200360240582e+00
6.666346385883267223e-01,3.440926698673995254e+00,-1.123258504378103773e+01,-7.896680313347173019e+00,2.075155186770867743e+00,-2.459081754821991428e+00,1.421112114023735273e+01,-1.557143062038399250e+00
6.671255330202768841e-01,3.504980179610862834e+00,-1.121080375143849039e+01,-7.915331893099135208e+00,2.033520696998770916e+00,-2.497237110956224360e+00,1.429546743204801373e+01,-1.581792776067588280e+00
6.676164274522270459e-01,3.568753744922959381e+00,-1.118926984976789463e+01,-7.933690918608190756e+00,1.992114903826979866e+00,-2.535579641161721742e+00,1.437940006730193332e+01,-1.606883286029181734e+00
6.681073218841772077e-01,3.632246030067429299e+00,-1.116799330774083998e+01,-7.951750567059188590e+00,1.950939518373554060e+00,-2.574103704364288259e+00,1.446291218851970228e+01,-1.632416396382415646e+00
6.685982163161273695e-01,3.695455786472992887e+00,-1.114698402917559683e+01,-7.969504073228814711e+00,1.909996125157463975e+00,-2.612803631457948139e+00,1.454599705428370982e+01,-1.658393771955559703e+00
6.690891107480775313e-01,3.758381880559303667e+00,-1.112625184909759923e+01,-7.986944732061357577e+00,1.869286182693501663e+00,-2.651673727101101719e+00,1.462864804039977251e+01,-1.684816937454508334e+00
6.695800051800276931e-01,3.821023292759800682e+00,-1.110580653014241115e+01,-8.004065901216211643e+00,1.828811024092011905e+00,-2.690708271495025450e+00,1.471085864103771002e+01,-1.711687276988788309e+00
6.700708996119778549e-01,3.883379116548036691e+00,-1.108565775900134653e+01,-8.020861003587071991e+00,1.788571857663415532e+00,-2.729901522144741577e+00,1.479262246985084772e+01,-1.739006033614970415e+00
6.705617940439280167e-01,3.945448557467498674e+00,-1.106581514290964385e+01,-8.037323529792811172e+00,1.748569767527541785e+00,-2.769247715602223270e+00,1.487393326107449099e+01,-1.766774308897505641e+00
6.710526884758782895e-01,4.007230932164938864e+00,-1.104628820617717189e+01,-8.053447040640115517e+00,1.708805714227755734e+00,-2.808741069191967199e+00,1.495478487060339390e+01,-1.794993062486988089e+00
6.715435829078283403e-01,4.068725667427080417e+00,-1.102708638676179120e+01,-8.069225169557759259e+00,1.669280535349945804e+00,-2.848375782718868710e+00,1.503517127704802014e+01,-1.823663111715770890e+00
6.720344773397785021e-01,4.129932299221056091e+00,-1.100821903288519366e+01,-8.084651625002658548e+00,1.629994946146169799e+00,-2.888146040158584782e+00,1.511508658277010220e+01,-1.852785131211125424e+00
6.725253717717286639e-01,4.190850471738025718e+00,-1.098969539969139930e+01,-8.099720192837549959e+00,1.590949540163299813e+00,-2.928046011330063703e+00,1.519452501489673502e+01,-1.882359652525660287e+00
6.730162662036789367e-01,4.251479936440514251e+00,-1.097152464594780064e+01,-8.114424738680453331e+00,1.552144789876319653e+00,-2.968069853550576287e+00,1.527348092631375742e+01,-1.912387063785269348e+00
6.735071606356289875e-01,4.311820551113074274e+00,-1.095371583078876654e+01,-8.128759210225748433e+00,1.513581047326528317e+00,-3.008211713272988419e+00,1.535194879663783141e+01,-1.942867609354417269e+00
6.739980550675791493e-01,4.371872278916645094e+00,-1.093627791050181131e+01,-8.142717639537071506e+00,1.475258544764419755e+00,-3.048465727705533368e+00,1.542992323316779313e+01,-1.973801389518946792e+00
6.744889494995294221e-01,4.431635187446148372e+00,-1.091921973535639623e+01,-8.156294145311818511e+00,1.437177395297518645e+00,-3.088826026413769466e+00,1.550739897181462901e+01,-2.005188360186167529e+00
6.749798439314794729e-01,4.491109447791677312e+00,-1.090255004647524473e+01,-8.169482935117377664e+00,1.399337593542954394e+00,-3.129286732904949186e+00,1.558437087801053345e+01,-2.037028332602416558e+00
6.754707383634296347e-01,4.550295333603333603e+00,-1.088627747274827229e+01,-8.182278307599125000e+00,1.361739016284746251e+00,-3.169841966194874239e+00,1.566083394759711744e+01,-2.069320973088128568e+00
6.759616327953799075e-01,4.609193220159241378e+00,-1.087041052778904771e+01,-8.194674654660021318e+00,1.324381423136070435e+00,-3.210485842356860520e+00,1.573678330769220324e+01,-2.102065802790133997e+00
6.764525272273300693e-01,4.667803583437255099e+00,-1.085495760693388867e+01,-8.206666463612021900e+00,1.287264457206218404e+00,-3.251212476053236156e+00,1.581221421753584799e+01,-2.135262197451513799e+00
6.769434216592801201e-01,4.726126999190141120e+00,-1.083992698428348689e+01,-8.218248319299107152e+00,1.250387645772353284e+00,-3.292015982049140366e+00,1.588712206931524484e+01,-2.168909387198830530e+00
6.774343160912303929e-01,4.784164142024232902e+00,-1.082532680978710005e+01,-8.229414906192079826e+00,1.213750400956092879e+00,-3.332890476708707084e+00,1.596150238896863982e+01,-2.203006456346790820e+00
6.779252105231805547e-01,4.841915784481420459e+00,-1.081116510636938699e+01,-8.240161010455000934e+00,1.177352020404970556e+00,-3.373830079473465471e+00,1.603535083696796448e+01,-2.237552343220230888e+00
6.784161049551307165e-01,4.899382796124911899e+00,-1.079744976709972271e+01,-8.250481521983411781e+00,1.141191687978551084e+00,-3.414828914323308151e+00,1.610866320908079530e+01,-2.272545839993671546e+00
6.789069993870808783e-01,4.956566142628253679e+00,-1.078418855240416008e+01,-8.260371436414201796e+00,1.105268474439467852e+00,-3.455881111219640367e+00,1.618143543711098786e+01,-2.307985592548157605e+00
6.793978938190310402e-01,5.013466884867894713e+00,-1.077138908731995492e+01,-8.269825857107186096e+00,1.069581338149234728e+00,-3.496980807530946755e+00,1.625366358961833413e+01,-2.343870100345568641e+00
6.798887882509812020e-01,5.070086178019303169e+00,-1.075905885879260993e+01,-8.278839997098419445e+00,1.034129125768831869e+00,-3.538122149440714903e+00,1.632534387261725328e+01,-2.380197716320339829e+00
6.803796826829313638e-01,5.126425270656481459e+00,-1.074720521301558307e+01,-8.287409181025177318e+00,9.989105729641403197e-01,-3.579299293337692589e+00,1.639647263025433332e+01,-2.416966646788599071e+00
6.808705771148815256e-01,5.182485503855054354e+00,-1.073583535281248480e+01,-8.295528847022689334e+00,9.639243051161218157e-01,-3.620506407188534670e+00,1.646704634546495072e+01,-2.454174951374710201e+00
6.813614715468316874e-01,5.238268310298706432e+00,-1.072495633506193791e+01,-8.303194548592514934e+00,9.291688380359067745e-01,-3.661737671892713486e+00,1.653706164060862349e+01,-2.491820542955210271e+00
6.818523659787819602e-01,5.293775213389320555e+00,-1.071457506816490302e+01,-8.310401956442683868e+00,8.946425786845300099e-01,-3.702987282619922826e+00,1.660651527808366978e+01,-2.529901187620240854e+00
6.823432604107320110e-01,5.349007826360323570e+00,-1.070469830955469348e+01,-8.317146860299502009e+00,8.603438258976663366e-01,-3.744249450129654821e+00,1.667540416092039024e+01,-2.568414504652251296e+00
6.828341548426821728e-01,5.403967851393872479e+00,-1.069533266324949139e+01,-8.323425170691095332e+00,8.262707711149310796e-01,-3.785518402073374311e+00,1.674372533335370150e+01,-2.607357966522338089e+00
6.833250492746324456e-01,5.458657078741154578e+00,-1.068648457744743219e+01,-8.329232920702615672e+00,7.924214991142285447e-01,-3.826788384278759114e+00,1.681147598137424382e+01,-2.646728898903737637e+00
6.838159437065826074e-01,5.513077385846417044e+00,-1.067816034216433962e+01,-8.334566267703184650e+00,7.587939887507525460e-01,-3.868053662016503580e+00,1.687865343325873013e+01,-2.686524480702922713e+00
6.843068381385326582e-01,5.567230736474376940e+00,-1.067036608691395649e+01,-8.339421495044550880e+00,7.253861137008479343e-01,-3.909308521249368340e+00,1.694525516007916011e+01,-2.726741744108010845e+00
6.847977325704828200e-01,5.621119179841284286e+00,-1.066310777843077062e+01,-8.343795013731410748e+00,6.921956432105866863e-01,-3.950547269863723177e+00,1.701127877619115125e+01,-2.767377574654748429e+00
6.852886270024330928e-01,5.674744849749169262e+00,-1.065639121843545389e+01,-8.347683364063481548e+00,6.592202428493199040e-01,-3.991764238883202864e+00,1.707672203970088276e+01,-2.808428711309629566e+00
6.857795214343831436e-01,5.728109963723810871e+00,-1.065022204144282014e+01,-8.351083217249238189e+00,6.264574752679076264e-01,-4.032953783664904535e+00,1.714158285291127015e+01,-2.849891746570664353e+00
6.862704158663333054e-01,5.781216822156273416e+00,-1.064460571261241739e+01,-8.353991376991379170e+00,5.939048009616818558e-01,-4.074110285077998661e+00,1.720585926274718602e+01,-2.891763126585601196e+00
6.867613102982835782e-01,5.834067807447491205e+00,-1.063954752564160877e+01,-8.356404781043998753e+00,5.615595790385019548e-01,-4.115228150664342444e+00,1.726954946115913714e+01,-2.934039151287199054e+00
6.872522047302337400e-01,5.886665383156915787e+00,-1.063505260070134995e+01,-8.358320502741456437e+00,5.294190679912406106e-01,-4.156301815781914932e+00,1.733265178550655961e+01,-2.976715974546401799e+00
6.877430991621837908e-01,5.939012093154212302e+00,-1.063112588241441436e+01,-8.359735752498947292e+00,4.974804264753677208e-01,-4.197325744730235009e+00,1.739516471891954552e+01,-3.019789604342572709e+00
6.882339935941340636e-01,5.991110560774751015e+00,-1.062777213787626707e+01,-8.360647879284792694e+00,4.657407140911241639e-01,-4.238294431858391498e+00,1.745708689063993191e+01,-3.063255902951355747e+00
6.887248880260842254e-01,6.042963487978187942e+00,-1.062499595471855329e+01,-8.361054372064396389e+00,4.341968921707628493e-01,-4.279202402655132964e+00,1.751841707634080691e+01,-3.107110587149732428e+00
6.892157824580343872e-01,6.094573654511010297e+00,-1.062280173921499227e+01,-8.360952861216000898e+00,4.028458245702832841e-01,-4.320044214821630035e+00,1.757915419842561633e+01,-3.151349228438705019e+00
6.897066768899845490e-01,6.145943917072244744e+00,-1.062119371443009896e+01,-8.360341119917997332e+00,3.716842784661844035e-01,-4.360814459326402215e+00,1.763929732630576197e+01,-3.195967253283336529e+00
6.901975713219347108e-01,6.197077208482739685e+00,-1.062017591841021691e+01,-8.359217065508108391e+00,3.407089251569573873e-01,-4.401507761442616129e+00,1.769884567665734565e+01,-3.240959943370108398e+00
6.906884657538848726e-01,6.247976536858018903e+00,-1.061975220241732210e+01,-8.357578760814131869e+00,3.099163408693328958e-01,-4.442118781767816493e+00,1.775779861365688461e+01,-3.286322435881856130e+00
6.911793601858350344e-01,6.298644984784323775e+00,-1.061992622920534579e+01,-8.355424415456475629e+00,2.793030075695259185e-01,-4.482642217225802916e+00,1.781615564919566452e+01,-3.332049723789873408e+00
6.916702546177851962e-01,6.349085708498659386e+00,-1.062070147133897891e+01,-8.352752387122407640e+00,2.488653137789463288e-01,-4.523072802051217423e+00,1.787391644307372829e+01,-3.378136656163760243e+00
6.921611490497353580e-01,6.399301937071835589e+00,-1.062208120955518886e+01,-8.349561182811919835e+00,2.185995553950288994e-01,-4.563405308756136591e+00,1.793108080317209740e+01,-3.424577938498425400e+00
6.926520434816856309e-01,6.449296971595300576e+00,-1.062406853116727490e+01,-8.345849460055365654e+00,1.885019365166890060e-01,-4.603634549079251848e+00,1.798764868560440533e+01,-3.471368133058674754e+00
6.931429379136356816e-01,6.499074184371033347e+00,-1.062666632851142090e+01,-8.341616028102823321e+00,1.585685702748189652e-01,-4.643755374917049039e+00,1.804362019484699786e+01,-3.518501659240843793e+00
6.936338323455858434e-01,6.548637018105790020e+00,-1.062987729743585419e+01,-8.336859849085149321e+00,1.287954796670742197e-01,-4.683762679238006932e+00,1.809899558384897844e+01,-3.565972793952538744e+00
6.941247267775361163e-01,6.597988985107973825e+00,-1.063370393583267060e+01,-8.331580039146652794e+00,9.917859839799497701e-02,-4.723651396978535644e+00,1.815377525412015203e+01,-3.613775672009238882e+00
6.946156212094862781e-01,6.647133664337860459e+00,-1.063814854079211081e+01,-8.325775870379938937e+00,6.971377385829086171e-02,-4.763416507110292741e+00,1.820795975494143448e+01,-3.661904287911083244e+00
6.951065156414363289e-01,6.696074298612589182e+00,-1.064321298711274189e+01,-8.319446895330695924e+00,4.039717438174056374e-02,-4.803053237425932487e+00,1.826154959885263551e+01,-3.710352770927982657e+00
6.955974100733864907e-01,6.744814153112162813e+00,-1.064889906968328859e+01,-8.312592734595575905e+00,1.122495052442057384e-02,-4.842556823606119387e+00,1.831454534762643860e+01,-3.759115204215501382e+00
6.960883045053367635e-01,6.793356782623672707e+00,-1.065520855458521332e+01,-8.305213061556989018e+00,-1.780705054543640919e-02,-4.881922412369877229e+00,1.836694778618181445e+01,-3.808185400874108062e+00
6.965791989372868143e-01,6.841705789037662910e+00,-1.066214298816735528e+01,-8.297307717765376012e+00,-4.670304911514311375e-02,-4.921145208129719784e+00,1.841875784243487502e+01,-3.857557044540337987e+00
6.970700933692369761e-01,6.889864818735722096e+00,-1.066970369788517203e+01,-8.288876712328244523e+00,-7.546732970914443728e-02,-4.960220473473398783e+00,1.846997658477456739e+01,-3.907223692476386567e+00
6.975609878011872489e-01,6.937837559993316638e+00,-1.067789179313707137e+01,-8.279920221299764904e+00,-1.041042378932001133e-01,-4.999143529645216688e+00,1.852060521955370831e+01,-3.957178778643841266e+00
6.980518822331374107e-01,6.985627740398141938e+00,-1.068670816609786733e+01,-8.270438587070877645e+00,-1.326181771013577038e-01,-5.037909757027085433e+00,1.857064508859564356e+01,-4.007415616761870858e+00
6.985427766650874615e-01,7.033239124283954702e+00,-1.069615349254933001e+01,-8.260432317759931919e+00,-1.610136054856489141e-01,-5.076514595619321391e+00,1.862009766671636513e+01,-4.057927403349788520e+00
6.990336710970377343e-01,7.080675510179767151e+00,-1.070622823270783108e+01,-8.249902086603833951e+00,-1.892950327884856399e-01,-5.114953545521064626e+00,1.866896455926220000e+01,-4.108707220753903044e+00
6.995245655289878961e-01,7.127940728274372084e+00,-1.071693263204914004e+01,-8.238848731349774468e+00,-2.174670172376952926e-01,-5.153222167410352661e+00,1.871724749966282175e+01,-4.159748040158619986e+00
7.000154599609380579e-01,7.175038637896496319e+00,-1.072826672213028587e+01,-8.227273253647426898e+00,-2.455341624644094556e-01,-5.191316083023984618e+00,1.876494834700003622e+01,-4.211042724582063634e+00
7.005063543928882197e-01,7.221973125010213046e+00,-1.074023032140851619e+01,-8.215176818441692674e+00,-2.735011144435521846e-01,-5.229230975636982137e+00,1.881206908359185093e+01,-4.262584031855909394e+00
7.009972488248383815e-01,7.268748099725837797e+00,-1.075282303605743195e+01,-8.202560753365991886e+00,-3.013725584570936533e-01,-5.266962590541778511e+00,1.885861181259216579e+01,-4.314364617589577122e+00
7.014881432567885433e-01,7.315367493826236078e+00,-1.076604426078012544e+01,-8.189426548136058415e+00,-3.291532160799999773e-01,-5.304506735527071193e+00,1.890457875560590040e+01,-4.366377038118790743e+00
7.019790376887387051e-01,7.361835258308579988e+00,-1.077989317961953475e+01,-8.175775853944275084e+00,-3.568478421889075269e-01,-5.341859281356390987e+00,1.894997225031969634e+01,-4.418613753438449088e+00
7.024699321206888669e-01,7.408155360941487189e+00,-1.079436876676579971e+01,-8.161610482854525728e+00,-3.844612219935054087e-01,-5.379016162246318622e+00,1.899479474814807389e+01,-4.471067130119847022e+00
7.029608265526390287e-01,7.454331783837606196e+00,-1.080946978736082009e+01,-8.146932407197594372e+00,-4.119981680906308896e-01,-5.415973376344417112e+00,1.903904881189510689e+01,-4.523729444212232664e+00
7.034517209845893015e-01,7.500368521041634651e+00,-1.082519479829985087e+01,-8.131743758967060032e+00,-4.394635175410829264e-01,-5.452726986206850590e+00,1.908273711343162304e+01,-4.576592884128718453e+00
7.039426154165393523e-01,7.546269576133713741e+00,-1.084154214903022861e+01,-8.116046829215770586e+00,-4.668621289691251564e-01,-5.489273119275636326e+00,1.912586243138785491e+01,-4.629649553516448357e+00
7.044335098484895141e-01,7.592038959848342650e+00,-1.085850998234722198e+01,-8.099844067452767860e+00,-4.941988796847709975e-01,-5.525607968355696009e+00,1.916842764886169448e+01,-4.682891474111288588e+00
7.049244042804397870e-01,7.637680687708606087e+00,-1.087609623518695479e+01,-8.083138081040825540e+00,-5.214786628286932624e-01,-5.561727792091476275e+00,1.921043575114235580e+01,-4.736310588576641223e+00
7.054152987123899488e-01,7.683198777675857016e+00,-1.089429863941646914e+01,-8.065931634594450728e+00,-5.487063845398907347e-01,-5.597628915443277897e+00,1.925188982344954880e+01,-4.789898763326699616e+00
7.059061931443399995e-01,7.728597247814879445e+00,-1.091311472262084514e+01,-8.048227649378452142e+00,-5.758869611460892823e-01,-5.633307730163352289e+00,1.929279304868824241e+01,-4.843647791334063868e+00
7.063970875762902724e-01,7.773880113974463768e+00,-1.093254180888752991e+01,-8.030029202706984393e+00,-6.030253163768426461e-01,-5.668760695271621408e+00,1.933314870521892104e+01,-4.897549394921717258e+00
7.068879820082404342e-01,7.819051387483258786e+00,-1.095257701958762198e+01,-8.011339527343212197e+00,-6.301263785992844424e-01,-5.703984337531025517e+00,1.937296016464317105e+01,-4.951595228539138027e+00
7.073788764401904849e-01,7.864115072861274314e+00,-1.097321727415438986e+01,-7.992162010899401814e+00,-6.571950780767060740e-01,-5.738975251922686205e+00,1.941223088960501997e+01,-5.005776881523049227e+00
7.078697708721406467e-01,7.909075165546673780e+00,-1.099445929085885965e+01,-7.972500195237580911e+00,-6.842363442497769732e-01,-5.773730102120687491e+00,1.945096443160765887e+01,-5.060085880842306594e+00
7.083606653040909196e-01,7.953935649637973171e+00,-1.101629958758248584e+01,-7.952357775870768641e+00,-7.112551030404735686e-01,-5.808245620966503431e+00,1.948916442884563693e+01,-5.114513693827159813e+00
7.088515597360410814e-01,7.998700495651717368e+00,-1.103873448258692669e+01,-7.931738601364654251e+00,-7.382562741787427329e-01,-5.842518610943177038e+00,1.952683460405262394e+01,-5.169051730882863183e+00
7.093424541679911322e-01,8.043373658295578821e+00,-1.106176009528098092e+01,-7.910646672739873431e+00,-7.652447685518898313e-01,-5.876545944649161690e+00,1.956397876236467326e+01,-5.223691348187646355e+00
7.098333485999414050e-01,8.087959074256911407e+00,-1.108537234698458285e+01,-7.889086142874726981e+00,-7.922254855766963644e-01,-5.910324565271894315e+00,1.960060078919899951e+01,-5.278423850375083326e+00
7.103242430318915668e-01,8.132460660006547215e+00,-1.110956696168989133e+01,-7.867061315908566499e+00,-8.192033105941362026e-01,-5.943851487060904049e+00,1.963670464814814665e+01,-5.333240493200541721e+00
7.108151374638417286e-01,8.176882309618306977e+00,-1.113433946681954190e+01,-7.844576646645538887e+00,-8.461831122869866162e-01,-5.977123795800824979e+00,1.967229437888987675e+01,-5.388132486192330539e+00
7.113060318957918904e-01,8.221227892603659271e+00,-1.115968519398195546e+01,-7.821636739959004103e+00,-8.731697401199975950e-01,-6.010138649283909729e+00,1.970737409511234262e+01,-5.443090995286917533e+00
7.117969263277420522e-01,8.265501251761985912e+00,-1.118559927972376578e+01,-7.798246350196381904e+00,-9.001680218028523806e-01,-6.042893277782320993e+00,1.974194798245491711e+01,-5.498107145448567046e+00
7.122878207596922140e-01,8.309706201046218155e+00,-1.121207666627940647e+01,-7.774410380584560798e+00,-9.271827607758545975e-01,-6.075384984520138865e+00,1.977602029646448401e+01,-5.553172023273419633e+00
7.127787151916423758e-01,8.353846523443786865e+00,-1.123911210231765878e+01,-7.750133882635879878e+00,-9.542187337182221896e-01,-6.107611146144892089e+00,1.980959536056713333e+01,-5.608276679577639534e+00
7.132696096235925376e-01,8.397925968873243718e+00,-1.126670014368553296e+01,-7.725422055554537870e+00,-9.812806880792847020e-01,-6.139569213199045805e+00,1.984267756405563432e+01,-5.663412131970300578e+00
7.137605040555426994e-01,8.441948252096022287e+00,-1.129483515414901262e+01,-7.700280245643618571e+00,-1.008373339632168353e+00,-6.171256710590864891e+00,1.987527136009203588e+01,-5.718569367410176518e+00
7.142513984874929722e-01,8.485917050643836390e+00,-1.132351130613110080e+01,-7.674713945712613672e+00,-1.035501370050396996e+00,-6.202671238065238235e+00,1.990738126372611916e+01,-5.773739344747224500e+00
7.147422929194430230e-01,8.529836002761310709e+00,-1.135272258144679647e+01,-7.648728794485497140e+00,-1.062669424507016958e+00,-6.233810470673938120e+00,1.993901184992908071e+01,-5.828912997248087535e+00
7.152331873513931848e-01,8.573708705364373017e+00,-1.138246277203545453e+01,-7.622330576009198388e+00,-1.089882109296692159e+00,-6.264672159245884053e+00,1.997016775164301805e+01,-5.884081235106403795e+00
7.157240817833434576e-01,8.617538712013576685e+00,-1.141272548068985415e+01,-7.595525219062833955e+00,-1.117143989480199995e+00,-6.295254130856717367e+00,2.000085365784557467e+01,-5.939234947936837372e+00
7.162149762152936194e-01,8.661329530903300267e+00,-1.144350412178273757e+01,-7.568318796567262474e+00,-1.144459586551895613e+00,-6.325554289298373156e+00,2.003107431163039465e+01,-5.994365007253980693e+00
7.167058706472436702e-01,8.705084622865992827e+00,-1.147479192199023679e+01,-7.540717524995301346e+00,-1.171833376129701954e+00,-6.355570615548085556e+00,2.006083450830280768e+01,-6.049462268935190679e+00
7.171967650791939430e-01,8.748807399392358519e+00,-1.150658192101257171e+01,-7.512727763782294232e+00,-1.199269785668084065e+00,-6.385301168237443648e+00,2.009013909349143034e+01,-6.104517575668308105e+00
7.176876595111441048e-01,8.792501220666260053e+00,-1.153886697229164504e+01,-7.484356014737482354e+00,-1.226773192193334694e+00,-6.414744084120623135e+00,2.011899296127471004e+01,-6.159521759382922568e+00
7.181785539430941556e-01,8.836169393615550760e+00,-1.157163974372587667e+01,-7.455608921455699090e+00,-1.254347920061875010e+00,-6.443897578542671312e+00,2.014740105232337442e+01,-6.214465643666592598e+00
7.186694483750444284e-01,8.879815169978490630e+00,-1.160489271838232028e+01,-7.426493268729482011e+00,-1.281998238741369533e+00,-6.472759945907603729e+00,2.017536835205851276e+01,-6.269340046165542191e+00
7.191603428069945902e-01,8.923441741506596969e+00,-1.163861820908781119e+01,-7.397015972166526510e+00,-1.309728355209042849e+00,-6.501329555560546147e+00,2.020289987949205468e+01,-6.324135789757729498e+00
7.196512372389447521e-01,8.967052188996364137e+00,-1.167280859708245266e+01,-7.367183908744892484e+00,-1.337542319896455112e+00,-6.529604772907457111e+00,2.023000052470291976e+01,-6.378843854869357344e+00
7.201421316708948028e-01,9.010649545571517649e+00,-1.170745601614662235e+01,-7.337004137061557074e+00,-1.365444148361155907e+00,-6.557584062666986569e+00,2.025667525684333015e+01,-6.433455180659766626e+00
7.206330261028450757e-01,9.054236792268298473e+00,-1.174255236476406239e+01,-7.306483890334389386e+00,-1.393437813755073362e+00,-6.585265986827922191e+00,2.028292911625402084e+01,-6.487960675531741828e+00
7.211239205347952375e-01,9.097816841955243206e+00,-1.177808938416510109e+01,-7.275630523269313699e+00,-1.421527215975259217e+00,-6.612649180688457307e+00,2.030876716439793483e+01,-6.542351267599775255e+00
7.216148149667453993e-01,9.141392538177386839e+00,-1.181405866231946966e+01,-7.244451510288643092e+00,-1.449716179509962011e+00,-6.639732352793407344e+00,2.033419448228539039e+01,-6.596617908284249765e+00
7.221057093986955611e-01,9.184966653506629441e+00,-1.185045163713691529e+01,-7.212954443519834058e+00,-1.478008451129740219e+00,-6.666514284689847969e+00,2.035921616803566891e+01,-6.650751575674775040e+00
7.225966038306457229e-01,9.228541887398343135e+00,-1.188725959887563732e+01,-7.181147030544555498e+00,-1.506407697423745917e+00,-6.692993830501313468e+00,2.038383733357509797e+01,-6.704743277662925216e+00
7.230874982625958847e-01,9.272120863554238923e+00,-1.192447369175866356e+01,-7.149037091908104991e+00,-1.534917502181133431e+00,-6.719169916320517189e+00,2.040806310047162953e+01,-6.758584054844341438e+00
7.235783926945460465e-01,9.315706126791461372e+00,-1.196208491479800529e+01,-7.116632558389180296e+00,-1.563541363617606539e+00,-6.745041539420594923e+00,2.043189859490595595e+01,-6.812264983190153167e+00
7.240692871264962083e-01,9.359300139417959130e+00,-1.200008412182670980e+01,-7.083941468029978594e+00,-1.592282691447096665e+00,-6.770607767284882783e+00,2.045534894177899332e+01,-6.865777176487771527e+00
7.245601815584463701e-01,9.402905277114037119e+00,-1.203846202073877869e+01,-7.050971962926663394e+00,-1.621144803798586276e+00,-6.795867736455202035e+00,2.047841925795598073e+01,-6.919111788551014719e+00
7.250510759903966429e-01,9.446523824320170348e+00,-1.207720917193689303e+01,-7.017732285780170720e+00,-1.650130923978029296e+00,-6.820820651198676643e+00,2.050111464464700362e+01,-6.972260015199550409e+00
7.255419704223466937e-01,9.490157969131089999e+00,-1.211631598598802562e+01,-6.984230776207358105e+00,-1.679244177075446931e+00,-6.845465781993079979e+00,2.052344017892398398e+01,-7.025213096007727920e+00
7.260328648542968555e-01,9.533809779421217101e+00,-1.215577269152875850e+01,-6.950475857706573279e+00,-1.708487580661952387e+00,-6.869802456847937222e+00,2.054540087221524303e+01,-7.077962307191238978e+00
7.265237592862471283e-01,9.577481200589577526e+00,-1.219556933879112037e+01,-6.916476033097140430e+00,-1.737864043143230175e+00,-6.893830059409245870e+00,2.056700166516505490e+01,-7.130498963932942580e+00
7.270146537181971791e-01,9.621174098125271357e+00,-1.223569587539769365e+01,-6.882239904255727403e+00,-1.767376374634401337e+00,-6.917548045750224972e+00,2.058824750351083566e+01,-7.182814445928682012e+00
7.275055481501473409e-01,9.664890243556767402e+00,-1.227614213020511791e+01,-6.847776164264006482e+00,-1.797027280410230521e+00,-6.940955939708263855e+00,2.060914331420906365e+01,-7.234900195403826118e+00
7.279964425820976137e-01,9.708631312950750214e+00,-1.231689781661075678e+01,-6.813093594728844238e+00,-1.826819359078035276e+00,-6.964053332196194823e+00,2.062969400253600583e+01,-7.286747720106958148e+00
7.284873370140477755e-01,9.752398885485609625e+00,-1.235795253598786303e+01,-6.778201063131678694e+00,-1.856755100775238310e+00,-6.986839880541571013e+00,2.064990444931774860e+01,-7.338348596343761798e+00
7.289782314459978263e-01,9.796194442022626347e+00,-1.239929578112750619e+01,-6.743107520171235159e+00,-1.886836885365988259e+00,-7.009315307826273767e+00,2.066977950815655163e+01,-7.389694472016417492e+00
7.294691258779480991e-01,9.840019363674882058e+00,-1.244091693968716861e+01,-6.707821997099553180e+00,-1.917066980636819018e+00,-7.031479402226340270e+00,2.068932400265340021e+01,-7.440777069668324195e+00
7.299600203098982609e-01,9.883874930373748313e+00,-1.248280529764602953e+01,-6.672353603051469406e+00,-1.947447540491274109e+00,-7.053332016352076295e+00,2.070854272362679893e+01,-7.491588189534154729e+00
7.304509147418484227e-01,9.927762319433302451e+00,-1.252495004276706503e+01,-6.636711522367232163e+00,-1.977980603143713267e+00,-7.074873066588491355e+00,2.072744042632787753e+01,-7.542119712595518166e+00
7.309418091737984735e-01,9.971682604112261927e+00,-1.256734026806581639e+01,-6.600905011908614561e+00,-2.008668089312072524e+00,-7.096102532435971000e+00,2.074602182765167768e+01,-7.592363603641890002e+00
7.314327036057487463e-01,1.001563675217378879e+01,-1.260996497528590510e+01,-6.564943398368239258e+00,-2.039511800409724351e+00,-7.117020455851274185e+00,2.076429160334474844e+01,-7.642311914337037493e+00
7.319235980376989081e-01,1.005962562444280906e+01,-1.265281307838118252e+01,-6.528836075572372444e+00,-2.070513416736313062e+00,-7.137626940588734037e+00,2.078225438520895096e+01,-7.691956786290739423e+00
7.324144924696489589e-01,1.010364997336124304e+01,-1.269587340700475586e+01,-6.492592501776887737e+00,-2.101674495667731790e+00,-7.157922151541833422e+00,2.079991475830152581e+01,-7.741290454136073862e+00
7.329053869015992317e-01,1.014771042952754598e+01,-1.273913470360403544e+01,-6.456222202555262690e+00,-2.132996454660953667e+00,-7.177906319260173085e+00,2.081727725102866700e+01,-7.790305258149251344e+00
7.333962813335493935e-01,1.019180711603465461e+01,-1.278258542968650069e+01,-6.419734941758627578e+00,-2.164480083273497169e+00,-7.197579901963064408e+00,2.083434610128799136e+01,-7.838993955707419303e+00
7.338871757654995553e-01,1.023594037090663988e+01,-1.282621416523571689e+01,-6.383140374082321600e+00,-2.196126455533211619e+00,-7.216943269141216533e+00,2.085112567632461378e+01,-7.887349154279859498e+00
7.343780701974497171e-01,1.028011064713984268e+01,-1.287000953856533236e+01,-6.346448103506333815e+00,-2.227936805136554455e+00,-7.235996751377513192e+00,2.086762042268560791e+01,-7.935363383226222922e+00
7.348689646293998790e-01,1.032431826471380631e+01,-1.291396009541671752e+01,-6.309667797662920741e+00,-2.259912212257356057e+00,-7.254740747063680217e+00,2.088383471924072765e+01,-7.983029291240904435e+00
7.353598590613500408e-01,1.036856341089747424e+01,-1.295805430425987126e+01,-6.272809183668835331e+00,-2.292053603906475168e+00,-7.273175720670026934e+00,2.089977287497314862e+01,-8.030339648434948074e+00
7.358507534933003136e-01,1.041284614056441349e+01,-1.300228056153567380e+01,-6.235882043997215796e+00,-2.324361754309349770e+00,-7.291302201037305863e+00,2.091543912680992179e+01,-8.077287348382274246e+00
7.363416479252503644e-01,1.045716637651695891e+01,-1.304662719683957839e+01,-6.198896212389246152e+00,-2.356837285301411899e+00,-7.309120779690728043e+00,2.093083763749227799e+01,-8.123865410130203912e+00
7.368325423572005262e-01,1.050152390981952166e+01,-1.309108247804684666e+01,-6.161861569805365590e+00,-2.389480666741492954e+00,-7.326632109176147267e+00,2.094597249348568013e+01,-8.170066980174443216e+00
7.373234367891507990e-01,1.054591840014070137e+01,-1.313563461637901142e+01,-6.124788040416337509e+00,-2.422292216942993015e+00,-7.343836901418339558e+00,2.096084770292966581e+01,-8.215885334398226547e+00
7.378143312211008498e-01,1.059034937610451266e+01,-1.318027177141189377e+01,-6.087685587633948181e+00,-2.455272103123002037e+00,-7.360735926101449778e+00,2.097546719362752654e+01,-8.261313879975897834e+00
7.383052256530510116e-01,1.063481623565065171e+01,-1.322498205602510168e+01,-6.050564210181298641e+00,-2.488420341869400421e+00,-7.377330009071609851e+00,2.098983481107572757e+01,-8.306346157240893646e+00
7.387961200850012844e-01,1.067931824640363025e+01,-1.326975354129279516e+01,-6.013433938202961571e+00,-2.521736799625692083e+00,-7.393620030761648643e+00,2.100395431653313949e+01,-8.350975841517898957e+00
7.392870145169514462e-01,1.072385454605099397e+01,-1.331457426131597543e+01,-5.976304829414744724e+00,-2.555221193193839113e+00,-7.409606924637963665e+00,2.101782938513004950e+01,-8.395196744919429577e+00
7.397779089489014970e-01,1.076842414273057003e+01,-1.335943221799623082e+01,-5.939186965293126619e+00,-2.588873090254983467e+00,-7.425291675669572378e+00,2.103146360401698800e+01,-8.439002818106780879e+00
7.402688033808517698e-01,1.081302591542667280e+01,-1.340431538575087700e+01,-5.902090447304393805e+00,-2.622691909908061447e+00,-7.440675318819261364e+00,2.104486047055331355e+01,-8.482388152015298388e+00
7.407596978128019316e-01,1.085765861437524293e+01,-1.344921171616942424e+01,-5.865025393173577406e+00,-2.656676923226229725e+00,-7.455758937556881349e+00,2.105802339053561667e+01,-8.525346979543858339e+00
7.412505922447520934e-01,1.090232086147814883e+01,-1.349410914261167349e+01,-5.828001933192904715e+00,-2.690827253831328925e+00,-7.470543662394824480e+00,2.107095567646587142e+01,-8.567873677208885042e+00
7.417414866767022552e-01,1.094701115072632724e+01,-1.353899558474709686e+01,-5.791030206570101591e+00,-2.725141878486128544e+00,-7.485030669445603912e+00,2.108366054585943772e+01,-8.609962766762576436e+00
7.422323811086524170e-01,1.099172784863203667e+01,-1.358385895303563728e+01,-5.754120357816300491e+00,-2.759619627704513523e+00,-7.499221179001598792e+00,2.109614111959280791e+01,-8.651608916775467506e+00
7.427232755406025788e-01,1.103646919467004217e+01,-1.362868715315005019e+01,-5.717282533173660752e+00,-2.794259186379557391e+00,-7.513116454136933520e+00,2.110840042029116148e+01,-8.692806944183397277e+00
7.432141699725526296e-01,1.108123330172783660e+01,-1.367346809033953114e+01,-5.680526877082728632e+00,-2.829059094429482002e+00,-7.526717799331509084e+00,2.112044137075570305e+01,-8.733551815798726636e+00
7.437050644045029024e-01,1.112601815656488036e+01,-1.371818967373492626e+01,-5.643863528689378128e+00,-2.864017747461557573e+00,-7.540026559117175786e+00,2.113226679243078010e+01,-8.773838649786002364e+00
7.441959588364530642e-01,1.117082162028073000e+01,-1.376283982059517896e+01,-5.607302618391632798e+00,-2.899133397453781846e+00,-7.553044116746026937e+00,2.114387940391084442e+01,-8.813662717101799160e+00
7.446868532684032260e-01,1.121564142879234360e+01,-1.380740646049540210e+01,-5.570854264425958213e+00,-2.934404153454604813e+00,-7.565771892880877481e+00,2.115528181948711861e+01,-8.853019442899061175e+00
7.451777477003533878e-01,1.126047519332025360e+01,-1.385187753945624678e+01,-5.534528569493430972e+00,-2.969827982300444091e+00,-7.578211344307860919e+00,2.116647654773413123e+01,-8.891904407895685480e+00
7.456686421323035496e-01,1.130532040088376000e+01,-1.389624102401472605e+01,-5.498335617425496480e+00,-3.005402709351122859e+00,-7.590363962671159648e+00,2.117746599013599607e+01,-8.930313349707450499e+00
7.461595365642537114e-01,1.135017441480519196e+01,-1.394048490523652717e+01,-5.462285469889462952e+00,-3.041126019243215683e+00,-7.602231273229913100e+00,2.118825243975249606e+01,-8.968242164145312501e+00
7.466504309962039843e-01,1.139503447522308655e+01,-1.398459720266963657e+01,-5.426388163133688991e+00,-3.076995456661272499e+00,-7.613814833637225554e+00,2.119883807992495051e+01,-9.005686906476997322e+00
7.471413254281540350e-01,1.143989769961438796e+01,-1.402856596823949786e+01,-5.390653704772466526e+00,-3.113008427126917166e+00,-7.625116232741358857e+00,2.120922498302189751e+01,-9.042643792652938828e+00
7.476322198601041968e-01,1.148476108332573453e+01,-1.407237929008556421e+01,-5.355092070610534272e+00,-3.149162197805929875e+00,-7.636137089409046119e+00,2.121941510922452778e+01,-9.079109200496624510e+00
7.481231142920544697e-01,1.152962150011360087e+01,-1.411602529633926295e+01,-5.319713201507406453e+00,-3.185453898333101108e+00,-7.646879051370945923e+00,2.122941030535195139e+01,-9.115079670859138616e+00
7.486140087240045204e-01,1.157447570269351189e+01,-1.415949215884334755e+01,-5.284527000281310727e+00,-3.221880521655033469e+00,-7.657343794089252142e+00,2.123921230372619107e+01,-9.150551908738137286e+00
7.491049031559546822e-01,1.161932032329834641e+01,-1.420276809681281804e+01,-5.249543328652791274e+00,-3.258438924890911359e+00,-7.667533019647446046e+00,2.124882272107706882e+01,-9.185522784361177528e+00
7.495957975879049551e-01,1.166415187424547462e+01,-1.424584138043712755e+01,-5.214772004228107605e+00,-3.295125830211047990e+00,-7.677448455662190696e+00,2.125824305748678000e+01,-9.219989334233318345e+00
7.500866920198551169e-01,1.170896674851295316e+01,-1.428870033442381171e+01,-5.180222797522263001e+00,-3.331937825733348735e+00,-7.687091854217344533e+00,2.126747469537427548e+01,-9.253948762149033058e+00
7.505775864518051677e-01,1.175376122032482229e+01,-1.433133334148369542e+01,-5.145905429021723876e+00,-3.368871366437753867e+00,-7.696464990820166996e+00,2.127651889851952305e+01,-9.287398440168598057e+00
7.510684808837554405e-01,1.179853144574531143e+01,-1.437372884575740706e+01,-5.111829566286809623e+00,-3.405922775098521704e+00,-7.705569663379640666e+00,2.128537681112744906e+01,-9.320335909558677301e+00
7.515593753157056023e-01,1.184327346328199226e+01,-1.441587535618328886e+01,-5.078004821093895949e+00,-3.443088243234342372e+00,-7.714407691206909945e+00,2.129404945693172380e+01,-9.352758881697285531e+00
7.520502697476557641e-01,1.188798319449803564e+01,-1.445776144980682254e+01,-5.044440746617165239e+00,-3.480363832076448727e+00,-7.722980914037917977e+00,2.130253773833831588e+01,-9.384665238943091126e+00
7.525411641796059259e-01,1.193265644463347286e+01,-1.449937577503148667e+01,-5.011146834650124227e+00,-3.517745473554590774e+00,-7.731291191078146774e+00,2.131084243560889391e+01,-9.416053035469085231e+00
7.530320586115560877e-01,1.197728890323534756e+01,-1.454070705481096049e+01,-4.978132512866811688e+00,-3.555228971300872232e+00,-7.739340400069525394e+00,2.131896420608391907e+01,-9.446920498060539018e+00
7.535229530435062495e-01,1.202187614479695910e+01,-1.458174408978279146e+01,-4.945407142122705046e+00,-3.592810001671498110e+00,-7.747130436379448426e+00,2.132690358344560622e+01,-9.477266026877298799e+00
7.540138474754563003e-01,1.206641362940613327e+01,-1.462247576134354965e+01,-4.912980013795277046e+00,-3.630484114786461269e+00,-7.754663212111993609e+00,2.133466097702067188e+01,-9.507088196180491835e+00
7.545047419074065731e-01,1.211089670340235358e+01,-1.466289103466530719e+01,-4.880860347164321489e+00,-3.668246735587036955e+00,-7.761940655241206244e+00,2.134223667112281930e+01,-9.536385755023431443e+00
7.549956363393567349e-01,1.215532060004304782e+01,-1.470297896165361884e+01,-4.849057286831907732e+00,-3.706093164911239857e+00,-7.768964708766611160e+00,2.134963082443505300e+01,-9.565157627906982540e+00
7.554865307713068967e-01,1.219968044017880437e+01,-1.474272868384691648e+01,-4.817579900182023422e+00,-3.744018580587178846e+00,-7.775737329890795912e+00,2.135684346943180145e+01,-9.593402915399233066e+00
7.559774252032570585e-01,1.224397123293755563e+01,-1.478212943525728384e+01,-4.786437174880012968e+00,-3.782018038544229910e+00,-7.782260489219194888e+00,2.136387451184078401e+01,-9.621120894719421557e+00
7.564683196352072203e-01,1.228818787641784205e+01,-1.482117054515275001e+01,-4.755638016411570135e+00,-3.820086473942205352e+00,-7.788536169981957968e+00,2.137072373014470728e+01,-9.648311020286318040e+00
7.569592140671573821e-01,1.233232515839102916e+01,-1.485984144078092939e+01,-4.725191245661505945e+00,-3.858218702318353621e+00,-7.794566367278034313e+00,2.137739077512270569e+01,-9.674972924230882398e+00
7.574501084991076549e-01,1.237637775701252174e+01,-1.489813165003410766e+01,-4.695105596532219927e+00,-3.896409420752265262e+00,-7.800353087341330038e+00,2.138387516943164002e+01,-9.701106416873242821e+00
7.579410029310577057e-01,1.242034024154196281e+01,-1.493603080405577188e+01,-4.665389713601826749e+00,-3.934653209048657452e+00,-7.805898346829057921e+00,2.139017630722711161e+01,-9.726711487164010350e+00
7.584318973630078675e-01,1.246420707307250986e+01,-1.497352863978857940e+01,-4.636052149821993318e+00,-3.972944530938114838e+00,-7.811204172132190315e+00,2.139629345382434522e+01,-9.751788303089997001e+00
7.589227917949581403e-01,1.250797260526908339e+01,-1.501061500246375857e+01,-4.607101364255399290e+00,-4.011277735295710301e+00,-7.816272598708121855e+00,2.140222574539877698e+01,-9.776337212044220237e+00
7.594136862269081911e-01,1.255163108511542447e+01,-1.504727984803177421e+01,-4.578545719853154061e+00,-4.049647057377316450e+00,-7.821105670435370527e+00,2.140797218872649310e+01,-9.800358741160149378e+00
7.599045806588583529e-01,1.259517665367057226e+01,-1.508351324553477646e+01,-4.550393481271458818e+00,-4.088046620074255344e+00,-7.825705438990545382e+00,2.141353166096446259e+01,-9.823853597610522570e+00
7.603954750908086258e-01,1.263860334683383613e+01,-1.511930537942005515e+01,-4.522652812728447103e+00,-4.126470435185319197e+00,-7.830073963247341062e+00,2.141890290947048214e+01,-9.846822668870224504e+00
7.608863695227587876e-01,1.268190509611926053e+01,-1.515464655179530595e+01,-4.495331775900295312e+00,-4.164912404707151516e+00,-7.834213308697785649e+00,2.142408455166305359e+01,-9.869267022943763124e+00
7.613772639547088383e-01,1.272507572943870713e+01,-1.518952718462503881e+01,-4.468438327857351844e+00,-4.203366322142213285e+00,-7.838125546895533979e+00,2.142907507492088826e+01,-9.891187908556865693e+00
7.618681583866591112e-01,1.276810897189408145e+01,-1.522393782186853173e+01,-4.441980319039796399e+00,-4.241825873824703663e+00,-7.841812754921364537e+00,2.143387283652233322e+01,-9.912586755312499776e+00
7.623590528186092730e-01,1.281099844657854270e+01,-1.525786913155913638e+01,-4.415965491273066590e+00,-4.280284640264437890e+00,-7.845277014870784882e+00,2.143847606362447067e+01,-9.933465173811212523e+00
7.628499472505594348e-01,1.285373767538689371e+01,-1.529131190782529082e+01,-4.390401475822809374e+00,-4.318736097508703686e+00,-7.848520413363841541e+00,2.144288285328215338e+01,-9.953824955735946389e+00
7.633408416825095966e-01,1.289632007983470174e+01,-1.532425707285257843e+01,-4.365295791489748112e+00,-4.357173618521833269e+00,-7.851545041077002907e+00,2.144709117250672392e+01,-9.973668073900951114e+00
7.638317361144597584e-01,1.293873898188640581e+01,-1.535669567878732167e+01,-4.340655842744222781e+00,-4.395590474582632190e+00,-7.854352992297189751e+00,2.145109885836447106e+01,-9.992996682265106401e+00
7.643226305464099202e-01,1.298098760479278013e+01,-1.538861890958182954e+01,-4.316488917900199063e+00,-4.433979836700008725e+00,-7.856946364498012869e+00,2.145490361811506119e+01,-1.001181311590974232e+01
7.648135249783600820e-01,1.302305907393704132e+01,-1.542001808278084773e+01,-4.292802187329216146e+00,-4.472334777046206966e+00,-7.859327257938103273e+00,2.145850302938960752e+01,-1.003011989098061818e+01
7.653044194103102438e-01,1.306494641769001319e+01,-1.545088465124937827e+01,-4.269602701713949067e+00,-4.510648270407948246e+00,-7.861497775281583777e+00,2.146189454040856504e+01,-1.004791970459424100e+01
7.657953138422604056e-01,1.310664256827447538e+01,-1.548121020484221511e+01,-4.246897390341407785e+00,-4.548913195655689634e+00,-7.863460021240710418e+00,2.146507547023944440e+01,-1.006521543470865687e+01
7.662862082742105674e-01,1.314814036263842212e+01,-1.551098647201466818e+01,-4.224693059435855602e+00,-4.587122337230609581e+00,-7.865216102240650820e+00,2.146804300909429841e+01,-1.008201013995845585e+01
7.667771027061607292e-01,1.318943272586328774e+01,-1.554020556567725286e+01,-4.202996200297148377e+00,-4.625268603646263799e+00,-7.866767992680095745e+00,2.147079425128467278e+01,-1.009830698048251563e+01
7.672679971381108910e-01,1.323051279537014047e+01,-1.556885998319106790e+01,-4.181812980115990896e+00,-4.663345183829246565e+00,-7.868117503826831616e+00,2.147332630076417814e+01,-1.011410908773270378e+01
7.677588915700610528e-01,1.327137337877726786e+01,-1.559694191992153378e+01,-4.161149778481197714e+00,-4.701344900493997336e+00,-7.869266666543380140e+00,2.147563615496689593e+01,-1.012941981712372730e+01
7.682497860020113256e-01,1.331200719821598355e+01,-1.562444373088554883e+01,-4.141012834709071555e+00,-4.739260494141064761e+00,-7.870217505160899130e+00,2.147772068159353864e+01,-1.014424270428940211e+01
7.687406804339613764e-01,1.335240690206409298e+01,-1.565135794364119093e+01,-4.121408237192153656e+00,-4.777084637659013033e+00,-7.870972030383455831e+00,2.147957662249115174e+01,-1.015858145871632701e+01
7.692315748659115382e-01,1.339256506836160909e+01,-1.567767725826769443e+01,-4.102341922711100430e+00,-4.814809941115436587e+00,-7.871532238905642131e+00,2.148120059693279060e+01,-1.017243996015910490e+01
7.697224692978618110e-01,1.343247420820535432e+01,-1.570339454735154483e+01,-4.083819675749228217e+00,-4.852428956508236801e+00,-7.871900113033016844e+00,2.148258910487536255e+01,-1.018582225508055217e+01
7.702133637298118618e-01,1.347212676912256590e+01,-1.572850285597882269e+01,-4.065847127809648853e+00,-4.889934182477394309e+00,-7.872077620305281798e+00,2.148373853019579016e+01,-1.019873255311694216e+01
7.707042581617620236e-01,1.351151513842358654e+01,-1.575299540173382695e+01,-4.048429756734988061e+00,-4.927318068977244003e+00,-7.872066713122280568e+00,2.148464514390531832e+01,-1.021117522356832197e+01
7.711951525937122964e-01,1.355063164653341090e+01,-1.577686557470376982e+01,-4.031572886029804792e+00,-4.964573021909019168e+00,-7.871869328372760322e+00,2.148530510734204668e+01,-1.022315479191374266e+01
7.716860470256624582e-01,1.358946857030225175e+01,-1.580010693748978134e+01,-4.015281684185581845e+00,-5.001691407713915183e+00,-7.871487387065923436e+00,2.148571447534175860e+01,-1.023467593635159112e+01
7.721769414576125090e-01,1.362801813629515557e+01,-1.582271322522409918e+01,-3.999561164008314407e+00,-5.038665557926581329e+00,-7.870922793965774211e+00,2.148586919938687601e+01,-1.024574348436489579e+01
7.726678358895627818e-01,1.366627252406057025e+01,-1.584467834559350230e+01,-3.984416181948773339e+00,-5.075487773689028259e+00,-7.870177437228231376e+00,2.148576513073371075e+01,-1.025636240931168963e+01
7.731587303215129436e-01,1.370422386937780068e+01,-1.586599637886884651e+01,-3.969851437435364616e+00,-5.112150330224868533e+00,-7.869253188041028579e+00,2.148539802351786321e+01,-1.026653782704032736e+01
7.736496247534631054e-01,1.374186426748362244e+01,-1.588666157794093969e+01,-3.955871472209588902e+00,-5.148645481274142455e+00,-7.868151900266414422e+00,2.148476353783796355e+01,-1.027627499252990440e+01
7.741405191854132672e-01,1.377918577627774965e+01,-1.590666836836255094e+01,-3.942480669664154114e+00,-5.184965463488446780e+00,-7.866875410086623610e+00,2.148385724281749987e+01,-1.028557929655561765e+01
7.746314136173634290e-01,1.381618041950732945e+01,-1.592601134839664923e+01,-3.929683254183694352e+00,-5.221102500786514611e+00,-7.865425535652128985e+00,2.148267461964495695e+01,-1.029445626237919242e+01
7.751223080493135908e-01,1.385284018993044874e+01,-1.594468528907085947e+01,-3.917483290488088965e+00,-5.257048808670251816e+00,-7.863804076732680670e+00,2.148121106459214857e+01,-1.030291154246430807e+01
7.756132024812637527e-01,1.388915705245856103e+01,-1.596268513423810376e+01,-3.905884682978455924e+00,-5.292796598501153582e+00,-7.862012814371142078e+00,2.147946189201077516e+01,-1.031095091521703644e+01
7.761040969132139145e-01,1.392512294727796629e+01,-1.598000600064349186e+01,-3.894891175085695156e+00,-5.328338081737168608e+00,-7.860053510540098820e+00,2.147742233730722106e+01,-1.031858028175131814e+01
7.765949913451640763e-01,1.396072979295024119e+01,-1.599664317799738633e+01,-3.884506348621716842e+00,-5.363665474129997612e+00,-7.857927907801235179e+00,2.147508755989550622e+01,-1.032580566267943745e+01
7.770858857771143491e-01,1.399596948949165665e+01,-1.601259212905468488e+01,-3.874733623133240989e+00,-5.398770999882785304e+00,-7.855637728967535871e+00,2.147245264612859472e+01,-1.033263319492753496e+01
7.775767802090643999e-01,1.403083392143154740e+01,-1.602784848970031817e+01,-3.865576255258248661e+00,-5.433646895768228902e+00,-7.853184676768230510e+00,2.146951261220777596e+01,-1.033906912857609761e+01
7.780676746410145617e-01,1.406531496084979693e+01,-1.604240806904100225e+01,-3.857037338085029798e+00,-5.468285415207207123e+00,-7.850570433516550040e+00,2.146626240707036004e+01,-1.034511982372553796e+01
7.785585690729647235e-01,1.409940447039311096e+01,-1.605626684950307492e+01,-3.849119800513887579e+00,-5.502678832307686285e+00,-7.847796660780249844e+00,2.146269691525558443e+01,-1.035079174738670993e+01
7.790494635049149963e-01,1.413309430627044527e+01,-1.606942098693670928e+01,-3.841826406621402068e+00,-5.536819445864151312e+00,-7.844864999054928845e+00,2.145881095974870689e+01,-1.035609147039650679e+01
7.795403579368650471e-01,1.416637632122728263e+01,-1.608186681072616508e+01,-3.835159755027399253e+00,-5.570699583317407999e+00,-7.841777067440128590e+00,2.145459930480337363e+01,-1.036102566435842220e+01
7.800312523688152089e-01,1.419924236749907109e+01,-1.609360082390642432e+01,-3.829122278264437185e+00,-5.604311604674899527e+00,-7.838534463318208800e+00,2.145005665874214884e+01,-1.036560109860819878e+01
7.805221468007654817e-01,1.423168429974345273e+01,-1.610461970328588777e+01,-3.823716242150013045e+00,-5.637647906391316077e+00,-7.835138762036018889e+00,2.144517767673534081e+01,-1.036982463720442738e+01
7.810130412327155325e-01,1.426369397795155081e+01,-1.611492029957536687e+01,-3.818943745161323289e+00,-5.670700925209678722e+00,-7.831591516589360147e+00,2.143995696355797875e+01,-1.037370323594419652e+01
7.815039356646656943e-01,1.429526327033835464e+01,-1.612449963752325033e+01,-3.814806717812663894e+00,-5.703463141962954452e+00,-7.827894257310194170e+00,2.143438907632503998e+01,-1.037724393940374767e+01
7.819948300966159671e-01,1.432638405621190536e+01,-1.613335491605691274e+01,-3.811306922035460065e+00,-5.735927085335903897e+00,-7.824048491556684581e+00,2.142846852720494510e+01,-1.038045387800418418e+01
7.824857245285661289e-01,1.435704822882155618e+01,-1.614148350843026947e+01,-3.808445950560915172e+00,-5.768085335587484153e+00,-7.820055703405992986e+00,2.142218978611118985e+01,-1.038334026510211849e+01
7.829766189605161797e-01,1.438724769818526639e+01,-1.614888296237765530e+01,-3.806225226305247400e+00,-5.799930528233656624e+00,-7.815917353349865593e+00,2.141554728337226265e+01,-1.038591039410544603e+01
7.834675133924664525e-01,1.441697439389579927e+01,-1.615555100027376056e+01,-3.804646001757598039e+00,-5.831455357690621177e+00,-7.811634877993002490e+00,2.140853541237975577e+01,-1.038817163561404122e+01
7.839584078244166143e-01,1.444622026790589153e+01,-1.616148551929990518e+01,-3.803709358370525706e+00,-5.862652580878365605e+00,-7.807209689754218473e+00,2.140114853221474789e+01,-1.039013143458551980e+01
7.844493022563667761e-01,1.447497729729253635e+01,-1.616668459161650162e+01,-3.803416205953118467e+00,-5.893515020784853675e+00,-7.802643176570378536e+00,2.139338097025230923e+01,-1.039179730752600861e+01
7.849401966883169379e-01,1.450323748700007975e+01,-1.617114646454161431e+01,-3.803767282066769173e+00,-5.924035569990397931e+00,-7.797936701603123133e+00,2.138522702474434567e+01,-1.039317683970593542e+01
7.854310911202670997e-01,1.453099287256246264e+01,-1.617486956073591742e+01,-3.804763151423489642e+00,-5.954207194152672855e+00,-7.793091602948376995e+00,2.137668096738058665e+01,-1.039427768240083338e+01
7.859219855522172615e-01,1.455823552280428679e+01,-1.617785247839368523e+01,-3.806404205286958220e+00,-5.984022935451961622e+00,-7.788109193348637049e+00,2.136773704582781619e+01,-1.039510755015716725e+01
7.864128799841674233e-01,1.458495754252106380e+01,-1.618009399144012761e+01,-3.808690660876047573e+00,-6.013475915997004151e+00,-7.782990759908048339e+00,2.135838948624734712e+01,-1.039567421808317249e+01
7.869037744161175851e-01,1.461115107513824007e+01,-1.618159304973482904e+01,-3.811622560771120938e+00,-6.042559341191100941e+00,-7.777737563810278587e+00,2.134863249579069944e+01,-1.039598551916471258e+01
7.873946688480677469e-01,1.463680830534928923e+01,-1.618234877928146531e+01,-3.815199772322825922e+00,-6.071266503058714292e+00,-7.772350840039142561e+00,2.133846026507348270e+01,-1.039604934160616700e+01
7.878855632800180198e-01,1.466192146173296962e+01,-1.618236048244374459e+01,-3.819421987063586155e+00,-6.099590783532645943e+00,-7.766831797102036639e+00,2.132786697062754300e+01,-1.039587362619631961e+01
7.883764577119680705e-01,1.468648281934917321e+01,-1.618162763816745198e+01,-3.824288720121689078e+00,-6.127525657701253792e+00,-7.761181616756160473e+00,2.131684677733132460e+01,-1.039546636369925814e+01
7.888673521439182323e-01,1.471048470231413141e+01,-1.618014990220883575e+01,-3.829799309637964111e+00,-6.155064697016524811e+00,-7.755401453737503559e+00,2.130539384081840382e+01,-1.039483559227034704e+01
7.893582465758683941e-01,1.473391948635449644e+01,-1.617792710736911488e+01,-3.835952916185147554e+00,-6.182201572462352246e+00,-7.749492435492616238e+00,2.129350230986428016e+01,-1.039398939489712248e+01
7.898491410078186670e-01,1.475677960134021660e+01,-1.617495926373528192e+01,-3.842748522189761928e+00,-6.208930057683124559e+00,-7.743455661913217547e+00,2.128116632875147829e+01,-1.039293589686531760e+01
7.903400354397687178e-01,1.477905753939043265e+01,-1.617124655872806116e+01,-3.850184931465944427e+00,-6.235244039866727483e+00,-7.737292205257336519e+00,2.126838004594985421e+01,-1.039168325855493613e+01
7.908309298717188796e-01,1.480074603293772206e+01,-1.616678930584205531e+01,-3.858260812215609015e+00,-6.261137757748644894e+00,-7.731003131485259416e+00,2.125513783755994268e+01,-1.039023950701648857e+01
7.913218243036691524e-01,1.482183782431276775e+01,-1.616158787566643440e+01,-3.866974759438100318e+00,-6.286605464751418459e+00,-7.724589518400313715e+00,2.124143408276392719e+01,-1.038861269601229509e+01
7.918127187356192032e-01,1.484232565399793558e+01,-1.615564279536198811e+01,-3.876325204696432269e+00,-6.311641435034554881e+00,-7.718052418874470355e+00,2.122726310002608230e+01,-1.038681095429367929e+01
7.923036131675693650e-01,1.486220234074378155e+01,-1.614895476198200441e+01,-3.886310402462996638e+00,-6.336240078613555760e+00,-7.711392857200003448e+00,2.121261922918973397e+01,-1.038484242396680557e+01
7.927945075995196378e-01,1.488146078450057175e+01,-1.614152463904965984e+01,-3.896928432398806041e+00,-6.360395944619782860e+00,-7.704611829845054771e+00,2.119749683582480415e+01,-1.038271525578261212e+01
7.932854020314697996e-01,1.490009396932241970e+01,-1.613335345317743119e+01,-3.908177201610482765e+00,-6.384103724510688416e+00,-7.697710306196226426e+00,2.118189031552549650e+01,-1.038043760447275865e+01
7.937762964634198504e-01,1.491809496624390263e+01,-1.612444239072870289e+01,-3.920054446884885913e+00,-6.407358255230417576e+00,-7.690689229288169670e+00,2.116579409815808788e+01,-1.037801762413168660e+01
7.942671908953701232e-01,1.493545693612911585e+01,-1.611479279452148816e+01,-3.932557736901520773e+00,-6.430154522320639998e+00,-7.683549516520185918e+00,2.114920265205891070e+01,-1.037546346364477223e+01
7.947580853273202850e-01,1.495217313249325386e+01,-1.610440616057440977e+01,-3.945684474422532784e+00,-6.452487662981694072e+00,-7.676292060359881653e+00,2.113211048818246951e+01,-1.037278326216258328e+01
7.952489797592704468e-01,1.496823690429670251e+01,-1.609328413489464893e+01,-3.959431898460486376e+00,-6.474352969084133491e+00,-7.668917729033803532e+00,2.111451216419970933e+01,-1.036998514462117882e+01
7.957398741912206086e-01,1.498364169871157792e+01,-1.608142851030820353e+01,-3.973797086423797253e+00,-6.495745890130493194e+00,-7.661427367205092764e+00,2.109640228854643951e+01,-1.036707721730853038e+01
7.962307686231707704e-01,1.499838106386080128e+01,-1.606884122333219622e+01,-3.988776956239876714e+00,-6.516662036167407024e+00,-7.653821796638172081e+00,2.107777552442189162e+01,-1.036406756347705915e+01
7.967216630551209322e-01,1.501244865152962760e+01,-1.605552435108937459e+01,-4.004368268455950286e+00,-6.537097180648053119e+00,-7.646101816850452870e+00,2.105862659373743639e+01,-1.036096423900217545e+01
7.972125574870710940e-01,1.502583821984971557e+01,-1.604148010826474646e+01,-4.020567628317587960e+00,-6.557047263244876412e+00,-7.638268205751029605e+00,2.103895028101546316e+01,-1.035777526808699278e+01
7.977034519190212558e-01,1.503854363595561239e+01,-1.602671084410435753e+01,-4.037371487824938932e+00,-6.576508392612649523e+00,-7.630321720266420193e+00,2.101874143723840760e+01,-1.035450863901309582e+01
7.981943463509714176e-01,1.505055887861383646e+01,-1.601121903945623259e+01,-4.054776147766636640e+00,-6.595476849101850725e+00,-7.622263096953314054e+00,2.099799498364789585e+01,-1.035117229993738164e+01
7.986852407829216904e-01,1.506187804082436621e+01,-1.599500730385344127e+01,-4.072777759731418534e+00,-6.613949087422327011e+00,-7.614093052598323474e+00,2.097670591549406893e+01,-1.034777415473502060e+01
7.991761352148717412e-01,1.507249533239462380e+01,-1.597807837263934694e+01,-4.091372328097410360e+00,-6.631921739257291115e+00,-7.605812284804784440e+00,2.095486930573506257e+01,-1.034432205888846923e+01
7.996670296468219030e-01,1.508240508248603895e+01,-1.596043510413494104e+01,-4.110555711999181128e+00,-6.649391615827658697e+00,-7.597421472566520784e+00,2.093248030868661758e+01,-1.034082381542262929e+01
8.001579240787721758e-01,1.509160174213299932e+01,-1.594208047684839613e+01,-4.130323627272391995e+00,-6.666355710406634216e+00,-7.588921276828690665e+00,2.090953416362184569e+01,-1.033728717088601101e+01
8.006488185107223376e-01,1.510007988673435086e+01,-1.592301758672674339e+01,-4.150671648376199840e+00,-6.682811200784644967e+00,-7.580312341035592816e+00,2.088602619832113660e+01,-1.033371981137806372e+01
8.011397129426723884e-01,1.510783421851737351e+01,-1.590324964444966760e+01,-4.171595210293365774e+00,-6.698755451684617057e+00,-7.571595291665531136e+00,2.086195183257228081e+01,-1.033012935862256043e+01
8.016306073746225502e-01,1.511485956897427307e+01,-1.588277997276545861e+01,-4.193089610408030410e+00,-6.714186017127516060e+00,-7.562770738752648825e+00,2.083730658162059513e+01,-1.032652336608705745e+01
8.021215018065728231e-01,1.512115090127111117e+01,-1.586161200386916192e+01,-4.215150010361183419e+00,-6.729100642748223393e+00,-7.553839276395833302e+00,2.081208605956935642e+01,-1.032290931514847010e+01
8.026123962385228738e-01,1.512670331262930468e+01,-1.583974927682283607e+01,-4.237771437883836256e+00,-6.743497268061711125e+00,-7.544801483254618191e+00,2.078628598273034456e+01,-1.031929461130471815e+01
8.031032906704730356e-01,1.513151203667954547e+01,-1.581719543501789005e+01,-4.260948788607918480e+00,-6.757374028679580036e+00,-7.535657923032060168e+00,2.075990217292439866e+01,-1.031568658043248021e+01
8.035941851024233085e-01,1.513557244578825234e+01,-1.579395422367973900e+01,-4.284676827854815073e+00,-6.770729258476828605e+00,-7.526409144944695484e+00,2.073293056073235263e+01,-1.031209246509099309e+01
8.040850795343734703e-01,1.513888005335649822e+01,-1.577002948741445820e+01,-4.308950192401627355e+00,-6.783561491709000357e+00,-7.517055684179489994e+00,2.070536718869595205e+01,-1.030851942087199191e+01
8.045759739663235210e-01,1.514143051609146440e+01,-1.574542516779761137e+01,-4.333763392225150390e+00,-6.795869465079627858e+00,-7.507598062337780043e+00,2.067720821446897261e+01,-1.030497451279572729e+01
8.050668683982737939e-01,1.514321963625033796e+01,-1.572014530100528518e+01,-4.359110812223512710e+00,-6.807652119757985787e+00,-7.498036787866261932e+00,2.064844991391845497e+01,-1.030146471175301137e+01
8.055577628302239557e-01,1.514424336385671488e+01,-1.569419401548722703e+01,-4.384986713915496104e+00,-6.818908603347136221e+00,-7.488372356474997105e+00,2.061908868417620155e+01,-1.029799689099344562e+01
8.060486572621741175e-01,1.514449779888953351e+01,-1.566757552968213041e+01,-4.411385237117627867e+00,-6.829638271802337179e+00,-7.478605251542405519e+00,2.058912104664027609e+01,-1.029457782265967403e+01
8.065395516941242793e-01,1.514397919344444610e+01,-1.564029414977506427e+01,-4.438300401598872291e+00,-6.839840691299720277e+00,-7.468735944507310265e+00,2.055854364992675798e+01,-1.029121417436772923e+01
8.070304461260744411e-01,1.514268395386772958e+01,-1.561235426749711053e+01,-4.465726108713087505e+00,-6.849515640055289900e+00,-7.458764895247972149e+00,2.052735327277156330e+01,-1.028791250583350525e+01
8.075213405580246029e-01,1.514060864286265051e+01,-1.558376035796703363e+01,-4.493656143009144621e+00,-6.858663110094266102e+00,-7.448692552448155091e+00,2.049554682688252427e+01,-1.028467926554526457e+01
8.080122349899747647e-01,1.513774998156835316e+01,-1.555451697757521501e+01,-4.522084173818745612e+00,-6.867283308970683287e+00,-7.438519353950206359e+00,2.046312135974150692e+01,-1.028152078748228426e+01
8.085031294219249265e-01,1.513410485161121422e+01,-1.552462876190966412e+01,-4.551003756821939028e+00,-6.875376661437373471e+00,-7.428245727095153406e+00,2.043007405735674809e+01,-1.027844328787955064e+01
8.089940238538750883e-01,1.512967029712872247e+01,-1.549410042372420371e+01,-4.580408335590348656e+00,-6.882943811066195572e+00,-7.417872089049814655e+00,2.039640224696533721e+01,-1.027545286203857167e+01
8.094849182858253611e-01,1.512444352676580728e+01,-1.546293675094878317e+01,-4.610291243108060932e+00,-6.889985621818618178e+00,-7.407398847120917118e+00,2.036210339968577898e+01,-1.027255548118424322e+01
8.099758127177754119e-01,1.511842191564369031e+01,-1.543114260474198041e+01,-4.640645703270233291e+00,-6.896503179566608743e+00,-7.396826399056261714e+00,2.032717513312083568e+01,-1.026975698936786685e+01
8.104667071497255737e-01,1.511160300730123573e+01,-1.539872291758555711e+01,-4.671464832359439434e+00,-6.902497793563840744e+00,-7.386155133332855449e+00,2.029161521391034029e+01,-1.026706310041616454e+01
8.109576015816758465e-01,1.510398451560878108e+01,-1.536568269142138909e+01,-4.702741640499526810e+00,-6.907970997867163732e+00,-7.375385429432139262e+00,2.025542156023443141e+01,-1.026447939492647521e+01
8.114484960136260083e-01,1.509556432665440795e+01,-1.533202699583012318e+01,-4.734469033087508549e+00,-6.912924552708484605e+00,-7.364517658102117004e+00,2.021859224426655288e+01,-1.026201131730796057e+01
8.119393904455760591e-01,1.508634050060285503e+01,-1.529776096625255200e+01,-4.766639812202734028e+00,-6.917360445816867376e+00,-7.353552181606631599e+00,2.018112549457702798e+01,-1.025966417286895727e+01
8.124302848775263319e-01,1.507631127352670930e+01,-1.526288980225251812e+01,-4.799246677994152499e+00,-6.921280893691000635e+00,-7.342489353961532572e+00,2.014301969848638407e+01,-1.025744312495039168e+01
8.129211793094764937e-01,1.506547505921031771e+01,-1.522741876582253262e+01,-4.832282230044951277e+00,-6.924688342821967879e+00,-7.331329521157975648e+00,2.010427340436919508e+01,-1.025535319210527163e+01
8.134120737414265445e-01,1.505383045092599303e+01,-1.519135317973116628e+01,-4.865738968715062285e+00,-6.927585470866292283e+00,-7.320073021372662581e+00,2.006488532390782709e+01,-1.025339924532431368e+01
8.139029681733767063e-01,1.504137622318281764e+01,-1.515469842591256722e+01,-4.899609296461478358e+00,-6.929975187769379374e+00,-7.308720185165070937e+00,2.002485433429623285e+01,-1.025158600530757269e+01
8.143938626053269791e-01,1.502811147790534285e+01,-1.511745987338577635e+01,-4.933885531082257359e+00,-6.931860875081667039e+00,-7.297271348694658322e+00,1.998417966242802279e+01,-1.024991786126558146e+01
8.148847570372771409e-01,1.501403583872938796e+01,-1.507964269164615700e+01,-4.968559996258316680e+00,-6.933246691450785981e+00,-7.285726900088354441e+00,1.994286117140018888e+01,-1.024839858740798526e+01
8.153756514692271917e-01,1.499914845783086292e+01,-1.504125230753902898e+01,-5.003624962377108965e+00,-6.934135929826561906e+00,-7.274087198391116615e+00,1.990089812145195935e+01,-1.024703255702743832e+01
8.158665459011774646e-01,1.498344862673922684e+01,-1.500229421412242736e+01,-5.039072611382984235e+00,-6.934532039228409772e+00,-7.262352594544663198e+00,1.985828989032081893e+01,-1.024582403789330520e+01
8.163574403331276264e-01,1.496693584636960139e+01,-1.496277393854806625e+01,-5.074895041500448123e+00,-6.934438738786831813e+00,-7.250523436844621195e+00,1.981503606018274155e+01,-1.024477710645472861e+01
8.168483347650777882e-01,1.494960982579582520e+01,-1.492269703911773426e+01,-5.111084270584558276e+00,-6.933860013435615421e+00,-7.238600071742135711e+00,1.977113641736223570e+01,-1.024389564746231862e+01
8.173392291970279500e-01,1.493147048102083119e+01,-1.488206910239260772e+01,-5.147632239431498391e+00,-6.932800109612587747e+00,-7.226582844626003421e+00,1.972659095201367307e+01,-1.024318335361771837e+01
8.178301236289781118e-01,1.491251793374431323e+01,-1.484089574035536785e+01,-5.184530815049400054e+00,-6.931263530969037134e+00,-7.214472100585276770e+00,1.968139985777348500e+01,-1.024264372525104960e+01
8.183210180609282736e-01,1.489275251012769807e+01,-1.479918258762501537e+01,-5.221771793889420366e+00,-6.929255034087677956e+00,-7.202268185152344238e+00,1.963556353138346466e+01,-1.024228007002624175e+01
8.188119124928784354e-01,1.487217473955633196e+01,-1.475693529872462939e+01,-5.259346905037058484e+00,-6.926779624209262742e+00,-7.189971445026511532e+00,1.958908257228512184e+01,-1.024209550267424085e+01
8.193028069248285972e-01,1.485078535339908079e+01,-1.471415954540179882e+01,-5.297247813363697766e+00,-6.923842550967787446e+00,-7.177582228778053519e+00,1.954195778218500834e+01,-1.024209294475412868e+01
8.197937013567787590e-01,1.482858528376508467e+01,-1.467086101400193954e+01,-5.335466122638411690e+00,-6.920449304134289825e+00,-7.165100887532760865e+00,1.949419016459117060e+01,-1.024227512444207733e+01
8.202845957887290318e-01,1.480557566225791000e+01,-1.462704540289437105e+01,-5.373993378599995374e+00,-6.916605609369271157e+00,-7.152527775636957408e+00,1.944578092432051264e+01,-1.024264457634823522e+01
8.207754902206790826e-01,1.478175781872694650e+01,-1.458271841995123985e+01,-5.412821071989198707e+00,-6.912317423983711961e+00,-7.139863251303037117e+00,1.939673146697737138e+01,-1.024320364136146466e+01
8.212663846526292444e-01,1.475713328001604552e+01,-1.453788578007911525e+01,-5.451940641541340504e+00,-6.907590932708697729e+00,-7.127107677235416716e+00,1.934704339840290643e+01,-1.024395446652198594e+01
8.217572790845795172e-01,1.473170376870955423e+01,-1.449255320280358283e+01,-5.491343476938972401e+00,-6.902432543473638660e+00,-7.114261421237056737e+00,1.929671852409572708e+01,-1.024489900492186578e+01
8.222481735165296790e-01,1.470547120187556800e+01,-1.444672640990651402e+01,-5.531020921724892681e+00,-6.896848883193106516e+00,-7.101324856796416007e+00,1.924575884860349717e+01,-1.024603901563346042e+01
8.227390679484797298e-01,1.467843768980645969e+01,-1.440041112311611826e+01,-5.570964276175408791e+00,-6.890846793562287687e+00,-7.088298363654893741e+00,1.919416657488546463e+01,-1.024737606366565501e+01
8.232299623804300026e-01,1.465060553475673011e+01,-1.435361306184982766e+01,-5.611164800133842334e+00,-6.884433326861001845e+00,-7.075182328354756578e+00,1.914194410364614285e+01,-1.024891151994806826e+01
8.237208568123801644e-01,1.462197722967817448e+01,-1.430633794101008505e+01,-5.651613715804152172e+00,-6.877615741766366142e+00,-7.061977144767594083e+00,1.908909403264008375e+01,-1.025064656134306595e+01
8.242117512443302152e-01,1.459255545695227951e+01,-1.425859146883274775e+01,-5.692302210504982973e+00,-6.870401499174046300e+00,-7.048683214603183700e+00,1.903561915594750431e+01,-1.025258217068572186e+01
8.247026456762803770e-01,1.456234308711991332e+01,-1.421037934478838594e+01,-5.733221439383858531e+00,-6.862798258028108833e+00,-7.035300947898895707e+00,1.898152246322106862e+01,-1.025471913685162484e+01
8.251935401082306498e-01,1.453134317760837391e+01,-1.416170725753642934e+01,-5.774362528091575797e+00,-6.854813871159489480e+00,-7.021830763489568028e+00,1.892680713890371891e+01,-1.025705805485258182e+01
8.256844345401808116e-01,1.449955897145565586e+01,-1.411258088293205937e+01,-5.815716575416901790e+00,-6.846456381133067204e+00,-7.008273089457870419e+00,1.887147656141753416e+01,-1.025959932596019542e+01
8.261753289721308624e-01,1.446699389603203301e+01,-1.406300588208586788e+01,-5.857274655881523628e+00,-6.837734016103320656e+00,-6.994628363565134954e+00,1.881553430232352753e+01,-1.026234315785734452e+01
8.266662234040811352e-01,1.443365156175888586e+01,-1.401298789947634660e+01,-5.899027822295225043e+00,-6.828655185678623951e+00,-6.980897033662679441e+00,1.875898412545254956e+01,-1.026528956481752175e+01
8.271571178360312970e-01,1.439953576082496234e+01,-1.396253256111528174e+01,-5.940967108271198782e+00,-6.819228476794116922e+00,-6.967079558083643320e+00,1.870182998600736113e+01,-1.026843836791207387e+01
8.276480122679814588e-01,1.436465046589971450e+01,-1.391164547276574837e+01,-5.983083530701806652e+00,-6.809462649593204020e+00,-6.953176406015264099e+00,1.864407602963546395e+01,-1.027178919524533640e+01
8.281389066999316206e-01,1.432899982884410228e+01,-1.386033221821304728e+01,-6.025368092194399949e+00,-6.799366633317635689e+00,-6.939188057851662705e+00,1.858572659147319683e+01,-1.027534148221759835e+01
8.286298011318817824e-01,1.429258817941860649e+01,-1.380859835758845655e+01,-6.067811783467437436e+00,-6.788949522206225495e+00,-6.925115005527114675e+00,1.852678619516076708e+01,-1.027909447181602332e+01
8.291206955638319442e-01,1.425542002398850272e+01,-1.375644942574565022e+01,-6.110405585706912390e+00,-6.778220571402119532e+00,-6.910957752829794742e+00,1.846725955182833445e+01,-1.028304721493340601e+01
8.296115899957821060e-01,1.421750004422654534e+01,-1.370389093069006670e+01,-6.153140472882894230e+00,-6.767189192868756642e+00,-6.896716815696020575e+00,1.840715155905315115e+01,-1.028719857071482480e+01
8.301024844277322678e-01,1.417883309581279505e+01,-1.365092835206099409e+01,-6.196007414026420079e+00,-6.755864951314320521e+00,-6.882392722484968139e+00,1.834646729978772228e+01,-1.029154720693216341e+01
8.305933788596824296e-01,1.413942420713181569e+01,-1.359756713966645592e+01,-6.238997375466563078e+00,-6.744257560124907513e+00,-6.867986014233871117e+00,1.828521204125897270e+01,-1.029609160038656235e+01
8.310842732916327025e-01,1.409927857796715323e+01,-1.354381271207093995e+01,-6.282101323027784900e+00,-6.732376877306223584e+00,-6.853497244893721252e+00,1.822339123383849468e+01,-1.030083003733869695e+01
8.315751677235827533e-01,1.405840157819315372e+01,-1.348967045523596120e+01,-6.325310224187450814e+00,-6.720232901433931261e+00,-6.838926981545444761e+00,1.816101050988390142e+01,-1.030576061396697440e+01
8.320660621555329151e-01,1.401679874646386459e+01,-1.343514572121320860e+01,-6.368615050193743521e+00,-6.707835767612550626e+00,-6.824275804596532602e+00,1.809807568255094878e+01,-1.031088123685359470e+01
8.325569565874831879e-01,1.397447578889953412e+01,-1.338024382689083147e+01,-6.412006778143611641e+00,-6.695195743443036029e+00,-6.809544307958227627e+00,1.803459274457704709e+01,-1.031618962349851643e+01
8.330478510194332387e-01,1.393143857777017303e+01,-1.332497005279225988e+01,-6.455476393021097437e+00,-6.682323224998898858e+00,-6.794733099203122961e+00,1.797056786703559794e+01,-1.032168330286128466e+01
8.335387454513834005e-01,1.388769315017644956e+01,-1.326932964192792319e+01,-6.499014889695920338e+00,-6.669228732810947413e+00,-6.779842799703276413e+00,1.790600739806132324e+01,-1.032735961593077079e+01
8.340296398833336733e-01,1.384324570672792554e+01,-1.321332779869975482e+01,-6.542613274882190133e+00,-6.655922907860666982e+00,-6.764874044748818704e+00,1.784091786154681003e+01,-1.033321571632275493e+01
8.345205343152838351e-01,1.379810261021857976e+01,-1.315696968785855958e+01,-6.586262569057425686e+00,-6.642416507582149521e+00,-6.749827483647035109e+00,1.777530595580999417e+01,-1.033924857090541316e+01
8.350114287472338859e-01,1.375227038429954440e+01,-1.310026043351406067e+01,-6.629953808341840116e+00,-6.628720401872683965e+00,-6.734703779801931134e+00,1.770917855223263970e+01,-1.034545496045269886e+01
8.355023231791841587e-01,1.370575571214919108e+01,-1.304320511819783768e+01,-6.673678046337837344e+00,-6.614845569111889922e+00,-6.719503610774265390e+00,1.764254269386987772e+01,-1.035183148032561995e+01
8.359932176111343205e-01,1.365856543514055588e+01,-1.298580878197909705e+01,-6.717426355929696946e+00,-6.600803092189536869e+00,-6.704227668322127798e+00,1.757540559403092217e+01,-1.035837454118132683e+01
8.364841120430844823e-01,1.361070655150586539e+01,-1.292807642163303505e+01,-6.761189831043660448e+00,-6.586604154541869427e+00,-6.688876658421905930e+00,1.750777463483051477e+01,-1.036508036971017788e+01
8.369750064750345331e-01,1.356218621499864874e+01,-1.287001298986237074e+01,-6.804959588368004297e+00,-6.572260036196640343e+00,-6.673451301269841984e+00,1.743965736571179903e+01,-1.037194500940062802e+01
8.374659009069848059e-01,1.351301173355280127e+01,-1.281162339457124943e+01,-6.848726769033647521e+00,-6.557782109826654882e+00,-6.657952331263989443e+00,1.737106150193982756e+01,-1.037896432133202040e+01
8.379567953389349677e-01,1.346319056793920055e+01,-1.275291249819229300e+01,-6.892482540254765588e+00,-6.543181836812002494e+00,-6.642380496966688419e+00,1.730199492306640607e+01,-1.038613398499525609e+01
8.384476897708851295e-01,1.341273033041958662e+01,-1.269388511706636891e+01,-6.936218096929680499e+00,-6.528470763310838088e+00,-6.626736561047572138e+00,1.723246567136598628e+01,-1.039344949914135441e+01
8.389385842028352913e-01,1.336163878339746702e+01,-1.263454602087490919e+01,-6.979924663202205615e+00,-6.513660516338774187e+00,-6.611021300206935791e+00,1.716248195024219214e+01,-1.040090618265789502e+01
8.394294786347854531e-01,1.330992383806669466e+01,-1.257489993212543311e+01,-7.023593493982910552e+00,-6.498762799856907080e+00,-6.595235505079733329e+00,1.709205212260592432e+01,-1.040849917547333803e+01
8.399203730667356149e-01,1.325759355305699749e+01,-1.251495152568950253e+01,-7.067215876430909205e+00,-6.483789390868412994e+00,-6.579379980119927751e+00,1.702118470922404114e+01,-1.041622343948923302e+01
8.404112674986857767e-01,1.320465613307711017e+01,-1.245470542839383121e+01,-7.110783131395630896e+00,-6.468752135523788027e+00,-6.563455543465462227e+00,1.694988838703953604e+01,-1.042407375954030968e+01
8.409021619306359385e-01,1.315111992755486980e+01,-1.239416621866385526e+01,-7.154286614819070245e+00,-6.453662945234658110e+00,-6.547463026783584716e+00,1.687817198746224179e+01,-1.043204474438243778e+01
8.413930563625861003e-01,1.309699342927487820e+01,-1.233333842622032250e+01,-7.197717719098125855e+00,-6.438533792796203414e+00,-6.531403275096741012e+00,1.680604449463097438e+01,-1.044013082770851852e+01
8.418839507945363732e-01,1.304228527301322949e+01,-1.227222653182854728e+01,-7.241067874407293381e+00,-6.423376708518187428e+00,-6.515277146588907442e+00,1.673351504364644171e+01,-1.044832626919220075e+01
8.423748452264864239e-01,1.298700423416982908e+01,-1.221083496710072858e+01,-7.284328549981381684e+00,-6.408203776364636894e+00,-6.499085512392472452e+00,1.666059291877551729e+01,-1.045662515555948069e+01
8.428657396584365857e-01,1.293115922739750623e+01,-1.214916811435058008e+01,-7.327491255358814293e+00,-6.393027130102009181e+00,-6.482829256355489456e+00,1.658728755162604429e+01,-1.046502140168829875e+01
8.433566340903868586e-01,1.287475930522894352e+01,-1.208723030650124919e+01,-7.370547541584888229e+00,-6.377858949456094884e+00,-6.466509274789526529e+00,1.651360851929315388e+01,-1.047350875173582807e+01
8.438475285223369093e-01,1.281781365670078010e+01,-1.202502582704601153e+01,-7.413489002375198922e+00,-6.362711456277502897e+00,-6.450126476198006387e+00,1.643956554247667512e+01,-1.048208078029379742e+01
8.443384229542870711e-01,1.276033160597456906e+01,-1.196255891006123662e+01,-7.456307275239759669e+00,-6.347596910715635588e+00,-6.433681780984876752e+00,1.636516848356885845e+01,-1.049073089357166033e+01
8.448293173862373440e-01,1.270232261095543791e+01,-1.189983374027259089e+01,-7.498994042566995866e+00,-6.332527607401370773e+00,-6.417176121143898015e+00,1.629042734471376619e+01,-1.049945233060762817e+01
8.453202118181875058e-01,1.264379626190821249e+01,-1.183685445317428275e+01,-7.541541032667872457e+00,-6.317515871638396341e+00,-6.400610439928472672e+00,1.621535226583789324e+01,-1.050823816450759196e+01
8.458111062501375566e-01,1.258476228007032205e+01,-1.177362513520053966e+01,-7.583940020780566726e+00,-6.302574055603034964e+00,-6.383985691501799842e+00,1.613995352265119010e+01,-1.051708130371190997e+01
8.463020006820878294e-01,1.252523051626216777e+01,-1.171014982394999571e+01,-7.626182830035430626e+00,-6.287714534552685919e+00,-6.367302840567557354e+00,1.606424152461926980e+01,-1.052597449329015866e+01
8.467928951140379912e-01,1.246521089237555557e+01,-1.164643233876439332e+01,-7.668261493993810518e+00,-6.272949534211210931e+00,-6.350562918898400078e+00,1.598822682553424634e+01,-1.053491028663785301e+01
8.472837895459881530e-01,1.240471310265696658e+01,-1.158247605388555357e+01,-7.710168539813453847e+00,-6.258290531914274979e+00,-6.333767113582225328e+00,1.591191990827682190e+01,-1.054388122897715085e+01
8.477746839779382038e-01,1.234374693991728655e+01,-1.151828503140465365e+01,-7.751895925683605526e+00,-6.243749292945188323e+00,-6.316916390211486210e+00,1.583533104340614805e+01,-1.055288011076260979e+01
8.482655784098884766e-01,1.228232232814258396e+01,-1.145386333161181369e+01,-7.793435618803346010e+00,-6.229337627179362791e+00,-6.300011709192190779e+00,1.575847061631818136e+01,-1.056189958150405062e+01
8.487564728418386384e-01,1.222044930376430649e+01,-1.138921493775977645e+01,-7.834779665884425093e+00,-6.215067323455004455e+00,-6.283054050208029651e+00,1.568134913918533790e+01,-1.057093212977280317e+01
8.492473672737886892e-01,1.215813801012038908e+01,-1.132434375960377437e+01,-7.875920192614549897e+00,-6.200950140038417047e+00,-6.266044411005147197e+00,1.560397724314294621e+01,-1.057997009033680413e+01
8.497382617057389620e-01,1.209539869197896245e+01,-1.125925363688399905e+01,-7.916849403137778296e+00,-6.186997795224608687e+00,-6.248983806192903501e+00,1.552636567057256656e+01,-1.058900565120849713e+01
8.502291561376891238e-01,1.203224169012460187e+01,-1.119394834275071560e+01,-7.957559579552044404e+00,-6.173221958073236593e+00,-6.231873266060583560e+00,1.544852526748223021e+01,-1.059803086060562372e+01
8.507200505696392856e-01,1.196867743600677692e+01,-1.112843158713157621e+01,-7.998043081424076384e+00,-6.159634239279805357e+00,-6.214713835409987119e+00,1.537046697598304412e+01,-1.060703763382483977e+01
8.512109450015894474e-01,1.190471644645095139e+01,-1.106270702004162665e+01,-8.038292345321389476e+00,-6.146246182182208528e+00,-6.197506572403989722e+00,1.529220182686283280e+01,-1.061601776002821929e+01
8.517018394335396092e-01,1.184036931843209750e+01,-1.099677823483572325e+01,-8.078299884361534566e+00,-6.133069253902537987e+00,-6.180252547431033250e+00,1.521374093225644231e+01,-1.062496290894257278e+01
8.521927338654897710e-01,1.177564672391060263e+01,-1.093064877140344393e+01,-8.118058287778582738e+00,-6.120114836624219734e+00,-6.162952841985531727e+00,1.513509547841271008e+01,-1.063386463747163013e+01
8.526836282974400438e-01,1.171055940473066848e+01,-1.086432211930647185e+01,-8.157560220506782755e+00,-6.107394219004453007e+00,-6.145608547564229696e+00,1.505627671855824090e+01,-1.064271439622107884e+01
8.531745227293900946e-01,1.164511816758121299e+01,-1.079780172085855661e+01,-8.196798422781419902e+00,-6.094918587721929626e+00,-6.128220764578503399e+00,1.497729596585799783e+01,-1.065150353593647381e+01
8.536654171613402564e-01,1.157933387901904787e+01,-1.073109097414770474e+01,-8.235765709756996955e+00,-6.082699019159862885e+00,-6.110790601282540813e+00,1.489816458647236885e+01,-1.066022331385394928e+01
8.541563115932905292e-01,1.151321746055472950e+01,-1.066419323600122127e+01,-8.274454971142475301e+00,-6.070746471224339302e+00,-6.093319172717532872e+00,1.481889399271129371e+01,-1.066886489996384313e+01
8.546472060252405800e-01,1.144677988380076883e+01,-1.059711182489299119e+01,-8.312859170853794666e+00,-6.059071775297947937e+00,-6.075807599671751547e+00,1.473949563628500847e+01,-1.067741938318710737e+01
8.551381004571907418e-01,1.138003216568214704e+01,-1.052985002379320711e+01,-8.350971346683685681e+00,-6.047685628328711260e+00,-6.058257007656540516e+00,1.465998100165132279e+01,-1.068587777746465051e+01
8.556289948891410146e-01,1.131298536370955965e+01,-1.046241108296078082e+01,-8.388784609988544361e+00,-6.036598585054351318e+00,-6.040668525898302832e+00,1.458036159946000332e+01,-1.069423102775945189e+01
8.561198893210911764e-01,1.124565057131492907e+01,-1.039479822267815834e+01,-8.426292145392624278e+00,-6.025821050361805042e+00,-6.023043286346383418e+00,1.450064896009367565e+01,-1.070247001597157954e+01
8.566107837530412272e-01,1.117803891324937027e+01,-1.032701463592849755e+01,-8.463487210509397229e+00,-6.015363271782093513e+00,-6.005382422696867728e+00,1.442085462730543988e+01,-1.071058556676604034e+01
8.571016781849915001e-01,1.111016154104361853e+01,-1.025906349101545167e+01,-8.500363135680217397e+00,-6.005235332120442138e+00,-5.987687069432345410e+00,1.434099015195328164e+01,-1.071856845331349817e+01
8.575925726169416619e-01,1.104202962853106129e+01,-1.019094793412553379e+01,-8.536913323729976355e+00,-5.995447142221773440e+00,-5.969958360877611447e+00,1.426106708583136218e+01,-1.072640940294381373e+01
8.580834670488918237e-01,1.097365436743296740e+01,-1.012267109183269653e+01,-8.573131249740258752e+00,-5.986008433871410794e+00,-5.952197430271269241e+00,1.418109697559778049e+01,-1.073409910271248435e+01
8.585743614808419855e-01,1.090504696300635068e+01,-1.005423607354564020e+01,-8.609010460839485290e+00,-5.976928752831158320e+00,-5.934405408853295150e+00,1.410109135679924641e+01,-1.074162820487986103e+01
8.590652559127921473e-01,1.083621862975420669e+01,-9.985645973897515404e+00,-8.644544576010389392e+00,-5.968217452010664559e+00,-5.916583424968518301e+00,1.402106174799249061e+01,-1.074898733230332226e+01
8.595561503447423091e-01,1.076718058719823823e+01,-9.916903875078059372e+00,-8.679727285914644597e+00,-5.959883684774053947e+00,-5.898732603186044088e+00,1.394101964496233848e+01,-1.075616708374219144e+01
8.600470447766923598e-01,1.069794405571401974e+01,-9.848012849108332745e+00,-8.714552352734736829e+00,-5.951936398381906912e+00,-5.880854063434622248e+00,1.386097651503660622e+01,-1.076315803907558433e+01
8.605379392086426327e-01,1.062852025242852783e+01,-9.778975960057799455e+00,-8.749013610033083310e+00,-5.944384327568510429e+00,-5.862948920153902677e+00,1.378094379149758630e+01,-1.076995076443307831e+01
8.610288336405927945e-01,1.055892038718038073e+01,-9.709796266204104853e+00,-8.783104962628215162e+00,-5.937235988254433217e+00,-5.845018281461702436e+00,1.370093286809059663e+01,-1.077653581723821574e+01
8.615197280725429563e-01,1.048915565854216148e+01,-9.640476822135060075e+00,-8.816820386488394945e+00,-5.930499671394380279e+00,-5.827063248337122303e+00,1.362095509362881884e+01,-1.078290375116490907e+01
8.620106225044931181e-01,1.041923724990548372e+01,-9.571020680793338897e+00,-8.850153928642276568e+00,-5.924183436960370308e+00,-5.809084913819651419e+00,1.354102176669524837e+01,-1.078904512100665514e+01
8.625015169364432799e-01,1.034917632562837042e+01,-9.501430895463562010e+00,-8.883099707106822507e+00,-5.918295108060183551e+00,-5.791084362224195203e+00,1.346114413044120894e+01,-1.079495048745860863e+01
8.629924113683934417e-01,1.027898402724516025e+01,-9.431710521701869965e+00,-8.915651910832474769e+00,-5.912842265191171620e+00,-5.773062668372019424e+00,1.338133336748164304e+01,-1.080061042181252517e+01
8.634833058003437145e-01,1.020867146973875528e+01,-9.361862619207995451e+00,-8.947804799665492581e+00,-5.907832240629297793e+00,-5.755020896837642397e+00,1.330160059488710544e+01,-1.080601551056454213e+01
8.639742002322937653e-01,1.013824973787549766e+01,-9.291890253639873976e+00,-8.979552704327494084e+00,-5.903272112953527717e+00,-5.736960101211673546e+00,1.322195685927266240e+01,-1.081115635993581847e+01
8.644650946642439271e-01,1.006772988260224189e+01,-9.221796498370565587e+00,-9.010890026412287312e+00,-5.899168701705496787e+00,-5.718881323379545023e+00,1.314241313198320071e+01,-1.081602360030601240e+01
8.649559890961941999e-01,9.997122917506134243e+00,-9.151584436187881977e+00,-9.041811238399823480e+00,-5.895528562184502164e+00,-5.700785592816210112e+00,1.306298030437582725e+01,-1.082060789055963212e+01
8.654468835281442507e-01,9.926439815336760120e+00,-9.081257160936415218e+00,-9.072310883687375593e+00,-5.892357980377783022e+00,-5.682673925896793321e+00,1.298366918319886487e+01,-1.082489992234524223e+01
8.659377779600944125e-01,9.855691504590557983e+00,-9.010817779101909508e+00,-9.102383576638029439e+00,-5.889662968026094347e+00,-5.664547325223098895e+00,1.290449048606742899e+01,-1.082889042424746506e+01
8.664286723920446853e-01,9.784888866157993803e+00,-8.940269411338329419e+00,-9.132024002646252470e+00,-5.887449257824598270e+00,-5.646406778966134077e+00,1.282545483703602507e+01,-1.083257016587192822e+01
8.669195668239948471e-01,9.714042730033023432e+00,-8.869615193937388398e+00,-9.161226918220711113e+00,-5.885722298759051618e+00,-5.628253260224543197e+00,1.274657276226778890e+01,-1.083592996184299295e+01
8.674104612559448979e-01,9.643163872084931754e+00,-8.798858280240365204e+00,-9.189987151084416439e+00,-5.884487251577299460e+00,-5.610087726398934826e+00,1.266785468580029139e+01,-1.083896067571433797e+01
8.679013556878951707e-01,9.572263010892699597e+00,-8.728001841992544030e+00,-9.218299600291928186e+00,-5.883748984396057757e+00,-5.591911118582167717e+00,1.258931092540822760e+01,-1.084165322379244678e+01
8.683922501198453325e-01,9.501350804642040515e+00,-8.657049070640354671e+00,-9.246159236363800105e+00,-5.883512068443018883e+00,-5.573724360965642610e+00,1.251095168856309314e+01,-1.084399857887288832e+01
8.688831445517954943e-01,9.430437848084373798e+00,-8.586003178570475569e+00,-9.273561101438353660e+00,-5.883780773934235597e+00,-5.555528360261367204e+00,1.243278706848898985e+01,-1.084598777388947255e+01
8.693740389837456561e-01,9.359534669558804865e+00,-8.514867400291942445e+00,-9.300500309440513647e+00,-5.884559066086826107e+00,-5.537324005140122907e+00,1.235482704031579360e+01,-1.084761190547629539e+01
8.698649334156958179e-01,9.288651728076160907e+00,-8.443644993560441847e+00,-9.326972046267970384e+00,-5.885850601266966464e+00,-5.519112165685450933e+00,1.227708145732867706e+01,-1.084886213744255556e+01
8.703558278476459797e-01,9.217799410465671528e+00,-8.372339240445166197e+00,-9.352971569994476653e+00,-5.887658723273202277e+00,-5.500893692863611406e+00,1.219956004731448473e+01,-1.084972970416029270e+01
8.708467222795961415e-01,9.146988028584020824e+00,-8.300953448338168172e+00,-9.378494211090430355e+00,-5.889986459755045978e+00,-5.482669418009495033e+00,1.212227240900490166e+01,-1.085020591386496136e+01
8.713376167115463033e-01,9.076227816586948549e+00,-8.229490950906230395e+00,-9.403535372660558167e+00,-5.892836518766884524e+00,-5.464440152328435829e+00,1.204522800861629150e+01,-1.085028215186882683e+01
8.718285111434964652e-01,9.005528928263199617e+00,-8.157955108985182946e+00,-9.428090530698954197e+00,-5.896211285457183315e+00,-5.446206686413982645e+00,1.196843617648634961e+01,-1.084994988368725188e+01
8.723194055754466270e-01,8.934901434430971179e+00,-8.086349311416693553e+00,-9.452155234361200087e+00,-5.900112818892995215e+00,-5.427969789781592169e+00,1.189190610380738278e+01,-1.084920065807781242e+01
8.728103000073967888e-01,8.864355320396654747e+00,-8.014676975827422112e+00,-9.475725106253841901e+00,-5.904542849019785322e+00,-5.409730210418208785e+00,1.181564683945627792e+01,-1.084802610999227035e+01
8.733011944393469506e-01,8.793900483476411623e+00,-7.942941549351023589e+00,-9.498795842740905826e+00,-5.909502773756525329e+00,-5.391488674347894694e+00,1.173966728692154859e+01,-1.084641796344142151e+01
8.737920888712971124e-01,8.723546730579851527e+00,-7.871146509292307414e+00,-9.521363214267738684e+00,-5.914993656226127605e+00,-5.373245885213292716e+00,1.166397620132679336e+01,-1.084436803427273865e+01
8.742829833032473852e-01,8.653303775856077351e+00,-7.799295363733767417e+00,-9.543423065702128838e+00,-5.921016222121143535e+00,-5.355002523872999021e+00,1.158858218655075767e+01,-1.084186823286092682e+01
8.747738777351974360e-01,8.583181238402980640e+00,-7.727391652085439766e+00,-9.564971316692302494e+00,-5.927570857204800703e+00,-5.336759248015087387e+00,1.151349369244504572e+01,-1.083891056671130926e+01
8.752647721671475978e-01,8.513188640037574473e+00,-7.655438945575800957e+00,-9.586003962042729754e+00,-5.934657604947306986e+00,-5.318516691786193462e+00,1.143871901214701481e+01,-1.083548714297605642e+01
8.757556665990978706e-01,8.443335403130072692e+00,-7.583440847686437891e+00,-9.606517072106532495e+00,-5.942276164297506824e+00,-5.300275465436856237e+00,1.136426627949080270e+01,-1.083159017088325093e+01
8.762465610310479214e-01,8.373630848500029700e+00,-7.511400994528845132e+00,-9.626506793195394707e+00,-5.950425887589750218e+00,-5.282036154982724163e+00,1.129014346651469580e+01,-1.082721196407887376e+01
8.767374554629980832e-01,8.304084193374363210e+00,-7.439323055163120202e+00,-9.645969348006788735e+00,-5.959105778586201829e+00,-5.263799321881513116e+00,1.121635838106463190e+01,-1.082234494288154636e+01
8.772283498949483560e-01,8.234704549408755625e+00,-7.367210731860071249e+00,-9.664901036068183515e+00,-5.968314490654258009e+00,-5.245565502726154072e+00,1.114291866449537594e+01,-1.081698163645023669e+01
8.777192443268985178e-01,8.165500920770933035e+00,-7.295067760305236959e+00,-9.683298234198495891e+00,-5.978050325079492744e+00,-5.227335208953729051e+00,1.106983178946790503e+01,-1.081111468486468041e+01
8.782101387588485686e-01,8.096482202286276575e+00,-7.222897909745255696e+00,-9.701157396986980430e+00,-5.988311229513749723e+00,-5.209108926570306330e+00,1.099710505784334913e+01,-1.080473684111876409e+01
8.787010331907988414e-01,8.027657177646458919e+00,-7.150704983077366350e+00,-9.718475057289065688e+00,-5.999094796558528842e+00,-5.190887115891849035e+00,1.092474559867431338e+01,-1.079784097302676216e+01
8.791919276227490032e-01,7.959034334482955053e+00,-7.078493026357824291e+00,-9.735247725331328539e+00,-6.010397976257440433e+00,-5.172670153739541199e+00,1.085276007754112371e+01,-1.079042035327413274e+01
8.796828220546991650e-01,7.890621479355719003e+00,-7.006266808724426198e+00,-9.751471611443944809e+00,-6.022216588732238307e+00,-5.154458201218515612e+00,1.078115408371562900e+01,-1.078246928942019700e+01
8.801737164866493268e-01,7.822426892592785563e+00,-6.934030509747231896e+00,-9.767143252502444639e+00,-6.034547153254144369e+00,-5.136251564603290021e+00,1.070993394970666301e+01,-1.077398131232017242e+01
8.806646109185994886e-01,7.754458774189478376e+00,-6.861788301824354619e+00,-9.782259285082352207e+00,-6.047385888464978265e+00,-5.118050535510887400e+00,1.063910588684573710e+01,-1.076495001752699743e+01
8.811555053505496504e-01,7.686725170649508776e+00,-6.789544430696448529e+00,-9.796816408224206185e+00,-6.060728596611407504e+00,-5.099855368532850264e+00,1.056867587100845363e+01,-1.075536917878398668e+01
8.816463997824998122e-01,7.619233973905706669e+00,-6.717303215955947593e+00,-9.810811382264915892e+00,-6.074570667021945702e+00,-5.081666280842068950e+00,1.049864964155783653e+01,-1.074523274956953678e+01
8.821372942144499740e-01,7.551992920263874254e+00,-6.645069051518378345e+00,-9.824241027699320838e+00,-6.088907079600827110e+00,-5.063483451817105241e+00,1.042903270033422380e+01,-1.073453486460616801e+01
8.826281886464001358e-01,7.485009589369751026e+00,-6.572846406055796287e+00,-9.837102224071985646e+00,-6.103732408338726323e+00,-5.045307022683977571e+00,1.035983031069166849e+01,-1.072326984133390049e+01
8.831190830783502976e-01,7.418291403199029688e+00,-6.500639823392329930e+00,-9.849391908899161052e+00,-6.119040824840406678e+00,-5.027137096175443354e+00,1.029104749658090689e+01,-1.071143218134786501e+01
8.836099775103004594e-01,7.351845625070538404e+00,-6.428453922861805836e+00,-9.861107076620973189e+00,-6.134826101869204074e+00,-5.008973736207732230e+00,1.022268904167884251e+01,-1.069901657180034427e+01
8.841008719422506212e-01,7.285679358682462414e+00,-6.356293399627546137e+00,-9.872244777583805586e+00,-6.151081616908399496e+00,-4.990816967574774665e+00,1.015475948856457755e+01,-1.068601788676699549e+01
8.845917663742007830e-01,7.219799547171699139e+00,-6.284163024964177779e+00,-9.882802117052900570e+00,-6.167800355739490037e+00,-4.972666775659905447e+00,1.008726313794200280e+01,-1.067243118857750872e+01
8.850826608061510559e-01,7.154212972196302367e+00,-6.212067646501624019e+00,-9.892776254255135626e+00,-6.184974916037303316e+00,-4.954523106165016344e+00,1.002020404790886765e+01,-1.065825172911045371e+01
8.855735552381011066e-01,7.088926253041082148e+00,-6.140012188431242635e+00,-9.902164401452038689e+00,-6.202597510981995299e+00,-4.936385864857256500e+00,9.953586033272522116e+00,-1.064347495105257302e+01
8.860644496700512684e-01,7.023945845746124128e+00,-6.068001651673862185e+00,-9.910963823042987286e+00,-6.220659972887960798e+00,-4.918254917333099385e+00,9.887412664911936488e+00,-1.062809648912225313e+01
8.865553441020015413e-01,6.959278042258661756e+00,-5.996041114010209228e+00,-9.919171834698611079e+00,-6.239153756849578514e+00,-4.900130088799983241e+00,9.821687269186588409e+00,-1.061211217125739736e+01
8.870462385339515921e-01,6.894928969607912350e+00,-5.924135730173301084e+00,-9.926785802524404900e+00,-6.258069944403832352e+00,-4.882011163875410453e+00,9.756412927391693302e+00,-1.059551801976760110e+01
8.875371329659017539e-01,6.830904589102917868e+00,-5.852290731902837884e+00,-9.933803142254550522e+00,-6.277399247209867639e+00,-4.863897886403449888e+00,9.691592475259900752e+00,-1.057831025245057610e+01
8.880280273978520267e-01,6.767210695553702138e+00,-5.780511427961913640e+00,-9.940221318475927603e+00,-6.297132010745349895e+00,-4.845789959288820725e+00,9.627228502509767694e+00,-1.056048528367296413e+01
8.885189218298021885e-01,6.703852916515407934e+00,-5.708803204115779906e+00,-9.946037843882336915e+00,-6.317258218019731864e+00,-4.827687044348386358e+00,9.563323352440605163e+00,-1.054203972541544410e+01
8.890098162617522393e-01,6.640836711555491156e+00,-5.637171523072543877e+00,-9.951250278558946505e+00,-6.337767493304420796e+00,-4.809588762180145416e+00,9.499879121573851393e+00,-1.052297038828208642e+01
8.895007106937025121e-01,6.578167371544048514e+00,-5.565621924386153552e+00,-9.955856229296896842e+00,-6.358649105879799812e+00,-4.791494692049667492e+00,9.436897659341022759e+00,-1.050327428247409145e+01
8.899916051256526739e-01,6.515850017967391494e+00,-5.494160024321543823e+00,-9.959853348938162654e+00,-6.379891973799102445e+00,-4.773404371794088163e+00,9.374380567818326071e+00,-1.048294861872786043e+01
8.904824995576028357e-01,6.453889602264458958e+00,-5.422791515681642416e+00,-9.963239335750573744e+00,-6.401484667669221196e+00,-4.755317297743474114e+00,9.312329201507559162e+00,-1.046199080921726043e+01
8.909733939895529975e-01,6.392290905186524874e+00,-5.351522167596712620e+00,-9.966011932833071185e+00,-6.423415414448332861e+00,-4.737232924659748434e+00,9.250744667163758095e+00,-1.044039846842032837e+01
8.914642884215031593e-01,6.331058536179934748e+00,-5.280357825275696193e+00,-9.968168927551156244e+00,-6.445672101260462306e+00,-4.719150665693042868e+00,9.189627823669265894e+00,-1.041816941395021701e+01
8.919551828534533211e-01,6.270196932791950672e+00,-5.209304409719687001e+00,-9.969708151002539154e+00,-6.468242279226859459e+00,-4.701069892355553392e+00,9.128979281954448410e+00,-1.039530166735046102e+01
8.924460772854034829e-01,6.209710360099711224e+00,-5.138367917397532736e+00,-9.970627477513001935e+00,-6.491113167314298771e+00,-4.682989934512861829e+00,9.068799404964815736e+00,-1.037179345485459159e+01
8.929369717173536447e-01,6.149602910162245806e+00,-5.067554419883479433e+00,-9.970924824162445077e+00,-6.514271656200248728e+00,-4.664910080392725256e+00,9.009088307674780083e+00,-1.034764320810999472e+01
8.934278661493038065e-01,6.089878501495652685e+00,-4.996870063457024003e+00,-9.970598150341178467e+00,-6.537704312154895447e+00,-4.646829576611372303e+00,8.949845857147941786e+00,-1.032284956486616423e+01
8.939187605812540793e-01,6.030540878571329699e+00,-4.926321068664770486e+00,-9.969645457336373084e+00,-6.561397380940078072e+00,-4.628747628217226406e+00,8.891071672643851898e+00,-1.029741136962717896e+01
8.944096550132041301e-01,5.971593611337344676e+00,-4.855913729844496984e+00,-9.968064787948739180e+00,-6.585336791725048045e+00,-4.610663398752175013e+00,8.832765125771414816e+00,-1.027132767426858528e+01
8.949005494451542919e-01,5.913040094762820331e+00,-4.785654414611199670e+00,-9.965854226139404304e+00,-6.609508161019189920e+00,-4.592576010330227554e+00,8.774925340688701780e+00,-1.024459773861849676e+01
8.953914438771044537e-01,5.854883548405537042e+00,-4.715549563305357239e+00,-9.963011896707000048e+00,-6.633896796621527869e+00,-4.574484543733726483e+00,8.717551194349411503e+00,-1.021722103100306889e+01
8.958823383090547265e-01,5.797127016002559863e+00,-4.645605688403287914e+00,-9.959535964994945090e+00,-6.658487701587175067e+00,-4.556388038527002138e+00,8.660641316795839373e+00,-1.018919722875628153e+01
8.963732327410047773e-01,5.739773365084017698e+00,-4.575829373889602536e+00,-9.955424636628926294e+00,-6.683265578210598967e+00,-4.538285493187514952e+00,8.604194091498392538e+00,-1.016052621869401129e+01
8.968641271729549391e-01,5.682825286609869408e+00,-4.506227274591658727e+00,-9.950676157284624068e+00,-6.708214832025857000e+00,-4.520175865254434378e+00,8.548207655741544286e+00,-1.013120809755239549e+01
8.973550216049052120e-01,5.626285294629907341e+00,-4.436806115476302992e+00,-9.945288812485575392e+00,-6.733319575823609071e+00,-4.502058071494760227e+00,8.492679901056494174e+00,-1.010124317239059266e+01
8.978459160368552627e-01,5.570155725966825067e+00,-4.367572690908638755e+00,-9.939260927431302406e+00,-6.758563633685050753e+00,-4.483930988086881619e+00,8.437608473700278111e+00,-1.007063196095774948e+01
8.983368104688054245e-01,5.514438739922292498e+00,-4.298533863872831873e+00,-9.932590866855605327e+00,-6.783930545032756498e+00,-4.465793450821592181e+00,8.382990775181351495e+00,-1.003937519202433037e+01
8.988277049007556974e-01,5.459136318006232891e+00,-4.229696565155135701e+00,-9.925277034915083618e+00,-6.809403568698337850e+00,-4.447644255320639672e+00,8.328823962831854999e+00,-1.000747380567778855e+01
8.993185993327058592e-01,5.404250263689219125e+00,-4.161067792489002493e+00,-9.917317875107848124e+00,-6.834965687007001911e+00,-4.429482157272705223e+00,8.275104950426332096e+00,-9.974928953582512747e+00
8.998094937646559099e-01,5.349782202177862267e+00,-4.092654609662252696e+00,-9.908711870222445484e+00,-6.860599609879003857e+00,-4.411305872686877905e+00,8.221830408847001337e+00,-9.941741999204063873e+00
9.003003881966061828e-01,5.295733580213297209e+00,-4.024464145586267527e+00,-9.899457542316961067e+00,-6.886287778948011251e+00,-4.393114078163570468e+00,8.168996766795469711e+00,-9.907914517997724602e+00
9.007912826285563446e-01,5.242105665893027400e+00,-3.956503593327677759e+00,-9.889553452728401695e+00,-6.912012371696179436e+00,-4.374905411183014792e+00,8.116600211551295629e+00,-9.873448297561516540e+00
9.012821770605065064e-01,5.188899548515401250e+00,-3.888780209101518892e+00,-9.878998202112143190e+00,-6.937755305606369660e+00,-4.356678470411070592e+00,8.064636689776598644e+00,-9.838345337753191089e+00
9.017730714924566682e-01,5.136116138447686552e+00,-3.821301311227141007e+00,-9.867790430511757194e+00,-6.963498242330988575e+00,-4.338431816022668919e+00,8.013101908367715964e+00,-9.802607850771929421e+00
9.022639659244068300e-01,5.083756167016929339e+00,-3.754074279045874984e+00,-9.855928817458893931e+00,-6.989222591877845225e+00,-4.320163970042655066e+00,7.961991335353085120e+00,-9.766238261204090776e+00
9.027548603563569918e-01,5.031820186423924035e+00,-3.687106551800718002e+00,-9.843412082103444760e+00,-7.014909516812893209e+00,-4.301873416704074415e+00,7.911300200837663610e+00,-9.729239206033298615e+00
9.032457547883071536e-01,4.980308569680468089e+00,-3.620405627478459731e+00,-9.830238983373890349e+00,-7.040539936479772720e+00,-4.283558602824022010e+00,7.861023497994082732e+00,-9.691613534614930359e+00
9.037366492202573154e-01,4.929221510569601783e+00,-3.553979061613714130e+00,-9.816408320167864687e+00,-7.066094531236247533e+00,-4.265217938196926184e+00,7.811155984100228267e+00,-9.653364308614927225e+00
9.042275436522074772e-01,4.878559023628867841e+00,-3.487834466054983373e+00,-9.801918931572872751e+00,-7.091553746707599970e+00,-4.246849796005270683e+00,7.761692181623253362e+00,-9.614494801912744748e+00
9.047184380841577500e-01,4.828320944156789807e+00,-3.421979507692980427e+00,-9.786769697117346567e+00,-7.116897798056792013e+00,-4.228452513247854760e+00,7.712626379350304262e+00,-9.575008500468854322e+00
9.052093325161078008e-01,4.778506955760682295e+00,-3.356422057526392777e+00,-9.770959438351844994e+00,-7.142106795291088162e+00,-4.210024368344823742e+00,7.663952623971343137e+00,-9.534909197723388630e+00
9.057002269480579626e-01,4.729116746159215623e+00,-3.291169911962159134e+00,-9.754487029263184894e+00,-7.167161033699763095e+00,-4.191563653898125352e+00,7.615665009318489886e+00,-9.494200674221293212e+00
9.061911213800081244e-01,4.680149884960918882e+00,-3.226230702434814912e+00,-9.737351487547529771e+00,-7.192040676240708308e+00,-4.173068673562777775e+00,7.567757544027717387e+00,-9.452886713189982970e+00
9.066820158119583972e-01,4.631605760309417619e+00,-3.161612119636854068e+00,-9.719551861630646883e+00,-7.216725685650605016e+00,-4.154537692347061828e+00,7.520224001185116691e+00,-9.410971316124260966e+00
9.071729102439084480e-01,4.583483583017481600e+00,-3.097321908386100997e+00,-9.701087231560642010e+00,-7.241195838276183849e+00,-4.135968938291389563e+00,7.473057926074940127e+00,-9.368458696829804921e+00
9.076638046758586098e-01,4.535782390653798402e+00,-3.033367862521939351e+00,-9.681956709903220215e+00,-7.265430737768484803e+00,-4.117360604135209101e+00,7.426252643853624491e+00,-9.325353275517375806e+00
9.081546991078088826e-01,4.488501051580848333e+00,-2.969757819851245984e+00,-9.662159442628151851e+00,-7.289409828642287259e+00,-4.098710848968167397e+00,7.379801267141364640e+00,-9.281659672964829966e+00
9.086455935397589334e-01,4.441638268943600920e+00,-2.906499657143652549e+00,-9.641694609986872777e+00,-7.313112409700845085e+00,-4.080017799865428785e+00,7.333696703531034977e+00,-9.237382704746792683e+00
9.091364879717090952e-01,4.395192584609024955e+00,-2.843601285176162285e+00,-9.620561427381204567e+00,-7.336517647325947244e+00,-4.061279553507127993e+00,7.287931663014351358e+00,-9.192527375531902578e+00
9.096273824036593680e-01,4.349162383056698111e+00,-2.781070643827426636e+00,-9.598759146223320826e+00,-7.359604588633123612e+00,-4.042494177782084641e+00,7.242498665325650009e+00,-9.147098873447905731e+00
9.101182768356095298e-01,4.303545895220241668e+00,-2.718915697221398364e+00,-9.576287054786790875e+00,-7.382352174492198493e+00,-4.023659713375662861e+00,7.197390047202914864e+00,-9.101102564514452098e+00
9.106091712675595806e-01,4.258341202279605220e+00,-2.657144428920338974e+00,-9.553144479048830462e+00,-7.404739252413103046e+00,-4.004774175341794695e+00,7.152597969566209635e+00,-9.054543987143391703e+00
9.111000656995098534e-01,4.213546239404346139e+00,-2.595764837167370498e+00,-9.529330783523674242e+00,-7.426744589296943921e+00,-3.985835554659194369e+00,7.108114424613475535e+00,-9.007428846706950765e+00
9.115909601314600152e-01,4.169158799447859387e+00,-2.534784930178596518e+00,-9.504845372087158850e+00,-7.448346884052287287e+00,-3.966841819771811828e+00,7.063931242833858981e+00,-8.959763010173606546e+00
9.120818545634101771e-01,4.125176536592387144e+00,-2.474212721484415400e+00,-9.479687688792417077e+00,-7.469524780076794102e+00,-3.947790918113379455e+00,7.020040099938221978e+00,-8.911552500811492195e+00
9.125727489953603389e-01,4.081596969945053388e+00,-2.414056225320519111e+00,-9.453857218676747109e+00,-7.490256877604066332e+00,-3.928680777616200270e+00,6.976432523707184252e+00,-8.862803492959669072e+00
9.130636434273105007e-01,4.038417487084775104e+00,-2.354323452068225020e+00,-9.427353488559642614e+00,-7.510521745915764491e+00,-3.909509308204103473e+00,6.933099900756513279e+00,-8.813522306866991229e+00
9.135545378592606625e-01,3.995635347560074102e+00,-2.295022403744332973e+00,-9.400176067832003213e+00,-7.530297935418990285e+00,-3.890274403269575298e+00,6.890033483219895949e+00,-8.763715403598709486e+00
9.140454322912108243e-01,3.953247686337824973e+00,-2.236161069540373525e+00,-9.372324569236443637e+00,-7.549563989588957469e+00,-3.870973941135086527e+00,6.847224395349088333e+00,-8.713389380010747587e+00
9.145363267231609861e-01,3.911251517202910311e+00,-2.177747421411365902e+00,-9.343798649638834775e+00,-7.568298456776882510e+00,-3.851605786498595752e+00,6.804663640031503924e+00,-8.662550963791694869e+00
9.150272211551111479e-01,3.869643736108764553e+00,-2.119789409714005313e+00,-9.314598010790959393e+00,-7.586479901883187438e+00,-3.832167791863215101e+00,6.762342105225122246e+00,-8.611207008572460353e+00
9.155181155870614207e-01,3.828421124478865067e+00,-2.062294958894290264e+00,-9.284722400084310934e+00,-7.604086917895938491e+00,-3.812657798951101462e+00,6.720250570310824401e+00,-8.559364489103646889e+00
9.160090100190114715e-01,3.787580352459142041e+00,-2.005271963224708021e+00,-9.254171611295149091e+00,-7.621098137294537445e+00,-3.793073640101504829e+00,6.678379712362172427e+00,-8.507030496500645356e+00
9.164999044509616333e-01,3.747117982121220603e+00,-1.948728282590647565e+00,-9.222945485320529713e+00,-7.637492243318748208e+00,-3.773413139652974646e+00,6.636720112332395338e+00,-8.454212233556315681e+00
9.169907988829119061e-01,3.707030470616687445e+00,-1.892671738326534792e+00,-9.191043910905706937e+00,-7.653247981102889064e+00,-3.753674115309794779e+00,6.595262261158993056e+00,-8.400917010121494499e+00
9.174816933148620679e-01,3.667314173282234524e+00,-1.837110109101302013e+00,-9.158466825362575392e+00,-7.668344168675338857e+00,-3.733854379492595132e+00,6.553996565785601192e+00,-8.347152238553157133e+00
9.179725877468121187e-01,3.627965346695649629e+00,-1.782051126853247069e+00,-9.125214215279237706e+00,-7.682759707823346496e+00,-3.713951740673101298e+00,6.512913355101232149e+00,-8.292925429230214363e+00
9.184634821787622805e-01,3.588980151682781283e+00,-1.727502472774428588e+00,-9.091286117220827023e+00,-7.696473594823031839e+00,-3.693964004693104375e+00,6.472002885796934279e+00,-8.238244186137015035e+00
9.189543766107125533e-01,3.550354656275437115e+00,-1.673471773344554103e+00,-9.056682618421433517e+00,-7.709464931034696988e+00,-3.673888976067617218e+00,6.431255348139881534e+00,-8.183116202514648663e+00
9.194452710426626041e-01,3.512084838620169069e+00,-1.619966596414257554e+00,-9.021403857467225507e+00,-7.721712933363382270e+00,-3.653724459272206015e+00,6.390660871664814557e+00,-8.127549256579852610e+00
9.199361654746127659e-01,3.474166589837907715e+00,-1.566994447337800578e+00,-8.985450024970647931e+00,-7.733196944584710408e+00,-3.633468260014471873e+00,6.350209530782807477e+00,-8.071551207311562948e+00
9.204270599065630387e-01,3.436595716834618397e+00,-1.514562765155312185e+00,-8.948821364235890030e+00,-7.743896443535975394e+00,-3.613118186489764572e+00,6.309891350307534452e+00,-8.015129990305274177e+00
9.209179543385132005e-01,3.399367945062838015e+00,-1.462678918824491747e+00,-8.911518171915444597e+00,-7.753791055172479574e+00,-3.592672050621069424e+00,6.269696310898882352e+00,-7.958293613695074598e+00
9.214088487704632513e-01,3.362478921234055562e+00,-1.411350203501650968e+00,-8.873540798657833406e+00,-7.762860560489192707e+00,-3.572127669283032603e+00,6.229614354423916645e+00,-7.901050154143275606e+00
9.218997432024135241e-01,3.325924215982083876e+00,-1.360583836872305996e+00,-8.834889649746472173e+00,-7.771084906307621054e+00,-3.551482865510215969e+00,6.189635389235247587e+00,-7.843407752897813445e+00
9.223906376343636859e-01,3.289699326477340424e+00,-1.310386955531259057e+00,-8.795565185729810054e+00,-7.778444214927957567e+00,-3.530735469689537442e+00,6.149749295366862434e+00,-7.785374611917414533e+00
9.228815320663138477e-01,3.253799678991972311e+00,-1.260766611412001970e+00,-8.755567923042413270e+00,-7.784918793646506074e+00,-3.509883320736836509e+00,6.109945929647215834e+00,-7.726958990064255239e+00
9.233724264982640095e-01,3.218220631415987576e+00,-1.211729768265718654e+00,-8.714898434617452949e+00,-7.790489144138374122e+00,-3.488924267257701217e+00,6.070215130729826214e+00,-7.668169199364550437e+00
9.238633209302141713e-01,3.182957475724234264e+00,-1.163283298189654591e+00,-8.673557350490160189e+00,-7.795135971705387412e+00,-3.467856168692420304e+00,6.030546724041192519e+00,-7.609013601336643617e+00
9.243542153621643331e-01,3.148005440394298748e+00,-1.115433978204958043e+00,-8.631545358392511247e+00,-7.798840194389335068e+00,-3.446676896445121319e+00,5.990930526646102372e+00,-7.549500603386895214e+00
9.248451097941144949e-01,3.113359692775358400e+00,-1.068188486884007915e+00,-8.588863204339130419e+00,-7.801582951950448930e+00,-3.425384334997135571e+00,5.951356352030384045e+00,-7.489638655273263446e+00
9.253360042260646567e-01,3.079015341407884687e+00,-1.021553401027150976e+00,-8.545511693204232984e+00,-7.803345614711116873e+00,-3.403976383004488238e+00,5.911814014800959249e+00,-7.429436245636503955e+00
9.258268986580148185e-01,3.044967438294315709e+00,-9.755351923889250543e-01,-8.501491689289801812e+00,-7.804109792264914525e+00,-3.382450954379607744e+00,5.872293335303363726e+00,-7.368901898599150790e+00
9.263177930899650914e-01,3.011210981120630681e+00,-9.301402244537770869e-01,-8.456804116884933720e+00,-7.803857342050850576e+00,-3.360805979357217144e+00,5.832784144156629047e+00,-7.308044170432163256e+00
9.268086875219151421e-01,2.977740915428837454e+00,-8.853747492611629966e-01,-8.411449960816350213e+00,-7.802570377792930501e+00,-3.339039405544408812e+00,5.793276286705574485e+00,-7.246871646289289259e+00
9.272995819538653040e-01,2.944552136740320680e+00,-8.412449042801285470e-01,-8.365430266989971386e+00,-7.800231277804954289e+00,-3.317149198954862932e+00,5.753759627390413023e+00,-7.185392937009036807e+00
9.277904763858155768e-01,2.911639492630103465e+00,-7.977567093332605941e-01,-8.318746142923650666e+00,-7.796822693160548212e+00,-3.295133345027251970e+00,5.714224054033733680e+00,-7.123616675984290936e+00
9.282813708177657386e-01,2.878997784752210354e+00,-7.549160635703864308e-01,-8.271398758271368834e+00,-7.792327555728563837e+00,-3.272989849627953696e+00,5.674659482045125714e+00,-7.061551516100043280e+00
9.287722652497157894e-01,2.846621770815650265e+00,-7.127287424913341107e-01,-8.223389345338095069e+00,-7.786729086073592043e+00,-3.250716740037731700e+00,5.635055858542806995e+00,-6.999206126738164890e+00
9.292631596816660622e-01,2.814506166511541174e+00,-6.712003950184540768e-01,-8.174719199586210294e+00,-7.780010801221876271e+00,-3.228312065922785301e+00,5.595403166392947547e+00,-6.936589190850431130e+00
9.297540541136162240e-01,2.782645647391071453e+00,-6.303365406184805453e-01,-8.125389680132954595e+00,-7.772156522292427816e+00,-3.205773900289913492e+00,5.555691428166269041e+00,-6.873709402098983290e+00
9.302449485455662748e-01,2.751034850694285439e+00,-5.901425664737549592e-01,-8.075402210238893375e+00,-7.763150381993408011e+00,-3.183100340425789820e+00,5.515910710011931783e+00,-6.810575462064413443e+00
9.307358429775164366e-01,2.719668387780259877e+00,-5.506237124183146481e-01,-8.024758279706066588e+00,-7.752976866300737235e+00,-3.160289512745032336e+00,5.476051144714892516e+00,-6.747196062447987863e+00
9.312267374094667094e-01,2.688541205610172735e+00,-5.117846663109758554e-01,-7.973459519405184714e+00,-7.741621881672660521e+00,-3.137339704452791977e+00,5.436103571048366945e+00,-6.683579372096184024e+00
9.317176318414168712e-01,2.657648137710943104e+00,-4.736301047671181985e-01,-7.921507635952877102e+00,-7.729071137960697335e+00,-3.114249194919555208e+00,5.396058695411205086e+00,-6.619733670760420630e+00
9.322085262733669220e-01,2.626983854882928959e+00,-4.361647213737236406e-01,-7.868904381577040752e+00,-7.715310211696174036e+00,-3.091016241424898947e+00,5.355907036302669511e+00,-6.555667421750258406e+00
9.326994207053171948e-01,2.596543023057149124e+00,-3.993930388626044659e-01,-7.815651579109858638e+00,-7.700325094655541491e+00,-3.067639138284720346e+00,5.315639216281116575e+00,-6.491389048763667624e+00
9.331903151372673566e-01,2.566320306825716102e+00,-3.633194049690077199e-01,-7.761751123338514802e+00,-7.684102201378211205e+00,-3.044116218344752323e+00,5.275245968121565987e+00,-6.426906930590016387e+00
9.336812095692175184e-01,2.536310372909450717e+00,-3.279479883842735255e-01,-7.707204982318942577e+00,-7.666628376526621658e+00,-3.020445854442738387e+00,5.234718140853143353e+00,-6.362229395915193209e+00
9.341721040011676802e-01,2.506507893562956557e+00,-2.932827748028388193e-01,-7.652015198653087324e+00,-7.647890902088596121e+00,-2.996626460839457717e+00,5.194046705676763409e+00,-6.297364718229342628e+00
9.346629984331178420e-01,2.476907549917021001e+00,-2.593275630634408468e-01,-7.596183890729333754e+00,-7.627877504421991084e+00,-2.972656494618480139e+00,5.153222761762817683e+00,-6.232321110836912759e+00
9.351538928650680038e-01,2.447504035258330379e+00,-2.260859613845255245e-01,-7.539713253926273673e+00,-7.606576361141603293e+00,-2.948534457054692748e+00,5.112237541928944751e+00,-6.167106721969123129e+00
9.356447872970181656e-01,2.418292058246570342e+00,-1.935613836938949728e-01,-7.482605561779741343e+00,-7.583976107848354964e+00,-2.924258894951605736e+00,5.071082418197893737e+00,-6.101729629998842164e+00
9.361356817289683274e-01,2.389266346068849689e+00,-1.617570460525675768e-01,-7.424863167113143980e+00,-7.560065844700750937e+00,-2.899828401947401879e+00,5.029748907235436661e+00,-6.036197838757839662e+00
9.366265761609184892e-01,2.360421647531489420e+00,-1.306759631728783289e-01,-7.366488503131081167e+00,-7.534835142828621990e+00,-2.875241619789782099e+00,4.988228675668369583e+00,-5.970519272956473777e+00
9.371174705928687620e-01,2.331752736089133471e+00,-1.003209450307784856e-01,-7.307484084476229214e+00,-7.508274050589124116e+00,-2.850497239579542263e+00,4.946513545282591906e+00,-5.904701773705743229e+00
9.376083650248188128e-01,2.303254412811261531e+00,-7.069459357241203445e-02,-7.247852508249615688e+00,-7.480373099665052372e+00,-2.825594002982971809e+00,4.904595498101286033e+00,-5.838753094141835298e+00
9.380992594567689746e-01,2.274921509285949828e+00,-4.179929951481309303e-02,-7.187596454993959938e+00,-7.451123311005350303e+00,-2.800530703412929867e+00,4.862466681343066810e+00,-5.772680895152858760e+00
9.385901538887192475e-01,2.246748890461091719e+00,-1.363723924094639717e-02,-7.126718689640567206e+00,-7.420516200607988111e+00,-2.775306187178794293e+00,4.820119412260350344e+00,-5.706492741208247566e+00
9.390810483206692982e-01,2.218731457422913778e+00,1.378962821108487002e-02,-7.065222062419387328e+00,-7.388543785145088805e+00,-2.749919354605110389e+00,4.777546182857739687e+00,-5.640196096290444494e+00
9.395719427526194600e-01,2.190864150111796693e+00,4.047956406465325063e-02,-7.003109509732244220e+00,-7.355198587430233914e+00,-2.724369161118991745e+00,4.734739664490383859e+00,-5.573798319928852329e+00
9.400628371845697329e-01,2.163141949975525336e+00,6.643105262689763535e-02,-6.940384054989586105e+00,-7.320473641728201031e+00,-2.698654618306360664e+00,4.691692712342601546e+00,-5.507306663336441588e+00
9.405537316165198947e-01,2.135559882559859624e+00,9.164280401685354072e-02,-6.877048809410415409e+00,-7.284362498906896022e+00,-2.672774794936900733e+00,4.648398369786460371e+00,-5.440728265648624884e+00
9.410446260484699454e-01,2.108113020036400442e+00,1.161137567993594244e-01,-6.813106972785421434e+00,-7.246859231431511894e+00,-2.646728817957771707e+00,4.604849872620411233e+00,-5.374070150264483203e+00
9.415355204804201072e-01,2.080796483667859409e+00,1.398430805247382613e-01,-6.748561834203506749e+00,-7.207958438201038653e+00,-2.620515873456110256e+00,4.561040653188056737e+00,-5.307339221290449771e+00
9.420264149123703801e-01,2.053605446210668983e+00,1.628301781742157450e-01,-6.683416772741610501e+00,-7.167655249227025571e+00,-2.594135207590309022e+00,4.516964344376994234e+00,-5.240542260086456849e+00
9.425173093443205419e-01,2.026535134254953352e+00,1.850746885111427265e-01,-6.617675258117814430e+00,-7.125945330154657142e+00,-2.567586127490057546e+00,4.472614783497733448e+00,-5.173685921914442432e+00
9.430082037762705927e-01,1.999580830501773709e+00,2.065764883380226680e-01,-6.551340851307625002e+00,-7.082824886625991745e+00,-2.540868002125116210e+00,4.427986016042627426e+00,-5.106776732689148446e+00
9.434990982082208655e-01,1.972737875977788047e+00,2.273356946592809402e-01,-6.484417205123628847e+00,-7.038290668485550405e+00,-2.513980263142867155e+00,4.383072299324911825e+00,-5.039821085831436953e+00
9.439899926401710273e-01,1.946001672187290144e+00,2.473526667497791820e-01,-6.416908064758565899e+00,-6.992339973828268995e+00,-2.486922405674705239e+00,4.337868105997919166e+00,-4.972825239224091476e+00
9.444808870721211891e-01,1.919367683201484542e+00,2.666280081291885207e-01,-6.348817268291412574e+00,-6.944970652889512763e+00,-2.459693989111086054e+00,4.292368127454186499e+00,-4.905795312269779274e+00
9.449717815040713509e-01,1.892831437685208451e+00,2.851625684420728835e-01,-6.280148747156980349e+00,-6.896181111777571537e+00,-2.432294637845409113e+00,4.246567277104778881e+00,-4.838737283051617766e+00
9.454626759360215127e-01,1.866388530860958461e+00,3.029574452437597820e-01,-6.210906526578706455e+00,-6.845970316048297200e+00,-2.404724041986646021e+00,4.200460693538623502e+00,-4.771656985596057332e+00
9.459535703679716745e-01,1.840034626410266272e+00,3.200139856920168890e-01,-6.141094725964744150e+00,-6.794337794122079721e+00,-2.376981958040746967e+00,4.154043743561945057e+00,-4.704560107238184408e+00
9.464444647999218363e-01,1.813765458312438072e+00,3.363337881444667943e-01,-6.070717559267380992e+00,-6.741283640543102251e+00,-2.349068209560806864e+00,4.107312025117772158e+00,-4.637452186089438655e+00
9.469353592318719981e-01,1.787576832620617173e+00,3.519187036618047770e-01,-5.999779335305636785e+00,-6.686808519080781998e+00,-2.320982687765981822e+00,4.060261370085480159e+00,-4.570338608607666053e+00
9.474262536638221599e-01,1.761464629175226504e+00,3.667708374167744090e-01,-5.928284458051345851e+00,-6.630913665673661583e+00,-2.292725352129219463e+00,4.012887846960504490e+00,-4.503224607269713964e+00
9.479171480957724327e-01,1.735424803254712156e+00,3.808925500089426208e-01,-5.856237426878267982e+00,-6.573600891215352959e+00,-2.264296230933689369e+00,3.965187763413986488e+00,-4.436115258346227996e+00
9.484080425277224835e-01,1.709453387163707205e+00,3.942864586852079523e-01,-5.783642836774796514e+00,-6.514872584182990423e+00,-2.235695421798065574e+00,3.917157668732679454e+00,-4.369015479779094768e+00
9.488989369596726453e-01,1.683546491758427077e+00,4.069554384661535629e-01,-5.710505378519552977e+00,-6.454731713107678459e+00,-2.206923092170452794e+00,3.868794356138680168e+00,-4.301930029160971003e+00
9.493898313916229181e-01,1.657700307909557802e+00,4.189026231780980103e-01,-5.636829838820752059e+00,-6.393181828887558815e+00,-2.177979479791232631e+00,3.820094864989528993e+00,-4.234863501817577536e+00
9.498807258235729689e-01,1.631911107902379809e+00,4.301314063909743579e-01,-5.562621100418467357e+00,-6.330227066942861747e+00,-2.148864893124557085e+00,3.771056482858162529e+00,-4.167820328992132950e+00
9.503716202555231307e-01,1.606175246774264043e+00,4.406454422619868749e-01,-5.487884142150321054e+00,-6.265872149213344677e+00,-2.119579711758644791e+00,3.721676747493002146e+00,-4.100804776132228824e+00
9.508625146874734035e-01,1.580489163589551715e+00,4.504486462850016970e-01,-5.412624038980494490e+00,-6.200122385997998364e+00,-2.090124386774856902e+00,3.671953448658147323e+00,-4.033820941279192773e+00
9.513534091194235653e-01,1.554849382651766865e+00,4.595451959457388380e-01,-5.336845961992056075e+00,-6.132983677637106723e+00,-2.060499441085555716e+00,3.621884629853678206e+00,-3.966872753559858911e+00
9.518443035513736161e-01,1.529252514653127948e+00,4.679395312827789866e-01,-5.260555178342411153e+00,-6.064462516036413398e+00,-2.030705469740665237e+00,3.571468589915897773e+00,-3.899963971780569860e+00
9.523351979833238889e-01,1.503695257761463733e+00,4.756363553542706235e-01,-5.183757051182172226e+00,-5.994565986033649985e+00,-2.000743140203048220e+00,3.520703884497753400e+00,-3.833098183123745173e+00
9.528260924152740508e-01,1.478174398644496845e+00,4.826406346104639145e-01,-5.106457039537424691e+00,-5.923301766607488084e+00,-1.970613192592689522e+00,3.469589327429405845e+00,-3.766278801946901122e+00
9.533169868472242126e-01,1.452686813431358637e+00,4.889575991720196413e-01,-5.028660698154907571e+00,-5.850678131928393810e+00,-1.940316439899507195e+00,3.418123991958611718e+00,-3.699509068683773272e+00
9.538078812791742633e-01,1.427229468611608931e+00,4.945927430140428793e-01,-4.950373677310981435e+00,-5.776703952252191243e+00,-1.909853768165115984e+00,3.366307211871523819e+00,-3.632792048848261679e+00
9.542987757111245362e-01,1.401799421871475992e+00,4.995518240560012924e-01,-4.871601722583461580e+00,-5.701388694655611822e+00,-1.879226136633203037e+00,3.314138582493284080e+00,-3.566130632140398049e+00
9.547896701430746980e-01,1.376393822867485683e+00,5.038408641572912350e-01,-4.792350674586907999e+00,-5.624742423614129905e+00,-1.848434577868727224e+00,3.261617961568799018e+00,-3.499527531654903711e+00
9.552805645750247487e-01,1.351009913937510687e+00,5.074661490186544999e-01,-4.712626468671385460e+00,-5.546775801422350938e+00,-1.817480197845958489e+00,3.208745470023711910e+00,-3.432985283192258485e+00
9.557714590069750216e-01,1.325645030749008635e+00,5.104342279893602230e-01,-4.632435134584039105e+00,-5.467500088456182183e+00,-1.786364176005108773e+00,3.155521492605142253e+00,-3.366506244671802150e+00
9.562623534389251834e-01,1.300296602884755348e+00,5.127519137801888061e-01,-4.551782796094494543e+00,-5.386927143277839392e+00,-1.755087765277914214e+00,3.101946678402837776e+00,-3.300092595647635019e+00
9.567532478708753452e-01,1.274962154365867795e+00,5.144262820821190463e-01,-4.470675670583188932e+00,-5.305069422582710637e+00,-1.723652292081879533e+00,3.048021941250203426e+00,-3.233746336926705212e+00
9.572441423028255070e-01,1.249639304112197813e+00,5.154646710908246110e-01,-4.389120068593201474e+00,-5.221939980988706154e+00,-1.692059156283342247e+00,2.993748460005493328e+00,-3.167469290289422368e+00
9.577350367347756688e-01,1.224325766339920074e+00,5.158746809370209352e-01,-4.307122393344918976e+00,-5.137552470667547944e+00,-1.660309831129141322e+00,2.939127678712816660e+00,-3.101263098312274646e+00
9.582259311667258306e-01,1.199019350896798564e+00,5.156641730224875708e-01,-4.224689140214904270e+00,-5.051921140819118250e+00,-1.628405863147404098e+00,2.884161306643806544e+00,-3.035129224293642736e+00
9.587168255986761034e-01,1.173717963534529174e+00,5.148412692618413722e-01,-4.141826896177244421e+00,-4.965060836987258419e+00,-1.596348872016793319e+00,2.828851318218844391e+00,-2.969068952281377793e+00
9.592077200306261542e-01,1.148419649631097217e+00,5.134143997827516070e-01,-4.058542371467911636e+00,-4.876987005055239521e+00,-1.564140569516322632e+00,2.773200019062078692e+00,-2.903083316243718404e+00
9.596986144625763160e-01,1.123122618890182389e+00,5.113922965674825294e-01,-3.974842443171337614e+00,-4.787715429334614470e+00,-1.531782765917180100e+00,2.717210043795373231e+00,-2.837173056251242720e+00
9.601895088945265888e-01,1.097824974157441513e+00,5.087836838809238760e-01,-3.890733958029143569e+00,-4.697262154494947772e+00,-1.499277249858520289e+00,2.660883935582663007e+00,-2.771339060485498162e+00
9.606804033264766396e-01,1.072524910461405856e+00,5.055975376418317957e-01,-3.806223848765283968e+00,-4.605643815451854195e+00,-1.466625880420511230e+00,2.604224494632001896e+00,-2.705582045838401672e+00
9.611712977584268014e-01,1.047220731158335250e+00,5.018431027016484469e-01,-3.721319144967285553e+00,-4.512877641405988349e+00,-1.433830594000609082e+00,2.547234802707707857e+00,-2.639902532120043332e+00
9.616621921903770742e-01,1.021910845279884406e+00,4.975298873516158515e-01,-3.636026971441581157e+00,-4.418981443424323530e+00,-1.400893402702304114e+00,2.489918216877184953e+00,-2.574300846706207846e+00
9.621530866223272360e-01,9.965937649103179252e-01,4.926676578628215175e-01,-3.550354546574545189e+00,-4.323973602102220148e+00,-1.367816392735325515e+00,2.432278363310190095e+00,-2.508777129143144435e+00
9.626439810542772868e-01,9.712681025933175283e-01,4.872664330591636173e-01,-3.464309180699362667e+00,-4.227873055306439198e+00,-1.334601722827364778e+00,2.374319131130569360e+00,-2.443331335709680641e+00
9.631348754862275596e-01,9.459325687684159156e-01,4.813364789232542629e-01,-3.377898274468848161e+00,-4.130699285999215320e+00,-1.301251622647351169e+00,2.316044666320596246e+00,-2.377963243936791926e+00
9.636257699181777214e-01,9.205859692370987890e-01,4.748883032352666511e-01,-3.291129317234346985e+00,-4.032472310143571548e+00,-1.267768391240343684e+00,2.257459365677983332e+00,-2.312672457084685718e+00
9.641166643501278832e-01,8.952272026584005005e-01,4.679326502446923275e-01,-3.204009885430160853e+00,-3.933212664689203386e+00,-1.234154395473809895e+00,2.198567870825175241e+00,-2.247458408577026390e+00
9.646075587820779340e-01,8.698552580742039408e-01,4.604804953750454288e-01,-3.116547640964189902e+00,-3.832941395639734239e+00,-1.200412068495565920e+00,2.139375062271405170e+00,-2.182320366392774158e+00
9.650984532140282068e-01,8.444692124640791331e-01,4.525430399614855936e-01,-3.028750329614205317e+00,-3.731680046200704925e+00,-1.166543908203155455e+00,2.079886053527129519e+00,-2.117257437415247523e+00
9.655893476459783686e-01,8.190682283298230670e-01,4.441317060213987311e-01,-2.940625779430356079e+00,-3.629450645008926557e+00,-1.132552475724892815e+00,2.020106185271218546e+00,-2.052268571738812497e+00
9.660802420779284194e-01,7.936515513094949403e-01,4.352581310578714779e-01,-2.852181899143175325e+00,-3.526275694442412068e+00,-1.098440393912291313e+00,1.960041019570441190e+00,-1.987352566932691245e+00
9.665711365098786922e-01,7.682185078211174467e-01,4.259341628961209603e-01,-2.763426676577664054e+00,-3.422178159011517895e+00,-1.064210345844096350e+00,1.899696334151603994e+00,-1.922508072262292922e+00
9.670620309418288540e-01,7.427685027360335646e-01,4.161718545528718671e-01,-2.674368177073447317e+00,-3.317181453831291371e+00,-1.029865073341926340e+00,1.839078116726358347e+00,-1.857733592868068051e+00
9.675529253737790158e-01,7.173010170817644138e-01,4.059834591386144442e-01,-2.585014541910435781e+00,-3.211309433174398542e+00,-9.954073754972986299e-01,1.778192559368295456e+00,-1.793027493901494296e+00
9.680438198057291777e-01,6.918156057745584731e-01,3.953814247928485459e-01,-2.495373986740690331e+00,-3.104586379105387817e+00,-9.608401072103120999e-01,1.717046052942781786e+00,-1.728388004618651053e+00
9.685347142376793395e-01,6.663118953815264645e-01,3.843783896522289245e-01,-2.405454800026041617e+00,-2.997036990195840467e+00,-9.261661777398125794e-01,1.655645181589260995e+00,-1.663813222431123950e+00
9.690256086696295013e-01,6.407895819123701209e-01,3.729871768516453967e-01,-2.315265341481649752e+00,-2.888686370320522556e+00,-8.913885492651055786e-01,1.593996717256106921e+00,-1.599301116914306320e+00
9.695165031015797741e-01,6.152484286407315928e-01,3.612207895582419948e-01,-2.224814040525401548e+00,-2.779560017534544514e+00,-8.565102354591966893e-01,1.532107614288007458e+00,-1.534849533773079644e+00
9.700073975335298249e-01,5.896882639551804806e-01,3.490924060383764349e-01,-2.134109394733358478e+00,-2.669683813031667352e+00,-8.215343000736137213e-01,1.469985004065979428e+00,-1.470456198764987121e+00
9.704982919654799867e-01,5.641089792397154801e-01,3.366153747574666122e-01,-2.043159968300736207e+00,-2.559084010183206637e+00,-7.864638555346388227e-01,1.407636189699692952e+00,-1.406118721580553510e+00
9.709891863974302595e-01,5.385105267839969123e-01,3.238032095128345889e-01,-1.951974390509252366e+00,-2.447787223658504541e+00,-7.513020615512489009e-01,1.345068640772652646e+00,-1.341834599681333451e+00
9.714800808293803103e-01,5.128929177231232872e-01,3.106695845994408844e-01,-1.860561354200071627e+00,-2.335820418626049388e+00,-7.160521237344845691e-01,1.282289988139731385e+00,-1.277601222095143374e+00
9.719709752613304721e-01,4.872562200069785465e-01,2.972283300085374891e-01,-1.768929614252578109e+00,-2.223210900035534454e+00,-6.807172922283266647e-01,1.219308018777187641e+00,-1.213415873168645298e+00
9.724618696932807449e-01,4.616005563992690575e-01,2.834934266593004404e-01,-1.677087986069282444e+00,-2.109986301981205958e+00,-6.453008603522039088e-01,1.156130670685408646e+00,-1.149275736277497462e+00
9.729527641252309067e-01,4.359261025061434425e-01,2.694790016633574203e-01,-1.585045344066542627e+00,-1.996174577146124118e+00,-6.098061632550029199e-01,1.092766027844126686e+00,-1.085177897493837973e+00
9.734436585571809575e-01,4.102330848343601621e-01,2.551993236222528938e-01,-1.492810620170973879e+00,-1.881803986327182932e+00,-5.742365765805388378e-01,1.029222315220046369e+00,-1.021119349211025984e+00
9.739345529891312303e-01,3.845217788791392977e-01,2.406687979578416847e-01,-1.400392802322005803e+00,-1.766903088041442693e+00,-5.385955151446537581e-01,9.655078938271867139e-01,-9.570969937259523608e-01
9.744254474210813921e-01,3.587925072416122130e-01,2.259019622756429091e-01,-1.307800932980291764e+00,-1.651500728213431080e+00,-5.028864316238468302e-01,9.016312558397453492e-01,-8.931076467787225637e-01
9.749163418530315539e-01,3.330456377758427289e-01,2.109134817610879842e-01,-1.215044107641891191e+00,-1.535626029943287563e+00,-4.671128152553796209e-01,8.376010197574116356e-01,-8.291480410496374631e-01
9.754072362849817157e-01,3.072815817654687698e-01,1.957181446087187804e-01,-1.122131473358390918e+00,-1.419308383355981640e+00,-4.312781905489450063e-01,7.734259256232580704e-01,-7.652148296136187522e-01
9.758981307169318775e-01,2.815007921299700344e-01,1.803308574843072720e-01,-1.029072227262946004e+00,-1.302577435531568906e+00,-3.953861160098825489e-01,7.091148302942058557e-01,-7.013045893520364338e-01
9.763890251488820393e-01,2.557037616605390973e-01,1.647666410199304932e-01,-9.358756151022542547e-01,-1.185463080516500289e+00,-3.594401828739339222e-01,6.446767027640377679e-01,-6.374138243219565902e-01
9.768799195808320901e-01,2.298910212855760360e-01,1.490406253419643279e-01,-8.425509297744114834e-01,-1.067995449415930720e+00,-3.234440138535461529e-01,5.801206195389689846e-01,-5.735389690827885634e-01
9.773708140127823629e-01,2.040631383656769382e-01,1.331680456319468131e-01,-7.491075098722941306e-01,-9.502049005665599291e-01,-2.874012618955552600e-01,5.154557600654923188e-01,-5.096763919800649800e-01
9.778617084447325247e-01,1.782207150184934308e-01,1.171642377205455721e-01,-6.555547382337763018e-01,-8.321220097916837144e-01,-2.513156089507782021e-01,4.506914022114234530e-01,-4.458223983872615648e-01
9.783526028766826865e-01,1.523643864728502495e-01,1.010446337142164586e-01,-5.619020404965376914e-01,-7.137775607356019458e-01,-2.151907647546323910e-01,3.858369177985905285e-01,-3.819732339041296276e-01
9.788434973086328483e-01,1.264948194527974468e-01,8.482475765501829024e-02,-4.681588836599938075e-01,-5.952025352805696556e-01,-1.790304656197696798e-01,3.209017681889118623e-01,-3.181250875132557443e-01
9.793343917405830101e-01,1.006127105910090136e-01,6.852022121319380210e-02,-3.743347746521256125e-01,-4.764281040435430770e-01,-1.428384732398595147e-01,2.558954999223375104e-01,-2.542740946933371715e-01
9.798252861725331719e-01,7.471878487205886599e-02,5.214671941281440182e-02,-2.804392589031930449e-01,-3.574856169551129392e-01,-1.066185735052934402e-01,1.908277404080059303e-01,-1.904163404905470092e-01
9.803161806044834448e-01,4.881379410495256116e-02,3.572002639021162190e-02,-1.864819189240900787e-01,-2.384065939179491889e-01,-7.037457532993879328e-02,1.257081936670928490e-01,-1.265478625463987705e-01
9.808070750364334955e-01,2.289851542566873066e-02,1.925599118550641586e-02,-9.247237289198807775e-02,-1.192227155479408801e-01,-3.411030948997062495e-02,6.054663612915940629e-02,-6.266465408401032666e-02
9.812979694683837684e-01,-3.026250170993323961e-03,2.770533566932033374e-03,1.579726759175396206e-03,3.418600494330567384e-05,2.170372526168492730e-03,-4.647087519681131727e-03,1.237333148992958562e-03


==> data/logits/plot_logits_6.csv <==
t,y0,y1,y2,y3,y4,y5,y6,y7,y8,y9
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.900299568447057975e-04,3.392344452154643503e-02,2.999618491607199122e-02,-1.994808111218361255e-02,1.494793593858834146e-02,-2.107833368892778406e-02,-6.106544841822415803e-04,2.496533574588039039e-02
9.800599136894115951e-04,6.788336481856409310e-02,6.002562571308567296e-02,-3.991770218523686686e-02,2.991205975922070145e-02,-4.217985349976399734e-02,-1.221552288329045416e-03,4.995755253510037602e-02
1.470089870534117393e-03,1.018793056777549111e-01,9.008892897998070637e-02,-5.990868707511227964e-02,4.489228690053975040e-02,-6.330480174522398751e-02,-1.832269348821875116e-03,7.497635292301797760e-02
1.960119827378823190e-03,1.359108092352700192e-01,1.201867057959539742e-01,-7.992085868097159596e-02,5.988853242050511116e-02,-8.445342264926569698e-02,-2.442378733302504046e-03,1.000214377574225322e-01
2.450149784223529421e-03,1.699774149855206029e-01,1.503195717067494219e-01,-9.995403893676287066e-02,7.490071099782821817e-02,-1.056259623371166023e-01,-3.051450651316206519e-03,1.250925061770093438e-01
2.940179741068234785e-03,2.040786597901892152e-01,1.804881467003862927e-01,-1.200080488026749742e-01,8.992873693342388897e-02,-1.268226688250566336e-01,-3.659052465217617345e-03,1.501892556098664011e-01
3.430209697912940583e-03,2.382140778874405895e-01,2.106930551823252840e-01,-1.400827082564689852e-01,1.049725241518783964e-01,-1.480437920099561822e-01,-4.264748701339207693e-03,1.753113817719724188e-01
3.920239654757646380e-03,2.723832009013331112e-01,2.409349259500727647e-01,-1.601778362846865700e-01,1.200319862029341766e-01,-1.692895836585695257e-01,-4.868101061422262787e-03,2.004585786657064606e-01
4.410269611602352612e-03,3.065855578514312674e-01,2.712143921672244273e-01,-1.802932508737360162e-01,1.351070362629912536e-01,-1.905602973965849212e-01,-5.468668434310493265e-03,2.256305385783702322e-01
4.900299568447058843e-03,3.408206751626157716e-01,3.015320913369437528e-01,-2.004287690008539624e-01,1.501975871366240112e-01,-2.118561886974273112e-01,-6.066006907906346113e-03,2.508269520807198116e-01
5.390329525291764207e-03,3.750880766750971373e-01,3.318886652748839206e-01,-2.205842066249465439e-01,1.653035512581171318e-01,-2.331775148708202239e-01,-6.659669781389709886e-03,2.760475080255117009e-01
5.880359482136469571e-03,4.093872836546263438e-01,3.622847600815415348e-01,-2.407593786773051525e-01,1.804248406930150095e-01,-2.545245350511001203e-01,-7.249207577699756655e-03,3.012918935460588421e-01
6.370389438981175802e-03,4.437178148029088387e-01,3.927210261140550163e-01,-2.609540990522014048e-01,1.955613671396900233e-01,-2.758975101852880196e-01,-7.834168056278248415e-03,3.265597940547984579e-01
6.860419395825881166e-03,4.780791862682148285e-01,4.231981179574352270e-01,-2.811681805973565984e-01,2.107130419309256597e-01,-2.972967030209149319e-01,-8.414096226076792084e-03,3.518508932418719093e-01
7.350449352670587397e-03,5.124709116561947386e-01,4.537166943952395393e-01,-3.014014351042924589e-01,2.258797760355185924e-01,-3.187223780936055406e-01,-8.988534358826016923e-03,3.771648730737171551e-01
7.840479309515292761e-03,5.468925020408881288e-01,4.842774183796791920e-01,-3.216536732985538771e-01,2.410614800598939178e-01,-3.401748017144135550e-01,-9.557022002567250318e-03,4.025014137916699264e-01
8.330509266359998125e-03,5.813434659759413314e-01,5.148809570011680936e-01,-3.419247048298127978e-01,2.562580642497400696e-01,-3.616542419569158673e-01,-1.011909599544680294e-02,4.278601939105801111e-01
8.820539223204705223e-03,6.158233095060180462e-01,5.455279814573102959e-01,-3.622143382618472351e-01,2.714694384916591652e-01,-3.831609686440610174e-01,-1.067429047977351553e-02,4.532408902174380194e-01
9.310569180049410587e-03,6.503315361784093307e-01,5.762191670213195893e-01,-3.825223810623971654e-01,2.866955123148312579e-01,-4.046952533347708547e-01,-1.122213691633811017e-02,4.786431777700099754e-01
9.800599136894117686e-03,6.848676470548559214e-01,6.069551930098879833e-01,-4.028486395929005148e-01,3.019361948927022365e-01,-4.262573693103032801e-01,-1.176216409899527582e-02,5.040667298954931708e-01
1.029062909373882305e-02,7.194311407235547406e-01,6.377367427504831987e-01,-4.231929190981011391e-01,3.171913950446794694e-01,-4.478475915603648549e-01,-1.229389816950895997e-02,5.295112181891719061e-01
1.078065905058352841e-02,7.540215133113706836e-01,6.685645035480820564e-01,-4.435550236955360104e-01,3.324610212378490415e-01,-4.694661967689781612e-01,-1.281686263265921499e-02,5.549763125130917629e-01
1.127068900742823378e-02,7.886382584962640108e-01,6.994391666513619654e-01,-4.639347563649072748e-01,3.477449815887123652e-01,-4.911134633001166261e-01,-1.333057837161280568e-02,5.804616809947491518e-01
1.176071896427293914e-02,8.232808675198841630e-01,7.303614272182947786e-01,-4.843319189373125333e-01,3.630431838649296195e-01,-5.127896711830731702e-01,-1.383456366355606537e-02,6.059669900257791397e-01
1.225074892111764624e-02,8.579488292004033845e-01,7.613319842812185101e-01,-5.047463120843741491e-01,3.783555354870902221e-01,-5.344951020976063116e-01,-1.432833419558898758e-02,6.314919042606707000e-01
1.274077887796235160e-02,8.926416299455177672e-01,7.923515407113194131e-01,-5.251777353072299981e-01,3.936819435304942938e-01,-5.562300393588279768e-01,-1.481140308088468860e-02,6.570360866154817403e-01
1.323080883480705870e-02,9.273587537656745594e-01,8.234208031825658303e-01,-5.456259869254115324e-01,4.090223147269532178e-01,-5.779947679018550000e-01,-1.528328087510838484e-02,6.825991982665772229e-01
1.372083879165176233e-02,9.620996822874792187e-01,8.545404821350739422e-01,-5.660908640655915036e-01,4.243765554666043549e-01,-5.997895742662093799e-01,-1.574347559310174116e-02,7.081808986493661751e-01
1.421086874849646943e-02,9.968638947672973094e-01,8.857112917379021955e-01,-5.865721626502024000e-01,4.397445717997370274e-01,-6.216147465799685135e-01,-1.619149272582731669e-02,7.337808454570489136e-01
1.470089870534117479e-02,1.031650868105101315e+00,9.169339498513184861e-01,-6.070696773859604045e-01,4.551262694386545293e-01,-6.434705745436970492e-01,-1.662683525757796543e-02,7.593986946394040149e-01
1.519092866218588189e-02,1.066460076858457784e+00,9.482091779884606053e-01,-6.275832017522301465e-01,4.705215537595272002e-01,-6.653573494141002964e-01,-1.704900368344675066e-02,7.850341004015453095e-01
1.568095861903058552e-02,1.101290993256763828e+00,9.795377012764762137e-01,-6.481125279892953062e-01,4.859303298042859098e-01,-6.872753639874624731e-01,-1.745749602706150871e-02,8.106867152027302792e-01
1.617098857587529262e-02,1.136143087215632841e+00,1.010920248417049860e+00,-6.686574470864776742e-01,5.013525022825027211e-01,-7.092249125828058443e-01,-1.785180785857912178e-02,8.363561897551350377e-01
1.666101853271999625e-02,1.171015826351573974e+00,1.042357551646460712e+00,-6.892177487701878213e-01,5.167879755733386649e-01,-7.312062910248703362e-01,-1.823143231294716005e-02,8.620421730227176838e-01
1.715104848956470682e-02,1.205908675996702595e+00,1.073850346694919189e+00,-7.097932214917508364e-01,5.322366537274254572e-01,-7.532197966267333289e-01,-1.859586010842162462e-02,8.877443122199610848e-01
1.764107844640941045e-02,1.240821099213858192e+00,1.105399372745532682e+00,-7.303836524152356180e-01,5.476984404688605146e-01,-7.752657281723245308e-01,-1.894457956535289256e-02,9.134622528107882999e-01
1.813110840325411408e-02,1.275752556811788896e+00,1.137005372392587699e+00,-7.509888274050791068e-01,5.631732391971561169e-01,-7.973443858986065669e-01,-1.927707662523270304e-02,9.391956385073835234e-01
1.862113836009882117e-02,1.310702507360544056e+00,1.168669091599275678e+00,-7.716085310135932795e-01,5.786609529892103865e-01,-8.194560714775165344e-01,-1.959283487000146318e-02,9.649441112690347877e-01
1.911116831694352827e-02,1.345670407207091968e+00,1.200391279654883681e+00,-7.922425464683653384e-01,5.941614846013074658e-01,-8.416010879976815184e-01,-1.989133554162175743e-02,9.907073113010080867e-01
1.960119827378823537e-02,1.380655710491203836e+00,1.232172689131479038e+00,-8.128906556595718591e-01,6.096747364711578854e-01,-8.637797399459284931e-01,-2.017205756191092769e-02,1.016484877053476232e+00
2.009122823063293900e-02,1.415657869161344617e+00,1.264014075839857476e+00,-8.335526391270566826e-01,6.252006107198773144e-01,-8.859923331884285158e-01,-2.043447755263899657e-02,1.042276445220322589e+00
2.058125818747764610e-02,1.450676332991044815e+00,1.295916198785184825e+00,-8.542282760474519954e-01,6.407390091540992039e-01,-9.082391749517741975e-01,-2.067806985588793722e-02,1.068081650738159860e+00
2.107128814432234973e-02,1.485710549595214980e+00,1.327879820121847798e+00,-8.749173442210250728e-01,6.562898332679953928e-01,-9.305205738036489427e-01,-2.090230655467456566e-02,1.093900126785173565e+00
2.156131810116705683e-02,1.520759964446753987e+00,1.359905705107814722e+00,-8.956196200584536360e-01,6.718529842453513368e-01,-9.528368396333118939e-01,-2.110665749383300316e-02,1.119731504780041131e+00
2.205134805801176393e-02,1.555824030674506808e+00,1.391994630674999955e+00,-9.163348842708443076e-01,6.874283672880626694e-01,-9.751882896959132019e-01,-2.129059049360659817e-02,1.145575421543029382e+00
2.254137801485646755e-02,1.590902220564920810e+00,1.424147395444199438e+00,-9.370629285261201646e-01,7.030158967005855075e-01,-9.975752556852928166e-01,-2.145357162075678392e-02,1.171431527685923957e+00
2.303140797170117465e-02,1.625993965390543305e+00,1.456364766633459151e+00,-9.578035203330526048e-01,7.186154692669211030e-01,-1.019998046387158297e+00,-2.159506403368677274e-02,1.197299443534817875e+00
2.352143792854587828e-02,1.661098692080511308e+00,1.488647512354832392e+00,-9.785564244296549585e-01,7.342269804602625793e-01,-1.042456970409969541e+00,-2.171452870043172334e-02,1.223178785989286421e+00
2.401146788539058538e-02,1.696215826921351200e+00,1.520996404810797342e+00,-9.993214049171776914e-01,7.498503260742290788e-01,-1.064952338447791469e+00,-2.181142449319389831e-02,1.249069171218494922e+00
2.450149784223529248e-02,1.731344795473180431e+00,1.553412220153050693e+00,-1.020098225185649188e+00,7.654854021801644759e-01,-1.087484463194982265e+00,-2.188520820992934102e-02,1.274970214584934203e+00
2.499152779907999611e-02,1.766485022489008738e+00,1.585895738343138461e+00,-1.040886647840970403e+00,7.811321050857067405e-01,-1.110053659262361769e+00,-2.193533459629731786e-02,1.300881530570302091e+00
2.548155775592470321e-02,1.801635931837151983e+00,1.618447743014935103e+00,-1.061686434633564158e+00,7.967903312946114092e-01,-1.132660243094853580e+00,-2.196125636797519043e-02,1.326802732703518117e+00
2.597158771276941031e-02,1.836796946426738408e+00,1.651069021338939624e+00,-1.082497346388569648e+00,8.124599774678411546e-01,-1.155304532890599978e+00,-2.196242423333788496e-02,1.352733433490877824e+00
2.646161766961411740e-02,1.871967488136330626e+00,1.683760363888424871e+00,-1.103319142937595698e+00,8.281409403859145701e-01,-1.177986848521553220e+00,-2.193828691650190343e-02,1.378673244348345373e+00
2.695164762645882103e-02,1.907146977745640903e+00,1.716522564507419801e+00,-1.124151583052022563e+00,8.438331169125170561e-01,-1.200707511455539889e+00,-2.188829118073432056e-02,1.404621775535985329e+00
2.744167758330352466e-02,1.942334834870361293e+00,1.749356420180524729e+00,-1.144994424377855369e+00,8.595364039593740291e-01,-1.223466844679801824e+00,-2.181188185222526776e-02,1.430578636094533840e+00
2.793170754014823176e-02,1.977530477900087069e+00,1.782262730904566439e+00,-1.165847423372133651e+00,8.752506984523834577e-01,-1.246265172626011442e+00,-2.170850184422673523e-02,1.456543433784104336e+00
2.842173749699293886e-02,2.012733323939350782e+00,1.815242299562094708e+00,-1.186710335240886094e+00,8.909758972990124981e-01,-1.269102821096759648e+00,-2.157759218155391734e-02,1.482515775025034177e+00
2.891176745383764596e-02,2.047942788751757615e+00,1.848295931796702263e+00,-1.207582913878644248e+00,9.067118973569526785e-01,-1.291980117193518351e+00,-2.141859202545420837e-02,1.508495264840869821e+00
2.940179741068234959e-02,2.083158286707228690e+00,1.881424435890201030e+00,-1.228464911809502347e+00,9.224585954040405156e-01,-1.314897389246083126e+00,-2.123093869883679874e-02,1.534481506803492268e+00
2.989182736752705322e-02,2.118379230732343022e+00,1.914628622641618261e+00,-1.249356080129734980e+00,9.382158881094344594e-01,-1.337854966743483365e+00,-2.101406771187047662e-02,1.560474102980373701e+00
3.038185732437176378e-02,2.153605032263784747e+00,1.947909305248038070e+00,-1.270256168451961543e+00,9.539836720060583808e-01,-1.360853180266370810e+00,-2.076741278794419499e-02,1.586472653883981954e+00
3.087188728121646741e-02,2.188835101204895217e+00,1.981267299187278841e+00,-1.291164924850864981e+00,9.697618434643024976e-01,-1.383892361420881789e+00,-2.049040588999312407e-02,1.612476758423315282e+00
3.136191723806117104e-02,2.224068845885332379e+00,2.014703422102408492e+00,-1.312082095810463311e+00,9.855502986669892884e-01,-1.406972842773974719e+00,-2.018247724718730263e-02,1.638486013857581192e+00
3.185194719490588161e-02,2.259305673023828565e+00,2.048218493688091613e+00,-1.333007426172932108e+00,1.001348933585596734e+00,-1.430094957790242205e+00,-1.984305538198960495e-02,1.664500015752010675e+00
3.234197715175058524e-02,2.294544987694053795e+00,2.081813335578779345e+00,-1.353940659088977982e+00,1.017157643957748547e+00,-1.453259040770196631e+00,-1.947156713757119961e-02,1.690518357935811400e+00
3.283200710859528887e-02,2.329786193293584606e+00,2.115488771238736465e+00,-1.374881535969766366e+00,1.032976325265958950e+00,-1.476465426790029678e+00,-1.906743770559954365e-02,1.716540632462257632e+00
3.332203706543999250e-02,2.365028691515975723e+00,2.149245625853899888e+00,-1.395829796440398729e+00,1.048804872717644887e+00,-1.499714451642853108e+00,-1.863009065438442358e-02,1.742566429570924891e+00
3.381206702228470307e-02,2.400271882325938133e+00,2.183084726225578809e+00,-1.416785178294947212e+00,1.064643181226398116e+00,-1.523006451781404813e+00,-1.815894795739231293e-02,1.768595337652054011e+00
3.430209697912941363e-02,2.435515163937616467e+00,2.217006900665991598e+00,-1.437747417453032250e+00,1.080491145394517627e+00,-1.546341764262234131e+00,-1.765343002212438339e-02,1.794626943213059933e+00
3.479212693597411726e-02,2.470757932795970557e+00,2.251012978895635008e+00,-1.458716247917957842e+00,1.096348659496800604e+00,-1.569720726691360202e+00,-1.711295571935966819e-02,1.820660830847173450e+00
3.528215689281882089e-02,2.505999583561271393e+00,2.285103791942498574e+00,-1.479691401736404011e+00,1.112215617465604378e+00,-1.593143677171414696e+00,-1.653694241276015831e-02,1.846696583204231912e+00
3.577218684966352452e-02,2.541239509096684834e+00,2.319280172043109101e+00,-1.500672608959658705e+00,1.128091912877159597e+00,-1.616610954250238041e+00,-1.592480598884571386e-02,1.872733780963594441e+00
3.626221680650822815e-02,2.576477100458970604e+00,2.353542952545411460e+00,-1.521659597606409342e+00,1.143977438939149938e+00,-1.640122896870971569e+00,-1.527596088732763313e-02,1.898772002809202997e+00
3.675224676335293872e-02,2.611711746892282804e+00,2.387892967813496359e+00,-1.542652093627090881e+00,1.159872088479551033e+00,-1.663679844323612045e+00,-1.458982013181175930e-02,1.924810825406784165e+00
3.724227672019764235e-02,2.646942835825072837e+00,2.422331053134151535e+00,-1.563649820869775997e+00,1.175775753936737278e+00,-1.687282136198048565e+00,-1.386579536086340880e-02,1.950849823383184800e+00
3.773230667704234598e-02,2.682169752870092072e+00,2.456858044625255921e+00,-1.584652501047618234e+00,1.191688327350835630e+00,-1.710930112338562070e+00,-1.310329685943767419e-02,1.976888569307841959e+00
3.822233663388705655e-02,2.717391881827517786e+00,2.491474779146023444e+00,-1.605659853707862350e+00,1.207609700356362836e+00,-1.734624112799819429e+00,-1.230173359067388006e-02,2.002926633676409107e+00
3.871236659073176017e-02,2.752608604691152205e+00,2.526182094209053819e+00,-1.626671596202383663e+00,1.223539764176100775e+00,-1.758364477804320813e+00,-1.146051322805663464e-02,2.028963584896496197e+00
3.920239654757647074e-02,2.787819301657751492e+00,2.560980827894249856e+00,-1.647687443659794138e+00,1.239478409616246779e+00,-1.782151547701328997e+00,-1.057904218793814799e-02,2.054998989275562238e+00
3.969242650442117437e-02,2.823023351139443360e+00,2.595871818764557304e+00,-1.668707108959101015e+00,1.255425527062826507e+00,-1.805985662927285906e+00,-9.656725662428811141e-03,2.081032411010949712e+00
4.018245646126587800e-02,2.858220129779261764e+00,2.630855905783538340e+00,-1.689730302704905762e+00,1.271381006479360032e+00,-1.829867163967684673e+00,-8.692967652650374077e-03,2.107063412182042850e+00
4.067248641811058163e-02,2.893409012469779995e+00,2.665933928234810679e+00,-1.710756733204175317e+00,1.287344737405798467e+00,-1.853796391320431836e+00,-7.687171002351278482e-03,2.133091552744588171e+00
4.116251637495529220e-02,2.928589372374834188e+00,2.701106725643268369e+00,-1.731786106444541895e+00,1.303316608958714040e+00,-1.877773685460669029e+00,-6.638737431893804164e-03,2.159116390527122675e+00
4.165254633179999583e-02,2.963760580954364343e+00,2.736375137698188631e+00,-1.752818126074161320e+00,1.319296509832750486e+00,-1.901799386807080383e+00,-5.547067572598263219e-03,2.185137481229554979e+00
4.214257628864469946e-02,2.998922007992378180e+00,2.771740004178174566e+00,-1.773852493383148987e+00,1.335284328303352863e+00,-1.925873835689683178e+00,-4.411561001454789022e-03,2.211154378423908273e+00
4.263260624548941002e-02,3.034073021627966327e+00,2.807202164877883988e+00,-1.794888907286521507e+00,1.351279952230728387e+00,-1.949997372319056232e+00,-3.231616276203497229e-03,2.237166633557147399e+00
4.312263620233411365e-02,3.069212988389478092e+00,2.842762459536661623e+00,-1.815927064308732852e+00,1.367283269065099560e+00,-1.974170336757095523e+00,-2.006630970770917344e-03,2.263173795956202383e+00
4.361266615917882422e-02,3.104341273231778775e+00,2.878421727768975202e+00,-1.836966658569742838e+00,1.383294165853203639e+00,-1.998393068889208202e+00,-7.360017110770167292e-04,2.289175412835098289e+00
4.410269611602352785e-02,3.139457239576580516e+00,2.914180808996668759e+00,-1.858007381772628142e+00,1.399312529246042880e+00,-2.022665908397976775e+00,5.808757887907356476e-04,2.315171029304213590e+00
4.459272607286823148e-02,3.174560249355941277e+00,2.950040542383099762e+00,-1.879048923192773835e+00,1.415338245507922199e+00,-2.046989194738333850e+00,1.944606690047256947e-03,2.341160188381712803e+00
4.508275602971293511e-02,3.209649663058798730e+00,2.986001766769066812e+00,-1.900090969668584151e+00,1.431371200526724952e+00,-2.071363267114169293e+00,3.355796992307036319e-03,2.367142431007081882e+00
4.557278598655763874e-02,3.244724839780673165e+00,3.022065320610622940e+00,-1.921133205593777760e+00,1.447411279825468133e+00,-2.095788464456450839e+00,4.815053496320609305e-03,2.393117296056834320e+00
4.606281594340234931e-02,3.279785137276416407e+00,3.058232041918667488e+00,-1.942175312911202489e+00,1.463458368575100366e+00,-2.120265125402782669e+00,6.322983766346879086e-03,2.419084320362316909e+00
4.655284590024705293e-02,3.314829912016107105e+00,3.094502768200436016e+00,-1.963216971108230791e+00,1.479512351608581966e+00,-2.144793588278469443e+00,7.880196092158509025e-03,2.445043038729697749e+00
4.704287585709175656e-02,3.349858519244035993e+00,3.130878336402783901e+00,-1.984257857213691079e+00,1.495573113436210022e+00,-2.169374191079039615e+00,9.487299450683828184e-03,2.470992983962058354e+00
4.753290581393646713e-02,3.384870313040762468e+00,3.167359582857305789e+00,-2.005297645796346284e+00,1.511640538262207567e+00,-2.194007271454232910e+00,1.114490346728236325e-02,2.496933686883628045e+00
4.802293577078117076e-02,3.419864646388349971e+00,3.203947343227335764e+00,-2.026336008964944480e+00,1.527714510002586845e+00,-2.218693166693495478e+00,1.285361837666199047e-02,2.522864676366186387e+00
4.851296572762588133e-02,3.454840871238618938e+00,3.240642452456728329e+00,-2.047372616369797171e+00,1.543794912304252254e+00,-2.243432213712909462e+00,1.461405498342183140e-02,2.548785479357555950e+00
4.900299568447058496e-02,3.489798338584611859e+00,3.277445744720566267e+00,-2.068407135205959424e+00,1.559881628565407574e+00,-2.268224749043658672e+00,1.642682462224043238e-02,2.574695620912311966e+00
4.949302564131528859e-02,3.524736398534959569e+00,3.314358053377489011e+00,-2.089439230217833288e+00,1.575974541957124719e+00,-2.293071108821829629e+00,1.829253911768791152e-02,2.600594624224470408e+00
4.998305559815999222e-02,3.559654400391684348e+00,3.351380210924236103e+00,-2.110468563705548473e+00,1.592073535446345334e+00,-2.317971628779929905e+00,2.021181074368760822e-02,2.626482010662574140e+00
5.047308555500470278e-02,3.594551692730757253e+00,3.388513048951637074e+00,-2.131494795532655750e+00,1.608178491819961309e+00,-2.342926644239623712e+00,2.218525218260425369e-02,2.652357299806646473e+00
5.096311551184940641e-02,3.629427623485928400e+00,3.425757398102609486e+00,-2.152517583135493684e+00,1.624289293710250215e+00,-2.367936490106066216e+00,2.421347648395844043e-02,2.678220009487422448e+00
5.145314546869411004e-02,3.664281540035736473e+00,3.463114088032095861e+00,-2.173536581534142531e+00,1.640405823621597925e+00,-2.393001500863763731e+00,2.629709702280513817e-02,2.704069655827749941e+00
5.194317542553882061e-02,3.699112789293421244e+00,3.500583947368615334e+00,-2.194551443344817887e+00,1.656527963958398963e+00,-2.418122010573771075e+00,2.843672745771086419e-02,2.729905753286015813e+00
5.243320538238352424e-02,3.733920717800160549e+00,3.538167803677875867e+00,-2.215561818793940763e+00,1.672655597054307330e+00,-2.443298352872515178e+00,3.063298168839923008e-02,2.755727814701839584e+00
5.292323533922823481e-02,3.768704671821203611e+00,3.575866483428021603e+00,-2.236567355733634521e+00,1.688788605202665494e+00,-2.468530860971947405e+00,3.288647381300924266e-02,2.781535351343766838e+00
5.341326529607293844e-02,3.803463997445238665e+00,3.613680811956839545e+00,-2.257567699658863170e+00,1.704926870688249441e+00,-2.493819867661258627e+00,3.519781808499700126e-02,2.807327872959204829e+00
5.390329525291764207e-02,3.838198040686846113e+00,3.651611613440797210e+00,-2.278562493726100424e+00,1.721070275820263173e+00,-2.519165705310072667e+00,3.756762886967901505e-02,2.833104887826469742e+00
5.439332520976234570e-02,3.872906147592053205e+00,3.689659710865897502e+00,-2.299551378773545540e+00,1.737218702966603967e+00,-2.544568705873084813e+00,3.999652060039615709e-02,2.858865902808971349e+00
5.488335516660704932e-02,3.907587664346947154e+00,3.727825926000344126e+00,-2.320533993342882351e+00,1.753372034589353090e+00,-2.570029200896168931e+00,4.248510773433222809e-02,2.884610423411512858e+00
5.537338512345175989e-02,3.942241937389413753e+00,3.766111079369042436e+00,-2.341509973702578407e+00,1.769530153281554608e+00,-2.595547521523960288e+00,4.503400470794483024e-02,2.910337953838736613e+00
5.586341508029646352e-02,3.976868313524005494e+00,3.804515990229983657e+00,-2.362478953872773513e+00,1.785692941805252065e+00,-2.621123998508930075e+00,4.764382589204896323e-02,2.936047997055725389e+00
5.635344503714117409e-02,4.011466140040092831e+00,3.843041476552655489e+00,-2.383440565651817167e+00,1.801860283130884088e+00,-2.646758962222077294e+00,5.031518554654712538e-02,2.961740054850886761e+00
5.684347499398587772e-02,4.046034764832404207e+00,3.881688354997510970e+00,-2.404394438643922882e+00,1.818032060477592360e+00,-2.672452742664559455e+00,5.304869777474019443e-02,2.987413627900425528e+00
5.733350495083058135e-02,4.080573536525851530e+00,3.920457440898561963e+00,-2.425340200289102022e+00,1.834208157355364577e+00,-2.698205669481680502e+00,5.584497647735897630e-02,3.013068215835854602e+00
5.782353490767529192e-02,4.115081804602241711e+00,3.959349548246476669e+00,-2.446277475893893882e+00,1.850388457607841097e+00,-2.724018071977428956e+00,5.870463530614411507e-02,3.038703317312720475e+00
5.831356486451999555e-02,4.149558919531171952e+00,3.998365489674688522e+00,-2.467205888664324664e+00,1.866572845456913932e+00,-2.749890279131316451e+00,6.162828761713645687e-02,3.064318430082278333e+00
5.880359482136469917e-02,4.184004232902897691e+00,4.037506076446129910e+00,-2.488125059739713762e+00,1.882761205548043826e+00,-2.775822619615844644e+00,6.461654642352676614e-02,3.089913051064467009e+00
5.929362477820940280e-02,4.218417097565458462e+00,4.076772118443047432e+00,-2.509034608228737362e+00,1.898953422997385232e+00,-2.801815421816297391e+00,6.767002434822588786e-02,3.115486676423870893e+00
5.978365473505410643e-02,4.252796867764097044e+00,4.116164424157759072e+00,-2.529934151246556517e+00,1.915149383439785469e+00,-2.827869013851409541e+00,7.078933357600225573e-02,3.141038801647228595e+00
6.027368469189881700e-02,4.287142903760032375e+00,4.155683813000276672e+00,-2.550823306581112782e+00,1.931348976131742612e+00,-2.853983730790717210e+00,7.397508931194440862e-02,3.166568924728078827e+00
6.076371464874352757e-02,4.321454573777027797e+00,4.195331153368214494e+00,-2.571701693614264705e+00,1.947552099529309411e+00,-2.880159935080018219e+00,7.722792540072354051e-02,3.192076546648602520e+00
6.125374460558822426e-02,4.355731184155416713e+00,4.235107192124650588e+00,-2.592568892208281905e+00,1.963758616438562532e+00,-2.906397915707213286e+00,8.054844893105450598e-02,3.217561122380429239e+00
6.174377456243293483e-02,4.389972036435183078e+00,4.275012657892567347e+00,-2.613424476497139715e+00,1.979968385973029710e+00,-2.932697951547587500e+00,8.393726182534855251e-02,3.243022101860496775e+00
6.223380451927763846e-02,4.424176437257559158e+00,4.315048283644393301e+00,-2.634268020673489197e+00,1.996181269708919848e+00,-2.959060324825559807e+00,8.739496660716905563e-02,3.268458936947332472e+00
6.272383447612234209e-02,4.458343698029050728e+00,4.355214806041329823e+00,-2.655099098737354613e+00,2.012397131494852331e+00,-2.985485320718662905e+00,9.092216626470162044e-02,3.293871081148132429e+00
6.321386443296705959e-02,4.492473134596222550e+00,4.395512964787361199e+00,-2.675917284251269734e+00,2.028615837266888100e+00,-3.011973226970957818e+00,9.451946411630307576e-02,3.319257989353760596e+00
6.370389438981176322e-02,4.526564066931227259e+00,4.435943501997989813e+00,-2.696722150101879212e+00,2.044837254868876464e+00,-3.038524333515866260e+00,9.818746367814779052e-02,3.344619117581669965e+00
6.419392434665646685e-02,4.560615818828082091e+00,4.476507161583675121e+00,-2.717513268268001436e+00,2.061061253878112787e+00,-3.065138932108432801e+00,1.019267685339613205e-01,3.369953922726749429e+00
6.468395430350117048e-02,4.594627717609724549e+00,4.517204688648021715e+00,-2.738290209595150237e+00,2.077287705436306364e+00,-3.091817315967014590e+00,1.057379822068429398e-01,3.395261862320084312e+00
6.517398426034587411e-02,4.628599093845796375e+00,4.558036828900616122e+00,-2.759052543576510086e+00,2.093516482085854502e+00,-3.118559779424400435e+00,1.096217080331820526e-01,3.420542394295638111e+00
6.566401421719057774e-02,4.662529281081200239e+00,4.599004328084635773e+00,-2.779799838140375901e+00,2.109747457611432786e+00,-3.145366617588349012e+00,1.135785490386631569e-01,3.445794976764863460e+00
6.615404417403529524e-02,4.696417615575390947e+00,4.640107931419135134e+00,-2.800531659444053467e+00,2.125980506886889554e+00,-3.172238126011562187e+00,1.176091078163590264e-01,3.471019067799224533e+00
6.664407413087998500e-02,4.730263436052442927e+00,4.681348383056053386e+00,-2.821247571674209809e+00,2.142215505727452118e+00,-3.199174600371075261e+00,1.217139864069157751e-01,3.496214125220640678e+00
6.713410408772470250e-02,4.764066083461857559e+00,4.722726425551951657e+00,-2.841947136853700595e+00,2.158452330747252290e+00,-3.226176336157089874e+00,1.258937861808329117e-01,3.521379606399863693e+00
6.762413404456940613e-02,4.797824900750123689e+00,4.764242799354422964e+00,-2.862629914654831964e+00,2.174690859222147665e+00,-3.253243628371210505e+00,1.301491077228218440e-01,3.546514968062756346e+00
6.811416400141410976e-02,4.831539232643043746e+00,4.805898242303266343e+00,-2.883295462219098937e+00,2.190930968957858660e+00,-3.280376771234133404e+00,1.344805507182672555e-01,3.571619666104504542e+00
6.860419395825882727e-02,4.865208425438802387e+00,4.847693489146326584e+00,-2.903943333983389330e+00,2.207172538163425290e+00,-3.307576057902741784e+00,1.388887138417725930e-01,3.596693155411755605e+00
6.909422391510351702e-02,4.898831826811792745e+00,4.889629271070075056e+00,-2.924573081512614969e+00,2.223415445329957052e+00,-3.334841780196634353e+00,1.433741946477938844e-01,3.621734889692654225e+00
6.958425387194823453e-02,4.932408785627202974e+00,4.931706315244896111e+00,-2.945184253338849700e+00,2.239659569114708759e+00,-3.362174228334090298e+00,1.479375894633706556e-01,3.646744321314828507e+00
7.007428382879292428e-02,4.965938651766336420e+00,4.973925344385072833e+00,-2.965776394806876048e+00,2.255904788230457036e+00,-3.389573690677443629e+00,1.525794932829364070e-01,3.671720901151271921e+00
7.056431378563764178e-02,4.999420775962729380e+00,5.016287076323518335e+00,-2.986349047926232458e+00,2.272150981340190778e+00,-3.417040453487896201e+00,1.573004996652356269e-01,3.696664078434170886e+00
7.105434374248234541e-02,5.032854509648960750e+00,5.058792223601169091e+00,-3.006901751229687392e+00,2.288398026957106257e+00,-3.444574800689752525e+00,1.621012006323114818e-01,3.721573300616618063e+00
7.154437369932704904e-02,5.066239204814273478e+00,5.101441493071154909e+00,-3.027434039638206897e+00,2.304645803349926858e+00,-3.472177013644090149e+00,1.669821865705978237e-01,3.746448013242290820e+00
7.203440365617176655e-02,5.099574213872917205e+00,5.144235585517611398e+00,-3.047945444332343268e+00,2.320894188453517248e+00,-3.499847370931838952e+00,1.719440461340975279e-01,3.771287659823010507e+00
7.252443361301645630e-02,5.132858889543252090e+00,5.187175195289259300e+00,-3.068435492630110062e+00,2.337143059784811516e+00,-3.527586148146299561e+00,1.769873661496527140e-01,3.796091681724246936e+00
7.301446356986117381e-02,5.166092584737612015e+00,5.230261009947687612e+00,-3.088903707871312854e+00,2.353392294364063719e+00,-3.555393617695099984e+00,1.821127315242967448e-01,3.820859518058536075e+00
7.350449352670587744e-02,5.199274652462917423e+00,5.273493709930300533e+00,-3.109349609308323714e+00,2.369641768641386204e+00,-3.583270048611546965e+00,1.873207251547093222e-01,3.845590605586814537e+00
7.399452348355058107e-02,5.232404445732039555e+00,5.316873968228061464e+00,-3.129772712003333179e+00,2.385891358428620546e+00,-3.611215706375432433e+00,1.926119278387516953e-01,3.870284378627684596e+00
7.448455344039528470e-02,5.265481317485928514e+00,5.360402450077861758e+00,-3.150172526732048617e+00,2.402140938836506923e+00,-3.639230852743258637e+00,1.979869181890988594e-01,3.894940268974592001e+00
7.497458339723998832e-02,5.298504620526482078e+00,5.404079812669684735e+00,-3.170548559893861640e+00,2.418390384217166122e+00,-3.667315745587881537e+00,2.034462725489543100e-01,3.919557705820926330e+00
7.546461335408469195e-02,5.331473707460182787e+00,5.447906704868396233e+00,-3.190900313428466806e+00,2.434639568111888863e+00,-3.695470638747594183e+00,2.089905649098668938e-01,3.944136115693045674e+00
7.595464331092940946e-02,5.364387930652476655e+00,5.491883766950329537e+00,-3.211227284738942700e+00,2.450888363204241305e+00,-3.723695781884627021e+00,2.146203668316234436e-01,3.968674922391220328e+00
7.644467326777411309e-02,5.397246642192905952e+00,5.536011630354519042e+00,-3.231528966621286525e+00,2.467136641278474762e+00,-3.751991420353072204e+00,2.203362473642426211e-01,3.993173546938483032e+00
7.693470322461881672e-02,5.430049193871016477e+00,5.580290917448694543e+00,-3.251804847200427506e+00,2.483384273183254720e+00,-3.780357795076257688e+00,2.261387729720565343e-01,4.017631407537439969e+00
7.742473318146352035e-02,5.462794937162989584e+00,5.624722241309955351e+00,-3.272054409872668046e+00,2.499631128800685609e+00,-3.808795142433509806e+00,2.320285074598775754e-01,4.042047919534950573e+00
7.791476313830822398e-02,5.495483223229054914e+00,5.669306205520165065e+00,-3.292277133254618793e+00,2.515877077020662878e+00,-3.837303694156384282e+00,2.380060119012646913e-01,4.066422495394771630e+00
7.840479309515294148e-02,5.528113402921628783e+00,5.714043403976070579e+00,-3.312472491138557018e+00,2.532121985720518609e+00,-3.865883677234283056e+00,2.440718445688694338e-01,4.090754544678093296e+00
7.889482305199763124e-02,5.560684826804232372e+00,5.758934420714109770e+00,-3.332639952454268695e+00,2.548365721749987767e+00,-3.894535313829526668e+00,2.502265608668782226e-01,4.115043474032010096e+00
7.938485300884234874e-02,5.593196845181156007e+00,5.803979829749970953e+00,-3.352778981237358735e+00,2.564608150921486196e+00,-3.923258821201855540e+00,2.564707132655480448e-01,4.139288687185914029e+00
7.987488296568705237e-02,5.625648808137873935e+00,5.849180194932827703e+00,-3.372889036603981872e+00,2.580849138005696375e+00,-3.952054411642333065e+00,2.628048512378257096e-01,4.163489584955806677e+00
8.036491292253175600e-02,5.658040065592203405e+00,5.894536069814282797e+00,-3.392969572732067007e+00,2.597088546732447600e+00,-3.980922292416688713e+00,2.692295211980557657e-01,4.187645565256510771e+00
8.085494287937647351e-02,5.690369967356253333e+00,5.940047997532083457e+00,-3.413020038848994187e+00,2.613326239796941675e+00,-4.009862665718102015e+00,2.757452664427941791e-01,4.211756023121848713e+00
8.134497283622116326e-02,5.722637863209073750e+00,5.985716510708453342e+00,-3.433039879225712188e+00,2.629562078871251263e+00,-4.038875728629380824e+00,2.823526270936878024e-01,4.235820350732690365e+00
8.183500279306588077e-02,5.754843102980112590e+00,6.031542131363230475e+00,-3.453028533177343373e+00,2.645795924621153539e+00,-4.067961673094606212e+00,2.890521400424657106e-01,4.259837937452967793e+00
8.232503274991058440e-02,5.786985036643391034e+00,6.077525370841675212e+00,-3.472985435070230054e+00,2.662027636728267144e+00,-4.097120685900171644e+00,2.958443388980116495e-01,4.283808169873573490e+00
8.281506270675528802e-02,5.819063014422447111e+00,6.123666729756973126e+00,-3.492910014335435687e+00,2.678257073917491127e+00,-4.126352948665255482e+00,3.027297539355244815e-01,4.307730431864200682e+00
8.330509266359999165e-02,5.851076386906020055e+00,6.169966697947470102e+00,-3.512801695488717346e+00,2.694484093989763629e+00,-4.155658637841729508e+00,3.097089120477729551e-01,4.331604104633096419e+00
8.379512262044469528e-02,5.883024505174530461e+00,6.216425754448662744e+00,-3.532659898156965461e+00,2.710708553860138537e+00,-4.185037924723507885e+00,3.167823366984423572e-01,4.355428566794753209e+00
8.428515257728939891e-02,5.914906720937239015e+00,6.263044367479797536e+00,-3.552484037111067305e+00,2.726930309601141023e+00,-4.214490975465266409e+00,3.239505478775643876e-01,4.379203194445474345e+00
8.477518253413411642e-02,5.946722386680248107e+00,6.309822994445299926e+00,-3.572273522305272397e+00,2.743149216491479692e+00,-4.244017951110673259e+00,3.312140620590457996e-01,4.402927361246934623e+00
8.526521249097882005e-02,5.978470855825166907e+00,6.356762081950813048e+00,-3.592027758922985647e+00,2.759365129070018519e+00,-4.273619007629949174e+00,3.385733921602780416e-01,4.426600438517576563e+00
8.575524244782352368e-02,6.010151482898622888e+00,6.403862065834032613e+00,-3.611746147429034437e+00,2.775577901195106723e+00,-4.303294295966949790e+00,3.460290475038474423e-01,4.450221795332001129e+00
8.624527240466822731e-02,6.041763623712436804e+00,6.451123371210184310e+00,-3.631428083628393644e+00,2.791787386109173319e+00,-4.333043962095596946e+00,3.535815337813261738e-01,4.473790798628227705e+00
8.673530236151293094e-02,6.073306635554630795e+00,6.498546412532281380e+00,-3.651072958731363727e+00,2.807993436508679164e+00,-4.362868147085792181e+00,3.612313530191595401e-01,4.497306813322916597e+00
8.722533231835764844e-02,6.104779877391154130e+00,6.546131593666050463e+00,-3.670680159425228073e+00,2.824195904619345665e+00,-4.392766987178736038e+00,3.689790035466451457e-01,4.520769202434482992e+00
8.771536227520233819e-02,6.136182710078338154e+00,6.593879307979567450e+00,-3.690249067952327877e+00,2.840394642276693027e+00,-4.422740613871651405e+00,3.768249799659932897e-01,4.544177327214132589e+00
8.820539223204705570e-02,6.167514496586147921e+00,6.641789938447616670e+00,-3.709779062194638044e+00,2.856589501011908450e+00,-4.452789154011965067e+00,3.847697731244827946e-01,4.567530547284826881e+00
8.869542218889174545e-02,6.198774602232159481e+00,6.689863857770752986e+00,-3.729269515764769505e+00,2.872780332143008319e+00,-4.482912729900888849e+00,3.928138700887067181e-01,4.590828220788164771e+00
8.918545214573646296e-02,6.229962394926367608e+00,6.738101428509198243e+00,-3.748719798103504974e+00,2.888966986871350784e+00,-4.513111459406523807e+00,4.009577541209288221e-01,4.614069704539238259e+00
8.967548210258118047e-02,6.261077245426547755e+00,6.786503003231128872e+00,-3.768129274583631894e+00,2.905149316383354829e+00,-4.543385456086170393e+00,4.092019046574713048e-01,4.637254354189257910e+00
9.016551205942587022e-02,6.292118527604674938e+00,6.835068924676100721e+00,-3.787497306620449145e+00,2.921327171957680768e+00,-4.573734829318350847e+00,4.175467972892705770e-01,4.660381524396312258e+00
9.065554201627058772e-02,6.323085618723773393e+00,6.883799525932804642e+00,-3.806823251788537643e+00,2.937500405077568821e+00,-4.604159684443994927e+00,4.259929037444580846e-01,4.683450569003840158e+00
9.114557197311527748e-02,6.353977899725799183e+00,6.932695130631850056e+00,-3.826106463945126990e+00,2.953668867548616017e+00,-4.634660122917267699e+00,4.345406918730756463e-01,4.706460841227197101e+00
9.163560192995999498e-02,6.384794755530085020e+00,6.981756053152998298e+00,-3.845346293359856560e+00,2.969832411621777801e+00,-4.665236242465669037e+00,4.431906256338555838e-01,4.729411693848020626e+00
9.212563188680469861e-02,6.415535575342637742e+00,7.030982598847281828e+00,-3.864542086850995428e+00,2.985990890121713370e+00,-4.695888137259639272e+00,4.519431650830969538e-01,4.752302479416575132e+00
9.261566184364940224e-02,6.446199752976104591e+00,7.080375064273719765e+00,-3.883693187928130452e+00,3.002144156580413892e+00,-4.726615898091531598e+00,4.607987663656289978e-01,4.775132550461974823e+00
9.310569180049410587e-02,6.476786687180685398e+00,7.129933737450961040e+00,-3.902798936941374919e+00,3.018292065376238398e+00,-4.757419612564166123e+00,4.697578817079000046e-01,4.797901259710449118e+00
9.359572175733880950e-02,6.507295781985471095e+00,7.179658898123218336e+00,-3.921858671236877925e+00,3.034434471878076689e+00,-4.788299365288517961e+00,4.788209594130772295e-01,4.820607960311290796e+00
9.408575171418351313e-02,6.537726447050892453e+00,7.229550818041450277e+00,-3.940871725318994212e+00,3.050571232595024718e+00,-4.819255238091169957e+00,4.879884438583266260e-01,4.843252006071002036e+00
9.457578167102823063e-02,6.568078098031686629e+00,7.279609761258819312e+00,-3.959837431018753406e+00,3.066702205331232278e+00,-4.850287310230942950e+00,4.972607754941258396e-01,4.865832751695171154e+00
9.506581162787293426e-02,6.598350156950657741e+00,7.329835984441043450e+00,-3.978755117668851149e+00,3.082827249346089982e+00,-4.881395658625045542e+00,5.066383908456826290e-01,4.888349553038302098e+00
9.555584158471763789e-02,6.628542052583292765e+00,7.380229737191503325e+00,-3.997624112285124376e+00,3.098946225519786601e+00,-4.912580358084675858e+00,5.161217225164447253e-01,4.910801767361650860e+00
9.604587154156234152e-02,6.658653220853046228e+00,7.430791262391001517e+00,-4.016443739754446796e+00,3.115058996524108004e+00,-4.943841481560026452e+00,5.257111991937128970e-01,4.933188753598900078e+00
9.653590149840704515e-02,6.688683105237369197e+00,7.481520796552207919e+00,-4.035213323029088528e+00,3.131165426998573587e+00,-4.975179100394688803e+00,5.354072456563250260e-01,4.955509872629773938e+00
9.702593145525176266e-02,6.718631157184488778e+00,7.532418570188759155e+00,-4.053932183327518146e+00,3.147265383731846278e+00,-5.006593284589445858e+00,5.452102827844071964e-01,4.977764487561540108e+00
9.751596141209645241e-02,6.748496836541101551e+00,7.583484808199408178e+00,-4.072599640341760363e+00,3.163358735848571524e+00,-5.038084103075718190e+00,5.551207275713065936e-01,4.999951964018579886e+00
9.800599136894116992e-02,6.778279611990519093e+00,7.634719730266342097e+00,-4.091215012451043798e+00,3.179445355001341955e+00,-5.069651623998078449e+00,5.651389931374912745e-01,5.022071670439636648e+00
9.849602132578585967e-02,6.807978961501823356e+00,7.686123551268654097e+00,-4.109777616942049683e+00,3.195525115568110586e+00,-5.101295915006463844e+00,5.752654887466293054e-01,5.044122978383176914e+00
9.898605128263057717e-02,6.837594372789825847e+00,7.737696481710564456e+00,-4.128286770235659375e+00,3.211597894854963275e+00,-5.133017043557883241e+00,5.855006198237642234e-01,5.066105262840720158e+00
9.947608123947529468e-02,6.867125374979898389e+00,7.789438789404099950e+00,-4.146741809450041671e+00,3.227663590725269316e+00,-5.164815114147879527e+00,5.958448014878761079e-01,5.088017926808637625e+00
9.996611119631998443e-02,6.896571543675383609e+00,7.841350834525702140e+00,-4.165142098782063762e+00,3.243722126962241159e+00,-5.196690287343521675e+00,6.062984712133703269e-01,5.109860406686968837e+00
1.004561411531647019e-01,6.925932343001315772e+00,7.893432761449273194e+00,-4.183486921796361280e+00,3.259773365214722052e+00,-5.228642593829289531e+00,6.168620212211175513e-01,5.131632049652060878e+00
1.009461711100094056e-01,6.955207238002850900e+00,7.945684692805085270e+00,-4.201775555189189326e+00,3.275817165054955460e+00,-5.260672053631855860e+00,6.275358361077958413e-01,5.153332199501585720e+00
1.014362010668541092e-01,6.984395701791943800e+00,7.998106743014816722e+00,-4.220007273583386898e+00,3.291853387913747486e+00,-5.292778684325581295e+00,6.383202957525637711e-01,5.174960202163989997e+00
1.019262310236988128e-01,7.013497214880461073e+00,8.050699017366129695e+00,-4.238181349083443905e+00,3.307881896740851424e+00,-5.324962500446360991e+00,6.492157752050244923e-01,5.196515405185068381e+00
1.024162609805435165e-01,7.042511264559692563e+00,8.103461611136454579e+00,-4.256297050858437458e+00,3.323902555686691684e+00,-5.357223512938555920e+00,6.602226445758707651e-01,5.217997157248912998e+00
1.029062909373882201e-01,7.071437344326189312e+00,8.156394608765918264e+00,-4.274353644752820536e+00,3.339915229805332952e+00,-5.389561728635042570e+00,6.713412689301951897e-01,5.239404807733214042e+00
1.033963208942329376e-01,7.100274953353946650e+00,8.209498083079500574e+00,-4.292350392925075475e+00,3.355919784778769177e+00,-5.421977149770332183e+00,6.825720081834649733e-01,5.260737706298952432e+00
1.038863508510776412e-01,7.129023596012958208e+00,8.262772094558336278e+00,-4.310286553514233177e+00,3.371916086662495093e+00,-5.454469773526787080e+00,6.939152170001630093e-01,5.281995202514435661e+00
1.043763808079223449e-01,7.157682781434111519e+00,8.316216690660223065e+00,-4.328161380334233144e+00,3.387904001652366937e+00,-5.487039591613930511e+00,7.053712446951017068e-01,5.303176645513720366e+00
1.048664107647670485e-01,7.186252023120427879e+00,8.369831905189304422e+00,-4.345974122596167888e+00,3.403883395872753237e+00,-5.519686589880855365e+00,7.169404351373964701e-01,5.324281383689380753e+00
1.053564407216117521e-01,7.214730838604677565e+00,8.423617757714943366e+00,-4.363724024658369061e+00,3.419854135185987243e+00,-5.552410747961710413e+00,7.286231266571101539e-01,5.345308764419677949e+00
1.058464706784564696e-01,7.243118749153305558e+00,8.477574253039769303e+00,-4.381410325804364625e+00,3.435816085023094768e+00,-5.585212038954283642e+00,7.404196519545651611e-01,5.366258133830054788e+00
1.063365006353011594e-01,7.271415279516754815e+00,8.531701380716910421e+00,-4.399032260048683973e+00,3.451769110235822779e+00,-5.618090429131694208e+00,7.523303380123231854e-01,5.387128836589035075e+00
1.068265305921458769e-01,7.299619957726106279e+00,8.585999114616404526e+00,-4.416589055970541189e+00,3.467713074969958953e+00,-5.651045877687142394e+00,7.643555060098268239e-01,5.407920215738471370e+00
1.073165605489905666e-01,7.327732314936085345e+00,8.640467412540814962e+00,-4.434079936575359149e+00,3.483647842559936425e+00,-5.684078336511784180e+00,7.764954712407152737e-01,5.428631612558161734e+00
1.078065905058352841e-01,7.355751885314417038e+00,8.695106215890021417e+00,-4.451504119184164665e+00,3.499573275444744613e+00,-5.717187750005679803e+00,7.887505430328012324e-01,5.449262366464840746e+00
1.082966204626800016e-01,7.383678205977536990e+00,8.749915449375162524e+00,-4.468860815350844007e+00,3.515489235105103027e+00,-5.750374054921840283e+00,8.011210246707205496e-01,5.469811814945527040e+00
1.087866504195246914e-01,7.411510816972634252e+00,8.804895020781778214e+00,-4.486149230807249921e+00,3.531395582021954027e+00,-5.783637180243355047e+00,8.136072133212406410e-01,5.490279293525254012e+00
1.092766803763694089e-01,7.439249261306090766e+00,8.860044820782217556e+00,-4.503368565436184134e+00,3.547292175656237223e+00,-5.816977047093648601e+00,8.262093999612514228e-01,5.510664135769156147e+00
1.097667103332140986e-01,7.466893085018205589e+00,8.915364722797063379e+00,-4.520518013272223357e+00,3.563178874449948630e+00,-5.850393568679763234e+00,8.389278693083985772e-01,5.530965673318925191e+00
1.102567402900588162e-01,7.494441837304314014e+00,8.970854582905866792e+00,-4.537596762530400341e+00,3.579055535848488123e+00,-5.883886650268781437e+00,8.517628997544053338e-01,5.551183235963620177e+00
1.107467702469035198e-01,7.521895070682288242e+00,9.026514239807070794e+00,-4.554603995662788840e+00,3.594922016344330729e+00,-5.917456189197370264e+00,8.647147633010647816e-01,5.571316151744897027e+00
1.112368002037482234e-01,7.549252341206293515e+00,9.082343514827027064e+00,-4.571538889442883224e+00,3.610778171541929815e+00,-5.951102074914314422e+00,8.777837254988687388e-01,5.591363747096529835e+00
1.117268301605929270e-01,7.576513208727004844e+00,9.138342211978267571e+00,-4.588400615077891764e+00,3.626623856243977428e+00,-5.984824189056254795e+00,8.909700453883411253e-01,5.611325347018357945e+00
1.122168601174376307e-01,7.603677237198088079e+00,9.194510118066947513e+00,-4.605188338348865429e+00,3.642458924558901412e+00,-6.018622405556448562e+00,9.042739754440136668e-01,5.631200275284580670e+00
1.127068900742823482e-01,7.630743995029081184e+00,9.250847002849422296e+00,-4.621901219778677294e+00,3.658283230029682365e+00,-6.052496590786622832e+00,9.176957615210710184e-01,5.650987854686400524e+00
1.131969200311270518e-01,7.657713049690160645e+00,9.307352612626440092e+00,-4.638538411329375499e+00,3.674096623054312172e+00,-6.086446599353152465e+00,9.312356422858207861e-01,5.670687403017346639e+00
1.136869499879717554e-01,7.684583953306264092e+00,9.364026654016246454e+00,-4.655099047779703625e+00,3.689898944098366051e+00,-6.120472263319054917e+00,9.448938480196367173e-01,5.690298222455853150e+00
1.141769799448164591e-01,7.711356274980382786e+00,9.420868830867485499e+00,-4.671582266227721547e+00,3.705690038912766937e+00,-6.154573416649780526e+00,9.586706035438801177e-01,5.709819623503078034e+00
1.146670099016611627e-01,7.738029590449331252e+00,9.477878831874349430e+00,-4.687987199680421213e+00,3.721469753601163610e+00,-6.188749887102057201e+00,9.725661270829581984e-01,5.729250917229752993e+00
1.151570398585058663e-01,7.764603480618297304e+00,9.535056328711426943e+00,-4.704312976132011492e+00,3.737237933896839337e+00,-6.223001495019174101e+00,9.865806300703534593e-01,5.748591414176674519e+00
1.156470698153505838e-01,7.791077531616996232e+00,9.592400975923036199e+00,-4.720558718566591594e+00,3.752994425157629710e+00,-6.257328053285416303e+00,1.000714317097982642e+00,5.767840424385662246e+00
1.161370997721952736e-01,7.817451334856112766e+00,9.649912410812275354e+00,-4.736723544961160215e+00,3.768739072360778319e+00,-6.291729367280417762e+00,1.014967385865435778e+00,5.786997257430885000e+00
1.166271297290399911e-01,7.843724487084048569e+00,9.707590253329968277e+00,-4.752806568288907130e+00,3.784471720097773328e+00,-6.326205234833492064e+00,1.029340027129100665e+00,5.806061222450530579e+00
1.171171596858846947e-01,7.869896590443944184e+00,9.765434105963311850e+00,-4.768806896522796102e+00,3.800192212569093453e+00,-6.360755446177893013e+00,1.043832424651141233e+00,5.825031628178834353e+00
1.176071896427293983e-01,7.895967252531020719e+00,9.823443553624413127e+00,-4.784723632639465762e+00,3.815900393578949945e+00,-6.395379783905026372e+00,1.058444755148379102e+00,5.843907782978470244e+00
1.180972195995741159e-01,7.921936086450203973e+00,9.881618163538567146e+00,-4.800555874623410268e+00,3.831596106529945978e+00,-6.430078022918621627e+00,1.073177188241039248e+00,5.862688994873291648e+00
1.185872495564188056e-01,7.947802710874032783e+00,9.939957485132342896e+00,-4.816302715471463713e+00,3.847279194417716042e+00,-6.464849930388831822e+00,1.088029886401364221e+00,5.881374571581405419e+00
1.190772795132635231e-01,7.973566750100895106e+00,9.998461049921505861e+00,-4.831963243197589186e+00,3.862949499825494293e+00,-6.499695265706304070e+00,1.103003004902126438e+00,5.899963820548649984e+00
1.195673094701082129e-01,7.999227834113521673e+00,1.005712837139869009e+01,-4.847536540837956487e+00,3.878606864918648256e+00,-6.534613780436169250e+00,1.118096691764992379e+00,5.918456048982369211e+00
1.200573394269529304e-01,8.024785598637803830e+00,1.011595894492091219e+01,-4.863021686456325376e+00,3.894251131439165903e+00,-6.569605218272025482e+00,1.133311087708791298e+00,5.936850563885593957e+00
1.205473693837976340e-01,8.050239685201887596e+00,1.017495224759685790e+01,-4.878417753149725478e+00,3.909882140700084552e+00,-6.604669314989813245e+00,1.148646326097630732e+00,5.955146672091538917e+00
1.210373993406423376e-01,8.075589741195573268e+00,1.023410773817397335e+01,-4.893723809054428386e+00,3.925499733579881134e+00,-6.639805798401686943e+00,1.164102532888910524e+00,5.973343680298475178e+00
1.215274292974870551e-01,8.100835419930005443e+00,1.029342485692537146e+01,-4.908938917352229758e+00,3.941103750516811832e+00,-6.675014388309802094e+00,1.179679826581209623e+00,5.991440895104950926e+00
1.220174592543317449e-01,8.125976380697668588e+00,1.035290302553653952e+01,-4.924062136277015611e+00,3.956694031503202424e+00,-6.710294796460087419e+00,1.195378318162044096e+00,6.009437623045374544e+00
1.225074892111764485e-01,8.151012288832653496e+00,1.041254164699178908e+01,-4.939092519121638603e+00,3.972270416079691557e+00,-6.745646726495904133e+00,1.211198111055501236e+00,6.027333170625929881e+00
1.229975191680211799e-01,8.175942815771257699e+00,1.047234010546062777e+01,-4.954029114245092735e+00,3.987832743329435825e+00,-6.781069873911740764e+00,1.227139301069763544e+00,6.045126844360883211e+00
1.234875491248658697e-01,8.200767639112818586e+00,1.053229776618375269e+01,-4.968870965079962509e+00,4.003380851872233137e+00,-6.816563926006741880e+00,1.243201976344482151e+00,6.062817950809194834e+00
1.239775790817105733e-01,8.225486442680935539e+00,1.059241397535906515e+01,-4.983617110140219353e+00,4.018914579858657632e+00,-6.852128561838333631e+00,1.259386217298070765e+00,6.080405796611555225e+00
1.244676090385552769e-01,8.250098916584887476e+00,1.065268806002726976e+01,-4.998266583029257859e+00,4.034433764964084013e+00,-6.887763452175636125e+00,1.275692096574827739e+00,6.097889688527690311e+00
1.249576389953999944e-01,8.274604757281412759e+00,1.071311932795741484e+01,-5.012818412448279304e+00,4.049938244382706110e+00,-6.923468259452945972e+00,1.292119678991966669e+00,6.115268933474098390e+00
1.254476689522446842e-01,8.299003667636755566e+00,1.077370706753218599e+01,-5.027271622204935397e+00,4.065427854821490605e+00,-6.959242637723114022e+00,1.308669021486517092e+00,6.132542838562092591e+00
1.259376989090894017e-01,8.323295356989016014e+00,1.083445054763298465e+01,-5.041625231222300663e+00,4.080902432494079690e+00,-6.995086232610867150e+00,1.325340173062092841e+00,6.149710711136218144e+00
1.264277288659341192e-01,8.347479541210805820e+00,1.089534901752486995e+01,-5.055878253548138801e+00,4.096361813114673289e+00,-7.030998681266136252e+00,1.342133174735555379e+00,6.166771858813032026e+00
1.269177588227788089e-01,8.371555942772165082e+00,1.095640170674117542e+01,-5.070029698364425741e+00,4.111805831891809149e+00,-7.066979612317217274e+00,1.359048059483528359e+00,6.183725589520203236e+00
1.274077887796235264e-01,8.395524295528028702e+00,1.101760783203637573e+01,-5.084078572820794228e+00,4.127234325943769377e+00,-7.103028650284884726e+00,1.376084853361184912e+00,6.200571214989381019e+00
1.278978187364682162e-01,8.419384342280460842e+00,1.107896659406364748e+01,-5.098023880730663038e+00,4.142647133046962971e+00,-7.139145413444895283e+00,1.393243575030817638e+00,6.217308049077378662e+00
1.283878486933129337e-01,8.443135818939778048e+00,1.114047715344328893e+01,-5.111864613070657981e+00,4.158044083475966879e+00,-7.175329498753477253e+00,1.410524231753125690e+00,6.233935396177938237e+00
1.288778786501576235e-01,8.466778469203532609e+00,1.120213865207294468e+01,-5.125599756577822852e+00,4.173425007458375191e+00,-7.211580495377612365e+00,1.427926822793227135e+00,6.250452561855519562e+00
1.293679086070023410e-01,8.490312045178617595e+00,1.126395021388009887e+01,-5.139228294105162576e+00,4.188789735456944108e+00,-7.247897985192071069e+00,1.445451339517888290e+00,6.266858853300531607e+00
1.298579385638470307e-01,8.513736307397511638e+00,1.132591094467920811e+01,-5.152749204619280654e+00,4.204138098141745772e+00,-7.284281542710006718e+00,1.463097765346655921e+00,6.283153579344305406e+00
1.303479685206917482e-01,8.537051024789629849e+00,1.138801993196281792e+01,-5.166161463171972557e+00,4.219469926339217025e+00,-7.320730734971705900e+00,1.480866075692319095e+00,6.299336050441822543e+00
1.308379984775364657e-01,8.560255974607768437e+00,1.145027624462659332e+01,-5.179464040845823902e+00,4.234785050958061348e+00,-7.357245121391494003e+00,1.498756237890703558e+00,6.315405578622186766e+00
1.313280284343811555e-01,8.583350942309678544e+00,1.151267893262830277e+01,-5.192655904673764589e+00,4.250083302892035952e+00,-7.393824253562818249e+00,1.516768211119797538e+00,6.331361477406852956e+00
1.318180583912258730e-01,8.606335721394714255e+00,1.157522702658074998e+01,-5.205736017532618831e+00,4.265364512899618710e+00,-7.430467675021471763e+00,1.534901946308204312e+00,6.347203061695615212e+00
1.323080883480705905e-01,8.629210113195588505e+00,1.163791953727862527e+01,-5.218703338010610260e+00,4.280628511460538910e+00,-7.467174920967003970e+00,1.553157386032922860e+00,6.362929647620328311e+00
1.327981183049152802e-01,8.651973926625259992e+00,1.170075545515932269e+01,-5.231556820248878026e+00,4.295875128609175420e+00,-7.503945517942252508e+00,1.571534464406462384e+00,6.378540552366398941e+00
1.332881482617599700e-01,8.674626977878883594e+00,1.176373374969770680e+01,-5.244295413756942636e+00,4.311104193744856872e+00,-7.540778983471089880e+00,1.590033106953286701e+00,6.394035093962019189e+00
1.337781782186046875e-01,8.697169090090886456e+00,1.182685336873479365e+01,-5.256918063202163260e+00,4.326315535419003488e+00,-7.577674825654285407e+00,1.608653230475584950e+00,6.409412591035157369e+00
1.342682081754494050e-01,8.719600092947148440e+00,1.189011323774038864e+01,-5.269423708173173182e+00,4.341508981099167386e+00,-7.614632542723553499e+00,1.627394742908370828e+00,6.424672362538292880e+00
1.347582381322940948e-01,8.741919822252267380e+00,1.195351225900965275e+01,-5.281811282917282746e+00,4.356684356909926059e+00,-7.651651622553742982e+00,1.646257543163914594e+00,6.439813727440904856e+00
1.352482680891388123e-01,8.764128119451957133e+00,1.201704931079367178e+01,-5.294079716051886209e+00,4.371841487350673461e+00,-7.688731542133224295e+00,1.665241520965510702e+00,6.454836004389726156e+00
1.357382980459835298e-01,8.786224831110514444e+00,1.208072324636385986e+01,-5.306227930249812985e+00,4.386980194990259818e+00,-7.725871766992388423e+00,1.684346556670559547e+00,6.469738511336725395e+00
1.362283280028282195e-01,8.808209808343409719e+00,1.214453289301043348e+01,-5.318254841898688134e+00,4.402100300138537037e+00,-7.763071750590355258e+00,1.703572521082996172e+00,6.484520565134866743e+00
1.367183579596729093e-01,8.830082906204987481e+00,1.220847705097468960e+01,-5.330159360734238128e+00,4.417201620494734193e+00,-7.800330933659805233e+00,1.722919275255032190e+00,6.499181481101589775e+00
1.372083879165176545e-01,8.851843983031246310e+00,1.227255449231536311e+01,-5.341940389447624504e+00,4.432283970772756376e+00,-7.837648743509996407e+00,1.742386670278246674e+00,6.513720572550082188e+00
1.376984178733623443e-01,8.873492899737744466e+00,1.233676395970883810e+01,-5.353596823266698834e+00,4.447347162303324275e+00,-7.875024593287935026e+00,1.761974547063986485e+00,6.528137150288265467e+00
1.381884478302070340e-01,8.895029519072579660e+00,1.240110416518330005e+01,-5.365127549511270466e+00,4.462391002612986490e+00,-7.912457881197691556e+00,1.781682736113104681e+00,6.542430522085549427e+00
1.386784777870517515e-01,8.916453704824521154e+00,1.246557378878691935e+01,-5.376531447122356866e+00,4.477415294980042759e+00,-7.949947989677921711e+00,1.801511057275047012e+00,6.556599992107350339e+00
1.391685077438964691e-01,8.937765323837645326e+00,1.253017148134582648e+01,-5.387807387840318540e+00,4.492419839420407790e+00,-7.987494287173697138e+00,1.821459320160514039e+00,6.570644862384309448e+00
1.396585377007411588e-01,8.958964266185347469e+00,1.259489589384907049e+01,-5.398954248129738787e+00,4.507404442942901213e+00,-8.025096146776341755e+00,1.841527328834059674e+00,6.584564447491904282e+00
1.401485676575858486e-01,8.980050424539939513e+00,1.265974564725604345e+01,-5.409970897122575728e+00,4.522368908999028214e+00,-8.062752927084028798e+00,1.861714876957052844e+00,6.598358059644827023e+00
1.406385976144305938e-01,9.001023697160004389e+00,1.272471933643000597e+01,-5.420856198277051341e+00,4.537313038939730703e+00,-8.100463974750040208e+00,1.882021748343965406e+00,6.612025010819117199e+00
1.411286275712752836e-01,9.021883990266198694e+00,1.278981553345073507e+01,-5.431609010775643398e+00,4.552236633187614956e+00,-8.138228626603027038e+00,1.902447717470236332e+00,6.625564614487772452e+00
1.416186575281199733e-01,9.042631218103611701e+00,1.285503278757725099e+01,-5.442228189573615538e+00,4.567139491232221182e+00,-8.176046209639455498e+00,1.922992549448543365e+00,6.638976185684954956e+00
1.421086874849646908e-01,9.063265303002602025e+00,1.292036962520875676e+01,-5.452712585447277327e+00,4.582021411624404017e+00,-8.213916041014940106e+00,1.943656000004932771e+00,6.652259041069515710e+00
1.425987174418094083e-01,9.083786175438138599e+00,1.298582454984403434e+01,-5.463061045041949448e+00,4.596882191969839049e+00,-8.251837428034422217e+00,1.964437815454812331e+00,6.665412498987883794e+00
1.430887473986540981e-01,9.104193774087631752e+00,1.305139604203911752e+01,-5.473272410919681086e+00,4.611721628921629623e+00,-8.289809668141263188e+00,1.985337732678850386e+00,6.678435879536284148e+00
1.435787773554988156e-01,9.124488045887233056e+00,1.311708255936330580e+01,-5.483345521606684869e+00,4.626539518172060994e+00,-8.327832048905179363e+00,2.006355479098725247e+00,6.691328504622326534e+00
1.440688073123435331e-01,9.144668946086673245e+00,1.318288253635357421e+01,-5.493279211640486714e+00,4.641335654443434322e+00,-8.365903848009045518e+00,2.027490772652758899e+00,6.704089698025899935e+00
1.445588372691882229e-01,9.164736438302540478e+00,1.324879438446722091e+01,-5.503072311616816314e+00,4.656109831478042693e+00,-8.404024333234612953e+00,2.048743321771430814e+00,6.716718785459447894e+00
1.450488672260329126e-01,9.184690494570100228e+00,1.331481649203296769e+01,-5.512723648236207197e+00,4.670861842027262512e+00,-8.442192762447049859e+00,2.070112825352757646e+00,6.729215094627567950e+00
1.455388971828776301e-01,9.204531095393576834e+00,1.338094722420031601e+01,-5.522232044350348090e+00,4.685591477839741614e+00,-8.480408383578396325e+00,2.091598972737562789e+00,6.741577955285967150e+00
1.460289271397223476e-01,9.224258229794935815e+00,1.344718492288727951e+01,-5.531596319008123430e+00,4.700298529648732071e+00,-8.518670434609843412e+00,2.113201443684606051e+00,6.753806699299740757e+00
1.465189570965670374e-01,9.243871895361158053e+00,1.351352790672643067e+01,-5.540815287501415831e+00,4.714982787158519706e+00,-8.556978143552960603e+00,2.134919908345595640e+00,6.765900660701026581e+00
1.470089870534117549e-01,9.263372098290021839e+00,1.357997447100935773e+01,-5.549887761410617237e+00,4.729644039029979652e+00,-8.595330728429717126e+00,2.156754027240085136e+00,6.777859175745981624e+00
1.474990170102564446e-01,9.282758853434348367e+00,1.364652288762934340e+01,-5.558812548649851415e+00,4.744282072865236621e+00,-8.633727397251421465e+00,2.178703451230230126e+00,6.789681582971105911e+00
1.479890469671011621e-01,9.302032184344760424e+00,1.371317140502249998e+01,-5.567588453511968183e+00,4.758896675191475190e+00,-8.672167347996539988e+00,2.200767821495432486e+00,6.801367223248924176e+00
1.484790769239458796e-01,9.321192123310925837e+00,1.377991824810714938e+01,-5.576214276713198359e+00,4.773487631443802393e+00,-8.710649768587336084e+00,2.222946769506847442e+00,6.812915439842987197e+00
1.489691068807905694e-01,9.340238711401315896e+00,1.384676161822160800e+01,-5.584688815437592879e+00,4.788054725947310963e+00,-8.749173836865452358e+00,2.245239917001786267e+00,6.824325578462246966e+00
1.494591368376352869e-01,9.359171998501420120e+00,1.391369969306029830e+01,-5.593010863381159048e+00,4.802597741898189554e+00,-8.787738720566332873e+00,2.267646875957980868e+00,6.835596987314755957e+00
1.499491667944799766e-01,9.377992043350472429e+00,1.398073062660817989e+01,-5.601179210795724117e+00,4.817116461343985634e+00,-8.826343577292504960e+00,2.290167248567722247e+00,6.846729017160718911e+00
1.504391967513246942e-01,9.396698913576669199e+00,1.404785254907350733e+01,-5.609192644532532412e+00,4.831610665162971330e+00,-8.864987554485731280e+00,2.312800627211880844e+00,6.857721021364880265e+00
1.509292267081693839e-01,9.415292685610792134e+00,1.411506356642994042e+01,-5.617049948019245953e+00,4.846080132954624808e+00,-8.903669789172914406e+00,2.335546594311075363e+00,6.868572355867861745e+00
1.514192566650141014e-01,9.433773439940788208e+00,1.418236174896758861e+01,-5.624749898593701225e+00,4.860524640025843723e+00,-8.942389401164078322e+00,2.358404719232603419e+00,6.879282375918605474e+00
1.519092866218588189e-01,9.452141263638782931e+00,1.424974514576213203e+01,-5.632291268839964005e+00,4.874943959999339604e+00,-8.981145501143315002e+00,2.381374563666573962e+00,6.889850437624630786e+00
1.523993165787035087e-01,9.470396253458979174e+00,1.431721178508522030e+01,-5.639672828530319926e+00,4.889337865860932553e+00,-9.019937191343435856e+00,2.404455680535534601e+00,6.900275900357602410e+00
1.528893465355482262e-01,9.488538514975140004e+00,1.438475966977631515e+01,-5.646893344217350119e+00,4.903706129073695408e+00,-9.058763562952325543e+00,2.427647612315923631e+00,6.910558126262891676e+00
1.533793764923929437e-01,9.506568162668449062e+00,1.445238677743556899e+01,-5.653951579318723830e+00,4.918048519605096480e+00,-9.097623696230707324e+00,2.450949891103090028e+00,6.920696480353595526e+00
1.538694064492376334e-01,9.524485320012086476e+00,1.452009106060628163e+01,-5.660846294201722806e+00,4.932364805951662490e+00,-9.136516660623858144e+00,2.474362038672772712e+00,6.930690330603422211e+00
1.543594364060823232e-01,9.542290119552708560e+00,1.458787044694714119e+01,-5.667576246267535645e+00,4.946654755161118189e+00,-9.175441514867324955e+00,2.497883566539071509e+00,6.940539048038425030e+00
1.548494663629270407e-01,9.559982702988664371e+00,1.465572283939401110e+01,-5.674140190035273257e+00,4.960918132852026652e+00,-9.214397307086526823e+00,2.521513976008853408e+00,6.950242006827580532e+00
1.553394963197717582e-01,9.577563221245053882e+00,1.472364611631152442e+01,-5.680536877225764059e+00,4.975154703230919573e+00,-9.253383074890381366e+00,2.545252758232634971e+00,6.959798584372231645e+00
1.558295262766164480e-01,9.595031834545583393e+00,1.479163813163425090e+01,-5.686765056845083599e+00,4.989364229106930004e+00,-9.292397845458827632e+00,2.569099394251936452e+00,6.969208161394382373e+00
1.563195562334611377e-01,9.612388712481264363e+00,1.485969671499758071e+01,-5.692823475267832833e+00,5.003546471903922210e+00,-9.331440635624357327e+00,2.593053355043083652e+00,6.978470122023836986e+00
1.568095861903058830e-01,9.629634034075852611e+00,1.492781967185830538e+01,-5.698710876320171259e+00,5.017701191670098204e+00,-9.370510451947458463e+00,2.617114101557493910e+00,6.987583853884207663e+00
1.572996161471505727e-01,9.646767987848159365e+00,1.499600478360478029e+01,-5.704426001362597809e+00,5.031828147085120051e+00,-9.409606290786037164e+00,2.641281084758399622e+00,6.996548748177755073e+00
1.577896461039952625e-01,9.663790771871161311e+00,1.506424980765688382e+01,-5.709967589372477725e+00,5.045927095464712409e+00,-9.448727138358787414e+00,2.665553745654074991e+00,7.005364199769109845e+00
1.582796760608400077e-01,9.680702593827893665e+00,1.513255247755559552e+01,-5.715334377026327850e+00,5.059997792762778168e+00,-9.487871970802538968e+00,2.689931515327491418e+00,7.014029607267825206e+00
1.587697060176846975e-01,9.697503671064158226e+00,1.520091050304217184e+01,-5.720525098781848783e+00,5.074039993570981011e+00,-9.527039754223491030e+00,2.714413814962448157e+00,7.022544373109779414e+00
1.592597359745293872e-01,9.714194230638073080e+00,1.526932157012716296e+01,-5.725538486959692364e+00,5.088053451115845505e+00,-9.566229444742509358e+00,2.739000055866180894e+00,7.030907903637464429e+00
1.597497659313741047e-01,9.730774509366389324e+00,1.533778334114892061e+01,-5.730373271825001780e+00,5.102037917253348986e+00,-9.605439988534277163e+00,2.763689639488418504e+00,7.039119609179086190e+00
1.602397958882188223e-01,9.747244753867651212e+00,1.540629345482193457e+01,-5.735028181668690550e+00,5.115993142460998122e+00,-9.644670321860465023e+00,2.788481957436913738e+00,7.047178904126548460e+00
1.607298258450635120e-01,9.763605220602132206e+00,1.547484952627475785e+01,-5.739501942888466601e+00,5.129918875827410574e+00,-9.683919371096832762e+00,2.813376391489423867e+00,7.055085207012277593e+00
1.612198558019082018e-01,9.779856175908617999e+00,1.554344914707758996e+01,-5.743793280069612095e+00,5.143814865039384898e+00,-9.723186052754272168e+00,2.838372313602182562e+00,7.062837940584900664e+00
1.617098857587529470e-01,9.795997896037965447e+00,1.561208988525960706e+01,-5.747900916065509236e+00,5.157680856366466671e+00,-9.762469273493850963e+00,2.863469085914811529e+00,7.070436531883781406e+00
1.621999157155976368e-01,9.812030667183490706e+00,1.568076928531591996e+01,-5.751823572077927160e+00,5.171516594643015274e+00,-9.801767930135753204e+00,2.888666060751699405e+00,7.077880412312406833e+00
1.626899456724423265e-01,9.827954785508161706e+00,1.574948486820420612e+01,-5.755559967737037042e+00,5.185321823247758033e+00,-9.841080909662238696e+00,2.913962580619869236e+00,7.085169017710627237e+00
1.631799756292870440e-01,9.843770557168591395e+00,1.581823413133104239e+01,-5.759108821181199822e+00,5.199096284080843233e+00,-9.880407089214498839e+00,2.939357978203280819e+00,7.092301788425755760e+00
1.636700055861317615e-01,9.859478298335853097e+00,1.588701454852784067e+01,-5.762468849136481275e+00,5.212839717538383155e+00,-9.919745336083492404e+00,2.964851576353597196e+00,7.099278169382507997e+00
1.641600355429764513e-01,9.875078335213094860e+00,1.595582357001658025e+01,-5.765638766995945907e+00,5.226551862484501321e+00,-9.959094507694754128e+00,2.990442688077453504e+00,7.106097610151803856e+00
1.646500654998211688e-01,9.890571004049983017e+00,1.602465862236507732e+01,-5.768617288898663986e+00,5.240232456220861756e+00,-9.998453451587133500e+00,3.016130616520144692e+00,7.112759565018428098e+00
1.651400954566658585e-01,9.905956651153916326e+00,1.609351710843205652e+01,-5.771403127808500955e+00,5.253881234453712246e+00,-1.003782100538550281e+01,3.041914654945808927e+00,7.119263493047538027e+00
1.656301254135105760e-01,9.921235632898094181e+00,1.616239640730178095e+01,-5.773994995592639512e+00,5.267497931258393606e+00,-1.007719599676740785e+01,3.067794086714056512e+00,7.125608858150012992e+00
1.661201553703552658e-01,9.936408315726350082e+00,1.623129387420842207e+01,-5.776391603099852112e+00,5.281082279041376282e+00,-1.011657724342368248e+01,3.093768185253069181e+00,7.131795129146690115e+00
1.666101853271999833e-01,9.951475076154830290e+00,1.630020684045009816e+01,-5.778591660238528327e+00,5.294634008499760291e+00,-1.015596355301300768e+01,3.119836214029164445e+00,7.137821779831405422e+00
1.671002152840447008e-01,9.966436300770503465e+00,1.636913261329265623e+01,-5.780593876054453517e+00,5.308152848578314931e+00,-1.019535372311051802e+01,3.145997426512866291e+00,7.143688289032950500e+00
1.675902452408893906e-01,9.981292386226353841e+00,1.643806847586285969e+01,-5.782396958808323717e+00,5.321638526423940974e+00,-1.023474654115012150e+01,3.172251066141316134e+00,7.149394140675812359e+00
1.680802751977341081e-01,9.996043739233552827e+00,1.650701168703157506e+01,-5.783999616053025150e+00,5.335090767337700157e+00,-1.027414078436106593e+01,3.198596366277291825e+00,7.154938823839819051e+00
1.685703051545787978e-01,1.001069077655035500e+01,1.657595948128656360e+01,-5.785400554710662391e+00,5.348509294724312468e+00,-1.031353521969830922e+01,3.225032550164637968e+00,7.160321832818631549e+00
1.690603351114235153e-01,1.002523392458021512e+01,1.664490907104440609e+01,-5.786598481043729869e+00,5.361893830200406441e+00,-1.035292860500343259e+01,3.251558832084367801e+00,7.165542666919002102e+00
1.695503650682682328e-01,1.003967362185399459e+01,1.671385765236501797e+01,-5.787592102211434053e+00,5.375244095110081055e+00,-1.039231969241647136e+01,3.278174418837609405e+00,7.170600832287216342e+00
1.700403950251129226e-01,1.005401031846987792e+01,1.678280239743151370e+01,-5.788380125784391872e+00,5.388559809398520528e+00,-1.043170722430773800e+01,3.304878506742234379e+00,7.175495841539815345e+00
1.705304249819576401e-01,1.006824447395085009e+01,1.685174045366057527e+01,-5.788961258711996294e+00,5.401840690733676453e+00,-1.047108993247288744e+01,3.331670282099391311e+00,7.180227212330526854e+00
1.710204549388023298e-01,1.008237655747319472e+01,1.692066894420602452e+01,-5.789334207547898181e+00,5.415086454613258660e+00,-1.051046653843445711e+01,3.358548921325641423e+00,7.184794467581785860e+00
1.715104848956470474e-01,1.009640704808450451e+01,1.698958496841087751e+01,-5.789497678669937031e+00,5.428296814461992525e+00,-1.054983575371444893e+01,3.385513591066599215e+00,7.189197135709676445e+00
1.720005148524917371e-01,1.011033643489752976e+01,1.705848560221928523e+01,-5.789450378487985382e+00,5.441471481715817404e+00,-1.058919628008191083e+01,3.412563448302328606e+00,7.193434750832825131e+00
1.724905448093364546e-01,1.012416521725988261e+01,1.712736789854853114e+01,-5.789191013639777061e+00,5.454610165892997742e+00,-1.062854680977551425e+01,3.439697640444573601e+00,7.197506852965222635e+00
1.729805747661811721e-01,1.013789390489961306e+01,1.719622888762101809e+01,-5.788718291174635766e+00,5.467712574652182411e+00,-1.066788602570115074e+01,3.466915305425759097e+00,7.201412988193014009e+00
1.734706047230258619e-01,1.015152301804661228e+01,1.726506557725618052e+01,-5.788030918725187490e+00,5.480778413837404273e+00,-1.070721260160451038e+01,3.494215571779796470e+00,7.205152708835224296e+00
1.739606346798705516e-01,1.016505308752988057e+01,1.733387495312245008e+01,-5.787127604666992831e+00,5.493807387510002194e+00,-1.074652520221869167e+01,3.521597558714689935e+00,7.208725573588428581e+00
1.744506646367152969e-01,1.017848465485065468e+01,1.740265397894917854e+01,-5.786007058266126712e+00,5.506799197967477077e+00,-1.078582248338680749e+01,3.549060376176934373e+00,7.212131147655378882e+00
1.749406945935599866e-01,1.019181827223137127e+01,1.747139959669848253e+01,-5.784667989814717970e+00,5.519753545749292556e+00,-1.082510309215954969e+01,3.576603124907704601e+00,7.215369002857563885e+00
1.754307245504046764e-01,1.020505450264048797e+01,1.754010872669721621e+01,-5.783109110754405258e+00,5.532670129629606137e+00,-1.086436566686786520e+01,3.604224896490855201e+00,7.218438717731726406e+00
1.759207545072493939e-01,1.021819391979318326e+01,1.760877826772879828e+01,-5.781329133787766139e+00,5.545548646596918374e+00,-1.090360883717051621e+01,3.631924773392701145e+00,7.221339877610328806e+00
1.764107844640941114e-01,1.023123710812787124e+01,1.767740509708507801e+01,-5.779326772977663396e+00,5.558388791820692454e+00,-1.094283122407673403e+01,3.659701828993609407e+00,7.224072074685949474e+00
1.769008144209388012e-01,1.024418466275857398e+01,1.774598607057817290e+01,-5.777100743834566288e+00,5.571190258604862500e+00,-1.098203143994380682e+01,3.687555127611358952e+00,7.226634908059648588e+00
1.773908443777834909e-01,1.025703718940318332e+01,1.781451802251232763e+01,-5.774649763391783708e+00,5.583952738328314958e+00,-1.102120808844974142e+01,3.715483724516345010e+00,7.229027983773262278e+00
1.778808743346282362e-01,1.026979530428754472e+01,1.788299776561571264e+01,-5.771972550268659852e+00,5.596675920372288005e+00,-1.106035976454089997e+01,3.743486665938541069e+00,7.231250914825645637e+00
1.783709042914729259e-01,1.028245963402537200e+01,1.795142209093216579e+01,-5.769067824721719084e+00,5.609359492034691641e+00,-1.109948505435457022e+01,3.771562989066238547e+00,7.233303321172882328e+00
1.788609342483176157e-01,1.029503081547408172e+01,1.801978776767311885e+01,-5.765934308683732468e+00,5.622003138431403535e+00,-1.113858253511672380e+01,3.799711722036675621e+00,7.235184829712409282e+00
1.793509642051623609e-01,1.030750949556641771e+01,1.808809154302921840e+01,-5.762570725790753023e+00,5.634606542384443806e+00,-1.117765077501454485e+01,3.827931883918326950e+00,7.236895074251108895e+00
1.798409941620070507e-01,1.031989633111794191e+01,1.815633014194217409e+01,-5.758975801397082428e+00,5.647169384297127337e+00,-1.121668833304415536e+01,3.856222484685118079e+00,7.238433695457350048e+00
1.803310241188517404e-01,1.033219198861042543e+01,1.822450026683645774e+01,-5.755148262578177132e+00,5.659691342016130555e+00,-1.125569375883324241e+01,3.884582525182345147e+00,7.239800340796958444e+00
1.808210540756964579e-01,1.034439714395101539e+01,1.829259859731101656e+01,-5.751086838121516998e+00,5.672172090680502876e+00,-1.129466559243870805e+01,3.913010997084431786e+00,7.240994664453155316e+00
1.813110840325411754e-01,1.035651248220731269e+01,1.836062178979107529e+01,-5.746790258505392934e+00,5.684611302557605050e+00,-1.133360236411938260e+01,3.941506882844500126e+00,7.242016327230421879e+00
1.818011139893858652e-01,1.036853869731827160e+01,1.842856647713968599e+01,-5.742257255865664156e+00,5.697008646865972636e+00,-1.137250259408361330e+01,3.970069155635666647e+00,7.242864996442323289e+00
1.822911439462305550e-01,1.038047647302044574e+01,1.849642923494656799e+01,-5.737486553609364215e+00,5.709363779279073015e+00,-1.141136477166378604e+01,3.998696772117150466e+00,7.243540332708545471e+00
1.827811739030752725e-01,1.039232644255852911e+01,1.856420651017500134e+01,-5.732476844452460085e+00,5.721676319822687873e+00,-1.145018731124791245e+01,4.027388657021447216e+00,7.244041962020790315e+00
1.832712038599199900e-01,1.040408926382569810e+01,1.863189475426489139e+01,-5.727226832086393493e+00,5.733945894090265227e+00,-1.148896863446015004e+01,4.056143731733020452e+00,7.244369528279927195e+00
1.837612338167646797e-01,1.041576560645792249e+01,1.869949040021755948e+01,-5.721735224170602763e+00,5.746172126073387787e+00,-1.152770715600997242e+01,4.084960909384588668e+00,7.244522684396528689e+00
1.842512637736093972e-01,1.042735615029073060e+01,1.876698986004497627e+01,-5.716000731629637954e+00,5.758354637306053903e+00,-1.156640128209843965e+01,4.113839094338423763e+00,7.244501091315734165e+00
1.847412937304541147e-01,1.043886158534735742e+01,1.883438952494292096e+01,-5.710022068797452555e+00,5.770493046852064545e+00,-1.160504941050543692e+01,4.142777182254184787e+00,7.244304418110771415e+00
1.852313236872988045e-01,1.045028261182606855e+01,1.890168576546702184e+01,-5.703797953562983913e+00,5.782586971292448474e+00,-1.164364993067832543e+01,4.171774060157940056e+00,7.243932342076944586e+00
1.857213536441435220e-01,1.046161994008679663e+01,1.896887493171175976e+01,-5.697327107516946043e+00,5.794636024712920275e+00,-1.168220122382191128e+01,4.200828606512367891e+00,7.243384548826010239e+00
1.862113836009882117e-01,1.047287429063696784e+01,1.903595335349227113e+01,-5.690608256099838336e+00,5.806639818691353483e+00,-1.172070166298977334e+01,4.229939691288116421e+00,7.242660732381024147e+00
1.867014135578329292e-01,1.048404639411658934e+01,1.910291734052917079e+01,-5.683640128751219933e+00,5.818597962285312342e+00,-1.175914961317696594e+01,4.259106176036370428e+00,7.241760595271599321e+00
1.871914435146776190e-01,1.049513699128254274e+01,1.916976318263618495e+01,-5.676421459060201791e+00,5.830510062019573780e+00,-1.179754343141403439e+01,4.288326913962565712e+00,7.240683848629603681e+00
1.876814734715223365e-01,1.050614683299216701e+01,1.923648714991070818e+01,-5.668950984917159097e+00,5.842375721873717787e+00,-1.183588146686243192e+01,4.317600750001293619e+00,7.239430212285288491e+00
1.881715034283670263e-01,1.051707668018604735e+01,1.930308549292728770e+01,-5.661227448666697804e+00,5.854194543269717776e+00,-1.187416206091124238e+01,4.346926520892400170e+00,7.237999414863850234e+00
1.886615333852117438e-01,1.052792730387002962e+01,1.936955444293392858e+01,-5.653249597261859272e+00,5.865966125059584257e+00,-1.191238354727529902e+01,4.376303055258228270e+00,7.236391193882425910e+00
1.891515633420564613e-01,1.053869948509651699e+01,1.943589021205143297e+01,-5.645016182419529294e+00,5.877690063513012930e+00,-1.195054425209462501e+01,4.405729173682052746e+00,7.234605295847513773e+00
1.896415932989011510e-01,1.054939401494496565e+01,1.950208899347549618e+01,-5.636525960777102995e+00,5.889365952305097629e+00,-1.198864249403523630e+01,4.435203688787714427e+00,7.232641476352844379e+00
1.901316232557458685e-01,1.056001169450163069e+01,1.956814696168179069e+01,-5.627777694050390522e+00,5.900993382504028162e+00,-1.202667658439132303e+01,4.464725405320390195e+00,7.230499500177659300e+00
1.906216532125905860e-01,1.057055333483856074e+01,1.963406027263392062e+01,-5.618770149192723551e+00,5.912571942558858318e+00,-1.206464482718872411e+01,4.494293120228575411e+00,7.228179141385438378e+00
1.911116831694352758e-01,1.058101975699182340e+01,1.969982506399426470e+01,-5.609502098555328331e+00,5.924101218287283643e+00,-1.210254551928982636e+01,4.523905622747227184e+00,7.225680183423063063e+00
1.916017131262799655e-01,1.059141179193896676e+01,1.976543745533776431e+01,-5.599972320048923535e+00,5.935580792863452082e+00,-1.214037695049975696e+01,4.553561694482077371e+00,7.223002419220399872e+00
1.920917430831246830e-01,1.060173028057571720e+01,1.983089354836858220e+01,-5.590179597306534021e+00,5.947010246805805700e+00,-1.217813740367400221e+01,4.583260109495165047e+00,7.220145651290319044e+00
1.925817730399694006e-01,1.061197607369193463e+01,1.989618942713957495e+01,-5.580122719847567581e+00,5.958389157964949057e+00,-1.221582515482725562e+01,4.612999634391471204e+00,7.217109691829153739e+00
1.930718029968140903e-01,1.062215003194677188e+01,1.996132115827486686e+01,-5.569800483243093403e+00,5.969717101511550439e+00,-1.225343847324377222e+01,4.642779028406804898e+00,7.213894362817586448e+00
1.935618329536588078e-01,1.063225302584311827e+01,2.002628479119513472e+01,-5.559211689282386182e+00,5.980993649924277733e+00,-1.229097562158895229e+01,4.672597043496826252e+00,7.210499496121965279e+00
1.940518629105035253e-01,1.064228593570122960e+01,2.009107635834586247e+01,-5.548355146140676375e+00,5.992218372977750285e+00,-1.232843485602234956e+01,4.702452424427257860e+00,7.206924933596051908e+00
1.945418928673482151e-01,1.065224965163164050e+01,2.015569187542855190e+01,-5.537229668548143025e+00,6.003390837730535168e+00,-1.236581442631201533e+01,4.732343908865286330e+00,7.203170527183219818e+00
1.950319228241929048e-01,1.066214507350729512e+01,2.022012734163469361e+01,-5.525834077960158019e+00,6.014510608513166545e+00,-1.240311257595016059e+01,4.762270227472100714e+00,7.199236139019051350e+00
1.955219527810376501e-01,1.067197313247414314e+01,2.028437870483443106e+01,-5.514167201579100563e+00,6.025577241735095235e+00,-1.244032752663681585e+01,4.792230089655080683e+00,7.195121652584496985e+00
1.960119827378823398e-01,1.068173483031781679e+01,2.034844180002421155e+01,-5.502227872109152429e+00,6.036590275744803336e+00,-1.247745745087874170e+01,4.822222158649199564e+00,7.190826994340984157e+00
1.965020126947270296e-01,1.069143108959383248e+01,2.041231259360893446e+01,-5.490014936087334263e+00,6.047549266796638179e+00,-1.251450058096718720e+01,4.852245151499859688e+00,7.186352057089034240e+00
1.969920426515717193e-01,1.070106283320930629e+01,2.047598705095425586e+01,-5.477527247513464204e+00,6.058453770775080294e+00,-1.255145514985181521e+01,4.882297784494087800e+00,7.181696739116469885e+00
1.974820726084164646e-01,1.071063099473920843e+01,2.053946111968633303e+01,-5.464763667393482294e+00,6.069303340725288543e+00,-1.258831938370104453e+01,4.912378766310481204e+00,7.176860949548498070e+00
1.979721025652611543e-01,1.072013651834224213e+01,2.060273073007413203e+01,-5.451723063954007742e+00,6.080097526840790856e+00,-1.262509150208515862e+01,4.942486798177716523e+00,7.171844608453117331e+00
1.984621325221058441e-01,1.072958035867592130e+01,2.066579179541298927e+01,-5.438404312856668810e+00,6.090835876451822450e+00,-1.266176971815999330e+01,4.972620574033333796e+00,7.166647646945727423e+00
1.989521624789505894e-01,1.073896348081068375e+01,2.072864021240929944e+01,-5.424806297412236411e+00,6.101517934014287547e+00,-1.269835223885111475e+01,5.002778780682698212e+00,7.161270007292972473e+00
1.994421924357952791e-01,1.074828686014316403e+01,2.079127186156634011e+01,-5.410927908794513463e+00,6.112143241099325941e+00,-1.273483726503854285e+01,5.032960097958228296e+00,7.155711643015799872e+00
1.999322223926399689e-01,1.075755148230855696e+01,2.085368260757131154e+01,-5.396768046253999529e+00,6.122711336383532377e+00,-1.277122299174205011e+01,5.063163198878852356e+00,7.149972518991732251e+00
2.004222523494846864e-01,1.076675834309210877e+01,2.091586829968348482e+01,-5.382325617331358281e+00,6.133221755639766570e+00,-1.280750760830694368e+01,5.093386749809674541e+00,7.144052611556368504e+00
2.009122823063294039e-01,1.077590844833971140e+01,2.097782477212355445e+01,-5.367599538070643383e+00,6.143674031728622253e+00,-1.284368929859041053e+01,5.123629410621885150e+00,7.137951908604099671e+00
2.014023122631740936e-01,1.078500281386761017e+01,2.103954784446410287e+01,-5.352588733232290785e+00,6.154067694590502846e+00,-1.287976624114839197e+01,5.153889834852914298e+00,7.131670409688046774e+00
2.018923422200188111e-01,1.079404246537121814e+01,2.110103332202126580e+01,-5.337292136505926265e+00,6.164402271238329512e+00,-1.291573660942301416e+01,5.184166669866787203e+00,7.125208126119212615e+00
2.023823721768635286e-01,1.080302843833307769e+01,2.116227699624757719e+01,-5.321708690722921631e+00,6.174677285750852285e+00,-1.295159857193052311e+01,5.214458557014728157e+00,7.118565081064869737e+00
2.028724021337082184e-01,1.081196177792986290e+01,2.122327464512589401e+01,-5.305837348068730641e+00,6.184892259266630887e+00,-1.298735029244976324e+01,5.244764131795994544e+00,7.111741309646134823e+00
2.033624320905529081e-01,1.082084353893858619e+01,2.128402203356455757e+01,-5.289677070295022432e+00,6.195046709978579536e+00,-1.302298993021123508e+01,5.275082024018942661e+00,7.104736859034805896e+00
2.038524620473976257e-01,1.082967478564184383e+01,2.134451491379370225e+01,-5.273226828931561805e+00,6.205140153129205416e+00,-1.305851564008661470e+01,5.305410857962312932e+00,7.097551788549379737e+00
2.043424920042423432e-01,1.083845659173221598e+01,2.140474902576269756e+01,-5.256485605497908331e+00,6.215172101006409378e+00,-1.309392557277887370e+01,5.335749252536747811e+00,7.090186169750325895e+00
2.048325219610870329e-01,1.084719004021575195e+01,2.146472009753875909e+01,-5.239452391714856994e+00,6.225142062939950982e+00,-1.312921787501290183e+01,5.366095821446561942e+00,7.082640086534541801e+00
2.053225519179317504e-01,1.085587622331458846e+01,2.152442384570677802e+01,-5.222126189715670108e+00,6.235049545298525508e+00,-1.316439068972667847e+01,5.396449173351705042e+00,7.074913635229050257e+00
2.058125818747764402e-01,1.086451624236867808e+01,2.158385597577017379e+01,-5.204506012257091641e+00,6.244894051487455577e+00,-1.319944215626297179e+01,5.426807912029993020e+00,7.067006924683933988e+00
2.063026118316211577e-01,1.087311120773662054e+01,2.164301218255310033e+01,-5.186590882930140367e+00,6.254675081947036475e+00,-1.323437041056159380e+01,5.457170636539546038e+00,7.058920076364435303e+00
2.067926417884658752e-01,1.088166223869561655e+01,2.170188815060361875e+01,-5.168379836370672109e+00,6.264392134151471225e+00,-1.326917358535215641e+01,5.487535941381454840e+00,7.050653224442335443e+00
2.072826717453105649e-01,1.089017046334051386e+01,2.176047955459819150e+01,-5.149871918469727028e+00,6.274044702608456703e+00,-1.330384981034739411e+01,5.517902416662698428e+00,7.042206515886521245e+00
2.077727017021552824e-01,1.089863701848201671e+01,2.181878205974722107e+01,-5.131066186583650435e+00,6.283632278859381692e+00,-1.333839721243703913e+01,5.548268648259280234e+00,7.033580110552765774e+00
2.082627316589999722e-01,1.090706304954393779e+01,2.187679132220180378e+01,-5.111961709743996884e+00,6.293154351480151121e+00,-1.337281391588214774e+01,5.578633217979581893e+00,7.024774181272761098e+00
2.087527616158446897e-01,1.091544971045962598e+01,2.193450298946168076e+01,-5.092557568867208673e+00,6.302610406082645333e+00,-1.340709804251008741e+01,5.608994703727970155e+00,7.015788913942331284e+00
2.092427915726893795e-01,1.092379816356744549e+01,2.199191270078424409e+01,-5.072852856964073176e+00,6.311999925316781557e+00,-1.344124771190995560e+01,5.639351679668619610e+00,7.006624507608893104e+00
2.097328215295340970e-01,1.093210957950545570e+01,2.204901608759480425e+01,-5.052846679348960812e+00,6.321322388873231723e+00,-1.347526104162858474e+01,5.669702716389577901e+00,6.997281174558128924e+00
2.102228514863788145e-01,1.094038513710509442e+01,2.210580877389795873e+01,-5.032538153848839180e+00,6.330577273486735379e+00,-1.350913614736707835e+01,5.700046381067038759e+00,6.987759140399870894e+00
2.107128814432235042e-01,1.094862602328407242e+01,2.216228637669017232e+01,-5.011926411012057159e+00,6.339764052940049410e+00,-1.354287114317786767e+01,5.730381237629878832e+00,6.978058644153219525e+00
2.112029114000682217e-01,1.095683343293830525e+01,2.221844450637346569e+01,-4.991010594316923843e+00,6.348882198068535487e+00,-1.357646414166233129e+01,5.760705846924389917e+00,6.968179938330864687e+00
2.116929413569129392e-01,1.096500856883301012e+01,2.227427876717028710e+01,-4.969789860380058322e+00,6.357931176765351466e+00,-1.360991325416892295e+01,5.791018766879274082e+00,6.958123289022645430e+00
2.121829713137576290e-01,1.097315264149289504e+01,2.232978475753957071e+01,-4.948263379164506759e+00,6.366910453987266294e+00,-1.364321659099185524e+01,5.821318552670833313e+00,6.947888975978314008e+00
2.126730012706023187e-01,1.098126686909145633e+01,2.238495807059389975e+01,-4.926430334187648974e+00,6.375819491761131275e+00,-1.367637226157028962e+01,5.851603756888432706e+00,6.937477292689525399e+00
2.131630312274470362e-01,1.098935247733939491e+01,2.243979429451789898e+01,-4.904289922728889195e+00,6.384657749190934872e+00,-1.370937837468814280e+01,5.881872929700161734e+00,6.926888546471047015e+00
2.136530611842917537e-01,1.099741069937214455e+01,2.249428901298770711e+01,-4.881841356037111446e+00,6.393424682465514763e+00,-1.374223303867429635e+01,5.912124619018723770e+00,6.916123058541192137e+00
2.141430911411364435e-01,1.100544277563651185e+01,2.254843780559170696e+01,-4.859083859537911998e+00,6.402119744866874740e+00,-1.377493436160347429e+01,5.942357370667582295e+00,6.905181164101461100e+00
2.146331210979811333e-01,1.101344995377643166e+01,2.260223624825231781e+01,-4.836016673040627545e+00,6.410742386779134883e+00,-1.380748045149758063e+01,5.972569728547323820e+00,6.894063212415412423e+00
2.151231510548258785e-01,1.102143348851784133e+01,2.265567991364903122e+01,-4.812639050945117347e+00,6.419292055698104349e+00,-1.383986941652759839e+01,6.002760234802251738e+00,6.882769566886748791e+00
2.156131810116705683e-01,1.102939464155264382e+01,2.270876437164253048e+01,-4.788950262448354422e+00,6.427768196241483878e+00,-1.387209936521600540e+01,6.032927429987180901e+00,6.871300605136634765e+00
2.161032109685152580e-01,1.103733468142181628e+01,2.276148518970007828e+01,-4.764949591750755609e+00,6.436170250159679362e+00,-1.390416840663977105e+01,6.063069853234535955e+00,6.859656719080209797e+00
2.165932409253600033e-01,1.104525488339760386e+01,2.281383793332192766e+01,-4.740636338262319782e+00,6.444497656347266457e+00,-1.393607465063383266e+01,6.093186042421605997e+00,6.847838315002340970e+00
2.170832708822046930e-01,1.105315652936483239e+01,2.286581816646901899e+01,-4.716009816808546695e+00,6.452749850855043157e+00,-1.396781620799514023e+01,6.123274534338059460e+00,6.835845813632594137e+00
2.175733008390493828e-01,1.106104090770136850e+01,2.291742145199174985e+01,-4.691069357836102682e+00,6.460926266902738746e+00,-1.399939119068724125e+01,6.153333864853705926e+00,6.823679650219413695e+00
2.180633307958940725e-01,1.106890931315762749e+01,2.296864335205997065e+01,-4.665814307618296297e+00,6.469026334892342689e+00,-1.403079771204539483e+01,6.183362569086455096e+00,6.811340274603535860e+00
2.185533607527388178e-01,1.107676304673524292e+01,2.301947942859411000e+01,-4.640244028460309700e+00,6.477049482422028603e+00,-1.406203388698220280e+01,6.213359181570536904e+00,6.798828151290598143e+00
2.190433907095835075e-01,1.108460341556483364e+01,2.306992524369740849e+01,-4.614357898904240862e+00,6.484995134300757691e+00,-1.409309783219380741e+01,6.243322236424918792e+00,6.786143759523009855e+00
2.195334206664281973e-01,1.109243173278290229e+01,2.311997636008944923e+01,-4.588155313933870438e+00,6.492862712563445271e+00,-1.412398766636660952e+01,6.273250267521992107e+00,6.773287593350998392e+00
2.200234506232729426e-01,1.110024931740780296e+01,2.316962834154072581e+01,-4.561635685179255439e+00,6.500651636486804108e+00,-1.415470151038453928e+01,6.303141808656458345e+00,6.760260161702895232e+00
2.205134805801176323e-01,1.110805749421486333e+01,2.321887675330838974e+01,-4.534798441121095536e+00,6.508361322605776600e+00,-1.418523748753680991e+01,6.332995393714456078e+00,6.747061988454655435e+00
2.210035105369623221e-01,1.111585759361059011e+01,2.326771716257324130e+01,-4.507643027294829352e+00,6.515991184730620667e+00,-1.421559372372630392e+01,6.362809556842926817e+00,6.733693612498560910e+00
2.214935404938070396e-01,1.112365095150603445e+01,2.331614513887777917e+01,-4.480168906494577108e+00,6.523540633964586277e+00,-1.424576834767838562e+01,6.392582832619194022e+00,6.720155587811177611e+00
2.219835704506517571e-01,1.113143890918920675e+01,2.336415625456544731e+01,-4.452375558976813252e+00,6.531009078722252781e+00,-1.427575949115034959e+01,6.422313756220798808e+00,6.706448483520516035e+00
2.224736004074964468e-01,1.113922281319662844e+01,2.341174608522109324e+01,-4.424262482663850804e+00,6.538395924748464871e+00,-1.430556528914132031e+01,6.452000863595518609e+00,6.692572883972422559e+00
2.229636303643411366e-01,1.114700401518404327e+01,2.345891021011252775e+01,-4.395829193347045916e+00,6.545700575137916033e+00,-1.433518388010275757e+01,6.481642691631686937e+00,6.678529388796154542e+00
2.234536603211858541e-01,1.115478387179615893e+01,2.350564421263322146e+01,-4.367075224889875429e+00,6.552922430355321737e+00,-1.436461340614944859e+01,6.511237778328666792e+00,6.664318612969246658e+00
2.239436902780305716e-01,1.116256374453556077e+01,2.355194368074626610e+01,-4.338000129430680474e+00,6.560060888256256106e+00,-1.439385201327106856e+01,6.540784662967618956e+00,6.649941186881507704e+00
2.244337202348752613e-01,1.117034499963072669e+01,2.359780420742938034e+01,-4.308603477585294605e+00,6.567115344108596986e+00,-1.442289785154425275e+01,6.570281886282459460e+00,6.635397756398320190e+00
2.249237501917199789e-01,1.117812900790313790e+01,2.364322139112116616e+01,-4.278884858649369072e+00,6.574085190614587404e+00,-1.445174907534523356e+01,6.599727990631064856e+00,6.620688982923094379e+00
2.254137801485646964e-01,1.118591714463351749e+01,2.368819083616848076e+01,-4.248843880800526662e+00,6.580969817933534749e+00,-1.448040384356296961e+01,6.629121520166696868e+00,6.605815543458993133e+00
2.259038101054093861e-01,1.119371078942718611e+01,2.373270815327494887e+01,-4.218480171300258874e+00,6.587768613705124565e+00,-1.450886031981287161e+01,6.658461021009680181e+00,6.590778130669831647e+00
2.263938400622541036e-01,1.120151132607850464e+01,2.377676895995072215e+01,-4.187793376695628567e+00,6.594480963073376500e+00,-1.453711667265100793e+01,6.687745041419286274e+00,6.575577452940233769e+00
2.268838700190987934e-01,1.120932014243445529e+01,2.382036888096329719e+01,-4.156783163020726590e+00,6.601106248711202440e+00,-1.456517107578889281e+01,6.716972131965862403e+00,6.560214234434980085e+00
2.273738999759435109e-01,1.121713863025734526e+01,2.386350354878955216e+01,-4.125449215997937458e+00,6.607643850845594358e+00,-1.459302170830875411e+01,6.746140845703171074e+00,6.544689215157598383e+00
2.278639299327882284e-01,1.122496818508656879e+01,2.390616860406892741e+01,-4.093791241238966094e+00,6.614093147283466756e+00,-1.462066675487939627e+01,6.775249738340984429e+00,6.529003151008168082e+00
2.283539598896329181e-01,1.123281020609955050e+01,2.394835969605780335e+01,-4.061808964445608794e+00,6.620453513438071091e+00,-1.464810440597257468e+01,6.804297368417913106e+00,6.513156813840319970e+00
2.288439898464776356e-01,1.124066609597176480e+01,2.399007248308497964e+01,-4.029502131610348314e+00,6.626724322356086994e+00,-1.467533285807991916e+01,6.833282297474442935e+00,6.497150991517481877e+00
2.293340198033223254e-01,1.124853726073583893e+01,2.403130263300832326e+01,-3.996870509216766898e+00,6.632904944745298792e+00,-1.470235031393032088e+01,6.862203090226176805e+00,6.480986487968364074e+00
2.298240497601670429e-01,1.125642510963985821e+01,2.407204582367267776e+01,-3.963913884439580926e+00,6.638994749002924856e+00,-1.472915498270800150e+01,6.891058314737406931e+00,6.464664123241593785e+00
2.303140797170117327e-01,1.126433105500467491e+01,2.411229774336875664e+01,-3.930632065344669357e+00,6.644993101244552669e+00,-1.475574508027097131e+01,6.919846542594786598e+00,6.448184733559654269e+00
2.308041096738564502e-01,1.127225651208042123e+01,2.415205409129334768e+01,-3.897024881088681614e+00,6.650899365333706292e+00,-1.478211882937009669e+01,6.948566349081339411e+00,6.431549171371976570e+00
2.312941396307011677e-01,1.128020289890208261e+01,2.419131057801063989e+01,-3.863092182118541551e+00,6.656712902912040875e+00,-1.480827445986872348e+01,6.977216313350653287e+00,6.414758305407278094e+00
2.317841695875458574e-01,1.128817163614419172e+01,2.423006292591464117e+01,-3.828833840370726271e+00,6.662433073430164221e+00,-1.483421020896275166e+01,7.005795018601267188e+00,6.397813020725147126e+00
2.322741995443905472e-01,1.129616414697465920e+01,2.426830686969289985e+01,-3.794249749470215427e+00,6.668059234179069428e+00,-1.485992432140136721e+01,7.034301052251413999e+00,6.380714218766775581e+00
2.327642295012352924e-01,1.130418185690767174e+01,2.430603815679118895e+01,-3.759339824929389451e+00,6.673590740322199011e+00,-1.488541504970817364e+01,7.062733006113806944e+00,6.363462817404999861e+00
2.332542594580799822e-01,1.131222619365576598e+01,2.434325254787954051e+01,-3.724104004346592056e+00,6.679026944928154741e+00,-1.491068065440297552e+01,7.091089476570823003e+00,6.346059750993498838e+00
2.337442894149246719e-01,1.132029858698095204e+01,2.437994581731940968e+01,-3.688542247604393420e+00,6.684367199003993676e+00,-1.493571940422406463e+01,7.119369064749879961e+00,6.328505970415209347e+00
2.342343193717693894e-01,1.132840046854499860e+01,2.441611375363180159e+01,-3.652654537067880014e+00,6.689610851529184110e+00,-1.496052957635096803e+01,7.147570376698923589e+00,6.310802443130013373e+00
2.347243493286141069e-01,1.133653327175878367e+01,2.445175215996682994e+01,-3.616440877782513219e+00,6.694757249490148610e+00,-1.498510945662784266e+01,7.175692023562306510e+00,6.292950153221618770e+00
2.352143792854587967e-01,1.134469843163081570e+01,2.448685685457427041e+01,-3.579901297671776561e+00,6.699805737915482062e+00,-1.500945733978734786e+01,7.203732621756819832e+00,6.274950101443613093e+00
2.357044092423034864e-01,1.135289738461481690e+01,2.452142367127541078e+01,-3.543035847734680388e+00,6.704755659911759480e+00,-1.503357152967509691e+01,7.231690793147988572e+00,6.256803305264803328e+00
2.361944391991482317e-01,1.136113156845643779e+01,2.455544845993580338e+01,-3.505844602243085362e+00,6.709606356699953089e+00,-1.505745033947452605e+01,7.259565165226486982e+00,6.238510798913773137e+00
2.366844691559929215e-01,1.136940242203908902e+01,2.458892708693950269e+01,-3.468327658938641811e+00,6.714357167652532432e+00,-1.508109209193246869e+01,7.287354371284968657e+00,6.220073633422600778e+00
2.371744991128376112e-01,1.137771138522890624e+01,2.462185543566426205e+01,-3.430485139229624281e+00,6.719007430331131125e+00,-1.510449511958516666e+01,7.315057050594997889e+00,6.201492876669837173e+00
2.376645290696823565e-01,1.138605989871875224e+01,2.465422940695793130e+01,-3.392317188387509397e+00,6.723556480524871759e+00,-1.512765776498482673e+01,7.342671848584235050e+00,6.182769613422713029e+00
2.381545590265270462e-01,1.139444940387141969e+01,2.468604491961593794e+01,-3.353823975743444485e+00,6.728003652289280545e+00,-1.515057838092664255e+01,7.370197417013796048e+00,6.163904945378576805e+00
2.386445889833717360e-01,1.140288134256191199e+01,2.471729791086022132e+01,-3.315005694884211707e+00,6.732348277985901852e+00,-1.517325533067660714e+01,7.397632414156069203e+00,6.144899991205462264e+00
2.391346189402164257e-01,1.141135715701882702e+01,2.474798433681895915e+01,-3.275862563848304099e+00,6.736589688322437652e+00,-1.519568698819954555e+01,7.424975504972452178e+00,6.125755886581998766e+00
2.396246488970611710e-01,1.141987828966484564e+01,2.477810017300759071e+01,-3.236394825321524671e+00,6.740727212393581524e+00,-1.521787173838782437e+01,7.452225361291514361e+00,6.106473784236458258e+00
2.401146788539058607e-01,1.142844618295639059e+01,2.480764141481123630e+01,-3.196602746832508224e+00,6.744760177722470829e+00,-1.523980797729072911e+01,7.479380661987402590e+00,6.087054853985039315e+00
2.406047088107505505e-01,1.143706227922230489e+01,2.483660407796778813e+01,-3.156486620948007804e+00,6.748687910302716197e+00,-1.526149411234405839e+01,7.506440093158285087e+00,6.067500282769416664e+00
2.410947387675952680e-01,1.144572802050172733e+01,2.486498419905264257e+01,-3.116046765467898716e+00,6.752509734641114036e+00,-1.528292856260058663e+01,7.533402348305279439e+00,6.047811274693445149e+00
2.415847687244399855e-01,1.145444484838106725e+01,2.489277783596437743e+01,-3.075283523619899650e+00,6.756224973800971867e+00,-1.530410975896089631e+01,7.560266128511473838e+00,6.027989051059077674e+00
2.420747986812846753e-01,1.146321420383000245e+01,2.491998106841148086e+01,-3.034197264254381299e+00,6.759832949446002104e+00,-1.532503614440468098e+01,7.587030142621096651e+00,6.008034850401631211e+00
2.425648286381293928e-01,1.147203752703675050e+01,2.494658999840050129e+01,-2.992788382038507500e+00,6.763332981884928152e+00,-1.534570617422278893e+01,7.613693107419154060e+00,5.987949928524073151e+00
2.430548585949741103e-01,1.148091625724227605e+01,2.497260075072511754e+01,-2.951057297650538480e+00,6.766724390116647392e+00,-1.536611831624958491e+01,7.640253747811025953e+00,5.967735558530703699e+00
2.435448885518188000e-01,1.148985183257378395e+01,2.499800947345663005e+01,-2.909004457973638047e+00,6.770006491876057630e+00,-1.538627105109605786e+01,7.666710797002560973e+00,5.947393030859938534e+00
2.440349185086634898e-01,1.149884568987715205e+01,2.502281233843525499e+01,-2.866630336289701209e+00,6.773178603680477750e+00,-1.540616287238324666e+01,7.693062996680136933e+00,5.926923653316404028e+00
2.445249484655082073e-01,1.150789926454864265e+01,2.504700554176299576e+01,-2.823935432472685747e+00,6.776240040876737147e+00,-1.542579228697641902e+01,7.719309097191192848e+00,5.906328751102146946e+00
2.450149784223528970e-01,1.151701399036558549e+01,2.507058530429726773e+01,-2.780920273182016622e+00,6.779190117688818518e+00,-1.544515781521957543e+01,7.745447857724782281e+00,5.885609666847187782e+00
2.455050083791976145e-01,1.152619129931627029e+01,2.509354787214596527e+01,-2.737585412055586698e+00,6.782028147266209395e+00,-1.546425799117064059e+01,7.771478046492476643e+00,5.864767760639215233e+00
2.459950383360423598e-01,1.153543262142892800e+01,2.511588951716368001e+01,-2.693931429902391095e+00,6.784753441732823021e+00,-1.548309136283720733e+01,7.797398440909597994e+00,5.843804410052424458e+00
2.464850682928870218e-01,1.154473938459975457e+01,2.513760653744893148e+01,-2.649958934895475959e+00,6.787365312236568471e+00,-1.550165649241266053e+01,7.823207827776360368e+00,5.822721010175833989e+00
2.469750982497317393e-01,1.155411301442017624e+01,2.515869525784253113e+01,-2.605668562763971963e+00,6.789863068999505202e+00,-1.551995195651295489e+01,7.848905003459584862e+00,5.801518973640499510e+00
2.474651282065764846e-01,1.156355493400310408e+01,2.517915203042735683e+01,-2.561060976985503945e+00,6.792246021368693931e+00,-1.553797634641390246e+01,7.874488774074411168e+00,5.780199730646221390e+00
2.479551581634211466e-01,1.157306656380842824e+01,2.519897323502915398e+01,-2.516136868977779883e+00,6.794513477867607953e+00,-1.555572826828908006e+01,7.899957955666485176e+00,5.758764728987188164e+00
2.484451881202658641e-01,1.158264932146743931e+01,2.521815527971836346e+01,-2.470896958290814460e+00,6.796664746248211486e+00,-1.557320634344806720e+01,7.925311374393992914e+00,5.737215434077251430e+00
2.489352180771105538e-01,1.159230462160663144e+01,2.523669460131338838e+01,-2.425341992797716451e+00,6.798699133543629536e+00,-1.559040920857551349e+01,7.950547866710457434e+00,5.715553328973848046e+00
2.494252480339552713e-01,1.160203387567025857e+01,2.525458766588449677e+01,-2.379472748886789280e+00,6.800615946121437716e+00,-1.560733551597024338e+01,7.975666279547023230e+00,5.693779914401848607e+00
2.499152779907999888e-01,1.161183849174242155e+01,2.527183096925982753e+01,-2.333290031651760188e+00,6.802414489737651060e+00,-1.562398393378568962e+01,8.000665470495921028e+00,5.671896708775879148e+00
2.504053079476446508e-01,1.162171987436788356e+01,2.528842103753145665e+01,-2.286794675083208439e+00,6.804094069591237748e+00,-1.564035314627001050e+01,8.025544307993239812e+00,5.649905248222498955e+00
2.508953379044893683e-01,1.163167942437227964e+01,2.530435442756348507e+01,-2.239987542258757625e+00,6.805653990379323837e+00,-1.565644185400735111e+01,8.050301671502607448e+00,5.627807086601148256e+00
2.513853678613341414e-01,1.164171853868128714e+01,2.531962772750085477e+01,-2.192869525533642783e+00,6.807093556353006392e+00,-1.567224877415939410e+01,8.074936451698745188e+00,5.605603795524563893e+00
2.518753978181788034e-01,1.165183861013892219e+01,2.533423755727930526e+01,-2.145441546730883609e+00,6.808412071373762586e+00,-1.568777264070737232e+01,8.099447550651269978e+00,5.583296964378390292e+00
2.523654277750235209e-01,1.166204102732500836e+01,2.534818056913665885e+01,-2.097704557331133479e+00,6.809608838970516054e+00,-1.570301220469477954e+01,8.123833882008874241e+00,5.560888200339880960e+00
2.528554577318682384e-01,1.167232717437173406e+01,2.536145344812541680e+01,-2.049659538662392144e+00,6.810683162397358714e+00,-1.571796623447065144e+01,8.148094371183717044e+00,5.538379128395942708e+00
2.533454876887129004e-01,1.168269843077927739e+01,2.537405291262604834e+01,-2.001307502089601620e+00,6.811634344691792187e+00,-1.573263351593313786e+01,8.172227955535863231e+00,5.515771391360382303e+00
2.538355176455576179e-01,1.169315617123060846e+01,2.538597571486177173e+01,-1.952649489203788225e+00,6.812461688733716159e+00,-1.574701285277383889e+01,8.196233584558154206e+00,5.493066649890316455e+00
2.543255476024022799e-01,1.170370176540545692e+01,2.539721864141491636e+01,-1.903686572010846234e+00,6.813164497305013612e+00,-1.576110306672286399e+01,8.220110220061510375e+00,5.470266582501697172e+00
2.548155775592470529e-01,1.171433657779310522e+01,2.540777851374287977e+01,-1.854419853121063611e+00,6.813742073149590794e+00,-1.577490299779350202e+01,8.243856836359508833e+00,5.447372885584522706e+00
2.553056075160917704e-01,1.172506196750462060e+01,2.541765218869727505e+01,-1.804850465937439141e+00,6.814193719034338237e+00,-1.578841150452863928e+01,8.267472420454350157e+00,5.424387273416826361e+00
2.557956374729364324e-01,1.173587928808422731e+01,2.542683655904315287e+01,-1.754979574843256840e+00,6.814518737810510984e+00,-1.580162746424721654e+01,8.290955972222832315e+00,5.401311478177606595e+00
2.562856674297811499e-01,1.174678988731937324e+01,2.543532855397921111e+01,-1.704808375391534625e+00,6.814716432475768748e+00,-1.581454977329080158e+01,8.314306504601677972e+00,5.378147249959980059e+00
2.567756973866258674e-01,1.175779510705035946e+01,2.544312513965952860e+01,-1.654338094492035616e+00,6.814786106236851992e+00,-1.582717734727124004e+01,8.337523043774092812e+00,5.354896356782512079e+00
2.572657273434705294e-01,1.176889628297886503e+01,2.545022331971685148e+01,-1.603569990599344131e+00,6.814727062572954353e+00,-1.583950912131885680e+01,8.360604629356217288e+00,5.331560584600361530e+00
2.577557573003152469e-01,1.178009473950190333e+01,2.545662014540354434e+01,-1.552505353730406323e+00,6.814538607149897231e+00,-1.585154405473718597e+01,8.383550318294686221e+00,5.308141734266891731e+00
2.582457872571600199e-01,1.179139170134374481e+01,2.546231287797741061e+01,-1.501145498952510593e+00,6.814220079901065930e+00,-1.586328120511879369e+01,8.406359248078583590e+00,5.284641565354872839e+00
2.587358172140046819e-01,1.180278843055766913e+01,2.546729871194520456e+01,-1.449491766584748653e+00,6.813770803028048384e+00,-1.587471960106453395e+01,8.429030530475545291e+00,5.261061877507025919e+00
2.592258471708493994e-01,1.181428621407223467e+01,2.547157481685810865e+01,-1.397545529814204990e+00,6.813190087341502554e+00,-1.588585826186607619e+01,8.451563266237606342e+00,5.237404507432204426e+00
2.597158771276940614e-01,1.182588633032902514e+01,2.547513840476481306e+01,-1.345308194735136187e+00,6.812477244983787372e+00,-1.589669622854051667e+01,8.473956570954221945e+00,5.213671309131641785e+00
2.602059070845387789e-01,1.183759004912809765e+01,2.547798673063419272e+01,-1.292781200290739507e+00,6.811631589533697628e+00,-1.590723256406367980e+01,8.496209575244321854e+00,5.189864153767778987e+00
2.606959370413834964e-01,1.184939863146598782e+01,2.548011709277250958e+01,-1.239966018221590360e+00,6.810652436110327557e+00,-1.591746635359792705e+01,8.518321424943001929e+00,5.165984929533107284e+00
2.611859669982282139e-01,1.186131332936631644e+01,2.548152683323508683e+01,-1.186864153020588786e+00,6.809539101476022260e+00,-1.592739670471448044e+01,8.540291281282955893e+00,5.142035541518886532e+00
2.616759969550729314e-01,1.187333538570302416e+01,2.548221333823252266e+01,-1.133477141894482898e+00,6.808290904138496913e+00,-1.593702274761024462e+01,8.562118321070595783e+00,5.118017911583859103e+00
2.621660269119176490e-01,1.188546603401614199e+01,2.548217403853139373e+01,-1.079806554731990609e+00,6.806907164452027814e+00,-1.594634363531916499e+01,8.583801736856869979e+00,5.093933978222874970e+00
2.626560568687623110e-01,1.189770649832023786e+01,2.548140640984942351e+01,-1.025853994078460119e+00,6.805387204717800564e+00,-1.595535854391805408e+01,8.605340737102794790e+00,5.069785696435490152e+00
2.631460868256070285e-01,1.191005799290537404e+01,2.547990797324520074e+01,-9.716210951171067034e-01,6.803730349283346079e+00,-1.596406667272699309e+01,8.626734546339687171e+00,5.045575037594472789e+00
2.636361167824517460e-01,1.192252172213069983e+01,2.547767629550236634e+01,-9.171095256568523313e-01,6.801935924641132836e+00,-1.597246724450416089e+01,8.647982405324075472e+00,5.021303989314300331e+00
2.641261467392964080e-01,1.193509888021067411e+01,2.547470898950833273e+01,-8.623209861266868392e-01,6.800003259526241628e+00,-1.598055950563527183e+01,8.669083571187345072e+00,4.996974555319569689e+00
2.646161766961411810e-01,1.194779065099381654e+01,2.547100371462744306e+01,-8.072572095765995215e-01,6.797931685013197445e+00,-1.598834272631741804e+01,8.690037317580081577e+00,4.972588755313335440e+00
2.651062066529858985e-01,1.196059820773409399e+01,2.546655817706872682e+01,-7.519199616851651724e-01,6.795720534611883856e+00,-1.599581620073751154e+01,8.710842934811077853e+00,4.948148624845464916e+00
2.655962366098305605e-01,1.197352271285488712e+01,2.546137013024806350e+01,-6.963110407735721985e-01,6.793369144362603862e+00,-1.600297924724520016e+01,8.731499729981097246e+00,4.923656215180846729e+00
2.660862665666752780e-01,1.198656531770558153e+01,2.545543737514489280e+01,-6.404322778262967475e-01,6.790876852930261443e+00,-1.600983120852026786e+01,8.752007027111304183e+00,4.899113593167601088e+00
2.665762965235199400e-01,1.199972716231070891e+01,2.544875776065343231e+01,-5.842855365183727834e-01,6.788243001697632728e+00,-1.601637145173461718e+01,8.772364167266410107e+00,4.874522841105227045e+00
2.670663264803646575e-01,1.201300937511172151e+01,2.544132918392837084e+01,-5.278727132491310980e-01,6.785466934857809385e+00,-1.602259936870869339e+01,8.792570508672508112e+00,4.849886056612680463e+00
2.675563564372093750e-01,1.202641307270133630e+01,2.543314959072507975e+01,-4.711957371826234198e-01,6.782547999505699643e+00,-1.602851437606243223e+01,8.812625426829630015e+00,4.825205352496410249e+00
2.680463863940540925e-01,1.203993935955051420e+01,2.542421697573431771e+01,-4.142565702945406603e-01,6.779485545728704210e+00,-1.603411591536076841e+01,8.832528314618992127e+00,4.800482856618324412e+00
2.685364163508988100e-01,1.205358932772795200e+01,2.541452938291145003e+01,-3.570572074257190032e-01,6.776278926696483573e+00,-1.603940345325358763e+01,8.852278582404926155e+00,4.775720711763719706e+00
2.690264463077435275e-01,1.206736405661228950e+01,2.540408490580013989e+01,-2.995996763422263953e-01,6.772927498749839792e+00,-1.604437648161024654e+01,8.871875658131571640e+00,4.750921075509140223e+00
2.695164762645881895e-01,1.208126461259679196e+01,2.539288168785055433e+01,-2.418860378020114554e-01,6.769430621488751854e+00,-1.604903451764855049e+01,8.891318987414186026e+00,4.726086120090188913e+00
2.700065062214329070e-01,1.209529204878672637e+01,2.538091792273213798e+01,-1.839183856281118024e-01,6.765787657859481996e+00,-1.605337710405828489e+01,8.910608033625237567e+00,4.701218032269267155e+00
2.704965361782776245e-01,1.210944740468925396e+01,2.536819185464072035e+01,-1.256988467884678773e-01,6.761997974240857801e+00,-1.605740380911923992e+01,8.929742277975131870e+00,4.676319013203301012e+00
2.709865661351223420e-01,1.212373170589598281e+01,2.535470177860031171e+01,-6.722958148223801000e-02,6.758060940529617255e+00,-1.606111422681373924e+01,8.948721219587703501e+00,4.651391278311354682e+00
2.714765960919670595e-01,1.213814596375807042e+01,2.534044604075930707e+01,-8.512783232803022848e-03,6.753975930224921598e+00,-1.606450797693371157e+01,8.967544375570350113e+00,4.626437057142246623e+00
2.719666260488117215e-01,1.215269117505394547e+01,2.532542303868116207e+01,5.044932101281562886e-02,6.749742320511963101e+00,-1.606758470518221671e+01,8.986211281078903212e+00,4.601458593242059969e+00
2.724566560056564390e-01,1.216736832164961690e+01,2.530963122162962975e+01,1.096544707778804861e-01,6.745359492344693564e+00,-1.607034408326953923e+01,9.004721489377232047e+00,4.576458144021607666e+00
2.729466859625011566e-01,1.218217837015157556e+01,2.529306909084851540e+01,1.691003719432166985e-01,6.740826830527686830e+00,-1.607278580900375076e+01,9.023074571891442019e+00,4.551437980623905588e+00
2.734367159193458185e-01,1.219712227155230799e+01,2.527573519983581818e+01,2.287846966281127381e-01,6.736143723797100691e+00,-1.607490960637583299e+01,9.041270118258903921e+00,4.526400387791477797e+00
2.739267458761905361e-01,1.221220096086837970e+01,2.525762815461255073e+01,2.887050830644646293e-01,6.731309564900779918e+00,-1.607671522563923361e+01,9.059307736371904340e+00,4.501347663733712423e+00
2.744167758330353091e-01,1.222741535677113767e+01,2.523874661398583541e+01,3.488591354644915432e-01,6.726323750677462243e+00,-1.607820244338402560e+01,9.077187052416025637e+00,4.476282119994083430e+00
2.749068057898799711e-01,1.224276636120998063e+01,2.521908928980674602e+01,4.092444238817393165e-01,6.721185682135118356e+00,-1.607937106260548887e+01,9.094907710903207487e+00,4.451206081317384822e+00
2.753968357467246886e-01,1.225825485902828049e+01,2.519865494722245813e+01,4.698584840656750972e-01,6.715894764528406391e+00,-1.608022091276728460e+01,9.112469374699548652e+00,4.426121885516847598e+00
2.758868657035694061e-01,1.227388171757181290e+01,2.517744240492299213e+01,5.306988173096175432e-01,6.710450407435230247e+00,-1.608075184985908024e+01,9.129871725047779663e+00,4.401031883341230966e+00
2.763768956604140681e-01,1.228964778628986210e+01,2.515545053538244247e+01,5.917628902920157863e-01,6.704852024832456792e+00,-1.608096375644869269e+01,9.147114461584418876e+00,4.375938438341892223e+00
2.768669256172587856e-01,1.230555389632889174e+01,2.513267826509470027e+01,6.530481349114072298e-01,6.699099035170704042e+00,-1.608085654172878876e+01,9.164197302351707819e+00,4.350843926739706546e+00
2.773569555741035031e-01,1.232160086011879585e+01,2.510912457480365489e+01,7.145519481145541363e-01,6.693190861448293560e+00,-1.608043014155803618e+01,9.181119983804169493e+00,4.325750737292032966e+00
2.778469855309482206e-01,1.233778947095176193e+01,2.508478849972798486e+01,7.762716917180888521e-01,6.687126931284302245e+00,-1.607968451849680136e+01,9.197882260809873145e+00,4.300661271159586185e+00
2.783370154877929381e-01,1.235412050255374261e+01,2.505966912978031047e+01,8.382046922236738862e-01,6.680906676990722382e+00,-1.607861966183735092e+01,9.214483906646472988e+00,4.275577941773225810e+00
2.788270454446376001e-01,1.237059470864850219e+01,2.503376560978096421e+01,9.003482406265818083e-01,6.674529535643761058e+00,-1.607723558762857152e+01,9.230924712991894765e+00,4.250503174700684283e+00
2.793170754014823176e-01,1.238721282251421840e+01,2.500707713966625434e+01,9.626995922173672282e-01,6.667994949154278039e+00,-1.607553233869516163e+01,9.247204489909664815e+00,4.225439407513398749e+00
2.798071053583270351e-01,1.240397555653281003e+01,2.497960297469111524e+01,1.025255966377637051e+00,6.661302364337275073e+00,-1.607350998465140179e+01,9.263323065829096592e+00,4.200389089652988517e+00
2.802971353151716971e-01,1.242088360173171679e+01,2.495134242562637183e+01,1.088014546368683222e+00,6.654451232980575170e+00,-1.607116862190936502e+01,9.279280287520062842e+00,4.175354682297925279e+00
2.807871652720164701e-01,1.243793762861429819e+01,2.492229485919731147e+01,1.150972482496380955e+00,6.647441012331360533e+00,-1.606850837454944525e+01,9.295076021219056628e+00,4.150338656824233752e+00
2.812771952288611876e-01,1.245513829539062023e+01,2.489245969876937181e+01,1.214126908753826006e+00,6.640271167950354325e+00,-1.606552939853990836e+01,9.310710157388371044e+00,4.125343488471952647e+00
2.817672251857058496e-01,1.247248624008462592e+01,2.486183642498403756e+01,1.277474917163208490e+00,6.632941171602693586e+00,-1.606223187684194542e+01,9.326182602518469977e+00,4.100371667670777320e+00
2.822572551425505671e-01,1.248998208037661684e+01,2.483042457955729887e+01,1.341013563257248187e+00,6.625450501657341285e+00,-1.605861602242750052e+01,9.341493283155800853e+00,4.075425696900981443e+00
2.827472850993952846e-01,1.250762641401345832e+01,2.479822376579646104e+01,1.404739868201483777e+00,6.617798643455114593e+00,-1.605468207896687716e+01,9.356642146751546818e+00,4.050508089580203475e+00
2.832373150562399466e-01,1.252541981859953424e+01,2.476523364881144929e+01,1.468650818879309039e+00,6.609985089467517838e+00,-1.605043032092676825e+01,9.371629161690130161e+00,4.025621369852872000e+00
2.837273450130846641e-01,1.254336285138712093e+01,2.473145395572480965e+01,1.532743367979388704e+00,6.602009339456365034e+00,-1.604586105366748328e+01,9.386454317317161511e+00,4.000768072377494100e+00
2.842173749699293817e-01,1.256145604906612689e+01,2.469688447588038827e+01,1.597014434085398671e+00,6.593870900634125398e+00,-1.604097461353946485e+01,9.401117623966726455e+00,3.975950742111761027e+00
2.847074049267740992e-01,1.257969992755318422e+01,2.466152506105075659e+01,1.661460901768245346e+00,6.585569287825052243e+00,-1.603577136797904146e+01,9.415619112988068196e+00,3.951171934095462746e+00
2.851974348836188167e-01,1.259809498178015552e+01,2.462537562564324745e+01,1.726079621680628229e+00,6.577104023627042828e+00,-1.603025171560343054e+01,9.429958836771675124e+00,3.926434213231229542e+00
2.856874648404634787e-01,1.261664168548200138e+01,2.458843614690475476e+01,1.790867410653989911e+00,6.568474638574269164e+00,-1.602441608630505243e+01,9.444136868774707594e+00,3.901740154063105148e+00
2.861774947973081962e-01,1.263534049098403678e+01,2.455070666512519750e+01,1.855821051797905685e+00,6.559680671300552213e+00,-1.601826494134502354e+01,9.458153303545859814e+00,3.877092340552915850e+00
2.866675247541529137e-01,1.265419182898854267e+01,2.451218728383970102e+01,1.920937294601791523e+00,6.550721668703499923e+00,-1.601179877344599234e+01,9.472008256749548494e+00,3.852493365854499086e+00
2.871575547109976312e-01,1.267319610836077715e+01,2.447287817002943910e+01,1.986212855039063641e+00,6.541597186109393114e+00,-1.600501810688415461e+01,9.485701865189538395e+00,3.827945832085721811e+00
2.876475846678423487e-01,1.269235371591434891e+01,2.443277955432118631e+01,2.051644415673658628e+00,6.532306787438820095e+00,-1.599792349758058130e+01,9.499234286831912399e+00,3.803452350098328161e+00
2.881376146246870662e-01,1.271166501619600631e+01,2.439189173118558784e+01,2.117228625768969419e+00,6.522850045373088435e+00,-1.599051553319180563e+01,9.512605700827439392e+00,3.779015539245624833e+00
2.886276445815317282e-01,1.273113035126973536e+01,2.435021505913411488e+01,2.182962101399133381e+00,6.513226541521367707e+00,-1.598279483319959660e+01,9.525816307533336413e+00,3.754638027147961132e+00
2.891176745383764457e-01,1.275075004050030536e+01,2.430774996091462015e+01,2.248841425562778440e+00,6.503435866588582748e+00,-1.597476204900010543e+01,9.538866328534387762e+00,3.730322449456048517e+00
2.896077044952211077e-01,1.277052438033614834e+01,2.426449692370579569e+01,2.314863148299060036e+00,6.493477620544105378e+00,-1.596641786399216656e+01,9.551756006663472576e+00,3.706071449612118318e+00
2.900977344520658252e-01,1.279045364409165231e+01,2.422045649931009237e+01,2.381023786806207188e+00,6.483351412791128254e+00,-1.595776299366491813e+01,9.564485606021451147e+00,3.681887678608843473e+00
2.905877644089105982e-01,1.281053808172877595e+01,2.417562930434552015e+01,2.447319825562367157e+00,6.473056862336869166e+00,-1.594879818568465346e+01,9.577055411996468592e+00,3.657773794746152163e+00
2.910777943657552602e-01,1.283077791963810377e+01,2.413001602043602034e+01,2.513747716448865965e+00,6.462593597963473435e+00,-1.593952421998095126e+01,9.589465731282601269e+00,3.633732463385820566e+00
2.915678243225999777e-01,1.285117336041925284e+01,2.408361739440059424e+01,2.580303878875906953e+00,6.451961258399708576e+00,-1.592994190883204375e+01,9.601716891897913442e+00,3.609766356703892676e+00
2.920578542794446952e-01,1.287172458266066677e+01,2.403643423844109250e+01,2.646984699910608807e+00,6.441159492493368610e+00,-1.592005209694943879e+01,9.613809243201895782e+00,3.585878153440921423e+00
2.925478842362893572e-01,1.289243174071873099e+01,2.398846743032876816e+01,2.713786534407416351e+00,6.430187959384492835e+00,-1.590985566156183673e+01,9.625743155912260818e+00,3.562070538650060403e+00
2.930379141931340747e-01,1.291329496449637659e+01,2.393971791358938006e+01,2.780705705141018225e+00,6.419046328679280933e+00,-1.589935351249827455e+01,9.637519022121178836e+00,3.538346203442920501e+00
2.935279441499787922e-01,1.293431435922095396e+01,2.389018669768718794e+01,2.847738502941468575e+00,6.407734280624817202e+00,-1.588854659227052046e+01,9.649137255310810346e+00,3.514707844733311326e+00
2.940179741068235098e-01,1.295549000522155403e+01,2.383987485820746954e+01,2.914881186831901783e+00,6.396251506284480470e+00,-1.587743587615476493e+01,9.660598290368312746e+00,3.491158164978745759e+00
2.945080040636682273e-01,1.297682195770567404e+01,2.378878353703781201e+01,2.982129984168478742e+00,6.384597707714185333e+00,-1.586602237227251955e+01,9.671902583600170189e+00,3.467699871919820431e+00
2.949980340205128893e-01,1.299831024653527578e+01,2.373691394254809950e+01,3.049481090782820480e+00,6.372772598139332167e+00,-1.585430712167083556e+01,9.683050612745921271e+00,3.444335678317379745e+00
2.954880639773576068e-01,1.301995487600220613e+01,2.368426734976917203e+01,3.116930671126814101e+00,6.360775902132502324e+00,-1.584229119840171229e+01,9.694042876991282753e+00,3.421068301687495872e+00
2.959780939342023243e-01,1.304175582460302074e+01,2.363084510057020182e+01,3.184474858419756860e+00,6.348607355791944684e+00,-1.582997570960081468e+01,9.704879896980644460e+00,3.397900464034326440e+00
2.964681238910469863e-01,1.306371304481315043e+01,2.357664860383477290e+01,3.252109754797910313e+00,6.336266706920804737e+00,-1.581736179556544641e+01,9.715562214828931786e+00,3.374834891580741125e+00
2.969581538478917593e-01,1.308582646286052409e+01,2.352167933563552538e+01,3.319831431466635063e+00,6.323753715207059756e+00,-1.580445062983173621e+01,9.726090394132912209e+00,3.351874314496733120e+00
2.974481838047364768e-01,1.310809597849843122e+01,2.346593883940774461e+01,3.387635928854527467e+00,6.311068152404309295e+00,-1.579124341925112240e+01,9.736465019981789482e+00,3.329021466625796677e+00
2.979382137615811388e-01,1.313052146477788362e+01,2.340942872612144399e+01,3.455519256770286596e+00,6.298209802513214051e+00,-1.577774140406611636e+01,9.746686698967277351e+00,3.306279085208966073e+00
2.984282437184258563e-01,1.315310276781934462e+01,2.335215067445213677e+01,3.523477394561903786e+00,6.285178461963753627e+00,-1.576394585798524872e+01,9.756756059192989383e+00,3.283649910606746047e+00
2.989182736752705738e-01,1.317583970658373715e+01,2.329410643095052791e+01,3.591506291278031782e+00,6.271973939798233033e+00,-1.574985808825736733e+01,9.766673750283226596e+00,3.261136686018909270e+00
2.994083036321152358e-01,1.319873207264297932e+01,2.323529781021057161e+01,3.659601865832101897e+00,6.258596057855005945e+00,-1.573547943574510199e+01,9.776440443391189561e+00,3.238742157202004091e+00
2.998983335889599533e-01,1.322177962994975253e+01,2.317572669503648086e+01,3.727760007168529288e+00,6.245044650952991105e+00,-1.572081127499765962e+01,9.786056831206510154e+00,3.216469072184791944e+00
3.003883635458047263e-01,1.324498211460675456e+01,2.311539503660831230e+01,3.795976574431440209e+00,6.231319567076939236e+00,-1.570585501432283415e+01,9.795523627962200663e+00,3.194320180981447432e+00
3.008783935026493883e-01,1.326833924069750736e+01,2.305430489188917065e+01,3.864247402707331247e+00,6.217420670822233042e+00,-1.569061211989865967e+01,9.804841591332390749e+00,3.172298236201815946e+00
3.013684234594941058e-01,1.329185080527594742e+01,2.299245912217005028e+01,3.932568404281858054e+00,6.203347903943042141e+00,-1.567508456509841430e+01,9.814011932213777101e+00,3.150406007749777082e+00
3.018584534163387678e-01,1.331551645085366076e+01,2.292986001342459446e+01,4.000935356672957077e+00,6.189101163496655289e+00,-1.565927393729029049e+01,9.823035502322698065e+00,3.128646246743794546e+00
3.023484833731834853e-01,1.333933573025497488e+01,2.286650956580522021e+01,4.069343952618815763e+00,6.174680328731577461e+00,-1.564318162765913200e+01,9.831912965538085913e+00,3.107021696557889623e+00
3.028385133300282028e-01,1.336330816960410495e+01,2.280240986272526271e+01,4.137789856838666402e+00,6.160085293866214506e+00,-1.562680907002074626e+01,9.840645015059580558e+00,3.085535102060366075e+00
3.033285432868729203e-01,1.338743326805009737e+01,2.273756307015198530e+01,4.206268706319026940e+00,6.145315968260410600e+00,-1.561015774040520299e+01,9.849232372968508287e+00,3.064189209202207831e+00
3.038185732437176378e-01,1.341171049749734578e+01,2.267197143590235697e+01,4.274776110603990098e+00,6.130372276586607327e+00,-1.559322915664261799e+01,9.857675789792018861e+00,3.042986764605818628e+00
3.043086032005623554e-01,1.343613930234169018e+01,2.260563728894141633e+01,4.343307652089548831e+00,6.115254159000686585e+00,-1.557602487795130486e+01,9.865976044070423612e+00,3.021930515154161334e+00
3.047986331574070173e-01,1.346071909921198184e+01,2.253856303868338529e+01,4.411858886322018058e+00,6.099961571312421782e+00,-1.555854650452843657e+01,9.874133941927725644e+00,3.001023207580225893e+00
3.052886631142517349e-01,1.348544927671732374e+01,2.247075117429540470e+01,4.480425342300522473e+00,6.084494485155585330e+00,-1.554079567714307508e+01,9.882150316645297750e+00,2.980267588056903616e+00
3.057786930710964524e-01,1.351032919519974662e+01,2.240220426400396292e+01,4.549002522783501590e+00,6.068852888157719505e+00,-1.552277407673166643e+01,9.890026028238784406e+00,2.959666401787221623e+00
3.062687230279411144e-01,1.353535818649248768e+01,2.233292495440401737e+01,4.617585904599315505e+00,6.053036784109518287e+00,-1.550448342399596235e+01,9.897761963038169242e+00,2.939222392594921018e+00
3.067587529847858874e-01,1.356053555368385766e+01,2.226291596977068821e+01,4.686170938960955823e+00,6.037046193133862815e+00,-1.548592547900337557e+01,9.905359033271009750e+00,2.918938302515440952e+00
3.072487829416305494e-01,1.358586057088657206e+01,2.219218011137380486e+01,4.754753051784677886e+00,6.020881151854523772e+00,-1.546710204078976147e+01,9.912818176648899637e+00,2.898816871387253524e+00
3.077388128984752669e-01,1.361133248301274001e+01,2.212072025679493237e+01,4.823327644012907811e+00,6.004541713564474747e+00,-1.544801494696463173e+01,9.920140355957059342e+00,2.878860836443546845e+00
3.082288428553199844e-01,1.363695050555431898e+01,2.204853935924718655e+01,4.891890091941011320e+00,5.988027948393868982e+00,-1.542866607331881568e+01,9.927326558647148858e+00,2.859072931904332204e+00
3.087188728121646464e-01,1.366271382436915616e+01,2.197564044689771023e+01,4.960435747548237906e+00,5.971339943477660839e+00,-1.540905733343454642e+01,9.934377796433263796e+00,2.839455888568855446e+00
3.092089027690093639e-01,1.368862159547259516e+01,2.190202662219276064e+01,5.028959938832741727e+00,5.954477803122849799e+00,-1.538919067829795040e+01,9.941295104891091583e+00,2.820012433408421337e+00
3.096989327258540814e-01,1.371467294483460719e+01,2.182770106118553954e+01,5.097457970150560236e+00,5.937441648975409159e+00,-1.536906809591403977e+01,9.948079543060259766e+00,2.800745289159583429e+00
3.101889626826987989e-01,1.374086696818248576e+01,2.175266701286667370e+01,5.165925122558777005e+00,5.920231620186804378e+00,-1.534869161092405321e+01,9.954732193049888878e+00,2.781657173917670978e+00
3.106789926395435164e-01,1.376720273080911738e+01,2.167692779849731366e+01,5.234356654162679590e+00,5.902847873580207683e+00,-1.532806328422531017e+01,9.961254159647289441e+00,2.762750800730726208e+00
3.111690225963882339e-01,1.379367926738676786e+01,2.160048681094502854e+01,5.302747800466996786e+00,5.885290583816322751e+00,-1.530718521259341003e+01,9.967646569929883071e+00,2.744028877193780858e+00
3.116590525532328959e-01,1.382029558178643569e+01,2.152334751402220903e+01,5.371093774731192205e+00,5.867559943558865676e+00,-1.528605952830696602e+01,9.973910572880281933e+00,2.725494105043516857e+00
3.121490825100776134e-01,1.384705064690275478e+01,2.144551344182729835e+01,5.439389768328864783e+00,5.849656163639679107e+00,-1.526468839877466621e+01,9.980047339004558538e+00,2.707149179753284507e+00
3.126391124669222754e-01,1.387394340448448737e+01,2.136698819808857408e+01,5.507630951111124773e+00,5.831579473223515997e+00,-1.524307402616486229e+01,9.986058059953691668e+00,2.688996790128504344e+00
3.131291424237670484e-01,1.390097276497049172e+01,2.128777545551067618e+01,5.575812471774153067e+00,5.813330119972436094e+00,-1.522121864703751015e+01,9.991943948148211518e+00,2.671039617902423835e+00
3.136191723806117659e-01,1.392813760733129946e+01,2.120787895512381027e+01,5.643929458230677376e+00,5.794908370209863158e+00,-1.519912453197862767e+01,9.997706236406028069e+00,2.653280337332256433e+00
3.141092023374564279e-01,1.395543677891624768e+01,2.112730250563556922e+01,5.711977017985656602e+00,5.776314509084294890e+00,-1.517679398523709011e+01,1.000334617757339828e+01,2.635721614795674572e+00
3.145992322943011454e-01,1.398286909530614963e+01,2.104604998278541927e+01,5.779950238515969119e+00,5.757548840732613193e+00,-1.515422934436392310e+01,1.000886504415916889e+01,2.618366108387666813e+00
3.150892622511458629e-01,1.401043334017147934e+01,2.096412532870197509e+01,5.847844187654104076e+00,5.738611688443107539e+00,-1.513143297985403102e+01,1.001426412797209586e+01,2.601216467517813324e+00
3.155792922079905249e-01,1.403812826513619250e+01,2.088153255126281138e+01,5.915653913976027134e+00,5.719503394818084452e+00,-1.510840729479030564e+01,1.001954473976141990e+01,2.584275332507851353e+00
3.160693221648352425e-01,1.406595258964703099e+01,2.079827572345698528e+01,5.983374447193045675e+00,5.700224321936140370e+00,-1.508515472449023598e+01,1.002470820886061276e+01,2.567545334189683004e+00
3.165593521216800155e-01,1.409390500084838571e+01,2.071435898275031207e+01,6.051000798547732984e+00,5.680774851514081014e+00,-1.506167773615487704e+01,1.002975588283427832e+01,2.551029093503690781e+00
3.170493820785246775e-01,1.412198415346276015e+01,2.062978653045322019e+01,6.118527961213915844e+00,5.661155385068495249e+00,-1.503797882852033396e+01,1.003468912712826722e+01,2.534729221097491436e+00
3.175394120353693950e-01,1.415018866967674249e+01,2.054456263109123171e+01,6.185950910700820593e+00,5.641366344076931050e+00,-1.501406053151158027e+01,1.003950932472295854e+01,2.518648316924977593e+00
3.180294419922140570e-01,1.417851713903251287e+01,2.045869161177832041e+01,6.253264605261103171e+00,5.621408170138774807e+00,-1.498992540589881983e+01,1.004421787578974623e+01,2.502788969845790135e+00
3.185194719490587745e-01,1.420696811832499584e+01,2.037217786159269650e+01,6.320463986303128223e+00,5.601281325135720301e+00,-1.496557604295617594e+01,1.004881619735067133e+01,2.487153757225136541e+00
3.190095019059034920e-01,1.423554013150443254e+01,2.028502583095544409e+01,6.387543978807166845e+00,5.580986291391917931e+00,-1.494101506412290270e+01,1.005330572294128189e+01,2.471745244533980479e+00
3.194995318627482095e-01,1.426423166958461941e+01,2.019724003101173082e+01,6.454499491745751882e+00,5.560523571833760670e+00,-1.491624512066696084e+01,1.005768790227662635e+01,2.456565984949605763e+00
3.199895618195929270e-01,1.429304119055662881e+01,2.010882503301474955e+01,6.521325418508070015e+00,5.539893690149282790e+00,-1.489126889335105197e+01,1.006196420092049948e+01,2.441618518956525374e+00
3.204795917764376445e-01,1.432196711930811794e+01,2.001978546771228906e+01,6.588016637328376390e+00,5.519097190947255704e+00,-1.486608909210111307e+01,1.006613609995778624e+01,2.426905373947803923e+00
3.209696217332823065e-01,1.435100784754820680e+01,1.993012602473597994e+01,6.654568011718548171e+00,5.498134639915883248e+00,-1.484070845567720021e+01,1.007020509567006883e+01,2.412429063826696751e+00
3.214596516901270240e-01,1.438016173373781292e+01,1.983985145199324052e+01,6.720974390904657980e+00,5.477006623981159450e+00,-1.481512975134680943e+01,1.007417269921436009e+01,2.398192088608709582e+00
3.219496816469717415e-01,1.440942710302568486e+01,1.974896655506189092e+01,6.787230610267580566e+00,5.455713751464872807e+00,-1.478935577456067563e+01,1.007804043630505042e+01,2.384196934023975256e+00
3.224397116038164035e-01,1.443880224718984806e+01,1.965747619658742806e+01,6.853331491787727714e+00,5.434256652242247299e+00,-1.476338934863094643e+01,1.008180984689903781e+01,2.370446071120054565e+00
3.229297415606611765e-01,1.446828542458470501e+01,1.956538529568290841e+01,6.919271844493838586e+00,5.412635977899219242e+00,-1.473723332441182521e+01,1.008548248488400922e+01,2.356941955865045735e+00
3.234197715175058940e-01,1.449787486009362958e+01,1.947269882733170121e+01,6.985046464915736664e+00,5.390852401889388190e+00,-1.471089057998263705e+01,1.008905991776996025e+01,2.343687028751123780e+00
3.239098014743505560e-01,1.452756874508713381e+01,1.937942182179266126e+01,7.050650137541314422e+00,5.368906619690572590e+00,-1.468436402033331767e+01,1.009254372638384822e+01,2.330683714398402717e+00
3.243998314311952735e-01,1.455736523738660537e+01,1.928555936400806559e+01,7.116077635277465951e+00,5.346799348961035037e+00,-1.465765657705234304e+01,1.009593550456745348e+01,2.317934421159182801e+00
3.248898613880399355e-01,1.458726246123353043e+01,1.919111659301445982e+01,7.181323719915048365e+00,5.324531329695352255e+00,-1.463077120801711750e+01,1.009923685887841494e+01,2.305441540722582783e+00
3.253798913448846530e-01,1.461725850726437770e+01,1.909609870135567533e+01,7.246383142598086025e+00,5.302103324379903171e+00,-1.460371089708673331e+01,1.010244940829446847e+01,2.293207447719499470e+00
3.258699213017293705e-01,1.464735143249093774e+01,1.900051093449904016e+01,7.311250644296827694e+00,5.279516118148033677e+00,-1.457647865379721175e+01,1.010557478392082587e+01,2.281234499327982501e+00
3.263599512585740881e-01,1.467753926028624534e+01,1.890435859025391707e+01,7.375920956284997665e+00,5.256770518934845704e+00,-1.454907751305918495e+01,1.010861462870079741e+01,2.269525034878959513e+00
3.268499812154188056e-01,1.470781998037606897e+01,1.880764701819308371e+01,7.440388800621068555e+00,5.233867357631639905e+00,-1.452151053485797405e+01,1.011157059712953732e+01,2.258081375462314799e+00
3.273400111722635231e-01,1.473819154883596916e+01,1.871038161907663522e+01,7.504648890633627722e+00,5.210807488239979079e+00,-1.449378080395608670e+01,1.011444435497101679e+01,2.246905823533356550e+00
3.278300411291081851e-01,1.476865188809381912e+01,1.861256784427881783e+01,7.568695931410736932e+00,5.187591788025443407e+00,-1.446589142959824414e+01,1.011723757897816256e+01,2.236000662519649573e+00
3.283200710859529026e-01,1.479919888693801688e+01,1.851421119521717529e+01,7.632524620293471784e+00,5.164221157670962015e+00,-1.443784554521869801e+01,1.011995195661616442e+01,2.225368156428212618e+00
3.288101010427976201e-01,1.482983040053112589e+01,1.841531722278468663e+01,7.696129647373393112e+00,5.140696521429857668e+00,-1.440964630815110148e+01,1.012258918578901401e+01,2.215010549453086952e+00
3.293001309996423376e-01,1.486054425042912364e+01,1.831589152678447263e+01,7.759505695994157293e+00,5.117018827278493553e+00,-1.438129689934077149e+01,1.012515097456916813e+01,2.204930065583269982e+00
3.297901609564870551e-01,1.489133822460621559e+01,1.821593975536702814e+01,7.822647443257217503e+00,5.093189047068563013e+00,-1.435280052305934362e+01,1.012763904093042910e+01,2.195128908211031238e+00
3.302801909133317171e-01,1.492221007748516470e+01,1.811546760447036419e+01,7.885549560531515567e+00,5.069208176679052436e+00,-1.432416040662191925e+01,1.013005511248402435e+01,2.185609259740571186e+00
3.307702208701764346e-01,1.495315752997320935e+01,1.801448081726260142e+01,7.948206713967294057e+00,5.045077236167791135e+00,-1.429537980010660192e+01,1.013240092621779276e+01,2.176373281197078846e+00
3.312602508270211521e-01,1.498417826950347376e+01,1.791298518358751224e+01,8.010613565013915860e+00,5.020797269922752548e+00,-1.426646197607652233e+01,1.013467822823868403e+01,2.167423111836141558e+00
3.317502807838658141e-01,1.501526995008201126e+01,1.781098653941245047e+01,8.072764770941770252e+00,4.996369346812873147e+00,-1.423741022930423128e+01,1.013688877351830442e+01,2.158760868753521578e+00
3.322403107407105316e-01,1.504643019234038626e+01,1.770849076627893481e+01,8.134654985368381830e+00,4.971794560338561375e+00,-1.420822787649853503e+01,1.013903432564174523e+01,2.150388646495306144e+00
3.327303406975553046e-01,1.507765658359369887e+01,1.760550379075634098e+01,8.196278858788295096e+00,4.947074028781916155e+00,-1.417891825603382117e+01,1.014111665655953409e+01,2.142308516668435914e+00
3.332203706543999666e-01,1.510894667790431711e+01,1.750203158389775027e+01,8.257631039107241833e+00,4.922208895356496861e+00,-1.414948472768175769e+01,1.014313754634281040e+01,2.134522527551589999e+00
3.337104006112446841e-01,1.514029799615106953e+01,1.739808016069873986e+01,8.318706172180361236e+00,4.897200328356783317e+00,-1.411993067234545407e+01,1.014509878294166079e+01,2.127032703706432049e+00
3.342004305680894016e-01,1.517170802610400671e+01,1.729365557955877719e+01,8.379498902354356460e+00,4.872049521307263653e+00,-1.409025949179601866e+01,1.014700216194663973e+01,2.119841045589257789e+00
3.346904605249340636e-01,1.520317422250472106e+01,1.718876394174536770e+01,8.440003873013857572e+00,4.846757693111194421e+00,-1.406047460841162788e+01,1.014884948635348572e+01,2.112949529162965412e+00
3.351804904817787811e-01,1.523469400715224786e+01,1.708341139086061489e+01,8.500215727131775978e+00,4.821326088198937931e+00,-1.403057946491890462e+01,1.015064256633101181e+01,2.106360105509443414e+00
3.356705204386234986e-01,1.526626476899442331e+01,1.697760411231086763e+01,8.560129107823714278e+00,4.795755976676046473e+00,-1.400057752413685286e+01,1.015238321899218654e+01,2.100074700442279951e+00
3.361605503954682161e-01,1.529788386422493396e+01,1.687134833277872659e+01,8.619738658906427986e+00,4.770048654470893545e+00,-1.397047226872317971e+01,1.015407326816837852e+01,2.094095214119897186e+00
3.366505803523129337e-01,1.532954861638577881e+01,1.676465031969776476e+01,8.679039025460451029e+00,4.744205443482006679e+00,-1.394026720092299954e+01,1.015571454418680375e+01,2.088423520658985399e+00
3.371406103091575956e-01,1.536125631647542100e+01,1.665751638073001217e+01,8.738024854396687857e+00,4.718227691725005890e+00,-1.390996584232005873e+01,1.015730888365117579e+01,2.083061467748355877e+00
3.376306402660023132e-01,1.539300422306237692e+01,1.654995286324596648e+01,8.796690795027107157e+00,4.692116773479196645e+00,-1.387957173359028040e+01,1.015885812922547871e+01,2.078010876263165940e+00
3.381206702228470307e-01,1.542478956240437782e+01,1.644196615380763760e+01,8.855031499639384407e+00,4.665874089433883931e+00,-1.384908843425792035e+01,1.016036412942097300e+01,2.073273539879495697e+00
3.386107001796916927e-01,1.545660952857315174e+01,1.633356267765372749e+01,8.913041624075880520e+00,4.639501066834186283e+00,-1.381851952245395587e+01,1.016182873838639544e+01,2.068851224689248980e+00
3.391007301365364657e-01,1.548846128358474594e+01,1.622474889818779431e+01,8.970715828316457419e+00,4.612999159626578027e+00,-1.378786859467699877e+01,1.016325381570128350e+01,2.064745668815520574e+00
3.395907600933811832e-01,1.552034195753523704e+01,1.611553131646932968e+01,9.028048777065261987e+00,4.586369848604133104e+00,-1.375713926555672728e+01,1.016464122617254695e+01,2.060958582028273423e+00
3.400807900502258452e-01,1.555224864874232793e+01,1.600591647070669765e+01,9.085035140342061055e+00,4.559614641551227976e+00,-1.372633516761951356e+01,1.016599283963417122e+01,2.057491645360366661e+00
3.405708200070705627e-01,1.558417842389209262e+01,1.589591093575381464e+01,9.141669594076953231e+00,4.532735073388118430e+00,-1.369545995105678315e+01,1.016731053075015545e+01,2.054346510723997099e+00
3.410608499639152802e-01,1.561612831819160085e+01,1.578552132260876562e+01,9.197946820709670845e+00,4.505732706315015434e+00,-1.366451728349560035e+01,1.016859617882057520e+01,2.051524800527491976e+00
3.415508799207599422e-01,1.564809533552694099e+01,1.567475427791510967e+01,9.253861509792828954e+00,4.478609129955788859e+00,-1.363351084977169414e+01,1.016985166759088166e+01,2.049028107292444112e+00
3.420409098776046597e-01,1.568007644862681538e+01,1.556361648346631732e+01,9.309408358599048583e+00,4.451365961501424273e+00,-1.360244435170502797e+01,1.017107888506435920e+01,2.046857993271277376e+00
3.425309398344493772e-01,1.571206859923174548e+01,1.545211465571233944e+01,9.364582072732401841e+00,4.424004845853010792e+00,-1.357132150787769476e+01,1.017227972331776442e+01,2.045015990065127909e+00
3.430209697912940947e-01,1.574406869826864508e+01,1.534025554526954238e+01,9.419377366743585611e+00,4.396527455764516645e+00,-1.354014605341439648e+01,1.017345607832015197e+01,2.043503598242109476e+00
3.435109997481388122e-01,1.577607362603125019e+01,1.522804593643234838e+01,9.473788964749687125e+00,4.368935491985005193e+00,-1.350892173976508737e+01,1.017460984975489779e+01,2.042322286955923882e+00
3.440010297049834742e-01,1.580808023236590643e+01,1.511549264668821735e+01,9.527811601057516455e+00,4.341230683400611134e+00,-1.347765233449027100e+01,1.017574294084488251e+01,2.041473493564924802e+00
3.444910596618281917e-01,1.584008533686279385e+01,1.500260252623562351e+01,9.581440020791053058e+00,4.313414787176298226e+00,-1.344634162104880026e+01,1.017685725818087406e+01,2.040958623251448945e+00
3.449810896186729092e-01,1.587208572905301018e+01,1.488938245750359890e+01,9.634668980523379389e+00,4.285489588896936652e+00,-1.341499339858776807e+01,1.017795471155307929e+01,2.040779048641554017e+00
3.454711195755176267e-01,1.590407816861096535e+01,1.477583935467508880e+01,9.687493248912138810e+00,4.257456902708337765e+00,-1.338361148173521187e+01,1.017903721378591619e+01,2.040936109425166567e+00
3.459611495323623442e-01,1.593605938556241242e+01,1.466198016321220621e+01,9.739907607339446827e+00,4.229318571457735487e+00,-1.335219970039500836e+01,1.018010668057591062e+01,2.041431111976510060e+00
3.464511794892070617e-01,1.596802608049805805e+01,1.454781185938452204e+01,9.791906850555651687e+00,4.201076466833974621e+00,-1.332076189954426937e+01,1.018116503033282783e+01,2.042265328975014338e+00
3.469412094460517237e-01,1.599997492479264771e+01,1.443334144979989198e+01,9.843485787327287184e+00,4.172732489507366083e+00,-1.328930193903318369e+01,1.018221418402395351e+01,2.043439999026496423e+00
3.474312394028964412e-01,1.603190256082968546e+01,1.431857597093820189e+01,9.894639241088974302e+00,4.144288569269181544e+00,-1.325782369338733702e+01,1.018325606502160063e+01,2.044956326284725456e+00
3.479212693597411032e-01,1.606380560223156806e+01,1.420352248868757528e+01,9.945362050599333870e+00,4.115746665170790131e+00,-1.322633105161238554e+01,1.018429259895372141e+01,2.046815480073460147e+00
3.484112993165858208e-01,1.609568063409560423e+01,1.408818809788275317e+01,9.995649070601471564e+00,4.087108765662294196e+00,-1.319482791700108670e+01,1.018532571355782146e+01,2.049018594508666968e+00
3.489013292734305938e-01,1.612752421323506979e+01,1.397257992184743358e+01,1.004549517248660528e+01,4.058376888731112686e+00,-1.316331820694303367e+01,1.018635733853792047e+01,2.051566768121329432e+00
3.493913592302752558e-01,1.615933286842636818e+01,1.385670511193773180e+01,1.009489524496282442e+01,4.029553082039876166e+00,-1.313180585273647338e+01,1.018738940542482219e+01,2.054461063480379046e+00
3.498813891871199733e-01,1.619110310066119496e+01,1.374057084709000165e+01,1.014384419472676413e+01,4.000639423064317413e+00,-1.310029479940295793e+01,1.018842384743945750e+01,2.057702506816251997e+00
3.503714191439646908e-01,1.622283138340470998e+01,1.362418433336980073e+01,1.019233694714032978e+01,3.971638019230459005e+00,-1.306878900550405476e+01,1.018946259935951204e+01,2.061292087644637228e+00
3.508614491008093528e-01,1.625451416285921269e+01,1.350755280352373333e+01,1.024036844691137915e+01,3.942551008051535799e+00,-1.303729244296053835e+01,1.019050759738918188e+01,2.065230758390572685e+00
3.513514790576540703e-01,1.628614785823288358e+01,1.339068351653563838e+01,1.028793365877734622e+01,3.913380557264873438e+00,-1.300580909687443487e+01,1.019156077903206992e+01,2.069519434013168180e+00
3.518415090144987878e-01,1.631772886201472517e+01,1.327358375718308814e+01,1.033502756819455115e+01,3.884128864967942185e+00,-1.297434296535291587e+01,1.019262408296737199e+01,2.074158991630335791e+00
3.523315389713435053e-01,1.634925354025477162e+01,1.315626083559790871e+01,1.038164518203060638e+01,3.854798159754314391e+00,-1.294289805933492943e+01,1.019369944892918234e+01,2.079150270144106916e+00
3.528215689281882228e-01,1.638071823284955641e+01,1.303872208682981615e+01,1.042778152926066859e+01,3.825390700849382597e+00,-1.291147840242043898e+01,1.019478881758896804e+01,2.084494069866355659e+00
3.533115988850328848e-01,1.641211925383394643e+01,1.292097487041041326e+01,1.047343166166901085e+01,3.795908778245182802e+00,-1.288008803070143138e+01,1.019589413044127291e+01,2.090191152144733167e+00
3.538016288418776023e-01,1.644345289167733881e+01,1.280302656992377131e+01,1.051859065455269260e+01,3.766354712835802143e+00,-1.284873099259643325e+01,1.019701732969255481e+01,2.096242238989079354e+00
3.542916587987223198e-01,1.647471540958663283e+01,1.268488459257541656e+01,1.056325360743132968e+01,3.736730856551385482e+00,-1.281741134868629750e+01,1.019816035815325073e+01,2.102648012698209445e+00
3.547816887555669818e-01,1.650590304581391621e+01,1.256655636876694437e+01,1.060741564475967103e+01,3.707039592492499480e+00,-1.278613317155322626e+01,1.019932515913301785e+01,2.109409115486917674e+00
3.552717187124117548e-01,1.653701201397016973e+01,1.244804935167177184e+01,1.065107191664466413e+01,3.677283335063792791e+00,-1.275490054562183140e+01,1.020051367633913486e+01,2.116526149113607591e+00
3.557617486692564723e-01,1.656803850334414463e+01,1.232937101681471681e+01,1.069421759956630780e+01,3.647464530107565217e+00,-1.272371756700288792e+01,1.020172785377808999e+01,2.123999674508077362e+00
3.562517786261011343e-01,1.659897867922702375e+01,1.221052886165344198e+01,1.073684789710278054e+01,3.617585655036767101e+00,-1.269258834333936115e+01,1.020296963566036830e+01,2.131830211399798891e+00
3.567418085829458518e-01,1.662982856932604037e+01,1.209152989431853165e+01,1.077895820694006979e+01,3.587649269618037096e+00,-1.266151672030623487e+01,1.020424069953238977e+01,2.140018051056036263e+00
3.572318385397905693e-01,1.666058405223023087e+01,1.197238026333540972e+01,1.082054418021778375e+01,3.557657985865877670e+00,-1.263050607998174080e+01,1.020554229447289707e+01,2.148563211964802377e+00
3.577218684966352313e-01,1.669124127992469298e+01,1.185308717797142819e+01,1.086160109945868513e+01,3.527614281831541465e+00,-1.259956036828577552e+01,1.020687624156457041e+01,2.157466136448367156e+00
3.582118984534799488e-01,1.672179638913813449e+01,1.173365790465596525e+01,1.090212426130032952e+01,3.497520662114744106e+00,-1.256868356105349704e+01,1.020824438096926912e+01,2.166727240045931868e+00
3.587019284103247219e-01,1.675224548868306229e+01,1.161409971237807603e+01,1.094210899572188289e+01,3.467379664278680274e+00,-1.253787963493342339e+01,1.020964854310849823e+01,2.176346890085396169e+00
3.591919583671693839e-01,1.678258466010103689e+01,1.149441987128867204e+01,1.098155066671405855e+01,3.437193858635613442e+00,-1.250715256668570774e+01,1.021109054826970741e+01,2.186325405568005920e+00
3.596819883240141014e-01,1.681280995830804414e+01,1.137462565130924119e+01,1.102044467294503427e+01,3.406965848029715360e+00,-1.247650633248344043e+01,1.021257220621679807e+01,2.196663057056260193e+00
3.601720182808587634e-01,1.684291741223981020e+01,1.125472432074749030e+01,1.105878644842223046e+01,3.376698267617294746e+00,-1.244594490721703650e+01,1.021409531580490615e+01,2.207360066565087209e+00
3.606620482377034809e-01,1.687290302549730114e+01,1.113472314491941972e+01,1.109657146315010579e+01,3.346393784644288161e+00,-1.241547226380159330e+01,1.021566166459945535e+01,2.218416607456300760e+00
3.611520781945481984e-01,1.690276277699214802e+01,1.101462938477823172e+01,1.113379522378386888e+01,3.316055098221080577e+00,-1.238509237248734074e+01,1.021727302849940244e+01,2.229832804336311369e+00
3.616421081513929159e-01,1.693249262159223179e+01,1.089445029554982369e+01,1.117045327427911339e+01,3.285684939094625445e+00,-1.235480920017310957e+01,1.021893117136480456e+01,2.241608732957098393e+00
3.621321381082376334e-01,1.696208849076727887e+01,1.077419312537493390e+01,1.120654119653744374e+01,3.255286069417883343e+00,-1.232462670972284968e+01,1.022063784464857861e+01,2.253744420120466607e+00
3.626221680650823509e-01,1.699154629323449228e+01,1.065386511395801605e+01,1.124205461104800641e+01,3.224861282516558347e+00,-1.229454885928513619e+01,1.022239478703254179e+01,2.266239843585564628e+00
3.631121980219270129e-01,1.702086191560428219e+01,1.053347349122275745e+01,1.127698917752498708e+01,3.194413402653161427e+00,-1.226457960161581440e+01,1.022420372406768863e+01,2.279094931979654959e+00
3.636022279787717304e-01,1.705003122302604623e+01,1.041302547597422468e+01,1.131134059554103999e+01,3.163945284788376888e+00,-1.223472288340355618e+01,1.022606636781876510e+01,2.292309564712190273e+00
3.640922579356164479e-01,1.707905005983394986e+01,1.029252827456775421e+01,1.134510460515665997e+01,3.133459814339720317e+00,-1.220498264459855875e+01,1.022798441651299761e+01,2.305883571892100914e+00
3.645822878924611099e-01,1.710791425019284873e+01,1.017198907958447940e+01,1.137827698754551875e+01,3.102959906937560852e+00,-1.217536281774424012e+01,1.022995955419317227e+01,2.319816734248405066e+00
3.650723178493058829e-01,1.713661959874417917e+01,1.005141506851341227e+01,1.141085356561572262e+01,3.072448508178363014e+00,-1.214586732731194196e+01,1.023199345037489572e+01,2.334108783054053227e+00
3.655623478061505449e-01,1.716516189125195169e+01,9.930813402440488602e+00,1.144283020462700229e+01,3.041928593375352818e+00,-1.211650008903875531e+01,1.023408775970817430e+01,2.348759400053034962e+00
3.660523777629952624e-01,1.719353689524881190e+01,9.810191224743876504e+00,1.147420281280392196e+01,3.011403167306383022e+00,-1.208726500926828251e+01,1.023624412164314634e+01,2.363768217390798565e+00
3.665424077198399799e-01,1.722174036068215841e+01,9.689555659796315723e+00,1.150496734194491033e+01,2.980875263959190224e+00,-1.205816598429450792e+01,1.023846416010018245e+01,2.379134817547876146e+00
3.670324376766846419e-01,1.724976802056021441e+01,9.568913811673933623e+00,1.153511978802735527e+01,2.950347946273928823e+00,-1.202920689970868118e+01,1.024074948314413191e+01,2.394858733276821638e+00
3.675224676335293594e-01,1.727761559159833382e+01,9.448272762871718911e+00,1.156465619180857551e+01,2.919824305882986692e+00,-1.200039162974924700e+01,1.024310168266288024e+01,2.410939447542400416e+00
3.680124975903740769e-01,1.730527877486517951e+01,9.327639573025791719e+00,1.159357263942273164e+01,2.889307462848190955e+00,-1.197172403665479834e+01,1.024552233405016644e+01,2.427376393465040749e+00
3.685025275472187944e-01,1.733275325642910403e+01,9.207021277642246204e+00,1.162186526297373490e+01,2.858800565395240412e+00,-1.194320797002007595e+01,1.024801299589258363e+01,2.444168954267565308e+00
3.689925575040635120e-01,1.736003470800449833e+01,9.086424886832633163e+00,1.164953024112404023e+01,2.828306789645489872e+00,-1.191484726615502510e+01,1.025057520966090152e+01,2.461316463225180051e+00
3.694825874609082295e-01,1.738711878759820095e+01,8.965857384056207025e+00,1.167656379967942115e+01,2.797829339345040633e+00,-1.188664574744684543e+01,1.025321049940561835e+01,2.478818203618732063e+00
3.699726174177528915e-01,1.741400114015603151e+01,8.845325724868802197e+00,1.170296221216967147e+01,2.767371445591144230e+00,-1.185860722172512460e+01,1.025592037145672464e+01,2.496673408691242102e+00
3.704626473745976090e-01,1.744067739820928153e+01,8.724836835678281943e+00,1.172872180042528178e+01,2.736936366555892342e+00,-1.183073548162997213e+01,1.025870631412779765e+01,2.514881261607701202e+00
3.709526773314422710e-01,1.746714318252133324e+01,8.604397612506856419e+00,1.175383893514999478e+01,2.706527387207257718e+00,-1.180303430398324060e+01,1.026156979742426145e+01,2.533440895418124228e+00
3.714427072882870440e-01,1.749339410273432094e+01,8.484014919759832907e+00,1.177831003648939401e+01,2.676147819027397290e+00,-1.177550744916270276e+01,1.026451227275594569e+01,2.552351393023891024e+00
3.719327372451317615e-01,1.751942575801579949e+01,8.363695589001297392e+00,1.180213157459532169e+01,2.645800999728316505e+00,-1.174815866047939217e+01,1.026753517265390414e+01,2.571611787147320527e+00
3.724227672019764235e-01,1.754523373770554784e+01,8.243446417736189247e+00,1.182530007018638152e+01,2.615490292964800290e+00,-1.172099166355781996e+01,1.027063991049143610e+01,2.591221060304566670e+00
3.729127971588211410e-01,1.757081362196233698e+01,8.123274168199207779e+00,1.184781209510426869e+01,2.585219088044671043e+00,-1.169401016571938001e+01,1.027382788020940829e+01,2.611178144781730381e+00
3.734028271156658585e-01,1.759616098241086490e+01,8.003185566150399666e+00,1.186966427286609793e+01,2.554990799636368770e+00,-1.166721785536870470e+01,1.027710045604581168e+01,2.631481922614264946e+00
3.738928570725105205e-01,1.762127138278862404e+01,7.883187299677356208e+00,1.189085327921266000e+01,2.524808867473829377e+00,-1.164061840138309201e+01,1.028045899226954418e+01,2.652131225569635653e+00
3.743828870293552380e-01,1.764614037959291437e+01,7.763286018004007971e+00,1.191137584265263349e+01,2.494676756058650025e+00,-1.161421545250493281e+01,1.028390482291848507e+01,2.673124835133258159e+00
3.748729169862000110e-01,1.767076352272786011e+01,7.643488330306286826e+00,1.193122874500273767e+01,2.464597954359624143e+00,-1.158801263673724335e+01,1.028743926154179356e+01,2.694461482497715998e+00
3.753629469430446730e-01,1.769513635615153646e+01,7.523800804534317876e+00,1.195040882192380849e+01,2.434575975509538637e+00,-1.156201356074218900e+01,1.029106360094645822e+01,2.716139848555193748e+00
3.758529768998893905e-01,1.771925441852308225e+01,7.404229966241193672e+00,1.196891296345286548e+01,2.404614356499270134e+00,-1.153622180924261897e+01,1.029477911294810788e+01,2.738158563893255515e+00
3.763430068567340525e-01,1.774311324384990840e+01,7.284782297418677999e+00,1.198673811453106453e+01,2.374716657869248237e+00,-1.151064094442671148e+01,1.029858704812608217e+01,2.760516208793801773e+00
3.768330368135787700e-01,1.776670836213499172e+01,7.165464235339286780e+00,1.200388127552765205e+01,2.344886463398175191e+00,-1.148527450535559957e+01,1.030248863558272276e+01,2.783211313235393725e+00
3.773230667704234875e-01,1.779003530002413314e+01,7.046282171405276351e+00,1.202033950275981589e+01,2.315127379789089002e+00,-1.146012600737406117e+01,1.030648508270694208e+01,2.806242356898748458e+00
3.778130967272681495e-01,1.781308958145338295e+01,6.927242450004150065e+00,1.203610990900849309e+01,2.285443036352710955e+00,-1.143519894152424321e+01,1.031057757494202320e+01,2.829607769175560783e+00
3.783031266841129225e-01,1.783586672829640918e+01,6.808351367370862661e+00,1.205118966403017211e+01,2.255837084688123273e+00,-1.141049677396241080e+01,1.031476727555770267e+01,2.853305929180585121e+00
3.787931566409576400e-01,1.785836226101201873e+01,6.689615170456765902e+00,1.206557599506454004e+01,2.226313198360754697e+00,-1.138602294537874293e+01,1.031905532542645432e+01,2.877335165766965908e+00
3.792831865978023020e-01,1.788057169929168211e+01,6.571040055805138280e+00,1.207926618733817570e+01,2.196875072577669563e+00,-1.136178087042018703e+01,1.032344284280408431e+01,2.901693757544832053e+00
3.797732165546470195e-01,1.790249056270711137e+01,6.452632168433357407e+00,1.209225758456410738e+01,2.167526423860151930e+00,-1.133777393711631021e+01,1.032793092311451133e+01,2.926379932903220737e+00
3.802632465114917371e-01,1.792411437135793406e+01,6.334397600721885624e+00,1.210454758943738085e+01,2.138270989713643822e+00,-1.131400550630820945e+01,1.033252063873885440e+01,2.951391870035162679e+00
3.807532764683363991e-01,1.794543864651933873e+01,6.216342391309802373e+00,1.211613366412650095e+01,2.109112528294957212e+00,-1.129047891108048240e+01,1.033721303880875375e+01,2.976727696966118497e+00
3.812433064251811721e-01,1.796645891128991224e+01,6.098472523996934846e+00,1.212701333076090293e+01,2.080054818076776169e+00,-1.126719745619618251e+01,1.034200914900389989e+01,3.002385491585677801e+00
3.817333363820258896e-01,1.798717069123937051e+01,5.980793926652969716e+00,1.213718417191427612e+01,2.051101657509565079e+00,-1.124416441753487561e+01,1.034690997135390234e+01,3.028363281682461494e+00
3.822233663388705516e-01,1.800756951505646697e+01,5.863312470132805210e+00,1.214664383108391554e+01,2.022256864680658239e+00,-1.122138304153367905e+01,1.035191648404431319e+01,3.054659044982361848e+00
3.827133962957152691e-01,1.802765091519692220e+01,5.746033967198849624e+00,1.215539001316593648e+01,1.993524276970739306e+00,-1.119885654463135793e+01,1.035702964122697622e+01,3.081270709190031987e+00
3.832034262525599311e-01,1.804741042853135724e+01,5.628964171450067333e+00,1.216342048492651529e+01,1.964907750707646006e+00,-1.117658811271550334e+01,1.036225037283457340e+01,3.108196152033588788e+00
3.836934562094046486e-01,1.806684359699340092e+01,5.512108776257261589e+00,1.217073307546901617e+01,1.936411160817395727e+00,-1.115458090057264329e+01,1.036757958439946847e+01,3.135433201312699758e+00
3.841834861662493661e-01,1.808594596822770129e+01,5.395473413705584420e+00,1.217732567669708210e+01,1.908038400472628737e+00,-1.113283803134152095e+01,1.037301815687676765e+01,3.162979634949783403e+00
3.846735161230940836e-01,1.810471309623809688e+01,5.279063653543310863e+00,1.218319624377367383e+01,1.879793380738289166e+00,-1.111136259596930387e+01,1.037856694647162925e+01,3.190833181044624212e+00
3.851635460799388011e-01,1.812314054203582714e+01,5.162885002137414858e+00,1.218834279557603217e+01,1.851680030214639672e+00,-1.109015765267088938e+01,1.038422678447085801e+01,3.218991517932157098e+00
3.856535760367835186e-01,1.814122387428778538e+01,5.046942901435871320e+00,1.219276341514661688e+01,1.823702294677584490e+00,-1.106922622639123510e+01,1.038999847707872171e+01,3.247452274243560311e+00
3.861436059936281806e-01,1.815895866996479313e+01,4.931242727936528070e+00,1.219645625013997758e+01,1.795864136716321502e+00,-1.104857130827072353e+01,1.039588280525702224e+01,3.276213028970591523e+00
3.866336359504728981e-01,1.817634051499003434e+01,4.815789791662584030e+00,1.219941951326553742e+01,1.768169535368232292e+00,-1.102819585511354816e+01,1.040188052456942458e+01,3.305271311533267475e+00
3.871236659073176156e-01,1.819336500488737940e+01,4.700589335145050285e+00,1.220165148272637090e+01,1.740622485751213810e+00,-1.100810278885918336e+01,1.040799236503002767e+01,3.334624601850664227e+00
3.876136958641623331e-01,1.821002774542994729e+01,4.585646532411470133e+00,1.220315050265390333e+01,1.713226998693173853e+00,-1.098829499605684035e+01,1.041421903095620394e+01,3.364270330415126686e+00
3.881037258210070506e-01,1.822632435328859657e+01,4.470966487981653081e+00,1.220391498353853343e+01,1.685987100358957491e+00,-1.096877532734300686e+01,1.042056120082566828e+01,3.394205878369687568e+00
3.885937557778517126e-01,1.824225045668048750e+01,4.356554235869800173e+00,1.220394340265625388e+01,1.658906831874493726e+00,-1.094954659692196941e+01,1.042701952713780855e+01,3.424428577588730427e+00
3.890837857346964301e-01,1.825780169601780401e+01,4.242414738593425660e+00,1.220323430449114355e+01,1.631990248948302247e+00,-1.093061158204943695e+01,1.043359463627927219e+01,3.454935710761982026e+00
3.895738156915411476e-01,1.827297372455633351e+01,4.128552886189080340e+00,1.220178630115386653e+01,1.605241421490307463e+00,-1.091197302251916668e+01,1.044028712839378059e+01,3.485724511481695487e+00
3.900638456483858096e-01,1.828776220904432748e+01,4.014973495234479550e+00,1.219959807279609265e+01,1.578664433227960018e+00,-1.089363362015261849e+01,1.044709757725622268e+01,3.516792164333173876e+00
3.905538756052305271e-01,1.830216283037121627e+01,3.901681307877436389e+00,1.219666836802086429e+01,1.552263381319618496e+00,-1.087559603829168076e+01,1.045402653015100825e+01,3.548135804988521880e+00
3.910439055620753002e-01,1.831617128421657625e+01,3.788680990871421628e+00,1.219299600428887054e+01,1.526042375965328990e+00,-1.085786290129439102e+01,1.046107450775460634e+01,3.579752520303683738e+00
3.915339355189199622e-01,1.832978328169893345e+01,3.675977134618038988e+00,1.218857986832076712e+01,1.500005540014878846e+00,-1.084043679403374583e+01,1.046824200402240379e+01,3.611639348418669293e+00
3.920239654757646797e-01,1.834299455002479817e+01,3.563574252215629734e+00,1.218341891649527930e+01,1.474157008573103500e+00,-1.082332026139951076e+01,1.047552948607980561e+01,3.643793278861227947e+00
3.925139954326093972e-01,1.835580083313769606e+01,3.451476778515113253e+00,1.217751217524345364e+01,1.448500928602601823e+00,-1.080651580780306276e+01,1.048293739411753478e+01,3.676211252653569517e+00
3.930040253894540592e-01,1.836819789236725953e+01,3.339689069182042225e+00,1.217085874143863578e+01,1.423041458523658154e+00,-1.079002589668530909e+01,1.049046614129126098e+01,3.708890162422555647e+00
3.934940553462987767e-01,1.838018150707829079e+01,3.228215399765733018e+00,1.216345778278256695e+01,1.397782767811584392e+00,-1.077385295002761900e+01,1.049811611362540731e+01,3.741826852512989632e+00
3.939840853031434387e-01,1.839174747532004162e+01,3.117059964774856695e+00,1.215530853818735224e+01,1.372729036591315399e+00,-1.075799934786578582e+01,1.050588766992123446e+01,3.775018119104247560e+00
3.944741152599882117e-01,1.840289161447544686e+01,3.006226876759423128e+00,1.214641031815333783e+01,1.347884455229241940e+00,-1.074246742780703556e+01,1.051378114166922195e+01,3.808460710330254351e+00
3.949641452168329292e-01,1.841360976191036514e+01,2.895720165400147650e+00,1.213676250514302701e+01,1.323253223922531419e+00,-1.072725948455010681e+01,1.052179683296560242e+01,3.842151326402543088e+00
3.954541751736775912e-01,1.842389777562305753e+01,2.785543776603687682e+00,1.212636455395084667e+01,1.298839552285577792e+00,-1.071237776940827935e+01,1.052993502043323915e+01,3.876086619736770267e+00
3.959442051305223087e-01,1.843375153489344243e+01,2.675701571604973683e+00,1.211521599206889022e+01,1.274647658933851346e+00,-1.069782448983555589e+01,1.053819595314672952e+01,3.910263195082421817e+00
3.964342350873670262e-01,1.844316694093271991e+01,2.566197326076377294e+00,1.210331642004866737e+01,1.250681771065082160e+00,-1.068360180895578537e+01,1.054657985256169539e+01,3.944677609655679706e+00
3.969242650442116882e-01,1.845213991753281491e+01,2.457034729243172677e+00,1.209066551185868477e+01,1.226946124037702646e+00,-1.066971184509489490e+01,1.055508691244843256e+01,3.979326373275750672e+00
3.974142950010564612e-01,1.846066641171597311e+01,2.348217383005612113e+00,1.207726301523806889e+01,1.203444960946570275e+00,-1.065615667131607225e+01,1.056371729882972588e+01,4.014205948504365296e+00
3.979043249579011787e-01,1.846874239438437826e+01,2.239748801068259354e+00,1.206310875204604827e+01,1.180182532196132783e+00,-1.064293831495812626e+01,1.057247114992294357e+01,4.049312750788495840e+00
3.983943549147458407e-01,1.847636386096989369e+01,2.131632408075122331e+00,1.204820261860744424e+01,1.157163095070692371e+00,-1.063005875717670357e+01,1.058134857608640900e+01,4.084643148606484253e+00
3.988843848715905582e-01,1.848352683208374359e+01,2.023871538752675114e+00,1.203254458605414534e+01,1.134390913302297577e+00,-1.061751993248875792e+01,1.059034965976994691e+01,4.120193463617158436e+00
3.993744148284352757e-01,1.849022735416638241e+01,1.916469437057770175e+00,1.201613470066235045e+01,1.111870256635502097e+00,-1.060532372831979053e+01,1.059947445546980660e+01,4.155959970812693527e+00
3.998644447852799377e-01,1.849646150013731827e+01,1.809429255334217279e+00,1.199897308418598207e+01,1.089605400389900280e+00,-1.059347198455442829e+01,1.060872298968767780e+01,4.191938898674165692e+00
4.003544747421246552e-01,1.850222537004496104e+01,1.702754053474586415e+00,1.198105993418583282e+01,1.067600625019668570e+00,-1.058196649308979786e+01,1.061809526089410305e+01,4.228126429330841596e+00
4.008445046989693727e-01,1.850751509171678677e+01,1.596446798089007357e+00,1.196239552435493536e+01,1.045860215670437299e+00,-1.057080899739199964e+01,1.062759123949605033e+01,4.264518698722486789e+00
4.013345346558140903e-01,1.851232682140907215e+01,1.490510361681559148e+00,1.194298020483943468e+01,1.024388461733740208e+00,-1.056000119205582344e+01,1.063721086780874892e+01,4.301111796764944373e+00
4.018245646126588078e-01,1.851665674445727916e+01,1.384947521831068729e+00,1.192281440255588798e+01,1.003189656398237872e+00,-1.054954472236703289e+01,1.064695406003187372e+01,4.337901767519329432e+00
4.023145945695034698e-01,1.852050107592593520e+01,1.279760960381981949e+00,1.190189862150417532e+01,9.822680961990087889e-01,-1.053944118386831441e+01,1.065682070222976918e+01,4.374884609363752119e+00
4.028046245263481873e-01,1.852385606125895379e+01,1.174953262638402274e+00,1.188023344307652174e+01,9.616280805633730111e-01,-1.052969212192768289e+01,1.066681065231615122e+01,4.412056275169156550e+00
4.032946544831929048e-01,1.852671797692986289e+01,1.070526916567338782e+00,1.185781952636239289e+01,9.412739113546030323e-01,-1.052029903131030508e+01,1.067692374004292866e+01,4.449412672477781605e+00
4.037846844400376223e-01,1.852908313109208649e+01,9.664843120071797689e-01,1.183465760844937975e+01,9.212098924126139732e-01,-1.051126335575317050e+01,1.068715976699330206e+01,4.486949663685278367e+00
4.042747143968823398e-01,1.853094786422931506e+01,8.628277398832771006e-01,1.181074850471991589e+01,9.014403290920670608e-01,-1.050258648754286916e+01,1.069751850657915604e+01,4.524663066225961927e+00
4.047647443537270573e-01,1.853230854980591147e+01,7.595593914306539851e-01,1.178609310914413832e+01,8.819695277978769621e-01,-1.049426976709642112e+01,1.070799970404261181e+01,4.562548652761210910e+00
4.052547743105717193e-01,1.853316159491733117e+01,6.566813574226313399e-01,1.176069239456845317e+01,8.628017955178729492e-01,-1.048631448254511866e+01,1.071860307646193355e+01,4.600602151371361970e+00
4.057448042674164368e-01,1.853350344094072000e+01,5.541956274065265031e-01,1.173454741300028381e+01,8.439414393528634761e-01,-1.047872186932137417e+01,1.072932831276159860e+01,4.638819245750711140e+00
4.062348342242610988e-01,1.853333056418543734e+01,4.521040889463101564e-01,1.170765929588861631e+01,8.253927660440378844e-01,-1.047149310974872449e+01,1.074017507372667701e+01,4.677195575405726835e+00
4.067248641811058163e-01,1.853263947654372856e+01,3.504085268703542866e-01,1.168002925440041118e+01,8.071600814973989291e-01,-1.046462933263461181e+01,1.075114299202150114e+01,4.715726735857023399e+00
4.072148941379505893e-01,1.853142672614132280e+01,2.491106225292918364e-01,1.165165857969327945e+01,7.892476903061855786e-01,-1.045813161286667636e+01,1.076223167221236743e+01,4.754408278843528457e+00
4.077049240947952513e-01,1.852968889798834340e+01,1.482119530555163767e-01,1.162254864318371617e+01,7.716598952695673530e-01,-1.045200097101139391e+01,1.077344069079484079e+01,4.793235712531396686e+00
4.081949540516399688e-01,1.852742261462989504e+01,4.771399063504899729e-02,1.159270089681158389e+01,7.544009969098476320e-01,-1.044623837291657509e+01,1.078476959622493858e+01,4.832204501724620904e+00
4.086849840084846863e-01,1.852462453679708432e+01,-5.238189821965000270e-02,1.156211687330018378e+01,7.374752929857949502e-01,-1.044084472931610996e+01,1.079621790895493305e+01,4.871310068080474842e+00
4.091750139653293483e-01,1.852129136405782361e+01,-1.520744533848157332e-01,1.153079818641285925e+01,7.208870780043472593e-01,-1.043582089543839153e+01,1.080778512147303516e+01,4.910547790326658557e+00
4.096650439221740658e-01,1.851741983546791204e+01,-2.513625218384007987e-01,1.149874653120490287e+01,7.046406427287351670e-01,-1.043116767061726158e+01,1.081947069834762409e+01,4.949913004483083689e+00
4.101550738790187833e-01,1.851300673022180376e+01,-3.502450583628349268e-01,1.146596368427164059e+01,6.887402736846962581e-01,-1.042688579790654479e+01,1.083127407627557481e+01,4.989401004085959102e+00
4.106451038358635008e-01,1.850804886830410467e+01,-4.487211262441398452e-01,1.143245150399297749e+01,6.731902526632081996e-01,-1.042297596369689572e+01,1.084319466413486843e+01,5.029007040415686802e+00
4.111351337927082183e-01,1.850254311114025896e+01,-5.467898979622572986e-01,1.139821193077269790e+01,6.579948562212133423e-01,-1.041943879733645240e+01,1.085523184304152089e+01,5.068726322727954425e+00
4.116251637495528803e-01,1.849648636224793563e+01,-6.444506558751034175e-01,1.136324698727491800e+01,6.431583551793873532e-01,-1.041627487075407643e+01,1.086738496641063279e+01,5.108554018487732051e+00
4.121151937063975979e-01,1.848987558191537062e+01,-7.417027966328060273e-01,1.132755876329098221e+01,6.286850000149042383e-01,-1.041348469803435961e+01,1.087965336720949949e+01,5.148485274780767895e+00
4.126052236632423154e-01,1.848270807542884953e+01,-8.385458759924399041e-01,1.129114910571956898e+01,6.145787332912716616e-01,-1.041106873924440812e+01,1.089203650699253600e+01,5.188515645438080526e+00
4.130952536200869774e-01,1.847498105998265672e+01,-9.349794512798064172e-01,1.125402009707138618e+01,6.008436268056850382e-01,-1.040902740963295692e+01,1.090453375731749119e+01,5.228640429778617538e+00
4.135852835769317504e-01,1.846669168704284658e+01,-1.031003160880380243e+00,1.121617401726753727e+01,5.874838532352589793e-01,-1.040736106873481326e+01,1.091714440922035578e+01,5.268854725302695385e+00
4.140753135337764679e-01,1.845783715651653267e+01,-1.126616765140122212e+00,1.117761321760999138e+01,5.745035707513801437e-01,-1.040607001810862364e+01,1.092986773115246812e+01,5.309153601865599370e+00
4.145653434906211299e-01,1.844841471755673012e+01,-1.221820145101145449e+00,1.113834012101947657e+01,5.619069224794974726e-01,-1.040515450130950370e+01,1.094270296925962072e+01,5.349532101775412052e+00
4.150553734474658474e-01,1.843842166937320215e+01,-1.316613301269618841e+00,1.109835722226087462e+01,5.496980359439657127e-01,-1.040461470385929488e+01,1.095564934766689014e+01,5.389985239912717496e+00
4.155454034043105649e-01,1.842785536204927510e+01,-1.410996352416101107e+00,1.105766708815606414e+01,5.378810224979184706e-01,-1.040445075321450119e+01,1.096870606876923837e+01,5.430508003872264844e+00
4.160354333611552269e-01,1.841671319736454038e+01,-1.504969534408350018e+00,1.101627235778409464e+01,5.264599767381705764e-01,-1.040466271873181192e+01,1.098187231352787663e+01,5.471095354126623178e+00
4.165254633179999444e-01,1.840499262962361726e+01,-1.598533199076549227e+00,1.097417574266883200e+01,5.154389759051547504e-01,-1.040525061163130438e+01,1.099514724177236324e+01,5.511742224211790386e+00
4.170154932748447174e-01,1.839269116649072089e+01,-1.691687813110880789e+00,1.093138002695402911e+01,5.048220792679116720e-01,-1.040621438495725570e+01,1.100852999250851205e+01,5.552443520934732923e+00
4.175055232316893794e-01,1.837980636983036220e+01,-1.784433956991540171e+00,1.088788806756578076e+01,4.946133274940990865e-01,-1.040755393353660452e+01,1.102201968423199929e+01,5.593194124602884898e+00
4.179955531885340969e-01,1.836633585655386725e+01,-1.876772323951290566e+00,1.084370279436240381e+01,4.848167420050478182e-01,-1.040926909393508204e+01,1.103561541524777923e+01,5.633988889275680201e+00
4.184855831453787589e-01,1.835227729947186504e+01,-1.968703718970203465e+00,1.079882721027177617e+01,4.754363243158377106e-01,-1.041135964441090955e+01,1.104931626399522493e+01,5.674822643037916059e+00
4.189756131022234764e-01,1.833762842815281857e+01,-2.060229057803053543e+00,1.075326439141600510e+01,4.664760553604316295e-01,-1.041382530486620439e+01,1.106312128937905648e+01,5.715690188295210028e+00
4.194656430590681939e-01,1.832238702978739653e+01,-2.151349366038922017e+00,1.070701748722363078e+01,4.579398948018327808e-01,-1.041666573679599850e+01,1.107702953110598187e+01,5.756586302091298180e+00
4.199556730159128559e-01,1.830655095005890942e+01,-2.242065778193374381e+00,1.066008972052913606e+01,4.498317803272741666e-01,-1.041988054323487134e+01,1.109104001002718221e+01,5.797505736447346791e+00
4.204457029727576289e-01,1.829011809401958644e+01,-2.332379536833013134e+00,1.061248438765993996e+01,4.421556269284557805e-01,-1.042346926870127000e+01,1.110515172848643850e+01,5.838443218723278427e+00
4.209357329296023464e-01,1.827308642697289542e+01,-2.422291991732349103e+00,1.056420485851079860e+01,4.349153261668158854e-01,-1.042743139913942052e+01,1.111936367067414011e+01,5.879393452000909903e+00
4.214257628864470084e-01,1.825545397536177461e+01,-2.511804599063234278e+00,1.051525457660561003e+01,4.281147454238206640e-01,-1.043176636185891404e+01,1.113367480298694012e+01,5.920351115489198790e+00
4.219157928432917259e-01,1.823721882766282221e+01,-2.600918920616666519e+00,1.046563705914661924e+01,4.217577271363188718e-01,-1.043647352547191609e+01,1.114808407439327453e+01,5.961310864951378186e+00
4.224058228001364435e-01,1.821837913528648301e+01,-2.689636623056920417e+00,1.041535589705110887e+01,4.158480880169111993e-01,-1.044155219982799032e+01,1.116259041680455155e+01,6.002267333154030382e+00
4.228958527569811054e-01,1.819893311348309695e+01,-2.777959477208207684e+00,1.036441475497542264e+01,4.103896182593552155e-01,-1.044700163594662534e+01,1.117719274545214958e+01,6.043215130338158936e+00
4.233858827138258785e-01,1.817887904225498374e+01,-2.865889357373743174e+00,1.031281737132645482e+01,4.053860807290344259e-01,-1.045282102594732798e+01,1.119188995927016705e+01,6.084148844712248483e+00
4.238759126706705405e-01,1.815821526727448543e+01,-2.953428240687121509e+00,1.026056755826057731e+01,4.008412101384126736e-01,-1.045900950297738952e+01,1.120668094128391523e+01,6.125063042967153315e+00
4.243659426275152580e-01,1.813694020080788150e+01,-3.040578206496267644e+00,1.020766920166991376e+01,3.967587122075801886e-01,-1.046556614113730888e+01,1.122156455900420724e+01,6.165952270813118474e+00
4.248559725843599755e-01,1.811505232264534015e+01,-3.127341435779662948e+00,1.015412626115609029e+01,3.931422628098004135e-01,-1.047248995540380534e+01,1.123653966482733679e+01,6.206811053538627831e+00
4.253460025412046375e-01,1.809255018103679902e+01,-3.213720210595087945e+00,1.009994276999140084e+01,3.899955071020919095e-01,-1.047977990155051486e+01,1.125160509644089935e+01,6.247633896591263891e+00
4.258360324980493550e-01,1.806943239363375397e+01,-3.299716913560715170e+00,1.004512283506735493e+01,3.873220586408804844e-01,-1.048743487606630431e+01,1.126675967723531890e+01,6.288415286180532249e+00
4.263260624548940725e-01,1.804569764843709478e+01,-3.385334027368700038e+00,9.989670636830647155e+00,3.851254984826340544e-01,-1.049545371607122490e+01,1.128200221672114978e+01,6.329149689902621390e+00
4.268160924117387900e-01,1.802134470475080619e+01,-3.470574134331024574e+00,9.933590429206629935e+00,3.834093742695937612e-01,-1.050383519923010667e+01,1.129733151095212484e+01,6.369831557387114707e+00
4.273061223685835075e-01,1.799637239414168732e+01,-3.555439915958011898e+00,9.876886539510042695e+00,3.821771993004793311e-01,-1.051257804366379567e+01,1.131274634295397874e+01,6.410455320965705361e+00
4.277961523254282250e-01,1.797077962140496865e+01,-3.639934152569019865e+00,9.819563368343308341e+00,3.814324515862914100e-01,-1.052168090785800736e+01,1.132824548315902646e+01,6.451015396362847376e+00
4.282861822822728870e-01,1.794456536553592585e+01,-3.724059722935609162e+00,9.761625389482217585e+00,3.811785728911074589e-01,-1.053114239056986357e+01,1.134382768984651335e+01,6.491506183408281672e+00
4.287762122391176045e-01,1.791772868070743741e+01,-3.807819603957341315e+00,9.703077149748862595e+00,3.814189677579119531e-01,-1.054096103073201718e+01,1.135949170958867782e+01,6.531922066771737256e+00
4.292662421959622665e-01,1.789026869725349655e+01,-3.891216870369608394e+00,9.643923268872320875e+00,3.821570025195080711e-01,-1.055113530735445515e+01,1.137523627770263879e+01,6.572257416719312850e+00
4.297562721528070395e-01,1.786218462265865270e+01,-3.974254694484254724e+00,9.584168439336393064e+00,3.833960042944086766e-01,-1.056166363942392294e+01,1.139106011870800295e+01,6.612506589892054976e+00
4.302463021096517570e-01,1.783347574255346046e+01,-4.056936345962278700e+00,9.523817426215085646e+00,3.851392599678011841e-01,-1.057254438580095446e+01,1.140696194679020081e+01,6.652663930106309742e+00
4.307363320664964190e-01,1.780414142171581204e+01,-4.139265191619298179e+00,9.462875066995190210e+00,3.873900151575401241e-01,-1.058377584511463176e+01,1.142294046626965631e+01,6.692723769176209814e+00
4.312263620233411365e-01,1.777418110507830917e+01,-4.221244695263211000e+00,9.401346271386563203e+00,3.901514731651514190e-01,-1.059535625565486860e+01,1.143899437207668157e+01,6.732680427757982144e+00
4.317163919801858540e-01,1.774359431874149351e+01,-4.302878417564159896e+00,9.339236021119674547e+00,3.934267939119321378e-01,-1.060728379526243614e+01,1.145512235023209335e+01,6.772528216216230135e+00
4.322064219370305160e-01,1.771238067099309177e+01,-4.384170015957399968e+00,9.276549369730524575e+00,3.972190928600070059e-01,-1.061955658121656221e+01,1.147132307833365772e+01,6.812261435512311891e+00
4.326964518938752335e-01,1.768053985333324718e+01,-4.465123244577844375e+00,9.213291442333238379e+00,4.015314399184835015e-01,-1.063217267012015022e+01,1.148759522604822436e+01,6.851874378114413133e+00
4.331864818507200066e-01,1.764807164150559515e+01,-4.545741954227819015e+00,9.149467435379680325e+00,4.063668583346295993e-01,-1.064513005778275634e+01,1.150393745560968206e+01,6.891361328929901831e+00
4.336765118075646686e-01,1.761497589653445317e+01,-4.626030092376467451e+00,9.085082616406955580e+00,4.117283235700563426e-01,-1.065842667910101582e+01,1.152034842232260914e+01,6.930716566259285116e+00
4.341665417644093861e-01,1.758125256576770212e+01,-4.705991703192544229e+00,9.020142323771679571e+00,4.176187621619737445e-01,-1.067206040793693411e+01,1.153682677507178589e+01,6.969934362772616687e+00
4.346565717212541036e-01,1.754690166805515616e+01,-4.785630970670151640e+00,8.954651932319187324e+00,4.240410515717322193e-01,-1.068602906369310901e+01,1.155337116628651195e+01,7.009009008800738627e+00
4.351466016780987656e-01,1.751192307341699106e+01,-4.864952771565625333e+00,8.888616393803514981e+00,4.309980399627472147e-01,-1.070033050896158500e+01,1.156998038051716549e+01,7.047935105838839753e+00
4.356366316349434831e-01,1.747631680016114686e+01,-4.943961807693903587e+00,8.822040892902892395e+00,4.384925362998476905e-01,-1.071496253000996113e+01,1.158665315338566870e+01,7.086707126347866037e+00
4.361266615917881451e-01,1.744008300475820050e+01,-5.022662714482700963e+00,8.754930797017447475e+00,4.465272991496198607e-01,-1.072992283406875558e+01,1.160338818467203481e+01,7.125319460260943316e+00
4.366166915486329181e-01,1.740322192428349979e+01,-5.101060228407867214e+00,8.687291527344013886e+00,4.551050380258899186e-01,-1.074520907322079921e+01,1.162018417445759333e+01,7.163766501596326108e+00
4.371067215054776356e-01,1.736573387670479462e+01,-5.179159185855406022e+00,8.619128557895535891e+00,4.642284127246830150e-01,-1.076081884494459118e+01,1.163703982393866987e+01,7.202042649361114712e+00
4.375967514623222976e-01,1.732761926116837614e+01,-5.256964521980624028e+00,8.550447414516783695e+00,4.739000326594255963e-01,-1.077674969265983584e+01,1.165395383624064607e+01,7.240142308456673170e+00
4.380867814191670151e-01,1.728887855828376274e+01,-5.334481269564033568e+00,8.481253673896679501e+00,4.841224561963659578e-01,-1.079299910627509007e+01,1.167092491723236591e+01,7.278059890585740099e+00
4.385768113760117326e-01,1.724951233040701482e+01,-5.411714557864164554e+00,8.411552962577173886e+00,4.948981899902079595e-01,-1.080956452273748525e+01,1.168795177634082982e+01,7.315789815161154230e+00
4.390668413328563946e-01,1.720952122192249334e+01,-5.488669611467320131e+00,8.341350955958503732e+00,5.062296883199668418e-01,-1.082644332658464670e+01,1.170503312736631685e+01,7.353326510216312784e+00
4.395568712897011676e-01,1.716890595952326493e+01,-5.565351749134248571e+00,8.270653377301043108e+00,5.181193524250674587e-01,-1.084363285049870917e+01,1.172216768929776975e+01,7.390664413317286296e+00
4.400469012465458851e-01,1.712766735248999694e+01,-5.641766382643593758e+00,8.199465996723706240e+00,5.305695298416226446e-01,-1.086113037586244090e+01,1.173935418712858869e+01,7.427797972476584576e+00
4.405369312033905471e-01,1.708580629296843867e+01,-5.717919015632414670e+00,8.127794630198719616e+00,5.435825137389751482e-01,-1.087893313331751521e+01,1.175659135267276945e+01,7.464721647068626176e+00
4.410269611602352646e-01,1.704332375624540319e+01,-5.793815242433479007e+00,8.055645138542987027e+00,5.571605422564394061e-01,-1.089703830332492096e+01,1.177387792538131706e+01,7.501429908746915842e+00
4.415169911170799266e-01,1.700022080102339572e+01,-5.869460746909490823e+00,7.983023426406018253e+00,5.713057978402613646e-01,-1.091544301672745654e+01,1.179121265315910883e+01,7.537917242362763837e+00
4.420070210739246441e-01,1.695649856969367519e+01,-5.944861301284241506e+00,7.909935441254220656e+00,5.860204065808155560e-01,-1.093414435531439111e+01,1.180859429318200959e+01,7.574178146885864216e+00
4.424970510307693616e-01,1.691215828860798709e+01,-6.020022764970604179e+00,7.836387172351847674e+00,6.013064375499977965e-01,-1.095313935238823078e+01,1.182602161271438668e+01,7.610207136326397226e+00
4.429870809876140791e-01,1.686720126834874023e+01,-6.094951083395499403e+00,7.762384649738344855e+00,6.171659021388725685e-01,-1.097242499333362176e+01,1.184349338992697476e+01,7.645998740658880521e+00
4.434771109444587966e-01,1.682162890399781219e+01,-6.169652286821700748e+00,7.687933943202266640e+00,6.336007533955198001e-01,-1.099199821618835315e+01,1.186100841471504808e+01,7.681547506747684828e+00
4.439671409013035142e-01,1.677544267540387324e+01,-6.244132489166566380e+00,7.613041161251657307e+00,6.506128853631043540e-01,-1.101185591221654114e+01,1.187856548951695146e+01,7.716847999274207837e+00
4.444571708581481762e-01,1.672864414744825723e+01,-6.318397886817653131e+00,7.537712450080993776e+00,6.682041324181556829e-01,-1.103199492648386659e+01,1.189616343013301503e+01,7.751894801665722312e+00
4.449472008149928937e-01,1.668123497030940072e+01,-6.392454757445271696e+00,7.461953992534562374e+00,6.863762686091166021e-01,-1.105241205843501717e+01,1.191380106654477089e+01,7.786682517025952599e+00
4.454372307718376112e-01,1.663321687972583263e+01,-6.466309458811863031e+00,7.385772007066424116e+00,7.051310069950526005e-01,-1.107310406247317403e+01,1.193147724373452156e+01,7.821205769067227642e+00
4.459272607286822732e-01,1.658459169725770721e+01,-6.539968427578345178e+00,7.309172746696844136e+00,7.244699989846173915e-01,-1.109406764854169758e+01,1.194919082250527609e+01,7.855459203044392602e+00
4.464172906855270462e-01,1.653536133054686275e+01,-6.613438178107358567e+00,7.232162497965179071e+00,7.443948336752292949e-01,-1.111529948270788992e+01,1.196694068030102542e+01,7.889437486690381363e+00
4.469073206423717082e-01,1.648552777357551236e+01,-6.686725301263309440e+00,7.154747579879420449e+00,7.649070371924697742e-01,-1.113679618774891011e+01,1.198472571202731629e+01,7.923135311153387761e+00
4.473973505992164257e-01,1.643509310692340364e+01,-6.759836463209468072e+00,7.076934342862073457e+00,7.860080720297217827e-01,-1.115855434373980160e+01,1.200254483087226021e+01,7.956547391935857583e+00
4.478873805560611432e-01,1.638405949802355011e+01,-6.832778404201836686e+00,6.998729167692636643e+00,8.076993363879816368e-01,-1.118057048864364589e+01,1.202039696912783029e+01,7.989668469834999343e+00
4.483774105129058052e-01,1.633242920141656995e+01,-6.905557937379975364e+00,6.920138464446625726e+00,8.299821635159478905e-01,-1.120284111890385503e+01,1.203828107901147959e+01,8.022493311885062539e+00
4.488674404697505227e-01,1.628020455900346519e+01,-6.978181947554746856e+00,6.841168671430949644e+00,8.528578210503017232e-01,-1.122536269003859211e+01,1.205619613348819641e+01,8.055016712301290127e+00
4.493574704265952957e-01,1.622738800029707207e+01,-7.050657389992871060e+00,6.761826254116006574e+00,8.763275103562011559e-01,-1.124813161723727539e+01,1.207414112709278875e+01,8.087233493425500797e+00
4.498475003834399577e-01,1.617398204267199446e+01,-7.122991289198469467e+00,6.682117704064128638e+00,9.003923658680246245e-01,-1.127114427595927637e+01,1.209211507675262176e+01,8.119138506673357014e+00
4.503375303402846752e-01,1.611998929161310912e+01,-7.195190737691500971e+00,6.602049537854560946e+00,9.250534544303059548e-01,-1.129439700253469070e+01,1.211011702261061984e+01,8.150726633483360573e+00
4.508275602971293927e-01,1.606541244096259646e+01,-7.267262894783015348e+00,6.521628296005022030e+00,9.503117746389131426e-01,-1.131788609476724261e+01,1.212814602884868442e+01,8.181992786267429096e+00
4.513175902539740547e-01,1.601025427316559302e+01,-7.339214985347359388e+00,6.440860541889726676e+00,9.761682561824263082e-01,-1.134160781253934580e+01,1.214620118451137643e+01,8.212931909363240024e+00
4.518076202108187722e-01,1.595451765951424505e+01,-7.411054298591434275e+00,6.359752860653772544e+00,1.002623759183789431e+00,-1.136555837841928529e+01,1.216428160433005345e+01,8.243538979988230153e+00
4.522976501676634342e-01,1.589820556039057742e+01,-7.482788186820419796e+00,6.278311858124434153e+00,1.029679073542076440e+00,-1.138973397827044387e+01,1.218238642954719886e+01,8.273809009195154829e+00
4.527876801245082072e-01,1.584132102550755405e+01,-7.554424064201010758e+00,6.196544159718388123e+00,1.057334918274632551e+00,-1.141413076186281650e+01,1.220051482874130144e+01,8.303737042829540727e+00
4.532777100813529247e-01,1.578386719414910466e+01,-7.625969405520872435e+00,6.114456409346096244e+00,1.085591940859249149e+00,-1.143874484348645915e+01,1.221866599865185421e+01,8.333318162488565051e+00
4.537677400381975867e-01,1.572584729540827730e+01,-7.697431744945694376e+00,6.032055268312029206e+00,1.114450716576758094e+00,-1.146357230256724336e+01,1.223683916500490554e+01,8.362547486481856751e+00
4.542577699950423042e-01,1.566726464842433231e+01,-7.768818674772443700e+00,5.949347414212039276e+00,1.143911747853681327e+00,-1.148860918428458255e+01,1.225503358333877557e+01,8.391420170793715272e+00
4.547477999518870218e-01,1.560812266261805448e+01,-7.840137844180222970e+00,5.866339539826639360e+00,1.173975463605216873e+00,-1.151385150019142500e+01,1.227324853983030728e+01,8.419931410047277964e+00
4.552378299087316837e-01,1.554842483792592134e+01,-7.911396957977299138e+00,5.783038352011377725e+00,1.204642218578353186e+00,-1.153929522883622738e+01,1.229148335212125609e+01,8.448076438470092597e+00
4.557278598655764568e-01,1.548817476503250923e+01,-7.982603775345770813e+00,5.699450570583108444e+00,1.235912292695319659e+00,-1.156493631638721631e+01,1.230973737014521774e+01,8.475850530861599452e+00
4.562178898224211743e-01,1.542737612560171101e+01,-8.053766108582475880e+00,5.615582927203317531e+00,1.267785890397130855e+00,-1.159077067725863053e+01,1.232800997695477463e+01,8.503249003562110886e+00
4.567079197792658363e-01,1.536603269250653803e+01,-8.124891821837088912e+00,5.531442164257832417e+00,1.300263139987370753e+00,-1.161679419473910357e+01,1.234630058954898679e+01,8.530267215423521066e+00
4.571979497361105538e-01,1.530414833145588993e+01,-8.195988827021729151e+00,5.447035031196368671e+00,1.333344090601223053e+00,-1.164300272273251480e+01,1.236460866222586574e+01,8.556900571704657565e+00
4.576879796929552713e-01,1.524172700110380418e+01,-8.267065051478747151e+00,5.362368262726531221e+00,1.367028702033624254e+00,-1.166939210053880238e+01,1.238293370519857106e+01,8.583144540894890540e+00
4.581780096497999333e-01,1.517877272272310130e+01,-8.338128470016819449e+00,5.277448614102164370e+00,1.401316887136108802e+00,-1.169595814216726204e+01,1.240127524662150371e+01,8.608994606477228473e+00
4.586680396066446508e-01,1.511528960456876725e+01,-8.409187106329595096e+00,5.192282850559574392e+00,1.436208486141937968e+00,-1.172269663271992002e+01,1.241963284738952922e+01,8.634446291898806081e+00
4.591580695634893683e-01,1.505128184668647506e+01,-8.480249026521510913e+00,5.106877740579457203e+00,1.471703259486843773e+00,-1.174960333081975605e+01,1.243800610790437489e+01,8.659495169040923201e+00
4.596480995203340858e-01,1.498675374057289389e+01,-8.551322337236193505e+00,5.021240054611053161e+00,1.507800887571291382e+00,-1.177667396959127188e+01,1.245639466888357916e+01,8.684136858914675017e+00
4.601381294771788033e-01,1.492170966883287875e+01,-8.622415183784630344e+00,4.935376563795196958e+00,1.544500970525543471e+00,-1.180390425764212736e+01,1.247479821216696116e+01,8.708367032355416981e+00
4.606281594340234653e-01,1.485615410483342913e+01,-8.693535748273127695e+00,4.849294038686266184e+00,1.581803027977578324e+00,-1.183128988004577131e+01,1.249321646152041687e+01,8.732181410716203018e+00
4.611181893908681828e-01,1.479009161235439507e+01,-8.764692247731044716e+00,4.762999247972992123e+00,1.619706498823920260e+00,-1.185882649932514887e+01,1.251164918343715726e+01,8.755575766560070861e+00
4.616082193477129003e-01,1.472352684523607635e+01,-8.835892932238280650e+00,4.676498957198211848e+00,1.658210741003205646e+00,-1.188650975643741781e+01,1.253009618793643121e+01,8.778545924351288221e+00
4.620982493045575623e-01,1.465646454702352486e+01,-8.907146083052573715e+00,4.589799927477444363e+00,1.697315031272686348e+00,-1.191433527175970752e+01,1.254855732935959445e+01,8.801087761145449662e+00
4.625882792614023353e-01,1.458890955060764405e+01,-8.978460010736601049e+00,4.502908914216337877e+00,1.737018564987549141e+00,-1.194229864607593683e+01,1.256703250716366149e+01,8.823197207278509424e+00
4.630783092182470528e-01,1.452086677786320834e+01,-9.049843053284755356e+00,4.415832665827139181e+00,1.777320455883060202e+00,-1.197039546156462464e+01,1.258552166671222139e+01,8.844870247054707590e+00
4.635683391750917148e-01,1.445234123928350023e+01,-9.121303574249877144e+00,4.328577922443860970e+00,1.818219735859607278e+00,-1.199862128278780915e+01,1.260402480006388082e+01,8.866102919433402008e+00
4.640583691319364323e-01,1.438333803361180863e+01,-9.192849960869553527e+00,4.241151414636428640e+00,1.859715354770560047e+00,-1.202697165768091736e+01,1.262254194675802310e+01,8.886891318714830845e+00
4.645483990887810943e-01,1.431386234746983988e+01,-9.264490622192427693e+00,4.153559862123758606e+00,1.901806180212936237e+00,-1.205544211854372350e+01,1.264107319459803946e+01,8.907231595224715193e+00
4.650384290456258118e-01,1.424391945498268619e+01,-9.336233987204041185e+00,4.065809972485627810e+00,1.944490997321027370e+00,-1.208402818303236081e+01,1.265961868043198812e+01,8.927119955997849132e+00
4.655284590024705849e-01,1.417351471740082758e+01,-9.408088502952708154e+00,3.977908439873479640e+00,1.987768508562737235e+00,-1.211272535515232285e+01,1.267817859093069011e+01,8.946552665460503206e+00
4.660184889593152469e-01,1.410265358271878178e+01,-9.480062632674901124e+00,3.889861943720163584e+00,2.031637333538860002e+00,-1.214152912625250913e+01,1.269675316336319071e+01,8.965526046111826020e+00
4.665085189161599644e-01,1.403134158529056030e+01,-9.552164853920730891e+00,3.801677147448378147e+00,2.076096008785186076e+00,-1.217043497602038116e+01,1.271534268636975185e+01,8.984036479204084102e+00
4.669985488730046819e-01,1.395958434544199989e+01,-9.624403656678893526e+00,3.713360697178258896e+00,2.121142987577433914e+00,-1.219943837347803317e+01,1.273394750073212478e+01,9.002080405421832410e+00
4.674885788298493439e-01,1.388738756907980054e+01,-9.696787541501594276e+00,3.624919220433649336e+00,2.166776639739029342e+00,-1.222853477797938915e+01,1.275256800014140701e+01,9.019654325559969266e+00
4.679786087866940614e-01,1.381475704729738219e+01,-9.769325017629213903e+00,3.536359324847325958e+00,2.212995251451782774e+00,-1.225771964020843541e+01,1.277120463196317779e+01,9.036754801200736154e+00
4.684686387435387789e-01,1.374169865597758111e+01,-9.842024601114729876e+00,3.447687596865127269e+00,2.259797025069341991e+00,-1.228698840317843022e+01,1.278985789800017514e+01,9.053378455389575308e+00
4.689586687003834964e-01,1.366821835539208863e+01,-9.914894812947876446e+00,3.358910600448967276e+00,2.307180078933522616e+00,-1.231633650323221474e+01,1.280852835525231548e+01,9.069521973309921492e+00
4.694486986572282139e-01,1.359432218979768159e+01,-9.987944177179189253e+00,3.270034875778677907e+00,2.355142447193527389e+00,-1.234575937104351162e+01,1.282721661667419077e+01,9.085182102956895989e+00
4.699387286140728759e-01,1.352001628702930169e+01,-1.006118121904376039e+01,3.181066937952815810e+00,2.403682079627923684e+00,-1.237525243261930896e+01,1.284592335192995094e+01,9.100355655809877931e+00
4.704287585709175934e-01,1.344530685808985204e+01,-1.013461446308478564e+01,3.092013275688264784e+00,2.452796841469559119e+00,-1.240481111030323014e+01,1.286464928814565667e+01,9.115039507504025806e+00
4.709187885277623109e-01,1.337020019673685312e+01,-1.020825243127688076e+01,3.002880350018840350e+00,2.502484513233264707e+00,-1.243443082377999431e+01,1.288339521065900328e+01,9.129230598500662097e+00
4.714088184846069729e-01,1.329470267906589598e+01,-1.028210364114918995e+01,2.913674592992695267e+00,2.552742790546413509e+00,-1.246410699108084863e+01,1.290216196376650615e+01,9.142925934756577888e+00
4.718988484414516904e-01,1.321882076309077192e+01,-1.035617660390830252e+01,2.824402406368565988e+00,2.603569283982383187e+00,-1.249383502959011061e+01,1.292095045146811394e+01,9.156122588392269890e+00
4.723888783982964634e-01,1.314256098832058228e+01,-1.043047982256092610e+01,2.735070160311025234e+00,2.654961518896775452e+00,-1.252361035705271597e+01,1.293976163820921599e+01,9.168817698359015722e+00
4.728789083551411254e-01,1.306592997533354072e+01,-1.050502179003622594e+01,2.645684192084647002e+00,2.706916935266498569e+00,-1.255342839258273280e+01,1.295859654962011120e+01,9.181008471104895818e+00
4.733689383119858429e-01,1.298893442534746967e+01,-1.057981098730822467e+01,2.556250804746766470e+00,2.759432887531843015e+00,-1.258328455767307830e+01,1.297745627325285334e+01,9.192692181239769056e+00
4.738589682688305604e-01,1.291158111978732492e+01,-1.065485588151769036e+01,2.466776265839514259e+00,2.812506644441153725e+00,-1.261317427720609707e+01,1.299634195931559155e+01,9.203866172199038687e+00
4.743489982256752224e-01,1.283387691984936296e+01,-1.073016492409390921e+01,2.377266806080527317e+00,2.866135388898536362e+00,-1.264309298046527985e+01,1.301525482140424295e+01,9.214527856906414627e+00
4.748390281825199399e-01,1.275582876606201310e+01,-1.080574654887640484e+01,2.287728618052432772e+00,2.920316217814411530e+00,-1.267303610214802667e+01,1.303419613723173143e+01,9.224674718435542431e+00
4.753290581393647130e-01,1.267744367784376713e+01,-1.088160917023612306e+01,2.198167854891521333e+00,2.975046141958796131e+00,-1.270299908337935868e+01,1.305316724935444128e+01,9.234304310670562899e+00
4.758190880962093749e-01,1.259872875305779516e+01,-1.095776118119659870e+01,2.108590628975119063e+00,3.030322085817464206e+00,-1.273297737272672947e+01,1.307216956589630641e+01,9.243414258965517050e+00
4.763091180530540925e-01,1.251969116756317035e+01,-1.103421095155491116e+01,2.019003010607779203e+00,3.086140887451092496e+00,-1.276296642721592001e+01,1.309120456127020482e+01,9.252002260802736799e+00
4.767991480098987545e-01,1.244033817476315207e+01,-1.111096682600231667e+01,1.929411026706547183e+00,3.142499298357059434e+00,-1.279296171334783772e+01,1.311027377689679341e+01,9.260066086450086331e+00
4.772891779667434720e-01,1.236067710515001394e+01,-1.118803712224483249e+01,1.839820659484850740e+00,3.199393983334274605e+00,-1.282295870811653415e+01,1.312937882192084338e+01,9.267603579617105680e+00
4.777792079235881895e-01,1.228071536584697121e+01,-1.126543012912330610e+01,1.750237845135683923e+00,3.256821520350632770e+00,-1.285295290002803625e+01,1.314852137392484543e+01,9.274612658110104491e+00
4.782692378804328515e-01,1.220046044014657127e+01,-1.134315410473355712e+01,1.660668472513230576e+00,3.314778400413559645e+00,-1.288293979012043700e+01,1.316770317964019554e+01,9.281091314486104693e+00
4.787592678372776245e-01,1.211991988704614975e+01,-1.142121727454613200e+01,1.571118381813709108e+00,3.373261027443215987e+00,-1.291291489298484763e+01,1.318692605565571618e+01,9.287037616705710263e+00
4.792492977941223420e-01,1.203910134077985816e+01,-1.149962782952594509e+01,1.481593363254820162e+00,3.432265718148658884e+00,-1.294287373778752759e+01,1.320619188912365161e+01,9.292449708784921825e+00
4.797393277509670040e-01,1.195801251034761492e+01,-1.157839392425165137e+01,1.392099155754314310e+00,3.491788701906838988e+00,-1.297281186929295060e+01,1.322550263846307139e+01,9.297325811445775301e+00
4.802293577078117215e-01,1.187666117904086960e+01,-1.165752367503472087e+01,1.302641445607347848e+00,3.551826120644366647e+00,-1.300272484888793834e+01,1.324486033406064145e+01,9.301664222765955614e+00
4.807193876646564390e-01,1.179505520396514484e+01,-1.173702515803839397e+01,1.213225865162784300e+00,3.612374028722169950e+00,-1.303260825560685809e+01,1.326426707896892232e+01,9.305463318827255748e+00
4.812094176215011010e-01,1.171320251555917658e+01,-1.181690640739648579e+01,1.123857991498161457e+00,3.673428392823130384e+00,-1.306245768715782063e+01,1.328372504960203671e+01,9.308721554363007300e+00
4.816994475783458740e-01,1.163111111711133461e+01,-1.189717541333160611e+01,1.034543345094023570e+00,3.734985091842201399e+00,-1.309226876094989400e+01,1.330323649642870265e+01,9.311437463404363513e+00
4.821894775351905360e-01,1.154878907328585491e+01,-1.197784012055555714e+01,9.452873916202454430e-01,3.797039935779824127e+00,-1.312203712875842854e+01,1.332280374583229943e+01,9.313609651148173185e+00
4.826795074920352535e-01,1.146624448212878100e+01,-1.205890840885433590e+01,8.560955445411915221e-01,3.859588679557618196e+00,-1.315175847190188385e+01,1.334242918148061818e+01,9.315236770986494719e+00
4.831695374488799710e-01,1.138348552093934885e+01,-1.214038809810702091e+01,7.669731527720538011e-01,3.922626956721925851e+00,-1.318142846076463570e+01,1.336211524876421208e+01,9.316317562462106849e+00
4.836595674057246330e-01,1.130052044437320724e+01,-1.222228696681233373e+01,6.779255042998042491e-01,3.986150318482558852e+00,-1.321104280076420245e+01,1.338186447950327640e+01,9.316850852304970232e+00
4.841495973625693505e-01,1.121735758161999463e+01,-1.230461274926680204e+01,5.889578252970286698e-01,4.050154235470511566e+00,-1.324059723359384932e+01,1.340167949137101289e+01,9.316835553076437293e+00
4.846396273194140680e-01,1.113400533298808703e+01,-1.238737313074880042e+01,5.000752789579320234e-01,4.114634097019127523e+00,-1.327008753511686656e+01,1.342156298512393597e+01,9.316270661208918114e+00
4.851296572762587855e-01,1.105047216521221287e+01,-1.247057574113568634e+01,4.112829643402819979e-01,4.179585209901704346e+00,-1.329950951164931539e+01,1.344151774020356704e+01,9.315155253928125489e+00
4.856196872331035030e-01,1.096676660548420834e+01,-1.255422814695405087e+01,3.225859152133715435e-01,4.245002796525552569e+00,-1.332885899463097346e+01,1.346154660870969622e+01,9.313488485057856536e+00
4.861097171899482206e-01,1.088289723420680666e+01,-1.263833784186296505e+01,2.339890989119965958e-01,4.310881992582388023e+00,-1.335813183368468238e+01,1.348165250774520985e+01,9.311269579707344590e+00
4.865997471467928825e-01,1.079887267647048077e+01,-1.272291223557034989e+01,1.454974151964587570e-01,4.377217844155169679e+00,-1.338732388806390183e+01,1.350183841013233454e+01,9.308497827841186734e+00
4.870897771036376001e-01,1.071470159225331287e+01,-1.280795864118240601e+01,5.711569511849856617e-02,4.444005304281361646e+00,-1.341643101648867997e+01,1.352210733350054284e+01,9.305172576731798983e+00
4.875798070604822620e-01,1.063039266534399019e+01,-1.289348426098610645e+01,-3.115130010666011806e-02,4.511239228972552695e+00,-1.344544906536985707e+01,1.354246232774590553e+01,9.301293222294448881e+00
4.880698370173269796e-01,1.054595461198158013e+01,-1.297949619423755152e+01,-1.192988792693010502e-01,4.578914380573275267e+00,-1.347437388054324181e+01,1.356290648621764383e+01,9.296859216888716304e+00
4.885598669741717526e-01,1.046139622242645117e+01,-1.306600148337882672e+01,-2.073224201145434931e-01,4.647025444247566028e+00,-1.350320135912283348e+01,1.358344299727156645e+01,9.291870104942649533e+00
4.890498969310164146e-01,1.037672633700622349e+01,-1.315300708700094390e+01,-2.952173720372516241e-01,4.715567020083009098e+00,-1.353192742368586643e+01,1.360407511748823950e+01,9.286325504281842669e+00
4.895399268878611321e-01,1.029195385344975477e+01,-1.324051988713534200e+01,-3.829792568847181777e-01,4.784533626523289840e+00,-1.356054803328436442e+01,1.362480618206542005e+01,9.280225113303515627e+00
4.900299568447057941e-01,1.020708772608436021e+01,-1.332854668778195872e+01,-4.706036699260037204e-01,4.853919700933732706e+00,-1.358905918469845275e+01,1.364563960528398212e+01,9.273568711196498171e+00
4.905199868015505671e-01,1.012213696481845382e+01,-1.341709421320088502e+01,-5.580862808352302640e-01,4.923719600097534510e+00,-1.361745691345046261e+01,1.366657888072502480e+01,9.266356157987200248e+00
4.910100167583952291e-01,1.003711063411547855e+01,-1.350616910619468136e+01,-6.454228346795560789e-01,4.993927600717753990e+00,-1.364573729482477837e+01,1.368762758148562497e+01,9.258587394583830843e+00
4.915000467152399466e-01,9.952017851958606443e+00,-1.359577792638169669e+01,-7.326091529122922275e-01,5.064537899925536379e+00,-1.367389644489357536e+01,1.370878936039331997e+01,9.250262442818796060e+00
4.919900766720847196e-01,9.866867788806700901e+00,-1.368592714845994252e+01,-8.196411343706229147e-01,5.135544615794056078e+00,-1.370193052154821167e+01,1.373006795021928106e+01,9.241381405489338619e+00
4.924801066289293816e-01,9.781669666541214170e+00,-1.377662316046189339e+01,-9.065147562783337776e-01,5.206941787858539783e+00,-1.372983572553646958e+01,1.375146716389021684e+01,9.231944466396397431e+00
4.929701365857740436e-01,9.696432757404028990e+00,-1.386787226200007339e+01,-9.932260752534480819e-01,5.278723377642345227e+00,-1.375760830150556302e+01,1.377299089469894255e+01,9.221951890381712147e+00
4.934601665426188166e-01,9.611166382935209640e+00,-1.395968066251707462e+01,-1.079771228322691456e+00,5.350883269194369518e+00,-1.378524453906474712e+01,1.379464311652748520e+01,9.211404023372317340e+00
4.939501964994634786e-01,9.525879997871575355e+00,-1.405205461232840136e+01,-1.166146453305318298e+00,5.423415322971211872e+00,-1.381274090809331057e+01,1.381642801760470185e+01,9.200301382326749433e+00
4.944402264563081406e-01,9.440583022024240378e+00,-1.414500014088231161e+01,-1.252348051332545120e+00,5.496313272064762501e+00,-1.384009379579547883e+01,1.383834973813459435e+01,9.188644477987040204e+00
4.949302564131529691e-01,9.355284832605507361e+00,-1.423852304445395234e+01,-1.338372386158442229e+00,5.569570718479375238e+00,-1.386729949728152533e+01,1.386041235980122188e+01,9.176433808088464872e+00
4.954202863699976311e-01,9.269994887595116140e+00,-1.433262907879542958e+01,-1.424215913567683289e+00,5.643181211776139961e+00,-1.389435441332916454e+01,1.388262010153616366e+01,9.163669989212714029e+00
4.959103163268422931e-01,9.184722717261434966e+00,-1.442732394625474512e+01,-1.509875180637304526e+00,5.717138245229505422e+00,-1.392125503985968749e+01,1.390497730817981648e+01,9.150353748896273842e+00
4.964003462836869551e-01,9.099477916339449024e+00,-1.452261328394348894e+01,-1.595346825127586854e+00,5.791435252411783807e+00,-1.394799795845585244e+01,1.392748844016088405e+01,9.136485918429485764e+00
4.968903762405317281e-01,9.014270136865228267e+00,-1.461850265295380780e+01,-1.680627575002530794e+00,5.866065604205925155e+00,-1.397457982792157161e+01,1.395015806419410254e+01,9.122067426346195163e+00
4.973804061973763901e-01,8.929109081666910086e+00,-1.471499752862428245e+01,-1.765714248079601756e+00,5.941022606246367133e+00,-1.400099737688337953e+01,1.397299084499610444e+01,9.107099292604145191e+00
4.978704361542211076e-01,8.844004498512145318e+00,-1.481210329185511831e+01,-1.850603751809144937e+00,6.016299496788154677e+00,-1.402724739743366911e+01,1.399599153801967688e+01,9.091582623455881418e+00
4.983604661110658807e-01,8.758966174912227842e+00,-1.490982522147216827e+01,-1.935293083182977547e+00,6.091889445004017745e+00,-1.405332673981575908e+01,1.401916498320609072e+01,9.075518607010405248e+00
4.988504960679105427e-01,8.674003933582671522e+00,-1.500816848764013756e+01,-2.019779328772484561e+00,6.167785549709742021e+00,-1.407923230815062787e+01,1.404251609975563220e+01,9.058908509485460669e+00
4.993405260247552047e-01,8.589127628560280669e+00,-1.510713814632489438e+01,-2.104059664896245074e+00,6.243980838517640741e+00,-1.410496105720562987e+01,1.406604988191654471e+01,9.041753672150417032e+00
4.998305559815999777e-01,8.504347141976840163e+00,-1.520673913480480266e+01,-2.188131357916937691e+00,6.320468267418142716e+00,-1.413050999020474485e+01,1.408977139579198479e+01,9.024055508959847316e+00
5.003205859384446397e-01,8.419672381489368362e+00,-1.530697626823105928e+01,-2.271991764667661062e+00,6.397240720789508117e+00,-1.415587615768082586e+01,1.411368577716530481e+01,9.005815504877746847e+00
5.008106158952893017e-01,8.335113278366765854e+00,-1.540785423723729686e+01,-2.355638333007850971e+00,6.474291011835770604e+00,-1.418105665736948851e+01,1.413779823034352034e+01,8.987035214892369339e+00
5.013006458521340747e-01,8.250679786233087398e+00,-1.550937760659808440e+01,-2.439068602508460692e+00,6.551611883452777896e+00,-1.420604863514489580e+01,1.416211402801905805e+01,8.967716263721726477e+00
5.017906758089787367e-01,8.166381880467451282e+00,-1.561155081493653007e+01,-2.522280205266532960e+00,6.629196009522264177e+00,-1.423084928699717189e+01,1.418663851214963323e+01,8.947860346209756344e+00
5.022807057658233987e-01,8.082229558260213054e+00,-1.571437817548106608e+01,-2.605270866849397571e+00,6.707035996634308717e+00,-1.425545586205177884e+01,1.421137709585637410e+01,8.927469228413107416e+00
5.027707357226682827e-01,7.998232839325940091e+00,-1.581786387787122550e+01,-2.688038407368136706e+00,6.785124386237754379e+00,-1.427986566663055079e+01,1.423633526634031199e+01,8.906544749378557668e+00
5.032607656795129447e-01,7.914401767272901012e+00,-1.592201199101230458e+01,-2.770580742680333497e+00,6.863453657218688164e+00,-1.430407606935452414e+01,1.426151858881678081e+01,8.885088823611155817e+00
5.037507956363576067e-01,7.830746411628799031e+00,-1.602682646697962099e+01,-2.852895885722693148e+00,6.942016228907389674e+00,-1.432808450728860095e+01,1.428693271146839372e+01,8.863103444232889316e+00
5.042408255932023797e-01,7.747276870523437609e+00,-1.613231114597124716e+01,-2.934981947972591154e+00,7.020804464513095589e+00,-1.435188849312796400e+01,1.431258337141599846e+01,8.840590686832101142e+00
5.047308555500470417e-01,7.664003274027684220e+00,-1.623846976231013883e+01,-3.016837141039308001e+00,7.099810674987032222e+00,-1.437548562342626468e+01,1.433847640170789717e+01,8.817552714003527470e+00
5.052208855068917037e-01,7.580935788148914334e+00,-1.634530595149549015e+01,-3.098459778384757168e+00,7.179027123313727721e+00,-1.439887358786563354e+01,1.436461773932740904e+01,8.793991780578922501e+00
5.057109154637364767e-01,7.498084619483328161e+00,-1.645282325830255132e+01,-3.179848277173287663e+00,7.258446029230102070e+00,-1.442205017956838020e+01,1.439101343421849322e+01,8.769910239548432074e+00
5.062009454205811387e-01,7.415460020524382578e+00,-1.656102514593228747e+01,-3.261001160251325359e+00,7.338059574373125393e+00,-1.444501330645059767e+01,1.441766965932965228e+01,8.745310548672524220e+00
5.066909753774258007e-01,7.333072286513364624e+00,-1.666991499076801375e+01,-3.341917057014107684e+00,7.417859901901282527e+00,-1.446776099062128296e+01,1.444459270772953730e+01,8.720195269946506400e+00
5.071810053342705737e-01,7.250931509119409313e+00,-1.677949566410262960e+01,-3.422594670107176107e+00,7.497838956878838168e+00,-1.449029102318760742e+01,1.447178861484622026e+01,8.694566864583558541e+00
5.076710352911152357e-01,7.169047782566558169e+00,-1.688976988289337555e+01,-3.503032801449244893e+00,7.577988623315706107e+00,-1.451260126259824190e+01,1.449926347144742955e+01,8.668427874924672594e+00
5.081610652479598977e-01,7.087431276246231704e+00,-1.700074033976083143e+01,-3.583230362867650509e+00,7.658300775981227382e+00,-1.453468973370277872e+01,1.452702354219699465e+01,8.641780972877281641e+00
5.086510952048045597e-01,7.006092168070702897e+00,-1.711240959256952010e+01,-3.663186367468319826e+00,7.738767239262717368e+00,-1.455655453420131629e+01,1.455507516609249663e+01,8.614628900839342407e+00
5.091411251616493328e-01,6.925040643082631675e+00,-1.722478006390878136e+01,-3.742899929679527116e+00,7.819379788384704710e+00,-1.457819383514912559e+01,1.458342475572821506e+01,8.586974470845854412e+00
5.096311551184941058e-01,6.844286892058038418e+00,-1.733785404057315915e+01,-3.822370265294642078e+00,7.900130150634034010e+00,-1.459960588146222271e+01,1.461207879655353459e+01,8.558820563711769580e+00
5.101211850753387678e-01,6.763841110102554843e+00,-1.745163367304266089e+01,-3.901596691514073623e+00,7.981010006590961936e+00,-1.462078899242387386e+01,1.464104384612662102e+01,8.530170128171029376e+00
5.106112150321835408e-01,6.683713495241097036e+00,-1.756612097496267921e+01,-3.980578626986355673e+00,8.062010991366172163e+00,-1.464174156219193712e+01,1.467032653336342563e+01,8.501026180011942657e+00
5.111012449890282028e-01,6.603914247001054783e+00,-1.768131782262340579e+01,-4.059315591848143612e+00,8.143124695843518168e+00,-1.466246206030709942e+01,1.469993355778202648e+01,8.471391801208824290e+00
5.115912749458728648e-01,6.524453564988679233e+00,-1.779722595443928768e+01,-4.137807207763584572e+00,8.224342667928919326e+00,-1.468294903220204795e+01,1.472987168874232466e+01,8.441270139049819932e+00
5.120813049027176378e-01,6.445341647458981527e+00,-1.791384697042787622e+01,-4.216053197962578380e+00,8.305656413805023064e+00,-1.470320109971145861e+01,1.476014776468106682e+01,8.410664405261101706e+00
5.125713348595622998e-01,6.366588689879076668e+00,-1.803118233168840945e+01,-4.294053387278206735e+00,8.387057399191718332e+00,-1.472321696158292426e+01,1.479076869234209468e+01,8.379577875127266040e+00
5.130613648164069618e-01,6.288204883484674212e+00,-1.814923335988038033e+01,-4.371807702183358124e+00,8.468537050612749084e+00,-1.474299539398875503e+01,1.482174144600214838e+01,8.348013886607960288e+00
5.135513947732517348e-01,6.210200413830234467e+00,-1.826800123670141573e+01,-4.449316170826357997e+00,8.550086756668120458e+00,-1.476253525103868292e+01,1.485307306669175986e+01,8.315975839450828744e+00
5.140414247300963968e-01,6.132585459332410061e+00,-1.838748700336495645e+01,-4.526578923065660121e+00,8.631697869312251470e+00,-1.478183546529340830e+01,1.488477066141166461e+01,8.283467194300733638e+00
5.145314546869410588e-01,6.055370189806785319e+00,-1.850769156007793370e+01,-4.603596190503845165e+00,8.713361705138479962e+00,-1.480089504827909863e+01,1.491684140234443312e+01,8.250491471805119659e+00
5.150214846437858318e-01,5.978564764998112402e+00,-1.862861566551767112e+01,-4.680368306520524158e+00,8.795069546668981886e+00,-1.481971309100272016e+01,1.494929252606149106e+01,8.217052251715800892e+00
5.155115146006304938e-01,5.902179333103990011e+00,-1.875025993630875476e+01,-4.756895706304377747e+00,8.876812643650854540e+00,-1.483828876446829526e+01,1.498213133272538755e+01,8.183153171986900176e+00
5.160015445574752668e-01,5.826224029291719120e+00,-1.887262484649968997e+01,-4.833178926884486692e+00,8.958582214358198570e+00,-1.485662132019402293e+01,1.501536518528758890e+01,8.148797927869061652e+00
5.164915745143200398e-01,5.750708974208810886e+00,-1.899571072703885477e+01,-4.909218607160452663e+00,9.040369446899781281e+00,-1.487471009073031247e+01,1.504900150868132158e+01,8.113990270999991594e+00
5.169816044711647018e-01,5.675644272486706221e+00,-1.911951776525061675e+01,-4.985015487931901745e+00,9.122165500532931404e+00,-1.489255449017866617e+01,1.508304778900999921e+01,8.078734008491156970e+00
5.174716344280093638e-01,5.601040011237842009e+00,-1.924404600431095247e+01,-5.060570411927066914e+00,9.203961506983288743e+00,-1.491015401471152835e+01,1.511751157273091017e+01,8.043033002010810506e+00
5.179616643848541369e-01,5.526906258546392614e+00,-1.936929534272253761e+01,-5.135884323830193665e+00,9.285748571770177762e+00,-1.492750824309288582e+01,1.515240046583407363e+01,8.006891166863317366e+00
5.184516943416987989e-01,5.453253061952093361e+00,-1.949526553378981220e+01,-5.210958270308397644e+00,9.367517775538228619e+00,-1.494461683719992351e+01,1.518772213301666163e+01,7.970312471064647575e+00
5.189417242985434608e-01,5.380090446927471071e+00,-1.962195618509394279e+01,-5.285793400037583467e+00,9.449260175394886829e+00,-1.496147954254545631e+01,1.522348429685267490e+01,7.933300934414123873e+00
5.194317542553881228e-01,5.307428415348821815e+00,-1.974936675796670471e+01,-5.360390963727118319e+00,9.530966806253474033e+00,-1.497809618880124916e+01,1.525969473695785972e+01,7.895860627562615086e+00
5.199217842122328959e-01,5.235276928020708986e+00,-1.987749648723439577e+01,-5.434752365948551933e+00,9.612628675472537410e+00,-1.499446673048113787e+01,1.529636132350649191e+01,7.857995697054792394e+00
5.204118141690775579e-01,5.163645842838217703e+00,-2.000634409330314156e+01,-5.508879351233610500e+00,9.694236743119551747e+00,-1.501059139285485244e+01,1.533349213821693624e+01,7.819710455305970420e+00
5.209018441259222199e-01,5.092545090122189144e+00,-2.013590867155607356e+01,-5.582773425608364981e+00,9.775781999349261397e+00,-1.502647022444988600e+01,1.537109508931298585e+01,7.781009088701433818e+00
5.213918740827669929e-01,5.021984588006227490e+00,-2.026618925270441451e+01,-5.656436142996532190e+00,9.857255423666652305e+00,-1.504210331768381614e+01,1.540917810324381954e+01,7.741895804243196899e+00
5.218819040396116549e-01,4.951974221246334906e+00,-2.039718470327045807e+01,-5.729869169594034695e+00,9.938647977791680077e+00,-1.505749085921339869e+01,1.544774916659596542e+01,7.702374861009209539e+00
5.223719339964564279e-01,4.882523839838155411e+00,-2.052889372703445048e+01,-5.803074282557534325e+00,1.001995060742985544e+01,-1.507263312951396550e+01,1.548681632423275900e+01,7.662450568358525338e+00
5.228619639533012009e-01,4.813643257638722694e+00,-2.066131486647695326e+01,-5.876053368696537937e+00,1.010115424403564610e+01,-1.508753050245882044e+01,1.552638767743945536e+01,7.622127284144811554e+00
5.233519939101458629e-01,4.745342250992211852e+00,-2.079444650421728014e+01,-5.948808423169444914e+00,1.018224980656915690e+01,-1.510218344489861053e+01,1.556647138207353009e+01,7.581409412938079129e+00
5.238420238669905249e-01,4.677630557359933050e+00,-2.092828686444771691e+01,-6.021341548183367642e+00,1.026322820324581286e+01,-1.511659251624076816e+01,1.560707564672063619e+01,7.540301404254702078e+00
5.243320538238352979e-01,4.610517873954613322e+00,-2.106283401436337144e+01,-6.093654951697659250e+00,1.034408033327909138e+01,-1.513075836802893726e+01,1.564820873085576558e+01,7.498807750795744020e+00
5.248220837806799599e-01,4.544013856378902538e+00,-2.119808586558787411e+01,-6.165750946131212551e+00,1.042479708861625376e+01,-1.514468174352238172e+01,1.568987894300995656e+01,7.456932986693575849e+00
5.253121137375246219e-01,4.478128117267959674e+00,-2.133404017559510280e+01,-6.237631947073706939e+00,1.050536935566734442e+01,-1.515836347727544897e+01,1.573209463894250959e+01,7.414681685766704611e+00
5.258021436943693949e-01,4.412870224936371599e+00,-2.147069454912639941e+01,-6.309300472000472837e+00,1.058578801702709171e+01,-1.517180449471704584e+01,1.577486421981851450e+01,7.372058459782940609e+00
5.262921736512140569e-01,4.348249702029308494e+00,-2.160804643960368665e+01,-6.380759138991130897e+00,1.066604395318986320e+01,-1.518500581173004349e+01,1.581819613039170846e+01,7.329067956730894728e+00
5.267822036080587189e-01,4.284276024177756881e+00,-2.174609315053858083e+01,-6.452010665452213800e+00,1.074612804425787083e+01,-1.519796853423083149e+01,1.586209885719314627e+01,7.285714859099590157e+00
5.272722335649034919e-01,4.220958618658073647e+00,-2.188483183693702472e+01,-6.523057866843355868e+00,1.082603117164225637e+01,-1.521069385774875293e+01,1.590658092672484081e+01,7.242003882166531348e+00
5.277622635217481539e-01,4.158306863055807767e+00,-2.202425950669979926e+01,-6.593903655407325815e+00,1.090574421975729891e+01,-1.522318306700563184e+01,1.595165090365912519e+01,7.197939772293982408e+00
5.282522934785928159e-01,4.096330083933533928e+00,-2.216437302201904203e+01,-6.664551038903956837e+00,1.098525807770775842e+01,-1.523543753549525803e+01,1.599731738904335998e+01,7.153527305233478017e+00
5.287423234354377000e-01,4.035037555503087958e+00,-2.230516910077031767e+01,-6.735003119347720890e+00,1.106456364096927381e+01,-1.524745872506293587e+01,1.604358901851010089e+01,7.108771284438697435e+00
5.292323533922823620e-01,3.974438498302031331e+00,-2.244664431790039671e+01,-6.805263091749070625e+00,1.114365181306163244e+01,-1.525924818548499040e+01,1.609047446049252272e+01,7.063676539386623432e+00
5.297223833491270240e-01,3.914542077874109793e+00,-2.258879510681135017e+01,-6.875334242859793221e+00,1.122251350721545826e+01,-1.527080755404833745e+01,1.613798241444565917e+01,7.018247923906844932e+00
5.302124133059717970e-01,3.855357403454127585e+00,-2.273161776073992968e+01,-6.945219949921874303e+00,1.130113964803174831e+01,-1.528213855513000397e+01,1.618612160907265718e+01,6.972490314519306231e+00
5.307024432628164590e-01,3.796893526657050710e+00,-2.287510843413280881e+01,-7.014923679420250302e+00,1.137952117313438549e+01,-1.529324299977673363e+01,1.623490080055666596e+01,6.926408608780285192e+00
5.311924732196611210e-01,3.739159440171136328e+00,-2.301926314401798379e+01,-7.084448985839439494e+00,1.145764903481600427e+01,-1.530412278528450720e+01,1.628432877079816166e+01,6.880007723636575534e+00
5.316825031765057830e-01,3.682164076455476831e+00,-2.316407777137157353e+01,-7.153799510423813679e+00,1.153551420167668518e+01,-1.531477989477818191e+01,1.633441432565766860e+01,6.833292593788050873e+00
5.321725331333505560e-01,3.625916306441613113e+00,-2.330954806248068323e+01,-7.222978979941735211e+00,1.161310766025585650e+01,-1.532521639679105441e+01,1.638516629320386642e+01,6.786268170058451510e+00
5.326625630901952180e-01,3.570424938239499912e+00,-2.345566963030177376e+01,-7.291991205453421721e+00,1.169042041665710840e+01,-1.533543444484447527e+01,1.643659352196719681e+01,6.738939417774513885e+00
5.331525930470398800e-01,3.515698715847533684e+00,-2.360243795581525816e+01,-7.360840081082688613e+00,1.176744349816631363e+01,-1.534543627702747415e+01,1.648870487919887751e+01,6.691311315153263273e+00
5.336426230038846530e-01,3.461746317866878364e+00,-2.374984838937560738e+01,-7.429529582792397058e+00,1.184416795486262863e+01,-1.535522421557638317e+01,1.654150924913534126e+01,6.643388851697701547e+00
5.341326529607293150e-01,3.408576356220068604e+00,-2.389789615205714313e+01,-7.498063767163660742e+00,1.192058486122255445e+01,-1.536480066645446563e+01,1.659501553126808915e+01,6.595177026600762105e+00
5.346226829175739770e-01,3.356197374873677752e+00,-2.404657633699601149e+01,-7.566446770178955283e+00,1.199668531771722968e+01,-1.537416811893158020e+01,1.664923263861901148e+01,6.546680847157457350e+00
5.351127128744187500e-01,3.304617848565289062e+00,-2.419588391072772637e+01,-7.634682806008917133e+00,1.207246045240267840e+01,-1.538332914516385586e+01,1.670416949602110535e+01,6.497905327185391933e+00
5.356027428312635230e-01,3.253846181534717275e+00,-2.434581371452035725e+01,-7.702776165802913688e+00,1.214790142250306459e+01,-1.539228639977331881e+01,1.675983503840462419e+01,6.448855485453565350e+00
5.360927727881081850e-01,3.203890706259354904e+00,-2.449636046570385517e+01,-7.770731216483452997e+00,1.222299941598717155e+01,-1.540104261942761532e+01,1.681623820908867017e+01,6.399536344119383990e+00
5.365828027449529580e-01,3.154759682193787107e+00,-2.464751875899506217e+01,-7.838552399544407301e+00,1.229774565313786461e+01,-1.540960062241968842e+01,1.687338795807826486e+01,6.349952927173969641e+00
5.370728327017976200e-01,3.106461294513606308e+00,-2.479928306781826919e+01,-7.906244229852886996e+00,1.237213138811459245e+01,-1.541796330824748296e+01,1.693129324036668493e+01,6.300110258895869286e+00
5.375628626586422820e-01,3.059003652863458989e+00,-2.495164774562207555e+01,-7.973811294455058096e+00,1.244614791050904934e+01,-1.542613365719365603e+01,1.698996301424348232e+01,6.250013362312818899e+00
5.380528926154870550e-01,3.012394790109259812e+00,-2.510460702719152337e+01,-8.041258251385650979e+00,1.251978654689382431e+01,-1.543411472990533362e+01,1.704940623960769841e+01,6.199667257671988452e+00
5.385429225723317170e-01,2.966642661094718747e+00,-2.525815502995630979e+01,-8.108589828481225226e+00,1.259303866236411196e+01,-1.544190966697378009e+01,1.710963187628662752e+01,6.149076960918456791e+00
5.390329525291763790e-01,2.921755141401918277e+00,-2.541228575529487443e+01,-8.175810822197327354e+00,1.266589566207262862e+01,-1.544952168851421526e+01,1.717064888235993791e+01,6.098247482181887946e+00
5.395229824860211520e-01,2.877740026116282213e+00,-2.556699308983409580e+01,-8.242926096429361138e+00,1.273834899275741073e+01,-1.545695409374553542e+01,1.723246621248941679e+01,6.047183824271577635e+00
5.400130124428658140e-01,2.834605028595662990e+00,-2.572227080674480959e+01,-8.309940581337206922e+00,1.281039014426279010e+01,-1.546421026057007886e+01,1.729509281625380979e+01,5.995890981179751833e+00
5.405030423997104760e-01,2.792357779243655358e+00,-2.587811256703323792e+01,-8.376859272173698301e+00,1.288201065105342380e+01,-1.547129364515343575e+01,1.735853763648941239e+01,5.944373936593146723e+00
5.409930723565552491e-01,2.751005824287072965e+00,-2.603451192082832932e+01,-8.443687228116930399e+00,1.295320209372146181e+01,-1.547820778150419585e+01,1.742280960763594422e+01,5.892637662412806066e+00
5.414831023133999111e-01,2.710556624557832528e+00,-2.619146230866435232e+01,-8.510429571106126190e+00,1.302395610048653118e+01,-1.548495628105378152e+01,1.748791765408779852e+01,5.840687117282326035e+00
5.419731322702446841e-01,2.671017554278765527e+00,-2.634895706276001803e+01,-8.577091484681558242e+00,1.309426434868917077e+01,-1.549154283223625406e+01,1.755387068855084465e+01,5.788527245124179821e+00
5.424631622270894571e-01,2.632395899853865906e+00,-2.650698940829296291e+01,-8.643678212828122653e+00,1.316411856627701304e+01,-1.549797120006811824e+01,1.762067761040461633e+01,5.736162973684460376e+00
5.429531921839341191e-01,2.594698858662713992e+00,-2.666555246466997176e+01,-8.710195058822611358e+00,1.323351053328414473e+01,-1.550424522572816777e+01,1.768834730406985400e+01,5.683599213085879676e+00
5.434432221407787811e-01,2.557933537859002016e+00,-2.682463924679337808e+01,-8.776647384085011439e+00,1.330243208330362492e+01,-1.551036882613733603e+01,1.775688863738163192e+01,5.630840854388972971e+00
5.439332520976234431e-01,2.522106953173400168e+00,-2.698424266632302349e+01,-8.843040607033373135e+00,1.337087510495296527e+01,-1.551634599353853972e+01,1.782631045996781793e+01,5.577892768161649251e+00
5.444232820544682161e-01,2.487226027720563781e+00,-2.714435553293388281e+01,-8.909380201942520117e+00,1.343883154333270724e+01,-1.552218079507654913e+01,1.789662160163287297e+01,5.524759803057073704e+00
5.449133120113128781e-01,2.453297590810451290e+00,-2.730497055556962849e+01,-8.975671697806530958e+00,1.350629340147796675e+01,-1.552787737237786381e+01,1.796783087074726737e+01,5.471446784399732088e+00
5.454033419681575401e-01,2.420328376763706490e+00,-2.746608034369227980e+01,-9.041920677205130374e+00,1.357325274180333174e+01,-1.553343994113058457e+01,1.803994705264221565e+01,5.417958512779805780e+00
5.458933719250023131e-01,2.388325023731316499e+00,-2.762767740852721232e+01,-9.108132775173711337e+00,1.363970168754055479e+01,-1.553887279066435134e+01,1.811297890800987886e+01,5.364299762655809545e+00
5.463834018818469751e-01,2.357294072518623551e+00,-2.778975416430404977e+01,-9.174313678077156808e+00,1.370563242416938721e+01,-1.554418028353020098e+01,1.818693517130899906e+01,5.310475280965620826e+00
5.468734318386916371e-01,2.327241965413312297e+00,-2.795230292949364070e+01,-9.240469122487549924e+00,1.377103720084152805e+01,-1.554936685508051752e+01,1.826182454917584508e+01,5.256489785745628751e+00
5.473634617955364101e-01,2.298175045017774920e+00,-2.811531592804057311e+01,-9.306604894065577227e+00,1.383590833179765056e+01,-1.555443701304895043e+01,1.833765571884084267e+01,5.202347964758256005e+00
5.478534917523810721e-01,2.270099553085668465e+00,-2.827878529059144697e+01,-9.372726826445738624e+00,1.390023819777739078e+01,-1.555939533713037548e+01,1.841443732655038090e+01,5.148054474127785163e+00
5.483435217092258451e-01,2.243021629362537794e+00,-2.844270305571937030e+01,-9.438840800125396058e+00,1.396401924742263212e+01,-1.556424647856082188e+01,1.849217798599422125e+01,5.093613936984329627e+00
5.488335516660706181e-01,2.216947310431018447e+00,-2.860706117114345304e+01,-9.504952741357408641e+00,1.402724399867343585e+01,-1.556899515969743142e+01,1.857088627673807579e+01,5.039030942116367484e+00
5.493235816229152801e-01,2.191882528559843557e+00,-2.877185149494492222e+01,-9.571068621046805447e+00,1.408990504015748435e+01,-1.557364617359844594e+01,1.865057074266206527e+01,4.984310042631210358e+00
5.498136115797599421e-01,2.167833110557138454e+00,-2.893706579677892776e+01,-9.637194453651268589e+00,1.415199503257258229e+01,-1.557820438360320559e+01,1.873123989040423965e+01,4.929455754623889518e+00
5.503036415366047152e-01,2.144804776628307152e+00,-2.910269575908153072e+01,-9.703336296085042889e+00,1.421350671006173982e+01,-1.558267472291209366e+01,1.881290218780963741e+01,4.874472555854460154e+00
5.507936714934493772e-01,2.122803139237606107e+00,-2.926873297827289022e+01,-9.769500246626888540e+00,1.427443288158182177e+01,-1.558706219416661476e+01,1.889556606238463488e+01,4.819364884433470664e+00
5.512837014502940391e-01,2.101833701974302748e+00,-2.943516896595656007e+01,-9.835692443831931087e+00,1.433476643226508074e+01,-1.559137186902933081e+01,1.897923989975713255e+01,4.764137137515620068e+00
5.517737314071388122e-01,2.081901858422811280e+00,-2.960199515011439431e+01,-9.901919065447133406e+00,1.439450032477391161e+01,-1.559560888776395871e+01,1.906393204214183612e+01,4.708793670001773179e+00
5.522637613639834742e-01,2.063012891037476759e+00,-2.976920287629618045e+01,-9.968186327330213814e+00,1.445362760064802821e+01,-1.559977845881533121e+01,1.914965078681067823e+01,4.653338793249549354e+00
5.527537913208281362e-01,2.045171970020658314e+00,-2.993678340880750355e+01,-1.003450048237334613e+01,1.451214138164604073e+01,-1.560388585838954789e+01,1.923640438456961377e+01,4.597776773791464322e+00
5.532438212776729092e-01,2.028384152206230251e+00,-3.010472793189077123e+01,-1.010086781942942835e+01,1.457003487107852635e+01,-1.560793643003393250e+01,1.932420103823981705e+01,4.542111832062182053e+00
5.537338512345175712e-01,2.012654379946429373e+00,-3.027302755090359554e+01,-1.016729466224293077e+01,1.462730135513522534e+01,-1.561193558421714478e+01,1.941304890114493276e+01,4.486348141133541745e+00
5.542238811913622332e-01,1.997987480003009964e+00,-3.044167329349252427e+01,-1.023378736838428082e+01,1.468393420420507134e+01,-1.561588879790929774e+01,1.950295607560332911e+01,4.430489825458026054e+00
5.547139111482070062e-01,1.984388162443057935e+00,-3.061065611076313076e+01,-1.030035232818824120e+01,1.473992687418920156e+01,-1.561980161416197532e+01,1.959393061142655412e+01,4.374540959620296654e+00
5.552039411050517792e-01,1.971861069888404927e+00,-3.077996727502091190e+01,-1.036699584354475334e+01,1.479527300214264329e+01,-1.562367957686018727e+01,1.968598047815330432e+01,4.318505489733345470e+00
5.556939710618964412e-01,1.960410795724724764e+00,-3.094959831220628388e+01,-1.043372401576706032e+01,1.484996633293616775e+01,-1.562752811171203504e+01,1.977911343303927438e+01,4.262387195215038282e+00
5.561840010187411032e-01,1.950041741903855375e+00,-3.111953997115504222e+01,-1.050054311641730287e+01,1.490400049902057944e+01,-1.563135275266332158e+01,1.987333714998905876e+01,4.206189913865972407e+00
5.566740309755858762e-01,1.940758194469831777e+00,-3.128978301123072470e+01,-1.056745946287247229e+01,1.495736925843776532e+01,-1.563515912578614575e+01,1.996865928428032078e+01,4.149917432148662044e+00
5.571640609324305382e-01,1.932564325016494555e+00,-3.146031821267559891e+01,-1.063447940768593725e+01,1.501006649525155900e+01,-1.563895294047871687e+01,2.006508746344777450e+01,4.093573479388883385e+00
5.576540908892752002e-01,1.925464189951887395e+00,-3.163113636793571715e+01,-1.070160933281092142e+01,1.506208621502578993e+01,-1.564273998288520851e+01,2.016262927852063669e+01,4.037161725377830912e+00
5.581441208461199732e-01,1.919461729795773008e+00,-3.180222827382769424e+01,-1.076885564410894247e+01,1.511342254070410895e+01,-1.564652610970768443e+01,2.026129227578098835e+01,3.980685778060863989e+00
5.586341508029646352e-01,1.914560768510273903e+00,-3.197358472454769185e+01,-1.083622476614334751e+01,1.516406970889162764e+01,-1.565031724241019440e+01,2.036108394904291430e+01,3.924149181312709622e+00
5.591241807598092972e-01,1.910765012863590462e+00,-3.214519650552286834e+01,-1.090372313725805142e+01,1.521402206653852218e+01,-1.565411936181493324e+01,2.046201173245277616e+01,3.867555412799074777e+00
5.596142107166540702e-01,1.908078051826850086e+00,-3.231705438810460862e+01,-1.097135720494128464e+01,1.526327406802531783e+01,-1.565793850309051294e+01,2.056408299381023141e+01,3.810907881924789020e+00
5.601042406734987322e-01,1.906503356004074945e+00,-3.248914912510377206e+01,-1.103913342147443188e+01,1.531182027265005452e+01,-1.566178075113234414e+01,2.066730502841016559e+01,3.754209927868479291e+00
5.605942706303433942e-01,1.906044277095253703e+00,-3.266147144716865114e+01,-1.110705823986608642e+01,1.535965534251738163e+01,-1.566565223633510939e+01,2.077168505340573645e+01,3.697464817703571605e+00
5.610843005871881672e-01,1.906704047392500767e+00,-3.283401206000450401e+01,-1.117513811007108693e+01,1.540677404082936341e+01,-1.566955913075739382e+01,2.087723020269212171e+01,3.640675744605877284e+00
5.615743305440329403e-01,1.908485779309382790e+00,-3.300676164243540001e+01,-1.124337947549468630e+01,1.545317123057815500e+01,-1.567350764467834701e+01,2.098394752231122595e+01,3.583845826147695313e+00
5.620643605008776023e-01,1.911392464943271863e+00,-3.317971084530820036e+01,-1.131178876978182934e+01,1.549884187364054355e+01,-1.567750402354649530e+01,2.109184396637731851e+01,3.526978102678273608e+00
5.625543904577223753e-01,1.915426975670909027e+00,-3.335285029123886602e+01,-1.138037241389160314e+01,1.554378103027433866e+01,-1.568155454532065995e+01,2.120092639352371933e+01,3.470075535790762444e+00
5.630444204145670373e-01,1.920592061776991377e+00,-3.352617057520041755e+01,-1.144913681345659562e+01,1.558798385901648587e+01,-1.568566551820297938e+01,2.131120156387011733e+01,3.413141006875824779e+00
5.635344503714116993e-01,1.926890352115930849e+00,-3.369966226595365555e+01,-1.151808835642761863e+01,1.563144561698317148e+01,-1.568984327876400897e+01,2.142267613651112512e+01,3.356177315761396329e+00
5.640244803282564723e-01,1.934324353806679220e+00,-3.387331590831942663e+01,-1.158723341100328774e+01,1.567416166057165761e+01,-1.569409419045998177e+01,2.153535666752546263e+01,3.299187179439264650e+00
5.645145102851011343e-01,1.942896451960707482e+00,-3.404712202629328743e+01,-1.165657832384482262e+01,1.571612744656393268e+01,-1.569842464254210768e+01,2.164924960850619229e+01,3.242173230877889001e+00
5.650045402419457963e-01,1.952608909443050766e+00,-3.422107112700246034e+01,-1.172612941857599367e+01,1.575733853363231418e+01,-1.570284104935804237e+01,2.176436130561197047e+01,3.185138017921783415e+00
5.654945701987905693e-01,1.963463866666503410e+00,-3.439515370550461171e+01,-1.179589299456805840e+01,1.579779058424679583e+01,-1.570734985004541429e+01,2.188069799913898805e+01,3.128084002277391917e+00
5.659846001556352313e-01,1.975463341418906227e+00,-3.456936025042887195e+01,-1.186587532600982264e+01,1.583747936698417647e+01,-1.571195750861750362e+01,2.199826582361396987e+01,3.071013558585393710e+00
5.664746301124798933e-01,1.988609228723542177e+00,-3.474368125045912592e+01,-1.193608266126289941e+01,1.587640075923919625e+01,-1.571667051444096330e+01,2.211707080840805872e+01,3.013928973579507620e+00
5.669646600693245553e-01,2.002903300732630232e+00,-3.491810720165921822e+01,-1.200652122250191844e+01,1.591455075033734090e+01,-1.572149538310570804e+01,2.223711887887161609e+01,2.956832445331818437e+00
5.674546900261693283e-01,2.018347206653996917e+00,-3.509262861564047142e+01,-1.207719720564003296e+01,1.595192544504958398e+01,-1.572643865768688620e+01,2.235841585799002473e+01,2.899726082584434650e+00
5.679447199830141013e-01,2.034942472710767003e+00,-3.526723602857114770e+01,-1.214811678053923849e+01,1.598852106750886115e+01,-1.573150691039894333e+01,2.248096746856005979e+01,2.842611904167835046e+00
5.684347499398587633e-01,2.052690502134204564e+00,-3.544192001102835121e+01,-1.221928609150613987e+01,1.602433396552854816e+01,-1.573670674464182184e+01,2.260477933588779820e+01,2.785491838505494755e+00
5.689247798967035363e-01,2.071592575189704188e+00,-3.561667117869155419e+01,-1.229071125807250731e+01,1.605936061532253945e+01,-1.574204479743921326e+01,2.272985699100671653e+01,2.728367723205129547e+00
5.694148098535481983e-01,2.091649849235817982e+00,-3.579148020387889062e+01,-1.236239837606116332e+01,1.609359762662741034e+01,-1.574752774226899987e+01,2.285620587441733420e+01,2.671241304736299060e+00
5.699048398103928603e-01,2.112863358816468473e+00,-3.596633782792505230e+01,-1.243435351893682927e+01,1.612704174822621184e+01,-1.575316229228574194e+01,2.298383134034737907e+01,2.614114238194606532e+00
5.703948697672376333e-01,2.135234015786195538e+00,-3.614123487440161853e+01,-1.250658273944212873e+01,1.615968987387424249e+01,-1.575895520393524052e+01,2.311273866153297973e+01,2.556988087152246791e+00
5.708848997240822953e-01,2.158762605996264128e+00,-3.631616221863422567e+01,-1.257909205361489668e+01,1.619153902852251292e+01,-1.576491325818861711e+01,2.324293300290052855e+01,2.499864316148260990e+00
5.713749296809269573e-01,2.183449764483211375e+00,-3.649111029313879584e+01,-1.265188724958358257e+01,1.622258613194126298e+01,-1.577104300938941428e+01,2.337441908634218279e+01,2.442744223313844110e+00
5.718649596377717303e-01,2.209296039445112214e+00,-3.666606971808549531e+01,-1.272497414979954478e+01,1.625282826926927626e+01,-1.577735111005732982e+01,2.350720165611569712e+01,2.385629062647502074e+00
5.723549895946163923e-01,2.236301864033438669e+00,-3.684103125815231294e+01,-1.279835857189344139e+01,1.628226269307251783e+01,-1.578384427808572354e+01,2.364128541052064136e+01,2.328520005740503773e+00
5.728450195514610543e-01,2.264467545674841542e+00,-3.701598571879511468e+01,-1.287204628190692546e+01,1.631088677796813258e+01,-1.579052923990571955e+01,2.377667492119211445e+01,2.271418119996499563e+00
5.733350495083058274e-01,2.293793266722492064e+00,-3.719092394880119912e+01,-1.294604299256557134e+01,1.633869802048032938e+01,-1.579741272897045157e+01,2.391337463207174707e+01,2.214324368283249633e+00
5.738250794651504894e-01,2.324279085107427978e+00,-3.736583684283765905e+01,-1.302035436155463977e+01,1.636569403889518881e+01,-1.580450148423973467e+01,2.405138885838199414e+01,2.157239608587618651e+00
5.743151094219952624e-01,2.355924934989948483e+00,-3.754071534399481180e+01,-1.309498598979775430e+01,1.639187257311463242e+01,-1.581180224866529649e+01,2.419072178560394093e+01,2.100164593673699898e+00
5.748051393788400354e-01,2.388730627410921237e+00,-3.771555044632362552e+01,-1.316994341973812688e+01,1.641723148450911651e+01,-1.581932176767644016e+01,2.433137746845790872e+01,2.043099970744278515e+00
5.752951693356846974e-01,2.422695850943184404e+00,-3.789033319736827821e+01,-1.324523213362280316e+01,1.644176875576951957e+01,-1.582706678766613706e+01,2.447335982988753145e+01,1.986046281105510181e+00
5.757851992925293594e-01,2.457820172342851883e+00,-3.806505470069314612e+01,-1.332085755178951736e+01,1.646548249075793890e+01,-1.583504405447773600e+01,2.461667266004698007e+01,1.929003959834763693e+00
5.762752292493741324e-01,2.494103037200684714e+00,-3.823970611840458389e+01,-1.339682503095644783e+01,1.648837091435738955e+01,-1.584326031189199924e+01,2.476131961529137371e+01,1.871973335451799336e+00
5.767652592062187944e-01,2.531543770593380760e+00,-3.841427867366687821e+01,-1.347313986251457862e+01,1.651043237232056882e+01,-1.585172230011465544e+01,2.490730421717025322e+01,1.814954629593169777e+00
5.772552891630634564e-01,2.570141577734957217e+00,-3.858876365321368240e+01,-1.354980727082310388e+01,1.653166533111761893e+01,-1.586043675426451038e+01,2.505462985142457555e+01,1.757947956689781321e+00
5.777453191199081184e-01,2.609895544628032305e+00,-3.876315240985324806e+01,-1.362683241150736890e+01,1.655206837778274576e+01,-1.586941040286192717e+01,2.520329976698665320e+01,1.700953323647765858e+00
5.782353490767528914e-01,2.650804638715183792e+00,-3.893743636496881066e+01,-1.370422036975973867e+01,1.657164021975997059e+01,-1.587864996631782688e+01,2.535331707498342979e+01,1.643970629532564676e+00
5.787253790335975534e-01,2.692867709530216036e+00,-3.911160701101333359e+01,-1.378197615864314329e+01,1.659037968474770963e+01,-1.588816215542318488e+01,2.550468474774279670e+01,1.586999665256295877e+00
5.792154089904422154e-01,2.736083489349508291e+00,-3.928565591399917878e+01,-1.386010471739753136e+01,1.660828572054247232e+01,-1.589795366983894631e+01,2.565740561780332740e+01,1.530040113268244184e+00
5.797054389472869884e-01,2.780450593843339480e+00,-3.945957471598222099e+01,-1.393861090974901451e+01,1.662535739488142994e+01,-1.590803119658651354e+01,2.581148237692719505e+01,1.473091547248688737e+00
5.801954689041316504e-01,2.825967522727113490e+00,-3.963335513754041983e+01,-1.401749952222173512e+01,1.664159389528401078e+01,-1.591840140853855701e+01,2.596691757511594290e+01,1.416153431806004726e+00
5.806854988609764234e-01,2.872632660412735017e+00,-3.980698898024767374e+01,-1.409677526245272894e+01,1.665699452889248988e+01,-1.592907096291049918e+01,2.612371361963010941e+01,1.359225122176829448e+00
5.811755288178211964e-01,2.920444276659850846e+00,-3.998046812914141412e+01,-1.417644275750928351e+01,1.667155872231147384e+01,-1.594004649975228993e+01,2.628187277401134381e+01,1.302305863929663410e+00
5.816655587746658584e-01,2.969400527227143538e+00,-4.015378455518562362e+01,-1.425650655220931995e+01,1.668528602144650819e+01,-1.595133464044075922e+01,2.644139715710822358e+01,1.245394792671594697e+00
5.821555887315105204e-01,3.019499454523659310e+00,-4.032693031772821257e+01,-1.433697110744446945e+01,1.669817609134150516e+01,-1.596294198617244398e+01,2.660228874210524452e+01,1.188490933758235446e+00
5.826456186883552935e-01,3.070738988260023117e+00,-4.049989756695281073e+01,-1.441784079850586409e+01,1.671022871601525850e+01,-1.597487511645686098e+01,2.676454935555468495e+01,1.131593202007021848e+00
5.831356486451999555e-01,3.123116946099727897e+00,-4.067267854632545721e+01,-1.449911991341276796e+01,1.672144379829688887e+01,-1.598714058761023438e+01,2.692818067641188762e+01,1.074700401413661410e+00
5.836256786020446174e-01,3.176631034310430479e+00,-4.084526559503608212e+01,-1.458081265124404702e+01,1.673182135966029094e+01,-1.599974493124977215e+01,2.709318423507393447e+01,1.017811224871772557e+00
5.841157085588893905e-01,3.231278848415183980e+00,-4.101765115043408372e+01,-1.466292312047231050e+01,1.674136154005753596e+01,-1.601269465278835824e+01,2.725956141242114938e+01,9.609242538959051894e-01
5.846057385157340525e-01,3.287057873843679978e+00,-4.118982775045908795e+01,-1.474545533730085012e+01,1.675006459775125123e+01,-1.602599622992973849e+01,2.742731343886200790e+01,9.040379583476778613e-01
5.850957684725787145e-01,3.343965486583571511e+00,-4.136178803606622978e+01,-1.482841322400352269e+01,1.675793090914603312e+01,-1.603965611116417733e+01,2.759644139338139368e+01,8.471506961651531498e-01
5.855857984294234875e-01,3.401998953831650851e+00,-4.153352475364574303e+01,-1.491180060726715695e+01,1.676496096861875174e+01,-1.605368071426460830e+01,2.776694620259175750e+01,7.902607130955431325e-01
5.860758283862681495e-01,3.461155434645072582e+00,-4.170503075743748411e+01,-1.499562121653683633e+01,1.677115538834788566e+01,-1.606807642478323928e+01,2.793882863978744169e+01,7.333661424311238575e-01
5.865658583431128115e-01,3.521431980592719224e+00,-4.187629901194031845e+01,-1.507987868236418727e+01,1.677651489814186192e+01,-1.608284959454862673e+01,2.811208932400290905e+01,6.764650047482319017e-01
5.870558882999575845e-01,3.582825536406307965e+00,-4.204732259431563790e+01,-1.516457653475807277e+01,1.678104034526629107e+01,-1.609800654016329702e+01,2.828672871907323838e+01,6.195552076497508054e-01
5.875459182568023575e-01,3.645332940631664798e+00,-4.221809469678569826e+01,-1.524971820153833235e+01,1.678473269427025727e+01,-1.611355354150172658e+01,2.846274713269831835e+01,5.626345455106552818e-01
5.880359482136470195e-01,3.708950926279880989e+00,-4.238860862902664195e+01,-1.533530700669209779e+01,1.678759302681152832e+01,-1.612949684020886210e+01,2.864014471551008256e+01,5.057006992269267309e-01
5.885259781704917925e-01,3.773676121478739542e+00,-4.255885782055663924e+01,-1.542134616873329911e+01,1.678962254148083488e+01,-1.614584263819917354e+01,2.881892146014349265e+01,4.487512359674425966e-01
5.890160081273364545e-01,3.839505050123619423e+00,-4.272883582311750672e+01,-1.550783879906427742e+01,1.679082255362500931e+01,-1.616259709615603768e+01,2.899907720030962821e+01,3.917836089295152480e-01
5.895060380841811165e-01,3.906434132529027714e+00,-4.289853631305234671e+01,-1.559478790034095042e+01,1.679119449516916163e+01,-1.617976633203178238e+01,2.918061160987327796e+01,3.347951570972428348e-01
5.899960680410257785e-01,3.974459686079494070e+00,-4.306795309367628732e+01,-1.568219636483997093e+01,1.679073991443785729e+01,-1.619735641954800087e+01,2.936352420193232859e+01,2.777831050035091121e-01
5.904860979978705515e-01,4.043577925881113977e+00,-4.323708009764406768e+01,-1.577006697282960346e+01,1.678946047597526814e+01,-1.621537338669656947e+01,2.954781432790222695e+01,2.207445624946756668e-01
5.909761279547152135e-01,4.113784844951112518e+00,-4.340591166022969105e+01,-1.585840218720011130e+01,1.678735815493764250e+01,-1.623382312146922501e+01,2.973348093743181408e+01,1.636762947708111371e-01
5.914661579115598755e-01,4.185076158626499065e+00,-4.357444269757760935e+01,-1.594720402304734819e+01,1.678443533917894470e+01,-1.625271130508517103e+01,2.992052243818939772e+01,1.065745930464115920e-01
5.919561878684046485e-01,4.257447907763753037e+00,-4.374266735529177197e+01,-1.603647506435074632e+01,1.678069385630736576e+01,-1.627204387395551777e+01,3.010893789044933300e+01,4.943642268132497630e-02
5.924462178252493105e-01,4.330896052486394865e+00,-4.391057987300948895e+01,-1.612621781027596057e+01,1.677613561862909108e+01,-1.629182672835452550e+01,3.029872622787033265e+01,-7.741329722178558193e-03
5.929362477820939725e-01,4.405416444630671613e+00,-4.407817465015163094e+01,-1.621643462586754936e+01,1.677076266851520003e+01,-1.631206570920901555e+01,3.048988620060975308e+01,-6.496191031616538325e-02
5.934262777389387455e-01,4.481004830011896090e+00,-4.424544624641174551e+01,-1.630712774194571324e+01,1.676457717601855890e+01,-1.633276659704813127e+01,3.068241637663392751e+01,-1.222286959314425880e-01
5.939163076957835186e-01,4.557656850674966620e+00,-4.441238938223064991e+01,-1.639829925501126695e+01,1.675758143650660159e+01,-1.635393511096213004e+01,3.087631514302563573e+01,-1.795451920103953158e-01
5.944063376526281806e-01,4.635368047129203362e+00,-4.457899893925570467e+01,-1.648995112715907396e+01,1.674977786831010818e+01,-1.637557690757002504e+01,3.107158070728814536e+01,-2.369150305481945162e-01
5.948963676094729536e-01,4.714133860567447876e+00,-4.474526996078500929e+01,-1.658208518599979797e+01,1.674116901038784988e+01,-1.639769757999613020e+01,3.126821109864626180e+01,-2.943419680424120832e-01
5.953863975663176156e-01,4.793949635069124859e+00,-4.491119765219605853e+01,-1.667470312458968706e+01,1.673175752000724970e+01,-1.642030265685542290e+01,3.146620416934337428e+01,-3.518298834507536665e-01
5.958764275231622776e-01,4.874810619787862898e+00,-4.507677738135981826e+01,-1.676780650136905493e+01,1.672154617044088809e+01,-1.644339760124787375e+01,3.166555759593620323e+01,-4.093827761574242441e-01
5.963664574800070506e-01,4.956711971123048954e+00,-4.524200467903910550e+01,-1.686139674010875567e+01,1.671053784867909542e+01,-1.646698780976161913e+01,3.186626888058538398e+01,-4.670047639476434531e-01
5.968564874368517126e-01,5.039648754875721615e+00,-4.540687523927193325e+01,-1.695547512986508565e+01,1.669873555315829350e+01,-1.649107861148500476e+01,3.206833535234319754e+01,-5.247000809905471019e-01
5.973465173936963746e-01,5.123615948388711594e+00,-4.557138491973993411e+01,-1.705004282494307333e+01,1.668614239150544520e+01,-1.651567526702758215e+01,3.227175416843798672e+01,-5.824730758305172174e-01
5.978365473505411476e-01,5.208608442670954908e+00,-4.573552974212127253e+01,-1.714510084486794383e+01,1.667276157829832783e+01,-1.654078296754991939e+01,3.247652231555532154e+01,-6.403282093867822544e-01
5.983265773073858096e-01,5.294621044505936069e+00,-4.589930589242849379e+01,-1.724065007436486141e+01,1.665859643284183633e+01,-1.656640683380228296e+01,3.268263661111542717e+01,-6.982700529613080631e-01
5.988166072642304716e-01,5.381648478544553527e+00,-4.606270972133135899e+01,-1.733669126334721966e+01,1.664365037696013516e+01,-1.659255191517231509e+01,3.289009370454810721e+01,-7.563032862552090396e-01
5.993066372210752446e-01,5.469685389382044072e+00,-4.622573774446435380e+01,-1.743322502691296449e+01,1.662792693280481515e+01,-1.661922318874150406e+01,3.309889007856379095e+01,-8.144326953933685997e-01
5.997966671779199066e-01,5.558726343619079913e+00,-4.638838664271879964e+01,-1.753025184534934056e+01,1.661142972067899137e+01,-1.664642555835051141e+01,3.330902205042127662e+01,-8.726631709573835494e-01
6.002866971347646796e-01,5.648765831907314627e+00,-4.655065326252052671e+01,-1.762777206414601494e+01,1.659416245687725322e+01,-1.667416385367349108e+01,3.352048577319271772e+01,-9.309997060270078784e-01
6.007767270916094526e-01,5.739798270978870853e+00,-4.671253461609138213e+01,-1.772578589401631888e+01,1.657612895154169408e+01,-1.670244282930123347e+01,3.373327723702467296e+01,-9.894473942297890012e-01
6.012667570484541146e-01,5.831818005660195148e+00,-4.687402788169624301e+01,-1.782429341092699460e+01,1.655733310653375412e+01,-1.673126716383316293e+01,3.394739227039624296e+01,-1.048011427799086626e+00
6.017567870052987766e-01,5.924819310870181432e+00,-4.703513040387490918e+01,-1.792329455613619160e+01,1.653777891332207517e+01,-1.676064145897828794e+01,3.416282654137403085e+01,-1.106697095640553075e+00
6.022468169621434386e-01,6.018796393602372952e+00,-4.719583969365825737e+01,-1.802278913623967327e+01,1.651747045088624688e+01,-1.679057023866500842e+01,3.437957555886333694e+01,-1.165509781406776524e+00
6.027368469189882116e-01,6.113743394891429261e+00,-4.735615342876976541e+01,-1.812277682322544337e+01,1.649641188363654365e+01,-1.682105794815976552e+01,3.459763467385663915e+01,-1.224454961580421664e+00
6.032268768758328736e-01,6.209654391763822723e+00,-4.751606945381144698e+01,-1.822325715453656159e+01,1.647460745934955639e+01,-1.685210895319465152e+01,3.481699908067817262e+01,-1.283538203565598002e+00
6.037169068326775356e-01,6.306523399172795585e+00,-4.767558578043509243e+01,-1.832422953314248559e+01,1.645206150711980442e+01,-1.688372753910387303e+01,3.503766381822587306e+01,-1.342765163787688287e+00
6.042069367895223087e-01,6.404344371917487067e+00,-4.783470058749789899e+01,-1.842569322761848838e+01,1.642877843532722437e+01,-1.691591790996905686e+01,3.525962377120959701e+01,-1.402141585801469859e+00
6.046969667463669706e-01,6.503111206546180689e+00,-4.799341222120301609e+01,-1.852764737223341385e+01,1.640476272962067839e+01,-1.694868418777353725e+01,3.548287367138601667e+01,-1.461673298407522914e+00
6.051869967032116326e-01,6.602817743244004944e+00,-4.815171919522514088e+01,-1.863009096704592338e+01,1.638001895091732152e+01,-1.698203041156540749e+01,3.570740809879061572e+01,-1.521366213777101128e+00
6.056770266600564057e-01,6.703457767704659176e+00,-4.830962019082080161e+01,-1.873302287800889587e+01,1.635455173341796353e+01,-1.701596053662958496e+01,3.593322148296608987e+01,-1.581226325585310288e+00
6.061670566169010677e-01,6.805025012986319233e+00,-4.846711405692323638e+01,-1.883644183708202036e+01,1.632836578263838234e+01,-1.705047843366863702e+01,3.616030810418733665e+01,-1.641259707152500358e+00
6.066570865737458407e-01,6.907513161352020425e+00,-4.862419981022260629e+01,-1.894034644235307496e+01,1.630146587345649323e+01,-1.708558788799261308e+01,3.638866209468373825e+01,-1.701472509594279092e+00
6.071471165305906137e-01,7.010915846093925374e+00,-4.878087663523050566e+01,-1.904473515816706453e+01,1.627385684817554790e+01,-1.712129259871763765e+01,3.661827743985733008e+01,-1.761870959979578988e+00
6.076371464874352757e-01,7.115226653342043406e+00,-4.893714388432965023e+01,-1.914960631526396995e+01,1.624554361460322482e+01,-1.715759617797349534e+01,3.684914797949837606e+01,-1.822461359497250521e+00
6.081271764442799377e-01,7.220439123857136821e+00,-4.909300107780833144e+01,-1.925495811092475762e+01,1.621653114414666064e+01,-1.719450215012006211e+01,3.708126740899752605e+01,-1.883250081631006045e+00
6.086172064011247107e-01,7.326546754807708339e+00,-4.924844790387952287e+01,-1.936078860912554944e+01,1.618682446992345447e+01,-1.723201395097258981e+01,3.731462928055419326e+01,-1.944243570342578220e+00
6.091072363579693727e-01,7.433543001531335292e+00,-4.940348421868497297e+01,-1.946709574070025894e+01,1.615642868488855655e+01,-1.727013492703592945e+01,3.754922700438232397e+01,-2.005448338263347896e+00
6.095972663148140347e-01,7.541421279280165813e+00,-4.955811004628410643e+01,-1.957387730351144484e+01,1.612534893997715812e+01,-1.730886833474757935e+01,3.778505384991235871e+01,-2.066870964894242491e+00
6.100872962716588077e-01,7.650174964950732459e+00,-4.971232557862783352e+01,-1.968113096262958805e+01,1.609359044226345858e+01,-1.734821733972971458e+01,3.802210294699037973e+01,-2.128518094814112693e+00
6.105773262285034697e-01,7.759797398797735113e+00,-4.986613117551681995e+01,-1.978885425052042635e+01,1.606115845313541257e+01,-1.738818501604997735e+01,3.826036728707335044e+01,-2.190396435896201588e+00
6.110673561853481317e-01,7.870281886132334925e+00,-5.001952736454501292e+01,-1.989704456724091131e+01,1.602805828648542885e+01,-1.742877434549124516e+01,3.849983972442165481e+01,-2.252512757533237320e+00
6.115573861421929047e-01,7.981621699004526782e+00,-5.017251484102801840e+01,-2.000569918064329755e+01,1.599429530691693557e+01,-1.746998821683025582e+01,3.874051297728821197e+01,-2.314873888870753404e+00
6.120474160990375667e-01,8.093810077869582287e+00,-5.032509446791558361e+01,-2.011481522658743870e+01,1.595987492796699136e+01,-1.751182942512511431e+01,3.898237962910380361e+01,-2.377486717048622467e+00
6.125374460558822287e-01,8.206840233239063309e+00,-5.047726727569000360e+01,-2.022438970916167023e+01,1.592480261034473088e+01,-1.755430067101168490e+01,3.922543212965996418e+01,-2.440358185451233730e+00
6.130274760127270017e-01,8.320705347315778155e+00,-5.062903446224847670e+01,-2.033441950091183514e+01,1.588908386018581353e+01,-1.759740456000891129e+01,3.946966279628794894e+01,-2.503495291965783132e+00
6.135175059695717747e-01,8.435398575612948591e+00,-5.078039739277067355e+01,-2.044490134307847029e+01,1.585272422732279018e+01,-1.764114360183290131e+01,3.971506381503458272e+01,-2.566905087248935402e+00
6.140075359264164367e-01,8.550913048557694296e+00,-5.093135759957089448e+01,-2.055583184584256529e+01,1.581572930357146767e+01,-1.768552020972002481e+01,3.996162724183465542e+01,-2.630594673001888761e+00
6.144975658832610987e-01,8.667241873078827652e+00,-5.108191678193555418e+01,-2.066720748857957091e+01,1.577810472103304384e+01,-1.773053669975887203e+01,4.020934500368073827e+01,-2.694571200253863541e+00
6.149875958401058718e-01,8.784378134178602693e+00,-5.123207680594482838e+01,-2.077902462012155738e+01,1.573985615041240216e+01,-1.777619529023104050e+01,4.045820889978865154e+01,-2.758841867653724300e+00
6.154776257969505338e-01,8.902314896488849882e+00,-5.138183970427949987e+01,-2.089127945902776418e+01,1.570098929935219623e+01,-1.782249810096084275e+01,4.070821060276032455e+01,-2.823413919770112912e+00
6.159676557537951957e-01,9.021045205811461187e+00,-5.153120767601289742e+01,-2.100396809386371189e+01,1.566150991078290211e+01,-1.786944715267394201e+01,4.095934165974366437e+01,-2.888294645399965610e+00
6.164576857106399688e-01,9.140562090642713855e+00,-5.168018308638689007e+01,-2.111708648348806250e+01,1.562142376128883825e+01,-1.791704436636478093e+01,4.121159349358800483e+01,-2.953491375885181291e+00
6.169477156674846308e-01,9.260858563682052846e+00,-5.182876846657333658e+01,-2.123063045734826204e+01,1.558073665949016551e+01,-1.796529156267293104e+01,4.146495740399721086e+01,-3.019011483437748389e+00
6.174377456243292928e-01,9.381927623325287513e+00,-5.197696651342035778e+01,-2.134459571578441128e+01,1.553945444444065949e+01,-1.801419046126841650e+01,4.171942456867968474e+01,-3.084862379473363170e+00
6.179277755811740658e-01,9.503762255141573689e+00,-5.212478008918304084e+01,-2.145897783034128281e+01,1.549758298404160506e+01,-1.806374268024579521e+01,4.197498604449399551e+01,-3.151051512953112699e+00
6.184178055380187278e-01,9.626355433334758516e+00,-5.227221222123914401e+01,-2.157377224408862304e+01,1.545512817347159995e+01,-1.811394973552713950e+01,4.223163276859209248e+01,-3.217586368733640345e+00
6.189078354948633898e-01,9.749700122189295826e+00,-5.241926610178997237e+01,-2.168897427195015482e+01,1.541209593363214125e+01,-1.816481304027403354e+01,4.248935555955925025e+01,-3.284474465925794284e+00
6.193978654517081628e-01,9.873789277499877670e+00,-5.256594508754561446e+01,-2.180457910104040664e+01,1.536849220960935014e+01,-1.821633390430830346e+01,4.274814511855036159e+01,-3.351723356261392617e+00
6.198878954085529358e-01,9.998615847985410809e+00,-5.271225269939490943e+01,-2.192058179100994053e+01,1.532432296915157011e+01,-1.826851353354168239e+01,4.300799203042259933e+01,-3.419340622468359570e+00
6.203779253653975978e-01,1.012417277668755844e+01,-5.285819262206096170e+01,-2.203697727439930176e+01,1.527959420116279610e+01,-1.832135302941442134e+01,4.326888676486601071e+01,-3.487333876654462372e+00
6.208679553222423708e-01,1.025045300235309753e+01,-5.300376870374090998e+01,-2.215376035700079882e+01,1.523431191421218500e+01,-1.837485338834270721e+01,4.353081967752981285e+01,-3.555710758699124341e+00
6.213579852790870328e-01,1.037744946080052699e+01,-5.314898495573031312e+01,-2.227092571822867484e+01,1.518848213505947520e+01,-1.842901550117496967e+01,4.379378101114529898e+01,-3.624478934653616147e+00
6.218480152359316948e-01,1.050515508627108119e+01,-5.329384555203295548e+01,-2.238846791149772741e+01,1.514211090719630626e+01,-1.848384015265712321e+01,4.405776089664602324e+01,-3.693646095149690112e+00
6.223380451927764678e-01,1.063356281276390014e+01,-5.343835482895525502e+01,-2.250638136461027372e+01,1.509520428940347792e+01,-1.853932802090665177e+01,4.432274935428469576e+01,-3.763219953816563379e+00
6.228280751496211298e-01,1.076266557535531554e+01,-5.358251728468517427e+01,-2.262466038015115899e+01,1.504776835432419091e+01,-1.859547967689561787e+01,4.458873629474628331e+01,-3.833208245706141604e+00
6.233181051064657918e-01,1.089245631150265226e+01,-5.372633757885675720e+01,-2.274329913589156504e+01,1.499980918705310806e+01,-1.865229558394259968e+01,4.485571152025870134e+01,-3.903618725726800243e+00
6.238081350633105648e-01,1.102292796233160388e+01,-5.386982053209834476e+01,-2.286229168520031862e+01,1.495133288374164238e+01,-1.870977609721323276e+01,4.512366472569867426e+01,-3.974459167085115485e+00
6.242981650201552268e-01,1.115407347390852166e+01,-5.401297112556648727e+01,-2.298163195746429110e+01,1.490234555021879004e+01,-1.876792146323008481e+01,4.539258549969588330e+01,-4.045737359736357952e+00
6.247881949769998888e-01,1.128588579849668605e+01,-5.415579450046465126e+01,-2.310131375851685931e+01,1.485285330062819931e+01,-1.882673181939108886e+01,4.566246332573339117e+01,-4.117461108843187390e+00
6.252782249338445508e-01,1.141835789579662119e+01,-5.429829595754636529e+01,-2.322133077107448784e+01,1.480286225608107031e+01,-1.888620719349694710e+01,4.593328758324430083e+01,-4.189638233242629184e+00
6.257682548906893238e-01,1.155148273417064786e+01,-5.444048095660316733e+01,-2.334167655518161766e+01,1.475237854332502430e+01,-1.894634750328740935e+01,4.620504754870520259e+01,-4.262276563921336248e+00
6.262582848475340969e-01,1.168525329185190209e+01,-5.458235511593773026e+01,-2.346234454866419838e+01,1.470140829342886590e+01,-1.900715255598648312e+01,4.647773239672681456e+01,-4.335383942499421828e+00
6.267483148043787589e-01,1.181966255813775390e+01,-5.472392421182214406e+01,-2.358332806759155886e+01,1.464995764048320126e+01,-1.906862204785665682e+01,4.675133120114188756e+01,-4.408968219722699367e+00
6.272383447612235319e-01,1.195470353456640211e+01,-5.486519417793968501e+01,-2.370462030674573128e+01,1.459803272031734522e+01,-1.913075556376155717e+01,4.702583293608741144e+01,-4.483037253962653956e+00
6.277283747180681939e-01,1.209036923607867742e+01,-5.500617110481242378e+01,-2.382621434009989159e+01,1.454563966923178953e+01,-1.919355257673790049e+01,4.730122647708578398e+01,-4.557598909725403935e+00
6.282184046749128559e-01,1.222665269216418693e+01,-5.514686123921439531e+01,-2.394810312130545071e+01,1.449278462274672918e+01,-1.925701244757636843e+01,4.757750060212296006e+01,-4.632661056169024683e+00
6.287084346317576289e-01,1.236354694799093146e+01,-5.528727098356760905e+01,-2.407027948418633656e+01,1.443947371436647309e+01,-1.932113442441114159e+01,4.785464399272149905e+01,-4.708231565628725690e+00
6.291984645886022909e-01,1.250104506551936900e+01,-5.542740689532462284e+01,-2.419273614324233534e+01,1.438571307436012070e+01,-1.938591764231825465e+01,4.813264523501113956e+01,-4.784318312150682040e+00
6.296884945454469529e-01,1.263914012460062253e+01,-5.556727568633449721e+01,-2.431546569416021342e+01,1.433150882855779251e+01,-1.945136112292300012e+01,4.841149282079580018e+01,-4.860929170034019364e+00
6.301785245022917259e-01,1.277782522406017485e+01,-5.570688422219603808e+01,-2.443846061433459838e+01,1.427686709716272162e+01,-1.951746377401656218e+01,4.869117514861998330e+01,-4.938072012381931053e+00
6.306685544591363879e-01,1.291709388126210989e+01,-5.584623959773807655e+01,-2.456171325885670953e+01,1.422179356206206435e+01,-1.958422425626396901e+01,4.897168078090331278e+01,-5.015754371385003907e+00
6.311585844159810499e-01,1.305694004534141861e+01,-5.598534879459067071e+01,-2.468521610441031910e+01,1.416629338169690300e+01,-1.965164113530530088e+01,4.925299864046591125e+01,-5.093983280102583500e+00
6.316486143728258229e-01,1.319735693709549906e+01,-5.612421852456034088e+01,-2.480896171667679084e+01,1.411037246094270614e+01,-1.971971323904382345e+01,4.953511722939361306e+01,-5.172766285056686009e+00
6.321386443296704849e-01,1.333833780159576321e+01,-5.626285565113852982e+01,-2.493294254532309395e+01,1.405403669348966389e+01,-1.978843928003793096e+01,4.981802496110881862e+01,-5.252110925533936658e+00
6.326286742865152579e-01,1.347987593142070750e+01,-5.640126719255068366e+01,-2.505715092463466576e+01,1.399729193657176651e+01,-1.985781784794400195e+01,5.010171017596359633e+01,-5.332024713097673008e+00
6.331187042433600309e-01,1.362196466766191705e+01,-5.653946031672629147e+01,-2.518157907711463395e+01,1.394014400897867567e+01,-1.992784741111589497e+01,5.038616114463881246e+01,-5.412515128338812431e+00
6.336087342002046929e-01,1.376459740091641137e+01,-5.667744233631078288e+01,-2.530621911705527793e+01,1.388259868909501371e+01,-1.999852631819096871e+01,5.067136607150995076e+01,-5.493589617661081448e+00
6.340987641570493549e-01,1.390776757226458749e+01,-5.681522070371859456e+01,-2.543106305408154810e+01,1.382466171296706037e+01,-2.006985279966240654e+01,5.095731309797915998e+01,-5.575255590100543834e+00
6.345887941138941279e-01,1.405146867423406576e+01,-5.695280300622772529e+01,-2.555610279666656837e+01,1.376633877239702564e+01,-2.014182496943779199e+01,5.124399030577301772e+01,-5.657520414179182389e+00
6.350788240707387899e-01,1.419569425174918997e+01,-5.709019696111539588e+01,-2.568133015561901900e+01,1.370763551306480643e+01,-2.021444082638409867e+01,5.153138572020671404e+01,-5.740391414792773261e+00
6.355688540275834519e-01,1.434043790306674637e+01,-5.722741041083552460e+01,-2.580673684754308184e+01,1.364855753267707072e+01,-2.028769825585907682e+01,5.181948731341477554e+01,-5.823875870133094601e+00
6.360588839844281139e-01,1.448569328069715390e+01,-5.736445131823732879e+01,-2.593231449826989277e+01,1.358911037914400666e+01,-2.036159503122889447e+01,5.210828300754740638e+01,-5.907981008644228815e+00
6.365489139412728870e-01,1.463145409231164962e+01,-5.750132776182532979e+01,-2.605805464626140378e+01,1.352929954878339203e+01,-2.043612881537220005e+01,5.239776067793329162e+01,-5.992714006013155625e+00
6.370389438981175489e-01,1.477771410163521004e+01,-5.763804793106064750e+01,-2.618394874598604005e+01,1.346913048455229500e+01,-2.051129716217041121e+01,5.268790815620836554e+01,-6.078081982194484034e+00
6.375289738549622109e-01,1.492446712932553687e+01,-5.777462012170405359e+01,-2.630998817126678091e+01,1.340860857430605080e+01,-2.058709751798456011e+01,5.297871323341129823e+01,-6.164091998469627853e+00
6.380190038118069840e-01,1.507170705383765252e+01,-5.791105273119997321e+01,-2.643616421860092203e+01,1.334773914908487136e+01,-2.066352722311831513e+01,5.327016366304466288e+01,-6.250751054539978924e+00
6.385090337686516460e-01,1.521942781227424213e+01,-5.804735425410210325e+01,-2.656246811045196665e+01,1.328652748142795659e+01,-2.074058351326730687e+01,5.356224716410201125e+01,-6.338066085654339155e+00
6.389990637254964190e-01,1.536762340122231940e+01,-5.818353327754039128e+01,-2.668889099851391933e+01,1.322497878371485847e+01,-2.081826352095506394e+01,5.385495142406226421e+01,-6.426043959770798786e+00
6.394890936823411920e-01,1.551628787757504391e+01,-5.831959847672935382e+01,-2.681542396694711528e+01,1.316309820653459539e+01,-2.089656427695495111e+01,5.414826410184893035e+01,-6.514691474752528855e+00
6.399791236391858540e-01,1.566541535933991014e+01,-5.845555861051779090e+01,-2.694205803558638834e+01,1.310089083708207980e+01,-2.097548271169872436e+01,5.444217283075631997e+01,-6.604015355598002124e+00
6.404691535960305160e-01,1.581500002643261382e+01,-5.859142251697999626e+01,-2.706878416312146385e+01,1.303836169758200825e+01,-2.105501565667135111e+01,5.473666522134195134e+01,-6.694022251705453286e+00
6.409591835528752890e-01,1.596503612145667006e+01,-5.872719910904816487e+01,-2.719559325024903274e+01,1.297551574374032590e+01,-2.113515984579209217e+01,5.503172886428475863e+01,-6.784718734171453214e+00
6.414492135097199510e-01,1.611551795046880642e+01,-5.886289737018623214e+01,-2.732247614279703996e+01,1.291235786322313395e+01,-2.121591191678200872e+01,5.532735133320953480e+01,-6.876111293123710055e+00
6.419392434665646130e-01,1.626643988373052352e+01,-5.899852635010530832e+01,-2.744942363482118708e+01,1.284889287416299197e+01,-2.129726841251785885e+01,5.562352018747787952e+01,-6.968206335088286352e+00
6.424292734234093860e-01,1.641779635644516588e+01,-5.913409516052020365e+01,-2.757642647167327965e+01,1.278512552369279121e+01,-2.137922578237226290e+01,5.592022297494518313e+01,-7.061010180390822732e+00
6.429193033802540480e-01,1.656958186948081391e+01,-5.926961297094748460e+01,-2.770347535304163245e+01,1.272106048650711152e+01,-2.146178038354019790e+01,5.621744723468324878e+01,-7.154529060592027534e+00
6.434093333370987100e-01,1.672179099007936287e+01,-5.940508900454494778e+01,-2.783056093596374936e+01,1.265670236345093969e+01,-2.154492848235194202e+01,5.651518049967028645e+01,-7.248769115957574449e+00
6.438993632939434830e-01,1.687441835255106426e+01,-5.954053253399244028e+01,-2.795767383781085513e+01,1.259205568013594245e+01,-2.162866625557230904e+01,5.681341029944590559e+01,-7.343736392962052051e+00
6.443893932507881450e-01,1.702745865895498412e+01,-5.967595287741393406e+01,-2.808480463924444237e+01,1.252712488558431048e+01,-2.171298979168612675e+01,5.711212416273274783e+01,-7.439436841827059332e+00
6.448794232076328070e-01,1.718090667976553121e+01,-5.981135939434131643e+01,-2.821194388714513934e+01,1.246191435089983024e+01,-2.179789509217032162e+01,5.741130962002457494e+01,-7.535876314093862050e+00
6.453694531644775800e-01,1.733475725452452920e+01,-5.994676148171918584e+01,-2.833908209751340124e+01,1.239642836796665826e+01,-2.188337807275205904e+01,5.771095420614018678e+01,-7.633060560229952607e+00
6.458594831213223530e-01,1.748900529247918811e+01,-6.008216856995128552e+01,-2.846620975834227707e+01,1.233067114817550802e+01,-2.196943456465342237e+01,5.801104546274341089e+01,-7.730995227269923831e+00
6.463495130781670150e-01,1.764364577320602478e+01,-6.021759011898814862e+01,-2.859331733246231266e+01,1.226464682117724792e+01,-2.205606031582233584e+01,5.831157094082958992e+01,-7.829685856490669060e+00
6.468395430350117881e-01,1.779867374722063289e+01,-6.035303561445645926e+01,-2.872039526035856838e+01,1.219835943366400599e+01,-2.214325099214996229e+01,5.861251820317838934e+01,-7.929137881120773557e+00
6.473295729918564501e-01,1.795408433657303959e+01,-6.048851456382925562e+01,-2.884743396295947448e+01,1.213181294817783673e+01,-2.223100217867424533e+01,5.891387482677207288e+01,-8.029356624083991534e+00
6.478196029487011121e-01,1.810987273542915332e+01,-6.062403649263803374e+01,-2.897442384439792207e+01,1.206501124194672414e+01,-2.231930938077001514e+01,5.921562840518076598e+01,-8.130347295777157868e+00
6.483096329055457741e-01,1.826603421063800070e+01,-6.075961094072596325e+01,-2.910135529474444027e+01,1.199795810574813260e+01,-2.240816802532530616e+01,5.951776655091333623e+01,-8.232114991882216515e+00
6.487996628623905471e-01,1.842256410228470997e+01,-6.089524745854266996e+01,-2.922821869271226447e+01,1.193065724280004680e+01,-2.249757346190407858e+01,5.982027689773490664e+01,-8.334664691212486431e+00
6.492896928192352091e-01,1.857945782422927650e+01,-6.103095560347998827e+01,-2.935500440833449076e+01,1.186311226767949911e+01,-2.258752096389515174e+01,6.012314710294984366e+01,-8.438001253593084172e+00
6.497797227760798711e-01,1.873671086463142288e+01,-6.116674493624972797e+01,-2.948170280561350154e+01,1.179532670526847227e+01,-2.267800572964776862e+01,6.042636484965193233e+01,-8.542129417775782940e+00
6.502697527329246441e-01,1.889431878646107066e+01,-6.130262501730235414e+01,-2.960830424514220738e+01,1.172730398972737653e+01,-2.276902288359325865e+01,6.072991784893987699e+01,-8.647053799387892425e+00
6.507597826897693061e-01,1.905227722799466150e+01,-6.143860540328714848e+01,-2.973479908669740723e+01,1.165904746349598753e+01,-2.286056747735308292e+01,6.103379384209927849e+01,-8.752778888915459632e+00
6.512498126466139681e-01,1.921058190329737414e+01,-6.157469564355390901e+01,-2.986117769180522785e+01,1.159056037632183944e+01,-2.295263449083329732e+01,6.133798060275091046e+01,-8.859309049720621942e+00
6.517398426034587411e-01,1.936922860269131164e+01,-6.171090527669593939e+01,-2.998743042627875610e+01,1.152184588431603096e+01,-2.304521883330542309e+01,6.164246593896523763e+01,-8.966648516093439270e+00
6.522298725603035141e-01,1.952821319320906923e+01,-6.184724382713424973e+01,-3.011354766272735972e+01,1.145290704903668555e+01,-2.313831534447342619e+01,6.194723769534242308e+01,-9.074801391337462775e+00
6.527199025171481761e-01,1.968753161903369175e+01,-6.198372080174343779e+01,-3.023951978303841770e+01,1.138374683659971609e+01,-2.323191879552724615e+01,6.225228375505950851e+01,-9.183771645890036694e+00
6.532099324739929491e-01,1.984717990192417858e+01,-6.212034568651888833e+01,-3.036533718083108013e+01,1.131436811681708754e+01,-2.332602389018271793e+01,6.255759204188333911e+01,-9.293563115476647596e+00
6.536999624308376111e-01,2.000715414162671379e+01,-6.225712794328511279e+01,-3.049099026388175915e+01,1.124477366236267706e+01,-2.342062526570757086e+01,6.286315052214915511e+01,-9.404179499299260669e+00
6.541899923876822731e-01,2.016745051627212604e+01,-6.239407700644586185e+01,-3.061646945652218932e+01,1.117496614796541365e+01,-2.351571749393411181e+01,6.316894720670649832e+01,-9.515624358259396232e+00
6.546800223445270461e-01,2.032806528275865787e+01,-6.253120227977527890e+01,-3.074176520200894203e+01,1.110494814963011123e+01,-2.361129508225793217e+01,6.347497015283005339e+01,-9.627901113214834439e+00
6.551700523013717081e-01,2.048899477712106076e+01,-6.266851313325056338e+01,-3.086686796486562301e+01,1.103472214388559891e+01,-2.370735247462325290e+01,6.378120746609763358e+01,-9.741013043271069094e+00
6.556600822582163701e-01,2.065023541488514525e+01,-6.280601889992611575e+01,-3.099176823319657714e+01,1.096429050706045061e+01,-2.380388405249436445e+01,6.408764730223380468e+01,-9.854963284106633026e+00
6.561501122150611431e-01,2.081178369140852880e+01,-6.294372887284905715e+01,-3.111645652097308457e+01,1.089365551458603676e+01,-2.390088413581364435e+01,6.439427786892004235e+01,-9.969754826332900777e+00
6.566401421719058051e-01,2.097363618220678561e+01,-6.308165230201578311e+01,-3.124092337029124167e+01,1.082281934032728721e+01,-2.399834698394570509e+01,6.470108742757062714e+01,-1.008539051388791030e+01
6.571301721287504671e-01,2.113578954326582249e+01,-6.321979839137050305e+01,-3.136515935360217000e+01,1.075178405594069808e+01,-2.409626679660802751e+01,6.500806429507511552e+01,-1.020187304246450566e+01
6.576202020855952401e-01,2.129824051133989826e+01,-6.335817629584464328e+01,-3.148915507591426888e+01,1.068055163025992194e+01,-2.419463771478792680e+01,6.531519684550698912e+01,-1.031920495797279891e+01
6.581102320424399021e-01,2.146098590423550689e+01,-6.349679511843800128e+01,-3.161290117696729851e+01,1.060912392870883636e+01,-2.429345382164584066e+01,6.562247351179807708e+01,-1.043738865503669722e+01
6.586002619992846752e-01,2.162402262108125228e+01,-6.363566390734104061e+01,-3.173638833337880882e+01,1.053750271274202355e+01,-2.439270914340501406e+01,6.592988278737998087e+01,-1.055642637552486285e+01
6.590902919561294482e-01,2.178734764258280165e+01,-6.377479165309831188e+01,-3.185960726076213234e+01,1.046568963931296281e+01,-2.449239765022718984e+01,6.623741322778985818e+01,-1.067632020711532448e+01
6.595803219129741102e-01,2.195095803126528722e+01,-6.391418728581443531e+01,-3.198254871581740133e+01,1.039368626036916332e+01,-2.459251325707546698e+01,6.654505345224559676e+01,-1.079707208189548950e+01
6.600703518698187722e-01,2.211485093169949678e+01,-6.405385967239965339e+01,-3.210520349839337939e+01,1.032149402237549829e+01,-2.469304982456243280e+01,6.685279214518322988e+01,-1.091868377499491771e+01
6.605603818266634342e-01,2.227902357071578976e+01,-6.419381761385862717e+01,-3.222756245352239546e+01,1.024911426586432484e+01,-2.479400115978561203e+01,6.716061805776422489e+01,-1.104115690325365406e+01
6.610504117835082072e-01,2.244347325760251977e+01,-6.433406984261915795e+01,-3.234961647342682767e+01,1.017654822501351042e+01,-2.489536101714866589e+01,6.746852000934629245e+01,-1.116449292392388237e+01
6.615404417403528692e-01,2.260819738429057324e+01,-6.447462501990288786e+01,-3.247135649949732539e+01,1.010379702725199280e+01,-2.499712309916889197e+01,6.777648688892112716e+01,-1.128869313340594083e+01
6.620304716971975312e-01,2.277319342552456050e+01,-6.461549173313781580e+01,-3.259277352424415142e+01,1.003086169289227847e+01,-2.509928105727171754e+01,6.808450765651950576e+01,-1.141375866601923939e+01
6.625205016540423042e-01,2.293845893901896460e+01,-6.475667849341149918e+01,-3.271385859321958378e+01,9.957743134790941752e+00,-2.520182849257094659e+01,6.839257134458125620e+01,-1.153969049280667747e+01
6.630105316108869662e-01,2.310399156560005451e+01,-6.489819373296573701e+01,-3.283460280691262057e+01,9.884442158036552684e+00,-2.530475895663533947e+01,6.870066705929126272e+01,-1.166648942037335424e+01
6.635005615677316282e-01,2.326978902933417359e+01,-6.504004580273296199e+01,-3.295499732261581727e+01,9.810959459664854165e+00,-2.540806595224181308e+01,6.900878398188227436e+01,-1.179415608975974017e+01
6.639905915245764012e-01,2.343584913764177102e+01,-6.518224296991382971e+01,-3.307503335626450536e+01,9.737295628401462011e+00,-2.551174293411501282e+01,6.931691136990434643e+01,-1.192269097534917854e+01
6.644806214814210632e-01,2.360216978139707322e+01,-6.532479341559636055e+01,-3.319470218424741859e+01,9.663451144432151807e+00,-2.561578330965304318e+01,6.962503855845947953e+01,-1.205209438380938636e+01
6.649706514382658362e-01,2.376874893501380015e+01,-6.546770523241632134e+01,-3.331399514519010552e+01,9.589426379200480355e+00,-2.572018043963972289e+01,6.993315496140317578e+01,-1.218236645306830823e+01
6.654606813951106092e-01,2.393558465651590694e+01,-6.561098642225844912e+01,-3.343290364170935192e+01,9.515221595233263940e+00,-2.582492763894265764e+01,7.024125007251076624e+01,-1.231350715132369089e+01
6.659507113519552712e-01,2.410267508759551092e+01,-6.575464489400025059e+01,-3.355141914214081567e+01,9.440836945992959528e+00,-2.593001817719844837e+01,7.054931346661196301e+01,-1.244551627608773003e+01
6.664407413087999332e-01,2.427001845365630928e+01,-6.589868846129679980e+01,-3.366953318223856684e+01,9.366272475757613236e+00,-2.603544527948420040e+01,7.085733480069154666e+01,-1.257839345326591562e+01
6.669307712656447062e-01,2.443761306384117660e+01,-6.604312484040546849e+01,-3.378723736684522549e+01,9.291528119529058216e+00,-2.614120212697416079e+01,7.116530381495270774e+01,-1.271213813626875755e+01
6.674208012224893682e-01,2.460545731104853573e+01,-6.618796164805478099e+01,-3.390452337153657680e+01,9.216603702967342215e+00,-2.624728185758458565e+01,7.147321033385223643e+01,-1.284674960515974362e+01
6.679108311793340302e-01,2.477354967193093316e+01,-6.633320639935122642e+01,-3.402138294423538412e+01,9.141498942354065349e+00,-2.635367756660282978e+01,7.178104426709502661e+01,-1.298222696583522229e+01
6.684008611361788033e-01,2.494188870688398296e+01,-6.647886650573171607e+01,-3.413780790680072386e+01,9.066213444581377345e+00,-2.646038230730533769e+01,7.208879561060335561e+01,-1.311856914924149642e+01
6.688908910930234653e-01,2.511047306001603374e+01,-6.662494927295253433e+01,-3.425379015658547388e+01,8.990746707170629293e+00,-2.656738909155912864e+01,7.239645444744274982e+01,-1.325577491062263746e+01
6.693809210498681272e-01,2.527930145910901416e+01,-6.677146189912498642e+01,-3.436932166796990629e+01,8.915098118316119979e+00,-2.667469089041259878e+01,7.270401094872374870e+01,-1.339384282880624788e+01
6.698709510067129003e-01,2.544837271555901381e+01,-6.691841147278628910e+01,-3.448439449386285816e+01,8.839266956959004773e+00,-2.678228063466921327e+01,7.301145537445904665e+01,-1.353277130551916052e+01
6.703609809635575623e-01,2.561768576395502706e+01,-6.706580359606886077e+01,-3.459900147202951359e+01,8.763251968273186421e+00,-2.689015153038867822e+01,7.331877855944027544e+01,-1.367255764418650266e+01
6.708510109204022243e-01,2.578723936099824599e+01,-6.721364329926556991e+01,-3.471313573193242519e+01,8.687051949970665987e+00,-2.699829692600743414e+01,7.362597136843183421e+01,-1.381319891451143000e+01
6.713410408772469973e-01,2.595703214773246259e+01,-6.736193714165398205e+01,-3.482678963741960843e+01,8.610666268529428180e+00,-2.710670980672465902e+01,7.393302406573526753e+01,-1.395469325648595138e+01
6.718310708340917703e-01,2.612706286381987653e+01,-6.751069151980884442e+01,-3.493995567258912871e+01,8.534094155608652699e+00,-2.721538313978488333e+01,7.423992705050714846e+01,-1.409703860037999767e+01
6.723211007909364323e-01,2.629733034493283128e+01,-6.765991265958953704e+01,-3.505262644620050594e+01,8.457334709324324962e+00,-2.732430987722561966e+01,7.454667085754840627e+01,-1.424023266457362524e+01
6.728111307477810943e-01,2.646783351972157305e+01,-6.780960661400295919e+01,-3.516479469304220373e+01,8.380386897612678965e+00,-2.743348295734790199e+01,7.485324615581016872e+01,-1.438427295755040447e+01
6.733011607046258673e-01,2.663857140680858393e+01,-6.795977926110097656e+01,-3.527645327527803687e+01,8.303249561566801162e+00,-2.754289530617240800e+01,7.515964374690825878e+01,-1.452915677988620757e+01
6.737911906614705293e-01,2.680954311180973804e+01,-6.811043630191200293e+01,-3.538759518377252533e+01,8.225921418746366953e+00,-2.765253983888156242e+01,7.546585456364707056e+01,-1.467488122623356617e+01
6.742812206183151913e-01,2.698074782438258978e+01,-6.826158325840768271e+01,-3.549821353939535840e+01,8.148401066460364106e+00,-2.776240946124760711e+01,7.577186966855319383e+01,-1.482144318730180821e+01
6.747712505751599643e-01,2.715218481530106942e+01,-6.841322547150363675e+01,-3.560830159430467745e+01,8.070686985023098003e+00,-2.787249707104633245e+01,7.607768025241792031e+01,-1.496883935183257996e+01
6.752612805320046263e-01,2.732385343355699803e+01,-6.856536809909475494e+01,-3.571785273320934806e+01,7.992777540983308171e+00,-2.798279555945669017e+01,7.638327763284901550e+01,-1.511706620857087024e+01
6.757513104888492883e-01,2.749575310348884827e+01,-6.871801611412540467e+01,-3.582686047461035628e+01,7.914670990326262867e+00,-2.809329781244642277e+01,7.668865325283218226e+01,-1.526612004823186552e+01
6.762413404456940613e-01,2.766788332193669930e+01,-6.887117430269357499e+01,-3.593531847202095975e+01,7.836365481649145259e+00,-2.820399671214329729e+01,7.699379867930153409e+01,-1.541599696546312259e+01
6.767313704025387233e-01,2.784024365542428825e+01,-6.902484726218990829e+01,-3.604322051516590619e+01,7.757859059309544669e+00,-2.831488513819229880e+01,7.729870560171919180e+01,-1.556669286080231807e+01
6.772214003593833853e-01,2.801283373736801607e+01,-6.917903939947113656e+01,-3.615056053115963408e+01,7.679149666546923214e+00,-2.842595596909877997e+01,7.760336583066468563e+01,-1.571820344263079150e+01
6.777114303162281583e-01,2.818565326531244963e+01,-6.933375492906831994e+01,-3.625733258566351225e+01,7.600235148577378474e+00,-2.853720208355730392e+01,7.790777129643345233e+01,-1.587052422912248417e+01
6.782014602730729314e-01,2.835870199819266446e+01,-6.948899787142873663e+01,-3.636353088402174194e+01,7.521113255661495245e+00,-2.864861636176630100e+01,7.821191404764410038e+01,-1.602365055018828599e+01
6.786914902299175933e-01,2.853197975362354200e+01,-6.964477205119338521e+01,-3.646914977237669575e+01,7.441781646145261497e+00,-2.876019168672873860e+01,7.851578624985576482e+01,-1.617757754941627368e+01
6.791815201867623664e-01,2.870548640521592532e+01,-6.980108109550836559e+01,-3.657418373876281947e+01,7.362237889474104513e+00,-2.887192094553864052e+01,7.881938018419457137e+01,-1.633230018600741573e+01
6.796715501436070284e-01,2.887922187991912537e+01,-6.995792843237079239e+01,-3.667862741417965822e+01,7.282479469180183074e+00,-2.898379703065316448e+01,7.912268824598886852e+01,-1.648781323670660015e+01
6.801615801004516904e-01,2.905318615539077598e+01,-7.011531728900942539e+01,-3.678247557364396414e+01,7.202503785842631068e+00,-2.909581284115090938e+01,7.942570294341450676e+01,-1.664411129772958731e+01
6.806516100572964634e-01,2.922737925739320275e+01,-7.027325069029970450e+01,-3.688572313722058027e+01,7.122308160021022516e+00,-2.920796128397589442e+01,7.972841689614890015e+01,-1.680118878668536908e+01
6.811416400141411254e-01,2.940180125721644444e+01,-7.043173145721317496e+01,-3.698836517103232069e+01,7.041889835162036704e+00,-2.932023527516718531e+01,8.003082283403438169e+01,-1.695903994449384200e+01
6.816316699709857874e-01,2.957645226912847036e+01,-7.059076220530175760e+01,-3.709039688824898917e+01,6.961245980479029427e+00,-2.943262774107483537e+01,8.033291359575137847e+01,-1.711765883729958659e+01
6.821216999278305604e-01,2.975133244785194009e+01,-7.075034534321632407e+01,-3.719181365005521656e+01,6.880373693804917146e+00,-2.954513161956130318e+01,8.063468212750044017e+01,-1.727703935838083638e+01
6.826117298846752224e-01,2.992644198606756945e+01,-7.091048307125953443e+01,-3.729261096659717367e+01,6.799270004418202618e+00,-2.965773986118870198e+01,8.093612148169320619e+01,-1.743717523005386028e+01
6.831017598415198844e-01,3.010178111194486661e+01,-7.107117737997374718e+01,-3.739278449790860037e+01,6.717931875841905764e+00,-2.977044543039223967e+01,8.123722481565393139e+01,-1.759806000557350458e+01
6.835917897983645464e-01,3.027735008669905170e+01,-7.123243004876300688e+01,-3.749233005481534065e+01,6.636356208615893593e+00,-2.988324130663913536e+01,8.153798539032878523e+01,-1.775968707102868294e+01
6.840818197552093194e-01,3.045314920217521504e+01,-7.139424264454970626e+01,-3.759124359981935726e+01,6.554539843042119784e+00,-2.999612048557361987e+01,8.183839656900569537e+01,-1.792204964723377714e+01
6.845718497120540924e-01,3.062917877845892534e+01,-7.155661652046570964e+01,-3.768952124796113878e+01,6.472479561903166534e+00,-3.010907598014762598e+01,8.213845181604249035e+01,-1.808514079161549049e+01
6.850618796688987544e-01,3.080543916151385631e+01,-7.171955281457798037e+01,-3.778715926766159328e+01,6.390172093153769772e+00,-3.022210082173740275e+01,8.243814469560516045e+01,-1.824895340009522471e+01
6.855519096257435274e-01,3.098193072084636412e+01,-7.188305244864899635e+01,-3.788415408154266828e+01,6.307614112585489430e+00,-3.033518806124612510e+01,8.273746887041508558e+01,-1.841348020896729665e+01
6.860419395825881894e-01,3.115865384719629105e+01,-7.204711612693094480e+01,-3.798050226722688194e+01,6.224802246464649969e+00,-3.044833077019194789e+01,8.303641810050525862e+01,-1.857871379677220602e+01
6.865319695394328514e-01,3.133560895025529902e+01,-7.221174433499562895e+01,-3.807620055811604232e+01,6.141733074143159499e+00,-3.056152204178242826e+01,8.333498624198651328e+01,-1.874464658616608048e+01
6.870219994962776244e-01,3.151279645641144711e+01,-7.237693733859752854e+01,-3.817124584414868593e+01,6.058403130642678214e+00,-3.067475499197436051e+01,8.363316724582236361e+01,-1.891127084578520723e+01
6.875120294531222864e-01,3.169021680652062400e+01,-7.254269518257233074e+01,-3.826563517253660507e+01,5.974808909211846597e+00,-3.078802276051962394e+01,8.393095515661329387e+01,-1.907857869210620194e+01
6.880020594099669484e-01,3.186787045370520843e+01,-7.270901768976966650e+01,-3.835936574848044955e+01,5.890946863856520110e+00,-3.090131851199700108e+01,8.422834411139099586e+01,-1.924656209130213469e+01
6.884920893668117214e-01,3.204575786117908365e+01,-7.287590446002042199e+01,-3.845243493586412598e+01,5.806813411843277706e+00,-3.101463543682966773e+01,8.452532833842090554e+01,-1.941521286109372468e+01
6.889821193236563834e-01,3.222387950009940738e+01,-7.304335486913822706e+01,-3.854484025792811508e+01,5.722404936176076262e+00,-3.112796675228849352e+01,8.482190215601454497e+01,-1.958452267259625401e+01
6.894721492805010454e-01,3.240223584744566665e+01,-7.321136806795608720e+01,-3.863657939792206264e+01,5.637717788045817358e+00,-3.124130570348144431e+01,8.511805997135151358e+01,-1.975448305216229272e+01
6.899621792373458184e-01,3.258082738392514699e+01,-7.337994298139703631e+01,-3.872765019973609668e+01,5.552748289253242930e+00,-3.135464556432864214e+01,8.541379627931013374e+01,-1.992508538321973433e+01
6.904522091941904804e-01,3.275965459190497597e+01,-7.354907830757926490e+01,-3.881805066851099184e+01,5.467492734604982196e+00,-3.146797963852312918e+01,8.570910566130751818e+01,-2.009632090810525185e+01
6.909422391510352535e-01,3.293871795337176422e+01,-7.371877251695632083e+01,-3.890777897122773510e+01,5.381947394282476260e+00,-3.158130126047791819e+01,8.600398278414947129e+01,-2.026818072989386721e+01
6.914322691078800265e-01,3.311801794791710307e+01,-7.388902385149108909e+01,-3.899683343727561180e+01,5.296108516184280468e+00,-3.169460379625849811e+01,8.629842239888908750e+01,-2.044065581422351841e+01
6.919222990647246885e-01,3.329755505075052469e+01,-7.405983032386473042e+01,-3.908521255899947278e+01,5.209972328241412320e+00,-3.180788064450123542e+01,8.659241933969474303e+01,-2.061373699111544155e+01
6.924123290215693505e-01,3.347732973073894414e+01,-7.423118971672029431e+01,-3.917291499222604045e+01,5.123535040705764487e+00,-3.192112523731785600e+01,8.688596852272770832e+01,-2.078741495679013340e+01
6.929023589784141235e-01,3.365734244847317314e+01,-7.440309958194032447e+01,-3.925993955676904790e+01,5.036792848411644208e+00,-3.203433104118563080e+01,8.717906494502912551e+01,-2.096168027547899015e+01
6.933923889352587855e-01,3.383759365436065991e+01,-7.457555723995912444e+01,-3.934628523691324631e+01,4.949741933010666450e+00,-3.214749155782319434e+01,8.747170368341518554e+01,-2.113652338123094410e+01
6.938824188921034475e-01,3.401808378674579103e+01,-7.474855977911006732e+01,-3.943195118187772863e+01,4.862378465179367559e+00,-3.226060032505266406e+01,8.776387989338336126e+01,-2.131193457971556171e+01
6.943724488489481095e-01,3.419881327005654015e+01,-7.492210405500685511e+01,-3.951693670625796528e+01,4.774698606800257039e+00,-3.237365091764730352e+01,8.805558880802664135e+01,-2.148790405002105430e+01
6.948624788057928825e-01,3.437978251297771948e+01,-7.509618668995912572e+01,-3.960124129044670127e+01,4.686698513115964637e+00,-3.248663694816498548e+01,8.834682573695727115e+01,-2.166442184644790814e+01
6.953525087626375445e-01,3.456099190665150900e+01,-7.527080407242324611e+01,-3.968486458103411962e+01,4.598374334856424106e+00,-3.259955206776763248e+01,8.863758606524007178e+01,-2.184147790029821579e+01
6.958425387194822065e-01,3.474244182290467364e+01,-7.544595235648728249e+01,-3.976780639118688043e+01,4.509722220339078547e+00,-3.271238996702668800e+01,8.892786525233530881e+01,-2.201906202166085791e+01
6.963325686763269795e-01,3.492413261250214873e+01,-7.562162746139016178e+01,-3.985006670100587911e+01,4.420738317542551421e+00,-3.282514437671395058e+01,8.921765883104993122e+01,-2.219716390119159044e+01
6.968225986331716415e-01,3.510606460342804525e+01,-7.579782507107610456e+01,-3.993164565786343445e+01,4.331418776153043382e+00,-3.293780906857875124e+01,8.950696240649925528e+01,-2.237577311188930906e+01
6.973126285900164145e-01,3.528823809919298071e+01,-7.597454063378259548e+01,-4.001254357671894724e+01,4.241759749584186778e+00,-3.305037785611064294e+01,8.979577165507686232e+01,-2.255487911086747488e+01
6.978026585468611875e-01,3.547065337716839650e+01,-7.615176936166375299e+01,-4.009276094041388916e+01,4.151757396969821379e+00,-3.316284459528810658e+01,9.008408232343468569e+01,-2.273447124112131235e+01
6.982926885037058495e-01,3.565331068694761996e+01,-7.632950623044769145e+01,-4.017229839994561047e+01,4.061407885129989737e+00,-3.327520318531298926e+01,9.037189022747163847e+01,-2.291453873329052016e+01
6.987827184605505115e-01,3.583621024873402661e+01,-7.650774597912872821e+01,-4.025115677472017239e+01,3.970707390509881307e+00,-3.338744756933108704e+01,9.065919125133267187e+01,-2.309507070741774015e+01
6.992727484173952845e-01,3.601935225175535038e+01,-7.668648310969379622e+01,-4.032933705278409775e+01,3.879652101092251115e+00,-3.349957173513812592e+01,9.094598134641559284e+01,-2.327605617470208443e+01
6.997627783742399465e-01,3.620273685270513653e+01,-7.686571188688327538e+01,-4.040684039103496161e+01,3.788238218282772518e+00,-3.361156971587165287e+01,9.123225653038792871e+01,-2.345748403924851289e+01
7.002528083310846085e-01,3.638636417421162150e+01,-7.704542633798709517e+01,-4.048366811541144017e+01,3.696461958768184619e+00,-3.372343559068951890e+01,9.151801288621427943e+01,-2.363934309981337378e+01
7.007428382879293816e-01,3.657023430333214975e+01,-7.722562025267441754e+01,-4.055982172106167383e+01,3.604319556348217102e+00,-3.383516348543306407e+01,9.180324656119044846e+01,-2.382162205154433821e+01
7.012328682447740436e-01,3.675434729007528034e+01,-7.740628718285830701e+01,-4.063530287249103168e+01,3.511807263740203133e+00,-3.394674757327689463e+01,9.208795376598902749e+01,-2.400430948771669293e+01
7.017228982016187055e-01,3.693870314594967397e+01,-7.758742044259494719e+01,-4.071011340368875153e+01,3.418921354356819542e+00,-3.405818207536447773e+01,9.237213077371343672e+01,-2.418739390146521373e+01
7.022129281584634786e-01,3.712330184253907106e+01,-7.776901310801716249e+01,-4.078425531823340577e+01,3.325658124057249143e+00,-3.416946126142914153e+01,9.265577391896100323e+01,-2.437086368751101162e+01
7.027029581153081406e-01,3.730814331010493845e+01,-7.795105801730234418e+01,-4.085773078937756253e+01,3.232013892871137717e+00,-3.428057945040142585e+01,9.293887959689584477e+01,-2.455470714388459186e+01
7.031929880721528026e-01,3.749322743621583953e+01,-7.813354777067600310e+01,-4.093054216011141477e+01,3.137985006695620527e+00,-3.439153101100220766e+01,9.322144426233157333e+01,-2.473891247364463197e+01
7.036830180289975756e-01,3.767855406440225607e+01,-7.831647473044753838e+01,-4.100269194320491550e+01,3.043567838966214190e+00,-3.450231036232106163e+01,9.350346442882107567e+01,-2.492346778659080897e+01
7.041730479858423486e-01,3.786412299284021543e+01,-7.849983102108299704e+01,-4.107418282122949904e+01,2.948758792299739806e+00,-3.461291197438134759e+01,9.378493666775850102e+01,-2.510836110097436347e+01
7.046630779426870106e-01,3.804993397306039782e+01,-7.868360852931095906e+01,-4.114501764655854288e+01,2.853554300111157183e+00,-3.472333036869066092e+01,9.406585760748866676e+01,-2.529358034520272014e+01
7.051531078995317836e-01,3.823598670868481264e+01,-7.886779890426346640e+01,-4.121519944134682589e+01,2.757950828203048932e+00,-3.483356011877742020e+01,9.434622393242682392e+01,-2.547911335954053413e+01
7.056431378563764456e-01,3.842228085418854988e+01,-7.905239355765020548e+01,-4.128473139748822973e+01,2.661944876329044085e+00,-3.494359585071227770e+01,9.462603238218534329e+01,-2.566494789780477959e+01
7.061331678132211076e-01,3.860881601369087690e+01,-7.923738366396933941e+01,-4.135361687655395002e+01,2.565532979729291618e+00,-3.505343224361705268e+01,9.490527975071351818e+01,-2.585107162905751821e+01
7.066231977700657696e-01,3.879559173977185083e+01,-7.942276016075184941e+01,-4.142185940970841784e+01,2.468711710639440504e+00,-3.516306403015857285e+01,9.518396288544428785e+01,-2.603747213929339210e+01
7.071132277269105426e-01,3.898260753231514997e+01,-7.960851374883942810e+01,-4.148946269760447336e+01,2.371477679773227987e+00,-3.527248599702804199e+01,9.546207868645001327e+01,-2.622413693312179106e+01
7.076032576837552046e-01,3.916986283737883667e+01,-7.979463489269853937e+01,-4.155643061025786977e+01,2.273827537777551200e+00,-3.538169298540704233e+01,9.573962410560892522e+01,-2.641105343544592898e+01
7.080932876405998666e-01,3.935735704609145813e+01,-7.998111382076724851e+01,-4.162276718689997068e+01,2.175757976661379267e+00,-3.549067989141844492e+01,9.601659614577864943e+01,-2.659820899313591269e+01
7.085833175974446396e-01,3.954508949357740022e+01,-8.016794052583871633e+01,-4.168847663581069440e+01,2.077265731196650478e+00,-3.559944166656460141e+01,9.629299185998299038e+01,-2.678559087669974303e+01
7.090733475542893016e-01,3.973305945790566085e+01,-8.035510476547678138e+01,-4.175356333412869958e+01,1.978347580293777774e+00,-3.570797331814939923e+01,9.656880835060245261e+01,-2.697318628194693346e+01
7.095633775111339636e-01,3.992126615629718600e+01,-8.054259606435054764e+01,-4.181803182610846648e+01,1.879000351811413116e+00,-3.581626990975828306e+01,9.684404276534866085e+01,-2.716098233517148586e+01
7.100534074679787366e-01,4.010970802705700322e+01,-8.073040422166579333e+01,-4.188188640643792127e+01,1.779221817942259642e+00,-3.592432656711820016e+01,9.711869144627124228e+01,-2.734896700588773300e+01
7.105434374248235097e-01,4.029838342414563357e+01,-8.091851888946857230e+01,-4.194513145687640332e+01,1.679009824042399845e+00,-3.603213843098176739e+01,9.739275070548552549e+01,-2.753712822777472624e+01
7.110334673816681716e-01,4.048729109997594833e+01,-8.110692919092841180e+01,-4.200777176809983615e+01,1.578361691250045995e+00,-3.613970068186136331e+01,9.766621742859005906e+01,-2.772545328886291216e+01
7.115234973385129447e-01,4.067642971884347247e+01,-8.129562403657810421e+01,-4.206981228424053398e+01,1.477274825450998197e+00,-3.624700856134238336e+01,9.793908851755344358e+01,-2.791392944962590406e+01
7.120135272953576067e-01,4.086579785434959433e+01,-8.148459212710929478e+01,-4.213125810008629912e+01,1.375746720169284787e+00,-3.635405737119357639e+01,9.821136088672460573e+01,-2.810254394590301530e+01
7.125035572522022687e-01,4.105539398687471930e+01,-8.167382195618571927e+01,-4.219211445829416363e+01,1.273774959413771057e+00,-3.646084247250345101e+01,9.848303145891314614e+01,-2.829128399183606390e+01
7.129935872090470417e-01,4.124521650109969073e+01,-8.186330181327265620e+01,-4.225238674661866156e+01,1.171357220481307859e+00,-3.656735928484222597e+01,9.875409716153842510e+01,-2.848013678281911609e+01
7.134836171658917037e-01,4.143526368357643008e+01,-8.205301978648337524e+01,-4.231208049515472425e+01,1.068491276716170946e+00,-3.667360328544946668e+01,9.902455492284802574e+01,-2.866908949846178345e+01
7.139736471227363657e-01,4.162553372034779642e+01,-8.224296376544269549e+01,-4.237120137359534766e+01,9.651750002255583549e-01,-3.677957000844775592e+01,9.929440166820592140e+01,-2.885812930556650713e+01
7.144636770795811387e-01,4.181602469461640936e+01,-8.243312144416735521e+01,-4.242975518850369099e+01,8.614063645516252254e-01,-3.688525504408195843e+01,9.956363431644948037e+01,-2.904724336111884142e+01
7.149537070364258007e-01,4.200673458446211583e+01,-8.262348032396249664e+01,-4.248774788059985497e+01,7.571834472998066889e-01,-3.699065403798407914e+01,9.983224977631556385e+01,-2.923641881529134423e+01
7.154437369932704627e-01,4.219766126060901712e+01,-8.281402771633652549e+01,-4.254518552206236848e+01,6.525044327231969143e-01,-3.709576269046421260e+01,1.001002449429369676e+02,-2.942564281446132313e+01
7.159337669501152357e-01,4.238880248424119657e+01,-8.300475074593126124e+01,-4.260207431384428389e+01,5.473676142634591457e-01,-3.720057675582707191e+01,1.003676166944068768e+02,-2.961490250424177617e+01
7.164237969069598977e-01,4.258015590486736812e+01,-8.319563635346978003e+01,-4.265842058300362538e+01,4.417713970480334207e-01,-3.730509204171411852e+01,1.006343618884132098e+02,-2.980418503252572293e+01
7.169138268638046707e-01,4.277171905823499287e+01,-8.338667129872121109e+01,-4.271423078004902862e+01,3.357143003433646355e-01,-3.740930440847187555e+01,1.009004773589426947e+02,-2.999347755254464687e+01
7.174038568206494437e-01,4.296348936429278353e+01,-8.357784216348181872e+01,-4.276951147629925032e+01,2.291949599648064329e-01,-3.751320976854550082e+01,1.011659599130532143e+02,-3.018276722593973105e+01
7.178938867774941057e-01,4.315546412520274089e+01,-8.376913535457332216e+01,-4.282426936125804673e+01,1.222121306425450471e-01,-3.761680408589843694e+01,1.014308063277162120e+02,-3.037204122584704180e+01
7.183839167343387677e-01,4.334764052340109686e+01,-8.396053710685821159e+01,-4.287851124000312097e+01,1.476468834385391560e-02,-3.772008337545779000e+01,1.016950133467283166e+02,-3.056128673999628020e+01
7.188739466911834297e-01,4.354001561970804346e+01,-8.415203348627167657e+01,-4.293224403059002725e+01,-9.314836744825161219e-02,-3.782304370258535897e+01,1.019585776776920198e+02,-3.075049097382275676e+01
7.193639766480282027e-01,4.373258635148675211e+01,-8.434361039287020390e+01,-4.298547476147049906e+01,-2.015279115001594179e-01,-3.792568118257446486e+01,1.022214959890656303e+02,-3.093964115359306533e+01
7.198540066048728647e-01,4.392534953085110772e+01,-8.453525356389745582e+01,-4.303821056892544306e+01,-3.103746906363915037e-01,-3.802799198017250148e+01,1.024837649072826906e+02,-3.112872452954415792e+01
7.203440365617175267e-01,4.411830184292288237e+01,-8.472694857686693126e+01,-4.309045869451267663e+01,-4.196893215922722908e-01,-3.812997230912937852e+01,1.027453810139406301e+02,-3.131772837903615425e+01
7.208340665185622997e-01,4.431143984413758119e+01,-8.491868085266115429e+01,-4.314222648252918901e+01,-5.294722889100845764e-01,-3.823161843177157238e+01,1.030063408430589220e+02,-3.150664000971851308e+01
7.213240964754069617e-01,4.450475996059933692e+01,-8.511043565864808613e+01,-4.319352137748791876e+01,-6.397239428789576188e-01,-3.833292665860196990e+01,1.032666408784057808e+02,-3.169544676270956529e+01
7.218141264322516237e-01,4.469825848648507360e+01,-8.530219811181434864e+01,-4.324435092160936023e+01,-7.504444975186295164e-01,-3.843389334792551892e+01,1.035262775508953439e+02,-3.188413601578993450e+01
7.223041563890963968e-01,4.489193158249735660e+01,-8.549395318191494653e+01,-4.329472275232774336e+01,-8.616340286067322163e-01,-3.853451490550060754e+01,1.037852472360530527e+02,-3.207269518660924490e+01
7.227941863459410587e-01,4.508577527436635535e+01,-8.568568569464025586e+01,-4.334464459981163742e+01,-9.732924717497670741e-01,-3.863478778421613669e+01,1.040435462515506657e+02,-3.226111173590611259e+01
7.232842163027858318e-01,4.527978545140127409e+01,-8.587738033480002287e+01,-4.339412428449947612e+01,-1.085419620498120796e+00,-3.873470848379452036e+01,1.043011708548112324e+02,-3.244937317074243310e+01
7.237742462596306048e-01,4.547395786508978688e+01,-8.606902164952334999e+01,-4.344316971464943578e+01,-1.198015124504185458e+00,-3.883427355052013752e+01,1.045581172406820514e+02,-3.263746704775000751e+01
7.242642762164752668e-01,4.566828812774761559e+01,-8.626059405147663028e+01,-4.349178888390422770e+01,-1.311078487724833375e+00,-3.893347957699397455e+01,1.048143815391781430e+02,-3.282538097639192642e+01
7.247543061733199288e-01,4.586277171121636087e+01,-8.645208182209751158e+01,-4.353998986887011569e+01,-1.424609066667147816e+00,-3.903232320191354177e+01,1.050699598132944175e+02,-3.301310262223650938e+01
7.252443361301647018e-01,4.605740394561087925e+01,-8.664346911484646796e+01,-4.358778082671101828e+01,-1.538606068678140204e+00,-3.913080110987908711e+01,1.053248480568873333e+02,-3.320061971024545500e+01
7.257343660870093638e-01,4.625218001811482083e+01,-8.683473995847415949e+01,-4.363516999275675801e+01,-1.653068550277775994e+00,-3.922891003122484932e+01,1.055790421926251952e+02,-3.338792002807473125e+01
7.262243960438540258e-01,4.644709497182645919e+01,-8.702587826030689655e+01,-4.368216567812639539e+01,-1.767995415536315562e+00,-3.932664674187687126e+01,1.058325380700090790e+02,-3.357499142938994652e+01
7.267144260006987988e-01,4.664214370465259663e+01,-8.721686780954823348e+01,-4.372877626736590884e+01,-1.883385414494889387e+00,-3.942400806323607299e+01,1.060853314634620546e+02,-3.376182183719451046e+01
7.272044559575434608e-01,4.683732096825130498e+01,-8.740769228059707530e+01,-4.377501021610035536e+01,-1.999237141629728320e+00,-3.952099086208698253e+01,1.063374180704872742e+02,-3.394839924717129520e+01
7.276944859143881228e-01,4.703262136702473839e+01,-8.759833523638383213e+01,-4.382087604870110198e+01,-2.115549034360557634e+00,-3.961759205053270705e+01,1.065887935098968171e+02,-3.413471173103844336e+01
7.281845158712328958e-01,4.722803935716007118e+01,-8.778878013172229089e+01,-4.386638235596731050e+01,-2.232319371602362601e+00,-3.971380858595528451e+01,1.068394533201087881e+02,-3.432074743991817911e+01
7.286745458280775578e-01,4.742356924571954124e+01,-8.797901031667888105e+01,-4.391153779282216618e+01,-2.349546272360730104e+00,-3.980963747100180683e+01,1.070893929575134536e+02,-3.450649460771899157e+01
7.291645757849222198e-01,4.761920518978016759e+01,-8.816900903995873762e+01,-4.395635107602374347e+01,-2.467227694371438851e+00,-3.990507575359660564e+01,1.073386077949099757e+02,-3.469194155453214989e+01
7.296546057417668818e-01,4.781494119562127310e+01,-8.835875945230839079e+01,-4.400083098189040243e+01,-2.585361432782952829e+00,-4.000012052697861975e+01,1.075870931200105503e+02,-3.487707669004043254e+01
7.301446356986117658e-01,4.801077111796267616e+01,-8.854824460993590662e+01,-4.404498634404104251e+01,-2.703945118883639420e+00,-4.009476892976538664e+01,1.078348441340161230e+02,-3.506188851694199116e+01
7.306346656554564278e-01,4.820668865924989888e+01,-8.873744747794683008e+01,-4.408882605114954600e+01,-2.822976218871444232e+00,-4.018901814604162581e+01,1.080818559502586851e+02,-3.524636563438583181e+01
7.311246956123010898e-01,4.840268736899054147e+01,-8.892635093379855959e+01,-4.413235904471440563e+01,-2.942452032668659179e+00,-4.028286540547485828e+01,1.083281235929158868e+02,-3.543049674142295657e+01
7.316147255691458628e-01,4.859876064313767330e+01,-8.911493777076955780e+01,-4.417559431684244942e+01,-3.062369692779083330e+00,-4.037630798345571748e+01,1.085736419957920305e+02,-3.561427064046891644e+01
7.321047555259905248e-01,4.879490177433065412e+01,-8.930319078577512926e+01,-4.421854090647265423e+01,-3.182726183396335173e+00,-4.046934322393481409e+01,1.088184060578249728e+02,-3.579767632033280478e+01
7.325947854828351868e-01,4.899110418823156010e+01,-8.949109313230039220e+01,-4.426120787289476510e+01,-3.303518468051569013e+00,-4.056196861256915298e+01,1.090624108856504080e+02,-3.598070323964660133e+01
7.330848154396799599e-01,4.918736100962572522e+01,-8.967862759391410066e+01,-4.430360429444292691e+01,-3.424743329967892436e+00,-4.065418156657266735e+01,1.093056512960321243e+02,-3.616334061701881808e+01
7.335748453965246219e-01,4.938366516535174355e+01,-8.986577682816272272e+01,-4.434573928202762971e+01,-3.546397362824274868e+00,-4.074597952430058001e+01,1.095481219548223208e+02,-3.634557772787064778e+01
7.340648753533692839e-01,4.958000942012979095e+01,-9.005252343396799120e+01,-4.438762197598651937e+01,-3.668476982135803421e+00,-4.083735996305775728e+01,1.097898174169852012e+02,-3.652740397038939335e+01
7.345549053102140569e-01,4.977638637714780145e+01,-9.023884995588498725e+01,-4.442926154254394788e+01,-3.790978426081152541e+00,-4.092832039804461175e+01,1.100307321254585560e+02,-3.670880886711297819e+01
7.350449352670587189e-01,4.997278847865366913e+01,-9.042473888833455931e+01,-4.447066717028857141e+01,-3.913897756338033496e+00,-4.101885838131570239e+01,1.102708604100372298e+02,-3.688978206649975533e+01
7.355349652239033809e-01,5.016920800655415746e+01,-9.061017267981054601e+01,-4.451184806666891802e+01,-4.037230858926823096e+00,-4.110897150075080475e+01,1.105101964862779909e+02,-3.707031334448367943e+01
7.360249951807481539e-01,5.036563708301935094e+01,-9.079513373706083712e+01,-4.455281345450651287e+01,-4.160973445061908471e+00,-4.119865737903815273e+01,1.107487344544255308e+02,-3.725039260601436553e+01
7.365150251375929269e-01,5.056206767109355837e+01,-9.097960442924289737e+01,-4.459357256852726437e+01,-4.285121052011033882e+00,-4.128791367267028534e+01,1.109864682983600375e+02,-3.743000988658238271e+01
7.370050550944375889e-01,5.075849157531238376e+01,-9.116356709205338404e+01,-4.463413465191040785e+01,-4.409669043962672674e+00,-4.137673807095227829e+01,1.112233918845661975e+02,-3.760915535372982532e+01
7.374950850512823619e-01,5.095490044232600013e+01,-9.134700403183268236e+01,-4.467450895285555390e+01,-4.534612612901418593e+00,-4.146512829502239583e+01,1.114594989611235860e+02,-3.778781930854611915e+01
7.379851150081270239e-01,5.115128576152823570e+01,-9.152989752964271020e+01,-4.471470472116742201e+01,-4.659946779491026092e+00,-4.155308209688502075e+01,1.116947831567182448e+02,-3.796599218714843715e+01
7.384751449649716859e-01,5.134763886569229641e+01,-9.171222984532009548e+01,-4.475473120485871448e+01,-4.785666393965835042e+00,-4.164059725845628179e+01,1.119292379796760315e+02,-3.814366456214808210e+01
7.389651749218164589e-01,5.154395093161243580e+01,-9.189398322150290710e+01,-4.479459764677047673e+01,-4.911766137029819568e+00,-4.172767159062181719e+01,1.121628568170172144e+02,-3.832082714410147872e+01
7.394552048786611209e-01,5.174021298075138020e+01,-9.207513988763189161e+01,-4.483431328121072568e+01,-5.038240520763629604e+00,-4.181430293230707207e+01,1.123956329335320277e+02,-3.849747078294632274e+01
7.399452348355057829e-01,5.193641587989480968e+01,-9.225568206392627246e+01,-4.487388733061069956e+01,-5.165083889539824114e+00,-4.190048914956006598e+01,1.126275594708784809e+02,-3.867358646942327027e+01
7.404352647923505559e-01,5.213255034181113956e+01,-9.243559196533341549e+01,-4.491332900219917690e+01,-5.292290420945821694e+00,-4.198622813464653092e+01,1.128586294467009736e+02,-3.884916533648252113e+01
7.409252947491952179e-01,5.232860692591782481e+01,-9.261485180545301432e+01,-4.495264748469436000e+01,-5.419854126714777287e+00,-4.207151780515726358e+01,1.130888357537702689e+02,-3.902419866067539544e+01
7.414153247060398799e-01,5.252457603895389582e+01,-9.279344380043572471e+01,-4.499185194501404794e+01,-5.547768853664697630e+00,-4.215635610312841663e+01,1.133181711591452654e+02,-3.919867786353150763e+01
7.419053546628845419e-01,5.272044793565849119e+01,-9.297135017285573610e+01,-4.503095152500341669e+01,-5.676028284645224353e+00,-4.224074099417360628e+01,1.135466283033559023e+02,-3.937259451292086254e+01
7.423953846197293149e-01,5.291621271945556515e+01,-9.314855315555792004e+01,-4.506995533818066235e+01,-5.804625939492495945e+00,-4.232467046662880250e+01,1.137741996996074647e+02,-3.954594032440095930e+01
7.428854145765740880e-01,5.311186034314477666e+01,-9.332503499547907211e+01,-4.510887246650067794e+01,-5.933555175991922503e+00,-4.240814253070951168e+01,1.140008777330063339e+02,-3.971870716254930755e+01
7.433754445334187499e-01,5.330738060959849633e+01,-9.350077795744373077e+01,-4.514771195713645824e+01,-6.062809190848937213e+00,-4.249115521768043635e+01,1.142266546598070676e+02,-3.989088704228097981e+01
7.438654744902635230e-01,5.350276317246528635e+01,-9.367576432793408969e+01,-4.518648281927854526e+01,-6.192381020667835578e+00,-4.257370657903752686e+01,1.144515226066812943e+02,-4.006247213015154074e+01
7.443555044471081850e-01,5.369799753687885158e+01,-9.384997641883404640e+01,-4.522519402095210950e+01,-6.322263542938211245e+00,-4.265579468570231825e+01,1.146754735700072274e+02,-4.023345474564462165e+01
7.448455344039528470e-01,5.389307306017381194e+01,-9.402339657114801241e+01,-4.526385448585219251e+01,-6.452449477029764680e+00,-4.273741762722902848e+01,1.148984994151812913e+02,-4.040382736244527706e+01
7.453355643607976200e-01,5.408797895260743616e+01,-9.419600715869358964e+01,-4.530247309019662083e+01,-6.582931385194853213e+00,-4.281857351102363651e+01,1.151205918759508648e+02,-4.057358260969817820e+01
7.458255943176422820e-01,5.428270427808713805e+01,-9.436779059176865303e+01,-4.534105865959676862e+01,-6.713701673578841955e+00,-4.289926046157562212e+01,1.153417425537682135e+02,-4.074271327325073599e+01
7.463156242744869440e-01,5.447723795490490062e+01,-9.453872932079308100e+01,-4.537961996594644631e+01,-6.844752593238861316e+00,-4.297947661970227529e+01,1.155619429171664336e+02,-4.091121229688209127e+01
7.468056542313317170e-01,5.467156875647701497e+01,-9.470880583992402535e+01,-4.541816572432841070e+01,-6.976076241170031444e+00,-4.305922014180497115e+01,1.157811843011560029e+02,-4.107907278351640201e+01
7.472956841881763790e-01,5.486568531209063337e+01,-9.487800269064632630e+01,-4.545670458993884466e+01,-7.107664561339919196e+00,-4.313848919913829860e+01,1.159994579066434000e+02,-4.124628799642201926e+01
7.477857141450210410e-01,5.505957610765607058e+01,-9.504630246533650961e+01,-4.549524515502975675e+01,-7.239509345730908763e+00,-4.321728197709138186e+01,1.162167547998706425e+02,-4.141285136039530101e+01
7.482757441018658140e-01,5.525322948646576293e+01,-9.521368781080197152e+01,-4.553379594586918699e+01,-7.371602235390642299e+00,-4.329559667448174309e+01,1.164330659118770228e+02,-4.157875646293016558e+01
7.487657740587104760e-01,5.544663364995821553e+01,-9.538014143179287885e+01,-4.557236541971931842e+01,-7.503934721489815551e+00,-4.337343150286127269e+01,1.166483820379805962e+02,-4.174399705537180694e+01
7.492558040155552490e-01,5.563977665849002818e+01,-9.554564609449062118e+01,-4.561096196183244444e+01,-7.636498146389041786e+00,-4.345078468583520248e+01,1.168626938372832740e+02,-4.190856705405700211e+01
7.497458339724000220e-01,5.583264643211199285e+01,-9.571018462996823928e+01,-4.564959388246486327e+01,-7.769283704712454330e+00,-4.352765445839280289e+01,1.170759918321953847e+02,-4.207246054143809744e+01
7.502358639292446840e-01,5.602523075135275121e+01,-9.587373993762675184e+01,-4.568826941390859275e+01,-7.902282444430060337e+00,-4.360403906625101911e+01,1.172882664079827322e+02,-4.223567176719315341e+01
7.507258938860893460e-01,5.621751725800830002e+01,-9.603629498860530589e+01,-4.572699670754099799e+01,-8.035485267947917620e+00,-4.367993676521034985e+01,1.174995078123347696e+02,-4.239819514932107580e+01
7.512159238429341190e-01,5.640949345593760000e+01,-9.619783282916559131e+01,-4.576578383089236723e+01,-8.168882933206219832e+00,-4.375534582052318910e+01,1.177097061549545600e+02,-4.256002527522177559e+01
7.517059537997787810e-01,5.660114671186363466e+01,-9.635833658405005053e+01,-4.580463876473104534e+01,-8.302466054784803262e+00,-4.383026450627425419e+01,1.179188514071686456e+02,-4.272115690276093858e+01
7.521959837566234430e-01,5.679246425618181604e+01,-9.651778945981529034e+01,-4.584356940016693471e+01,-8.436225105017614467e+00,-4.390469110477393855e+01,1.181269334015603647e+02,-4.288158496132118103e+01
7.526860137134681050e-01,5.698343318377381195e+01,-9.667617474813918932e+01,-4.588258353577239745e+01,-8.570150415114234477e+00,-4.397862390596376514e+01,1.183339418316230507e+02,-4.304130455283718248e+01
7.531760436703128780e-01,5.717404045482814468e+01,-9.683347582910303686e+01,-4.592168887472151795e+01,-8.704232176290275902e+00,-4.405206120683455850e+01,1.185398662514360950e+02,-4.320031095281717626e+01
7.536660736271575400e-01,5.736427289566579191e+01,-9.698967617444651523e+01,-4.596089302194669557e+01,-8.838460440904555071e+00,-4.412500131085639055e+01,1.187446960753603094e+02,-4.335859961134816132e+01
7.541561035840022020e-01,5.755411719957294281e+01,-9.714475935079829583e+01,-4.600020348131353387e+01,-8.972825123605062458e+00,-4.419744252742167134e+01,1.189484205777564654e+02,-4.351616615408723732e+01
7.546461335408469751e-01,5.774355964883542924e+01,-9.729870943318195486e+01,-4.603962737244804515e+01,-9.107315626339929082e+00,-4.426938308836418656e+01,1.191510284449263821e+02,-4.367300686820042444e+01
7.551361634976916370e-01,5.793258655679852609e+01,-9.745151049294535994e+01,-4.607917176956053851e+01,-9.241921435750226621e+00,-4.434082123344273896e+01,1.193525084182985410e+02,-4.382911799827292754e+01
7.556261934545362990e-01,5.812118448869892262e+01,-9.760314621466673657e+01,-4.611884396803239383e+01,-9.376632419576246491e+00,-4.441175529598398697e+01,1.195528496775401237e+02,-4.398449533532245681e+01
7.561162234113811831e-01,5.830933986680830117e+01,-9.775360041395218502e+01,-4.615865113542940179e+01,-9.511438293143051226e+00,-4.448218360739038957e+01,1.197520412376002383e+02,-4.413913487448730422e+01
7.566062533682258451e-01,5.849703897457299462e+01,-9.790285703884033808e+01,-4.619860030965269715e+01,-9.646328625041711291e+00,-4.455210449658675032e+01,1.199500719522988419e+02,-4.429303281170931683e+01
7.570962833250705071e-01,5.868426796082697905e+01,-9.805090017105679578e+01,-4.623869839720185126e+01,-9.781292842895254580e+00,-4.462151628950432780e+01,1.201469305180532388e+02,-4.444618554027236712e+01
7.575863132819152801e-01,5.887101284397540724e+01,-9.819771402725625364e+01,-4.627895217145633922e+01,-9.916320239071515275e+00,-4.469041730857473738e+01,1.203426054775826799e+02,-4.459858964736625353e+01
7.580763432387599421e-01,5.905725951614954283e+01,-9.834328296025229577e+01,-4.631936827097480602e+01,-1.005139997634359439e+01,-4.475880587223446128e+01,1.205370852235919159e+02,-4.475024191067642931e+01
7.585663731956046041e-01,5.924299374733345758e+01,-9.848759146023550670e+01,-4.635995319781301305e+01,-1.018652109349803148e+01,-4.482668029443964031e+01,1.207303580024343574e+02,-4.490113929499995038e+01
7.590564031524493771e-01,5.942820118946153229e+01,-9.863062415597885035e+01,-4.640071331585948400e+01,-1.032167251089014393e+01,-4.489403888419120392e+01,1.209224119177533794e+02,-4.505127894888710216e+01
7.595464331092940391e-01,5.961286738048725198e+01,-9.877236581603131071e+01,-4.644165484918972453e+01,-1.045684303594682518e+01,-4.496087994507023211e+01,1.211132349341028345e+02,-4.520065820130875522e+01
7.600364630661387011e-01,5.979697774842374258e+01,-9.891280134989942496e+01,-4.648278388043839016e+01,-1.059202136861712340e+01,-4.502720177478380492e+01,1.213028148805466344e+02,-4.534927455834989019e+01
7.605264930229834741e-01,5.998051761535511162e+01,-9.905191580921642469e+01,-4.652410634918986432e+01,-1.072719610676993973e+01,-4.509300266472106955e+01,1.214911394542369862e+02,-4.549712569992892242e+01
7.610165229798281361e-01,6.016347220141919649e+01,-9.918969438889915580e+01,-4.656562805038662844e+01,-1.086235575153922639e+01,-4.515828089951961033e+01,1.216781962239716961e+02,-4.564420947654257787e+01
7.615065529366727981e-01,6.034582662876187698e+01,-9.932612242829331706e+01,-4.660735463275636192e+01,-1.099748871261693317e+01,-4.522303475664227079e+01,1.218639726337302278e+02,-4.579052390603720113e+01
7.619965828935175711e-01,6.052756592546229086e+01,-9.946118541230622156e+01,-4.664929159725673458e+01,-1.113258331349308961e+01,-4.528726250596419334e+01,1.220484560061890846e+02,-4.593606717040552923e+01
7.624866128503623441e-01,6.070867502942946459e+01,-9.959486897252730842e+01,-4.669144429553878695e+01,-1.126762779664342595e+01,-4.535096240937024703e+01,1.222316335462153347e+02,-4.608083761260935063e+01
7.629766428072070061e-01,6.088913879227040127e+01,-9.972715888833673148e+01,-4.673381792842814519e+01,-1.140261032866457214e+01,-4.541413272036271565e+01,1.224134923443400425e+02,-4.622483373342829083e+01
7.634666727640517792e-01,6.106894198312934918e+01,-9.985804108800182632e+01,-4.677641754442467459e+01,-1.153751900535669428e+01,-4.547677168367943779e+01,1.225940193802096871e+02,-4.636805418833434089e+01
7.639567027208964411e-01,6.124806929249809428e+01,-9.998750164976117105e+01,-4.681924803822026604e+01,-1.167234185675336633e+01,-4.553887753492210777e+01,1.227732015260170897e+02,-4.651049778439204374e+01
7.644467326777411031e-01,6.142650533599806550e+01,-1.001155268028967953e+02,-4.686231414923470595e+01,-1.180706685209927187e+01,-4.560044850019507834e+01,1.229510255499110798e+02,-4.665216347718509127e+01
7.649367626345857651e-01,6.160423465813330779e+01,-1.002421029287941963e+02,-4.690562046016989939e+01,-1.194168190477506108e+01,-4.566148279575437385e+01,1.231274781193850032e+02,-4.679305036776815285e+01
7.654267925914305382e-01,6.178124173601490554e+01,-1.003672165619898635e+02,-4.694917139558214103e+01,-1.207617487716981763e+01,-4.572197862766706322e+01,1.233025458046442253e+02,-4.693315769964509343e+01
7.659168225482752002e-01,6.195751098305655802e+01,-1.004908543912071792e+02,-4.699297122047261155e+01,-1.221053358550084056e+01,-4.578193419148092858e+01,1.234762150819523612e+02,-4.707248485577271424e+01
7.664068525051198622e-01,6.213302675264163355e+01,-1.006130032603797417e+02,-4.703702403889612071e+01,-1.234474580458117465e+01,-4.584134767190455761e+01,1.236484723369569281e+02,-4.721103135559069131e+01
7.668968824619646352e-01,6.230777334176159599e+01,-1.007336501696629512e+02,-4.708133379258802620e+01,-1.247879927253434396e+01,-4.590021724249773172e+01,1.238193038679933125e+02,-4.734879685207715028e+01
7.673869124188092972e-01,6.248173499462515679e+01,-1.008527822764328903e+02,-4.712590425960915752e+01,-1.261268169545648021e+01,-4.595854106537197481e+01,1.239886958893678184e+02,-4.748578112883001268e+01
7.678769423756539592e-01,6.265489590623941751e+01,-1.009703868962737374e+02,-4.717073905300933490e+01,-1.274638075202630638e+01,-4.601631729090173195e+01,1.241566345346199540e+02,-4.762198409717476011e+01
7.683669723324987322e-01,6.282724022596195823e+01,-1.010864515039524321e+02,-4.721584161950862324e+01,-1.287988409806215451e+01,-4.607354405744561632e+01,1.243231058597633591e+02,-4.775740579329735880e+01
7.688570022893435052e-01,6.299875206102409919e+01,-1.012009637343815740e+02,-4.726121523819700343e+01,-1.301317937102663613e+01,-4.613021949107812958e+01,1.244880958465054306e+02,-4.789204637540357368e+01
7.693470322461881672e-01,6.316941548002559159e+01,-1.013139113835700584e+02,-4.730686301925226189e+01,-1.314625419447877164e+01,-4.618634170533157857e+01,1.246515904054463277e+02,-4.802590612090394018e+01
7.698370622030329402e-01,6.333921451640090083e+01,-1.014252824095614898e+02,-4.735278790267599192e+01,-1.327909618247365664e+01,-4.624190880094857903e+01,1.248135753792567613e+02,-4.815898542362474899e+01
7.703270921598776022e-01,6.350813317185597384e+01,-1.015350649333605304e+02,-4.739899265704777775e+01,-1.341169294390926581e+01,-4.629691886564452830e+01,1.249740365458341671e+02,-4.829128479104463878e+01
7.708171221167222642e-01,6.367615541977733074e+01,-1.016432472398472271e+02,-4.744547987829764679e+01,-1.354403208682122539e+01,-4.635136997388068636e+01,1.251329596214387863e+02,-4.842280484155745768e+01
7.713071520735670372e-01,6.384326520861146292e+01,-1.017498177786789171e+02,-4.749225198849660501e+01,-1.367610122262459704e+01,-4.640526018664754559e+01,1.252903302638078458e+02,-4.855354630176069719e+01
7.717971820304116992e-01,6.400944646521617187e+01,-1.018547651651801402e+02,-4.753931123466536235e+01,-1.380788797030324666e+01,-4.645858755125829020e+01,1.254461340752486649e+02,-4.868351000376976145e+01
7.722872119872563612e-01,6.417468309818296746e+01,-1.019580781812204862e+02,-4.758665968760143983e+01,-1.393937996054688178e+01,-4.651135010115294222e+01,1.256003566057114398e+02,-4.881269688255846972e+01
7.727772419441011342e-01,6.433895900113080302e+01,-1.020597457760801205e+02,-4.763429924072416810e+01,-1.407056483983530804e+01,-4.656354585571264693e+01,1.257529833558399162e+02,-4.894110797332506024e+01
7.732672719009457962e-01,6.450225805597088424e+01,-1.021597570673033033e+02,-4.768223160893810331e+01,-1.420143027447011086e+01,-4.661517282008415464e+01,1.259039997800018256e+02,-4.906874440888419286e+01
7.737573018577904582e-01,6.466456413614324106e+01,-1.022581013415397422e+02,-4.773045832751459017e+01,-1.433196395455417971e+01,-4.666622898501496763e+01,1.260533912892978208e+02,-4.919560741708506413e+01
7.742473318146352312e-01,6.482586110982400385e+01,-1.023547680553737393e+02,-4.777898075099135866e+01,-1.446215359791818500e+01,-4.671671232669852714e+01,1.262011432545492795e+02,-4.932169831825492423e+01
7.747373617714798932e-01,6.498613284310435745e+01,-1.024497468361410881e+02,-4.782780005209050245e+01,-1.459198695399477330e+01,-4.676662080662973864e+01,1.263472410092650620e+02,-4.944701852266874198e+01
7.752273917283246663e-01,6.514536320314094553e+01,-1.025430274827342316e+02,-4.787691722065466138e+01,-1.472145180764049144e+01,-4.681595237147121225e+01,1.264916698525877621e+02,-4.957156952804511008e+01
7.757174216851694393e-01,6.530353606127667376e+01,-1.026345999663948163e+02,-4.792633306260108839e+01,-1.485053598290437371e+01,-4.686470495292907401e+01,1.266344150522175767e+02,-4.969535291706707625e+01
7.762074516420141013e-01,6.546063529613405763e+01,-1.027244544314943084e+02,-4.797604819889425443e+01,-1.497922734674500767e+01,-4.691287646764001806e+01,1.267754618473166062e+02,-4.981837035492986132e+01
7.766974815988587633e-01,6.561664479667889793e+01,-1.028125811963025313e+02,-4.802606306453652252e+01,-1.510751381269422211e+01,-4.696046481706794395e+01,1.269147954513908729e+02,-4.994062358691378734e+01
7.771875115557034253e-01,6.577154846525560572e+01,-1.028989707537438250e+02,-4.807637790757693352e+01,-1.523538334446876696e+01,-4.700746788741133741e+01,1.270524010551519609e+02,-5.006211443598347444e+01
7.776775415125481983e-01,6.592533022059393488e+01,-1.029836137721413394e+02,-4.812699278813825998e+01,-1.536282395952913937e+01,-4.705388354952079766e+01,1.271882638293571830e+02,-5.018284480041255335e+01
7.781675714693928603e-01,6.607797400078661099e+01,-1.030665010959491354e+02,-4.817790757746222852e+01,-1.548982373258602152e+01,-4.709970965882700966e+01,1.273223689276289576e+02,-5.030281665143468928e+01
7.786576014262375223e-01,6.622946376623843889e+01,-1.031476237464717229e+02,-4.822912195697291082e+01,-1.561637079905406900e+01,-4.714494405527882748e+01,1.274547014892527272e+02,-5.042203203091987973e+01
7.791476313830822953e-01,6.637978350258732974e+01,-1.032269729225721875e+02,-4.828063541735838271e+01,-1.574245335845350269e+01,-4.718958456329215068e+01,1.275852466419543276e+02,-5.054049304907747597e+01
7.796376613399269573e-01,6.652891722359504456e+01,-1.033045400013673714e+02,-4.833244725767041672e+01,-1.586805967775839221e+01,-4.723362899170841445e+01,1.277139895046554869e+02,-5.065820188218401654e+01
7.801276912967716193e-01,6.667684897401102262e+01,-1.033803165389116998e+02,-4.838455658444251384e+01,-1.599317809469342144e+01,-4.727707513376414994e+01,1.278409151902092162e+02,-5.077516077033799036e+01
7.806177212536163923e-01,6.682356283240656580e+01,-1.034542942708683029e+02,-4.843696231082610382e+01,-1.611779702097740596e+01,-4.731992076707043537e+01,1.279660088081134148e+02,-5.089137201523991649e+01
7.811077512104610543e-01,6.696904291397996190e+01,-1.035264651131679159e+02,-4.848966315574480745e+01,-1.624190494551426411e+01,-4.736216365360263580e+01,1.280892554672033441e+02,-5.100683797799803187e+01
7.815977811673058273e-01,6.711327337333372611e+01,-1.035968211626563544e+02,-4.854265764306703090e+01,-1.636549043753184662e+01,-4.740380153970082944e+01,1.282106402783234387e+02,-5.112156107696055329e+01
7.820878111241506003e-01,6.725623840722271041e+01,-1.036653546977289722e+02,-4.859594410079670013e+01,-1.648854214966804221e+01,-4.744483215608020998e+01,1.283301483569779009e+02,-5.123554378557341238e+01
7.825778410809952623e-01,6.739792225727364894e+01,-1.037320581789536504e+02,-4.864952066028212840e+01,-1.661104882100417512e+01,-4.748525321785194819e+01,1.284477648259600642e+02,-5.134878863026371931e+01
7.830678710378399243e-01,6.753830921267535814e+01,-1.037969242496809983e+02,-4.870338525544313057e+01,-1.673299928004599124e+01,-4.752506242455442731e+01,1.285634748179605822e+02,-5.146129818834938874e+01
7.835579009946846973e-01,6.767738361284190773e+01,-1.038599457366434109e+02,-4.875753562201646929e+01,-1.685438244765268223e+01,-4.756425746019493062e+01,1.286772634781554245e+02,-5.157307508597503443e+01
7.840479309515293593e-01,6.781512985004459892e+01,-1.039211156505406279e+02,-4.881196929681911456e+01,-1.697518733991192263e+01,-4.760283599330107052e+01,1.287891159667709076e+02,-5.168412199607234925e+01
7.845379609083740213e-01,6.795153237201738250e+01,-1.039804271866142216e+02,-4.886668361702994190e+01,-1.709540307096383671e+01,-4.764079567698338735e+01,1.288990174616297395e+02,-5.179444163634790499e+01
7.850279908652187943e-01,6.808657568453214992e+01,-1.040378737252094368e+02,-4.892167571948971982e+01,-1.721501885577147917e+01,-4.767813414900751923e+01,1.290069531606742714e+02,-5.190403676729579274e+01
7.855180208220634563e-01,6.822024435394703801e+01,-1.040934488323255067e+02,-4.897694254001917358e+01,-1.733402401283997918e+01,-4.771484903187745630e+01,1.291129082844705636e+02,-5.201291019023731366e+01
7.860080507789081183e-01,6.835252300972327077e+01,-1.041471462601524820e+02,-4.903248081275492609e+01,-1.745240796688092644e+01,-4.775093793292818845e+01,1.292168680786887194e+02,-5.212106474538455103e+01
7.864980807357528914e-01,6.848339634691649280e+01,-1.041989599475976149e+02,-4.908828706950438914e+01,-1.757016025142709026e+01,-4.778639844442965767e+01,1.293188178165651436e+02,-5.222850330993229306e+01
7.869881106925975534e-01,6.861284912863668239e+01,-1.042488840207984140e+02,-4.914435763911791355e+01,-1.768727051139202899e+01,-4.782122814370033126e+01,1.294187428013410965e+02,-5.233522879617366641e+01
7.874781406494422153e-01,6.874086618848031094e+01,-1.042969127936232780e+02,-4.920068864687976173e+01,-1.780372850557823838e+01,-4.785542459323118436e+01,1.295166283686811255e+02,-5.244124414964248615e+01
7.879681706062868773e-01,6.886743248218512292e+01,-1.043430407761997287e+02,-4.925727599669558998e+01,-1.791952418661722035e+01,-4.788898533266491597e+01,1.296124599332890739e+02,-5.254655230160185653e+01
7.884582005631317614e-01,6.899253382066312668e+01,-1.043872626510110280e+02,-4.931411524032075278e+01,-1.803464882104642086e+01,-4.792190779402530154e+01,1.297062237047369990e+02,-5.265115541569188906e+01
7.889482305199764234e-01,6.911615568457399661e+01,-1.044295728998773853e+02,-4.937120214939784546e+01,-1.814909308263217014e+01,-4.795418954322104810e+01,1.297979056948424272e+02,-5.275505589536488316e+01
7.894382604768210854e-01,6.923828340035146311e+01,-1.044699661173252991e+02,-4.942853240651059821e+01,-1.826284739053329886e+01,-4.798582817940552303e+01,1.298874917616140294e+02,-5.285825636710379882e+01
7.899282904336658584e-01,6.935890240675907137e+01,-1.045084370918177967e+02,-4.948610147941621307e+01,-1.837590233562836062e+01,-4.801682128191936982e+01,1.299749678337495027e+02,-5.296075945292939480e+01
7.904183203905105204e-01,6.947799825834397325e+01,-1.045449808016818167e+02,-4.954390462420357721e+01,-1.848824868353806750e+01,-4.804716641148615253e+01,1.300603199158991288e+02,-5.306256776518417695e+01
7.909083503473551824e-01,6.959555662884919514e+01,-1.045795924111011459e+02,-4.960193688841734172e+01,-1.859987737757844783e+01,-4.807686111138975349e+01,1.301435340938541003e+02,-5.316368390139236766e+01
7.913983803041999554e-01,6.971156331458317368e+01,-1.046122672661751949e+02,-4.966019311414768822e+01,-1.871077954164441692e+01,-4.810590290863313356e+01,1.302245965396593022e+02,-5.326411043919527089e+01
7.918884102610446174e-01,6.982600423774712795e+01,-1.046430008910428313e+02,-4.971866794108575505e+01,-1.882094648302388862e+01,-4.813428931507881003e+01,1.303034935166502351e+02,-5.336384993136231714e+01
7.923784402178892794e-01,6.993886544972085062e+01,-1.046717889840721369e+02,-4.977735580954494310e+01,-1.893036969514277246e+01,-4.816201782857095992e+01,1.303802113844150483e+02,-5.346290490087807257e+01
7.928684701747340524e-01,7.005013313430545452e+01,-1.046986274141156912e+02,-4.983625096344785987e+01,-1.903904086024024167e+01,-4.818908593403901364e+01,1.304547366036806011e+02,-5.356127783610466508e+01
7.933585001315787144e-01,7.015979361092445288e+01,-1.047235122168307839e+02,-4.989534745327885901e+01,-1.914695185197470195e+01,-4.821549110458279586e+01,1.305270557411232915e+02,-5.365897118601996851e+01
7.938485300884233764e-01,7.026783333778257656e+01,-1.047464395910662631e+02,-4.995463913900263719e+01,-1.925409473796047166e+01,-4.824123080253945517e+01,1.305971554741043121e+02,-5.375598735553162300e+01
7.943385600452681494e-01,7.037423891498237083e+01,-1.047674058953136580e+02,-5.001411969294829873e+01,-1.936046178223488567e+01,-4.826630248053172778e+01,1.306650225953293045e+02,-5.385232870086662871e+01
7.948285900021129224e-01,7.047899708759838688e+01,-1.047864076442249939e+02,-5.007378260265919323e+01,-1.946604544765601830e+01,-4.829070358249794026e+01,1.307306440174329225e+02,-5.394799752503654844e+01
7.953186199589575844e-01,7.058209474870960776e+01,-1.048034415051951527e+02,-5.013362117370859039e+01,-1.957083839823102878e+01,-4.831443154470360213e+01,1.307940067774872546e+02,-5.404299607337862454e+01
7.958086499158023575e-01,7.068351894238924160e+01,-1.048185042950104986e+02,-5.019362853248098588e+01,-1.967483350137525733e+01,-4.833748379673444617e+01,1.308550980414353830e+02,-5.413732652917244081e+01
7.962986798726470195e-01,7.078325686665276351e+01,-1.048315929765627317e+02,-5.025379762891909508e+01,-1.977802383010148901e+01,-4.835985776247125045e+01,1.309139051084491996e+02,-5.423099100933223582e+01
7.967887098294916814e-01,7.088129587636332474e+01,-1.048427046556280970e+02,-5.031412123923680468e+01,-1.988040266514029497e+01,-4.838155086104606539e+01,1.309704154152117326e+02,-5.432399156017512354e+01
7.972787397863364545e-01,7.097762348609529681e+01,-1.048518365777125609e+02,-5.037459196859762045e+01,-1.998196349699066232e+01,-4.840256050778015151e+01,1.310246165401238159e+02,-5.441633015326475942e+01
7.977687697431811165e-01,7.107222737295531090e+01,-1.048589861249621720e+02,-5.043520225375884536e+01,-2.008270002790118980e+01,-4.842288411510345725e+01,1.310764962074356390e+02,-5.450800868133077870e+01
7.982587997000257785e-01,7.116509537936160257e+01,-1.048641508131390196e+02,-5.049594436568170153e+01,-2.018260617378214050e+01,-4.844251909345556584e+01,1.311260422913025536e+02,-5.459902895426411362e+01
7.987488296568705515e-01,7.125621551578062451e+01,-1.048673282886628186e+02,-5.055681041210700499e+01,-2.028167606604785433e+01,-4.846146285216850913e+01,1.311732428197653917e+02,-5.468939269518766366e+01
7.992388596137152135e-01,7.134557596342183672e+01,-1.048685163257180761e+02,-5.061779234009656392e+01,-2.037990405338972977e+01,-4.847971280033089414e+01,1.312180859786554947e+02,-5.477910153660296544e+01
7.997288895705598755e-01,7.143316507689003458e+01,-1.048677128234264018e+02,-5.067888193854044232e+01,-2.047728470348002361e+01,-4.849726634763371180e+01,1.312605601154239139e+02,-5.486815701661239331e+01
8.002189195274045375e-01,7.151897138679569821e+01,-1.048649158030850828e+02,-5.074007084062981221e+01,-2.057381280460599271e+01,-4.851412090519775688e+01,1.313006537428956051e+02,-5.495656057521715354e+01
8.007089494842493105e-01,7.160298360232319226e+01,-1.048601234054703610e+02,-5.080135052629567838e+01,-2.066948336723481106e+01,-4.853027388638263773e+01,1.313383555429475393e+02,-5.504431355069083054e+01
8.011989794410940835e-01,7.168519061375639012e+01,-1.048533338882067625e+02,-5.086271232461314895e+01,-2.076429162550889984e+01,-4.854572270757728347e+01,1.313736543701118080e+02,-5.513141717602868397e+01
8.016890093979387455e-01,7.176558149496261763e+01,-1.048445456232018529e+02,-5.092414741617154306e+01,-2.085823303867200096e+01,-4.856046478897213348e+01,1.314065392551031266e+02,-5.521787257547281769e+01
8.021790393547835185e-01,7.184414550583402104e+01,-1.048337570941465771e+02,-5.098564683541041376e+01,-2.095130329242585887e+01,-4.857449755531288105e+01,1.314369994082705944e+02,-5.530368076111276565e+01
8.026690693116281805e-01,7.192087209468689935e+01,-1.048209668940808115e+02,-5.104720147292081123e+01,-2.104349830021724088e+01,-4.858781843663576439e+01,1.314650242229744492e+02,-5.538884262956194249e+01
8.031590992684728425e-01,7.199575090061897242e+01,-1.048061737230249406e+02,-5.110880207771288752e+01,-2.113481420445592107e+01,-4.860042486898448999e+01,1.314906032788868515e+02,-5.547335895870972422e+01
8.036491292253176155e-01,7.206877175582401662e+01,-1.047893763856765901e+02,-5.117043925944874161e+01,-2.122524737766291025e+01,-4.861231429510874591e+01,1.315137263452172931e+02,-5.555723040454927997e+01
8.041391591821622775e-01,7.213992468786491941e+01,-1.047705737891731133e+02,-5.123210349064116542e+01,-2.131479442354947551e+01,-4.862348416514419114e+01,1.315343833838628598e+02,-5.564045749808099828e+01
8.046291891390069395e-01,7.220919992190394510e+01,-1.047497649409193627e+02,-5.129378510881824127e+01,-2.140345217802673261e+01,-4.863393193727424801e+01,1.315525645524824938e+02,-5.572304064229173548e+01
8.051192190958517125e-01,7.227658788289137703e+01,-1.047269489464812153e+02,-5.135547431865355605e+01,-2.149121771014576510e+01,-4.864365507837325708e+01,1.315682602074963938e+02,-5.580498010920960894e+01
8.056092490526963745e-01,7.234207919771142770e+01,-1.047021250075447369e+02,-5.141716119406205365e+01,-2.157808832296831625e+01,-4.865265106463127864e+01,1.315814609070090455e+02,-5.588627603703461233e+01
8.060992790095410365e-01,7.240566469728634047e+01,-1.046752924199403907e+02,-5.147883568026180257e+01,-2.166406155436822445e+01,-4.866091738216064044e+01,1.315921574136576737e+02,-5.596692842734495343e+01
8.065893089663858095e-01,7.246733541863819994e+01,-1.046464505717333537e+02,-5.154048759580135908e+01,-2.174913517776325733e+01,-4.866845152758375548e+01,1.316003406973846666e+02,-5.604693714237886581e+01
8.070793389232304715e-01,7.252708260690836539e+01,-1.046155989413789200e+02,-5.160210663455298175e+01,-2.183330720277759340e+01,-4.867525100860287779e+01,1.316060019381346535e+02,-5.612630190239230643e+01
8.075693688800752446e-01,7.258489771733509599e+01,-1.045827370959437843e+02,-5.166368236767144850e+01,-2.191657587583507194e+01,-4.868131334455115677e+01,1.316091325284760671e+02,-5.620502228309239001e+01
8.080593988369200176e-01,7.264077241718852918e+01,-1.045478646893926111e+02,-5.172520424551871088e+01,-2.199893968068272443e+01,-4.868663606692548029e+01,1.316097240761473017e+02,-5.628309771314631860e+01
8.085494287937646796e-01,7.269469858766380810e+01,-1.045109814609401155e+02,-5.178666159955410819e+01,-2.208039733884508848e+01,-4.869121671990068734e+01,1.316077684065273559e+02,-5.636052747176611888e+01
8.090394587506093416e-01,7.274666832573191755e+01,-1.044720872334690540e+02,-5.184804364419062495e+01,-2.216094781000915503e+01,-4.869505286082561213e+01,1.316032575650308445e+02,-5.643731068636913761e+01
8.095294887074541146e-01,7.279667394594831364e+01,-1.044311819120131020e+02,-5.190933947861660158e+01,-2.224059029233978180e+01,-4.869814206070055462e+01,1.315961838194276083e+02,-5.651344633031411036e+01
8.100195186642987766e-01,7.284470798221921939e+01,-1.043882654823060392e+02,-5.197053808858316160e+01,-2.231932422272565475e+01,-4.870048190463632665e+01,1.315865396620871479e+02,-5.658893322071293852e+01
8.105095486211434386e-01,7.289076318952612610e+01,-1.043433380093957226e+02,-5.203162834815768889e+01,-2.239714927695608893e+01,-4.870206999229500866e+01,1.315743178121468020e+02,-5.666377001631835242e+01
8.109995785779882116e-01,7.293483254560769069e+01,-1.042963996363241534e+02,-5.209259902144265197e+01,-2.247406536982820313e+01,-4.870290393831217557e+01,1.315595112176054613e+02,-5.673795521548687759e+01
8.114896085348328736e-01,7.297690925259944095e+01,-1.042474505828727160e+02,-5.215343876426031500e+01,-2.255007265518456805e+01,-4.870298137270067684e+01,1.315421130573408561e+02,-5.681148715421785766e+01
8.119796384916775356e-01,7.301698673863184297e+01,-1.041964911443732547e+02,-5.221413612580337826e+01,-2.262517152588195302e+01,-4.870229994123622674e+01,1.315221167430517824e+02,-5.688436400426810735e+01
8.124696684485221976e-01,7.305505865938548027e+01,-1.041435216905841941e+02,-5.227467955025095847e+01,-2.269936261369002750e+01,-4.870085730582422201e+01,1.314995159211250098e+02,-5.695658377134210326e+01
8.129596984053669706e-01,7.309111889960436770e+01,-1.040885426646330387e+02,-5.233505737835058369e+01,-2.277264678912109375e+01,-4.869865114484851887e+01,1.314743044744264466e+02,-5.702814429335791147e+01
8.134497283622116326e-01,7.312516157456718702e+01,-1.040315545820233325e+02,-5.239525784896586913e+01,-2.284502516119022175e+01,-4.869567915350155829e+01,1.314464765240166173e+02,-5.709904323878894417e+01
8.139397583190562946e-01,7.315718103151606044e+01,-1.039725580297080256e+02,-5.245526910058984527e+01,-2.291649907710604595e+01,-4.869193904409608109e+01,1.314160264307912485e+02,-5.716927810508134655e+01
8.144297882759011786e-01,7.318717185104328848e+01,-1.039115536652279701e+02,-5.251507917282413729e+01,-2.298707012189214538e+01,-4.868742854635851103e+01,1.313829487970457706e+02,-5.723884621714694276e+01
8.149198182327458406e-01,7.321512884843595259e+01,-1.038485422159160692e+02,-5.257467600782365480e+01,-2.305674011793887601e+01,-4.868214540770399168e+01,1.313472384679647291e+02,-5.730774472593204649e+01
8.154098481895905026e-01,7.324104707497805578e+01,-1.037835244781667541e+02,-5.263404745170732468e+01,-2.312551112448607427e+01,-4.867608739349275027e+01,1.313088905330353953e+02,-5.737597060706193020e+01
8.158998781464352756e-01,7.326492181921102542e+01,-1.037165013167713425e+02,-5.269318125593440527e+01,-2.319338543703619493e+01,-4.866925228726834263e+01,1.312679003273863430e+02,-5.744352065956098841e+01
8.163899081032799376e-01,7.328674860815117142e+01,-1.036474736643187242e+02,-5.275206507864629657e+01,-2.326036558669777321e+01,-4.866163789097729619e+01,1.312242634330499129e+02,-5.751039150464840333e+01
8.168799380601245996e-01,7.330652320846577652e+01,-1.035764425206615016e+02,-5.281068648597447179e+01,-2.332645433945997837e+01,-4.865324202517034990e+01,1.311779756801497570e+02,-5.757657958460980296e+01
8.173699680169693726e-01,7.332424162760669617e+01,-1.035034089524477139e+02,-5.286903295331404706e+01,-2.339165469539755193e+01,-4.864406252918542606e+01,1.311290331480125246e+02,-5.764208116174457075e+01
8.178599979738140346e-01,7.333990011490138272e+01,-1.034283740927182151e+02,-5.292709186656281162e+01,-2.345596988780607006e+01,-4.863409726131190070e+01,1.310774321662041757e+02,-5.770689231738849401e+01
8.183500279306586966e-01,7.335349516260247071e+01,-1.033513391405696069e+02,-5.298485052332639356e+01,-2.351940338226835792e+01,-4.862334409893686171e+01,1.310231693154910033e+02,-5.777100895101274602e+01
8.188400578875034697e-01,7.336502350689450225e+01,-1.032723053608826120e+02,-5.304229613408861610e+01,-2.358195887565065618e+01,-4.861180093867257312e+01,1.309662414287249703e+02,-5.783442677939765986e+01
8.193300878443481317e-01,7.337448212885880139e+01,-1.031912740841156193e+02,-5.309941582334833043e+01,-2.364364029503046893e+01,-4.859946569646571390e+01,1.309066455916532732e+02,-5.789714133588330469e+01
8.198201178011927936e-01,7.338186825539597180e+01,-1.031082467061644792e+02,-5.315619663072120460e+01,-2.370445179655389722e+01,-4.858633630768813561e+01,1.308443791436529580e+02,-5.795914796969466209e+01
8.203101477580375667e-01,7.338717936010672815e+01,-1.030232246882873994e+02,-5.321262551200793212e+01,-2.376439776422456163e+01,-4.857241072720934483e+01,1.307794396783900481e+02,-5.802044184534346272e+01
8.208001777148823397e-01,7.339041316412939864e+01,-1.029362095570953102e+02,-5.326868934022753876e+01,-2.382348280862229828e+01,-4.855768692945036236e+01,1.307118250444023886e+02,-5.808101794210493551e+01
8.212902076717270017e-01,7.339156763693668495e+01,-1.028472029046079399e+02,-5.332437490661686041e+01,-2.388171176555279018e+01,-4.854216290841924319e+01,1.306415333456079964e+02,-5.814087105357064189e+01
8.217802376285717747e-01,7.339064117953523692e+01,-1.027562060792359517e+02,-5.337966912381995854e+01,-2.393908992811031311e+01,-4.852583676536299606e+01,1.305685632699722873e+02,-5.819999545524304807e+01
8.222702675854164367e-01,7.338763279922737581e+01,-1.026632195382586161e+02,-5.343455951906041435e+01,-2.399562319752285333e+01,-4.850870688986685053e+01,1.304929145518020732e+02,-5.825838440961104681e+01
8.227602975422610987e-01,7.338254090664828766e+01,-1.025682448027364444e+02,-5.348903297248562438e+01,-2.405131652676733012e+01,-4.849077140510146933e+01,1.304145858427170879e+02,-5.831603231378881702e+01
8.232503274991057607e-01,7.337536410921141794e+01,-1.024712835321810189e+02,-5.354307624213657846e+01,-2.410617501853456801e+01,-4.847202843313285570e+01,1.303335759622289345e+02,-5.837293346721509124e+01
8.237403574559505337e-01,7.336610129114509959e+01,-1.023723374033478564e+02,-5.359667604181048972e+01,-2.416020402767297170e+01,-4.845247612941371784e+01,1.302498840352775744e+02,-5.842908193355105340e+01
8.242303874127951957e-01,7.335475161005710731e+01,-1.022714081100714907e+02,-5.364981904371521892e+01,-2.421340915271116856e+01,-4.843211268281552151e+01,1.301635094881915506e+02,-5.848447154420700400e+01
8.247204173696398577e-01,7.334131449352692300e+01,-1.021684973631190303e+02,-5.370249188110035021e+01,-2.426579622745443032e+01,-4.841093631565417610e+01,1.300744520446715740e+02,-5.853909590185540424e+01
8.252104473264846307e-01,7.332578963572498765e+01,-1.020636068900621751e+02,-5.375468115086452059e+01,-2.431737131265444773e+01,-4.838894528370913406e+01,1.299827117217982675e+02,-5.859294838393033444e+01
8.257004772833292927e-01,7.330817699406020438e+01,-1.019567384351677219e+02,-5.380637341613922331e+01,-2.436814068775280973e+01,-4.836613787623637251e+01,1.298882888260638424e+02,-5.864602214611298336e+01
8.261905072401739547e-01,7.328847678585410108e+01,-1.018478937593065865e+02,-5.385755520884897152e+01,-2.441811084269813392e+01,-4.834251241597462467e+01,1.297911839494269657e+02,-5.869831012580390706e+01
8.266805371970187277e-01,7.326668948504290313e+01,-1.017370746398811576e+02,-5.390821303224797845e+01,-2.446728846983670635e+01,-4.831806725914544387e+01,1.296913979653925821e+02,-5.874980504558118355e+01
8.271705671538635007e-01,7.324281581890703308e+01,-1.016242828707714096e+02,-5.395833336343304865e+01,-2.451568045587663747e+01,-4.829280079544677307e+01,1.295889320251143317e+02,-5.880049941664504587e+01
8.276605971107081627e-01,7.321685676482802307e+01,-1.015095202622992616e+02,-5.400790265583319893e+01,-2.456329387392582220e+01,-4.826671144804004854e+01,1.294837875535219496e+02,-5.885038554224892948e+01
8.281506270675529358e-01,7.318881354707293951e+01,-1.013927886412114674e+02,-5.405690734167543354e+01,-2.461013597560327781e+01,-4.823979767353098680e+01,1.293759662454715169e+02,-5.889945552111684179e+01
8.286406570243975978e-01,7.315868763360614935e+01,-1.012740898506810652e+02,-5.410533383442700739e+01,-2.465621418322416858e+01,-4.821205796194381321e+01,1.292654700619202401e+02,-5.894770125084674817e+01
8.291306869812422597e-01,7.312648073292871231e+01,-1.011534257503272158e+02,-5.415316853121409935e+01,-2.470153608205845330e+01,-4.818349083668925914e+01,1.291523012261247061e+02,-5.899511443130070631e+01
8.296207169380870328e-01,7.309219479094510064e+01,-1.010307982162535296e+02,-5.420039781521700206e+01,-2.474610941266302433e+01,-4.815409485452597238e+01,1.290364622198630968e+02,-5.904168656798106696e+01
8.301107468949316948e-01,7.305583198785757304e+01,-1.009062091411050375e+02,-5.424700805804150860e+01,-2.478994206328751559e+01,-4.812386860551563217e+01,1.289179557796813640e+02,-5.908740897539299652e+01
8.306007768517763568e-01,7.301739473508794731e+01,-1.007796604341432669e+02,-5.429298562206694356e+01,-2.483304206235365896e+01,-4.809281071297160537e+01,1.287967848931628225e+02,-5.913227278039342849e+01
8.310908068086211298e-01,7.297688567222648715e+01,-1.006511540213403606e+02,-5.433831686277049755e+01,-2.487541757100830964e+01,-4.806091983340110829e+01,1.286729527952222725e+02,-5.917626892552633677e+01
8.315808367654657918e-01,7.293430766400905441e+01,-1.005206918454911715e+02,-5.438298813102790064e+01,-2.491707687574986352e+01,-4.802819465644113706e+01,1.285464629644232275e+02,-5.921938817234413932e+01
8.320708667223104538e-01,7.288966379732079304e+01,-1.003882758663439745e+02,-5.442698577539075444e+01,-2.495802838112854616e+01,-4.799463390478781832e+01,1.284173191193194157e+02,-5.926162110471568667e+01
8.325608966791552268e-01,7.284295737822806416e+01,-1.002539080607498363e+02,-5.447029614433991895e+01,-2.499828060252004391e+01,-4.796023633411934384e+01,1.282855252148199554e+02,-5.930295813212038780e+01
8.330509266359998888e-01,7.279419192903733915e+01,-1.001175904228302898e+02,-5.451290558851569301e+01,-2.503784215897285037e+01,-4.792500073301271613e+01,1.281510854385786047e+02,-5.934338949292873622e+01
8.335409565928446618e-01,7.274337118538173286e+01,-9.997932496416355264e+01,-5.455480046292412055e+01,-2.507672176612923565e+01,-4.788892592285367300e+01,1.280140042074063444e+02,-5.938290525766919359e+01
8.340309865496894348e-01,7.269049909333524795e+01,-9.983911371398920664e+01,-5.459596712911989869e+01,-2.511492822921961832e+01,-4.785201075774066481e+01,1.278742861637085753e+02,-5.942149533228116809e+01
8.345210165065340968e-01,7.263557980655392043e+01,-9.969695871943140730e+01,-5.463639195736549681e+01,-2.515247043613078404e+01,-4.781425412438204603e+01,1.277319361719452786e+02,-5.945914946135471268e+01
8.350110464633787588e-01,7.257861768344511688e+01,-9.955286204574042586e+01,-5.467606132876700542e+01,-2.518935735054748548e+01,-4.777565494198696427e+01,1.275869593151155925e+02,-5.949585723135616178e+01
8.355010764202234208e-01,7.251961728436353383e+01,-9.940682577655292107e+01,-5.471496163738606100e+01,-2.522559800516775752e+01,-4.773621216214996821e+01,1.274393608912660625e+02,-5.953160807384027464e+01
8.359911063770681938e-01,7.245858336883563311e+01,-9.925885201417038672e+01,-5.475307929232835136e+01,-2.526120149499175582e+01,-4.769592476872901443e+01,1.272891464100228518e+02,-5.956639126864877909e+01
8.364811363339128558e-01,7.239552089281040992e+01,-9.910894287985648532e+01,-5.479040071980860915e+01,-2.529617697068416504e+01,-4.765479177771712216e+01,1.271363215891474141e+02,-5.960019594709492452e+01
8.369711662907575178e-01,7.233043500593868202e+01,-9.895710051415245800e+01,-5.482691236519180222e+01,-2.533053363201033292e+01,-4.761281223710773958e+01,1.269808923511164949e+02,-5.963301109513476916e+01
8.374611962476022908e-01,7.226333104887906700e+01,-9.880332707721113650e+01,-5.486260069501096837e+01,-2.536428072134580347e+01,-4.756998522675339558e+01,1.268228648197256661e+02,-5.966482555652449804e+01
8.379512262044469528e-01,7.219421455063205428e+01,-9.864762474914955703e+01,-5.489745219896129669e+01,-2.539742751725957959e+01,-4.752630985821828347e+01,1.266622453167167208e+02,-5.969562803596406297e+01
8.384412561612916148e-01,7.212309122590086474e+01,-9.848999573042009104e+01,-5.493145339187073972e+01,-2.542998332817094109e+01,-4.748178527462413001e+01,1.264990403584289851e+02,-5.972540710222740756e+01
8.389312861181363878e-01,7.204996697248049031e+01,-9.833044224219965201e+01,-5.496459081564690763e+01,-2.546195748607981457e+01,-4.743641065048990413e+01,1.263332566524743896e+02,-5.975415119127865182e+01
8.394213160749810498e-01,7.197484786867364903e+01,-9.816896652679808710e+01,-5.499685104120059975e+01,-2.549335934037074125e+01,-4.739018519156494591e+01,1.261649010944366438e+02,-5.978184860937493283e+01
8.399113460318257118e-01,7.189774017073449386e+01,-9.800557084808419006e+01,-5.502822067034541220e+01,-2.552419825169053880e+01,-4.734310813465566525e+01,1.259939807645936725e+02,-5.980848753615525482e+01
8.404013759886705959e-01,7.181865031033967739e+01,-9.784025749193095578e+01,-5.505868633767412490e+01,-2.555448358589938707e+01,-4.729517874744596639e+01,1.258205029246644386e+02,-5.983405602771603071e+01
8.408914059455152579e-01,7.173758489208702827e+01,-9.767302876667899625e+01,-5.508823471241123571e+01,-2.558422470809555449e+01,-4.724639632831112834e+01,1.256444750145796263e+02,-5.985854201967250532e+01
8.413814359023599199e-01,7.165455069102144137e+01,-9.750388700361827432e+01,-5.511685250024207505e+01,-2.561343097671389302e+01,-4.719676020612532596e+01,1.254659046492755294e+02,-5.988193333020689124e+01
8.418714658592046929e-01,7.156955465018857865e+01,-9.733283455748855317e+01,-5.514452644511818136e+01,-2.564211173769759711e+01,-4.714626974006273485e+01,1.252847996155123411e+02,-5.990421766310259954e+01
8.423614958160493549e-01,7.148260387821559902e+01,-9.715987380699843357e+01,-5.517124333103924272e+01,-2.567027631874385918e+01,-4.709492431939218449e+01,1.251011678687164590e+02,-5.992538261076489192e+01
8.428515257728940169e-01,7.139370564691986942e+01,-9.698500715536241046e+01,-5.519698998381140598e+01,-2.569793402362290280e+01,-4.704272336326543780e+01,1.249150175298457555e+02,-5.994541565722777676e+01
8.433415557297387899e-01,7.130286738894464804e+01,-9.680823703085697218e+01,-5.522175327278187495e+01,-2.572509412657074535e+01,-4.698966632049906877e+01,1.247263568822795889e+02,-5.996430418114729122e+01
8.438315856865834519e-01,7.121009669542266352e+01,-9.662956588739477581e+01,-5.524552011255014605e+01,-2.575176586675544144e+01,-4.693575266934982437e+01,1.245351943687323057e+02,-5.998203545878107690e+01
8.443216156434281139e-01,7.111540131366682260e+01,-9.644899620511746718e+01,-5.526827746465544067e+01,-2.577795844281699189e+01,-4.688098191728369102e+01,1.243415385881903603e+02,-5.999859666695430604e+01
8.448116456002728869e-01,7.101878914488855798e+01,-9.626653049100690396e+01,-5.529001233924074654e+01,-2.580368100748083648e+01,-4.682535360073851649e+01,1.241453982928736650e+02,-6.001397488601189423e+01
8.453016755571175489e-01,7.092026824194374512e+01,-9.608217127951506598e+01,-5.531071179669310567e+01,-2.582894266224487723e+01,-4.676886728488011613e+01,1.239467823852205868e+02,-6.002815710275702088e+01
8.457917055139622109e-01,7.081984680710579028e+01,-9.589592113321202760e+01,-5.533036294926042586e+01,-2.585375245214018136e+01,-4.671152256335213337e+01,1.237456999148965764e+02,-6.004113021337607137e+01
8.462817354708068729e-01,7.071753318986647230e+01,-9.570778264345310049e+01,-5.534895296264462417e+01,-2.587811936056512252e+01,-4.665331905801932777e+01,1.235421600758272831e+02,-6.005288102634967373e+01
8.467717654276517569e-01,7.061333588476399825e+01,-9.551775843106345576e+01,-5.536646905757132231e+01,-2.590205230419339344e+01,-4.659425641870451784e+01,1.233361722032543497e+02,-6.006339626535045539e+01
8.472617953844964189e-01,7.050726352923896911e+01,-9.532585114704252760e+01,-5.538289851133576747e+01,-2.592556012795520815e+01,-4.653433432291920013e+01,1.231277457708169010e+02,-6.007266257212662453e+01
8.477518253413410809e-01,7.039932490151711875e+01,-9.513206347328525680e+01,-5.539822865932526241e+01,-2.594865160009249649e+01,-4.647355247558751756e+01,1.229168903876543339e+02,-6.008066650937225006e+01
8.482418552981858539e-01,7.028952891852010509e+01,-9.493639812332367001e+01,-5.541244689651821886e+01,-2.597133540728741963e+01,-4.641191060876399632e+01,1.227036157955355122e+02,-6.008739456358378561e+01
8.487318852550305159e-01,7.017788463380379937e+01,-9.473885784308549773e+01,-5.542554067895903813e+01,-2.599362014986455804e+01,-4.634940848134493763e+01,1.224879318660102427e+02,-6.009283314790274488e+01
8.492219152118751779e-01,7.006440123552332011e+01,-9.453944541167165028e+01,-5.543749752521017626e+01,-2.601551433706672967e+01,-4.628604587877304510e+01,1.222698485975845415e+02,-6.009696860494489101e+01
8.497119451687199509e-01,6.994908804442654571e+01,-9.433816364215282135e+01,-5.544830501777996545e+01,-2.603702638240432776e+01,-4.622182261273613335e+01,1.220493761129210100e+02,-6.009978720961568399e+01
8.502019751255646129e-01,6.983195451187414449e+01,-9.413501538238341482e+01,-5.545795080452722203e+01,-2.605816459907829952e+01,-4.615673852085892293e+01,1.218265246560613519e+02,-6.010127517191197910e+01
8.506920050824092749e-01,6.971301021788809749e+01,-9.393000351583538077e+01,-5.546642260004220049e+01,-2.607893719547669065e+01,-4.609079346638888808e+01,1.216013045896745126e+02,-6.010141863971028187e+01
8.511820350392540480e-01,6.959226486922621291e+01,-9.372313096244862152e+01,-5.547370818700385087e+01,-2.609935227074482711e+01,-4.602398733787509855e+01,1.213737263923265033e+02,-6.010020370154084191e+01
8.516720649960987100e-01,6.946972829748629863e+01,-9.351440067950272805e+01,-5.547979541751358568e+01,-2.611941781042890298e+01,-4.595632004884161148e+01,1.211438006557771274e+02,-6.009761638934874384e+01
8.521620949529433720e-01,6.934541045723504737e+01,-9.330381566250326841e+01,-5.548467221440549224e+01,-2.613914168219349676e+01,-4.588779153745306871e+01,1.209115380822965307e+02,-6.009364268124066655e+01
8.526521249097881450e-01,6.921932142416702050e+01,-9.309137894609071395e+01,-5.548832657253283429e+01,-2.615853163161235173e+01,-4.581840176617527050e+01,1.206769494820094906e+02,-6.008826850421845478e+01
8.531421548666329180e-01,6.909147139328916865e+01,-9.287709360496462807e+01,-5.549074656003109141e+01,-2.617759527803292485e+01,-4.574815072142835959e+01,1.204400457702606815e+02,-6.008147973689862908e+01
8.536321848234775800e-01,6.896187067713415786e+01,-9.266096275482821909e+01,-5.549192031955738003e+01,-2.619634011051445910e+01,-4.567703841323408653e+01,1.202008379650058885e+02,-6.007326221221860862e+01
8.541222147803223530e-01,6.883052970400044046e+01,-9.244298955335126777e+01,-5.549183606950609260e+01,-2.621477348383951522e+01,-4.560506487485669425e+01,1.199593371842258733e+02,-6.006360172012877996e+01
8.546122447371670150e-01,6.869745901621939765e+01,-9.222317720114901363e+01,-5.549048210520157909e+01,-2.623290261459970552e+01,-4.553223016243662613e+01,1.197155546433629354e+02,-6.005248401027153449e+01
8.551022746940116770e-01,6.856266926845135856e+01,-9.200152894278417648e+01,-5.548784680006615844e+01,-2.625073457735387805e+01,-4.545853435461910408e+01,1.194695016527849702e+02,-6.003989479464575396e+01
8.555923046508564500e-01,6.842617072880325679e+01,-9.177804803247283871e+01,-5.548391886783036853e+01,-2.626827518143383955e+01,-4.538397755792573207e+01,1.192211890461520909e+02,-6.002582020486696734e+01
8.560823346077011120e-01,6.828797335501700161e+01,-9.155273792896143448e+01,-5.547868707742889427e+01,-2.628552951105210767e+01,-4.530855984233276956e+01,1.189706272167074275e+02,-6.001024682787222275e+01
8.565723645645457740e-01,6.814808768390264504e+01,-9.132560227945528197e+01,-5.547213988589022904e+01,-2.630250378470356054e+01,-4.523228125697656310e+01,1.187178271571062282e+02,-5.999316084922332948e+01
8.570623945213905470e-01,6.800652433036061950e+01,-9.109664476950027279e+01,-5.546426585065072601e+01,-2.631920400574276897e+01,-4.515514187416783187e+01,1.184627999166455652e+02,-5.997454844821686493e+01
8.575524244782352090e-01,6.786329397961256404e+01,-9.086586912644305869e+01,-5.545505363052524928e+01,-2.633563594965446342e+01,-4.507714178818973494e+01,1.182055565910260100e+02,-5.995439580770209176e+01
8.580424544350798710e-01,6.771840738214818600e+01,-9.063327912326384705e+01,-5.544449198497401454e+01,-2.635180515794359479e+01,-4.499828111400093889e+01,1.179461083151871463e+02,-5.993268912152138483e+01
8.585324843919245330e-01,6.757187534873841628e+01,-9.039887858232621909e+01,-5.543256977340400482e+01,-2.636771693216139312e+01,-4.491855998596447108e+01,1.176844662562559733e+02,-5.990941460184736655e+01
8.590225143487693060e-01,6.742370874551458826e+01,-9.016267137904267770e+01,-5.541927595450499666e+01,-2.638337632806755195e+01,-4.483797855660204590e+01,1.174206416066085552e+02,-5.988455848641643087e+01
8.595125443056140790e-01,6.727391848911378247e+01,-8.992466144545694817e+01,-5.540459958562018983e+01,-2.639878814992821887e+01,-4.475653699537422625e+01,1.171546455770448318e+02,-5.985810704565891882e+01
8.600025742624587410e-01,6.712251554189020908e+01,-8.968485277374205111e+01,-5.538852982215160381e+01,-2.641395694495016500e+01,-4.467423548748602258e+01,1.168864893900764059e+02,-5.983004658972565437e+01
8.604926042193035141e-01,6.696951090719271349e+01,-8.944324941961468767e+01,-5.537105591699989304e+01,-2.642888699785086004e+01,-4.459107423271812820e+01,1.166161842733269793e+02,-5.980036347541116015e+01
8.609826341761481761e-01,6.681491562470857559e+01,-8.919985550566639176e+01,-5.535216722003899292e+01,-2.644358232556460564e+01,-4.450705344428406107e+01,1.163437414530469169e+02,-5.976904411297338982e+01
8.614726641329928380e-01,6.665874076587321895e+01,-8.895467522461008514e+01,-5.533185317762526978e+01,-2.645804667208461680e+01,-4.442217334771255111e+01,1.160691721477396641e+02,-5.973607497284981349e+01
8.619626940898376111e-01,6.650099742934608571e+01,-8.870771284244371202e+01,-5.531010333214133823e+01,-2.647228350344112613e+01,-4.433643417975572021e+01,1.157924875619020639e+02,-5.970144259227021877e+01
8.624527240466822731e-01,6.634169673655280519e+01,-8.845897270152967451e+01,-5.528690732157452459e+01,-2.648629600281551788e+01,-4.424983618732313317e+01,1.155136988798777509e+02,-5.966513358176602111e+01
8.629427540035269351e-01,6.618084982729322974e+01,-8.820845922359049496e+01,-5.526225487912997636e+01,-2.650008706579045636e+01,-4.416237962644101600e+01,1.152328172598229230e+02,-5.962713463157595584e+01
8.634327839603717081e-01,6.601846785541576423e+01,-8.795617691262091853e+01,-5.523613583287833251e+01,-2.651365929573597668e+01,-4.407406476123750849e+01,1.149498538277860575e+02,-5.958743251794842166e+01
8.639228139172163701e-01,6.585456198455781873e+01,-8.770213035771631382e+01,-5.520854010543806822e+01,-2.652701499933160534e+01,-4.398489186295333297e+01,1.146648196719001476e+02,-5.954601410934036210e+01
8.644128438740610321e-01,6.568914338395222785e+01,-8.744632423581710157e+01,-5.517945771369253549e+01,-2.654015618222449646e+01,-4.389486120897816335e+01,1.143777258366881426e+02,-5.950286637251252841e+01
8.649028738309058051e-01,6.552222322429992118e+01,-8.718876331436933924e+01,-5.514887876854143656e+01,-2.655308454482359082e+01,-4.380397308191256656e+01,1.140885833174815360e+02,-5.945797637852152207e+01
8.653929037877504671e-01,6.535381267370875946e+01,-8.692945245390231435e+01,-5.511679347468725609e+01,-2.656580147822968385e+01,-4.371222776865577941e+01,1.137974030549521558e+02,-5.941133130860802680e+01
8.658829337445951291e-01,6.518392289369833748e+01,-8.666839661052124200e+01,-5.508319213045592733e+01,-2.657830806030158044e+01,-4.361962555951873100e+01,1.135041959297565768e+02,-5.936291845998187000e+01
8.663729637014400131e-01,6.501256503527092434e+01,-8.640560083831701377e+01,-5.504806512765240711e+01,-2.659060505185826884e+01,-4.352616674736312774e+01,1.132089727572941058e+02,-5.931272525150338737e+01
8.668629936582846751e-01,6.483975023504899582e+01,-8.614107029169251462e+01,-5.501140295145089709e+01,-2.660269289301699303e+01,-4.343185162676594047e+01,1.129117442825779705e+02,-5.926073922926161686e+01
8.673530236151293371e-01,6.466548961147782393e+01,-8.587481022760371729e+01,-5.497319618031944799e+01,-2.661457169966746505e+01,-4.333668049320940696e+01,1.126125211752184896e+02,-5.920694807204852594e+01
8.678430535719741101e-01,6.448979426109532653e+01,-8.560682600771855277e+01,-5.493343548597944448e+01,-2.662624126008194736e+01,-4.324065364229695518e+01,1.123113140245207262e+02,-5.915133959673025288e+01
8.683330835288187721e-01,6.431267525486752845e+01,-8.533712310049170924e+01,-5.489211163339960819e+01,-2.663770103166141112e+01,-4.314377136899467757e+01,1.120081333346945911e+02,-5.909390176351462998e+01
8.688231134856634341e-01,6.413414363458987566e+01,-8.506570708315484808e+01,-5.484921548082461129e+01,-2.664895013781771738e+01,-4.304603396689812200e+01,1.117029895201776384e+02,-5.903462268111524480e+01
8.693131434425082071e-01,6.395421040935534762e+01,-8.479258364362394218e+01,-5.480473797983839290e+01,-2.665998736499175337e+01,-4.294744172752518807e+01,1.113958929010716190e+02,-5.897349061181204632e+01
8.698031733993528691e-01,6.377288655208809587e+01,-8.451775858232289806e+01,-5.475867017546212168e+01,-2.667081115980755612e+01,-4.284799493963446082e+01,1.110868536986920532e+02,-5.891049397640858132e+01
8.702932033561975311e-01,6.359018299614336200e+01,-8.424123781392252397e+01,-5.471100320628661251e+01,-2.668141962636249431e+01,-4.274769388856889663e+01,1.107758820312299974e+02,-5.884562135908553415e+01
8.707832333130421931e-01,6.340611063197373909e+01,-8.396302736899677654e+01,-5.466172830463958121e+01,-2.669181052365346218e+01,-4.264653885562568547e+01,1.104629879095282519e+02,-5.877886151215099630e+01
8.712732632698869661e-01,6.322068030386128612e+01,-8.368313339559459507e+01,-5.461083679678746705e+01,-2.670198126313896125e+01,-4.254453011745126645e+01,1.101481812329694066e+02,-5.871020336068719558e+01
8.717632932267316281e-01,6.303390280671602852e+01,-8.340156216072865902e+01,-5.455832010317181613e+01,-2.671192890643734685e+01,-4.244166794546226384e+01,1.098314717854780582e+02,-5.863963600709370638e+01
8.722533231835762901e-01,6.284578888294009147e+01,-8.311832005177933524e+01,-5.450416973868036763e+01,-2.672165016316091979e+01,-4.233795260529188909e+01,1.095128692316349941e+02,-5.856714873552721912e+01
8.727433531404211742e-01,6.265634921935848212e+01,-8.283341357781579006e+01,-5.444837731295272931e+01,-2.673114138888617219e+01,-4.223338435626200038e+01,1.091923831129051479e+02,-5.849273101623782622e+01
8.732333830972658362e-01,6.246559444421609442e+01,-8.254684937083348473e+01,-5.439093453072077722e+01,-2.674039858325989627e+01,-4.212796345088109007e+01,1.088700228439791573e+02,-5.841637250980193841e+01
8.737234130541104982e-01,6.227353512423992754e+01,-8.225863418690686046e+01,-5.433183319218353802e+01,-2.674941738824141879e+01,-4.202169013436726175e+01,1.085457977092263349e+02,-5.833806307125151136e+01
8.742134430109552712e-01,6.208018176176841507e+01,-8.196877490725910320e+01,-5.427106519341675295e+01,-2.675819308648071981e+01,-4.191456464419746197e+01,1.082197168592623626e+02,-5.825779275409992408e+01
8.747034729677999332e-01,6.188554479194644387e+01,-8.167727853924844794e+01,-5.420862252681720150e+01,-2.676672059983264873e+01,-4.180658720968211384e+01,1.078917893076293666e+02,-5.817555181426450162e+01
8.751935029246445952e-01,6.168963457998653865e+01,-8.138415221726958748e+01,-5.414449728158145092e+01,-2.677499448800709914e+01,-4.169775805156530168e+01,1.075620239275890384e+02,-5.809133071388530567e+01
8.756835328814893682e-01,6.149246141849594238e+01,-8.108940320357233134e+01,-5.407868164421940804e+01,-2.678300894735520998e+01,-4.158807738165058510e+01,1.072304294490287049e+02,-5.800512012504057680e+01
8.761735628383340302e-01,6.129403552487050888e+01,-8.079303888899649166e+01,-5.401116789910237515e+01,-2.679075780979153265e+01,-4.147754540245273347e+01,1.068970144554813402e+02,-5.791691093335889917e+01
8.766635927951786922e-01,6.109436703875392283e+01,-8.049506679362227146e+01,-5.394194842904580156e+01,-2.679823454185220655e+01,-4.136616230687474172e+01,1.065617873812575596e+02,-5.782669424152748405e+01
8.771536227520234652e-01,6.089346601956322758e+01,-8.019549456733746240e+01,-5.387101571592668137e+01,-2.680543224388923562e+01,-4.125392827791048944e+01,1.062247565086909447e+02,-5.773446137269724687e+01
8.776436527088681272e-01,6.069134244408112266e+01,-7.989432999032109706e+01,-5.379836234133559003e+01,-2.681234364940057802e+01,-4.114084348837349125e+01,1.058859299654974109e+02,-5.764020387378448618e+01
8.781336826657127892e-01,6.048800620411344653e+01,-7.959158097344284499e+01,-5.372398098726320370e+01,-2.681896112449641123e+01,-4.102690810065062266e+01,1.055453157222462153e+02,-5.754391351866878068e+01
8.786237126225575622e-01,6.028346710421332233e+01,-7.928725555857870688e+01,-5.364786443682163508e+01,-2.682527666750132411e+01,-4.091212226648195127e+01,1.052029215899449355e+02,-5.744558231128770132e+01
8.791137425794023352e-01,6.007773485947141268e+01,-7.898136191884339041e+01,-5.357000557500033722e+01,-2.683128190869251739e+01,-4.079648612676603392e+01,1.048587552177375386e+02,-5.734520248862794745e+01
8.796037725362469972e-01,5.987081909337210561e+01,-7.867390835873870003e+01,-5.349039738945663913e+01,-2.683696811017400918e+01,-4.067999981139081456e+01,1.045128240907150143e+02,-5.724276652361288598e+01
8.800938024930917702e-01,5.966272933571603687e+01,-7.836490331421804001e+01,-5.340903297134087779e+01,-2.684232616588683840e+01,-4.056266343909031491e+01,1.041651355278397233e+02,-5.713826712788694806e+01
8.805838324499364322e-01,5.945347502060828759e+01,-7.805435535266708769e+01,-5.332590551615607666e+01,-2.684734660175529797e+01,-4.044447711732662754e+01,1.038156966799819827e+02,-5.703169725449600236e+01
8.810738624067810942e-01,5.924306548451338728e+01,-7.774227317280124794e+01,-5.324100832465256872e+01,-2.685201957596914113e+01,-4.032544094219792186e+01,1.034645145280706231e+02,-5.692305010046491276e+01
8.815638923636257562e-01,5.903150996437599929e+01,-7.742866560447905044e+01,-5.315433480375692454e+01,-2.685633487940179975e+01,-4.020555499837192315e+01,1.031115958813564220e+02,-5.681231910927120055e+01
8.820539223204705293e-01,5.881881759580765845e+01,-7.711354160843144712e+01,-5.306587846753564008e+01,-2.686028193616459347e+01,-4.008481935904494264e+01,1.027569473757879308e+02,-5.669949797321512364e+01
8.825439522773151912e-01,5.860499741134000828e+01,-7.679691027590817498e+01,-5.297563293819352737e+01,-2.686384980429696512e+01,-3.996323408592663640e+01,1.024005754725014015e+02,-5.658458063568687635e+01
8.830339822341598532e-01,5.839005833874347218e+01,-7.647878082823902446e+01,-5.288359194710638178e+01,-2.686702717659272466e+01,-3.984079922925025130e+01,1.020424864564224805e+02,-5.646756129332937491e+01
8.835240121910046263e-01,5.817400919941309212e+01,-7.615916261631339523e+01,-5.278974933588894203e+01,-2.686980238156225198e+01,-3.971751482780884857e+01,1.016826864349828554e+02,-5.634843439809868215e+01
8.840140421478492883e-01,5.795685870681963792e+01,-7.583806511997420330e+01,-5.269409905749687084e+01,-2.687216338453072950e+01,-3.959338090901685803e+01,1.013211813369482002e+02,-5.622719465922011750e+01
8.845040721046939503e-01,5.773861546502695319e+01,-7.551549794732882503e+01,-5.259663517736360916e+01,-2.687409778887239398e+01,-3.946839748899717648e+01,1.009579769113600634e+02,-5.610383704504113211e+01
8.849941020615387233e-01,5.751928796727559501e+01,-7.519147083397619724e+01,-5.249735187457174845e+01,-2.687559283738077198e+01,-3.934256457269419371e+01,1.005930787265903774e+02,-5.597835678478075039e+01
8.854841320183834963e-01,5.729888459463266770e+01,-7.486599364215027208e+01,-5.239624344305925518e+01,-2.687663541377490617e+01,-3.921588215401218491e+01,1.002264921695096120e+02,-5.585074937017555641e+01
8.859741619752281583e-01,5.707741361470835528e+01,-7.453907635978089274e+01,-5.229330429286038395e+01,-2.687721204434157940e+01,-3.908835021598008552e+01,9.985822244476904075e+01,-5.572101055702250250e+01
8.864641919320729313e-01,5.685488318043623934e+01,-7.421072909946697393e+01,-5.218852895138052617e+01,-2.687730889971365400e+01,-3.895996873094014035e+01,9.948827457419177733e+01,-5.558913636661723245e+01
8.869542218889175933e-01,5.663130132892293034e+01,-7.388096209737116737e+01,-5.208191206470661427e+01,-2.687691179678418152e+01,-3.883073766076429223e+01,9.911665339628261506e+01,-5.545512308709029270e+01
8.874442518457622553e-01,5.640667598036178276e+01,-7.354978571202744320e+01,-5.197344839895158941e+01,-2.687600620075674129e+01,-3.870065695709492815e+01,9.874336356584737473e+01,-5.531896727463879415e+01
8.879342818026070283e-01,5.618101493701256288e+01,-7.321721042306458571e+01,-5.186313284163360038e+01,-2.687457722733173426e+01,-3.856972656161116220e+01,9.836840955372493056e+01,-5.518066575465500279e+01
8.884243117594516903e-01,5.595432588224900883e+01,-7.288324682984902836e+01,-5.175096040308989132e+01,-2.687260964502851124e+01,-3.843794640632178528e+01,9.799179564663566566e+01,-5.504021562275162438e+01
8.889143417162963523e-01,5.572661634750311777e+01,-7.254790568823808883e+01,-5.163692619764793079e+01,-2.687008783816250457e+01,-3.830531640143130545e+01,9.761352589547713876e+01,-5.489761429651592550e+01
8.894043716731411253e-01,5.549789307755605705e+01,-7.221119870556226772e+01,-5.152102497673232762e+01,-2.686699516444496538e+01,-3.817183617979490862e+01,9.723360309678216140e+01,-5.475286054602365482e+01
8.898944016299857873e-01,5.526816323126779196e+01,-7.187313717849194461e+01,-5.140325178529212735e+01,-2.686331562832888764e+01,-3.803750554674085294e+01,9.685203072146376257e+01,-5.460595263812680855e+01
8.903844315868304493e-01,5.503743413880927449e+01,-7.153373218544955137e+01,-5.128360195867801252e+01,-2.685903329838016873e+01,-3.790232440943711367e+01,9.646881252729878042e+01,-5.445688865979937532e+01
8.908744615436752223e-01,5.480571297182008550e+01,-7.119299496111067072e+01,-5.116207093968494490e+01,-2.685413186185512302e+01,-3.776629265341092179e+01,9.608395203082521618e+01,-5.430566702954575220e+01
8.913644915005198843e-01,5.457300674554373643e+01,-7.085093689304562758e+01,-5.103865427909672547e+01,-2.684859463676827929e+01,-3.762941014363129710e+01,9.569745251222529703e+01,-5.415228649467027822e+01
8.918545214573645463e-01,5.433932232094172576e+01,-7.050756951836282838e+01,-5.091334763624347204e+01,-2.684240458387914785e+01,-3.749167672558994013e+01,9.530931702017889506e+01,-5.399674612856242817e+01
8.923445514142094304e-01,5.410466640678738059e+01,-7.016290452035563874e+01,-5.078614677957205714e+01,-2.683554431859768030e+01,-3.735309222638100835e+01,9.491954837668788514e+01,-5.383904532799837739e+01
8.928345813710540924e-01,5.386904556173902137e+01,-6.981695372515200404e+01,-5.065704758722982604e+01,-2.682799612280865986e+01,-3.721365645577972003e+01,9.452814918187115723e+01,-5.367918381045890897e+01
8.933246113278987544e-01,5.363246619639161139e+01,-6.946972909836506460e+01,-5.052604604766072072e+01,-2.681974195661487670e+01,-3.707336920731881946e+01,9.413512181872890494e+01,-5.351716161146272555e+01
8.938146412847434163e-01,5.339493457530849696e+01,-6.912124274174841787e+01,-5.039313826021486165e+01,-2.681076346999912374e+01,-3.693223025936455173e+01,9.374046845787897553e+01,-5.335297908191668625e+01
8.943046712415881894e-01,5.315645681903195907e+01,-6.877150688985244642e+01,-5.025832043577096186e+01,-2.680104201440505207e+01,-3.679023937619076179e+01,9.334419106226268070e+01,-5.318663688548159030e+01
8.947947011984328514e-01,5.291703890607341521e+01,-6.842053390668429813e+01,-5.012158889737172984e+01,-2.679055865423683613e+01,-3.664739630905184953e+01,9.294629139182181632e+01,-5.301813599595458015e+01
8.952847311552775134e-01,5.267668667488229772e+01,-6.806833628236948641e+01,-4.998294008087204787e+01,-2.677929417827765946e+01,-3.650370079725402661e+01,9.254677100814532764e+01,-5.284747769466698486e+01
8.957747611121222864e-01,5.243540582579454679e+01,-6.771492662981671629e+01,-4.984237053560040209e+01,-2.676722911102707769e+01,-3.635915256922564964e+01,9.214563127908726869e+01,-5.267466356789887527e+01
8.962647910689669484e-01,5.219320192296061833e+01,-6.736031768138526843e+01,-4.969987692503324439e+01,-2.675434372395715243e+01,-3.621375134358589776e+01,9.174287338335494724e+01,-5.249969550430959941e+01
8.967548210258116104e-01,5.195008039625204077e+01,-6.700452228555464274e+01,-4.955545602748210854e+01,-2.674061804668742681e+01,-3.606749683021210018e+01,9.133849831506745431e+01,-5.232257569238416295e+01
8.972448509826563834e-01,5.170604654314789173e+01,-6.664755340359698721e+01,-4.940910473679390691e+01,-2.672603187807875003e+01,-3.592038873130571375e+01,9.093250688828467787e+01,-5.214330661789602317e+01
8.977348809395010454e-01,5.146110553060027826e+01,-6.628942410625241166e+01,-4.926082006306423722e+01,-2.671056479724595434e+01,-3.577242674245713516e+01,9.052489974150751095e+01,-5.196189106138599811e+01
8.982249108963457074e-01,5.121526239687894844e+01,-6.593014757040600671e+01,-4.911059913336337956e+01,-2.669419617448931348e+01,-3.562361055370869423e+01,9.011567734214722236e+01,-5.177833209565697103e+01
8.987149408531905914e-01,5.096852205339525455e+01,-6.556973707576845811e+01,-4.895843919247554510e+01,-2.667690518214478601e+01,-3.547393985061660970e+01,8.970483999096650507e+01,-5.159263308328501552e+01
8.992049708100352534e-01,5.072088928650584450e+01,-6.520820600155907698e+01,-4.880433760365125551e+01,-2.665867080535327105e+01,-3.532341431531183673e+01,8.929238782649113659e+01,-5.140479767414684886e+01
8.996950007668799154e-01,5.047236875929444722e+01,-6.484556782319039314e+01,-4.864829184937197937e+01,-2.663947185274847484e+01,-3.517203362755864049e+01,8.887832082939037548e+01,-5.121482980296256216e+01
9.001850307237246884e-01,5.022296501333415364e+01,-6.448183610895647178e+01,-4.849029953212852462e+01,-2.661928696706371866e+01,-3.501979746581275776e+01,8.846263882683012980e+01,-5.102273368685534649e+01
9.006750606805693504e-01,4.997268247042848088e+01,-6.411702451672388747e+01,-4.833035837521213551e+01,-2.659809463565761334e+01,-3.486670550827780346e+01,8.804534149679543020e+01,-5.082851382292714959e+01
9.011650906374140124e-01,4.972152543433120542e+01,-6.375114679062414069e+01,-4.816846622351830831e+01,-2.657587320095844419e+01,-3.471275743396001445e+01,8.762642837238304594e+01,-5.063217498584981513e+01
9.016551205942587854e-01,4.946949809244626550e+01,-6.338421675774970510e+01,-4.800462104436391542e+01,-2.655260087082751497e+01,-3.455795292372222605e+01,8.720589884606565079e+01,-5.043372222547330352e+01
9.021451505511034474e-01,4.921660451750661736e+01,-6.301624832485252625e+01,-4.783882092831731114e+01,-2.652825572884120220e+01,-3.440229166133599392e+01,8.678375217392598984e+01,-5.023316086444931017e+01
9.026351805079481094e-01,4.896284866923190293e+01,-6.264725547504441749e+01,-4.767106409004099277e+01,-2.650281574449192945e+01,-3.424577333453251526e+01,8.635998747986103297e+01,-5.003049649587124748e+01
9.031252104647928824e-01,4.870823439596606619e+01,-6.227725226450083085e+01,-4.750134886914777610e+01,-2.647625878330792304e+01,-3.408839763605220696e+01,8.593460375975749344e+01,-4.982573498093034203e+01
9.036152404216375444e-01,4.845276543629397992e+01,-6.190625281916717881e+01,-4.732967373106961873e+01,-2.644856261689185217e+01,-3.393016426469292668e+01,8.550759988563747527e+01,-4.961888244658796054e+01
9.041052703784822064e-01,4.819644542063696946e+01,-6.153427133146696093e+01,-4.715603726793946038e+01,-2.641970493287817234e+01,-3.377107292635668045e+01,8.507897460977444837e+01,-4.940994528326375956e+01
9.045953003353268684e-01,4.793927787282804331e+01,-6.116132205701319435e+01,-4.698043819948608757e+01,-2.638966334480946685e+01,-3.361112333509505845e+01,8.464872656877977875e+01,-4.919893014254022745e+01
9.050853302921717525e-01,4.768126621166624091e+01,-6.078741931132223897e+01,-4.680287537394193009e+01,-2.635841540193148447e+01,-3.345031521415335618e+01,8.421685428765998438e+01,-4.898584393488307143e+01
9.055753602490164145e-01,4.742241375245044566e+01,-6.041257746653074889e+01,-4.662334776896409494e+01,-2.632593859890708998e+01,-3.328864829701336703e+01,8.378335618384492989e+01,-4.877069382737833791e+01
9.060653902058610765e-01,4.716272370849178941e+01,-6.003681094811373242e+01,-4.644185449256778497e+01,-2.629221038544899258e+01,-3.312612232843446947e+01,8.334823057118488521e+01,-4.855348724148469586e+01
9.065554201627058495e-01,4.690219919260594850e+01,-5.966013423160651286e+01,-4.625839478407313266e+01,-2.625720817587130185e+01,-3.296273706549360583e+01,8.291147566391967416e+01,-4.833423185080236095e+01
9.070454501195505115e-01,4.664084321858468485e+01,-5.928256183932938939e+01,-4.607296801506512196e+01,-2.622090935855996463e+01,-3.279849227862408867e+01,8.247308958061815076e+01,-4.811293557885861105e+01
9.075354800763951735e-01,4.637865870264630530e+01,-5.890410833711374039e+01,-4.588557369036612243e+01,-2.618329130536201177e+01,-3.263338775265260239e+01,8.203307034808727849e+01,-4.788960659690841482e+01
9.080255100332399465e-01,4.611564846486552938e+01,-5.852478833103167943e+01,-4.569621144902157539e+01,-2.614433138089355069e+01,-3.246742328783503950e+01,8.159141590525254628e+01,-4.766425332175186469e+01
9.085155399900846085e-01,4.585181523058268027e+01,-5.814461646412806317e+01,-4.550488106529862620e+01,-2.610400695176676678e+01,-3.230059870089111485e+01,8.114812410700848488e+01,-4.743688441356762553e+01
9.090055699469292705e-01,4.558716163179197878e+01,-5.776360741315473746e+01,-4.531158244969775950e+01,-2.606229539573552501e+01,-3.213291382603722468e+01,8.070319272803978095e+01,-4.720750877376224963e+01
9.094955999037740435e-01,4.532169020850939489e+01,-5.738177588530797379e+01,-4.511631564997738764e+01,-2.601917411076004072e+01,-3.196436851601839635e+01,8.025661946661296042e+01,-4.697613554283586268e+01
9.099856298606187055e-01,4.505540341011940342e+01,-5.699913661496809425e+01,-4.491908085219146329e+01,-2.597462052399016130e+01,-3.179496264313858944e+01,7.980840194833874079e+01,-4.674277409826401453e+01
9.104756598174633675e-01,4.478830359670124039e+01,-5.661570436044167565e+01,-4.471987838173993879e+01,-2.592861210066765310e+01,-3.162469610028953682e+01,7.935853772990421362e+01,-4.650743405239534667e+01
9.109656897743081405e-01,4.452039304033394274e+01,-5.623149390070614828e+01,-4.451870870443218564e+01,-2.588112635294715957e+01,-3.145356880197838123e+01,7.890702430277580959e+01,-4.627012525036532509e+01
9.114557197311529135e-01,4.425167392638182662e+01,-5.584652003215813920e+01,-4.431557242756390025e+01,-2.583214084863619675e+01,-3.128158068535418579e+01,7.845385909687404080e+01,-4.603085776802695506e+01
9.119457496879975755e-01,4.398214835475755535e+01,-5.546079756536242655e+01,-4.411047030100591826e+01,-2.578163321985369905e+01,-3.110873171123237668e+01,7.799903948421615496e+01,-4.578964190989627525e+01
9.124357796448423485e-01,4.371181834116595866e+01,-5.507434132180555508e+01,-4.390340321830723980e+01,-2.572958117160767699e+01,-3.093502186511859264e+01,7.754256278253183154e+01,-4.554648820711508250e+01
9.129258096016870105e-01,4.344068581832641485e+01,-5.468716613065083720e+01,-4.369437221781031866e+01,-2.567596249029155331e+01,-3.076045115823078291e+01,7.708442625884826782e+01,-4.530140741542940219e+01
9.134158395585316725e-01,4.316875263717373201e+01,-5.429928682549498831e+01,-4.348337848377878601e+01,-2.562075505209919513e+01,-3.058501962851939382e+01,7.662462713304429940e+01,-4.505441051318325663e+01
9.139058695153764456e-01,4.289602056804017138e+01,-5.391071824113015509e+01,-4.327042334753969755e+01,-2.556393683135914330e+01,-3.040872734168750924e+01,7.616316258137837281e+01,-4.480550869933024671e+01
9.143958994722211076e-01,4.262249130181566414e+01,-5.352147521030688893e+01,-4.305550828863778179e+01,-2.550548590878744193e+01,-3.023157439220877052e+01,7.570002973998509788e+01,-4.455471339146028242e+01
9.148859294290657695e-01,4.234816645108635669e+01,-5.313157256049826316e+01,-4.283863493600200911e+01,-2.544538047965912497e+01,-3.005356090434343841e+01,7.523522570834074941e+01,-4.430203622384163964e+01
9.153759593859105426e-01,4.207304755125392859e+01,-5.274102511066909926e+01,-4.261980506912650668e+01,-2.538359886189888215e+01,-2.987468703315408547e+01,7.476874755270212347e+01,-4.404748904548061716e+01
9.158659893427552046e-01,4.179713606163368667e+01,-5.234984766804661405e+01,-4.239902061926358101e+01,-2.532011950409033929e+01,-2.969495296551949437e+01,7.430059230951432880e+01,-4.379108391819644197e+01
9.163560192995998666e-01,4.152043336653172645e+01,-5.195805502489387351e+01,-4.217628367063013428e+01,-2.525492099340428354e+01,-2.951435892114716353e+01,7.383075698878978699e+01,-4.353283311471270167e+01
9.168460492564445286e-01,4.124294077630126765e+01,-5.156566195528530017e+01,-4.195159646162667855e+01,-2.518798206344559887e+01,-2.933290515358432771e+01,7.335923857745670773e+01,-4.327274911676442315e+01
9.173360792132893016e-01,4.096465952837827018e+01,-5.117268321188523572e+01,-4.172496138606926053e+01,-2.511928160201899018e+01,-2.915059195122772806e+01,7.288603404267861663e+01,-4.301084461322142261e+01
9.178261091701339636e-01,4.068559078829755293e+01,-5.077913352273026959e+01,-4.149638099443556172e+01,-2.504879865881392220e+01,-2.896741963833254019e+01,7.241114033514610071e+01,-4.274713249822870864e+01
9.183161391269787366e-01,4.040573565068566353e+01,-5.038502758801121928e+01,-4.126585799512202613e+01,-2.497651245300785661e+01,-2.878338857601875489e+01,7.193455439233542847e+01,-4.248162586936128093e+01
9.188061690838235096e-01,4.012509540150610121e+01,-4.999037983532713270e+01,-4.103339522494222535e+01,-2.490240337571824725e+01,-2.859849923687429651e+01,7.145627360020611718e+01,-4.221433769317238216e+01
9.192961990406681716e-01,3.984367151071538160e+01,-4.959520447182028136e+01,-4.079899570024704047e+01,-2.482645244694493059e+01,-2.841275220538625845e+01,7.097629572151004140e+01,-4.194528079093602457e+01
9.197862289975128336e-01,3.956146524211121829e+01,-4.919951582225462516e+01,-4.056266263762386615e+01,-2.474864008822916617e+01,-2.822614806688209299e+01,7.049461824083262229e+01,-4.167446834728816896e+01
9.202762589543576066e-01,3.927847781003558225e+01,-4.880332815860370488e+01,-4.032439941134334305e+01,-2.466894698566505184e+01,-2.803868745121906514e+01,7.001123867119444810e+01,-4.140191372212079557e+01
9.207662889112022686e-01,3.899471038442290904e+01,-4.840665569369992483e+01,-4.008420955516940865e+01,-2.458735410378857011e+01,-2.785037103503346856e+01,6.952615456346507017e+01,-4.112763044305717131e+01
9.212563188680469306e-01,3.871016409574225037e+01,-4.800951257501230174e+01,-3.984209676413715329e+01,-2.450384269913746493e+01,-2.766119954394608627e+01,6.903936351558017748e+01,-4.085163219807581925e+01
9.217463488248917036e-01,3.842484003986214702e+01,-4.761191287852729204e+01,-3.959806489629472281e+01,-2.441839433360369682e+01,-2.747117375473199630e+01,6.855086318161492898e+01,-4.057393282825051273e+01
9.222363787817363656e-01,3.813873928283694426e+01,-4.721387060273219305e+01,-3.935211797440867088e+01,-2.433099088757811401e+01,-2.728029449745456247e+01,6.806065128071151094e+01,-4.029454632060576813e+01
9.227264087385810276e-01,3.785186286561474844e+01,-4.681539966270013053e+01,-3.910426018763224221e+01,-2.424161457288741772e+01,-2.708856265756314130e+01,6.756872560586089094e+01,-4.001348680108713296e+01
9.232164386954258006e-01,3.756421180866756515e+01,-4.641651388427816727e+01,-3.885449589313775220e+01,-2.415024794552347842e+01,-2.689597917795524751e+01,6.707508403253989115e+01,-3.973076852764756950e+01
9.237064686522704626e-01,3.727578711654344801e+01,-4.601722699837804242e+01,-3.860282961771234511e+01,-2.405687391816514165e+01,-2.670254506100284786e+01,6.657972452720312617e+01,-3.944640588344927323e+01
9.241964986091151246e-01,3.698658978233981998e+01,-4.561755263536840488e+01,-3.834926605931678978e+01,-2.396147577249202243e+01,-2.650826137054235332e+01,6.608264515562859742e+01,-3.916041337018026525e+01
9.246865285659600087e-01,3.669662079209929573e+01,-4.521750431957011784e+01,-3.809381008860820828e+01,-2.386403717129090296e+01,-2.631312923382908409e+01,6.558384409111890534e+01,-3.887280560148712993e+01
9.251765585228046707e-01,3.640588112912753616e+01,-4.481709546385464904e+01,-3.783646675042647445e+01,-2.376454217035449901e+01,-2.611714984345605828e+01,6.508331962255778080e+01,-3.858359729652325854e+01
9.256665884796493327e-01,3.611437177823177791e+01,-4.441633936434307373e+01,-3.757724126524316688e+01,-2.366297523017221494e+01,-2.592032445923603845e+01,6.458107016231906528e+01,-3.829280327361165348e+01
9.261566184364941057e-01,3.582209372988249640e+01,-4.401524919520913670e+01,-3.731613903057499471e+01,-2.355932122741355528e+01,-2.572265441004847730e+01,6.407709425403254500e+01,-3.800043844402407700e+01
9.266466483933387677e-01,3.552904798429658229e+01,-4.361383800358436247e+01,-3.705316562236037470e+01,-2.345356546620381266e+01,-2.552414109565046729e+01,6.357139058020407418e+01,-3.770651780587552793e+01
9.271366783501834297e-01,3.523523555544179686e+01,-4.321211870456502879e+01,-3.678832679629916669e+01,-2.334569368919187937e+01,-2.532478598845129270e+01,6.306395796968926959e+01,-3.741105643813353510e+01
9.276267083070282027e-01,3.494065747496374996e+01,-4.281010407632206949e+01,-3.652162848915633475e+01,-2.323569208841060174e+01,-2.512459063525162506e+01,6.255479540502312119e+01,-3.711406949474363159e+01
9.281167382638728647e-01,3.464531479603467545e+01,-4.240780675531367194e+01,-3.625307682002898702e+01,-2.312354731592944646e+01,-2.492355665894670125e+01,6.204390202960423295e+01,-3.681557219887007903e+01
9.286067682207175267e-01,3.434920859712347152e+01,-4.200523923159934014e+01,-3.598267809157659514e+01,-2.300924649429933311e+01,-2.472168576019329933e+01,6.153127715473269888e+01,-3.651557983725159318e+01
9.290967981775621887e-01,3.405233998568832732e+01,-4.160241384425734879e+01,-3.571043879121508979e+01,-2.289277722678995630e+01,-2.451897971904120865e+01,6.101692026650382417e+01,-3.621410775467307275e+01
9.295868281344069617e-01,3.375471010179069253e+01,-4.119934277690411051e+01,-3.543636559227417848e+01,-2.277412760741930242e+01,-2.431544039652853684e+01,6.050083103255598616e+01,-3.591117134855256410e+01
9.300768580912516237e-01,3.345632012163159885e+01,-4.079603805331642974e+01,-3.516046535511852511e+01,-2.265328623077574832e+01,-2.411106973624146477e+01,5.998300930867370795e+01,-3.560678606364372456e+01
9.305668880480962857e-01,3.315717126100916801e+01,-4.039251153315540677e+01,-3.488274512823163320e+01,-2.253024220163209179e+01,-2.390586976583754364e+01,5.946345514524448816e+01,-3.530096738685355717e+01
9.310569180049411697e-01,3.285726477869837225e+01,-3.998877490779327815e+01,-3.460321214926398881e+01,-2.240498514435216748e+01,-2.369984259853353592e+01,5.894216879357093575e+01,-3.499373084217555885e+01
9.315469479617858317e-01,3.255660197975316095e+01,-3.958483969624345633e+01,-3.432187384604470992e+01,-2.227750521208998080e+01,-2.349299043455755154e+01,5.841915071203856513e+01,-3.468509198573912045e+01
9.320369779186304937e-01,3.225518421872919816e+01,-3.918071724119102583e+01,-3.403873783755570770e+01,-2.214779309578060307e+01,-2.328531556256449520e+01,5.789440157213590510e+01,-3.437506640097295474e+01
9.325270078754752667e-01,3.195301290282936435e+01,-3.877641870512739786e+01,-3.375381193487036313e+01,-2.201584003292385106e+01,-2.307682036101633116e+01,5.736792226433136932e+01,-3.406366969388504629e+01
9.330170378323199287e-01,3.165008949497132207e+01,-3.837195506658714095e+01,-3.346710414205551842e+01,-2.188163781616034242e+01,-2.286750729952641592e+01,5.683971390380461486e+01,-3.375091748845804318e+01
9.335070677891645907e-01,3.134641551677588822e+01,-3.796733711648624165e+01,-3.317862265703622171e+01,-2.174517880163939054e+01,-2.265737894016739773e+01,5.630977783603118070e+01,-3.343682542215920961e+01
9.339970977460093637e-01,3.104199255147833725e+01,-3.756257545456391966e+01,-3.288837587242488070e+01,-2.160645591717978320e+01,-2.244643793874378801e+01,5.577811564222350427e+01,-3.312140914156683635e+01
9.344871277028540257e-01,3.073682224676106500e+01,-3.715768048592654793e+01,-3.259637237631349649e+01,-2.146546267022261034e+01,-2.223468704602850465e+01,5.524472914462594986e+01,-3.280468429811169528e+01
9.349771576596986877e-01,3.043090631750799702e+01,-3.675266241769345044e+01,-3.230262095302909842e+01,-2.132219315557635042e+01,-2.202212910896317055e+01,5.470962041166406920e+01,-3.248666654393359465e+01
9.354671876165434607e-01,3.012424654848102179e+01,-3.634753125574574995e+01,-3.200713058385307619e+01,-2.117664206295443563e+01,-2.180876707182292051e+01,5.417279176294919552e+01,-3.216737152785387366e+01
9.359572175733881227e-01,2.981684479691863032e+01,-3.594229680157789630e+01,-3.170991044770412870e+01,-2.102880468430522143e+01,-2.159460397734536485e+01,5.363424577413809402e+01,-3.184681489146343836e+01
9.364472475302327847e-01,2.950870299505552197e+01,-3.553696864925034760e+01,-3.141096992178392000e+01,-2.087867692093394112e+01,-2.137964296782307727e+01,5.309398528164582132e+01,-3.152501226532543654e+01
9.369372774870775578e-01,2.919982315256486061e+01,-3.513155618244609713e+01,-3.111031858218697010e+01,-2.072625529041733827e+01,-2.116388728616080783e+01,5.255201338721487048e+01,-3.120197926529424137e+01
9.374273074439223308e-01,2.889020735892236758e+01,-3.472606857162918459e+01,-3.080796620447403456e+01,-2.057153693331055777e+01,-2.094734027689675315e+01,5.200833346233858379e+01,-3.087773148894975606e+01
9.379173374007669928e-01,2.857985778569169710e+01,-3.432051477130515593e+01,-3.050392276420838300e+01,-2.041451961964621376e+01,-2.073000538718742547e+01,5.146294915253874791e+01,-3.055228451214669150e+01
9.384073673576117658e-01,2.826877668873190075e+01,-3.391490351738410425e+01,-3.019819843745574772e+01,-2.025520175522577659e+01,-2.051188616775697326e+01,5.091586438149782623e+01,-3.022565388567938882e+01
9.388973973144564278e-01,2.795696641032721530e+01,-3.350924332464695254e+01,-2.989080360124835778e+01,-2.009358238770355953e+01,-2.029298627381083620e+01,5.036708335504711442e+01,-2.989785513206272682e+01
9.393874272713010898e-01,2.764442938123816162e+01,-3.310354248431322333e+01,-2.958174883401166966e+01,-1.992966121246280764e+01,-2.007330946591306642e+01,4.981661056500833951e+01,-2.956890374242780339e+01
9.398774572281457518e-01,2.733116812267469342e+01,-3.269780906171160240e+01,-2.927104491595508762e+01,-1.976343857828418393e+01,-1.985285961082804462e+01,4.926445079289054974e+01,-2.923881517353332882e+01
9.403674871849905248e-01,2.701718524819075284e+01,-3.229205089405239448e+01,-2.895870282942544094e+01,-1.959491549280626543e+01,-1.963164068232581982e+01,4.871060911344076771e+01,-2.890760484489192095e+01
9.408575171418351868e-01,2.670248346550210172e+01,-3.188627558830412312e+01,-2.864473375922548115e+01,-1.942409362777925352e+01,-1.940965676195268230e+01,4.815509089805177467e+01,-2.857528813601344098e+01
9.413475470986798488e-01,2.638706557822421672e+01,-3.148049051917036323e+01,-2.832914909289412364e+01,-1.925097532410998724e+01,-1.918691203976451121e+01,4.759790181802171816e+01,-2.824188038376180643e+01
9.418375770555246218e-01,2.607093448753258969e+01,-3.107470282716966992e+01,-2.801196042095063987e+01,-1.907556359669957402e+01,-1.896341081502460924e+01,4.703904784766902480e+01,-2.790739687982786776e+01
9.423276070123692838e-01,2.575409319374620054e+01,-3.066891941681959111e+01,-2.769317953710360314e+01,-1.889786213907406065e+01,-1.873915749686663190e+01,4.647853526730471430e+01,-2.757185286831909465e+01
9.428176369692139458e-01,2.543654479783100797e+01,-3.026314695492077789e+01,-2.737281843842160356e+01,-1.871787532780647112e+01,-1.851415660492024173e+01,4.591637066605582618e+01,-2.723526354346282474e+01
9.433076669260587188e-01,2.511829250282575998e+01,-2.985739186894420882e+01,-2.705088932546788172e+01,-1.853560822673138020e+01,-1.828841276990128861e+01,4.535256094454464915e+01,-2.689764404742536641e+01
9.437976968829033808e-01,2.479933961519086694e+01,-2.945166034552217127e+01,-2.672740460239952043e+01,-1.835106659095245618e+01,-1.806193073416682537e+01,4.478711331742459834e+01,-2.655900946824792896e+01
9.442877268397481538e-01,2.447968954607805969e+01,-2.904595832904058383e+01,-2.640237687702924418e+01,-1.816425687064187144e+01,-1.783471535223364413e+01,4.422003531576901736e+01,-2.621937483789674417e+01
9.447777567965929268e-01,2.415934581252118463e+01,-2.864029152033257120e+01,-2.607581896084982631e+01,-1.797518621463146005e+01,-1.760677159126021252e+01,4.365133478931328170e+01,-2.587875513042796882e+01
9.452677867534375888e-01,2.383831203855029557e+01,-2.823466537547645316e+01,-2.574774386902352674e+01,-1.778386247379717133e+01,-1.737810453149388934e+01,4.308101990855431751e+01,-2.553716526026954270e+01
9.457578167102822508e-01,2.351659195622761445e+01,-2.782908510469614782e+01,-2.541816482033492264e+01,-1.759029420423572176e+01,-1.714871936668215824e+01,4.250909916670474331e+01,-2.519462008061847769e+01
9.462478466671270239e-01,2.319418940660395378e+01,-2.742355567136225858e+01,-2.508709523710591682e+01,-1.739449067023290141e+01,-1.691862140444706242e+01,4.193558138149924730e+01,-2.485113438195212154e+01
9.467378766239716859e-01,2.287110834059833309e+01,-2.701808179109725927e+01,-2.475454874507546066e+01,-1.719646184702475722e+01,-1.668781606662457406e+01,4.136047569685801761e+01,-2.450672289065631659e+01
9.472279065808163478e-01,2.254735281979864681e+01,-2.661266793098204175e+01,-2.442053917324220080e+01,-1.699621842335111310e+01,-1.645630888956766213e+01,4.078379158440361607e+01,-2.416140026776814054e+01
9.477179365376611209e-01,2.222292701718453145e+01,-2.620731830886541047e+01,-2.408508055367056144e+01,-1.679377180380098267e+01,-1.622410552441356302e+01,4.020553884483292251e+01,-2.381518110783444797e+01
9.482079664945057829e-01,2.189783555953578897e+01,-2.580203657736905498e+01,-2.374818729291824226e+01,-1.658913488755248267e+01,-1.599121190264234293e+01,3.962572823384213194e+01,-2.346807954526974882e+01
9.486979964513504449e-01,2.157208365743693079e+01,-2.539682575768754802e+01,-2.340987419692813276e+01,-1.638232208359269038e+01,-1.575763427234836911e+01,3.904437163148458012e+01,-2.312010907376875579e+01
9.491880264081952179e-01,2.124567576233393851e+01,-2.499168947795769213e+01,-2.307015579688775375e+01,-1.617334626796556662e+01,-1.552337854921187876e+01,3.846147958937466171e+01,-2.277128409006316190e+01
9.496780563650398799e-01,2.091861644124520936e+01,-2.458663111650241362e+01,-2.272904682511102337e+01,-1.596222103376839918e+01,-1.528845076428925509e+01,3.787706299322524472e+01,-2.242161891816770591e+01
9.501680863218845419e-01,2.059091042175050745e+01,-2.418165376074889394e+01,-2.238656223719326732e+01,-1.574896079385693426e+01,-1.505285708575089210e+01,3.729113314514691524e+01,-2.207112775788231218e+01
9.506581162787294259e-01,2.026256259026085260e+01,-2.377676021057346034e+01,-2.204271720976440818e+01,-1.553358077075120214e+01,-1.481660381739620824e+01,3.670370175894033338e+01,-2.171982468627621898e+01
9.511481462355740879e-01,1.993357799030887989e+01,-2.337195298167420887e+01,-2.169752713825390344e+01,-1.531609698657671714e+01,-1.457969739718104840e+01,3.611478095542513245e+01,-2.136772365919323491e+01
9.516381761924187499e-01,1.960396182085775507e+01,-2.296723430896910401e+01,-2.135100763466552110e+01,-1.509652625303992046e+01,-1.434214439575610633e+01,3.552438325780286021e+01,-2.101483851277630777e+01
9.521282061492634119e-01,1.927371943463155191e+01,-2.256260615002335612e+01,-2.100317452536505414e+01,-1.487488616143963505e+01,-1.410395151501855615e+01,3.493252158705847421e+01,-2.066118296501444007e+01
9.526182361061081849e-01,1.894285633646492784e+01,-2.215807018850295407e+01,-2.065404384887851563e+01,-1.465119507271316834e+01,-1.386512558667521233e+01,3.433920925739682417e+01,-2.030677061730945709e+01
9.531082660629528469e-01,1.861137818167323488e+01,-2.175362783765618246e+01,-2.030363185370223533e+01,-1.442547210751785869e+01,-1.362567357081814556e+01,3.374445997171618927e+01,-1.995161495606416224e+01
9.535982960197975089e-01,1.827929077444194306e+01,-2.134928024382147171e+01,-1.995195499612348655e+01,-1.419773713634723222e+01,-1.338560255451186087e+01,3.314828781711663908e+01,-1.959572935429041607e+01
9.540883259766422819e-01,1.794660006623673709e+01,-2.094502828996345301e+01,-1.959902993805322424e+01,-1.396801076968272604e+01,-1.314491975039307370e+01,3.255070726044593954e+01,-1.923912707323867366e+01
9.545783559334869439e-01,1.761331215423361130e+01,-2.054087259923618447e+01,-1.924487354487010293e+01,-1.373631434818057073e+01,-1.290363249528258471e+01,3.195173314388155461e+01,-1.888182126404841910e+01
9.550683858903316059e-01,1.727943327976833032e+01,-2.013681353857295164e+01,-1.888950288327520610e+01,-1.350266993289327466e+01,-1.266174824880877203e+01,3.135138068054771310e+01,-1.852382496941846313e+01
9.555584158471763789e-01,1.694496982680653119e+01,-1.973285122230412014e+01,-1.853293521915879793e+01,-1.326710029552672943e+01,-1.241927459204367246e+01,3.074966545016996733e+01,-1.816515112529887688e+01
9.560484458040210409e-01,1.660992832043391942e+01,-1.932898551580228030e+01,-1.817518801547840468e+01,-1.302962890873244284e+01,-1.217621922615115615e+01,3.014660339476580475e+01,-1.780581256260364498e+01
9.565384757608657029e-01,1.627431542536566766e+01,-1.892521603915387729e+01,-1.781627893014751862e+01,-1.279027993643436112e+01,-1.193258997104672403e+01,2.954221081437033192e+01,-1.744582200894327428e+01
9.570285057177105870e-01,1.593813794447658516e+01,-1.852154217085890409e+01,-1.745622581393639905e+01,-1.254907822419131058e+01,-1.168839476406985156e+01,2.893650436279938631e+01,-1.708519209037903863e+01
9.575185356745552490e-01,1.560140281735153245e+01,-1.811796305155825237e+01,-1.709504670838447637e+01,-1.230604928959475686e+01,-1.144364165866868888e+01,2.832950104344931930e+01,-1.672393533319812420e+01
9.580085656313999110e-01,1.526411711885453215e+01,-1.771447758778667492e+01,-1.673275984372265768e+01,-1.206121931270073233e+01,-1.119833882309583828e+01,2.772121820513059731e+01,-1.636206416570819755e+01
9.584985955882446840e-01,1.492628805771921208e+01,-1.731108445575477006e+01,-1.636938363680851083e+01,-1.181461512649780587e+01,-1.095249453911725723e+01,2.711167353794003176e+01,-1.599959092005419059e+01
9.589886255450893460e-01,1.458792297515896941e+01,-1.690778210515777502e+01,-1.600493668907230216e+01,-1.156626420741000949e+01,-1.070611720073299011e+01,2.650088506916869591e+01,-1.563652783405546032e+01
9.594786555019340080e-01,1.424902934349654693e+01,-1.650456876301101516e+01,-1.563943778447395694e+01,-1.131619466583441103e+01,-1.045921531290964346e+01,2.588887115924496740e+01,-1.527288705306315819e+01
9.599686854587787810e-01,1.390961476481419368e+01,-1.610144243751326343e+01,-1.527290588747177758e+01,-1.106443523671423712e+01,-1.021179749032529038e+01,2.527565049771481043e+01,-1.490868063183889092e+01
9.604587154156234430e-01,1.356968696962398191e+01,-1.569840092193764569e+01,-1.490536014100284490e+01,-1.081101527014723018e+01,-9.963872456126656729e+00,2.466124209925853705e+01,-1.454392053645440264e+01
9.609487453724681050e-01,1.322925381555732294e+01,-1.529544179854878827e+01,-1.453681986447371521e+01,-1.055596472202849334e+01,-9.715449040697777150e+00,2.404566529974236389e+01,-1.417861864621105106e+01
9.614387753293128780e-01,1.288832328607523259e+01,-1.489256244254820061e+01,-1.416730455176343817e+01,-1.029931414472905793e+01,-9.466536180441318393e+00,2.342893975230744275e+01,-1.381278675558094449e+01
9.619288052861575400e-01,1.254690348919873166e+01,-1.448976002604702629e+01,-1.379683386923790067e+01,-1.004109467780958376e+01,-9.217142916572051092e+00,2.281108542349534929e+01,-1.344643657616888355e+01
9.624188352430022020e-01,1.220500265625827296e+01,-1.408703152206499709e+01,-1.342542765377460157e+01,-9.781338038768529586e+00,-8.967278393921773727e+00,2.219212258940807558e+01,-1.307957973869409329e+01
9.629088651998468640e-01,1.186262914066428209e+01,-1.368437370855791180e+01,-1.305310591079980576e+01,-9.520076513826207787e+00,-8.716951859757074317e+00,2.157207183190613264e+01,-1.271222779499385247e+01
9.633988951566917480e-01,1.151979141669683138e+01,-1.328178317247141038e+01,-1.267988881233624276e+01,-9.257342948743300326e+00,-8.466172662608590471e+00,2.095095403484135232e+01,-1.234439222004696290e+01
9.638889251135364100e-01,1.117649807831654307e+01,-1.287925631382348612e+01,-1.230579669506340146e+01,-8.993170739675457881e+00,-8.214950251113279478e+00,2.032879038032803365e+01,-1.197608441401931678e+01
9.643789550703810720e-01,1.083275783799363978e+01,-1.247678934981201060e+01,-1.193085005838711155e+01,-8.727593824061544936e+00,-7.963294172867350973e+00,1.970560234504702990e+01,-1.160731570432817072e+01
9.648689850272258450e-01,1.048857952555878548e+01,-1.207437831895176750e+01,-1.155506956252252593e+01,-8.460646671548420983e+00,-7.711214073292711468e+00,1.908141169658920333e+01,-1.123809734772918212e+01
9.653590149840705070e-01,1.014397208707302589e+01,-1.167201908523761489e+01,-1.117847602658733308e+01,-8.192364274950076464e+00,-7.458719694514755361e+00,1.845624048983342647e+01,-1.086844053242316299e+01
9.658490449409151690e-01,9.798944583717794643e+00,-1.126970734233500870e+01,-1.080109042670646424e+01,-7.922782141242000087e+00,-7.205820874252340857e+00,1.783011106336095963e+01,-1.049835638018367412e+01
9.663390748977599420e-01,9.453506190705278200e+00,-1.086743861779829246e+01,-1.042293389412845350e+01,-7.651936282590855676e+00,-6.952527544720107144e+00,1.720304603590664527e+01,-1.012785594850578974e+01
9.668291048546046040e-01,9.107666196208496601e+00,-1.046520827731584724e+01,-1.004402771335291966e+01,-7.379863207419123050e+00,-6.698849731542689590e+00,1.657506830284575017e+01,-9.756950232775292164e+00
9.673191348114492660e-01,8.761434000311464132e+00,-1.006301152898264029e+01,-9.664393320269352827e+00,-7.106599911504855704e+00,-6.444797552681073682e+00,1.594620103271718747e+01,-9.385650168458679943e+00
9.678091647682940390e-01,8.414819113979126186e+00,-9.660843427599827393e+00,-9.284052300307109817e+00,-6.832183869116434494e+00,-6.190381217370894085e+00,1.531646766378253055e+01,-9.013966633313744481e+00
9.682991947251387010e-01,8.067831158048333506e+00,-9.258698879002803750e+00,-8.903026386597788999e+00,-6.556653024183149547e+00,-5.935611025073571412e+00,1.468589190062305505e+01,-8.641910449621978074e+00
9.687892246819833630e-01,7.720479862237077384e+00,-8.856572644414548279e+00,-8.521337458147071331e+00,-6.280045781499606683e+00,-5.680497364438280350e+00,1.405449771076988341e+01,-8.269492386439891263e+00
9.692792546388281361e-01,7.372775064175359105e+00,-8.454459344828027412e+00,-8.139007538019724208e+00,-6.002400997966546470e+00,-5.425050712277214693e+00,1.342230932137323407e+01,-7.896723161872807317e+00
9.697692845956729091e-01,7.024726708455069968e+00,-8.052353465414926248e+00,-7.756058791534777619e+00,-5.723757973865872373e+00,-5.169281632552191752e+00,1.278935121590610180e+01,-7.523613445368383168e+00
9.702593145525175711e-01,6.676344845700759478e+00,-7.650249359962503881e+00,-7.372513524473063740e+00,-5.444156444171628806e+00,-4.913200775374047424e+00,1.215564813090573715e+01,-7.150173860031833861e+00
9.707493445093623441e-01,6.327639631659131680e+00,-7.248141255336354227e+00,-6.988394181294718344e+00,-5.163636569895029282e+00,-4.656818876013144148e+00,1.152122505274900277e+01,-6.776414984960540622e+00
9.712393744662070061e-01,5.978621326309889739e+00,-6.846023255971969590e+00,-6.603723343369411580e+00,-4.882238929465615662e+00,-4.400146753923012355e+00,1.088610721446638863e+01,-6.402347357600838507e+00
9.717294044230516681e-01,5.629300292995773169e+00,-6.443889348392670691e+00,-6.218523727217116992e+00,-4.600004510146944448e+00,-4.143195311775435208e+00,1.025032009259074073e+01,-6.027981476124732119e+00
9.722194343798964411e-01,5.279686997572798468e+00,-6.041733405755015163e+00,-5.832818182760396652e+00,-4.316974699487555966e+00,-3.885975534507839058e+00,9.613889404042545550e+00,-5.653327801827573218e+00
9.727094643367411031e-01,4.929792007581159652e+00,-5.639549192422276036e+00,-5.446629691588748656e+00,-4.033191276807523096e+00,-3.628498488383212539e+00,8.976841103052649373e+00,-5.278396761547178961e+00
9.731994942935857651e-01,4.579625991434174814e+00,-5.237330368562943761e+00,-5.059981365232140149e+00,-3.748696404718571351e+00,-3.370775320060704683e+00,8.339201378117563124e+00,-4.903198750101624981e+00
9.736895242504305381e-01,4.229199717630110378e+00,-4.835070494779769135e+00,-4.672896443449069181e+00,-3.463532620681686325e+00,-3.112817255680437878e+00,7.700996648996233596e+00,-4.527744132750900263e+00
9.741795542072752001e-01,3.878524053981742714e+00,-4.432763036763615716e+00,-4.285398292523426633e+00,-3.177742828597807545e+00,-2.854635599958736947e+00,7.062253563738888573e+00,-4.152043247676856730e+00
9.746695841641198621e-01,3.527609966867284008e+00,-4.030401369975972869e+00,-3.897510403574234061e+00,-2.891370290435030022e+00,-2.596241735296469955e+00,6.422998995754544360e+00,-3.776106408485385035e+00
9.751596141209645241e-01,3.176468520499263537e+00,-3.627978784356506559e+00,-3.509256390874460507e+00,-2.604458617889037431e+00,-2.337647120897966779e+00,5.783260040911001987e+00,-3.399943906727171505e+00
9.756496440778092971e-01,2.825110876216427869e+00,-3.225488489061389963e+00,-3.120659990184465826e+00,-2.317051764081133669e+00,-2.078863291904256894e+00,5.143064014676514972e+00,-3.023566014442429672e+00
9.761396740346539591e-01,2.473548291794633425e+00,-2.822923617227675486e+00,-2.731745057095702034e+00,-2.029194015290583408e+00,-1.819901858537656736e+00,4.502438449295821599e+00,-2.646982986725304521e+00
9.766297039914987321e-01,2.121792120773961621e+00,-2.420277230760597309e+00,-2.342535565381610674e+00,-1.740929982719105595e+00,-1.560774505255690947e+00,3.861411090995534590e+00,-2.270205064305003351e+00
9.771197339483435051e-01,1.769853811813424826e+00,-2.017542325156967742e+00,-1.953055605368140490e+00,-1.452304594296405682e+00,-1.301492989922658161e+00,3.220009897239464625e+00,-1.893242476155789333e+00
9.776097639051881671e-01,1.417744846227598554e+00,-1.614711979570298439e+00,-1.563329355062280435e+00,-1.163362780182686684e+00,-1.042069110601784088e+00,2.578262892743586221e+00,-1.516105571181465050e+00
9.780997938620328291e-01,1.065476364412186738e+00,-1.211780116130335205e+00,-1.173380891334538934e+00,-8.741477611088938060e-01,-7.825145021185688776e-01,1.936197330966336283e+00,-1.138805489796169912e+00
9.785898238188776022e-01,7.130597601591839307e-01,-8.087400088898051287e-01,-7.832344318540270800e-01,-5.847041046131151720e-01,-5.228409409453759205e-01,1.293841063809553660e+00,-7.613528357796591761e-01
9.790798537757222642e-01,3.605065449336369854e-01,-4.055847639981665642e-01,-3.929143035809689599e-01,-2.950768597828644646e-01,-2.630602830519925828e-01,6.512222090482747694e-01,-3.837581032437437090e-01
9.795698837325670372e-01,7.828283026464353395e-03,-2.307486358449772988e-03,-2.444914849526569605e-03,-5.311217801794471116e-03,-3.184430084626862188e-03,8.368999395009145414e-03,-6.031823132674443873e-03


==> data/logits/plot_logits_7.csv <==
t,y0,y1,y2,y3,y4,y5,y6,y7,y8,y9
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.472363453947222076e-04,2.679789951762572703e-02,2.369553709592087803e-02,-1.575802912643626055e-02,1.180815299075741939e-02,-1.665086761888517550e-02,-4.823949047354997646e-04,1.972142136946732419e-02
8.944726907894444152e-04,5.362574265187776412e-02,4.741825336072625491e-02,-3.153372978462598564e-02,2.362958033097917881e-02,-3.332070284012897399e-02,-9.650445668552727618e-04,3.946490605789082506e-02
1.341709036184166514e-03,8.048303044689651686e-02,7.116841469894885641e-02,-4.732687269476652803e-02,3.546414281715452865e-02,-5.000956036730230120e-02,-1.447653705469120755e-03,5.923011389095064055e-02
1.788945381578888830e-03,1.073692683109216811e-01,9.494629617079602957e-02,-6.313723161282604190e-02,4.731170377370814972e-02,-6.671750034843570987e-02,-1.929924971263700939e-03,7.901670810179678428e-02
2.236181726973611363e-03,1.342839654336174804e-01,1.187521814521939889e-01,-7.896458297904677959e-02,5.917212879411631876e-02,-8.344458800162760093e-02,-2.411558944762314666e-03,9.882435489713325971e-02
2.683418072368333029e-03,1.612266342264083163e-01,1.425863623147909376e-01,-9.480870557982221114e-02,7.104528549212765776e-02,-1.001908932547569270e-01,-2.892254135130133130e-03,1.186527230401466931e-01
3.130654417763055562e-03,1.881967897858268790e-01,1.664491381259171066e-01,-1.106693802229475054e-01,8.293104326308760321e-02,-1.169564903993010052e-01,-3.371706979524956294e-03,1.385014834502793779e-01
3.577890763157777661e-03,2.151939493798722680e-01,1.903408153685024751e-01,-1.265463894262436051e-01,9.482927305536732743e-02,-1.337414577582574926e-01,-3.849611842994010713e-03,1.583703088198464837e-01
4.025127108552500194e-03,2.422176319573806358e-01,2.142617071809523321e-01,-1.424395171195544374e-01,1.067398471518966052e-01,-1.505458773681713491e-01,-4.325661018915731570e-03,1.782588732474982840e-01
4.472363453947222726e-03,2.692673576804063273e-01,2.382121329169811508e-01,-1.583485483601184685e-01,1.186626389618015420e-01,-1.673698346752666433e-01,-4.799544729987809122e-03,1.981668518885264796e-01
4.919599799341944392e-03,2.963426474796143073e-01,2.621924177254022492e-01,-1.742732690613132684e-01,1.305975228221451234e-01,-1.842134182456824365e-01,-5.270951129760358123e-03,2.180939206220145199e-01
5.366836144736666057e-03,3.234430226326853175e-01,2.862028921498782075e-01,-1.902134657347733793e-01,1.425443738097735280e-01,-2.010767194898144261e-01,-5.739566304714699418e-03,2.380397557348334914e-01
5.814072490131388590e-03,3.505680043657299350e-01,3.102438917486257108e-01,-2.061689252458821509e-01,1.545030675632656780e-01,-2.179598324007598620e-01,-6.205074276888419837e-03,2.580040336224812547e-01
6.261308835526111123e-03,3.777171134777149164e-01,3.343157567340795944e-01,-2.221394345826369354e-01,1.664734801149860832e-01,-2.348628533068681523e-01,-6.667157007044871575e-03,2.779864305067663022e-01
6.708545180920833656e-03,4.048898699879031615e-01,3.584188316325156443e-01,-2.381247806378877785e-01,1.784554877332450162e-01,-2.517858806383962977e-01,-7.125494398389470296e-03,2.979866221703372231e-01
7.155781526315555321e-03,4.320857928063002174e-01,3.825534649636284090e-01,-2.541247500049499397e-01,1.904489667745586090e-01,-2.687290147082681546e-01,-7.579764300830890700e-03,3.180042837080543361e-01
7.603017871710276987e-03,4.593043994271183150e-01,4.067200089400711538e-01,-2.701391287865897994e-01,2.024537935460170024e-01,-2.856923575069394428e-01,-8.029642515787985269e-03,3.380390892952089832e-01
8.050254217105000387e-03,4.865452056452447827e-01,4.309188191869468554e-01,-2.861677024173837069e-01,2.144698441777534437e-01,-3.026760125113663324e-01,-8.474802801542585806e-03,3.580907119725834087e-01
8.497490562499722053e-03,5.138077252957252705e-01,4.551502544812613960e-01,-3.022102554994501311e-01,2.264969945055195499e-01,-3.196800845080782216e-01,-8.914916879137244066e-03,3.781588234483568844e-01
8.944726907894445453e-03,5.410914700162633428e-01,4.794146765113380670e-01,-3.182665716515591936e-01,2.385351199633658492e-01,-3.367046794303599211e-01,-9.349654438820007019e-03,3.982430939168597472e-01
9.391963253289167118e-03,5.683959490327178399e-01,5.037124496561772302e-01,-3.343364333716076220e-01,2.505840954864216319e-01,-3.537499042095293422e-01,-9.778683147032826706e-03,4.183431918941630245e-01
9.839199598683888784e-03,5.957206689676285416e-01,5.280439407847916655e-01,-3.504196219124779965e-01,2.626437954237857419e-01,-3.708158666403310599e-01,-1.020166865394710187e-02,4.384587840705244655e-01
1.028643594407861045e-02,6.230651336717393241e-01,5.524095190754805262e-01,-3.665159171712608077e-01,2.747140934615153185e-01,-3.879026752604245454e-01,-1.061827460154414482e-02,4.585895351796667740e-01
1.073367228947333211e-02,6.504288440785379599e-01,5.768095558550762059e-01,-3.826250975918570330e-01,2.867948625557230069e-01,-4.050104392439833889e-01,-1.102816263224171145e-02,4.787351078849094721e-01
1.118090863486805552e-02,6.778112980818090660e-01,6.012444244581389707e-01,-3.987469400809524611e-01,2.988859748757758394e-01,-4.221392683093966314e-01,-1.143099239806602552e-02,4.988951626821400143e-01
1.162814498026277718e-02,7.052119904361947578e-01,6.257145001061168443e-01,-4.148812199373647092e-01,3.109873017575994769e-01,-4.392892726410755899e-01,-1.182642157036820074e-02,5.190693578196319269e-01
1.207538132565750058e-02,7.326304126807742234e-01,6.502201598064593080e-01,-4.310277107947668718e-01,3.230987136670887550e-01,-4.564605628253680658e-01,-1.221410585008850247e-02,5.392573492347100261e-01
1.252261767105222225e-02,7.600660530856352404e-01,6.747617822716825975e-01,-4.471861845777747591e-01,3.352200801736138769e-01,-4.736532498005662228e-01,-1.259369897856471576e-02,5.594587905072467837e-01
1.296985401644694565e-02,7.875183966214823750e-01,6.993397478584054694e-01,-4.633564114714238125e-01,3.473512699336434029e-01,-4.908674448210355035e-01,-1.296485274888631301e-02,5.796733328300228694e-01
1.341709036184166731e-02,8.149869249522468939e-01,7.239544385263394499e-01,-4.795381599040087206e-01,3.594921506844638293e-01,-5.081032594354402132e-01,-1.332721701779426837e-02,5.999006249959223380e-01
1.386432670723638898e-02,8.424711164506891725e-01,7.486062378172206877e-01,-4.957311965432930068e-01,3.716425892479989779e-01,-5.253608054790642745e-01,-1.368043971812687998e-02,6.201403134019609631e-01
1.431156305263111064e-02,8.699704462370509983e-01,7.732955308537274863e-01,-5.119352863061064074e-01,3.838024515447479024e-01,-5.426401950802592911e-01,-1.402416687181046173e-02,6.403920420701857408e-01
1.475879939802583231e-02,8.974843862406668427e-01,7.980227043583193458e-01,-5.281501923812939037e-01,3.959716026178053960e-01,-5.599415406809653550e-01,-1.435804260339712535e-02,6.606554526853829490e-01
1.520603574342055397e-02,9.250124052846577793e-01,8.227881466920878850e-01,-5.443756762660733051e-01,4.081499066670175035e-01,-5.772649550713820910e-01,-1.468170915414562794e-02,6.809301846496791377e-01
1.565327208881527737e-02,9.525539691935578368e-01,8.475922479134962995e-01,-5.606114978157215045e-01,4.203372270932049237e-01,-5.946105514386906821e-01,-1.499480689665069755e-02,7.012158751539314672e-01
1.610050843421000077e-02,9.801085409240128943e-01,8.724353998571389157e-01,-5.768574153066738930e-01,4.325334265525218047e-01,-6.119784434299260223e-01,-1.529697435001570183e-02,7.215121592660069805e-01
1.654774477960472071e-02,1.007675580718448538e+00,8.973179962324115966e-01,-5.931131855129677666e-01,4.447383670208946982e-01,-6.293687452289200568e-01,-1.558784819557240686e-02,7.418186700358742058e-01
1.699498112499944411e-02,1.035254546281786148e+00,9.222404327421764858e-01,-6.093785637960834611e-01,4.569519098685859704e-01,-6.467815716473781507e-01,-1.586706329314513386e-02,7.621350386175677061e-01
1.744221747039416751e-02,1.062844892981143152e+00,9.472031072213602521e-01,-6.256533042081426910e-01,4.691739159448487517e-01,-6.642170382300395248e-01,-1.613425269786231131e-02,7.824608944079762818e-01
1.788945381578889091e-02,1.090446074068549098e+00,9.722064197955160303e-01,-6.419371596084830767e-01,4.814042456726855823e-01,-6.816752613739478495e-01,-1.638904767751103719e-02,8.027958652024792530e-01
1.833669016118361084e-02,1.118057540926703952e+00,9.972507730593653807e-01,-6.582298817936232949e-01,4.936427591537279058e-01,-6.991563584618436522e-01,-1.663107773043998039e-02,8.231395773674483607e-01
1.878392650657833424e-02,1.145678743337668060e+00,1.022336572275230671e+00,-6.745312216405567884e-01,5.058893162831823442e-01,-7.166604480096132601e-01,-1.685997060400534764e-02,8.434916560295393495e-01
1.923116285197305417e-02,1.173309129774686488e+00,1.047464225591534959e+00,-6.908409292634900556e-01,5.181437768749378447e-01,-7.341876498279189533e-01,-1.707535231356582806e-02,8.638517252819137848e-01
1.967839919736777757e-02,1.200948147716873526e+00,1.072634144281124691e+00,-7.071587541838658675e-01,5.304060007967079660e-01,-7.517380851978385792e-01,-1.727684716201799420e-02,8.842194084071979265e-01
2.012563554276250097e-02,1.228595243987077534e+00,1.097846742999697423e+00,-7.234844455138599306e-01,5.426758481153528546e-01,-7.693118770607169088e-01,-1.746407775988317868e-02,9.045943281174076978e-01
2.057287188815722090e-02,1.256249865112607722e+00,1.123102440064060570e+00,-7.398177521531629219e-01,5.549531792522399698e-01,-7.869091502220267875e-01,-1.763666504593577877e-02,9.249761068106114870e-01
2.102010823355194430e-02,1.283911457709026704e+00,1.148401657750389049e+00,-7.561584229991666906e-01,5.672378551487318177e-01,-8.045300315693698634e-01,-1.779422830837834590e-02,9.453643668444725590e-01
2.146734457894666423e-02,1.311579468679300309e+00,1.173744822423611334e+00,-7.725062070471939712e-01,5.795297373498361493e-01,-8.221746501729113588e-01,-1.793638520485280052e-02,9.657587306731169052e-01
2.191458092434139110e-02,1.339253326560993163e+00,1.199132347520156738e+00,-7.888608423133636194e-01,5.918286797357175111e-01,-8.398431254290927850e-01,-1.806275163027093456e-02,9.861588070597555600e-01
2.236181726973611103e-02,1.366932446176335914e+00,1.224564637714455673e+00,-8.052220586178513440e-01,6.041345305652310316e-01,-8.575355699754051431e-01,-1.817294178109013503e-02,1.006564194531546219e+00
2.280905361513083443e-02,1.394616246539159610e+00,1.250042105157840089e+00,-8.215895881544783563e-01,6.164471404121670828e-01,-8.752521010255907008e-01,-1.826656831415401916e-02,1.026974494575282559e+00
2.325628996052555436e-02,1.422304146510415368e+00,1.275565165488445452e+00,-8.379631628836147206e-01,6.287663602407496111e-01,-8.929928375960124454e-01,-1.834324232337153360e-02,1.047389308408844366e+00
2.370352630592027776e-02,1.449995564530128567e+00,1.301134237545010786e+00,-8.543425143571118374e-01,6.410920412830345416e-01,-9.107579003145425123e-01,-1.840257335214079415e-02,1.067808236773985842e+00
2.415076265131500116e-02,1.477689918355101772e+00,1.326749743083078803e+00,-8.707273735462414121e-01,6.534240349185356234e-01,-9.285474112316381978e-01,-1.844416940693272000e-02,1.088230879733176337e+00
2.459799899670972109e-02,1.505386624802354190e+00,1.352412106493573907e+00,-8.871174706726415726e-01,6.657621925560819331e-01,-9.463614936336104400e-01,-1.846763697204079069e-02,1.108656836470490514e+00
2.504523534210444449e-02,1.533085099498317838e+00,1.378121754523781384e+00,-9.035125350422777979e-01,6.781063655179057070e-01,-9.642002718580847676e-01,-1.847258102548993142e-02,1.129085705096548375e+00
2.549247168749916442e-02,1.560784756633766035e+00,1.403879116000710692e+00,-9.199122948824065560e-01,6.904564049259593883e-01,-9.820638711116465025e-01,-1.845860505610791291e-02,1.149517082457502948e+00
2.593970803289389129e-02,1.588485008724501268e+00,1.429684621556853941e+00,-9.363164771815524201e-01,7.028121615904641128e-01,-9.999524172896820939e-01,-1.842531108176181931e-02,1.169950563948082056e+00
2.638694437828861122e-02,1.616185266377775376e+00,1.455538703358330910e+00,-9.527248075324903365e-01,7.151734859006864120e-01,-1.017866036798409368e+00,-1.837229966875214560e-02,1.190385743328673085e+00
2.683418072368333462e-02,1.643884938064464896e+00,1.481441794835432813e+00,-9.691370099782398162e-01,7.275402277179467969e-01,-1.035804856379095362e+00,-1.829916995237435007e-02,1.210822212546466492e+00
2.728141706907805455e-02,1.671583429896984274e+00,1.507394330415541495e+00,-9.855528068610681647e-01,7.399122362708594469e-01,-1.053769002934469068e+00,-1.820551965863764776e-02,1.231259561560641203e+00
2.772865341447277795e-02,1.699280145412952248e+00,1.533396745258460925e+00,-1.001971918674501527e+00,7.522893600527988944e-01,-1.071758603357321649e+00,-1.809094512715025971e-02,1.251697378171602981e+00
2.817588975986750136e-02,1.726974485364595191e+00,1.559449474994117013e+00,-1.018394063918343750e+00,7.646714467215992572e-01,-1.089773784361296682e+00,-1.795504133516406808e-02,1.272135247854274009e+00
2.862312610526222129e-02,1.754665847513900090e+00,1.585552955462664393e+00,-1.034818958956705170e+00,7.770583430014824655e-01,-1.107814672313873317e+00,-1.779740192278222999e-02,1.292572753595428114e+00
2.907036245065694469e-02,1.782353626433518023e+00,1.611707622456981071e+00,-1.051246317879045877e+00,7.894498945872194806e-01,-1.125881393071539005e+00,-1.761761921933124864e-02,1.313009475735082754e+00
2.951759879605166462e-02,1.810037213313397508e+00,1.637913911467541617e+00,-1.067675852364215583e+00,8.018459460505162895e-01,-1.143974071817146720e+00,-1.741528427089111819e-02,1.333444991811928659e+00
2.996483514144638802e-02,1.837715995773180566e+00,1.664172257429699320e+00,-1.084107271547515738e+00,8.142463407486342231e-01,-1.162092832899474404e+00,-1.718998686899098072e-02,1.353878876412824450e+00
3.041207148684110795e-02,1.865389357680339755e+00,1.690483094473350878e+00,-1.100540281890762806e+00,8.266509207352432664e-01,-1.180237799674968446e+00,-1.694131558046652053e-02,1.374310701026332238e+00
3.085930783223583482e-02,1.893056678974044837e+00,1.716846855674982075e+00,-1.116974587055360679e+00,8.390595266734950375e-01,-1.198409094351669202e+00,-1.666885777847859629e-02,1.394740033900298215e+00
3.130654417763055475e-02,1.920717335494797950e+00,1.743263972812120866e+00,-1.133409887778386027e+00,8.514719977513371951e-01,-1.216606837835341404e+00,-1.637219967469494275e-02,1.415166439903495110e+00
3.175378052302527815e-02,1.948370698819808844e+00,1.769734876120183209e+00,-1.149845881751684340e+00,8.638881715990553989e-01,-1.234831149577795273e+00,-1.605092635263272172e-02,1.435589480391311623e+00
3.220101686842000155e-02,1.976016136104080667e+00,1.796259994051668807e+00,-1.166282263503957140e+00,8.763078842090339382e-01,-1.253082147427368787e+00,-1.570462180216736225e-02,1.456008713075470862e+00
3.264825321381472495e-02,2.003653009927314432e+00,1.822839753037818422e+00,-1.182718724285890310e+00,8.887309698577691153e-01,-1.271359947481651931e+00,-1.533286895519664350e-02,1.476423691897839285e+00
3.309548955920944141e-02,2.031280678146482277e+00,1.849474577252599783e+00,-1.199154951958265380e+00,9.011572610300919717e-01,-1.289664663942353906e+00,-1.493524972247545213e-02,1.496833966908249547e+00
3.354272590460416481e-02,2.058898493754187431e+00,1.876164888379108664e+00,-1.215590630883081502e+00,9.135865883456283365e-01,-1.307996408972380564e+00,-1.451134503160467215e-02,1.517239084146382977e+00
3.398996224999888821e-02,2.086505804742763814e+00,1.902911105378365164e+00,-1.232025441817701683e+00,9.260187804874950857e-01,-1.326355292555108090e+00,-1.406073486618958368e-02,1.537638585527713042e+00
3.443719859539361161e-02,2.114101953974111936e+00,1.929713644260487637e+00,-1.248459061811994175e+00,9.384536641332152929e-01,-1.344741422355830940e+00,-1.358299830615367076e-02,1.558032008733481799e+00
3.488443494078833501e-02,2.141686279055290854e+00,1.956572917858269811e+00,-1.264891164108488342e+00,9.508910638878709243e-01,-1.363154903585415800e+00,-1.307771356922132755e-02,1.578418887104738211e+00
3.533167128618305841e-02,2.169258112219859758e+00,1.983489335603152215e+00,-1.281321418045546334e+00,9.633308022194941866e-01,-1.381595838866143566e+00,-1.254445805355680621e-02,1.598798749540432551e+00
3.577890763157778181e-02,2.196816780214934539e+00,2.010463303303554827e+00,-1.297749488963521713e+00,9.757726993966615581e-01,-1.400064328099722255e+00,-1.198280838156984274e-02,1.619171120399528929e+00
3.622614397697249827e-02,2.224361604194020625e+00,2.037495222925632898e+00,-1.314175038113950755e+00,9.882165734283481218e-01,-1.418560468337517033e+00,-1.139234044488229847e-02,1.639535519407203656e+00
3.667338032236722167e-02,2.251891899615587889e+00,2.064585492376414422e+00,-1.330597722571744468e+00,1.000662240005996129e+00,-1.437084353652957169e+00,-1.077262945045448506e-02,1.659891461565076831e+00
3.712061666776194507e-02,2.279406976147371644e+00,2.091734505289314150e+00,-1.347017195150380875e+00,1.013109512447814442e+00,-1.455636075016129016e+00,-1.012324996787827835e-02,1.680238457065490909e+00
3.756785301315666847e-02,2.306906137576473448e+00,2.118942650812091877e+00,-1.363433104320140643e+00,1.025558201645328404e+00,-1.474215720170595434e+00,-9.443775977827473245e-03,1.700576011209871341e+00
3.801508935855138493e-02,2.334388681725071191e+00,2.146210313397071801e+00,-1.379845094129271477e+00,1.038008116012103077e+00,-1.492823373512312868e+00,-8.733780921676814746e-03,1.720903624331042714e+00
3.846232570394610834e-02,2.361853900372085757e+00,2.173537872593942932e+00,-1.396252804128276903e+00,1.050459061434782626e+00,-1.511459115970873457e+00,-7.992837752275550045e-03,1.741220791719745975e+00
3.890956204934083867e-02,2.389301079180369047e+00,2.200925702844757303e+00,-1.412655869297098077e+00,1.062910841226271330e+00,-1.530123024892804384e+00,-7.220518985889545771e-03,1.761527003555040993e+00
3.935679839473555514e-02,2.416729521077337850e+00,2.228374196375153993e+00,-1.429053933955053424e+00,1.075363266685479546e+00,-1.548815189715316620e+00,-6.416396217965913973e-03,1.781821762170500367e+00
3.980403474013027854e-02,2.444138673383777327e+00,2.255883888904048895e+00,-1.445446727607755832e+00,1.087816214643233748e+00,-1.567535797824379129e+00,-5.580037004741134066e-03,1.802104676048563503e+00
4.025127108552500194e-02,2.471527903046692565e+00,2.283455238806654908e+00,-1.461833930978503560e+00,1.100269525869237874e+00,-1.586284983488208233e+00,-4.711009791894871235e-03,1.822375293696739895e+00
4.069850743091972534e-02,2.498896553250754327e+00,2.311088682102148351e+00,-1.478215209634139216e+00,1.112723030599033880e+00,-1.605062865582655762e+00,-3.808882922717193864e-03,1.842633145425214725e+00
4.114574377631444180e-02,2.526243965542434022e+00,2.338784654097161297e+00,-1.494590227141969319e+00,1.125176558524912496e+00,-1.623869562413840839e+00,-2.873224186445866302e-03,1.862877759681911050e+00
4.159298012170916520e-02,2.553569479854598701e+00,2.366543589324724195e+00,-1.510958645059110372e+00,1.137629938798349727e+00,-1.642705191691808286e+00,-1.903600848250586175e-03,1.883108663056688448e+00
4.204021646710388860e-02,2.580872434531435999e+00,2.394365921482504156e+00,-1.527320122921761225e+00,1.150083000032481317e+00,-1.661569870503892599e+00,-8.995796795853161498e-04,1.903325380285652679e+00
4.248745281249861200e-02,2.608152166353726376e+00,2.422252083370335818e+00,-1.543674318234439902e+00,1.162535570304610744e+00,-1.680463715287784598e+00,1.392730110947315580e-04,1.923527434255582369e+00
4.293468915789332846e-02,2.635408010564444403e+00,2.450202506827062532e+00,-1.560020886459159151e+00,1.174987477158752514e+00,-1.699386841804306769e+00,1.213391347247516627e-03,1.943714346008475369e+00
4.338192550328805880e-02,2.662639300894713568e+00,2.478217622666671005e+00,-1.576359481004555363e+00,1.187438547608213213e+00,-1.718339365109890382e+00,2.323209852790886210e-03,1.963885634746217246e+00
4.382916184868278220e-02,2.689845369590088353e+00,2.506297860613722506e+00,-1.592689753214954429e+00,1.199888608138204305e+00,-1.737321399528756416e+00,3.469163420284915311e-03,1.984040817835354575e+00
4.427639819407749866e-02,2.717025547437177391e+00,2.534443649238087293e+00,-1.609011352359399183e+00,1.212337484708490232e+00,-1.756333058624806043e+00,4.651687278745320064e-03,2.004179410811998796e+00
4.472363453947222206e-02,2.744179163790614773e+00,2.562655415888986266e+00,-1.625323925620613341e+00,1.224785002756076935e+00,-1.775374455173210020e+00,5.871216961089165132e-03,2.024300927386839088e+00
4.517087088486694546e-02,2.771305546600360881e+00,2.590933586628310970e+00,-1.641627118083917924e+00,1.237230987197929011e+00,-1.794445701131706539e+00,7.128188271216417959e-03,2.044404879450277601e+00
4.561810723026166886e-02,2.798404022439344718e+00,2.619278586163264144e+00,-1.657920572726092168e+00,1.249675262433727729e+00,-1.813546907611604642e+00,8.423037250722908986e-03,2.064490777077676587e+00
4.606534357565638532e-02,2.825473916531449081e+00,2.647690837778285733e+00,-1.674203930404185803e+00,1.262117652348658137e+00,-1.832678184848488323e+00,9.756200145244031674e-03,2.084558128534732102e+00
4.651257992105110872e-02,2.852514552779832790e+00,2.676170763266290109e+00,-1.690476829844272721e+00,1.274557980316237460e+00,-1.851839642172627975e+00,1.112811337043750903e-02,2.104606440282952295e+00
4.695981626644583212e-02,2.879525253795593542e+00,2.704718782859187876e+00,-1.706738907630163338e+00,1.286996069201177040e+00,-1.871031387979099847e+00,1.253921347759168192e-02,2.124635216985264918e+00
4.740705261184055552e-02,2.906505340926766046e+00,2.733335315157724654e+00,-1.722989798192045896e+00,1.299431741362276238e+00,-1.890253529697603518e+00,1.398993711887352998e-02,2.144643961511735863e+00
4.785428895723527892e-02,2.933454134287663440e+00,2.762020777060604004e+00,-1.739229133795095361e+00,1.311864818655355203e+00,-1.909506173761986947e+00,1.548072101220510088e-02,2.164632174945407606e+00
4.830152530263000232e-02,2.960370952788558441e+00,2.790775583692906903e+00,-1.755456544528014806e+00,1.324295122436222272e+00,-1.928789425579480632e+00,1.701200190577523141e-02,2.184599356588252217e+00
4.874876164802472572e-02,2.987255114165701997e+00,2.819600148333841982e+00,-1.771671658291533946e+00,1.336722473563676239e+00,-1.948103389499630467e+00,1.858421654218367358e-02,2.204545003967246064e+00
4.919599799341944218e-02,3.014105935011683002e+00,2.848494882343751033e+00,-1.787874100786849052e+00,1.349146692402543701e+00,-1.967448168782937934e+00,2.019780162221862518e-02,2.224468612840557302e+00
4.964323433881416558e-02,3.040922730806121521e+00,2.877460195090440376e+00,-1.804063495504008907e+00,1.361567598826749492e+00,-1.986823865569204095e+00,2.185319376826755366e-02,2.244369677203854607e+00
5.009047068420888899e-02,3.067704815946712404e+00,2.906496493874819897e+00,-1.820239463710261463e+00,1.373985012222430191e+00,-2.006230580845583589e+00,2.355082948735787163e-02,2.264247689296733590e+00
5.053770702960361239e-02,3.094451503780600632e+00,2.935604183855807570e+00,-1.836401624438326774e+00,1.386398751491072279e+00,-2.025668414414332652e+00,2.529114513383734497e-02,2.284102139609254678e+00
5.098494337499832885e-02,3.121162106636084399e+00,2.964783667974560721e+00,-1.852549594474632189e+00,1.398808635052689375e+00,-2.045137464860269816e+00,2.707457687167913463e-02,2.303932516888600901e+00
5.143217972039305919e-02,3.147835935854697453e+00,2.994035346878010095e+00,-1.868682988347498020e+00,1.411214480849045660e+00,-2.064637829517950163e+00,2.890156063642845830e-02,2.323738308145867570e+00
5.187941606578778259e-02,3.174472301823572984e+00,3.023359618841668262e+00,-1.884801418315250832e+00,1.423616106346889287e+00,-2.084169604438512291e+00,3.077253209677544010e-02,2.343518998662935005e+00
5.232665241118249905e-02,3.201070514008197421e+00,3.052756879691752800e+00,-1.900904494354310303e+00,1.436013328541252854e+00,-2.103732884356272148e+00,3.268792661576280789e-02,2.363274071999498904e+00
5.277388875657722245e-02,3.227629880985483535e+00,3.082227522726626034e+00,-1.916991824147206147e+00,1.448405963958762754e+00,-2.123327762654998896e+00,3.464817921162954839e-02,2.383003010000195321e+00
5.322112510197194585e-02,3.254149710477173940e+00,3.111771938637498902e+00,-1.933063013070543290e+00,1.460793828660999161e+00,-2.142954331333886575e+00,3.665372451828574629e-02,2.402705292801841086e+00
5.366836144736666925e-02,3.280629309383595427e+00,3.141390515428446051e+00,-1.949117664182919984e+00,1.473176738247879980e+00,-2.162612680973248658e+00,3.870499674541805213e-02,2.422380398840800808e+00
5.411559779276138571e-02,3.307067983817757018e+00,3.171083638335744137e+00,-1.965155378212792847e+00,1.485554507861094331e+00,-2.182302900699916837e+00,4.080242963823133007e-02,2.442027804860469775e+00
5.456283413815610911e-02,3.333465039139754449e+00,3.200851689746460060e+00,-1.981175753546278617e+00,1.497926952187548455e+00,-2.202025078152315185e+00,4.294645643682137859e-02,2.461646985918859443e+00
5.501007048355083251e-02,3.359819779991590316e+00,3.230695049116414808e+00,-1.997178386214933044e+00,1.510293885462884012e+00,-2.221779299445298950e+00,4.513750983518483029e-02,2.481237415396341905e+00
5.545730682894555591e-02,3.386131510332262007e+00,3.260614092887391902e+00,-2.013162869883451389e+00,1.522655121475002149e+00,-2.241565649134650950e+00,4.737602193985634980e-02,2.500798565003475638e+00
5.590454317434027237e-02,3.412399533473139623e+00,3.290609194403563809e+00,-2.029128795837275678e+00,1.535010473567595790e+00,-2.261384210181236920e+00,4.966242422817812585e-02,2.520329904788898734e+00
5.635177951973500271e-02,3.438623152113915449e+00,3.320680723827492908e+00,-2.045075752970292537e+00,1.547359754643824470e+00,-2.281235063915040495e+00,5.199714750621453607e-02,2.539830903147517471e+00
5.679901586512971917e-02,3.464801668378549859e+00,3.350829048055044002e+00,-2.061003327772274130e+00,1.559702777169867716e+00,-2.301118289998653310e+00,5.438062186628223049e-02,2.559301026828560754e+00
5.724625221052444257e-02,3.490934383851860723e+00,3.381054530629937993e+00,-2.076911104316445211e+00,1.572039353178655396e+00,-2.321033966390693148e+00,5.681327664412638700e-02,2.578739740943969849e+00
5.769348855591917291e-02,3.517020590692625959e+00,3.411357497999373933e+00,-2.092798650229858559e+00,1.584369289401074798e+00,-2.340982150961202990e+00,5.929553033202883405e-02,2.598146496876437617e+00
5.814072490131388937e-02,3.543059564471793266e+00,3.441738208475293437e+00,-2.108665503792091833e+00,1.596692383201663290e+00,-2.360962864764143632e+00,6.182778099332697508e-02,2.617520721526651162e+00
5.858796124670861277e-02,3.569050608663389745e+00,3.472197020007048440e+00,-2.124511243833890006e+00,1.609008446861653008e+00,-2.380976183494279752e+00,6.441045632299968737e-02,2.636861877653993602e+00
5.903519759210332923e-02,3.594993028096226340e+00,3.502734294130086301e+00,-2.140335449761933795e+00,1.621317293222151790e+00,-2.401022184931465464e+00,6.704398531417610219e-02,2.656169428972062985e+00
5.948243393749805957e-02,3.620886126938697380e+00,3.533350388236765394e+00,-2.156137698363810529e+00,1.633618734570613240e+00,-2.421100944732719196e+00,6.972879594217917809e-02,2.675442837400491047e+00
5.992967028289277603e-02,3.646729208749163398e+00,3.564045655492680709e+00,-2.171917563797210349e+00,1.645912582649801781e+00,-2.441212536398980504e+00,7.246531511833553818e-02,2.694681563079544873e+00
6.037690662828749943e-02,3.672521576526396991e+00,3.594820444752808708e+00,-2.187674617579312475e+00,1.658198648666671549e+00,-2.461357031241761639e+00,7.525396864372291272e-02,2.713885064384897738e+00
6.082414297368221590e-02,3.698262532760023813e+00,3.625675100477472323e+00,-2.203408428576344225e+00,1.670476743301154032e+00,-2.481534498349709406e+00,7.809518116284308586e-02,2.733052797942554069e+00
6.127137931907694623e-02,3.723951379481037716e+00,3.656609962648122103e+00,-2.219118562993322108e+00,1.682746676714857337e+00,-2.501745004555073315e+00,8.098937611723489027e-02,2.752184218643931590e+00
6.171861566447166964e-02,3.749587418312316789e+00,3.687625366682932615e+00,-2.234804584363967450e+00,1.695008258559672853e+00,-2.521988614400073825e+00,8.393697569901115152e-02,2.771278779661107805e+00
6.216585200986638610e-02,3.775169950519198458e+00,3.718721643352224326e+00,-2.250466053540809863e+00,1.707261297986294224e+00,-2.542265390103184419e+00,8.693840080433457018e-02,2.790335932462228552e+00
6.261308835526110950e-02,3.800698277060071018e+00,3.749899118693702516e+00,-2.266102528685465245e+00,1.719505603652650816e+00,-2.562575391525315993e+00,8.999407098681955208e-02,2.809355126827068894e+00
6.306032470065582596e-02,3.826171698637010898e+00,3.781158113927508779e+00,-2.281713565259085197e+00,1.731740983732242611e+00,-2.582918676135898650e+00,9.310440441086997865e-02,2.828335810862759647e+00
6.350756104605055630e-02,3.851589515746451475e+00,3.812498945371093573e+00,-2.297298716013006281e+00,1.743967245922394493e+00,-2.603295298978884453e+00,9.626981780495047492e-02,2.847277431019674676e+00
6.395479739144527276e-02,3.876951028729882509e+00,3.843921924353904451e+00,-2.312857530979552934e+00,1.756184197452413276e+00,-2.623705312638644482e+00,9.949072641478085011e-02,2.866179432107470504e+00
6.440203373684000310e-02,3.902255537824588227e+00,3.875427357131913997e+00,-2.328389557463044213e+00,1.768391645091663467e+00,-2.644148767205776185e+00,1.027675439564759152e-01,2.885041257311294238e+00
6.484927008223471956e-02,3.927502343214415603e+00,3.907015544801921703e+00,-2.343894340030958201e+00,1.780589395157543553e+00,-2.664625710242812584e+00,1.061006825696029221e-01,2.903862348208147370e+00
6.529650642762944990e-02,3.952690745080585266e+00,3.938686783215722187e+00,-2.359371420505291361e+00,1.792777253523383241e+00,-2.685136186749840892e+00,1.094905527701854897e-01,2.922642144783410334e+00
6.574374277302416636e-02,3.977820043652522397e+00,3.970441362894064241e+00,-2.374820337954091976e+00,1.804955025626238108e+00,-2.705680239130028752e+00,1.129375634036263731e-01,2.941380085447524717e+00
6.619097911841888282e-02,4.002889539258739582e+00,4.002279568940422472e+00,-2.390240628683169000e+00,1.817122516474613203e+00,-2.726257907155047455e+00,1.164421215975701696e-01,2.960075607052838453e+00
6.663821546381361316e-02,4.027898532377738761e+00,4.034201680954621949e+00,-2.405631826227987435e+00,1.829279530656075181e+00,-2.746869227930410329e+00,1.200046327146968572e-01,2.978728144910612663e+00
6.708545180920832962e-02,4.052846323688955366e+00,4.066207972946236815e+00,-2.420993461345736009e+00,1.841425872344792047e+00,-2.767514235860710325e+00,1.236255003054432811e-01,2.997337132808176374e+00
6.753268815460305996e-02,4.077732214123736654e+00,4.098298713247841896e+00,-2.436325062007579145e+00,1.853561345308976538e+00,-2.788192962614768344e+00,1.273051260606645751e-01,3.015902003026261102e+00
6.797992449999777642e-02,4.102555504916349349e+00,4.130474164428063588e+00,-2.451626153391084806e+00,1.865685752918238016e+00,-2.808905437090680746e+00,1.310439097642178696e-01,3.034422186356476647e+00
6.842716084539250676e-02,4.127315497655030363e+00,4.162734583204461991e+00,-2.466896257872838838e+00,1.877798898150848883e+00,-2.829651685380778492e+00,1.348422492454847132e-01,3.052897112118957423e+00
6.887439719078722322e-02,4.152011494333060604e+00,4.195080220356214085e+00,-2.482134895021224086e+00,1.889900583600919060e+00,-2.850431730736489477e+00,1.387005403318244401e-01,3.071326208180162443e+00
6.932163353618193968e-02,4.176642797399883200e+00,4.227511320636629932e+00,-2.497341581589394899e+00,1.901990611485482763e+00,-2.871245593533108043e+00,1.426191768009572591e-01,3.089708900970842720e+00
6.976886988157667002e-02,4.201208709812250142e+00,4.260028122685490359e+00,-2.512515831508421726e+00,1.914068783651490691e+00,-2.892093291234466346e+00,1.465985503332811746e-01,3.108044615504161001e+00
7.021610622697138648e-02,4.225708535085407114e+00,4.292630858941186567e+00,-2.527657155880613349e+00,1.926134901582721604e+00,-2.912974838357512475e+00,1.506390504641207384e-01,3.126332775393973140e+00
7.066334257236611682e-02,4.250141577344307642e+00,4.325319755552692769e+00,-2.542765062973033174e+00,1.938188766406592656e+00,-2.933890246436801963e+00,1.547410645359069692e-01,3.144572802873277784e+00
7.111057891776083328e-02,4.274507141374868091e+00,4.358095032291342541e+00,-2.557839058211168304e+00,1.950230178900892453e+00,-2.954839523988880057e+00,1.589049776502905464e-01,3.162764118812805059e+00
7.155781526315556362e-02,4.298804532675244872e+00,4.390956902462447076e+00,-2.572878644172806872e+00,1.962258939500415078e+00,-2.975822676476586715e+00,1.631311726201847279e-01,3.180906142739794884e+00
7.200505160855028008e-02,4.323033057507171151e+00,4.423905572816703824e+00,-2.587883320582070823e+00,1.974274848303507301e+00,-2.996839706273251913e+00,1.674200299217444288e-01,3.198998292856905401e+00
7.245228795394499655e-02,4.347192022947293566e+00,4.456941243461443491e+00,-2.602852584303650296e+00,1.986277705078528522e+00,-3.017890612626804803e+00,1.717719276462708056e-01,3.217039986061304813e+00
7.289952429933971301e-02,4.371280736938571110e+00,4.490064107771691404e+00,-2.617785929337189899e+00,1.998267309270220782e+00,-3.038975391623789601e+00,1.761872414520558872e-01,3.235030637963904887e+00
7.334676064473444335e-02,4.395298508341697108e+00,4.523274352301037915e+00,-2.632682846811887689e+00,2.010243460005982641e+00,-3.060094036153284236e+00,1.806663445161508230e-01,3.252969662908771209e+00
7.379399699012917369e-02,4.419244646986551395e+00,4.556572156692335618e+00,-2.647542824981238496e+00,2.022205956102064661e+00,-3.081246535870721281e+00,1.852096074860744013e-01,3.270856473992674207e+00
7.424123333552389015e-02,4.443118463723699563e+00,4.589957693588216259e+00,-2.662365349217983734e+00,2.034154596069665644e+00,-3.102432877161618308e+00,1.898173984314456275e-01,3.288690483084820926e+00
7.468846968091862049e-02,4.466919270475914416e+00,4.623431128541426460e+00,-2.677149902009229976e+00,2.046089178120939600e+00,-3.123653043105222959e+00,1.944900827955530209e-01,3.306471100846728906e+00
7.513570602631333695e-02,4.490646380289736506e+00,4.656992619924961829e+00,-2.691895962951742050e+00,2.058009500174925233e+00,-3.144907013438039023e+00,1.992280233468587403e-01,3.324197736752269705e+00
7.558294237170805341e-02,4.514299107387070187e+00,4.690642318842055403e+00,-2.706603008747423988e+00,2.069915359863369275e+00,-3.166194764517288096e+00,2.040315801304237731e-01,3.341869799107869632e+00
7.603017871710276987e-02,4.537876767216812546e+00,4.724380369035958260e+00,-2.721270513198978946e+00,2.081806554536470344e+00,-3.187516269284254022e+00,2.089011104192791679e-01,3.359486695072872564e+00
7.647741506249750021e-02,4.561378676506518737e+00,4.758206906799539837e+00,-2.735897947205738312e+00,2.093682881268531304e+00,-3.208871497227546499e+00,2.138369686657172197e-01,3.377047830680057316e+00
7.692465140789221667e-02,4.584804153314094854e+00,4.792122060884713264e+00,-2.750484778759680005e+00,2.105544136863520155e+00,-3.230260414346254993e+00,2.188395064525242573e-01,3.394552610856317099e+00
7.737188775328694701e-02,4.608152517079531663e+00,4.826125952411688402e+00,-2.765030472941628403e+00,2.117390117860543430e+00,-3.251682983113032499e+00,2.239090724441356040e-01,3.412000439443503730e+00
7.781912409868167735e-02,4.631423088676674737e+00,4.860218694778016157e+00,-2.779534491917619032e+00,2.129220620539227227e+00,-3.273139162437063376e+00,2.290460123377316970e-01,3.429390719219426398e+00
7.826636044407639381e-02,4.654615190465023922e+00,4.894400393567482688e+00,-2.793996294935460423e+00,2.141035440925015632e+00,-3.294628907626943715e+00,2.342506688142638183e-01,3.446722851919010289e+00
7.871359678947111027e-02,4.677728146341559423e+00,4.928671146458790453e+00,-2.808415338321458954e+00,2.152834374794367012e+00,-3.316152170353465767e+00,2.395233814894037749e-01,3.463996238255615534e+00
7.916083313486582673e-02,4.700761281792628310e+00,4.963031043134090936e+00,-2.822791075477339540e+00,2.164617217679874361e+00,-3.337708898612319786e+00,2.448644868644387351e-01,3.481210277942522247e+00
7.960806948026055707e-02,4.723713923945836335e+00,4.997480165187315748e+00,-2.837122956877330182e+00,2.176383764875288396e+00,-3.359299036686687501e+00,2.502743182770886810e-01,3.498364369714565214e+00
8.005530582565527353e-02,4.746585401621982392e+00,5.032018586032308782e+00,-2.851410430065433488e+00,2.188133811440446941e+00,-3.380922525109734345e+00,2.557532058522568041e-01,3.515457911349931575e+00
8.050254217105000387e-02,4.769375045387046264e+00,5.066646370810829580e+00,-2.865652939652876707e+00,2.199867152206130161e+00,-3.402579300627040393e+00,2.613014764527190614e-01,3.532490299692125468e+00
8.094977851644472033e-02,4.792082187604176369e+00,5.101363576300316893e+00,-2.879849927315744296e+00,2.211583581778806540e+00,-3.424269296158895415e+00,2.669194536297340159e-01,3.549460930672086345e+00
8.139701486183945067e-02,4.814706162485751229e+00,5.136170250821506578e+00,-2.894000831792784112e+00,2.223282894545308253e+00,-3.445992440762531306e+00,2.726074575735938366e-01,3.566369199330463147e+00
8.184425120723416713e-02,4.837246306145432051e+00,5.171066434145854984e+00,-2.908105088883387701e+00,2.234964884677395958e+00,-3.467748659594240834e+00,2.783658050641066861e-01,3.583214499840056355e+00
8.229148755262888359e-02,4.859701956650295251e+00,5.206052157402782044e+00,-2.922162131445772637e+00,2.246629346136256977e+00,-3.489537873871416451e+00,2.841948094210048348e-01,3.599996225528416804e+00
8.273872389802361393e-02,4.882072454072961420e+00,5.241127442986748264e+00,-2.936171389395315856e+00,2.258276072676898671e+00,-3.511360000834483852e+00,2.900947804542912678e-01,3.616713768900608805e+00
8.318596024341833040e-02,4.904357140543782023e+00,5.276292304464106131e+00,-2.950132289703084609e+00,2.269904857852450775e+00,-3.533214953708742723e+00,2.960660244145145725e-01,3.633366521662114046e+00
8.363319658881306073e-02,4.926555360303034981e+00,5.311546746479828940e+00,-2.964044256394540167e+00,2.281515495018394013e+00,-3.555102641666123109e+00,3.021088439429774342e-01,3.649953874741927340e+00
8.408043293420777720e-02,4.948666459753203739e+00,5.346890764664007811e+00,-2.977906710548421376e+00,2.293107777336674591e+00,-3.577022969786825879e+00,3.082235380218779630e-01,3.666475218315783380e+00
8.452766927960250753e-02,4.970689787511227919e+00,5.382324345538210153e+00,-2.991719070295812077e+00,2.304681497779761390e+00,-3.598975839020905010e+00,3.144104019243798565e-01,3.682929941829558018e+00
8.497490562499722400e-02,4.992624694460833012e+00,5.417847466421599201e+00,-3.005480750819375046e+00,2.316236449134574826e+00,-3.620961146149706433e+00,3.206697271646157255e-01,3.699317434022828088e+00
8.542214197039194046e-02,5.014470533804877839e+00,5.453460095336941649e+00,-3.019191164352785783e+00,2.327772424006360641e+00,-3.642978783747260252e+00,3.270018014476274715e-01,3.715637082952581771e+00
8.586937831578665692e-02,5.036226661117746417e+00,5.489162190916381689e+00,-3.032849720180324393e+00,2.339289214822457108e+00,-3.665028640141548610e+00,3.334069086192286147e-01,3.731888276017109263e+00
8.631661466118138726e-02,5.057892434397754045e+00,5.524953702307058734e+00,-3.046455824636662424e+00,2.350786613835973871e+00,-3.687110599375695852e+00,3.398853286158116660e-01,3.748070399980028000e+00
8.676385100657611760e-02,5.079467214119603113e+00,5.560834569076513745e+00,-3.060008881106814016e+00,2.362264413129377516e+00,-3.709224541169036549e+00,3.464373374140684581e-01,3.764182840994480195e+00
8.721108735197083406e-02,5.100950363286877121e+00,5.596804721117967674e+00,-3.073508290026290446e+00,2.373722404618007431e+00,-3.731370340878136460e+00,3.530632069806675100e-01,3.780224984627500895e+00
8.765832369736556440e-02,5.122341247484563098e+00,5.632864078555362752e+00,-3.086953448881399886e+00,2.385160380053468643e+00,-3.753547869457673158e+00,3.597632052218409093e-01,3.796196215884521497e+00
8.810556004276028086e-02,5.143639234931598025e+00,5.669012551648256348e+00,-3.100343752209762549e+00,2.396578131026970926e+00,-3.775756993421252705e+00,3.665375959329166822e-01,3.812095919234060215e+00
8.855279638815499732e-02,5.164843696533457873e+00,5.705250040696499880e+00,-3.113678591600971490e+00,2.407975448972544896e+00,-3.797997574802102871e+00,3.733866387477732252e-01,3.827923478632539123e+00
8.900003273354971378e-02,5.185954005934807043e+00,5.741576435944810264e+00,-3.126957355697467023e+00,2.419352125170203038e+00,-3.820269471113717064e+00,3.803105890882407802e-01,3.843678277549306355e+00
8.944726907894444412e-02,5.206969539572123828e+00,5.777991617487048259e+00,-3.140179430195559895e+00,2.430707950748980828e+00,-3.842572535310353921e+00,3.873096981134187544e-01,3.859359698991775112e+00
8.989450542433916058e-02,5.227889676726413803e+00,5.814495455170399119e+00,-3.153344197846642771e+00,2.442042716689895254e+00,-3.864906615747467189e+00,3.943842126689273142e-01,3.874967125530734080e+00
9.034174176973389092e-02,5.248713799575931205e+00,5.851087808499361387e+00,-3.166451038458600209e+00,2.453356213828834953e+00,-3.887271556142049000e+00,4.015343752361056895e-01,3.890499939325842149e+00
9.078897811512862126e-02,5.269441293248957159e+00,5.887768526539533198e+00,-3.179499328897370969e+00,2.464648232859334875e+00,-3.909667195532874118e+00,4.087604238811300972e-01,3.905957522151259464e+00
9.123621446052333772e-02,5.290071545876551262e+00,5.924537447821187186e+00,-3.192488443088694616e+00,2.475918564335264804e+00,-3.932093368240606512e+00,4.160625922040515068e-01,3.921339255421422809e+00
9.168345080591805418e-02,5.310603948645442607e+00,5.961394400242761016e+00,-3.205417752020065958e+00,2.487166998673450813e+00,-3.954549903827906387e+00,4.234411092878010985e-01,3.936644520217032372e+00
9.213068715131277064e-02,5.331037895850847974e+00,5.998339200974056595e+00,-3.218286623742823149e+00,2.498393326156175043e+00,-3.977036627059339580e+00,4.308961996470903610e-01,3.951872697311144655e+00
9.257792349670750098e-02,5.351372784949391281e+00,6.035371656359330039e+00,-3.231094423374451630e+00,2.509597336933611089e+00,-3.999553357861263869e+00,4.384280831772674469e-01,3.967023167195456335e+00
9.302515984210221744e-02,5.371608016612043457e+00,6.072491561820188011e+00,-3.243840513101051481e+00,2.520778821026160355e+00,-4.022099911281589613e+00,4.460369751030914820e-01,3.982095310106739561e+00
9.347239618749694778e-02,5.391742994777064979e+00,6.109698701758242478e+00,-3.256524252179983758e+00,2.531937568326691146e+00,-4.044676097449453778e+00,4.537230859274481443e-01,3.997088506053437129e+00
9.391963253289166424e-02,5.411777126703037233e+00,6.146992849457687313e+00,-3.269144996942702441e+00,2.543073368602700945e+00,-4.067281721534784289e+00,4.614866213799884154e-01,4.012002134842410861e+00
9.436686887828639458e-02,5.431709823021881434e+00,6.184373766987602217e+00,-3.281702100797763588e+00,2.554186011498388531e+00,-4.089916583707812414e+00,4.693277823657112657e-01,4.026835576105867176e+00
9.481410522368111105e-02,5.451540497791932616e+00,6.221841205104127859e+00,-3.294194914234007232e+00,2.565275286536620403e+00,-4.112580479098435937e+00,4.772467649134692902e-01,4.041588209328417669e+00
9.526134156907582751e-02,5.471268568551050038e+00,6.259394903152437628e+00,-3.306622784823931127e+00,2.576340983120831041e+00,-4.135273197755533481e+00,4.852437601244021792e-01,4.056259413874334641e+00
9.570857791447055785e-02,5.490893456369741799e+00,6.297034588968509539e+00,-3.318985057227219038e+00,2.587382890536805924e+00,-4.157994524606136721e+00,4.933189541203160111e-01,4.070848569014910545e+00
9.615581425986527431e-02,5.510414585904380935e+00,6.334759978780821754e+00,-3.331281073194508835e+00,2.598400797954420582e+00,-4.180744239414599939e+00,5.014725279919892698e-01,4.085355053956066129e+00
9.660305060526000465e-02,5.529831385450348691e+00,6.372570777111649321e+00,-3.343510171571234313e+00,2.609394494429218447e+00,-4.203522116741521764e+00,5.097046577473948181e-01,4.099778247866001202e+00
9.705028695065472111e-02,5.549143286995332325e+00,6.410466676678448827e+00,-3.355671688301765876e+00,2.620363768903977153e+00,-4.226327925902747751e+00,5.180155142598862339e-01,4.114117529903119852e+00
9.749752329604945145e-02,5.568349726272568745e+00,6.448447358294831844e+00,-3.367764956433634715e+00,2.631308410210125182e+00,-4.249161430928137584e+00,5.264052632162796730e-01,4.128372279244030274e+00
9.794475964144416791e-02,5.587450142814189391e+00,6.486512490771496608e+00,-3.379789306122005232e+00,2.642228207069109658e+00,-4.272022390520322510e+00,5.348740650648972084e-01,4.142541875111765748e+00
9.839199598683888437e-02,5.606443980004522487e+00,6.524661730816943006e+00,-3.391744064634267808e+00,2.653122948093643796e+00,-4.294910558013336654e+00,5.434220749635316761e-01,4.156625696804110426e+00
9.883923233223361471e-02,5.625330685133522302e+00,6.562894722937964609e+00,-3.403628556354871382e+00,2.663992421788892173e+00,-4.317825681331155963e+00,5.520494427273344717e-01,4.170623123722147163e+00
9.928646867762833117e-02,5.644109709450108703e+00,6.601211099339941768e+00,-3.415442102790254619e+00,2.674836416553522334e+00,-4.340767502946101253e+00,5.607563127766335143e-01,4.184533535398871962e+00
9.973370502302306151e-02,5.662780508215723430e+00,6.639610479827170231e+00,-3.427184022574073730e+00,2.685654720680745733e+00,-4.363735759837296335e+00,5.695428240847308921e-01,4.198356311528108620e+00
1.001809413684177780e-01,5.681342540757720272e+00,6.678092471702649746e+00,-3.438853631472482686e+00,2.696447122359178827e+00,-4.386730183448813492e+00,5.784091101255491862e-01,4.212090831993430484e+00
1.006281777138125083e-01,5.699795270522916901e+00,6.716656669668004120e+00,-3.450450242389677236e+00,2.707213409673673965e+00,-4.409750499647898891e+00,5.873552988212887849e-01,4.225736476897346883e+00
1.010754140592072248e-01,5.718138165131164463e+00,6.755302655723035343e+00,-3.461973165373596117e+00,2.717953370606043251e+00,-4.432796428683029255e+00,5.963815124899636277e-01,4.239292626590617452e+00
1.015226504046019412e-01,5.736370696428884308e+00,6.794029999065166692e+00,-3.473421707621774601e+00,2.728666793035678495e+00,-4.455867685141861934e+00,6.054878677928905439e-01,4.252758661701701470e+00
1.019698867499966577e-01,5.754492340542750384e+00,6.832838255988736620e+00,-3.484795173487428954e+00,2.739353464740118760e+00,-4.478963977909165450e+00,6.146744756821250766e-01,4.266133963166419463e+00
1.024171230953913880e-01,5.772502577933286361e+00,6.871726969783997774e+00,-3.496092864485671914e+00,2.750013173395482013e+00,-4.502085010124548425e+00,6.239414413477943899e-01,4.279417912257717838e+00
1.028643594407861184e-01,5.790400893448584441e+00,6.910695670636041399e+00,-3.507314079299929777e+00,2.760645706576836389e+00,-4.525230479140180506e+00,6.332888641653834361e-01,4.292609890615633361e+00
1.033115957861808348e-01,5.808186776378061467e+00,6.949743875523582304e+00,-3.518458113788565100e+00,2.771250851758503053e+00,-4.548400076478419152e+00,6.427168376429704955e-01,4.305709280277433493e+00
1.037588321315755652e-01,5.825859720506131545e+00,6.988871088117317498e+00,-3.529524260991595774e+00,2.781828396314192098e+00,-4.571593487789244570e+00,6.522254493683465881e-01,4.318715463707825997e+00
1.042060684769702816e-01,5.843419224166066961e+00,7.028076798678413617e+00,-3.540511811137687204e+00,2.792378127517137543e+00,-4.594810392807715971e+00,6.618147809561153450e-01,4.331627823829435897e+00
1.046533048223649981e-01,5.860864790293801363e+00,7.067360483956566242e+00,-3.551420051651275944e+00,2.802899832540079572e+00,-4.618050465311256403e+00,6.714849079946805244e-01,4.344445744053389014e+00
1.051005411677597146e-01,5.878195926481796008e+00,7.106721607088100967e+00,-3.562248267159882520e+00,2.813393298455214353e+00,-4.641313373076926041e+00,6.812358999932334180e-01,4.357168608310060698e+00
1.055477775131544449e-01,5.895412145032921103e+00,7.146159617493617944e+00,-3.572995739501580559e+00,2.823858312233969325e+00,-4.664598777838458332e+00,6.910678203285728349e-01,4.369795801079967568e+00
1.059950138585491614e-01,5.912512963014427747e+00,7.185673950775785634e+00,-3.583661747732719949e+00,2.834294660746810912e+00,-4.687906335243404499e+00,7.009807261919636101e-01,4.382326707424896384e+00
1.064422502039438917e-01,5.929497902311822166e+00,7.225264028616591894e+00,-3.594245568135688629e+00,2.844702130762813752e+00,-4.711235694809946750e+00,7.109746685358387941e-01,4.394760713019042697e+00
1.068894865493386220e-01,5.946366489682971768e+00,7.264929258674727386e+00,-3.604746474227038533e+00,2.855080508949285001e+00,-4.734586499883834065e+00,7.210496920204853000e-01,4.407097204180496774e+00
1.073367228947333385e-01,5.963118256812072637e+00,7.304669034482653700e+00,-3.615163736765624858e+00,2.865429581871201670e+00,-4.757958387595103922e+00,7.312058349606607166e-01,4.419335567902736628e+00
1.077839592401280550e-01,5.979752740363730723e+00,7.344482735343401458e+00,-3.625496623761021109e+00,2.875749135990594230e+00,-4.781350988814716985e+00,7.414431292721012090e-01,4.431475191886354636e+00
1.082311955855227714e-01,5.996269482037034138e+00,7.384369726227368425e+00,-3.635744400482062488e+00,2.886038957665831628e+00,-4.804763928111123406e+00,7.517616004180167621e-01,4.443515464570905849e+00
1.086784319309175018e-01,6.012668028619760463e+00,7.424329357668773000e+00,-3.645906329465632201e+00,2.896298833150831697e+00,-4.828196823706727869e+00,7.621612673554530870e-01,4.455455775166990762e+00
1.091256682763122182e-01,6.028947932042473923e+00,7.464360965662084624e+00,-3.655981670525545901e+00,2.906528548594169425e+00,-4.851649287434285363e+00,7.726421424816689587e-01,4.467295513688391395e+00
1.095729046217069486e-01,6.045108749432780648e+00,7.504463871558165522e+00,-3.665969680761684391e+00,2.916727890038104398e+00,-4.875120924693160163e+00,7.832042315803809940e-01,4.479034070984461380e+00
1.100201409671016650e-01,6.061150043169519996e+00,7.544637381960175304e+00,-3.675869614569248434e+00,2.926896643417485677e+00,-4.898611334405480022e+00,7.938475337679421484e-01,4.490670838772592433e+00
1.104673773124963954e-01,6.077071380937059786e+00,7.584880788619433822e+00,-3.685680723648240953e+00,2.937034594558617595e+00,-4.922120108972251273e+00,8.045720414394829101e-01,4.502205209670914421e+00
1.109146136578911118e-01,6.092872335779632387e+00,7.625193368331059318e+00,-3.695402257013113534e+00,2.947141529178011421e+00,-4.945646834229354916e+00,8.153777402149712250e-01,4.513636577231133096e+00
1.113618500032858283e-01,6.108552486155616634e+00,7.665574382829344557e+00,-3.705033461002570139e+00,2.957217232881030444e+00,-4.969191089403429906e+00,8.262646088852063642e-01,4.524964335971485063e+00
1.118090863486805447e-01,6.124111415991984053e+00,7.706023078683117866e+00,-3.714573579289588423e+00,2.967261491160496867e+00,-4.992752447067715593e+00,8.372326193577469544e-01,4.536187881409930789e+00
1.122563226940752890e-01,6.139548714738615409e+00,7.746538687190639649e+00,-3.724021852891568951e+00,2.977274089395121059e+00,-5.016330473097672993e+00,8.482817366027327610e-01,4.547306610097403556e+00
1.127035590394700054e-01,6.154863977422864174e+00,7.787120424274718289e+00,-3.733377520180738429e+00,2.987254812847960572e+00,-5.039924726626724194e+00,8.594119185987241227e-01,4.558319919651358632e+00
1.131507953848647219e-01,6.170056804703906828e+00,7.827767490377207871e+00,-3.742639816894632432e+00,2.997203446664657989e+00,-5.063534760001652479e+00,8.706231162783810706e-01,4.569227208789307326e+00
1.135980317302594383e-01,6.185126802927387146e+00,7.868479070353749272e+00,-3.751807976146877888e+00,3.007119775871721856e+00,-5.087160118738154324e+00,8.819152734741489974e-01,4.580027877362704558e+00
1.140452680756541687e-01,6.200073584179839337e+00,7.909254333367892187e+00,-3.760881228438034185e+00,3.017003585374594898e+00,-5.110800341476035236e+00,8.932883268637905605e-01,4.590721326390813317e+00
1.144925044210488851e-01,6.214896766343320778e+00,7.950092432785328178e+00,-3.769858801666673198e+00,3.026854659955695581e+00,-5.134454959934490859e+00,9.047422059159226926e-01,4.601306958094833810e+00
1.149397407664436016e-01,6.229595973150083843e+00,7.990992506068051782e+00,-3.778739921140690239e+00,3.036672784272414827e+00,-5.158123498867354328e+00,9.162768328355093139e-01,4.611784175932228891e+00
1.153869771118383458e-01,6.244170834237152690e+00,8.031953674667999366e+00,-3.787523809588691392e+00,3.046457742854930650e+00,-5.181805476018045198e+00,9.278921225091955050e-01,4.622152384631089461e+00
1.158342134572330623e-01,6.258620985201017284e+00,8.072975043920639138e+00,-3.796209687171599345e+00,3.056209320103963289e+00,-5.205500402074513033e+00,9.395879824506083722e-01,4.632410990224726355e+00
1.162814498026277787e-01,6.272946067652390489e+00,8.114055702938546943e+00,-3.804796771494485697e+00,3.065927300288489477e+00,-5.229207780624172131e+00,9.513643127456492543e-01,4.642559400086449628e+00
1.167286861480224952e-01,6.287145729270894989e+00,8.155194724504468695e+00,-3.813284277618504525e+00,3.075611467543290622e+00,-5.252927108108559118e+00,9.632210059975899741e-01,4.652597022964440221e+00
1.171759224934172255e-01,6.301219623859942054e+00,8.196391164964609288e+00,-3.821671418073079973e+00,3.085261605866481016e+00,-5.276657873778130003e+00,9.751579472722630149e-01,4.662523269016856986e+00
1.176231588388119420e-01,6.315167411401473530e+00,8.237644064121429466e+00,-3.829957402868214622e+00,3.094877499116907682e+00,-5.300399559646763237e+00,9.871750140430668452e-01,4.672337549847025429e+00
1.180703951842066585e-01,6.328988758110815738e+00,8.278952445126282811e+00,-3.838141439506978170e+00,3.104458931011442768e+00,-5.324151640446229017e+00,9.992720761359255022e-01,4.682039278538818294e+00
1.185176315296013749e-01,6.342683336491774959e+00,8.320315314372288995e+00,-3.846222732998332283e+00,3.114005685122322564e+00,-5.347913583580761632e+00,1.011448995674244733e+00,4.691627869692350572e+00
1.189648678749961191e-01,6.356250825391117409e+00,8.361731661385913839e+00,-3.854200485869727189e+00,3.123517544874045537e+00,-5.371684849080897273e+00,1.023705627023592246e+00,4.701102739459360969e+00
1.194121042203908356e-01,6.369690910054010224e+00,8.403200458720130328e+00,-3.862073898180448772e+00,3.132994293540710018e+00,-5.395464889558260424e+00,1.036041816736705368e+00,4.710463305579436266e+00
1.198593405657855521e-01,6.383003282178679072e+00,8.444720661845614984e+00,-3.869842167534629951e+00,3.142435714242759914e+00,-5.419253150159216048e+00,1.048457403497987439e+00,4.719708987415780044e+00
1.203065769111802824e-01,6.396187639971750549e+00,8.486291209043127282e+00,-3.877504489094854012e+00,3.151841589944027078e+00,-5.443049068519218991e+00,1.060952218068256681e+00,4.728839205991639538e+00
1.207538132565749989e-01,6.409243688202846734e+00,8.527911021294515947e+00,-3.885060055595465300e+00,3.161211703448287835e+00,-5.466852074716343601e+00,1.073526083229227712e+00,4.737853384026307069e+00
1.212010496019697153e-01,6.422171138260241996e+00,8.569579002174831928e+00,-3.892508057356665496e+00,3.170545837396225419e+00,-5.490661591225542537e+00,1.086178813728080339e+00,4.746750945972037172e+00
1.216482859473644318e-01,6.434969708205497518e+00,8.611294037742927898e+00,-3.899847682298160478e+00,3.179843774261769340e+00,-5.514477032871946349e+00,1.098910216221787639e+00,4.755531318050343792e+00
1.220955222927591760e-01,6.447639122829022185e+00,8.653054996433299451e+00,-3.907078115953519060e+00,3.189105296348849983e+00,-5.538297806784969524e+00,1.111720089221666097e+00,4.764193928289114588e+00
1.225427586381538925e-01,6.460179113704852760e+00,8.694860728945958073e+00,-3.914198541484237737e+00,3.198330185787548352e+00,-5.562123312351243243e+00,1.124608223037368182e+00,4.772738206559303364e+00
1.229899949835486089e-01,6.472589419246450149e+00,8.736710068138359375e+00,-3.921208139694548844e+00,3.207518224530767181e+00,-5.585952941168785379e+00,1.137574399721426488e+00,4.781163584612475148e+00
1.234372313289433393e-01,6.484869784761355227e+00,8.778601828914851524e+00,-3.928106089045716676e+00,3.216669194350134209e+00,-5.609786076999684568e+00,1.150618393013173257e+00,4.789469496117658487e+00
1.238844676743380557e-01,6.497019962506946911e+00,8.820534808117690417e+00,-3.934891565671156943e+00,3.225782876832390400e+00,-5.633622095723782586e+00,1.163739968282937021e+00,4.797655376699157870e+00
1.243317040197327722e-01,6.509039711745550960e+00,8.862507784417024581e+00,-3.941563743391315988e+00,3.234859053375355398e+00,-5.657460365291695936e+00,1.176938882476064485e+00,4.805720663974002882e+00
1.247789403651274887e-01,6.520928798799936921e+00,8.904519518200856965e+00,-3.948121793728950557e+00,3.243897505183941821e+00,-5.681300245677894267e+00,1.190214884056823852e+00,4.813664797589826350e+00
1.252261767105222190e-01,6.532686997108565485e+00,8.946568751464702984e+00,-3.954564885924412909e+00,3.252898013265965727e+00,-5.705141088833575402e+00,1.203567712952278157e+00,4.821487219262694524e+00
1.256734130559169493e-01,6.544314087281107639e+00,8.988654207701387122e+00,-3.960892186951248561e+00,3.261860358427990825e+00,-5.728982238639637181e+00,1.216997100496142181e+00,4.829187372815270329e+00
1.261206494013116519e-01,6.555809857154127229e+00,9.030774591790702743e+00,-3.967102861532072033e+00,3.270784321271133166e+00,-5.752823030859619990e+00,1.230502769372544103e+00,4.836764704215227972e+00
1.265678857467063823e-01,6.567174101846250167e+00,9.072928589888421769e+00,-3.973196072154272063e+00,3.279669682186529656e+00,-5.776662793092196324e+00,1.244084433559722980e+00,4.844218661613429511e+00
1.270151220921011126e-01,6.578406623813812359e+00,9.115114869315098289e+00,-3.979170979086165350e+00,3.288516221350863411e+00,-5.800500844723662119e+00,1.257741798273498190e+00,4.851548695382580156e+00
1.274623584374958429e-01,6.589507232906523626e+00,9.157332078445282519e+00,-3.985026740393343925e+00,3.297323718721874020e+00,-5.824336496880590630e+00,1.271474559910887425e+00,4.858754258156056771e+00
1.279095947828905455e-01,6.600475746423156487e+00,9.199578846596693893e+00,-3.990762511955157965e+00,3.306091954033781199e+00,-5.848169052382511168e+00,1.285282405993765531e+00,4.865834804866836727e+00
1.283568311282852759e-01,6.611311989166879677e+00,9.241853783917717280e+00,-3.996377447481167966e+00,3.314820706792311888e+00,-5.871997805693623285e+00,1.299165015111951593e+00,4.872789792786356600e+00
1.288040674736800062e-01,6.622015805542588396e+00,9.284155528169000249e+00,-4.001870718519323411e+00,3.323509763581199650e+00,-5.895822068489091627e+00,1.313122070408351050e+00,4.879618698375784547e+00
1.292513038190747088e-01,6.632587053728570936e+00,9.326482739509767583e+00,-4.007241549169819450e+00,3.332158908851525769e+00,-5.919641163743316170e+00,1.327153254573339769e+00,4.886321038219135993e+00
1.296985401644694391e-01,6.643025512252708431e+00,9.368833738944996270e+00,-4.012489068788746671e+00,3.340767867171606564e+00,-5.943454227726769901e+00,1.341258144657543339e+00,4.892896243686862157e+00
1.301457765098641695e-01,6.653330970238274134e+00,9.411206834919203956e+00,-4.017612400718534538e+00,3.349336365758372125e+00,-5.967260392638292110e+00,1.355436311078602962e+00,4.899343746929258003e+00
1.305930128552588998e-01,6.663503235515720213e+00,9.453600354222587043e+00,-4.022610673458719255e+00,3.357864139701401740e+00,-5.991058803640637365e+00,1.369687326774877256e+00,4.905662990704070303e+00
1.310402492006536024e-01,6.673542133672500043e+00,9.496012638939422601e+00,-4.027483020118312496e+00,3.366350931261772761e+00,-6.014848617117366736e+00,1.384010766294027306e+00,4.911853427730202171e+00
1.314874855460483327e-01,6.683447507144748556e+00,9.538442043521447644e+00,-4.032228577894550803e+00,3.374796489199847649e+00,-6.038628999001508291e+00,1.398406204917790330e+00,4.917914520071791529e+00
1.319347218914430631e-01,6.693219214350775381e+00,9.580886931986155375e+00,-4.036846487578032772e+00,3.383200568132020525e+00,-6.062399123175985949e+00,1.412873217822931515e+00,4.923845738552617313e+00
1.323819582368377656e-01,6.702857128866408942e+00,9.623345675240116748e+00,-4.041335893084256448e+00,3.391562927916417003e+00,-6.086158169945825591e+00,1.427411379278390013e+00,4.929646562200839632e+00
1.328291945822324960e-01,6.712361138642163993e+00,9.665816648527195909e+00,-4.045695941011549834e+00,3.399883333067534874e+00,-6.109905324582139308e+00,1.442020261878595111e+00,4.935316477724105866e+00
1.332764309276272263e-01,6.721731145262269891e+00,9.708298229001783852e+00,-4.049925780225382965e+00,3.408161552199854949e+00,-6.133639775937844263e+00,1.456699435812980337e+00,4.940854979014980053e+00
1.337236672730219567e-01,6.730967063245496540e+00,9.750788793426957923e+00,-4.054024561469074861e+00,3.416397357500382981e+00,-6.157360715135197005e+00,1.471448468171672186e+00,4.946261566686718680e+00
1.341709036184166592e-01,6.740068819387846411e+00,9.793286715997611580e+00,-4.057991437000906032e+00,3.424590524230166189e+00,-6.181067334325058837e+00,1.486266922287367009e+00,4.951535747639399965e+00
1.346181399638113896e-01,6.749036352147082418e+00,9.835790366288566844e+00,-4.061825560257608991e+00,3.432740830254735531e+00,-6.204758825517971310e+00,1.501154357113398508e+00,4.956677034656379988e+00
1.350653763092061199e-01,6.757869611069066806e+00,9.878298107327603716e+00,-4.065526085544242108e+00,3.440848055603525690e+00,-6.228434379486951222e+00,1.516110326637968742e+00,4.961684946031103216e+00
1.355126126546008225e-01,6.766568556255962541e+00,9.920808293793497157e+00,-4.069092167750483213e+00,3.448911982058222581e+00,-6.252093184742102849e+00,1.531134379334589291e+00,4.966559005224247869e+00
1.359598489999955528e-01,6.775133157876256362e+00,9.963319270338988787e+00,-4.072522962093289678e+00,3.456932392770090345e+00,-6.275734426576977221e+00,1.546226057648694141e+00,4.971298740551224782e+00
1.364070853453902832e-01,6.783563395716617705e+00,1.000582937003872175e+01,-4.075817623885962249e+00,3.464909071906215665e+00,-6.299357286186697102e+00,1.561384897520424975e+00,4.975903684900002233e+00
1.368543216907850135e-01,6.791859258775611252e+00,1.004833691296213871e+01,-4.078975308333596672e+00,3.472841804324739101e+00,-6.322960939857866336e+00,1.576610427943629933e+00,4.980373375479285158e+00
1.373015580361797161e-01,6.800020744899206271e+00,1.009084020487136613e+01,-4.081995170354936420e+00,3.480730375279017963e+00,-6.346544558230241329e+00,1.591902170561014351e+00,4.984707353597046975e+00
1.377487943815744464e-01,6.808047860458178668e+00,1.013333753604401721e+01,-4.084876364430591877e+00,3.488574570150732690e+00,-6.370107305630171801e+00,1.607259639295504527e+00,4.988905164469369602e+00
1.381960307269691768e-01,6.815940620067290290e+00,1.017582718022098831e+01,-4.087618044477690837e+00,3.496374174211977159e+00,-6.393648339475818787e+00,1.622682340017771230e+00,4.992966357059668070e+00
1.386432670723638794e-01,6.823699046346344055e+00,1.021830739367918461e+01,-4.090219363750881243e+00,3.504128972416267196e+00,-6.417166809754122347e+00,1.638169770249950030e+00,4.996890483948227768e+00
1.390905034177586097e-01,6.831323169723063415e+00,1.026077641442925881e+01,-4.092679474769759018e+00,3.511838749218521460e+00,-6.440661858569577625e+00,1.653721418905550022e+00,5.000677101232097854e+00
1.395377397631533400e-01,6.838813028277797912e+00,1.030323246153826844e+01,-4.094997529272654369e+00,3.519503288423980081e+00,-6.464132619764732191e+00,1.669336766065535826e+00,5.004325768455322176e+00
1.399849761085480704e-01,6.846168667630084137e+00,1.034567373457729289e+01,-4.097172678196848494e+00,3.527122373066089889e+00,-6.487578218612500613e+00,1.685015282790598423e+00,5.007836048569517473e+00
1.404322124539427730e-01,6.853390140867023916e+00,1.038809841319404725e+01,-4.099204071685146111e+00,3.534695785313331395e+00,-6.510997771580206539e+00,1.700756430969611266e+00,5.011207507924788196e+00
1.408794487993375033e-01,6.860477508513505462e+00,1.043050465681042738e+01,-4.101090859118858845e+00,3.542223306405001271e+00,-6.534390386165433107e+00,1.716559663204274333e+00,5.014439716290988613e+00
1.413266851447322336e-01,6.867430838544271943e+00,1.047289060444501629e+01,-4.102832189177186173e+00,3.549704716615942335e+00,-6.557755160803615979e+00,1.732424422729929248e+00,5.017532246909326865e+00
1.417739214901269362e-01,6.874250206437799271e+00,1.051525437466057333e+01,-4.104427209922968167e+00,3.557139795250233494e+00,-6.581091184847412734e+00,1.748350143372572996e+00,5.020484676574310079e+00
1.422211578355216666e-01,6.880935695272040853e+00,1.055759406563646685e+01,-4.105875068914845549e+00,3.564528320663817862e+00,-6.604397538617850394e+00,1.764336249542048929e+00,5.023296585746029663e+00
1.426683941809163692e-01,6.887487395861987771e+00,1.059990775536608609e+01,-4.107174913345808420e+00,3.571870070316105483e+00,-6.627673293527243104e+00,1.780382156261423487e+00,5.025967558692803649e+00
1.431156305263111272e-01,6.893905406939065728e+00,1.064219350197917002e+01,-4.108325890208135434e+00,3.579164820850500472e+00,-6.650917512273859522e+00,1.796487269232547535e+00,5.028497183664137005e+00
1.435628668717058298e-01,6.900189835372378511e+00,1.068444934418916681e+01,-4.109327146484718085e+00,3.586412348203900091e+00,-6.674129249108388784e+00,1.812650984937792087e+00,5.030885053094043435e+00
1.440101032171005602e-01,6.906340796431781115e+00,1.072667330186550494e+01,-4.110177829366800317e+00,3.593612427745142668e+00,-6.697307550172158841e+00,1.828872690777996635e+00,5.033130763834707366e+00
1.444573395624952905e-01,6.912358414092787839e+00,1.076886337673081151e+01,-4.110877086498076594e+00,3.600764834442387929e+00,-6.720451453907119621e+00,1.845151765246560105e+00,5.035233917420483429e+00
1.449045759078899931e-01,6.918242821383319807e+00,1.081101755318317004e+01,-4.111424066245206177e+00,3.607869343059485701e+00,-6.743559991537618536e+00,1.861487578139753296e+00,5.037194120362240568e+00
1.453518122532847234e-01,6.923994160772277695e+00,1.085313379924323662e+01,-4.111817917994715188e+00,3.614925728381257919e+00,-6.766632187623927486e+00,1.877879490803191942e+00,5.039010984472047205e+00
1.457990485986794260e-01,6.929612584599977865e+00,1.089521006762642585e+01,-4.112057792476277562e+00,3.621933765467766797e+00,-6.789667060687548883e+00,1.894326856414516813e+00,5.040684127218208133e+00
1.462462849440741841e-01,6.935098255550382618e+00,1.093724429693991596e+01,-4.112142842112411323e+00,3.628893229937494525e+00,-6.812663623908261634e+00,1.910829020302210690e+00,5.042213172110627362e+00
1.466935212894688867e-01,6.940451347165210727e+00,1.097923441300483205e+01,-4.112072221394542204e+00,3.635803898279531321e+00,-6.835620885893021637e+00,1.927385320300684324e+00,5.043597749116530693e+00
1.471407576348636170e-01,6.945672044399843870e+00,1.102117833030312077e+01,-4.111845087285471045e+00,3.642665548194646163e+00,-6.858537851516508077e+00,1.943995087141441536e+00,5.044837495106514247e+00
1.475879939802583474e-01,6.950760544221099124e+00,1.106307395354958523e+01,-4.111460599648238734e+00,3.649477958965371194e+00,-6.881413522833536689e+00,1.960657644880507089e+00,5.045932054330958927e+00
1.480352303256530500e-01,6.955717056246830232e+00,1.110491917938887241e+01,-4.110917921701369160e+00,3.656240911855003439e+00,-6.904246900063222725e+00,1.977372311362027624e+00,5.046881078926761077e+00
1.484824666710477803e-01,6.960541803427345187e+00,1.114671189821727815e+01,-4.110216220500520379e+00,3.662954190535566923e+00,-6.927036982644883878e+00,1.994138398718007466e+00,5.047684229454422855e+00
1.489297030164424829e-01,6.965235022768686335e+00,1.118844999612969460e+01,-4.109354667446504017e+00,3.669617581544732943e+00,-6.949782770365745321e+00,2.010955213904303207e+00,5.048341175465475672e+00
1.493769393618372410e-01,6.969796966097739244e+00,1.123013135699132548e+01,-4.108332438819727095e+00,3.676230874771670987e+00,-6.972483264560373151e+00,2.027822059272717414e+00,5.048851596100265127e+00
1.498241757072319436e-01,6.974227900869153451e+00,1.127175386463458295e+01,-4.107148716340996764e+00,3.682793863971884019e+00,-6.995137469381947248e+00,2.044738233179366649e+00,5.049215180716041473e+00
1.502714120526266739e-01,6.978528111014150603e+00,1.131331540518076828e+01,-4.105802687758736802e+00,3.689306347310968182e+00,-7.017744393145243897e+00,2.061703030629166378e+00,5.049431629545437339e+00
1.507186483980213765e-01,6.982697897831096512e+00,1.135481386948672444e+01,-4.104293547462592784e+00,3.695768127937331116e+00,-7.040303049741372554e+00,2.078715743956500273e+00,5.049500654385255416e+00
1.511658847434161068e-01,6.986737577836902524e+00,1.139624714799355232e+01,-4.102620495152452307e+00,3.702179012620141929e+00,-7.062812455614263740e+00,2.095775661522405020e+00,5.049421977045096988e+00
1.516131210888108372e-01,6.990647373605007431e+00,1.143761285696650276e+01,-4.100782666219173755e+00,3.708538742154662504e+00,-7.085271469890241036e+00,2.112881996047453192e+00,5.049195249035150823e+00
1.520603574342055397e-01,6.994427535717295363e+00,1.147890864334267746e+01,-4.098779210172430076e+00,3.714847068996025570e+00,-7.107678972435778064e+00,2.130033964082848286e+00,5.048820141693554753e+00
1.525075937796002978e-01,6.998078367142590572e+00,1.152013224627865107e+01,-4.096609306025038144e+00,3.721103772792060838e+00,-7.130033899781412998e+00,2.147230802278924600e+00,5.048296364042268891e+00
1.529548301249950004e-01,7.001600179921936729e+00,1.156128138874109723e+01,-4.094272134595228430e+00,3.727308632769247509e+00,-7.152335181803244346e+00,2.164471739080025436e+00,5.047623630883651735e+00
1.534020664703897308e-01,7.004993295219753335e+00,1.160235377768328746e+01,-4.091766878615581859e+00,3.733461427751419759e+00,-7.174581741820768244e+00,2.181755994775078644e+00,5.046801662892378637e+00
1.538493028157844333e-01,7.008258043371037971e+00,1.164334710421684527e+01,-4.089092722840725003e+00,3.739561936176478252e+00,-7.196772496691608012e+00,2.199082781547529120e+00,5.045830186705156706e+00
1.542965391611791637e-01,7.011394763924594820e+00,1.168425904377895108e+01,-4.086248854153746279e+00,3.745609936111131688e+00,-7.218906356903167953e+00,2.216451303524682892e+00,5.044708935008219264e+00
1.547437755065738940e-01,7.014403805682284165e+00,1.172508725629484339e+01,-4.083234461671360727e+00,3.751605205263677689e+00,-7.240982226661166088e+00,2.233860756826417493e+00,5.043437646622617621e+00
1.551910118519685966e-01,7.017285526734329260e+00,1.176582938633571018e+01,-4.080048736847809998e+00,3.757547520994801715e+00,-7.262999003975098233e+00,2.251310329613292804e+00,5.042016066587291512e+00
1.556382481973633547e-01,7.020040294490616617e+00,1.180648306327194597e+01,-4.076690873577506480e+00,3.763436660326397565e+00,-7.284955580740600567e+00,2.268799202134049509e+00,5.040443946239930639e+00
1.560854845427580573e-01,7.022668485708075892e+00,1.184704590142170844e+01,-4.073160068296410863e+00,3.769272399948427221e+00,-7.306850842818703562e+00,2.286326546772470714e+00,5.038721043295626423e+00
1.565327208881527876e-01,7.025170486514048740e+00,1.188751550019492242e+01,-4.069455520082148503e+00,3.775054516223802725e+00,-7.328683670112015491e+00,2.303891528093674701e+00,5.036847121923303305e+00
1.569799572335474902e-01,7.027546692425716834e+00,1.192788944423256403e+01,-4.065576430752870785e+00,3.780782785191290074e+00,-7.350452936637789314e+00,2.321493302889739763e+00,5.034821952819942936e+00
1.574271935789422205e-01,7.029797508365544623e+00,1.196816530354135821e+01,-4.061522004964857047e+00,3.786456982566449803e+00,-7.372157510597915575e+00,2.339131020224769486e+00,5.032645313282599453e+00
1.578744299243369509e-01,7.031923348672777685e+00,1.200834063362376725e+01,-4.057291450308834868e+00,3.792076883740592486e+00,-7.393796254445804905e+00,2.356803821479300343e+00,5.030316987278194318e+00
1.583216662697316535e-01,7.033924637110937184e+00,1.204841297560343172e+01,-4.052883977405074667e+00,3.797642263777779359e+00,-7.415368024950177883e+00,2.374510840394122635e+00,5.027836765511096040e+00
1.587689026151263838e-01,7.035801806871385011e+00,1.208837985634588286e+01,-4.048298799997190223e+00,3.803152897409826760e+00,-7.436871673255780912e+00,2.392251203113483271e+00,5.025204445488506977e+00
1.592161389605211141e-01,7.037555300572889472e+00,1.212823878857466475e+01,-4.043535135044698414e+00,3.808608559029360574e+00,-7.458306044940973933e+00,2.410024028227667259e+00,5.022419831583612826e+00
1.596633753059158445e-01,7.039185570257243896e+00,1.216798727098277055e+01,-4.038592202814309751e+00,3.814009022680875827e+00,-7.479669980072254809e+00,2.427828426814967244e+00,5.019482735096532089e+00
1.601106116513105471e-01,7.040693077380908882e+00,1.220762278833950809e+01,-4.033469226969957688e+00,3.819354062049847176e+00,-7.500962313255668867e+00,2.445663502483055751e+00,5.016392974313053088e+00
1.605578479967052774e-01,7.042078292802683492e+00,1.224714281159264040e+01,-4.028165434661575617e+00,3.824643450449850324e+00,-7.522181873685145348e+00,2.463528351409721040e+00,5.013150374561156752e+00
1.610050843421000077e-01,7.043341696767413396e+00,1.228654479796593790e+01,-4.022680056612601085e+00,3.829876960807702790e+00,-7.543327485187704795e+00,2.481422062383003890e+00,5.009754768265326064e+00
1.614523206874947103e-01,7.044483778885732406e+00,1.232582619105205879e+01,-4.017012327206226807e+00,3.835054365646658248e+00,-7.564397966265606676e+00,2.499343716840714436e+00,5.006205994998643938e+00
1.618995570328894407e-01,7.045505038109832974e+00,1.236498442090085348e+01,-4.011161484570386904e+00,3.840175437067609998e+00,-7.585392130135409694e+00,2.517292388909353473e+00,5.002503901532676878e+00
1.623467933782841710e-01,7.046405982705262971e+00,1.240401690410289426e+01,-4.005126770661484592e+00,3.845239946728318703e+00,-7.606308784763873732e+00,2.535267145442380077e+00,4.998648341885144397e+00
1.627940297236789013e-01,7.047187130218768303e+00,1.244292104386850184e+01,-3.998907431346861330e+00,3.850247665820670573e+00,-7.627146732900846438e+00,2.553267046057912104e+00,4.994639177365387539e+00
1.632412660690736039e-01,7.047849007442156477e+00,1.248169423010205925e+01,-3.992502716486001635e+00,3.855198365045980680e+00,-7.647904772109011873e+00,2.571291143175786775e+00,4.990476276617606288e+00
1.636885024144683343e-01,7.048392150372189136e+00,1.252033383947170897e+01,-3.985911880010464259e+00,3.860091814588293868e+00,-7.668581694790556291e+00,2.589338482054017732e+00,4.986159515661899633e+00
1.641357387598630646e-01,7.048817104166530179e+00,1.255883723547434627e+01,-3.979134180002590337e+00,3.864927784085723239e+00,-7.689176288210723520e+00,2.607408100824620156e+00,4.981688777933086065e+00
1.645829751052577672e-01,7.049124423095688208e+00,1.259720176849610063e+01,-3.972168878772902811e+00,3.869706042599838192e+00,-7.709687334518316781e+00,2.625499030528861244e+00,4.977063954317309857e+00
1.650302114506524975e-01,7.049314670491026114e+00,1.263542477586801915e+01,-3.965015242936280160e+00,3.874426358583042962e+00,-7.730113610763056364e+00,2.643610295151856970e+00,4.972284943186443762e+00
1.654774477960472279e-01,7.049388418688776525e+00,1.267350358191721860e+01,-3.957672543486853378e+00,3.879088499844002502e+00,-7.750453888909871303e+00,2.661740911656573338e+00,4.967351650430264165e+00
1.659246841414419582e-01,7.049346248970111084e+00,1.271143549801341166e+01,-3.950140055871641742e+00,3.883692233511105041e+00,-7.770706935850124175e+00,2.679889890017236986e+00,4.962263989486429772e+00
1.663719204868366608e-01,7.049188751497220906e+00,1.274921782261055370e+01,-3.942417060062954892e+00,3.888237325993914251e+00,-7.790871513409610039e+00,2.698056233252034364e+00,4.957021881368249616e+00
1.668191568322313911e-01,7.048916516108276298e+00,1.278684780633433427e+01,-3.934502842305970471e+00,3.892723535766679621e+00,-7.810946358201690032e+00,2.716238924194247062e+00,4.951625252493219165e+00
1.672663931776261215e-01,7.048530110769675616e+00,1.282432263750874846e+01,-3.926396675144385284e+00,3.897150604363611048e+00,-7.830930171121422312e+00,2.734436929900848412e+00,4.946074014541466113e+00
1.677136295230208241e-01,7.048030112157391613e+00,1.286163953499417367e+01,-3.918097820445456847e+00,3.901518277560530823e+00,-7.850821671642115973e+00,2.752649233347704616e+00,4.940368077218919574e+00
1.681608658684155544e-01,7.047417107066287656e+00,1.289879569751988875e+01,-3.909605549208223341e+00,3.905826299914821220e+00,-7.870619570370110729e+00,2.770874805979812727e+00,4.934507361149740312e+00
1.686081022138102847e-01,7.046691692043144606e+00,1.293578830428324622e+01,-3.900919141175715144e+00,3.910074414692748856e+00,-7.890322569313895862e+00,2.789112608178147656e+00,4.928491797503218308e+00
1.690553385592050151e-01,7.045854473230957815e+00,1.297261451684704170e+01,-3.892037884231849265e+00,3.914262364019990947e+00,-7.909929362886529702e+00,2.807361590291544751e+00,4.922321327561244964e+00
1.695025749045997177e-01,7.044906066222941021e+00,1.300927148089674468e+01,-3.882961073856150858e+00,3.918389889019059602e+00,-7.929438638833197217e+00,2.825620693590485732e+00,4.915995902325630773e+00
1.699498112499944480e-01,7.043847095926243362e+00,1.304575632785757655e+01,-3.873688012636263167e+00,3.922456729933627706e+00,-7.948849079083882607e+00,2.843888851142786223e+00,4.909515482165247136e+00
1.703970475953891783e-01,7.042678196435361748e+00,1.308206617637148916e+01,-3.864218009838296997e+00,3.926462626239782150e+00,-7.968159360531169355e+00,2.862164988611175964e+00,4.902880036503013628e+00
1.708442839407838809e-01,7.041400010915285890e+00,1.311819813363395504e+01,-3.854550381034977047e+00,3.930407316744145785e+00,-7.987368155733164166e+00,2.880448024972797505e+00,4.896089543542720968e+00
1.712915202861786113e-01,7.040013191494290723e+00,1.315414929659066345e+01,-3.844684447791600679e+00,3.934290539668952480e+00,-8.006474133541567895e+00,2.898736873160606020e+00,4.889143990035658582e+00
1.717387566315733138e-01,7.038518399166524553e+00,1.318991675299405131e+01,-3.834619537409823309e+00,3.938112032723988243e+00,-8.025475959654846392e+00,2.917030440626655174e+00,4.882043371087126715e+00
1.721859929769680719e-01,7.036916303704206399e+00,1.322549758231971850e+01,-3.824354982729231356e+00,3.941871533165473895e+00,-8.044372297096545665e+00,2.935327629827318319e+00,4.874787690002730933e+00
1.726332293223627745e-01,7.035207583579607515e+00,1.326088885654264793e+01,-3.813890121986755588e+00,3.945568777841815145e+00,-8.063161806618719396e+00,2.953627338630375743e+00,4.867376958174549628e+00
1.730804656677575049e-01,7.033392925896694514e+00,1.329608764077339345e+01,-3.803224298733876907e+00,3.949203503226299983e+00,-8.081843147030516761e+00,2.971928460644035930e+00,4.859811195007108786e+00
1.735277020131522352e-01,7.031473026332490051e+00,1.333109099375401030e+01,-3.792356861811659208e+00,3.952775445436680357e+00,-8.100414975451844413e+00,2.990229885467840631e+00,4.852090427883216428e+00
1.739749383585469378e-01,7.029448589088154620e+00,1.336589596821392689e+01,-3.781287165383578674e+00,3.956284340241654096e+00,-8.118875947492206535e+00,3.008530498865490177e+00,4.844214692169598102e+00
1.744221747039416681e-01,7.027320326849740617e+00,1.340049961108565846e+01,-3.770014569026184148e+00,3.959729923054280398e+00,-8.137224717354646586e+00,3.026829182859551270e+00,4.836184031262403593e+00
1.748694110493363707e-01,7.025088960758692380e+00,1.343489896358035907e+01,-3.758538437877553928e+00,3.963111928912269821e+00,-8.155459937864808495e+00,3.045124815748085023e+00,4.827998496672513795e+00
1.753166473947311288e-01,7.022755220392027375e+00,1.346909106112326704e+01,-3.746858142843578321e+00,3.966430092445213607e+00,-8.173580260425149291e+00,3.063416272043175681e+00,4.819658148150707255e+00
1.757638837401258314e-01,7.020319843752226063e+00,1.350307293314900114e+01,-3.734973060862040395e+00,3.969684147828683063e+00,-8.191584334894255193e+00,3.081702422331353386e+00,4.811163053852649973e+00
1.762111200855205617e-01,7.017783577266837547e+00,1.353684160275668980e+01,-3.722882575224529589e+00,3.972873828725268730e+00,-8.209470809391303803e+00,3.099982133055927846e+00,4.802513290543712010e+00
1.766583564309152921e-01,7.015147175797771695e+00,1.357039408622503096e+01,-3.710586075956146868e+00,3.975998868212516690e+00,-8.227238330025642199e+00,3.118254266221226700e+00,4.793708943843633108e+00
1.771055927763099946e-01,7.012411402660337245e+00,1.360372739238713891e+01,-3.698082960253032514e+00,3.979058998697756699e+00,-8.244885540551484482e+00,3.136517679018735461e+00,4.784750108511016897e+00
1.775528291217047250e-01,7.009577029651934410e+00,1.363683852186527723e+01,-3.685372632977712559e+00,3.982053951819850557e+00,-8.262411081947767855e+00,3.154771223375134603e+00,4.775636888767643917e+00
1.780000654670994276e-01,7.006644837090494349e+00,1.366972446616549774e+01,-3.672454507212242536e+00,3.984983458337856277e+00,-8.279813591923089078e+00,3.173013745422248455e+00,4.766369398662653190e+00
1.784473018124941857e-01,7.003615613862597122e+00,1.370238220663207684e+01,-3.659328004869180528e+00,3.987847248006573864e+00,-8.297091704345822549e+00,3.191244084888898325e+00,4.756947762476515962e+00
1.788945381578888882e-01,7.000490157481330300e+00,1.373480871326183639e+01,-3.645992557360360209e+00,3.990645049439021097e+00,-8.314244048599297443e+00,3.209461074414643456e+00,4.747372115164878892e+00
1.793417745032836186e-01,6.997269274153806506e+00,1.376700094337833491e+01,-3.632447606323482958e+00,3.993376589955798917e+00,-8.331269248862176013e+00,3.227663538785447095e+00,4.737642602842222495e+00
1.797890108486783212e-01,6.993953778858433168e+00,1.379895584016592913e+01,-3.618692604406520186e+00,3.996041595421378378e+00,-8.348165923313905168e+00,3.245850294091229049e+00,4.727759383305355279e+00
1.802362471940730515e-01,6.990544495431850081e+00,1.383067033106368804e+01,-3.604727016109923188e+00,3.998639790067286537e+00,-8.364932683265324798e+00,3.264020146805340694e+00,4.717722626596741797e+00
1.806834835394677818e-01,6.987042256665613849e+00,1.386214132601911331e+01,-3.590550318686672959e+00,4.001170896302193469e+00,-8.381568132214367139e+00,3.282171892785903378e+00,4.707532515607681489e+00
1.811307198848624844e-01,6.983447904412537710e+00,1.389336571560182776e+01,-3.576162003100094910e+00,4.003634634508923540e+00,-8.398070864826932436e+00,3.300304316199101695e+00,4.697189246721293010e+00
1.815779562302572425e-01,6.979762289702790667e+00,1.392434036897706662e+01,-3.561561575039521976e+00,4.006030722828350044e+00,-8.414439465842882271e+00,3.318416188364361474e+00,4.686693030495346690e+00
1.820251925756519451e-01,6.975986272869669769e+00,1.395506213173901067e+01,-3.546748555993764818e+00,4.008358876930219417e+00,-8.430672508907088414e+00,3.336506266521396924e+00,4.676044092384943340e+00
1.824724289210466754e-01,6.972120723685075738e+00,1.398552782360396129e+01,-3.531722484382404659e+00,4.010618809770858384e+00,-8.446768555325698813e+00,3.354573292519197114e+00,4.665242673505013649e+00
1.829196652664413780e-01,6.968166514050932570e+00,1.401573436249265114e+01,-3.516482872245552560e+00,4.012810243746813832e+00,-8.462726220142791078e+00,3.372616059419160539e+00,4.654289000443650792e+00
1.833669016118361084e-01,6.964124515725561793e+00,1.404567879569878741e+01,-3.501029193632453129e+00,4.014932913748744170e+00,-8.478544188716240271e+00,3.390633428424149720e+00,4.643183277025634936e+00
1.838141379572308387e-01,6.959995616949464114e+00,1.407535801714123380e+01,-3.485360984245090332e+00,4.016986539352778607e+00,-8.494221066096802275e+00,3.408624176947397721e+00,4.631925753699457360e+00
1.842613743026255413e-01,6.955780713969666351e+00,1.410476891463614280e+01,-3.469477790396948258e+00,4.018970839206091661e+00,-8.509755455460847884e+00,3.426587077594477115e+00,4.620516692039625894e+00
1.847086106480202994e-01,6.951480710841066113e+00,1.413390837249512266e+01,-3.453379168331212057e+00,4.020885531257090584e+00,-8.525145959476898128e+00,3.444520899518237922e+00,4.608956364236191483e+00
1.851558469934150020e-01,6.947096519361593003e+00,1.416277327180856993e+01,-3.437064684350839006e+00,4.022730332758623462e+00,-8.540391180438938079e+00,3.462424408530460962e+00,4.597245053148513172e+00
1.856030833388097323e-01,6.942629059006296011e+00,1.419136049073169659e+01,-3.420533914949221987e+00,4.024504960271298337e+00,-8.555489720400936804e+00,3.480296367214639641e+00,4.585383052358931621e+00
1.860503196842044349e-01,6.938079256860508082e+00,1.421966690477307793e+01,-3.403786446941495125e+00,4.026209129666911579e+00,-8.570440181312484640e+00,3.498135535039826216e+00,4.573370666226340475e+00
1.864975560295991652e-01,6.933448047551947546e+00,1.424768938708585608e+01,-3.386821877596452701e+00,4.027842556132000595e+00,-8.585241165155675702e+00,3.515940668475593611e+00,4.561208209939654701e+00
1.869447923749938956e-01,6.928736373181869190e+00,1.427542480876148545e+01,-3.369639814769105346e+00,4.029404954171490694e+00,-8.599891274083097059e+00,3.533710521108090585e+00,4.548896009571172350e+00
1.873920287203885982e-01,6.923945183255169944e+00,1.430287003912613208e+01,-3.352239877033842408e+00,4.030896037612483163e+00,-8.614389110557002738e+00,3.551443843757178698e+00,4.536434402129835064e+00
1.878392650657833285e-01,6.919075434609543329e+00,1.433002194603960966e+01,-3.334621693818226262e+00,4.032315519608123289e+00,-8.628733277489695652e+00,3.569139384594698150e+00,4.523823735614382002e+00
1.882865014111780588e-01,6.914128091343596516e+00,1.435687739619696934e+01,-3.316784905537415895e+00,4.033663112641610482e+00,-8.642922378385032189e+00,3.586795889263787007e+00,4.511064369066411395e+00
1.887337377565727892e-01,6.909104124743977948e+00,1.438343325543264939e+01,-3.298729163729205993e+00,4.034938528530304325e+00,-8.656955017481120507e+00,3.604412100999332846e+00,4.498156672623325747e+00
1.891809741019674918e-01,6.904004513211509320e+00,1.440968638902722532e+01,-3.280454131189686429e+00,4.036141478429952301e+00,-8.670829799894189449e+00,3.621986760749499101e+00,4.485101027571181120e+00
1.896282104473622221e-01,6.898830242186317463e+00,1.443563366201678377e+01,-3.261959482109536790e+00,4.037271672839028547e+00,-8.684545331763624532e+00,3.639518607298362074e+00,4.471897826397437825e+00
1.900754467927569524e-01,6.893582304071961708e+00,1.446127193950485434e+01,-3.243244902210935976e+00,4.038328821603181851e+00,-8.698100220398183424e+00,3.657006377389627083e+00,4.458547472843590320e+00
1.905226831381516550e-01,6.888261698158570923e+00,1.448659808697696150e+01,-3.224310088885101955e+00,4.039312633919802664e+00,-8.711493074423350080e+00,3.674448805851456612e+00,4.445050381957718066e+00
1.909699194835463854e-01,6.882869430544963585e+00,1.451160897061777888e+01,-3.205154751330439478e+00,4.040222818342703803e+00,-8.724722503929916329e+00,3.691844625722387807e+00,4.431406980146914698e+00
1.914171558289411157e-01,6.877406514059777543e+00,1.453630145763085046e+01,-3.185778610691335722e+00,4.041059082786908618e+00,-8.737787120623679016e+00,3.709192568378348653e+00,4.417617705229625713e+00
1.918643921743358460e-01,6.871873968181620995e+00,1.456067241656096556e+01,-3.166181400197557227e+00,4.041821134533554627e+00,-8.750685537976337969e+00,3.726491363660766609e+00,4.403683006487865370e+00
1.923116285197305486e-01,6.866272818958171875e+00,1.458471871761903671e+01,-3.146362865304291212e+00,4.042508680234917939e+00,-8.763416371377555691e+00,3.743739740005766592e+00,4.389603344719367861e+00
1.927588648651252790e-01,6.860604098924333094e+00,1.460843723300970431e+01,-3.126322763832773965e+00,4.043121425919536271e+00,-8.775978238288191235e+00,3.760936424574499615e+00,4.375379192289578612e+00
1.932061012105200093e-01,6.854868847019353950e+00,1.463182483726138372e+01,-3.106060866111603591e+00,4.043659076997458079e+00,-8.788369758394694031e+00,3.778080143384510148e+00,4.361011033183602947e+00
1.936533375559147119e-01,6.849068108502957664e+00,1.465487840755905502e+01,-3.085576955118604747e+00,4.044121338265603605e+00,-8.800589553764705641e+00,3.795169621442253671e+00,4.346499363058003773e+00
1.941005739013094422e-01,6.843202934870483922e+00,1.467759482407956639e+01,-3.064870826623379507e+00,4.044507913913227171e+00,-8.812636249003759303e+00,3.812203582876678709e+00,4.331844689292529971e+00
1.945478102467041726e-01,6.837274383767007357e+00,1.469997097032953270e+01,-3.043942289330434203e+00,4.044818507527511819e+00,-8.824508471413235355e+00,3.829180751073923084e+00,4.317047531041715125e+00
1.949950465920989029e-01,6.831283518900479912e+00,1.472200373348586844e+01,-3.022791165022975512e+00,4.045052822099259870e+00,-8.836204851149418005e+00,3.846099848813079092e+00,4.302108419286398977e+00
1.954422829374936055e-01,6.825231409953846473e+00,1.474369000473890345e+01,-3.001417288707271425e+00,4.045210560028704272e+00,-8.847724021383777782e+00,3.862959598403098660e+00,4.287027896885115652e+00
1.958895192828883358e-01,6.819119132496198610e+00,1.476502667963809401e+01,-2.979820508757697883e+00,4.045291423131442521e+00,-8.859064618464371321e+00,3.879758721820754985e+00,4.271806518625410831e+00
1.963367556282830662e-01,6.812947767892882034e+00,1.478601065844032370e+01,-2.958000687062351641e+00,4.045295112644459401e+00,-8.870225282078470386e+00,3.896495940849722839e+00,4.256444851275018593e+00
1.967839919736777687e-01,6.806718403214659929e+00,1.480663884646075523e+01,-2.935957699169387869e+00,4.045221329232290941e+00,-8.881204655416279792e+00,3.913169977220706919e+00,4.240943473633015159e+00
1.972312283190724991e-01,6.800432131145801584e+00,1.482690815442646048e+01,-2.913691434433767657e+00,4.045069772993278967e+00,-8.892001385335957409e+00,3.929779552752806548e+00,4.225302976580701753e+00
1.976784646644672294e-01,6.794090049891258865e+00,1.484681549883238105e+01,-2.891201796164925675e+00,4.044840143465956217e+00,-8.902614122529639573e+00,3.946323389495757894e+00,4.209523963132614455e+00
1.981257010098619598e-01,6.787693263082763551e+00,1.486635780230007775e+01,-2.868488701774815297e+00,4.044532139635533596e+00,-8.913041521690766800e+00,3.962800209873461377e+00,4.193607048487240085e+00
1.985729373552566623e-01,6.781242879683987645e+00,1.488553199393902737e+01,-2.845552082926698034e+00,4.044145459940502008e+00,-8.923282241682530369e+00,3.979208736828515836e+00,4.177552860077718755e+00
1.990201737006513927e-01,6.774739999581815830e+00,1.490433503405690630e+01,-2.822391843252540333e+00,4.043679794676214634e+00,-8.933334958156187611e+00,3.995547723742126411e+00,4.161362008987683048e+00
1.994674100460461230e-01,6.768185728232763765e+00,1.492276389016978655e+01,-2.799007903818364174e+00,4.043134833835920539e+00,-8.943198351175473348e+00,4.011815923840979181e+00,4.145035120457441380e+00
1.999146463914408256e-01,6.761581197860618175e+00,1.494081550061483732e+01,-2.775400265550508117e+00,4.042510278529599432e+00,-8.952871086646046805e+00,4.028012045929538765e+00,4.128572875982083445e+00
2.003618827368355559e-01,6.754927544646325721e+00,1.495848681299390925e+01,-2.751568940985980039e+00,4.041805828966169578e+00,-8.962351836018290996e+00,4.044134801758653808e+00,4.111975967266737975e+00
2.008091190822302863e-01,6.748225908569509102e+00,1.497577478463650813e+01,-2.727513954284977338e+00,4.041021184430778845e+00,-8.971639276505392502e+00,4.060182906281738724e+00,4.095245096179144895e+00
2.012563554276250166e-01,6.741477433360071103e+00,1.499267638287593840e+01,-2.703235341574565354e+00,4.040156043321847967e+00,-8.980732091205615220e+00,4.076155077679891825e+00,4.078380974924764146e+00
2.017035917730197192e-01,6.734683266446997330e+00,1.500918858532914513e+01,-2.678733151286285086e+00,4.039210103188070278e+00,-8.989628969226435729e+00,4.092050037390626116e+00,4.061384326217043039e+00
2.021508281184144495e-01,6.727844558904489070e+00,1.502530838018018855e+01,-2.654007444487636036e+00,4.038183060765289767e+00,-8.998328605810439029e+00,4.107866510140188332e+00,4.044255883442804844e+00
2.025980644638091799e-01,6.720962465395302843e+00,1.504103276646741350e+01,-2.629058295207498119e+00,4.037074612013319630e+00,-9.006829702463052811e+00,4.123603223979487531e+00,4.026996390822798588e+00
2.030453008092038825e-01,6.714038144111357909e+00,1.505635875437427451e+01,-2.603885790755445573e+00,4.035884452152679991e+00,-9.015130967082072289e+00,4.139258910323612817e+00,4.009606603567383409e+00
2.034925371545986128e-01,6.707072756711625061e+00,1.507128336552385228e+01,-2.578490032034953749e+00,4.034612275701239703e+00,-9.023231114088989813e+00,4.154832303994973941e+00,3.992087288027348357e+00
2.039397734999933154e-01,6.700067468257253189e+00,1.508580363327699914e+01,-2.552871133850549867e+00,4.033257776510791537e+00,-9.031128864562148806e+00,4.170322143270022153e+00,3.974439221839880521e+00
2.043870098453880735e-01,6.693023447143949589e+00,1.509991660303420602e+01,-2.527029225208824670e+00,4.031820647803534996e+00,-9.038822946371681155e+00,4.185727169929584157e+00,3.956663194069679701e+00
2.048342461907827761e-01,6.685941865031647779e+00,1.511361933254108081e+01,-2.500964449613401364e+00,4.030300582208480087e+00,-9.046312094316267149e+00,4.201046129312789645e+00,3.938760005345204984e+00
2.052814825361775064e-01,6.678823896771381996e+00,1.512690889219757295e+01,-2.474676965353753921e+00,4.028697271797772039e+00,-9.053595050261700194e+00,4.216277770374613709e+00,3.920730467990064305e+00
2.057287188815722367e-01,6.671670720329488269e+00,1.513978236537076505e+01,-2.448166945787989768e+00,4.027010408122936980e+00,-9.060670563281247425e+00,4.231420845747007498e+00,3.902575406149555448e+00
2.061759552269669393e-01,6.664483516709003297e+00,1.515223684871143917e+01,-2.421434579619496041e+00,4.025239682251029016e+00,-9.067537389797838188e+00,4.246474111803625995e+00,3.884295655912336720e+00
2.066231915723616697e-01,6.657263469868344608e+00,1.516426945247424385e+01,-2.394480071167512936e+00,4.023384784800719594e+00,-9.074194293728027105e+00,4.261436328728182232e+00,3.865892065427243729e+00
2.070704279177563722e-01,6.650011766637274668e+00,1.517587730084155240e+01,-2.367303640631616801e+00,4.021445405978290921e+00,-9.080640046627802775e+00,4.276306260586371977e+00,3.847365495015257153e+00
2.075176642631511303e-01,6.642729596630065458e+00,1.518705753225099819e+01,-2.339905524350087695e+00,4.019421235613541477e+00,-9.086873427840171047e+00,4.291082675401424851e+00,3.828716817276593964e+00
2.079649006085458329e-01,6.635418152155981630e+00,1.519780729972665156e+01,-2.312285975052226661e+00,4.017311963195629332e+00,-9.092893224644555517e+00,4.305764345233233925e+00,3.809946917192957194e+00
2.084121369539405633e-01,6.628078628126980121e+00,1.520812377121391279e+01,-2.284445262104517038e+00,4.015117277908817783e+00,-9.098698232408009900e+00,4.320350046261116184e+00,3.791056692224920255e+00
2.088593732993352936e-01,6.620712221962688382e+00,1.521800412991803775e+01,-2.256383671750758602e+00,4.012836868668138379e+00,-9.104287254738247626e+00,4.334838558870140801e+00,3.772047052404445378e+00
2.093066096447299962e-01,6.613320133492639918e+00,1.522744557464633175e+01,-2.228101507346063492e+00,4.010470424154985558e+00,-9.109659103638431787e+00,4.349228667741080301e+00,3.752918920422569471e+00
2.097538459901247265e-01,6.605903564855748478e+00,1.523644532015403819e+01,-2.199599089584773015e+00,4.008017632852620693e+00,-9.114812599663835613e+00,4.363519161943965941e+00,3.733673231712192120e+00
2.102010823355194291e-01,6.598463720397075960e+00,1.524500059749388292e+01,-2.170876756722293965e+00,4.005478183081582877e+00,-9.119746572080252633e+00,4.377708835035226898e+00,3.714310934526046992e+00
2.106483186809141872e-01,6.591001806561826548e+00,1.525310865436927443e+01,-2.141934864790808746e+00,4.002851763035055299e+00,-9.124459859024261377e+00,4.391796485158442565e+00,3.694832990009780715e+00
2.110955550263088898e-01,6.583519031786612352e+00,1.526076675549120942e+01,-2.112773787808942760e+00,4.000138060814096619e+00,-9.128951307665252202e+00,4.405780915148695520e+00,3.675240372270205391e+00
2.115427913717036201e-01,6.576016606387978136e+00,1.526797218293881286e+01,-2.083393917985275845e+00,3.997336764462838143e+00,-9.133219774369301547e+00,4.419660932640528728e+00,3.655534068438652362e+00
2.119900277170983227e-01,6.568495742448185126e+00,1.527472223652356931e+01,-2.053795665915827406e+00,3.994447562003567764e+00,-9.137264124864818982e+00,4.433435350179489198e+00,3.635715078729517380e+00
2.124372640624930531e-01,6.560957653698245018e+00,1.528101423415719395e+01,-2.023979460775382933e+00,3.991470141471750388e+00,-9.141083234410025682e+00,4.447102985337294534e+00,3.615784416493896813e+00
2.128845004078877834e-01,6.553403555398224611e+00,1.528684551222322696e+01,-1.993945750502788661e+00,3.988404190950959105e+00,-9.144675987962225250e+00,4.460662660830584159e+00,3.595743108268410815e+00
2.133317367532824860e-01,6.545834664214796206e+00,1.529221342595224442e+01,-1.963695001980104715e+00,3.985249398607725091e+00,-9.148041280348889970e+00,4.474113204643276553e+00,3.575592193819135733e+00
2.137789730986772441e-01,6.538252198096048851e+00,1.529711534980076060e+01,-1.933227701205684879e+00,3.982005452726303574e+00,-9.151178016440541185e+00,4.487453450152540491e+00,3.555332726180687963e+00
2.142262094440719467e-01,6.530657376143578219e+00,1.530154867783381434e+01,-1.902544353461182114e+00,3.978672041743365639e+00,-9.154085111325448665e+00,4.500682236258340296e+00,3.534965771690469438e+00
2.146734457894666770e-01,6.523051418481799146e+00,1.530551082411118813e+01,-1.871645483472416771e+00,3.975248854282598554e+00,-9.156761490486140076e+00,4.513798407516607547e+00,3.514492410018013935e+00
2.151206821348613796e-01,6.515435546124544786e+00,1.530899922307733796e+01,-1.840531635564189195e+00,3.971735579189229259e+00,-9.159206089977695697e+00,4.526800814276004559e+00,3.493913734189515008e+00
2.155679184802561099e-01,6.507810980838909742e+00,1.531201132995496295e+01,-1.809203373808981219e+00,3.968131905564468376e+00,-9.161417856607879884e+00,4.539688312818292104e+00,3.473230850607466280e+00
2.160151548256508403e-01,6.500178945006362063e+00,1.531454462114225024e+01,-1.777661282169579859e+00,3.964437522799866720e+00,-9.163395748119043560e+00,4.552459765502292477e+00,3.452444879065474037e+00
2.164623911710455428e-01,6.492540661481108977e+00,1.531659659461381295e+01,-1.745905964635593666e+00,3.960652120611596327e+00,-9.165138733371870572e+00,4.565114040911448789e+00,3.431556952758183066e+00
2.169096275164403009e-01,6.484897353445703949e+00,1.531816477032525547e+01,-1.713938045353860407e+00,3.956775389074643101e+00,-9.166645792530902170e+00,4.577650014005023138e+00,3.410568218286346376e+00
2.173568638618350035e-01,6.477250244263953682e+00,1.531924669062144950e+01,-1.681758168752814253e+00,3.952807018656919968e+00,-9.167915917251887592e+00,4.590066566272832382e+00,3.389479835657061901e+00
2.178041002072297339e-01,6.469600557331034452e+00,1.531983992064845701e+01,-1.649366999660705657e+00,3.948746700253304542e+00,-9.168948110870914547e+00,4.602362585893648550e+00,3.368292978279129990e+00
2.182513365526244364e-01,6.461949515920904830e+00,1.531994204876911958e+01,-1.616765223417751862e+00,3.944594125219584857e+00,-9.169741388595397780e+00,4.614536967897152842e+00,3.347008832953552115e+00
2.186985728980191668e-01,6.454298343030952623e+00,1.531955068698234079e+01,-1.583953545982184963e+00,3.940348985406325610e+00,-9.170294777696799571e+00,4.626588614329526727e+00,3.325628599859170365e+00
2.191458092434138971e-01,6.446648261223916876e+00,1.531866347134600481e+01,-1.550932694030243475e+00,3.936010973192662465e+00,-9.170607317705236738e+00,4.638516434422614410e+00,3.304153492533483227e+00
2.195930455888085997e-01,6.439000492467059189e+00,1.531727806240360223e+01,-1.517703415050007276e+00,3.931579781520003980e+00,-9.170678060605830240e+00,4.650319344766714380e+00,3.282584737848541767e+00
2.200402819342033300e-01,6.431356257968586121e+00,1.531539214561449391e+01,-1.484266477429173836e+00,3.927055103925647828e+00,-9.170506071036895079e+00,4.661996269486950339e+00,3.260923575982032752e+00
2.204875182795980604e-01,6.423716778011357320e+00,1.531300343178785361e+01,-1.450622670536772407e+00,3.922436634576333070e+00,-9.170090426489929669e+00,4.673546140423250783e+00,3.239171260383501227e+00
2.209347546249927907e-01,6.416083271783811881e+00,1.531010965752029662e+01,-1.416772804798721364e+00,3.917724068301693396e+00,-9.169430217511418846e+00,4.684967897313936369e+00,3.217329057735691222e+00
2.213819909703874933e-01,6.408456957208194638e+00,1.530670858563714631e+01,-1.382717711767330382e+00,3.912917100627632649e+00,-9.168524547906415023e+00,4.696260487982900855e+00,3.195398247911045431e+00
2.218292273157822236e-01,6.400839050766004235e+00,1.530279800563741155e+01,-1.348458244184715049e+00,3.908015427809631070e+00,-9.167372534943968532e+00,4.707422868530398929e+00,3.173380123923349228e+00
2.222764636611769540e-01,6.393230767320726038e+00,1.529837573414238960e+01,-1.313995276040101245e+00,3.903018746865946298e+00,-9.165973309564332538e+00,4.718454003527425833e+00,3.151275991874507021e+00
2.227237000065716566e-01,6.385633319937811692e+00,1.529343961534796037e+01,-1.279329702621024634e+00,3.897926755610753524e+00,-9.164326016587978074e+00,4.729352866213713646e+00,3.129087170896455383e+00
2.231709363519663869e-01,6.378047919701915092e+00,1.528798752148057538e+01,-1.244462440558487648e+00,3.892739152687194615e+00,-9.162429814926447591e+00,4.740118438699313153e+00,3.106814993088243160e+00
2.236181726973610895e-01,6.370475775531400764e+00,1.528201735325686172e+01,-1.209394427865948085e+00,3.887455637600344183e+00,-9.160283877794956453e+00,4.750749712169792360e+00,3.084460803448217270e+00
2.240654090427558476e-01,6.362918093990086454e+00,1.527552704034693143e+01,-1.174126623972321815e+00,3.882075910750103276e+00,-9.157887392926861381e+00,4.761245687095008172e+00,3.062025959801403907e+00
2.245126453881505779e-01,6.355376079096261677e+00,1.526851454184136081e+01,-1.138660009748707846e+00,3.876599673463995366e+00,-9.155239562789898145e+00,4.771605373441544451e+00,3.039511832721924822e+00
2.249598817335452805e-01,6.347850932128969781e+00,1.526097784672182378e+01,-1.102995587529294497e+00,3.871026628029893057e+00,-9.152339604804232920e+00,4.781827790888641516e+00,3.016919805450729797e+00
2.254071180789400108e-01,6.340343851431526012e+00,1.525291497433541821e+01,-1.067134381125884879e+00,3.865356477728666196e+00,-9.149186751562337960e+00,4.791911969047856878e+00,2.994251273808277602e+00
2.258543544243347412e-01,6.332856032212318631e+00,1.524432397487263380e+01,-1.031077435836536438e+00,3.859588926866728276e+00,-9.145780251050652510e+00,4.801856947686221844e+00,2.971507646102506062e+00
2.263015907697294438e-01,6.325388666342858457e+00,1.523520292984898461e+01,-9.948258184480297528e-01,3.853723680808530005e+00,-9.142119366873048492e+00,4.811661776953039649e+00,2.948690343031880268e+00
2.267488271151241741e-01,6.317942942153063512e+00,1.522554995259037192e+01,-9.583806172321616135e-01,3.847760446008937407e+00,-9.138203378476120520e+00,4.821325517610324241e+00,2.925800797583535839e+00
2.271960634605188767e-01,6.310520044223843605e+00,1.521536318872203708e+01,-9.217429419361278242e-01,3.841698930045557958e+00,-9.134031581376287789e+00,4.830847241266768677e+00,2.902840454926682412e+00
2.276432998059136070e-01,6.303121153176935110e+00,1.520464081666123057e+01,-8.849139237667265068e-01,3.835538841650977471e+00,-9.129603287388663446e+00,4.840226030615328412e+00,2.879810772301098609e+00
2.280905361513083374e-01,6.295747445461941538e+00,1.519338104811357226e+01,-8.478947153683433768e-01,3.829279890744895720e+00,-9.124917824857783799e+00,4.849460979674494965e+00,2.856713218900662987e+00
2.285377724967030399e-01,6.288400093140722902e+00,1.518158212857299461e+01,-8.106864907950970256e-01,3.822921788466208337e+00,-9.119974538890090798e+00,4.858551194033019272e+00,2.833549275752230479e+00
2.289850088420977703e-01,6.281080263668939345e+00,1.516924233782541798e+01,-7.732904454765658908e-01,3.816464247204975013e+00,-9.114772791588254819e+00,4.867495791098394697e+00,2.810320435589409804e+00
2.294322451874925284e-01,6.273789119674957782e+00,1.515635999045615634e+01,-7.357077961778130115e-01,3.809906980634352180e+00,-9.109311962287321762e+00,4.876293900348819932e+00,2.787028202721739234e+00
2.298794815328872032e-01,6.266527818735958100e+00,1.514293343636085964e+01,-6.979397809530838437e-01,3.803249703742410226e+00,-9.103591447792606317e+00,4.884944663588781211e+00,2.763674092898863233e+00
2.303267178782819613e-01,6.259297513151256709e+00,1.512896106126019014e+01,-6.599876590932203246e-01,3.796492132863841018e+00,-9.097610662619446842e+00,4.893447235208356894e+00,2.740259633169723763e+00
2.307739542236766916e-01,6.252099349713009957e+00,1.511444128721817926e+01,-6.218527110674686442e-01,3.789633985711660547e+00,-9.091369039234725946e+00,4.901800782445933535e+00,2.716786361737207223e+00
2.312211905690713942e-01,6.244934469474034522e+00,1.509937257316430959e+01,-5.835362384587292617e-01,3.782674981408767234e+00,-9.084866028300277563e+00,4.910004485654711814e+00,2.693255827807627067e+00
2.316684269144661246e-01,6.237804007513036986e+00,1.508375341541904824e+01,-5.450395638931261333e-01,3.775614840519438076e+00,-9.078101098917946032e+00,4.918057538572590204e+00,2.669669591435626099e+00
2.321156632598607994e-01,6.230709092696925744e+00,1.506758234822335041e+01,-5.063640309629898750e-01,3.768453285080744397e+00,-9.071073738876634707e+00,4.925959148595939752e+00,2.646029223363894900e+00
2.325628996052555575e-01,6.223650847440542755e+00,1.505085794427163925e+01,-4.675110041442396280e-01,3.761190038633884569e+00,-9.063783454901043868e+00,4.933708537056720189e+00,2.622336304858344125e+00
2.330101359506502878e-01,6.216630387463585095e+00,1.503357881524846285e+01,-4.284818687074614108e-01,3.753824826255447888e+00,-9.056229772902234743e+00,4.941304939503297078e+00,2.598592427538299887e+00
2.334573722960449904e-01,6.209648821544740294e+00,1.501574361236887434e+01,-3.892780306227069387e-01,3.746357374588551448e+00,-9.048412238230017834e+00,4.948747605984920028e+00,2.574799193201706693e+00
2.339046086414397208e-01,6.202707251273154476e+00,1.499735102692253719e+01,-3.499009164584786502e-01,3.738787411873953914e+00,-9.040330415927163799e+00,4.956035801339749192e+00,2.550958213645646566e+00
2.343518449868344511e-01,6.195806779620553151e+00,1.497839976775572346e+01,-3.103519961755474288e-01,3.731114671706041719e+00,-9.031983879374047675e+00,4.963168784648654963e+00,2.527071126426004177e+00
2.347990813322291537e-01,6.188948525087290875e+00,1.495888852829321358e+01,-2.706328176245167416e-01,3.723338899200358654e+00,-9.023372193877332137e+00,4.970145778348289411e+00,2.503139619161668605e+00
2.352463176776238840e-01,6.182133579354533559e+00,1.493881609494299134e+01,-2.307448984326506691e-01,3.715459833165309256e+00,-9.014494971098905296e+00,4.976966066524879828e+00,2.479165353972627717e+00
2.356935540230186421e-01,6.175363024743781182e+00,1.491818129631024092e+01,-1.906897751629665905e-01,3.707477213518132420e+00,-9.005351843207996865e+00,4.983628949954701959e+00,2.455150001120170344e+00
2.361407903684133169e-01,6.168637935898233948e+00,1.489698299963172445e+01,-1.504690076565320389e-01,3.699390782165572933e+00,-8.995942461116854361e+00,4.990133742446640319e+00,2.431095242000042678e+00
2.365880267138080750e-01,6.161959379804637038e+00,1.487522011157574831e+01,-1.100841790337826476e-01,3.691200283183490694e+00,-8.986266494915669867e+00,4.996479771127160241e+00,2.407002769117484231e+00
2.370352630592027499e-01,6.155328415783788643e+00,1.485289157897140555e+01,-6.953689569856891239e-02,3.682905462979430222e+00,-8.976323634264174345e+00,5.002666376700191542e+00,2.382874286051364976e+00
2.374824994045975080e-01,6.148746095449615368e+00,1.482999638946694887e+01,-2.882878734471427951e-02,3.674506070438067873e+00,-8.966113588739798246e+00,5.008692913681932701e+00,2.358711507407295738e+00
2.379297357499922383e-01,6.142213462636955335e+00,1.480653357211748400e+01,1.203849303466686393e-02,3.666001857049608681e+00,-8.955636088142499673e+00,5.014558750610556004e+00,2.334516158759846860e+00
2.383769720953869131e-01,6.135731553297886443e+00,1.478250219790177766e+01,5.306326913531511646e-02,3.657392577021070679e+00,-8.944890882756167727e+00,5.020263270230848285e+00,2.310289976583756566e+00
2.388242084407816712e-01,6.129301395366741012e+00,1.475790138016836117e+01,9.424384132731278285e-02,3.648677987370514408e+00,-8.933877743566673857e+00,5.025805869653740210e+00,2.286034708174204511e+00
2.392714447861764016e-01,6.122924008593725986e+00,1.473273027501077870e+01,1.355784866378800801e-01,3.639857848004179441e+00,-8.922596462436521492e+00,5.031185960490771159e+00,2.261752111556142530e+00
2.397186811315711041e-01,6.116600404347162900e+00,1.470698808157211879e+01,1.770654587316281559e-01,3.630931921776527460e+00,-8.911046852236127691e+00,5.036402968963462179e+00,2.237443955382631078e+00
2.401659174769658345e-01,6.110331585384377817e+00,1.468067404227870476e+01,2.187029878881199263e-01,3.621899974533224764e+00,-8.899228746931710177e+00,5.041456335987597015e+00,2.213112018822243954e+00
2.406131538223605648e-01,6.104118545591194156e+00,1.465378744300304348e+01,2.604892809768011297e-01,3.612761775137021125e+00,-8.887142001629797505e+00,5.046345517232420086e+00,2.188758091435516917e+00
2.410603901677552674e-01,6.097962269690072823e+00,1.462632761315593832e+01,3.024225214293282393e-01,3.603517095476558740e+00,-8.874786492578358832e+00,5.051069983154762078e+00,2.164383973040416631e+00
2.415076265131499977e-01,6.091863732916868557e+00,1.459829392570787654e+01,3.445008692092357272e-01,3.594165710458101071e+00,-8.862162117124556815e+00,5.055629219008054953e+00,2.139991473566869917e+00
2.419548628585447558e-01,6.085823900666217590e+00,1.456968579713960033e+01,3.867224607789662150e-01,3.584707397980169574e+00,-8.849268793629097019e+00,5.060022724826287011e+00,2.115582412900339548e+00
2.424020992039394307e-01,6.079843728105556622e+00,1.454050268732187767e+01,4.290854090642831631e-01,3.575141938891103877e+00,-8.836106461337219997e+00,5.064250015382851799e+00,2.091158620714426153e+00
2.428493355493341888e-01,6.073924159757753571e+00,1.451074409932452447e+01,4.715878034160659871e-01,3.565469116929538274e+00,-8.822675080206291653e+00,5.068310620124326427e+00,2.066721936292510442e+00
2.432965718947288636e-01,6.068066129052389179e+00,1.448040957915460503e+01,5.142277095694260947e-01,3.555688718647795454e+00,-8.808974630690032726e+00,5.072204083079150827e+00,2.042274208338460184e+00
2.437438082401236217e-01,6.062270557845653052e+00,1.444949871542388742e+01,5.570031696002181176e-01,3.545800533318200110e+00,-8.795005113479332337e+00,5.075929962741238199e+00,2.017817294776362402e+00
2.441910445855183520e-01,6.056538355908865690e+00,1.441801113894548259e+01,5.999122018789161404e-01,3.535804352822311092e+00,-8.780766549199729099e+00,5.079487831928481967e+00,1.993353062539297671e+00
2.446382809309130268e-01,6.050870420385625614e+00,1.438594652225970805e+01,6.429528010218521494e-01,3.525699971523065912e+00,-8.766258978065451402e+00,5.082877277616186795e+00,1.968883387347166725e+00
2.450855172763077849e-01,6.045267635212136170e+00,1.435330457908577984e+01,6.861229378133743007e-01,3.515487186120419771e+00,-8.751482459485222520e+00,5.086097900735487620e+00,1.944410153485263804e+00
2.455327536217025153e-01,6.039730857535723807e+00,1.432008506339725429e+01,7.294204841285423235e-01,3.505165799309196029e+00,-8.736437063037225670e+00,5.089149290959923633e+00,1.919935287541739921e+00
2.459799899670972179e-01,6.034260926458656193e+00,1.428628779301696916e+01,7.728432311059223458e-01,3.494735624360493897e+00,-8.721122883772645551e+00,5.092031040712807766e+00,1.895460751588488701e+00
2.464272263124919482e-01,6.028858676373682002e+00,1.425191263062908575e+01,8.163890016891950374e-01,3.484196474811187105e+00,-8.705540043845255482e+00,5.094742776043753807e+00,1.870988490200381049e+00
2.468744626578866785e-01,6.023524927552517561e+00,1.421695947263120452e+01,8.600556137544853597e-01,3.473548163797891331e+00,-8.689688682041253998e+00,5.097284140601811231e+00,1.846520446268834714e+00
2.473216990032813811e-01,6.018260486385386798e+00,1.418142825183374178e+01,9.038408769403719623e-01,3.462790504905539635e+00,-8.673568954997909586e+00,5.099654795481684211e+00,1.822058562681230232e+00
2.477689353486761115e-01,6.013066145584677891e+00,1.414531893995225786e+01,9.477425897510057817e-01,3.451923312951919787e+00,-8.657181038328410239e+00,5.101854419089626447e+00,1.797604783845057508e+00
2.482161716940708140e-01,6.007942684352762797e+00,1.410863154989277390e+01,9.917585369323176359e-01,3.440946404708189021e+00,-8.640525127652903592e+00,5.103882707028993160e+00,1.773161057056785728e+00
2.486634080394655444e-01,6.002890868513924616e+00,1.407136613782998324e+01,1.035886487121363775e+00,3.429859599555348026e+00,-8.623601439535704571e+00,5.105739372005477783e+00,1.748729333715421497e+00
2.491106443848603025e-01,5.997911450610423856e+00,1.403352280507845862e+01,1.080124190768755987e+00,3.418662720076687478e+00,-8.606410212328711395e+00,5.107424143752019141e+00,1.724311570380819170e+00
2.495578807302549773e-01,5.993005169962708045e+00,1.399510169975682317e+01,1.124469378334202574e+00,3.407355592586199577e+00,-8.588951706920996187e+00,5.108936768973379117e+00,1.699909729676683412e+00
2.500051170756497076e-01,5.988172752693749601e+00,1.395610301824477162e+01,1.168919758755204708e+00,3.395938047592947484e+00,-8.571226207394582630e+00,5.110277011310392581e+00,1.675525781038278428e+00
2.504523534210444380e-01,5.983414911717511941e+00,1.391652700643319385e+01,1.213473018188779617e+00,3.384409920201416178e+00,-8.553234021586407110e+00,5.111444651323893140e+00,1.651161701304887819e+00
2.508995897664391683e-01,5.978732346691557176e+00,1.387637396076712726e+01,1.258126819026366583e+00,3.372771050447824326e+00,-8.534975481556489996e+00,5.112439486498309371e+00,1.626819475156956685e+00
2.513468261118338987e-01,5.974125743933791810e+00,1.383564422908170499e+01,1.302878799181807601e+00,3.361021283572401597e+00,-8.516450943962253106e+00,5.113261331264930654e+00,1.602501095397964814e+00
2.517940624572286290e-01,5.969595776303328272e+00,1.379433821123107329e+01,1.347726571652442473e+00,3.349160470227628750e+00,-8.497660790339070402e+00,5.113910017044858591e+00,1.578208563081013427e+00
2.522412988026233038e-01,5.965143103045500439e+00,1.375245635951022471e+01,1.392667724353315428e+00,3.337188466622454275e+00,-8.478605427286964868e+00,5.114385392311613820e+00,1.553943887480127017e+00
2.526885351480180897e-01,5.960768369600997652e+00,1.370999917886978281e+01,1.437699820224520142e+00,3.325105134602464929e+00,-8.459285286563508421e+00,5.114687322673418635e+00,1.529709085906259203e+00
2.531357714934127645e-01,5.956472207379150063e+00,1.366696722692380916e+01,1.482820397611555041e+00,3.312910341666051472e+00,-8.439700825082931956e+00,5.114815690975173190e+00,1.505506183368056305e+00
2.535830078388074948e-01,5.952255233495325371e+00,1.362336111375043046e+01,1.528026970918936245e+00,3.300603960916492330e+00,-8.419852524821374473e+00,5.114770397420072001e+00,1.481337212077269871e+00
2.540302441842022252e-01,5.948118050472475993e+00,1.357918150148553771e+01,1.573317031536804800e+00,3.288185870950052436e+00,-8.399740892628360101e+00,5.114551359710922007e+00,1.457204210798940913e+00
2.544774805295969000e-01,5.944061245906814506e+00,1.353442910370938534e+01,1.618688049040671650e+00,3.275655955680028875e+00,-8.379366459944435519e+00,5.114158513211107149e+00,1.433109224046282382e+00
2.549247168749916859e-01,5.940085392097633310e+00,1.348910468462611156e+01,1.664137472664318107e+00,3.263014104096747747e+00,-8.358729782425019295e+00,5.113591811125253628e+00,1.409054301120258978e+00
2.553719532203864162e-01,5.936191045641227682e+00,1.344320905803629529e+01,1.709662733045722804e+00,3.250260209963563796e+00,-8.337831439470413386e+00,5.112851224699543451e+00,1.385041494993918043e+00
2.558191895657810910e-01,5.932378746988991480e+00,1.339674308610239351e+01,1.755261244246165919e+00,3.237394171448799263e+00,-8.316672033662024788e+00,5.111936743441716224e+00,1.361072861041412896e+00
2.562664259111758214e-01,5.928649026348797868e+00,1.334970768804602592e+01,1.800930409898124918e+00,3.224415893090768481e+00,-8.295252197081351753e+00,5.110848380132579472e+00,1.337150456358993322e+00
2.567136622565705517e-01,5.925002448418157819e+00,1.330210392372415207e+01,1.846667630335735222e+00,3.211325306723233908e+00,-8.273572645102206025e+00,5.109586201789337423e+00,1.313276354956246728e+00
2.571608986019652821e-01,5.921439482288562317e+00,1.325393279696990589e+01,1.892470202600432749e+00,3.198122326336486410e+00,-8.251634037691438550e+00,5.108150228540266014e+00,1.289452643424293665e+00
2.576081349473600124e-01,5.917960566478083884e+00,1.320519533335862050e+01,1.938335399993298402e+00,3.184806864371472201e+00,-8.229437040574449469e+00,5.106540487056648203e+00,1.265681408417468568e+00
2.580553712927547427e-01,5.914566132116086727e+00,1.315589261705520840e+01,1.984260488726202087e+00,3.171378840319737158e+00,-8.206982350799417958e+00,5.104757028740359637e+00,1.241964737916170902e+00
2.585026076381494176e-01,5.911256601375405317e+00,1.310602579137760948e+01,2.030242724641470264e+00,3.157838181019700929e+00,-8.184270696410829160e+00,5.102799928760638259e+00,1.218304722080996605e+00
2.589498439835442034e-01,5.908032386002549430e+00,1.305559605926909761e+01,2.076279350223686926e+00,3.144184820924511126e+00,-8.161302836122315441e+00,5.100669285155816191e+00,1.194703454007299825e+00
2.593970803289388782e-01,5.904893885945893928e+00,1.300460468367942823e+01,2.122367591903506323e+00,3.130418702341553505e+00,-8.138079558988865259e+00,5.098365217999993426e+00,1.171163030380281800e+00
2.598443166743336086e-01,5.901841488081868370e+00,1.295305298785480197e+01,2.168504657653713696e+00,3.116539775643504928e+00,-8.114601684078293076e+00,5.095887868634640938e+00,1.147685552030461631e+00
2.602915530197283389e-01,5.898875565039179314e+00,1.290094235553671354e+01,2.214687734877242686e+00,3.102547999451061411e+00,-8.090870060142135500e+00,5.093237398965164253e+00,1.124273124389683076e+00
2.607387893651230137e-01,5.895996474120991593e+00,1.284827423106960609e+01,2.260913988587387902e+00,3.088443340787228930e+00,-8.066885565285790705e+00,5.090413990822403534e+00,1.100927857847556535e+00
2.611860257105177996e-01,5.893204556325154719e+00,1.279505011941736292e+01,2.307180559880118054e+00,3.074225775203237809e+00,-8.042649106638030787e+00,5.087417845389062165e+00,1.077651868008340452e+00
2.616332620559125299e-01,5.890500135462412246e+00,1.274127158608871824e+01,2.353484564698407500e+00,3.059895286876078924e+00,-8.018161620019869318e+00,5.084249182691107372e+00,1.054447275848353183e+00
2.620804984013072048e-01,5.887883517372622499e+00,1.268694025697138628e+01,2.399823092888791809e+00,3.045451868677628848e+00,-7.993424069612701466e+00,5.080908241154088678e+00,1.031316207773782079e+00
2.625277347467019351e-01,5.885354989238974710e+00,1.263205781807510775e+01,2.446193207549958615e+00,3.030895522215383497e+00,-7.968437447625796644e+00,5.077395277224407977e+00,1.008260795578981961e+00
2.629749710920966654e-01,5.882914819000211182e+00,1.257662601518357093e+01,2.492591944673417714e+00,3.016226257844825120e+00,-7.943202773963171204e+00,5.073710565055538524e+00,9.852831763052618541e-01
2.634222074374913958e-01,5.880563254860874167e+00,1.252064665341507776e+01,2.539016313076345899e+00,3.001444094653368033e+00,-7.917721095889715066e+00,5.069854396259175111e+00,9.623854920000963764e-01
2.638694437828861261e-01,5.878300524899515267e+00,1.246412159669214681e+01,2.585463294626475506e+00,2.986549060415935042e+00,-7.891993487696702836e+00,5.065827079721338499e+00,9.395698893768329452e-01
2.643166801282808009e-01,5.876126836774949957e+00,1.240705276711989136e+01,2.631929844759115067e+00,2.971541191522129477e+00,-7.866021050366614809e+00,5.061628941483417243e+00,9.168385193748426198e-01
2.647639164736755313e-01,5.874042377530489745e+00,1.234944214427325448e+01,2.678412893286283847e+00,2.956420532875018381e+00,-7.839804911237286511e+00,5.057260324688147790e+00,8.941935366201411162e-01
2.652111528190703171e-01,5.872047313496189247e+00,1.229129176439312232e+01,2.724909345497910529e+00,2.941187137761527293e+00,-7.813346223665407209e+00,5.052721589590552398e+00,8.716370987864828779e-01
2.656583891644649920e-01,5.870141790289093109e+00,1.223260371949127645e+01,2.771416083555135135e+00,2.925841067694461728e+00,-7.786646166689352278e+00,5.048013113633801119e+00,8.491713658569285395e-01
2.661056255098597223e-01,5.868325932911493403e+00,1.217338015636407356e+01,2.817929968175823419e+00,2.910382392226080306e+00,-7.759705944691277502e+00,5.043135291590031599e+00,8.267984992858185000e-01
2.665528618552544526e-01,5.866599845947179759e+00,1.211362327551517382e+01,2.864447840611992646e+00,2.894811188733353635e+00,-7.732526787058677797e+00,5.038088535766103604e+00,8.045206610613077070e-01
2.670000982006491275e-01,5.864963613855697311e+00,1.205333532998689705e+01,2.910966524919526233e+00,2.879127542174767740e+00,-7.705109947845128815e+00,5.032873276274307806e+00,7.823400126682693578e-01
2.674473345460439133e-01,5.863417301364615142e+00,1.199251862410056013e+01,2.957482830519891692e+00,2.863331544818769281e+00,-7.677456705430467210e+00,5.027489961367992422e+00,7.602587139517178461e-01
2.678945708914386437e-01,5.861960953959804321e+00,1.193117551210569083e+01,3.003993555053912967e+00,2.847423295943831700e+00,-7.649568362180281689e+00,5.021939057842168985e+00,7.382789218807210840e-01
2.683418072368333185e-01,5.860594598473683803e+00,1.186930839673784099e+01,3.050495487527855154e+00,2.831402901510069903e+00,-7.621446244104657985e+00,5.016221051499024419e+00,7.164027892126609842e-01
2.687890435822280488e-01,5.859318243771515000e+00,1.180691972768556042e+01,3.096985411751349559e+00,2.815270473802539808e+00,-7.593091700516374942e+00,5.010336447678410465e+00,6.946324630581138804e-01
2.692362799276227792e-01,5.858131881535673990e+00,1.174401199996597178e+01,3.143460110067619606e+00,2.799026131046092658e+00,-7.564506103688333205e+00,5.004285771853239417e+00,6.729700833460747766e-01
2.696835162730175095e-01,5.857035487147947528e+00,1.168058775220935175e+01,3.189916367375678519e+00,2.782669996991868899e+00,-7.535690848510386175e+00,4.998069570289861652e+00,6.514177811897094994e-01
2.701307526184122398e-01,5.856029020669795138e+00,1.161664956485242506e+01,3.236350975444724831e+00,2.766202200475381900e+00,-7.506647352145450647e+00,4.991688410773354789e+00,6.299776771525563701e-01
2.705779889638069147e-01,5.855112427920658114e+00,1.155220005824059371e+01,3.282760737520604266e+00,2.749622874946218598e+00,-7.477377053684969077e+00,4.985142883397774227e+00,6.086518794151716261e-01
2.710252253092016450e-01,5.854285641654251471e+00,1.148724189063884893e+01,3.329142473224419696e+00,2.732932157969322873e+00,-7.447881413803673745e+00,4.978433601421333954e+00,5.874424818422341321e-01
2.714724616545964309e-01,5.853548575859716330e+00,1.142177778219935469e+01,3.375492983698009652e+00,2.716130198134747875e+00,-7.418161922937930974e+00,4.971561197803631593e+00,5.663515781835863905e-01
2.719196979999911057e-01,5.852901064495524608e+00,1.135581073228235560e+01,3.421808710675580123e+00,2.699217217652145617e+00,-7.388220170990640767e+00,4.964526285981626152e+00,5.453813992442416714e-01
2.723669343453858360e-01,5.852342944181354589e+00,1.128934368973566826e+01,3.468086231092378569e+00,2.682193418857633738e+00,-7.358057737036255652e+00,4.957329510931180572e+00,5.245341107852719009e-01
2.728141706907805664e-01,5.851874042026817158e+00,1.122237961180718635e+01,3.514322175575026463e+00,2.665059000514188536e+00,-7.327676210436683490e+00,4.949971542650736467e+00,5.038118476263113710e-01
2.732614070361752412e-01,5.851494163749777044e+00,1.115492151031630108e+01,3.560513159115143544e+00,2.647814171054557075e+00,-7.297077206212962075e+00,4.942453068863335020e+00,4.832167417472160720e-01
2.737086433815700270e-01,5.851203093577116654e+00,1.108697245191938130e+01,3.606655781114905146e+00,2.630459148794222379e+00,-7.266262365151543889e+00,4.934774794990472557e+00,4.627509221140262419e-01
2.741558797269647574e-01,5.851000594146851697e+00,1.101853555833349496e+01,3.652746625455613128e+00,2.612994162134820719e+00,-7.235233353891660890e+00,4.926937444119023901e+00,4.424165144958542850e-01
2.746031160723594322e-01,5.850886406411557772e+00,1.094961400651811267e+01,3.698782260589505988e+00,2.595419449757963903e+00,-7.203991864993611216e+00,4.918941756961203282e+00,4.222156412726164598e-01
2.750503524177541625e-01,5.850860249543112346e+00,1.088021102881504731e+01,3.744759239654587901e+00,2.577735260809503437e+00,-7.172539616988111710e+00,4.910788491807594802e+00,4.021504212336626805e-01
2.754975887631488929e-01,5.850921820838756560e+00,1.081032991304656221e+01,3.790674100612559716e+00,2.559941855074244543e+00,-7.140878354406671846e+00,4.902478424473248886e+00,3.822229693673245277e-01
2.759448251085436232e-01,5.851070795628483978e+00,1.073997400257150936e+01,3.836523366409907432e+00,2.542039503141074519e+00,-7.109009847792949088e+00,4.894012348236821630e+00,3.624353966413164652e-01
2.763920614539383536e-01,5.851306827183745618e+00,1.066914669629969481e+01,3.882303545162054448e+00,2.524028486558521411e+00,-7.076935893695114110e+00,4.885391073772795245e+00,3.427898097740320615e-01
2.768392977993330284e-01,5.851629546627460599e+00,1.059785144866435225e+01,3.928011130360625547e+00,2.505909097980765221e+00,-7.044658314639274721e+00,4.876615429076729846e+00,3.232883109967450430e-01
2.772865341447277587e-01,5.852038562845359948e+00,1.052609176955270343e+01,3.973642601103851479e+00,2.487681641304055447e+00,-7.012178959083833263e+00,4.867686259383591896e+00,3.039329978066708238e-01
2.777337704901225446e-01,5.852533462398652020e+00,1.045387122419476711e+01,4.019194422350016893e+00,2.469346431793590924e+00,-6.979499701354947128e+00,4.858604427079142418e+00,2.847259627109446356e-01
2.781810068355172194e-01,5.853113809437999748e+00,1.038119343301023179e+01,4.064663045194042645e+00,2.450903796200814888e+00,-6.946622441562948502e+00,4.849370811604387654e+00,2.656692929614754561e-01
2.786282431809119498e-01,5.853779145618806190e+00,1.030806207141342057e+01,4.110044907167229589e+00,2.432354072871131034e+00,-6.913549105499740222e+00,4.839986309353057514e+00,2.467650702806641339e-01
2.790754795263066801e-01,5.854528990017850099e+00,1.023448086957651881e+01,4.155336432560000404e+00,2.413697611842082758e+00,-6.880281644517308060e+00,4.830451833562186437e+00,2.280153705780583184e-01
2.795227158717014104e-01,5.855362839051207580e+00,1.016045361215083176e+01,4.200534032767829551e+00,2.394934774931943178e+00,-6.846822035387146066e+00,4.820768314195728266e+00,2.094222636578511876e-01
2.799699522170961408e-01,5.856280166393516673e+00,1.008598413794622317e+01,4.245634106660246765e+00,2.376065935818745256e+00,-6.813172280140746828e+00,4.810936697821228236e+00,1.909878129172919436e-01
2.804171885624908156e-01,5.857280422898536898e+00,1.001107633956871545e+01,4.290633040972933188e+00,2.357091480109747561e+00,-6.779334405891098037e+00,4.800957947479573384e+00,1.727140750359784926e-01
2.808644249078855459e-01,5.858363036521059719e+00,9.935734163016121556e+00,4.335527210722988301e+00,2.338011805401314369e+00,-6.745310464635145387e+00,4.790833042547772536e+00,1.546030996560242010e-01
2.813116612532802763e-01,5.859527412240107758e+00,9.859961607231973346e+00,4.380312979647200677e+00,2.318827321329261615e+00,-6.711102533037356821e+00,4.780562978594827150e+00,1.366569290531413072e-01
2.817588975986750066e-01,5.860772931983473377e+00,9.783762723617472901e+00,4.424986700663509964e+00,2.299538449609608737e+00,-6.676712712194207811e+00,4.770148767230631748e+00,1.188775977985850330e-01
2.822061339440697370e-01,5.862098954553566443e+00,9.707141615501615917e+00,4.469544716355510872e+00,2.280145624069773724e+00,-6.642143127379750212e+00,4.759591435947957194e+00,1.012671324120078542e-01
2.826533702894644673e-01,5.863504815554582805e+00,9.630102437569419749e+00,4.513983359480146618e+00,2.260649290670194933e+00,-6.607395927772121702e+00,4.748892027957485773e+00,8.382755100516930957e-02
2.831006066348591421e-01,5.864989827320989946e+00,9.552649395248373310e+00,4.558298953498391981e+00,2.241049907516398765e+00,-6.572473286161146788e+00,4.738051602015886488e+00,6.656086291658025456e-02
2.835478429802538725e-01,5.866553278847340458e+00,9.474786744052915211e+00,4.602487813129171101e+00,2.221347944861477686e+00,-6.537377398636876613e+00,4.727071232246975008e+00,4.946906833697772843e-02
2.839950793256486583e-01,5.868194435719400914e+00,9.396518788887112450e+00,4.646546244926265778e+00,2.201543885099022990e+00,-6.502110484259191026e+00,4.715952007955925396e+00,3.255415792574603562e-02
2.844423156710433331e-01,5.869912540046581917e+00,9.317849883305555636e+00,4.690470547878367036e+00,2.181638222746498101e+00,-6.466674784708411394e+00,4.704695033436536278e+00,1.581811241819325309e-02
2.848895520164380635e-01,5.871706810395724396e+00,9.238784428732195408e+00,4.734257014032279720e+00,2.161631464419005777e+00,-6.431072563916893081e+00,4.693301427771555012e+00,-7.370977762846397940e-04
2.853367883618327383e-01,5.873576441726165775e+00,9.159326873637420263e+00,4.777901929139208193e+00,2.141524128793508730e+00,-6.395306107681621555e+00,4.681772324626059856e+00,-1.710951298515919761e-02
2.857840247072275242e-01,5.875520605326150836e+00,9.079481712673388216e+00,4.821401573324071599e+00,2.121316746563514322e+00,-6.359377723257900961e+00,4.670108872033911673e+00,-3.329718469279357995e-02
2.862312610526222545e-01,5.877538448750551758e+00,8.999253485767290783e+00,4.864752221778037011e+00,2.101009860384136285e+00,-6.323289738933964621e+00,4.658312232177254764e+00,-4.929817596963415038e-02
2.866784973980169293e-01,5.879629094239211540e+00,8.918646780999539558e+00,4.907950144162030348e+00,2.080604025725267370e+00,-6.287044505354393742e+00,4.646383582091974773e+00,-6.511056212187577019e-02
2.871257337434116597e-01,5.881791633086377757e+00,8.837666270554642267e+00,4.950991587389867554e+00,2.060099820319774011e+00,-6.250644411847005699e+00,4.634324119712273315e+00,-8.073242677962175207e-02
2.875729700888063900e-01,5.884025143666497648e+00,8.756316681919933842e+00,4.993872781958057061e+00,2.039497837887730203e+00,-6.214091872891857271e+00,4.622135054813508503e+00,-9.616185594333048758e-02
2.880202064342011203e-01,5.886328682025959935e+00,8.674602788697704625e+00,5.036589952947808868e+00,2.018798685147104699e+00,-6.177389324243853785e+00,4.609817610603046845e+00,-1.113969469133516826e-01
2.884674427795958507e-01,5.888701279717868609e+00,8.592529412886499074e+00,5.079139320123400303e+00,1.998002982481822176e+00,-6.140539224003940255e+00,4.597373024514166850e+00,-1.264358095004630422e-01
2.889146791249905810e-01,5.891141943833913430e+00,8.510101424508082602e+00,5.121517098271660906e+00,1.977111364059320975e+00,-6.103544052429798583e+00,4.584802548007590239e+00,-1.412765662845895942e-01
2.893619154703852558e-01,5.893649657037607348e+00,8.427323741226535603e+00,5.163719497545815607e+00,1.956124477946490581e+00,-6.066406311742782442e+00,4.572107446371365569e+00,-1.559173528750852911e-01
2.898091518157799862e-01,5.896223377598863280e+00,8.344201327959460457e+00,5.205742723813741257e+00,1.935042986223972417e+00,-6.029128525931090721e+00,4.559288998519145153e+00,-1.703563181725474829e-01
2.902563881611747165e-01,5.898862039429944026e+00,8.260739196481381441e+00,5.247582979010531723e+00,1.913867565098871903e+00,-5.991713240549193742e+00,4.546348496786825066e+00,-1.845916246321683274e-01
2.907036245065694469e-01,5.901564552122752438e+00,8.176942405019179461e+00,5.289236461495501196e+00,1.892598905015823396e+00,-5.954163022513482062e+00,4.533287246727548236e+00,-1.986214485286292297e-01
2.911508608519641772e-01,5.904329800987508925e+00,8.092816057839730348e+00,5.330699366413531592e+00,1.871237710766447515e+00,-5.916480459894156496e+00,4.520106566905100820e+00,-2.124439802225464025e-01
2.915980971973588520e-01,5.907156647092728363e+00,8.008365304829638376e+00,5.371967886060787123e+00,1.849784701597183112e+00,-5.878668161703370920e+00,4.506807788685655680e+00,-2.260574244284454526e-01
2.920453335427536379e-01,5.910043927306634082e+00,7.923595341067067643e+00,5.413038210254838667e+00,1.828240611315491426e+00,-5.840728757679576333e+00,4.493392256027911813e+00,-2.394600004842905860e-01
2.924925698881483682e-01,5.912990454339849933e+00,7.838511406385820557e+00,5.453906526709098479e+00,1.806606188394479284e+00,-5.802664898068181643e+00,4.479861325271584427e+00,-2.526499426225305989e-01
2.929398062335430430e-01,5.915995016789505456e+00,7.753118784931388952e+00,5.494569021411693122e+00,1.784882196075841199e+00,-5.764479253398365088e+00,4.466216364924287419e+00,-2.656255002427204137e-01
2.933870425789377734e-01,5.919056379184667982e+00,7.667422804709205231e+00,5.535021879008700019e+00,1.763069412471223396e+00,-5.726174514256155312e+00,4.452458755446760286e+00,-2.783849381856581817e-01
2.938342789243325037e-01,5.922173282033132757e+00,7.581428837125083753e+00,5.575261283191701445e+00,1.741168630661967365e+00,-5.687753391053793628e+00,4.438589889036503422e+00,-2.909265370090705627e-01
2.942815152697272341e-01,5.925344441869592416e+00,7.495142296517686376e+00,5.615283417089782070e+00,1.719180658797212047e+00,-5.649218613795284227e+00,4.424611169409749856e+00,-3.032485932648426030e-01
2.947287516151219644e-01,5.928568551305148482e+00,7.408568639683166701e+00,5.655084463665861705e+00,1.697106320190390427e+00,-5.610572931838196276e+00,4.410524011581840931e+00,-3.153494197777910735e-01
2.951759879605166947e-01,5.931844279078152482e+00,7.321713365391945949e+00,5.694660606117420976e+00,1.674946453414105862e+00,-5.571819113651709010e+00,4.396329841645937542e+00,-3.272273459259638084e-01
2.956232243059113696e-01,5.935170270106462809e+00,7.234582013897616015e+00,5.734008028281577296e+00,1.652701912393380823e+00,-5.532959946570914944e+00,4.382030096550147746e+00,-3.388807179225072908e-01
2.960704606513060999e-01,5.938545145541014314e+00,7.147180166437915538e+00,5.773122915044579528e+00,1.630373566497286042e+00,-5.493998236547302128e+00,4.367626223872980162e+00,-3.503078990990497465e-01
2.965176969967008302e-01,5.941967502820745040e+00,7.059513444727961939e+00,5.812001452755603204e+00,1.607962300628970054e+00,-5.454936807895570894e+00,4.353119681597205748e+00,-3.615072701906382191e-01
2.969649333420955606e-01,5.945435915728911169e+00,6.971587510445462321e+00,5.850639829645001733e+00,1.585469015314031616e+00,-5.415778503036587033e+00,4.338511937882075564e+00,-3.724772296222146339e-01
2.974121696874902909e-01,5.948948934450724479e+00,6.883408064708175900e+00,5.889034236246873277e+00,1.562894626787309615e+00,-5.376526182236654350e+00,4.323804470833908731e+00,-3.832161937966346299e-01
2.978594060328849658e-01,5.952505085632366466e+00,6.794980847543421021e+00,5.927180865826024991e+00,1.540240067078024966e+00,-5.337182723342980495e+00,4.308998768275056790e+00,-3.937225973842226612e-01
2.983066423782797516e-01,5.956102872441352503e+00,6.706311637349712917e+00,5.965075914809330193e+00,1.517506284093309565e+00,-5.297751021515382241e+00,4.294096327511237376e+00,-4.039948936138849644e-01
2.987538787236744819e-01,5.959740774628254911e+00,6.617406250350667207e+00,6.002715583221379880e+00,1.494694241700140314e+00,-5.258233988954282623e+00,4.279098655097253179e+00,-4.140315545657312635e-01
2.992011150690691568e-01,5.963417248589779618e+00,6.528270540040811198e+00,6.040096075124628427e+00,1.471804919805608236e+00,-5.218634554624875577e+00,4.264007266601062440e+00,-4.238310714652743783e-01
2.996483514144638871e-01,5.967130727433206161e+00,6.438910396623670707e+00,6.077213599063826521e+00,1.448839314435598880e+00,-5.178955663977556689e+00,4.248823686366219654e+00,-4.333919549791470649e-01
3.000955877598586174e-01,5.970879621042175067e+00,6.349331746441958302e+00,6.114064368514847914e+00,1.425798437811840458e+00,-5.139200278664612043e+00,4.233549447272722865e+00,-4.427127355123738894e-01
3.005428241052533478e-01,5.974662316143841245e+00,6.259540551399934927e+00,6.150644602337885125e+00,1.402683318427358161e+00,-5.099371376253153620e+00,4.218186090496192975e+00,-4.517919635071673268e-01
3.009900604506480781e-01,5.978477176377381852e+00,6.169542808377758369e+00,6.186950525235040743e+00,1.379495001120253805e+00,-5.059471949934237323e+00,4.202735165265451656e+00,-4.606282097432883860e-01
3.014372967960427530e-01,5.982322542363848861e+00,6.079344548638076162e+00,6.222978368212299216e+00,1.356234547145912517e+00,-5.019505008228249743e+00,4.187198228618444595e+00,-4.692200656399325154e-01
3.018845331414374833e-01,5.986196731777404523e+00,5.988951837224751884e+00,6.258724369045814306e+00,1.332903034247580276e+00,-4.979473574686575255e+00,4.171576845156567792e+00,-4.775661435591559978e-01
3.023317694868322136e-01,5.990098039417885545e+00,5.898370772353664471e+00,6.294184772752643653e+00,1.309501556725302995e+00,-4.939380687589438601e+00,4.155872586797349832e+00,-4.856650771108592668e-01
3.027790058322269440e-01,5.994024737284737725e+00,5.807607484795736852e+00,6.329355832065772347e+00,1.286031225503287079e+00,-4.899229399640053551e+00,4.140087032525509692e+00,-4.935155214592851225e-01
3.032262421776216743e-01,5.997975074652317495e+00,5.716668137251819104e+00,6.364233807913655561e+00,1.262493168195554016e+00,-4.859022777654886660e+00,4.124221768142365185e+00,-5.011161536310970721e-01
3.036734785230164047e-01,6.001947278146521292e+00,5.625558923720118898e+00,6.398814969903946270e+00,1.238888529170091291e+00,-4.818763902250337239e+00,4.108278386013649808e+00,-5.084656728249511426e-01
3.041207148684110795e-01,6.005939551822797817e+00,5.534286068855484686e+00,6.433095596811714501e+00,1.215218469611305974e+00,-4.778455867525536860e+00,4.092258484815700648e+00,-5.155628007226504828e-01
3.045679512138058653e-01,6.009950077245520106e+00,5.442855827320696172e+00,6.467071977072085254e+00,1.191484167580835640e+00,-4.738101780741348357e+00,4.076163669279948110e+00,-5.224062818018252452e-01
3.050151875592005957e-01,6.013977013568683638e+00,5.351274483130334048e+00,6.500740409277079301e+00,1.167686818076846933e+00,-4.697704761995779243e+00,4.059995549935892178e+00,-5.289948836501412455e-01
3.054624239045952705e-01,6.018018497617984686e+00,5.259548348986330168e+00,6.534097202677005889e+00,1.143827633091602403e+00,-4.657267943895453399e+00,4.043755742852354729e+00,-5.353273972810741466e-01
3.059096602499900008e-01,6.022072643974264672e+00,5.167683765605869617e+00,6.567138677686116921e+00,1.119907841667464377e+00,-4.616794471223420793e+00,4.027445869377153542e+00,-5.414026374512050932e-01
3.063568965953846757e-01,6.026137545058283251e+00,5.075687101041260085e+00,6.599861166392730460e+00,1.095928689951237267e+00,-4.576287500603119618e+00,4.011067555875102997e+00,-5.472194429790818715e-01
3.068041329407794615e-01,6.030211271216868951e+00,4.983564749992286380e+00,6.632261013073588174e+00,1.071891441246981769e+00,-4.535750200158755518e+00,3.994622433464472877e+00,-5.527766770655827555e-01
3.072513692861741919e-01,6.034291870810416292e+00,4.891323133110331511e+00,6.664334574712679427e+00,1.047797376067112873e+00,-4.495185749171736411e+00,3.978112137751733446e+00,-5.580732276158478777e-01
3.076986056315688667e-01,6.038377370301758695e+00,4.798968696294424241e+00,6.696078221524588869e+00,1.023647792181832550e+00,-4.454597337733287254e+00,3.961538308564652944e+00,-5.631080075627842296e-01
3.081458419769635970e-01,6.042465774346356788e+00,4.706507909980457427e+00,6.727488337481763558e+00,9.994440046672026234e-01,-4.413988166393734147e+00,3.944902589683942473e+00,-5.678799551920147293e-01
3.085930783223583274e-01,6.046555065883893576e+00,4.613947268420998782e+00,6.758561320846759202e+00,9.751873459512071518e-01,-4.373361445807368852e+00,3.928206628573002401e+00,-5.723880344684870725e-01
3.090403146677530577e-01,6.050643206231191229e+00,4.521293288958754708e+00,6.789293584708285145e+00,9.508791658585875606e-01,-4.332720396374215355e+00,3.911452076106312958e+00,-5.766312353645247635e-01
3.094875510131477880e-01,6.054728135176502768e+00,4.428552511290826388e+00,6.819681557522137894e+00,9.265208316537090205e-01,-4.292068247877452336e+00,3.894640586295962326e+00,-5.806085741895030683e-01
3.099347873585425184e-01,6.058807771075153781e+00,4.335731496726140222e+00,6.849721683656060378e+00,9.021137280820799020e-01,-4.251408239117530741e+00,3.877773816016720332e+00,-5.843190939209914614e-01
3.103820237039371932e-01,6.062880010946526177e+00,4.242836827434626201e+00,6.879410423939201102e+00,8.776592574101553801e-01,-4.210743617542368256e+00,3.860853424729430827e+00,-5.877618645374667050e-01
3.108292600493319791e-01,6.066942730572441711e+00,4.149875105687996779e+00,6.908744256216092339e+00,8.531588394633744521e-01,-4.170077638873538106e+00,3.843881074202677439e+00,-5.909359833526204309e-01
3.112764963947267094e-01,6.070993783611689842e+00,4.056852953456033362e+00,6.937719676602499774e+00,8.286139125084139856e-01,-4.129413566906127819e+00,3.826858427989352496e+00,-5.938405765287810834e-01
3.117237327401213842e-01,6.075030956785497871e+00,3.963777025957560873e+00,6.966333233608665410e+00,8.040259737286745700e-01,-4.088754680178199763e+00,3.809787137894295572e+00,-5.964748549538196887e-01
3.121709690855161146e-01,6.079052056719632446e+00,3.870653975137350322e+00,6.994581470382425614e+00,7.793965085758023381e-01,-4.048104254227064658e+00,3.792668861048011042e+00,-5.988380143623723839e-01
3.126182054309107894e-01,6.083054901709733286e+00,3.777490457874261409e+00,7.022460926562770211e+00,7.547269934411903192e-01,-4.007465565448138811e+00,3.775505262899859993e+00,-6.009292409547337677e-01
3.130654417763055752e-01,6.087037288311368144e+00,3.684293148655483741e+00,7.049968161700057578e+00,7.300189235330267756e-01,-3.966841897252779692e+00,3.758298009709563736e+00,-6.027477508754605084e-01
3.135126781217003056e-01,6.090996991660082571e+00,3.591068738594799914e+00,7.077099755769246769e+00,7.052738128251720973e-01,-3.926236539587809382e+00,3.741048768202556829e+00,-6.042927903968080550e-01
3.139599144670949804e-01,6.094931765792548362e+00,3.497823934451245620e+00,7.103852309682213928e+00,6.804931940042180383e-01,-3.885652788455109974e+00,3.723759205226575109e+00,-6.055636361005681811e-01
3.144071508124897107e-01,6.098839343968812443e+00,3.404565457648457638e+00,7.130222445799049957e+00,6.556786184148373220e-01,-3.845093945431415694e+00,3.706430987409538247e+00,-6.065595950582817197e-01
3.148543871578844411e-01,6.102717438995608923e+00,3.311300043294646223e+00,7.156206808438353661e+00,6.308316560033826459e-01,-3.804563317188284888e+00,3.689065780818733931e+00,-6.072800050098643432e-01
3.153016235032791714e-01,6.106563743550780465e+00,3.218034439203081742e+00,7.181802064386570095e+00,6.059538952597125494e-01,-3.764064215012174586e+00,3.671665250621247267e+00,-6.077242345406254076e-01
3.157488598486739018e-01,6.110375930508784137e+00,3.124775404913194166e+00,7.207004903406315499e+00,5.810469431572813370e-01,-3.723599954324708250e+00,3.654231060745690485e+00,-6.078916832566761963e-01
3.161960961940686321e-01,6.114151653267274611e+00,3.031529710712280057e+00,7.231812038743727911e+00,5.561124250914782907e-01,-3.683173854203079411e+00,3.636764873545221377e+00,-6.077817819587343351e-01
3.166433325394633069e-01,6.117888546074791378e+00,2.938304136657782006e+00,7.256220207634818564e+00,5.311519848162078450e-01,-3.642789236900621841e+00,3.619268349461816747e+00,-6.073939928143341493e-01
3.170905688848580928e-01,6.121584224359523319e+00,2.845105471600112068e+00,7.280226171810861402e+00,5.061672843787107245e-01,-3.602449427367513834e+00,3.601743146691839037e+00,-6.067278095284136530e-01
3.175378052302527676e-01,6.125236285059161290e+00,2.751940512206237255e+00,7.303826718002735419e+00,4.811600040526797795e-01,-3.562157752771699659e+00,3.584190920852907247e+00,-6.057827575123162500e-01
3.179850415756474979e-01,6.128842306951852059e+00,2.658816061983564794e+00,7.327018658444362842e+00,4.561318422695466723e-01,-3.521917542019856739e+00,3.566613324651992212e+00,-6.045583940511780607e-01
3.184322779210422283e-01,6.132399850988222489e+00,2.565738930304700460e+00,7.349798831375087715e+00,4.310845155480970692e-01,-3.481732125278630630e+00,3.549012007554850356e+00,-6.030543084697042033e-01
3.188795142664369031e-01,6.135906460624502401e+00,2.472715931432639458e+00,7.372164101541089920e+00,4.060197584222809408e-01,-3.441604833495963689e+00,3.531388615456707125e+00,-6.012701222963611203e-01
3.193267506118316890e-01,6.139359662156739894e+00,2.379753883546529725e+00,7.394111360695837298e+00,3.809393233672851986e-01,-3.401538997922567642e+00,3.513744790354211389e+00,-5.992054894259359887e-01
3.197739869572264193e-01,6.142756965056095808e+00,2.286859607768187530e+00,7.415637528099500386e+00,3.558449807238825979e-01,-3.361537949633626177e+00,3.496082170018717239e+00,-5.968600962805247212e-01
3.202212233026210941e-01,6.146095862305221758e+00,2.194039927188997652e+00,7.436739551017415017e+00,3.307385186209862438e-01,-3.321605019050556162e+00,3.478402387670781248e+00,-5.942336619688817212e-01
3.206684596480158245e-01,6.149373830735754609e+00,2.101301665897495674e+00,7.457414405217562603e+00,3.056217428964719263e-01,-3.281743535462977590e+00,3.460707071655984457e+00,-5.913259384441872379e-01
3.211156959934105548e-01,6.152588331366862562e+00,2.008651648007601764e+00,7.477659095467014794e+00,2.804964770162621801e-01,-3.241956826550855819e+00,3.442997845122034661e+00,-5.881367106602085615e-01
3.215629323388052851e-01,6.155736809744897009e+00,1.916096696687331846e+00,7.497470656027449110e+00,2.553645619916440901e-01,-3.202248217906748629e+00,3.425276325697125479e+00,-5.846657967258420685e-01
3.220101686842000155e-01,6.158816696284143077e+00,1.823643633188158475e+00,7.516846151149631616e+00,2.302278562948372187e-01,-3.162621032558249112e+00,3.407544125169589933e+00,-5.809130480580719791e-01
3.224574050295946903e-01,6.161825406608640421e+00,1.731299275874959243e+00,7.535782675566938593e+00,2.050882357728133487e-01,-3.123078590490564466e+00,3.389802849168834342e+00,-5.768783495333033029e-01
3.229046413749894207e-01,6.164760341895105356e+00,1.639070439256497203e+00,7.554277354987874560e+00,1.799475935593577436e-01,-3.083624208169238656e+00,3.372054096847546312e+00,-5.725616196371063893e-01
3.233518777203842065e-01,6.167618889216926803e+00,1.546963933016597403e+00,7.572327346587615082e+00,1.548078399853954901e-01,-3.044261198063073159e+00,3.354299460565200341e+00,-5.679628106123449927e-01
3.237991140657788813e-01,6.170398421889263574e+00,1.454986561045847449e+00,7.589929839498537056e+00,1.296709024875650762e-01,-3.004992868167176479e+00,3.336540525572813998e+00,-5.630819086057127221e-01
3.242463504111736117e-01,6.173096299815232335e+00,1.363145120473811867e+00,7.607082055299801304e+00,1.045387255149999306e-01,-2.965822521526122024e+00,3.318778869699008816e+00,-5.579189338126522291e-01
3.246935867565683420e-01,6.175709869833169385e+00,1.271446400701999657e+00,7.623781248505903996e+00,7.941327043442680811e-02,-2.926753455757366673e+00,3.301016063037350179e+00,-5.524739406206748971e-01
3.251408231019630168e-01,6.178236466064991106e+00,1.179897182437307901e+00,7.640024707054269726e+00,5.429651543346070142e-02,-2.887788962574728835e+00,3.283253667634955963e+00,-5.467470177510806995e-01
3.255880594473578027e-01,6.180673410265640655e+00,1.088504236726039576e+00,7.655809752791845391e+00,2.919045542215653599e-02,-2.848932327312059698e+00,3.265493237182377495e+00,-5.407382883990644595e-01
3.260352957927525330e-01,6.183018012173629785e+00,9.972743239886426858e-01,7.671133741960693087e+00,4.097101932853064454e-03,-2.810186828447096996e+00,3.247736316704806114e+00,-5.344479103722243885e-01
3.264825321381472079e-01,6.185267569862644699e+00,9.062141930548738289e-01,7.685994065682634435e+00,-2.098151698180678038e-02,-2.771555737125412477e+00,3.229984442254500987e+00,-5.278760762274637974e-01
3.269297684835419382e-01,6.187419370094282556e+00,8.153305801995991420e-01,7.700388150442856627e+00,-4.604335685255978028e-02,-2.733042316684544115e+00,3.212239140604531862e+00,-5.210230134062859841e-01
3.273770048289366685e-01,6.189470688671828924e+00,7.246302081793071226e-01,7.714313458572569004e+00,-7.108635689894515775e-02,-2.694649822178325049e+00,3.194501928943800806e+00,-5.138889843684908421e-01
3.278242411743313989e-01,6.191418790795158777e+00,6.341197852690416692e-01,7.727767488730644452e+00,-9.610844013652053430e-02,-2.656381499901293353e+00,3.176774314573335367e+00,-5.064742867242595370e-01
3.282714775197261292e-01,6.193260931416713078e+00,5.438060043000054744e-01,7.740747776384298895e+00,-1.211075134858061730e-01,-2.618240586913307855e+00,3.159057794603861602e+00,-4.987792533646391857e-01
3.287187138651208040e-01,6.194994355598554492e+00,4.536955416977727085e-01,7.753251894288756496e+00,-1.460814678829670532e-01,-2.580230310564305629e+00,3.141353855654667626e+00,-4.908042525904230402e-01
3.291659502105155344e-01,6.196616298870533335e+00,3.637950565209785436e-01,7.765277452965948513e+00,-1.710281783922908971e-01,-2.542353888019190933e+00,3.123663973553733708e+00,-4.825496882394184617e-01
3.296131865559103202e-01,6.198123987589522876e+00,2.741111895007675159e-01,7.776822101182212066e+00,-1.959455043203593982e-01,-2.504614525782930201e+00,3.105989613039151109e+00,-4.740159998121235563e-01
3.300604229013049951e-01,6.199514639299744445e+00,1.846505620807512571e-01,7.787883526424989711e+00,-2.208312893319974712e-01,-2.467015419225783379e+00,3.088332227461839885e+00,-4.652036625957975402e-01
3.305076592466997254e-01,6.200785463094203642e+00,9.541977545741608946e-02,7.798459455378578653e+00,-2.456833615680149574e-01,-2.429559752108624071e+00,3.070693258489487043e+00,-4.561131877869001316e-01
3.309548955920944557e-01,6.201933659977174607e+00,6.425409621393929349e-03,7.808547654398844351e+00,-2.704995337646109999e-01,-2.392250696108531027e+00,3.053074135811842282e+00,-4.467451226119708019e-01
3.314021319374891306e-01,6.202956423227812266e+00,-8.232597760090754058e-02,7.818145929986991760e+00,-2.952776033746090656e-01,-2.355091410344445801e+00,3.035476276847245636e+00,-4.371000504468703918e-01
3.318493682828839164e-01,6.203850938764826850e+00,-1.708278515049699298e-01,7.827252129262301850e+00,-3.200153526904019330e-01,-2.318085040903018257e+00,3.017901086450432757e+00,-4.271785909344221754e-01
3.322966046282786468e-01,6.204614385512264185e+00,-2.590737014652803039e-01,7.835864140433915104e+00,-3.447105489686607127e-01,-2.281234720364612834e+00,3.000349956621661374e+00,-4.169814001004665815e-01
3.327438409736733216e-01,6.205243935766358909e+00,-3.470570418918265121e-01,7.843979893271626480e+00,-3.693609445567871408e-01,-2.244543567329462697e+00,2.982824266217069198e+00,-4.065091704682914919e-01
3.331910773190680519e-01,6.205736755563478368e+00,-4.347714131860735964e-01,7.851597359575649193e+00,-3.939642770211325695e-01,-2.208014685943959776e+00,2.965325380660345012e+00,-3.957626311714629863e-01
3.336383136644627823e-01,6.206090005049179403e+00,-5.222103826963169215e-01,7.858714553645475220e+00,-4.185182692769632284e-01,-2.171651165427115338e+00,2.947854651655656966e+00,-3.847425480650583651e-01
3.340855500098575126e-01,6.206300838848313184e+00,-6.093675456722856820e-01,7.865329532747627361e+00,-4.430206297201338961e-01,-2.135456079597239487e+00,2.930413416901910040e+00,-3.734497238352932347e-01
3.345327863552522429e-01,6.206366406436250038e+00,-6.962365262195522320e-01,7.871440397582554205e+00,-4.674690523606152004e-01,-2.099432486398613573e+00,2.913002999808190552e+00,-3.618849981075302757e-01
3.349800227006469178e-01,6.206283852511177201e+00,-7.828109782528809291e-01,7.877045292750431749e+00,-4.918612169576406234e-01,-2.063583427428508976e+00,2.895624709210600223e+00,-3.500492475527058889e-01
3.354272590460416481e-01,6.206050317367491687e+00,-8.690845864493246253e-01,7.882142407216030655e+00,-5.161947891567127966e-01,-2.027911927464229436e+00,2.878279839090292835e+00,-3.379433859921329164e-01
3.358744953914364340e-01,6.205662937270275847e+00,-9.550510672006407020e-01,7.886729974772591412e+00,-5.404674206283185400e-01,-1.992420993990339673e+00,2.860969668292816515e+00,-3.255683645007052540e-01
3.363217317368311088e-01,6.205118844830878722e+00,-1.040704169564932613e+00,7.890806274504690521e+00,-5.646767492083469842e-01,-1.957113616726131822e+00,2.843695460248766516e+00,-3.129251715085237251e-01
3.367689680822258391e-01,6.204415169383541873e+00,-1.126037676218223815e+00,7.894369631250145680e+00,-5.888203990404121679e-01,-1.921992767153022363e+00,2.826458462695616625e+00,-3.000148329008311965e-01
3.372162044276205695e-01,6.203549037363177199e+00,-1.211045404404660353e+00,7.897418416060903112e+00,-6.128959807197013054e-01,-1.887061398042440663e+00,2.809259907400996958e+00,-2.868384121164802569e-01
3.376634407730152443e-01,6.202517572684175029e+00,-1.295721206886816912e+00,7.899951046662947896e+00,-6.369010914387727151e-01,-1.852322442983580508e+00,2.792101009887094420e+00,-2.733970102446696693e-01
3.381106771184100301e-01,6.201317897120333988e+00,-1.380058972895138680e+00,7.901965987915259504e+00,-6.608333151350168633e-01,-1.817778815911405665e+00,2.774982969156405854e+00,-2.596917661201407768e-01
3.385579134638047050e-01,6.199947130685874441e+00,-1.464052629076596279e+00,7.903461752267706864e+00,-6.846902226398287050e-01,-1.783433410634927441e+00,2.757906967418802591e+00,-2.457238564167725237e-01
3.390051498091994353e-01,6.198402392017532847e+00,-1.547696140443354906e+00,7.904436900218060558e+00,-7.084693718296936060e-01,-1.749289100365349015e+00,2.740874169819757622e+00,-2.314944957395232983e-01
3.394523861545941656e-01,6.196680798757732589e+00,-1.630983511319942680e+00,7.904890040767862835e+00,-7.321683077787565219e-01,-1.715348737244774657e+00,2.723885724170035161e+00,-2.170049367148287889e-01
3.398996224999888960e-01,6.194779467938885453e+00,-1.713908786290860631e+00,7.904819831877498260e+00,-7.557845629134569698e-01,-1.681615151874622516e+00,2.706942760676450899e+00,-2.022564700793472170e-01
3.403468588453836263e-01,6.192695516368732278e+00,-1.796466051146742071e+00,7.904224980920107058e+00,-7.793156571686483680e-01,-1.648091152844568086e+00,2.690046391674092874e+00,-1.872504247671289423e-01
3.407940951907783567e-01,6.190426061016804482e+00,-1.878649433830379412e+00,7.903104245134618289e+00,-8.027590981456127484e-01,-1.614779526261440612e+00,2.673197711359721396e+00,-1.719881679951696385e-01
3.412413315361730315e-01,6.187968219401957626e+00,-1.960453105382096162e+00,7.901456432077761605e+00,-8.261123812717990900e-01,-1.581683035278310445e+00,2.656397795526475480e+00,-1.564711053473712976e-01
3.416885678815677618e-01,6.185319109981002761e+00,-2.041871280884484108e+00,7.899280400075056718e+00,-8.493729899623068125e-01,-1.548804419623750039e+00,2.639647701299852489e+00,-1.407006808568556089e-01
3.421358042269625477e-01,6.182475852538424022e+00,-2.122898220406356895e+00,7.896575058670874725e+00,-8.725383957830585846e-01,-1.516146395131322544e+00,2.622948466875018703e+00,-1.246783770867651020e-01
3.425830405723572225e-01,6.179435568577177129e+00,-2.203528229946726480e+00,7.893339369077480683e+00,-8.956060586159058090e-01,-1.483711653268982467e+00,2.606301111255277636e+00,-1.084057152093259591e-01
3.430302769177519528e-01,6.176195381710575916e+00,-2.283755662377289664e+00,7.889572344623061007e+00,-9.185734268252176982e-01,-1.451502860669000583e+00,2.589706633991994078e+00,-9.188425508344644221e-02
3.434775132631466277e-01,6.172752418055307722e+00,-2.363574918385249468e+00,7.885273051198845806e+00,-9.414379374264973954e-01,-1.419522658657661474e+00,2.573166014925613698e+00,-7.511559533060396809e-02
3.439247496085413580e-01,6.169103806625447106e+00,-2.442980447414837109e+00,7.880440607705131661e+00,-9.641970162565368652e-01,-1.387773662785405593e+00,2.556680213928116174e+00,-5.810137340917764792e-02
3.443719859539361439e-01,6.165246679727654389e+00,-2.521966748608602593e+00,7.875074186496396678e+00,-9.868480781454307404e-01,-1.356258462356990879e+00,2.540250170646652261e+00,-4.084326568717810968e-02
3.448192222993308187e-01,6.161178173357424903e+00,-2.600528371748096035e+00,7.869173013825430552e+00,-1.009388527090334886e+00,-1.324979619961806243e+00,2.523876804248497585e+00,-2.334298751335195377e-02
3.452664586447255490e-01,6.156895427596393411e+00,-2.678659918193579514e+00,7.862736370286384613e+00,-1.031815756430861430e+00,-1.293939671004501468e+00,2.507561013167337371e+00,-5.602293286717352494e-03
3.457136949901202794e-01,6.152395587010778932e+00,-2.756356041824032488e+00,7.855763591256998524e+00,-1.054127149026482080e+00,-1.263141123235406837e+00,2.491303674850670280e+00,1.237702347557534388e-02
3.461609313355150097e-01,6.147675801050888289e+00,-2.833611449975673935e+00,7.848254067339630602e+00,-1.076320077435434008e+00,-1.232586456281486109e+00,2.475105645508655083e+00,3.059313007194197631e-02
3.466081676809097400e-01,6.142733224451708551e+00,-2.910420904380108809e+00,7.840207244801451480e+00,-1.098391904095421090e+00,-1.202278121177344783e+00,2.458967759864218117e+00,4.904415455163069204e-02
3.470554040263044704e-01,6.137565017634623921e+00,-2.986779222102246223e+00,7.831622626013683863e+00,-1.120339981506184079e+00,-1.172218539896239919e+00,2.442890830904349997e+00,6.772818565162763704e-02
3.475026403716991452e-01,6.132168347110159345e+00,-3.062681276476940884e+00,7.822499769889627252e+00,-1.142161652413620665e+00,-1.142410104881555144e+00,2.426875649632824761e+00,8.664327273517047345e-02
3.479498767170938756e-01,6.126540385881848572e+00,-3.138121998046538241e+00,7.812838292321970357e+00,-1.163854249996074230e+00,-1.112855178577787374e+00,2.410922984823908433e+00,1.057874257319892930e-01
3.483971130624886614e-01,6.120678313851215080e+00,-3.213096375495348322e+00,7.802637866618944429e+00,-1.185415098051687988e+00,-1.083556092962723927e+00,2.395033582777836845e+00,1.251586150797970864e-01
3.488443494078833362e-01,6.114579318223771764e+00,-3.287599456585979407e+00,7.791898223939481838e+00,-1.206841511188178728e+00,-1.054515149078774527e+00,2.379208167077078162e+00,1.447547716678235785e-01
3.492915857532780666e-01,6.108240593916194783e+00,-3.361626349094160915e+00,7.780619153727590387e+00,-1.228130795014118926e+00,-1.025734616564807355e+00,2.363447438344082219e+00,1.645737867816728928e-01
3.497388220986727414e-01,6.101659404380208152e+00,-3.435172310764443182e+00,7.768800553065134729e+00,-1.249280267263640054e+00,-9.972167060549430584e-01,2.347752063957881052e+00,1.846135269018258640e-01
3.501860584440674717e-01,6.094833135019117165e+00,-3.508232800947039820e+00,7.756442432448282354e+00,-1.270287286561709417e+00,-9.689635517258432529e-01,2.332122677324536486e+00,2.048718691823121496e-01
3.506332947894622576e-01,6.087759012180479878e+00,-3.580803065421401588e+00,7.743544686823825351e+00,-1.291149155548926064e+00,-9.409773378051029535e-01,2.316559925023493172e+00,2.253466332557441110e-01
3.510805311348569324e-01,6.080434265382535841e+00,-3.652878403612020541e+00,7.730107265545544060e+00,-1.311863166703424621e+00,-9.132602186488243401e-01,2.301064431333940341e+00,2.460355979929200743e-01
3.515277674802516628e-01,6.072856139481110027e+00,-3.724454187279607975e+00,7.716130182980918129e+00,-1.332426606442311812e+00,-8.858143129002570282e-01,2.285636795929404830e+00,2.669365039576159226e-01
3.519750038256463931e-01,6.065021894965529903e+00,-3.795525860821265418e+00,7.701613518274919024e+00,-1.352836755445400385e+00,-8.586417032040402075e-01,2.270277593819654438e+00,2.880470536803414472e-01
3.524222401710411234e-01,6.056928808261687003e+00,-3.866088941576368399e+00,7.686557415120331527e+00,-1.373090888982384961e+00,-8.317444359216317196e-01,2.254987375296001240e+00,3.093649119352982479e-01
3.528694765164358538e-01,6.048574172042253672e+00,-3.936139020137986222e+00,7.670962081534609567e+00,-1.393186277243389615e+00,-8.051245208479983484e-01,2.239766665880073226e+00,3.308877060204812315e-01
3.533167128618305841e-01,6.039955295544032765e+00,-4.005671760669894610e+00,7.654827789643297464e+00,-1.413120185672914975e+00,-7.787839309295219170e-01,2.224615966275988121e+00,3.526130260409614525e-01
3.537639492072252589e-01,6.031069504892444755e+00,-4.074682901229156329e+00,7.638154875469949978e+00,-1.432889875307177707e+00,-7.527246019831749235e-01,2.209535752326017732e+00,3.745384251953095545e-01
3.542111855526199893e-01,6.021914143433166444e+00,-4.143168254094324432e+00,7.620943738732638195e+00,-1.452492603114865499e+00,-7.269484324168848932e-01,2.194526474969626051e+00,3.966614200652184286e-01
3.546584218980147196e-01,6.012486572070907975e+00,-4.211123706099158426e+00,7.603194842646970208e+00,-1.471925622341239581e+00,-7.014572829511855900e-01,2.179588560206007664e+00,4.189794909082503738e-01
3.551056582434094500e-01,6.002784169615337007e+00,-4.278545218971988362e+00,7.584908713735651453e+00,-1.491186182855681830e+00,-6.762529763420643825e-01,2.164722409060028774e+00,4.414900819537721510e-01
3.555528945888041803e-01,5.992804333134128747e+00,-4.345428829680633598e+00,7.566085941644605128e+00,-1.510271531502609399e+00,-6.513372971050703786e-01,2.149928397551609027e+00,4.641906017020572817e-01
3.560001309341988551e-01,5.982544478313186254e+00,-4.411770650782901093e+00,7.546727178965604743e+00,-1.529178912455790851e+00,-6.267119912406478033e-01,2.135206876668560572e+00,4.870784232265319424e-01
3.564473672795935855e-01,5.972002039823974151e+00,-4.477566870782696107e+00,7.526833141065469412e+00,-1.547905567576058905e+00,-6.023787659606945066e-01,2.120558172342847048e+00,5.101508844792201902e-01
3.568946036249883713e-01,5.961174471698011068e+00,-4.542813754491661804e+00,7.506404605921793483e+00,-1.566448736772414474e+00,-5.783392894163954523e-01,2.105982585430283827e+00,5.334052885993032511e-01
3.573418399703830461e-01,5.950059247708511911e+00,-4.607507643396417940e+00,7.485442413965229136e+00,-1.584805658366515324e+00,-5.545951904272512500e-01,2.091480391693696372e+00,5.568389042248825804e-01
3.577890763157777765e-01,5.938653861759137342e+00,-4.671644956031472340e+00,7.463947467928259805e+00,-1.602973569460593772e+00,-5.311480582113496940e-01,2.077051841789486097e+00,5.804489658079117209e-01
3.582363126611725068e-01,5.926955828279936611e+00,-4.735222188357556483e+00,7.441920732700592289e+00,-1.620949706308725480e+00,-5.079994421168991803e-01,2.062697161257660117e+00,6.042326739322524398e-01
3.586835490065672372e-01,5.914962682630383384e+00,-4.798235914145663195e+00,7.419363235191022810e+00,-1.638731304691523949e+00,-4.851508513549735446e-01,2.048416550515285817e+00,6.281871956349299735e-01
3.591307853519619675e-01,5.902671981509592491e+00,-4.860682785366625680e+00,7.396276064195880018e+00,-1.656315600294209212e+00,-4.626037547334989619e-01,2.034210184853393777e+00,6.523096647305419715e-01
3.595780216973566423e-01,5.890081303373659871e+00,-4.922559532586274322e+00,7.372660370273997898e+00,-1.673699829088092450e+00,-4.403595803924869601e-01,2.020078214437307729e+00,6.765971821388252483e-01
3.600252580427513727e-01,5.877188248860131026e+00,-4.983862965366214759e+00,7.348517365628209674e+00,-1.690881227715440804e+00,-4.184197155404763557e-01,2.006020764310421534e+00,7.010468162154080973e-01
3.604724943881461030e-01,5.863990441219655736e+00,-5.044589972670115330e+00,7.323848323993436438e+00,-1.707857033877735020e+00,-3.967855061922563320e-01,1.992037934401420518e+00,7.256556030856907702e-01
3.609197307335408333e-01,5.850485526754731325e+00,-5.104737523275646893e+00,7.298654580531251490e+00,-1.724624486727328820e+00,-3.754582569077774545e-01,1.978129799534920075e+00,7.504205469819219543e-01
3.613669670789355637e-01,5.836671175265633948e+00,-5.164302666191976421e+00,7.272937531731029637e+00,-1.741180827262502007e+00,-3.544392305323353365e-01,1.964296409445573044e+00,7.753386205834297273e-01
3.618142034243302940e-01,5.822545080503465087e+00,-5.223282531082841018e+00,7.246698635317619264e+00,-1.757523298725909733e+00,-3.337296479379698866e-01,1.950537788795583038e+00,8.004067653600130949e-01
3.622614397697249689e-01,5.808104960630350533e+00,-5.281674328695199705e+00,7.219939410165567395e+00,-1.773649147006415072e+00,-3.133306877661091727e-01,1.936853937195685660e+00,8.256218919184946659e-01
3.627086761151197547e-01,5.793348558686767902e+00,-5.339475351293527794e+00,7.192661436219844440e+00,-1.789555621044341738e+00,-2.932434861714379726e-01,1.923244829229542763e+00,8.509808803524609999e-01
3.631559124605144850e-01,5.778273643066048848e+00,-5.396682973099554914e+00,7.164866354423189421e+00,-1.805239973240082563e+00,-2.734691365670328111e-01,1.909710414481605945e+00,8.764805805951246809e-01
3.636031488059091599e-01,5.762878007995987595e+00,-5.453294650737739779e+00,7.136555866649919366e+00,-1.820699459866136571e+00,-2.540086893706955951e-01,1.896250617568385533e+00,9.021178127753834985e-01
3.640503851513038902e-01,5.747159474027606407e+00,-5.509307923686275643e+00,7.107731735646300564e+00,-1.835931341482539114e+00,-2.348631517525348045e-01,1.882865338173173919e+00,9.278893675770584215e-01
3.644976214966986205e-01,5.731115888531067348e+00,-5.564720414733596243e+00,7.078395784977488780e+00,-1.850932883355659309e+00,-2.160334873838073433e-01,1.869554451084215918e+00,9.537920066012360865e-01
3.649448578420933509e-01,5.714745126198730318e+00,-5.619529830440594509e+00,7.048549898980978057e+00,-1.865701355880415413e+00,-1.975206161869647592e-01,1.856317806236306600e+00,9.798224627318383728e-01
3.653920941874880812e-01,5.698045089555331622e+00,-5.673733961608329324e+00,7.018196022726606031e+00,-1.880234035005884818e+00,-1.793254140869476321e-01,1.843155228755820829e+00,1.005977440504319365e+00
3.658393305328827561e-01,5.681013709475333684e+00,-5.727330683751345575e+00,6.987336161983094485e+00,-1.894528202664288674e+00,-1.614487127637279085e-01,1.830066519009211579e+00,1.032253616477532221e+00
3.662865668782774864e-01,5.663648945707378424e+00,-5.780317957576629695e+00,6.955972383191111774e+00,-1.908581147203408879e+00,-1.438912994060524975e-01,1.817051452654896426e+00,1.058647639608792046e+00
3.667338032236722167e-01,5.645948787405935754e+00,-5.832693829468022173e+00,6.924106813442927333e+00,-1.922390163822351727e+00,-1.266539164664746697e-01,1.804109780698633703e+00,1.085156131632042609e+00
3.671810395690669471e-01,5.627911253670053959e+00,-5.884456431976330393e+00,6.891741640468563190e+00,-1.935952555010741705e+00,-1.097372614175789463e-01,1.791241229552321901e+00,1.111775687439234828e+00
3.676282759144616774e-01,5.609534394089249254e+00,-5.935603984314992587e+00,6.858879112628474495e+00,-1.949265630991304787e+00,-9.314198650945071378e-02,1.778445501096201253e+00,1.138502875464869168e+00
3.680755122598564077e-01,5.590816289296580699e+00,-5.986134792861273368e+00,6.825521538912829200e+00,-1.962326710165827937e+00,-7.686869852840932937e-02,1.765722272744560728e+00,1.165334238073661988e+00
3.685227486052510826e-01,5.571755051528820779e+00,-6.036047251663106294e+00,6.791671288947279450e+00,-1.975133119564535189e+00,-6.091795855693182826e-02,1.753071197514822543e+00,1.192266291951421087e+00
3.689699849506458684e-01,5.552348825193769599e+00,-6.085339842951534628e+00,6.757330793005241532e+00,-1.987682195298853927e+00,-4.529028173484539455e-02,1.740491904100088139e+00,1.219295528499085624e+00
3.694172212960405988e-01,5.532595787444777535e+00,-6.134011137658574420e+00,6.722502542026864703e+00,-1.999971283017548451e+00,-2.998613702176672335e-02,1.727983996945161360e+00,1.246418414229851557e+00
3.698644576414352736e-01,5.512494148762314694e+00,-6.182059795940919145e+00,6.687189087644333618e+00,-2.011997738366299249e+00,-1.500594696072826695e-02,1.715547056325918529e+00,1.273631391169590232e+00
3.703116939868300039e-01,5.492042153542747940e+00,-6.229484567708998277e+00,6.651393042213877393e+00,-2.023758927450630463e+00,-3.500874430887868094e-04,1.703180638432217897e+00,1.300930877260317864e+00
3.707589303322246788e-01,5.471238080694247330e+00,-6.276284293161755734e+00,6.615117078854228616e+00,-2.035252227302263517e+00,1.398111252534323112e-02,1.690884275454179519e+00,1.328313266766897760e+00
3.712061666776194646e-01,5.450080244239795313e+00,-6.322457903326941242e+00,6.578363931491645999e+00,-2.046475026348832937e+00,2.798737105694254490e-02,1.678657475671926136e+00,1.355774930686883373e+00
3.716534030230141950e-01,5.428566993927436357e+00,-6.368004420606972360e+00,6.541136394911540641e+00,-2.057424724887032763e+00,4.166845361365900668e-02,1.666499723548785727e+00,1.383312217163485514e+00
3.721006393684088698e-01,5.406696715847536083e+00,-6.412922959330503048e+00,6.503437324816510490e+00,-2.068098735559139811e+00,5.502417323720015796e-02,1.654410479827878921e+00,1.410921451901802293e+00
3.725478757138036001e-01,5.384467833057281716e+00,-6.457212726309391471e+00,6.465269637891018384e+00,-2.078494483832920903e+00,6.805439077793173919e-02,1.642389181632194717e+00,1.438598938588119935e+00
3.729951120591983305e-01,5.361878806212300397e+00,-6.500873021401416096e+00,6.426636311872605312e+00,-2.088609408484961794e+00,8.075901512259331394e-02,1.630435242568080589e+00,1.466340959312423475e+00
3.734423484045930608e-01,5.338928134205384701e+00,-6.543903238078477180e+00,6.387540385629570494e+00,-2.098440962087370298e+00,9.313800342074041172e-02,1.618548052832174733e+00,1.494143774994065588e+00
3.738895847499877911e-01,5.315614354812458586e+00,-6.586302864000332491e+00,6.347984959245356329e+00,-2.107986611497863372e+00,1.051913613099464961e-01,1.606726979321803306e+00,1.522003625810538274e+00
3.743368210953825215e-01,5.291936045345504880e+00,-6.628071481594141723e+00,6.307973194109175452e+00,-2.117243838353296770e+00,1.169191431398191594e-01,1.594971365748743874e+00,1.549916731629580546e+00
3.747840574407771963e-01,5.267891823312853106e+00,-6.669208768639272478e+00,6.267508313013556709e+00,-2.126210139566518720e+00,1.283214521947076414e-01,1.583280532756530690e+00,1.577879292444211545e+00
3.752312937861719822e-01,5.243480347086419968e+00,-6.709714498858073028e+00,6.226593600258070182e+00,-2.134883027826718571e+00,1.393984409152725368e-01,1.571653778041081306e+00,1.605887488811171604e+00
3.756785301315666570e-01,5.218700316576236453e+00,-6.749588542511721023e+00,6.185232401759899190e+00,-2.143260032103018187e+00,1.501503111186651696e-01,1.560090376474894347e+00,1.633937482292280752e+00
3.761257664769613873e-01,5.193550473912039500e+00,-6.788830867002217495e+00,6.143428125170757426e+00,-2.151338698151637807e+00,1.605773142176608048e-01,1.548589580234563723e+00,1.662025415899182956e+00
3.765730028223561177e-01,5.168029604131987753e+00,-6.827441537479531419e+00,6.101184240000367964e+00,-2.159116589026308208e+00,1.706797514383954217e-01,1.537150618931804491e+00,1.690147414541128601e+00
3.770202391677507925e-01,5.142136535878617742e+00,-6.865420717454523647e+00,6.058504277746617817e+00,-2.166591285592160965e+00,1.804579740369527951e-01,1.525772699747902195e+00,1.718299585475923763e+00
3.774674755131455783e-01,5.115870142101797136e+00,-6.902768669417467251e+00,6.015391832032010555e+00,-2.173760387042988018e+00,1.899123835147027428e-01,1.514455007571567924e+00,1.746478018764147544e+00
3.779147118585403087e-01,5.089229340768946841e+00,-6.939485755462098560e+00,5.971850558746894855e+00,-2.180621511421908743e+00,1.990434318323950902e-01,1.503196705140269485e+00,1.774678787726415852e+00
3.783619482039349835e-01,5.062213095582457356e+00,-6.975572437915008805e+00,5.927884176199290422e+00,-2.187172296145355244e+00,2.078516216229433222e-01,1.491996933185062213e+00,1.802897949403727385e+00
3.788091845493297138e-01,5.034820416703915669e+00,-7.011029279971395134e+00,5.883496465270724229e+00,-2.193410398530647232e+00,2.163375064032086181e-01,1.480854810578630110e+00,1.831131545021399187e+00
3.792564208947244442e-01,5.007050361485910983e+00,-7.045856946335266713e+00,5.838691269579319609e+00,-2.199333496326679072e+00,2.245016907841874132e-01,1.469769434487081305e+00,1.859375600455574151e+00
3.797036572401191745e-01,4.978902035210733601e+00,-7.080056203866265996e+00,5.793472495649012899e+00,-2.204939288248276785e+00,2.323448306803211072e-01,1.458739880524929866e+00,1.887626126703323415e+00
3.801508935855139049e-01,4.950374591836268046e+00,-7.113627922231230194e+00,5.747844113085410989e+00,-2.210225494513714750e+00,2.398676335172555962e-01,1.447765202913680715e+00,1.915879120355680199e+00
3.805981299309086352e-01,4.921467234748873487e+00,-7.146573074562354577e+00,5.701810154757919413e+00,-2.215189857385894356e+00,2.470708584387206475e-01,1.436844434643655966e+00,1.944130564074171730e+00
3.810453662763033100e-01,4.892179217523845658e+00,-7.178892738119547090e+00,5.655374716989138406e+00,-2.219830141716570004e+00,2.539553165117297562e-01,1.425976587639563364e+00,1.972376427069901794e+00
3.814926026216980959e-01,4.862509838365947523e+00,-7.210588082003782873e+00,5.608541934074197322e+00,-2.224144138446581209e+00,2.605218769924978472e-01,1.415160647935021832e+00,2.000612670541097593e+00
3.819398389670927707e-01,4.832458393646405170e+00,-7.241660260845499408e+00,5.561315854982683327e+00,-2.228129670402231532e+00,2.667714596644907288e-01,1.404395577952510354e+00,2.028835273590981814e+00
3.823870753124875010e-01,4.802024216638141496e+00,-7.272110490428668861e+00,5.513700628243562996e+00,-2.231784567429796695e+00,2.727049762014998602e-01,1.393680362992436139e+00,2.057040198340857717e+00
3.828343116578822314e-01,4.771206692411608330e+00,-7.301940091695274582e+00,5.465700472624978268e+00,-2.235106681617404334e+00,2.783233855056315709e-01,1.383013971393216135e+00,2.085223393734856323e+00
3.832815480032769062e-01,4.740005256328022831e+00,-7.331150487293331075e+00,5.417319663698140886e+00,-2.238093889993793439e+00,2.836276994179470767e-01,1.372395350454490348e+00,2.113380798582915610e+00
3.837287843486716921e-01,4.708419394291033733e+00,-7.359743200838129162e+00,5.368562533093173883e+00,-2.240744095042433326e+00,2.886189823764201412e-01,1.361823426995960151e+00,2.141508342298314549e+00
3.841760206940664224e-01,4.676448642996636096e+00,-7.387719856172958899e+00,5.319433467754158151e+00,-2.243055225213927972e+00,2.932983510731428378e-01,1.351297107915078843e+00,2.169601945634454854e+00
3.846232570394610972e-01,4.644092590181193358e+00,-7.415082176629375965e+00,5.269936909193186914e+00,-2.245025235436696853e+00,2.976669741107992317e-01,1.340815280743523408e+00,2.197657521421018778e+00
3.850704933848558276e-01,4.611350874867681249e+00,-7.441831984286998214e+00,5.220077352743627941e+00,-2.246652107625939365e+00,3.017260716583933244e-01,1.330376814202505198e+00,2.225670975299399945e+00
3.855177297302505579e-01,4.578223187610138467e+00,-7.467971199232759538e+00,5.169859346812522460e+00,-2.247933851190883292e+00,3.054769151062325383e-01,1.319980558756894240e+00,2.253638206457413418e+00
3.859649660756452882e-01,4.544709270736269069e+00,-7.493501838819739191e+00,5.119287492132083450e+00,-2.248868503540305319e+00,3.089208267201720703e-01,1.309625347168155152e+00,2.281555108363349404e+00
3.864122024210400186e-01,4.510808918588241845e+00,-7.518426016925493727e+00,5.068366441010326184e+00,-2.249454130586340472e+00,3.120591792951218357e-01,1.299309995046111554e+00,2.309417569499317313e+00
3.868594387664346934e-01,4.476521977761685811e+00,-7.542745943209867576e+00,5.017100896580859448e+00,-2.249688827246575595e+00,3.148933958078000694e-01,1.289033301399498344e+00,2.337221474093887696e+00
3.873066751118294238e-01,4.441848347342839176e+00,-7.566463922372388851e+00,4.965495612051751273e+00,-2.249570717944407772e+00,3.174249490687580666e-01,1.278794049185368653e+00,2.364962702854056964e+00
3.877539114572242096e-01,4.406787979143940603e+00,-7.589582353409101145e+00,4.913555389953601527e+00,-2.249097957107708989e+00,3.196553613736506927e-01,1.268591005857297338e+00,2.392637133696486895e+00
3.882011478026188844e-01,4.371340877936765956e+00,-7.612103728868966357e+00,4.861285081386704121e+00,-2.248268729665747312e+00,3.215862041537763671e-01,1.258422923912402958e+00,2.420240642478062920e+00
3.886483841480136148e-01,4.335507101684322961e+00,-7.634030634109786995e+00,4.808689585267286404e+00,-2.247081251544402747e+00,3.232190976258687010e-01,1.248288541437180932e+00,2.447769103725793371e+00
3.890956204934083451e-01,4.299286761770822807e+00,-7.655365746553596473e+00,4.755773847572999813e+00,-2.245533770159661824e+00,3.245557104411436744e-01,1.238186582652173851e+00,2.475218391365936910e+00
3.895428568388030199e-01,4.262680023229740378e+00,-7.676111834941610645e+00,4.702542860587450413e+00,-2.243624564909393548e+00,3.255977593336171205e-01,1.228115758455433859e+00,2.502584379452500229e+00
3.899900931841978058e-01,4.225687104970105246e+00,-7.696271758588680179e+00,4.649001662143855462e+00,-2.241351947663402733e+00,3.263470087676629827e-01,1.218074766964811761e+00,2.529862942895026112e+00
3.904373295295925361e-01,4.188308280001009187e+00,-7.715848466637249103e+00,4.595155334867926378e+00,-2.238714263251768699e+00,3.268052705848445427e-01,1.208062294059084607e+00,2.557049958185639849e+00
3.908845658749872110e-01,4.150543875654231663e+00,-7.734844997310842629e+00,4.541009005419763156e+00,-2.235709889951467577e+00,3.269744036499953044e-01,1.198077013917855815e+00,2.584141304125473937e+00
3.913318022203819413e-01,4.112394273805083600e+00,-7.753264477167076230e+00,4.486567843734935224e+00,-2.232337239971263099e+00,3.268563134965637440e-01,1.188117589560307774e+00,2.611132862550353817e+00
3.917790385657766716e-01,4.073859911091458841e+00,-7.771110120350159356e+00,4.431837062264727400e+00,-2.228594759934892977e+00,3.264529519712087158e-01,1.178182673382759393e+00,2.638020519055775281e+00
3.922262749111714020e-01,4.034941279131048830e+00,-7.788385227842931968e+00,4.376821915215446168e+00,-2.224480931362532665e+00,3.257663168776618323e-01,1.168270907695042604e+00,2.664800163721221971e+00
3.926735112565661323e-01,3.995638924736728548e+00,-7.805093186718409015e+00,4.321527697786911482e+00,-2.219994271150532938e+00,3.247984516198424987e-01,1.158380925255696026e+00,2.691467691833768772e+00
3.931207476019608071e-01,3.955953450130162530e+00,-7.821237469390847075e+00,4.265959745410054182e+00,-2.215133332049445514e+00,3.235514448442299296e-01,1.148511349805960924e+00,2.718019004610989331e+00
3.935679839473555375e-01,3.915885513153557707e+00,-7.836821632866333154e+00,4.210123432983621683e+00,-2.209896703140326935e+00,3.220274300814961466e-01,1.138660796602625425e+00,2.744450009923174783e+00
3.940152202927503233e-01,3.875435827479649209e+00,-7.851849317992862787e+00,4.154024174110092282e+00,-2.204283010309329160e+00,3.202285853873994559e-01,1.128827872949654143e+00,2.770756623014851261e+00
3.944624566381449982e-01,3.834605162819844981e+00,-7.866324248709958944e+00,4.097667420330648902e+00,-2.198290916720562649e+00,3.181571329829313011e-01,1.119011178728659184e+00,2.796934767225583762e+00
3.949096929835397285e-01,3.793394345130522094e+00,-7.880250231297809549e+00,4.041058660359269084e+00,-2.191919123287244364e+00,3.158153388937233741e-01,1.109209306928155669e+00,2.822980374710152507e+00
3.953569293289344588e-01,3.751804256817588890e+00,-7.893631153625896957e+00,3.984203419316036499e+00,-2.185166369141128051e+00,3.132055125887078795e-01,1.099420844171682399e+00,2.848889387157931719e+00
3.958041656743291337e-01,3.709835836939174403e+00,-7.906470984401171798e+00,3.927107257959510545e+00,-2.178031432100218989e+00,3.103300066180519345e-01,1.089644371244696153e+00,2.874657756511654672e+00
3.962514020197239195e-01,3.667490081406479696e+00,-7.918773772415717893e+00,3.869775771918190443e+00,-2.170513129134752806e+00,3.071912162503271371e-01,1.079878463620294049e+00,2.900281445685469528e+00
3.966986383651186499e-01,3.624768043182931887e+00,-7.930543645793946439e+00,3.812214590921269686e+00,-2.162610316831488078e+00,3.037915791089535467e-01,1.070121691983770384e+00,2.925756429282238891e+00
3.971458747105133247e-01,3.581670832481381517e+00,-7.941784811239307018e+00,3.754429378028341535e+00,-2.154321891856240345e+00,3.001335748079006494e-01,1.060372622755978433e+00,2.951078694310225625e+00
3.975931110559080550e-01,3.538199616959551985e+00,-7.952501553280509228e+00,3.696425828858290519e+00,-2.145646791414729027e+00,2.962197245866352024e-01,1.050629818615486544e+00,2.976244240899054372e+00
3.980403474013027854e-01,3.494355621913703303e+00,-7.962698233517273572e+00,3.638209670817399655e+00,-2.136583993711684837e+00,2.920525909443442147e-01,1.040891839019598253e+00,3.001249083014943420e+00
3.984875837466975157e-01,3.450140130470447986e+00,-7.972379289865561880e+00,3.579786662326494007e+00,-2.127132518408261230e+00,2.876347772733976460e-01,1.031157240724156932e+00,3.026089249175275775e+00
3.989348200920922460e-01,3.405554483776722652e+00,-7.981549235802379627e+00,3.521162592047220041e+00,-2.117291427077695243e+00,2.829689274920856867e-01,1.021424578302164488e+00,3.050760783162486334e+00
3.993820564374869209e-01,3.360600081188004573e+00,-7.990212659610046231e+00,3.462343278107512745e+00,-2.107059823659277242e+00,2.780577256766016969e-01,1.011692404661227451e+00,3.075259744737215417e+00
3.998292927828816512e-01,3.315278380454696361e+00,-7.998374223619997281e+00,3.403334567326148807e+00,-2.096436854910587844e+00,2.729038956922945069e-01,1.001959271559842657e+00,3.099582210350785516e+00
4.002765291282764371e-01,3.269590897906665461e+00,-8.006038663456113369e+00,3.344142334436444486e+00,-2.085421710858023747e+00,2.675102008241679319e-01,9.922237301224425821e-01,3.123724273856991918e+00
4.007237654736711119e-01,3.223539208635994857e+00,-8.013210787277557756e+00,3.284772481309062186e+00,-2.074013625245590298e+00,2.618794434066408217e-01,9.824843313533153655e-01,3.147682047223190338e+00
4.011710018190658422e-01,3.177124946677921891e+00,-8.019895475021122877e+00,3.225230936173978602e+00,-2.062211875981994069e+00,2.560144644525783608e-01,9.727396266493016919e-01,3.171451661240686004e+00
4.016182381644605726e-01,3.130349805189979406e+00,-8.026097677643095452e+00,3.165523652841609081e+00,-2.050015785586007500e+00,2.499181432815574533e-01,9.629881683113433732e-01,3.195029266234409970e+00
4.020654745098552474e-01,3.083215536629277054e+00,-8.031822416360647310e+00,3.105656609922992306e+00,-2.037424721630116231e+00,2.435933971474166515e-01,9.532285100548144596e-01,3.218411032771937297e+00
4.025127108552500332e-01,3.035723952927953384e+00,-8.037074781892741271e+00,3.045635810049070802e+00,-2.024438097182430063e+00,2.370431808650424743e-01,9.434592075186800653e-01,3.241593152371815556e+00
4.029599472006447081e-01,2.987876925666971939e+00,-8.041859933700518326e+00,2.985467279089359938e+00,-2.011055371246913470e+00,2.302704864364224224e-01,9.336788187735064470e-01,3.264571838211092647e+00
4.034071835460394384e-01,2.939676386247830564e+00,-8.046183099227281588e+00,2.925157065369325515e+00,-1.997276049201854864e+00,2.232783426759617773e-01,9.238859048282141995e-01,3.287343325832335683e+00
4.038544198914341687e-01,2.891124326062761263e+00,-8.050049573137892267e+00,2.864711238887341693e+00,-1.983099683236666078e+00,2.160698148350573278e-01,9.140790301357382130e-01,3.309903873849757261e+00
4.043016562368288991e-01,2.842222796662824624e+00,-8.053464716557764191e+00,2.804135890530379260e+00,-1.968525872786888398e+00,2.086480042259042933e-01,9.042567630974175374e-01,3.332249764654797719e+00
4.047488925822236294e-01,2.792973909924430842e+00,-8.056433956311334299e+00,2.743437131289129916e+00,-1.953554264967563681e+00,2.010160478446046950e-01,8.944176765662761319e-01,3.354377305120921360e+00
4.051961289276183598e-01,2.743379838213933386e+00,-8.058962784160062398e+00,2.682621091472136676e+00,-1.938184555004844212e+00,1.931771179935061200e-01,8.845603483490682706e-01,3.376282827307746093e+00
4.056433652730130346e-01,2.693442814550385034e+00,-8.061056756039935323e+00,2.621693919919005467e+00,-1.922416486665863511e+00,1.851344219027949989e-01,8.746833617071692046e-01,3.397962689164481631e+00
4.060906016184077649e-01,2.643165132766467362e+00,-8.062721491298526999e+00,2.560661783212737408e+00,-1.906249852686924040e+00,1.768912013513606329e-01,8.647853058562532391e-01,3.419413275232721983e+00
4.065378379638025508e-01,2.592549147667811749e+00,-8.063962671931482973e+00,2.499530864891463811e+00,-1.889684495199966729e+00,1.684507322869162327e-01,8.548647764648541481e-01,3.440630997348383957e+00
4.069850743091972256e-01,2.541597275190238925e+00,-8.064786041818639006e+00,2.438307364658953702e+00,-1.872720306157305670e+00,1.598163244453784104e-01,8.449203761516601574e-01,3.461612295343128753e+00
4.074323106545919559e-01,2.490311992555283016e+00,-8.065197405959565913e+00,2.376997497594392605e+00,-1.855357227754625526e+00,1.509913209694965786e-01,8.349507149816641771e-01,3.482353637745013941e+00
4.078795469999866308e-01,2.438695838423944995e+00,-8.065202629708684512e+00,2.315607493361345970e+00,-1.837595252852305627e+00,1.419790980267448821e-01,8.249544109611419707e-01,3.502851522478434898e+00
4.083267833453813611e-01,2.386751413048588510e+00,-8.064807638009849455e+00,2.254143595415790902e+00,-1.819434425394979460e+00,1.327830644264702542e-01,8.149300905314289523e-01,3.523102477563394785e+00
4.087740196907761470e-01,2.334481378423100661e+00,-8.064018414630469422e+00,2.192612060213384062e+00,-1.800874840829431056e+00,1.234066612363166893e-01,8.048763890615440175e-01,3.543103061814023569e+00
4.092212560361708218e-01,2.281888458431045930e+00,-8.062841001395202767e+00,2.131019156415605575e+00,-1.781916646520706360e+00,1.138533613978765235e-01,7.947919513395557134e-01,3.562849865536548588e+00
4.096684923815655521e-01,2.228975438992166325e+00,-8.061281497419027886e+00,2.069371164095277216e+00,-1.762560042166517515e+00,1.041266693416060263e-01,7.846754320628516188e-01,3.582339511226389384e+00
4.101157287269602825e-01,2.175745168207208202e+00,-8.059346058340009833e+00,2.007674373941301216e+00,-1.742805280210052210e+00,9.423012060105820376e-02,7.745254963272089066e-01,3.601568654264631686e+00
4.105629650723550128e-01,2.122200556500468238e+00,-8.057040895551411452e+00,1.945935086462060148e+00,-1.722652666250826137e+00,8.416728142626161979e-02,7.643408201146039138e-01,3.620533983613885010e+00
4.110102014177497431e-01,2.068344576761060871e+00,-8.054372275433415496e+00,1.884159611188529926e+00,-1.702102559454036435e+00,7.394174839645495378e-02,7.541200907799527897e-01,3.639232222513271164e+00
4.114574377631444735e-01,2.014180264481912452e+00,-8.051346518584425738e+00,1.822354265875961499e+00,-1.681155372958083261e+00,6.355714803204781660e-02,7.438620075365566242e-01,3.657660129172962016e+00
4.119046741085391483e-01,1.959710717897386711e+00,-8.047969999051661105e+00,1.760525375705305651e+00,-1.659811574280407598e+00,5.301713640581603992e-02,7.335652819404820946e-01,3.675814497467697173e+00
4.123519104539338787e-01,1.904939098118632712e+00,-8.044249143561504667e+00,1.698679272483134550e+00,-1.638071685721568027e+00,4.232539875337729129e-02,7.232286383736471480e-01,3.693692157629930861e+00
4.127991467993286090e-01,1.849868629267558351e+00,-8.040190430749245110e+00,1.636822293841254439e+00,-1.615936284767690134e+00,3.148564908294815279e-02,7.128508145258002360e-01,3.711289976942049762e+00
4.132463831447233393e-01,1.794502603015967868e+00,-8.035800370019602568e+00,1.574960772885886762e+00,-1.593406013245916020e+00,2.050162105208325203e-02,7.024305745784358290e-01,3.728604870575984886e+00
4.136936194901180697e-01,1.738844380416834090e+00,-8.031085327907172555e+00,1.513100955289871319e+00,-1.570481620748367613e+00,9.376989462520357588e-03,6.919668003479808593e-01,3.745633865737441948e+00
4.141408558355127445e-01,1.682897306881535604e+00,-8.026051788519259489e+00,1.451249120798845826e+00,-1.547163827446057960e+00,-1.884521340869693695e-03,6.814583149501045600e-01,3.762373953465159460e+00
4.145880921809074748e-01,1.626664780463276783e+00,-8.020706314317811447e+00,1.389411566853343771e+00,-1.523453393210401297e+00,-1.327914761949636202e-02,6.709039358429287336e-01,3.778822145927973164e+00
4.150353285263022607e-01,1.570150265021182046e+00,-8.015055509181578941e+00,1.327594590983798284e+00,-1.499351138120951443e+00,-2.480310155599171895e-02,6.603025003602280840e-01,3.794975498444312034e+00
4.154825648716969355e-01,1.513357289511287007e+00,-8.009106016684565788e+00,1.265804489493371099e+00,-1.474857942369893760e+00,-3.645257217409991757e-02,6.496528662857075087e-01,3.810831110014756717e+00
4.159298012170916659e-01,1.456289447283199090e+00,-8.002864518380169656e+00,1.204047556149632658e+00,-1.449974746167466133e+00,-4.822372625539922408e-02,6.389539124249096202e-01,3.826386123851028831e+00
4.163770375624863962e-01,1.398950395382660083e+00,-7.996337732091133077e+00,1.142330080885295862e+00,-1.424702549648418248e+00,-6.011270925287681699e-02,6.282045391748617424e-01,3.841637727901339172e+00
4.168242739078811265e-01,1.341343853859771729e+00,-7.989532410205191226e+00,1.080658348507769650e+00,-1.399042412779379241e+00,-7.211564620135474390e-02,6.174036690913538017e-01,3.856583155372171667e+00
4.172715102532758569e-01,1.283473605083004232e+00,-7.982455337976476883e+00,1.019038637417678528e+00,-1.372995455267223441e+00,-8.422864262476503772e-02,6.065502474539148370e-01,3.871219685246462650e+00
4.177187465986705872e-01,1.225343493058975497e+00,-7.975113331832671015e+00,9.574772183362831868e-01,-1.346562856468388913e+00,-9.644778544027032829e-02,5.956432428284530456e-01,3.885544642798173243e+00
4.181659829440652620e-01,1.166957422757987084e+00,-7.967513237687897210e+00,8.959803530418442019e-01,-1.319745855299178316e+00,-1.087691438592359172e-01,5.846816476275918939e-01,3.899555400103268177e+00
4.186132192894599924e-01,1.108319359445284480e+00,-7.959661929261358182e+00,8.345542931148681731e-01,-1.292545750146997907e+00,-1.211887702850559523e-01,5.736644786686555531e-01,3.913249376547114800e+00
4.190604556348547227e-01,1.049433328018151368e+00,-7.951566306401712581e+00,7.732052786923429011e-01,-1.264963898782613505e+00,-1.337027012078154942e-01,5.625907777293522871e-01,3.926624039328254767e+00
4.195076919802494531e-01,9.903034123486988971e-01,-7.943233293417203633e+00,7.119395372308244818e-01,-1.237001718273326833e+00,-1.463069580958113736e-01,5.514596121011375862e-01,3.939676903958591492e+00
4.199549283256441834e-01,9.309337546324314427e-01,-7.934669837411520099e+00,6.507632822784876758e-01,-1.208660684897139070e+00,-1.589975482839261489e-01,5.402700751402266244e-01,3.952405534759997341e+00
4.204021646710388582e-01,8.713285547425904110e-01,-7.925882906625425051e+00,5.896827122560848178e-01,-1.179942334057892506e+00,-1.717704658588368460e-01,5.290212868163164384e-01,3.964807545357292184e+00
4.208494010164335886e-01,8.114920695902184677e-01,-7.916879488784074326e+00,5.287040092468039409e-01,-1.150848260201348561e+00,-1.846216925410910092e-01,5.177123942589660910e-01,3.976880599167651020e+00
4.212966373618283744e-01,7.514286124900374508e-01,-7.907666589450164984e+00,4.678333377951044425e-01,-1.121380116732269228e+00,-1.975471985640098183e-01,5.063425723016534707e-01,3.988622409886396269e+00
4.217438737072230492e-01,6.911425525320675778e-01,-7.898251230382731691e+00,4.070768437144531293e-01,-1.091539615932457741e+00,-2.105429435494582946e-01,4.949110240235155000e-01,4.000030741969201387e+00
4.221911100526177796e-01,6.306383139589338827e-01,-7.888640447901762442e+00,3.464406529039030791e-01,-1.061328528879723176e+00,-2.236048773804590051e-01,4.834169812887579298e-01,4.011103411110703121e+00
4.226383463980125099e-01,5.699203755490644951e-01,-7.878841291258511959e+00,2.859308701737248715e-01,-1.030748685367891770e+00,-2.367289410706602260e-01,4.718597052837649741e-01,4.021838284719494894e+00
4.230855827434072403e-01,5.089932700055445070e-01,-7.868860821011581130e+00,2.255535780798791912e-01,-9.998019738277169610e-01,-2.499110676306304235e-01,4.602384870518337889e-01,4.032233282389548812e+00
4.235328190888019706e-01,4.478615833507648691e-01,-7.858706107408738539e+00,1.653148357674133484e-01,-9.684903412487857466e-01,-2.631471829310306210e-01,4.485526480256505355e-01,4.042286376368024570e+00
4.239800554341966454e-01,3.865299543268527205e-01,-7.848384228774476945e+00,1.052206778228190753e-01,-9.368157931024041485e-01,-2.764332065626233792e-01,4.368015405573977272e-01,4.051995592019477677e+00
4.244272917795913758e-01,3.250030738017954945e-01,-7.837902269903311847e+00,4.527711313524729331e-02,-9.047803932654114867e-01,-2.897650526931301318e-01,4.249845484465498147e-01,4.061359008286490102e+00
4.248745281249861061e-01,2.632856841814086302e-01,-7.827267320458830113e+00,-1.450987623327398834e-02,-8.723862639450060685e-01,-3.031386309209337382e-01,4.131010874653470166e-01,4.070374758146678928e+00
4.253217644703808364e-01,2.013825788270127148e-01,-7.816486473378501110e+00,-7.413433616876591303e-02,-8.396355856045171207e-01,-3.165498471256404933e-01,4.011506058819618858e-01,4.079041029066122093e+00
4.257690008157755668e-01,1.392986014788685223e-01,-7.805566823284181943e+00,-1.335903416172697367e-01,-8.065305968901381739e-01,-3.299946043154787234e-01,3.891325849813047077e-01,4.087356063449190557e+00
4.262162371611702971e-01,7.703864568539911528e-02,-7.794515464898422508e+00,-1.928719976879144093e-01,-7.730735945586473257e-01,-3.434688034715637217e-01,3.770465395835475575e-01,4.095318159084763820e+00
4.266634735065649719e-01,1.460765423814724961e-02,-7.783339491466470861e+00,-2.519734407470411441e-01,-7.392669334060738562e-01,-3.569683443889859475e-01,3.648920185602976263e-01,4.102925669588874058e+00
4.271107098519597023e-01,-4.798938138752616156e-02,-7.772045993184042878e+00,-3.108888395034582475e-01,-7.051130261973354019e-01,-3.704891265147852164e-01,3.526686053484451855e-01,4.110177004843734494e+00
4.275579461973544881e-01,-1.107474215858877120e-01,-7.760642055630849967e+00,-3.696123960846766643e-01,-6.706143435968781041e-01,-3.840270497827265039e-01,3.403759184617270450e-01,4.117070631433161765e+00
4.280051825427491630e-01,-1.736613791686422437e-01,-7.749134758209820895e+00,-4.281383471043120337e-01,-6.357734141002375772e-01,-3.975780154449642945e-01,3.280136119999044753e-01,4.123605073074438465e+00
4.284524188881438933e-01,-2.367261199069208288e-01,-7.737531172592119866e+00,-4.864609647205587195e-01,-6.005928239665773161e-01,-4.111379269005485670e-01,3.155813761556768848e-01,4.129778911046536827e+00
4.288996552335385681e-01,-2.999364630675020460e-01,-7.725838361167897794e+00,-5.445745576856853010e-01,-5.650752171522215317e-01,-4.247026905207580416e-01,3.030789377192321110e-01,4.135590784614766591e+00
4.293468915789333540e-01,-3.632871819433052818e-01,-7.714063375502746567e+00,-6.024734723866664865e-01,-5.292232952451203509e-01,-4.382682164713078143e-01,2.905060605804958840e-01,4.141039391451823093e+00
4.297941279243280843e-01,-4.267730043780646465e-01,-7.702213254799949560e+00,-6.601520938768346003e-01,-4.930398174003301492e-01,-4.518304195313875837e-01,2.778625462290487125e-01,4.146123488055237338e+00
4.302413642697227592e-01,-4.903886132853115254e-01,-7.690295024368451138e+00,-7.176048468986637729e-01,-4.565276002764100394e-01,-4.653852199095634967e-01,2.651482342517277324e-01,4.150841890161213854e+00
4.306886006151174895e-01,-5.541286471616480025e-01,-7.678315694096569111e+00,-7.748261968976823955e-01,-4.196895179727677672e-01,-4.789285440565329566e-01,2.523630028278738835e-01,4.155193473154912276e+00
4.311358369605122198e-01,-6.179877005940190848e-01,-7.666282256931451045e+00,-8.318106510272531562e-01,-3.825285019681077814e-01,-4.924563254746910923e-01,2.395067692223168399e-01,4.159177172477072304e+00
4.315830733059069502e-01,-6.819603247615344532e-01,-7.654201687364280637e+00,-8.885527591446938933e-01,-3.450475410596619552e-01,-5.059645055245951539e-01,2.265794902759673546e-01,4.162791984027096603e+00
4.320303096513016805e-01,-7.460410279312933435e-01,-7.642080939921234162e+00,-9.450471147982854037e-01,-3.072496813035421326e-01,-5.194490342282477302e-01,2.135811628941521878e-01,4.166036964562499278e+00
4.324775459966964108e-01,-8.102242759486090184e-01,-7.629926947660145231e+00,-1.001288356205473074e+00,-2.691380259559383870e-01,-5.329058710692406997e-01,2.005118245325603343e-01,4.168911232094773212e+00
4.329247823420910857e-01,-8.745044927213575514e-01,-7.617746620672963154e+00,-1.057271167222073149e+00,-2.307157354153977491e-01,-5.463309857897411526e-01,1.873715536809181792e-01,4.171413966281662944e+00
4.333720186874858160e-01,-9.388760606986691348e-01,-7.605546844593931155e+00,-1.112990278302625313e+00,-1.919860271659606932e-01,-5.597203591843392667e-01,1.741604703443192514e-01,4.173544408815828000e+00
4.338192550328806019e-01,-1.003333321343742313e+00,-7.593334479113477364e+00,-1.168440467451729026e+00,-1.529521757213663791e-01,-5.730699838907239441e-01,1.608787365222281718e-01,4.175301863809911751e+00
4.342664913782752767e-01,-1.067870575600998517e+00,-7.581116356497924258e+00,-1.223616561166551264e+00,-1.136175125701635591e-01,-5.863758651772233987e-01,1.475265566851748922e-01,4.176685698178026485e+00
4.347137277236700070e-01,-1.132482084357397278e+00,-7.568899280114867345e+00,-1.278513435370325801e+00,-7.398542612182068545e-02,-5.996340217271843853e-01,1.341041782491115830e-01,4.177695342013620916e+00
4.351609640690646819e-01,-1.197162068898154796e+00,-7.556690022964328790e+00,-1.333126016337099262e+00,-3.405936165372103197e-02,-6.128404864202310343e-01,1.206118920474511524e-01,4.178330288963769235e+00
4.356082004144594677e-01,-1.261904711356454545e+00,-7.544495326215657549e+00,-1.387449281607305407e+00,6.157178740735402833e-03,-6.259913071103238025e-01,1.070500328007799595e-01,4.178590096599834602e+00
4.360554367598541980e-01,-1.326704155157570009e+00,-7.532321897750190232e+00,-1.441478260894615282e+00,4.666063620314486737e-02,-6.390825474006996965e-01,9.341897958426259585e-02,4.178474386784591488e+00
4.365026731052488729e-01,-1.391554505457180957e+00,-7.520176410709595416e+00,-1.495208036983766586e+00,8.744739516016075687e-02,-6.521102874156508022e-01,7.971915629270620585e-02,4.177982846035669162e+00
4.369499094506436032e-01,-1.456449829573978727e+00,-7.508065502050032869e+00,-1.548633746619557883e+00,1.285137833725676915e-01,-6.650706245691709873e-01,6.595103210329544829e-02,4.177115225885466465e+00
4.373971457960383336e-01,-1.521384157416366456e+00,-7.495995771102007765e+00,-1.601750581386784056e+00,1.698560719833157595e-01,-6.779596743304054929e-01,5.211512193604106447e-02,4.175871343237454347e+00
4.378443821414330639e-01,-1.586351481903636618e+00,-7.483973778135993626e+00,-1.654553788581439866e+00,2.114704755647700551e-01,-6.907735709860165496e-01,3.821198691184590768e-02,4.174251080718831552e+00
4.382916184868277942e-01,-1.651345759381147804e+00,-7.472006042933776016e+00,-1.707038672072817898e+00,2.533531521647675033e-01,-7.035084683993350074e-01,2.424223480830134392e-02,4.172254387029673772e+00
4.387388548322225246e-01,-1.716360910029827380e+00,-7.460099043365583604e+00,-1.759200593156755588e+00,2.955002033518286941e-01,-7.161605407663877987e-01,1.020652051315495967e-02,4.169881277288408405e+00
4.391860911776171994e-01,-1.781390818270088161e+00,-7.448259213972898252e+00,-1.811034971400062421e+00,3.379076742594933069e-01,-7.287259833688015664e-01,-3.894453524600161032e-03,4.167131833373701966e+00
4.396333275230119297e-01,-1.846429333159601338e+00,-7.436492944557063112e+00,-1.862537285475777793e+00,3.805715536294115298e-01,-7.412010133234812059e-01,-1.805993684587536841e-02,4.164006204262788557e+00
4.400805638684066601e-01,-1.911470268785697257e+00,-7.424806578773638144e+00,-1.913703073989774239e+00,4.234877738537597969e-01,-7.535818703292160858e-01,-3.228913053502147079e-02,4.160504606366176361e+00
4.405278002138013904e-01,-1.976507404651908439e+00,-7.413206412732411543e+00,-1.964527936298376520e+00,4.666522110165954862e-01,-7.658648174101176931e-01,-4.658118677569944577e-02,4.156627323858748113e+00
4.409750365591961208e-01,-2.041534486058456999e+00,-7.401698693603291801e+00,-2.015007533316815813e+00,5.100606849340749704e-01,-7.780461416558435150e-01,-6.093520840898047908e-02,4.152374709007285780e+00
4.414222729045907956e-01,-2.106545224477472278e+00,-7.390289618227818380e+00,-2.065137588319177375e+00,5.537089591939922117e-01,-7.901221549587646997e-01,-7.535024849388727297e-02,4.147747182494386564e+00
4.418695092499855814e-01,-2.171533297921964145e+00,-7.378985331736512165e+00,-2.114913887728993025e+00,5.975927411940664680e-01,-8.020891947478991924e-01,-8.982530987016745794e-02,4.142745233738779120e+00
4.423167455953803118e-01,-2.236492343256908821e+00,-7.367791916698092969e+00,-2.164332279774577650e+00,6.417076745300970275e-01,-8.139436281894564251e-01,-1.043593375802397416e-01,4.137369424722375122e+00
4.427639819407749866e-01,-2.301415836411020432e+00,-7.356715256104717326e+00,-2.213388621441574777e+00,6.860492313028644373e-01,-8.256819020933792164e-01,-1.189511195864940696e-01,4.131620425809948038e+00
4.432112182861697169e-01,-2.366297321888399363e+00,-7.345761303997244696e+00,-2.262078812764128699e+00,7.306129369147859043e-01,-8.373004439014674061e-01,-1.335994972910019563e-01,4.125498895662288668e+00
4.436584546315644473e-01,-2.431130368138097797e+00,-7.334936013100518792e+00,-2.310398832868685304e+00,7.753943127631210963e-01,-8.487956901048538949e-01,-1.483033064255656619e-01,4.119005537304209597e+00
4.441056909769591776e-01,-2.495908516050747039e+00,-7.324245269632412736e+00,-2.358344733653369385e+00,8.203888249525663756e-01,-8.601641106072724918e-01,-1.630613278835315594e-01,4.112141126091746202e+00
4.445529273223539080e-01,-2.560625280024635853e+00,-7.313694892242376788e+00,-2.405912640225277954e+00,8.655918850835890854e-01,-8.714022093935189783e-01,-1.778722878486921344e-01,4.104906509309870444e+00
4.450001636677485828e-01,-2.625274149031348703e+00,-7.303290630955304508e+00,-2.453098751335001104e+00,9.109988510417544871e-01,-8.825065251954338219e-01,-1.927348579271809248e-01,4.097302605768855521e+00
4.454474000131433131e-01,-2.689848587680965686e+00,-7.293038166120698662e+00,-2.499899339808408172e+00,9.566050277880835395e-01,-8.934736321554186400e-01,-2.076476552823783850e-01,4.089330405399270063e+00
4.458946363585380990e-01,-2.754342037286739320e+00,-7.282943107367168878e+00,-2.546310752975601943e+00,1.002405668150375462e+00,-9.043001404874746463e-01,-2.226092427728123546e-01,4.080990968845648936e+00
4.463418727039327738e-01,-2.818747916929355224e+00,-7.273010992562177535e+00,-2.592329413097137714e+00,1.048395973615538601e+00,-9.149826971357575278e-01,-2.376181290930736711e-01,4.072285427058796259e+00
4.467891090493275041e-01,-2.883059624520789566e+00,-7.263247286777120948e+00,-2.637951817787523634e+00,1.094571095122998106e+00,-9.255179864306901649e-01,-2.526727689177340475e-01,4.063214980886743710e+00
4.472363453947221790e-01,-2.947270537867566098e+00,-7.253657381257741399e+00,-2.683174540435841138e+00,1.140926133858977121e+00,-9.359027307425585862e-01,-2.677715630482495612e-01,4.053780900664374798e+00
4.476835817401169648e-01,-3.011374015733724985e+00,-7.244246592399775864e+00,-2.727994230623703942e+00,1.187456142051918739e+00,-9.461336911326763133e-01,-2.829128585628999382e-01,4.043984525801667118e+00
4.481308180855116952e-01,-3.075363398903135259e+00,-7.235020160729980887e+00,-2.772407614540351783e+00,1.234156123768769042e+00,-9.562076680020430430e-01,-2.980949489696799182e-01,4.033827264370618337e+00
4.485780544309063700e-01,-3.139232011241551490e+00,-7.225983249892400373e+00,-2.816411495395058751e+00,1.281021035712403222e+00,-9.661215017375472947e-01,-3.133160743622621647e-01,4.023310592690802601e+00
4.490252907763011558e-01,-3.202973160758098015e+00,-7.217140945639974881e+00,-2.860002753826746069e+00,1.328045788019980744e+00,-9.758720733556978111e-01,-3.285744215789080380e-01,4.012436054913583128e+00
4.494725271216958307e-01,-3.266580140666241583e+00,-7.208498254831447127e+00,-2.903178348310757606e+00,1.375225245062260182e+00,-9.854563051438616217e-01,-3.438681243643924024e-01,4.001205262604984547e+00
4.499197634670905610e-01,-3.330046230444486444e+00,-7.200060104433550379e+00,-2.945935315562995704e+00,1.422554226244050035e+00,-9.948711612990565056e-01,-3.591952635349683343e-01,3.989619894327188998e+00
4.503669998124853469e-01,-3.393364696896417065e+00,-7.191831340528538341e+00,-2.988270770941164667e+00,1.470027506805527295e+00,-1.004113648564245231e+00,-3.745538671462868008e-01,3.977681695218724833e+00
4.508142361578800217e-01,-3.456528795210359828e+00,-7.183816727326984619e+00,-3.030181908843298189e+00,1.517639818624608949e+00,-1.013180816862168987e+00,-3.899419106643288169e-01,3.965392476573261327e+00
4.512614725032746965e-01,-3.519531770018660133e+00,-7.176020946185892591e+00,-3.071666003103548093e+00,1.565385851020388408e+00,-1.022069759926712340e+00,-4.053573171393841656e-01,3.952754115417086211e+00
4.517087088486694824e-01,-3.582366856456383530e+00,-7.168448594632129023e+00,-3.112720407385150434e+00,1.613260251557483205e+00,-1.030777615931781632e+00,-4.207979573829866426e-01,3.939768554085214980e+00
4.521559451940642127e-01,-3.645027281219567428e+00,-7.161104185391142352e+00,-3.153342555570614714e+00,1.661257626851397218e+00,-1.039301568117710683e+00,-4.362616501478487896e-01,3.926437799796173245e+00
4.526031815394588875e-01,-3.707506263623109977e+00,-7.153992145420982496e+00,-3.193529962149209922e+00,1.709372543374957143e+00,-1.047638845415209907e+00,-4.517461623108511848e-01,3.912763924225394430e+00
4.530504178848535624e-01,-3.769797016658122502e+00,-7.147116814951633756e+00,-3.233280222601629283e+00,1.757599528265691546e+00,-1.055786723066824750e+00,-4.672492090589831504e-01,3.898749063077303401e+00
4.534976542302483482e-01,-3.831892748048843167e+00,-7.140482446529645699e+00,-3.272591013781902092e+00,1.805933070134231766e+00,-1.063742523245926996e+00,-4.827684540783132583e-01,3.884395415656019424e+00
4.539448905756430230e-01,-3.893786661309027064e+00,-7.134093204068083338e+00,-3.311460094296489576e+00,1.854367619873668938e+00,-1.071503615673230492e+00,-4.983015097459466691e-01,3.869705244434753055e+00
4.543921269210377534e-01,-3.955471956798039201e+00,-7.127953161901759316e+00,-3.349885304880727777e+00,1.902897591470035454e+00,-1.079067418230837294e+00,-5.138459373250109374e-01,3.854680874623797937e+00
4.548393632664325392e-01,-4.016941832776317334e+00,-7.122066303847770286e+00,-3.387864568772367413e+00,1.951517362813650847e+00,-1.086431397573809576e+00,-5.293992471626174368e-01,3.839324693737212968e+00
4.552865996118272141e-01,-4.078189486460432001e+00,-7.116436522271360587e+00,-3.425395892082406135e+00,2.000221276511537472e+00,-1.093593069739259072e+00,-5.449588988908419251e-01,3.823639151158154004e+00
4.557338359572218889e-01,-4.139208115077766870e+00,-7.111067617157053711e+00,-3.462477364163187410e+00,2.049003640700862938e+00,-1.100550000752985147e+00,-5.605223016307067097e-01,3.807626757702828435e+00
4.561810723026166747e-01,-4.199990916920643080e+00,-7.105963295185133255e+00,-3.499107157973668780e+00,2.097858729863358640e+00,-1.107299807233613098e+00,-5.760868141991773994e-01,3.791290085183123715e+00
4.566283086480114051e-01,-4.260531092399955533e+00,-7.101127168813376578e+00,-3.535283530441911015e+00,2.146780785640673983e+00,-1.113840156994269526e+00,-5.916497453191097433e-01,3.774631765967889407e+00
4.570755449934060799e-01,-4.320821845098478775e+00,-7.096562755364143271e+00,-3.571004822824875635e+00,2.195764017650871036e+00,-1.120168769641796347e+00,-6.072083538322883278e-01,3.757654492542857660e+00
4.575227813388008657e-01,-4.380856382823657746e+00,-7.092273476116707442e+00,-3.606269461065399806e+00,2.244802604305843996e+00,-1.126283417173475465e+00,-6.227598489153961525e-01,3.740361017069197658e+00
4.579700176841955406e-01,-4.440627918659833639e+00,-7.088262655404955481e+00,-3.641075956146374359e+00,2.293890693629690780e+00,-1.132181924571282750e+00,-6.383013902990027910e-01,3.722754150940774664e+00
4.584172540295902709e-01,-4.500129672020197091e+00,-7.084533519720359607e+00,-3.675422904442220418e+00,2.343022404078216603e+00,-1.137862170393673100e+00,-6.538300884895934528e-01,3.704836764339997757e+00
4.588644903749850568e-01,-4.559354869698146295e+00,-7.081089196820229859e+00,-3.709308988067563817e+00,2.392191825359335944e+00,-1.143322087364896378e+00,-6.693430049945544580e-01,3.686611785792357487e+00
4.593117267203797316e-01,-4.618296746918161944e+00,-7.077932714841315587e+00,-3.742732975223079350e+00,2.441393019254463503e+00,-1.148559662961821548e+00,-6.848371525501614210e-01,3.668082201719617963e+00
4.597589630657744064e-01,-4.676948548386440585e+00,-7.075067001418683610e+00,-3.775693720538722431e+00,2.490620020441075777e+00,-1.153572939998309010e+00,-7.003094953526464161e-01,3.649251055991606929e+00
4.602061994111691923e-01,-4.735303529340788131e+00,-7.072494882809905015e+00,-3.808190165414022221e+00,2.539866837316060000e+00,-1.158360017207101578e+00,-7.157569492921569410e-01,3.630121449476719775e+00
4.606534357565639226e-01,-4.793354956600196282e+00,-7.070219083024551487e+00,-3.840221338355681358e+00,2.589127452820169317e+00,-1.162919049819229222e+00,-7.311763821897929727e-01,3.610696539591052190e+00
4.611006721019585974e-01,-4.851096109613985519e+00,-7.068242222958973642e+00,-3.871786355312427208e+00,2.638395825263510908e+00,-1.167248250140965338e+00,-7.465646140376372975e-01,3.590979539846169466e+00
4.615479084473533833e-01,-4.908520281510444505e+00,-7.066566819536427069e+00,-3.902884420007060484e+00,2.687665889151995557e+00,-1.171345888128286106e+00,-7.619184172417717837e-01,3.570973719395527102e+00
4.619951447927480581e-01,-4.965620780144940127e+00,-7.065195284852443081e+00,-3.933514824265706533e+00,2.736931556014742029e+00,-1.175210291958872721e+00,-7.772345168682918137e-01,3.550682402579583119e+00
4.624423811381427885e-01,-5.022390929147789507e+00,-7.064129925325567605e+00,-3.963676948344411421e+00,2.786186715232654265e+00,-1.178839848601629381e+00,-7.925095908923733834e-01,3.530108968469475084e+00
4.628896174835375743e-01,-5.078824068971353967e+00,-7.063372940853331450e+00,-3.993370261252791931e+00,2.835425234867742450e+00,-1.182233004383737462e+00,-8.077402704502616437e-01,3.509256850409466111e+00
4.633368538289322491e-01,-5.134913557936934936e+00,-7.062926423973602930e+00,-4.022594321075067647e+00,2.884640962493680849e+00,-1.185388265555221921e+00,-8.229231400943394226e-01,3.488129535557937366e+00
4.637840901743269240e-01,-5.190652773281149379e+00,-7.062792359031177192e+00,-4.051348775288285964e+00,2.933827726027283589e+00,-1.188304198851066973e+00,-8.380547380511692568e-01,3.466730564427072281e+00
4.642313265197215988e-01,-5.246035112201753670e+00,-7.062972621349695501e+00,-4.079633361077710241e+00,2.982979334560937890e+00,-1.190979432050832010e+00,-8.531315564825138198e-01,3.445063530421192954e+00
4.646785628651164402e-01,-5.301053992903122847e+00,-7.063468976408898037e+00,-4.107447905649542541e+00,3.032089579196129758e+00,-1.193412654535815243e+00,-8.681500417494213417e-01,3.423132079373751413e+00
4.651257992105111150e-01,-5.355702855641099269e+00,-7.064283079027107171e+00,-4.134792326540742025e+00,3.081152233877803237e+00,-1.195602617843732451e+00,-8.831065946792169274e-01,3.400939909082984602e+00
4.655730355559057898e-01,-5.409975163767689388e+00,-7.065416472549107318e+00,-4.161666631926245863e+00,3.130161056230029271e+00,-1.197548136220921489e+00,-8.979975708356333630e-01,3.378490768846143411e+00
4.660202719013005757e-01,-5.463864404775010009e+00,-7.066870588039224188e+00,-4.188070920923303575e+00,3.179109788392386893e+00,-1.199248087172092747e+00,-9.128192807918158458e-01,3.355788458992465362e+00
4.664675082466952505e-01,-5.517364091338794019e+00,-7.068646743479820138e+00,-4.214005383892993173e+00,3.227992157857384914e+00,-1.200701412007566304e+00,-9.275679904063822701e-01,3.332836830414790175e+00
4.669147445920899808e-01,-5.570467762361761110e+00,-7.070746142974997817e+00,-4.239470302739184682e+00,3.276801878309171023e+00,-1.201907116388083896e+00,-9.422399211025337395e-01,3.309639784099703164e+00
4.673619809374847667e-01,-5.623168984016009730e+00,-7.073169875959642638e+00,-4.264466051204446551e+00,3.325532650462767137e+00,-1.202864270867113117e+00,-9.568312501500677580e-01,3.286201270656546214e+00
4.678092172828794415e-01,-5.675461350785415249e+00,-7.075918916413800552e+00,-4.288993095163414537e+00,3.374178162904754696e+00,-1.203572011430686706e+00,-9.713381109504769517e-01,3.262525289844860232e+00
4.682564536282741163e-01,-5.727338486507310478e+00,-7.078994122082307605e+00,-4.313051992913264243e+00,3.422732092934694936e+00,-1.204029540034771140e+00,-9.857565933250304058e-01,3.238615890100615236e+00
4.687036899736689022e-01,-5.778794045413883751e+00,-7.082396233699750354e+00,-4.336643395461526218e+00,3.471188107407736201e+00,-1.204236125140168978e+00,-1.000082743805848828e+00,3.214477168061014023e+00
4.691509263190636325e-01,-5.829821713172800735e+00,-7.086125874220734033e+00,-4.359768046810922115e+00,3.519539863577935357e+00,-1.204191102244928979e+00,-1.014312565929953003e+00,3.190113268088053289e+00
4.695981626644583073e-01,-5.880415207927740973e+00,-7.090183548055435381e+00,-4.382426784241689965e+00,3.567781009942910142e+00,-1.203893874414303511e+00,-1.028442020536385115e+00,3.165528381790612578e+00
4.700453990098530932e-01,-5.930568281338451264e+00,-7.094569640310467662e+00,-4.404620538591046852e+00,3.615905187089470729e+00,-1.203343912808225724e+00,-1.042467026066328906e+00,3.140726747545191433e+00
4.704926353552477680e-01,-5.980274719619790957e+00,-7.099284416035059664e+00,-4.426350334529673525e+00,3.663906028539793081e+00,-1.202540757206293609e+00,-1.056383458866100522e+00,3.115712650015501239e+00
4.709398717006424984e-01,-6.029528344581035704e+00,-7.104328019472539779e+00,-4.447617290835733428e+00,3.711777161599204788e+00,-1.201484016530300014e+00,-1.070187153493311172e+00,3.090490419670430366e+00
4.713871080460372842e-01,-6.078323019188157872e+00,-7.109700456530235968e+00,-4.468422630852711741e+00,3.759512208022713242e+00,-1.200173377853064105e+00,-1.083873896558541272e+00,3.065064436609185705e+00
4.718343443914319590e-01,-6.126652869672345680e+00,-7.115400830435332225e+00,-4.488768139490193931e+00,3.807104793088786021e+00,-1.198608995165470370e+00,-1.097439142805199053e+00,3.039439309999635075e+00
4.722815807368266339e-01,-6.174511936895842545e+00,-7.121428748618303217e+00,-4.508655296192262796e+00,3.854548593707021187e+00,-1.196790782106184725e+00,-1.110878576987703870e+00,3.013619485045227364e+00
4.727288170822214197e-01,-6.221894167420863653e+00,-7.127784220487955125e+00,-4.528085352680793818e+00,3.901837297895847101e+00,-1.194718458544203443e+00,-1.124188050685106521e+00,2.987609307539341952e+00
4.731760534276161501e-01,-6.268793553523922313e+00,-7.134467112577720371e+00,-4.547059666717536253e+00,3.948964591474853680e+00,-1.192391825182574250e+00,-1.137363367993543539e+00,2.961413171058156379e+00
4.736232897730108249e-01,-6.315204134209881914e+00,-7.141477150124082129e+00,-4.565579700726203782e+00,3.995924159586388580e+00,-1.189810762993039450e+00,-1.150400287127746779e+00,2.935035515266395389e+00
4.740705261184054997e-01,-6.361119996218521422e+00,-7.148813918638480480e+00,-4.583647020420396068e+00,4.042709688206937990e+00,-1.186975232651823919e+00,-1.163294522013566201e+00,2.908480824233730555e+00
4.745177624638002856e-01,-6.406535275023705900e+00,-7.156476865472606974e+00,-4.601263293437372504e+00,4.089314865648379538e+00,-1.183885273976597929e+00,-1.176041743871519163e+00,2.881753624761774546e+00
4.749649988091950159e-01,-6.451444155825084792e+00,-7.164465301377262563e+00,-4.618430287977677295e+00,4.135733384049068206e+00,-1.180541005364590390e+00,-1.188637582791292946e+00,2.854858484721683354e+00
4.754122351545896907e-01,-6.495840874532479603e+00,-7.172778402054591496e+00,-4.635149871450623849e+00,4.181958940854840989e+00,-1.176942623231867380e+00,-1.201077629297286897e+00,2.827800011402330504e+00
4.758594714999844766e-01,-6.539719718742772692e+00,-7.181415209703851943e+00,-4.651424009125643799e+00,4.227985240289849678e+00,-1.173090401453765086e+00,-1.213357435905157988e+00,2.800582849869094115e+00
4.763067078453791514e-01,-6.583075028709346022e+00,-7.190374634560580347e+00,-4.667254762789445621e+00,4.273805994817172049e+00,-1.168984690806487592e+00,-1.225472518669320277e+00,2.773211681333279444e+00
4.767539441907738262e-01,-6.625901198304219974e+00,-7.199655456429290723e+00,-4.682644289409086724e+00,4.319414926589430159e+00,-1.164625918409864180e+00,-1.237418358721513068e+00,2.745691221532072568e+00
4.772011805361686676e-01,-6.668192675972665739e+00,-7.209256326209590782e+00,-4.697594839800848021e+00,4.364805768889155502e+00,-1.160014587171259937e+00,-1.249190403800306326e+00,2.718026219119147324e+00
4.776484168815633424e-01,-6.709943965680390754e+00,-7.219175767415761946e+00,-4.712108757304970474e+00,4.409972267558972980e+00,-1.155151275230662078e+00,-1.260784069771643701e+00,2.690221454065896634e+00
4.780956532269580173e-01,-6.751149627853427759e+00,-7.229412177689837016e+00,-4.726188476466281152e+00,4.454908182421815077e+00,-1.150036635406903818e+00,-1.272194742140398960e+00,2.662281736073159433e+00
4.785428895723528031e-01,-6.791804280310487663e+00,-7.239963830308123072e+00,-4.739836521720626195e+00,4.499607288690824269e+00,-1.144671394645067064e+00,-1.283417777552880112e+00,2.634211902993656373e+00
4.789901259177474779e-01,-6.831902599187889003e+00,-7.250828875681163410e+00,-4.753055506087163984e+00,4.544063378369138206e+00,-1.139056353465040639e+00,-1.294448505290384244e+00,2.606016819264993067e+00
4.794373622631422083e-01,-6.871439319857183925e+00,-7.262005342847218436e+00,-4.765848129866547822e+00,4.588270261639636693e+00,-1.133192385411224912e+00,-1.305282228753739338e+00,2.577701374353221109e+00
4.798845986085369941e-01,-6.910409237835234642e+00,-7.273491140959156276e+00,-4.778217179344914634e+00,4.632221768244423998e+00,-1.127080436503420158e+00,-1.315914226938839526e+00,2.549270481207060790e+00
4.803318349539316690e-01,-6.948807209686918895e+00,-7.285284060764850800e+00,-4.790165525503747190e+00,4.675911748854203687e+00,-1.120721524688858439e+00,-1.326339755903178874e+00,2.520729074722701135e+00
4.807790712993263438e-01,-6.986628153920478645e+00,-7.297381776081003579e+00,-4.801696122735601868e+00,4.719334076427566416e+00,-1.114116739295392122e+00,-1.336554050223405010e+00,2.492082110219167035e+00
4.812263076447211296e-01,-7.023867051875351208e+00,-7.309781845260483024e+00,-4.812812007565664629e+00,4.762482647560061899e+00,-1.107267240485856341e+00,-1.346552324443857529e+00,2.463334561924337862e+00
4.816735439901158600e-01,-7.060518948602592992e+00,-7.322481712653055475e+00,-4.823516297379168094e+00,4.805351383823133204e+00,-1.100174258713586539e+00,-1.356329774516103592e+00,2.434491421471558059e+00
4.821207803355105348e-01,-7.096578953737981976e+00,-7.335478710059648577e+00,-4.833812189154667038e+00,4.847934233092959566e+00,-1.092839094179085535e+00,-1.365881579229491161e+00,2.405557696406810830e+00
4.825680166809053206e-01,-7.132042242367597318e+00,-7.348770058180056353e+00,-4.843702958203173203e+00,4.890225170869126892e+00,-1.085263116287866092e+00,-1.375202901632696317e+00,2.376538408706514893e+00
4.830152530262999955e-01,-7.166904055885988001e+00,-7.362352868054069965e+00,-4.853191956913110339e+00,4.932218201583093986e+00,-1.077447763109445233e+00,-1.384288890446265352e+00,2.347438593305962051e+00
4.834624893716947258e-01,-7.201159702847003352e+00,-7.376224142496147884e+00,-4.862282613501164086e+00,4.973907359896652558e+00,-1.069394540837493190e+00,-1.393134681466153824e+00,2.318263296638267690e+00
4.839097257170895117e-01,-7.234804559807111346e+00,-7.390380777523477995e+00,-4.870978430768957423e+00,5.015286711990108337e+00,-1.061105023251156743e+00,-1.401735398958304346e+00,2.289017575184000286e+00
4.843569620624841865e-01,-7.267834072161329040e+00,-7.404819563777540914e+00,-4.879282984865581874e+00,5.056350356840364491e+00,-1.052580851177534527e+00,-1.410086157044140087e+00,2.259706494031386903e+00
4.848041984078788613e-01,-7.300243754971769583e+00,-7.419537187939151401e+00,-4.887199924055991573e+00,5.097092427488919775e+00,-1.043823731955301870e+00,-1.418182061077189582e+00,2.230335125447092448e+00
4.852514347532735917e-01,-7.332029193788733856e+00,-7.434530234136906834e+00,-4.894732967495246001e+00,5.137507092299636646e+00,-1.034835438899514015e+00,-1.426018209010569526e+00,2.200908547457628650e+00
4.856986710986683775e-01,-7.363186045464366281e+00,-7.449795185349173288e+00,-4.901885904008589812e+00,5.177588556206401016e+00,-1.025617810767563309e+00,-1.433589692755583789e+00,2.171431842441370552e+00
4.861459074440630523e-01,-7.393710038958921871e+00,-7.465328424799465346e+00,-4.908662590877410636e+00,5.217331061950629234e+00,-1.016172751226291027e+00,-1.440891599531251677e+00,2.141910095731155206e+00
4.865931437894577272e-01,-7.423596976139626769e+00,-7.481126237345360863e+00,-4.915066952631036656e+00,5.256728891308683593e+00,-1.006502228320257597e+00,-1.447919013204866268e+00,2.112348394227461679e+00
4.870403801348525130e-01,-7.452842732572086071e+00,-7.497184810860813897e+00,-4.921102979844384606e+00,5.295776366309065786e+00,-9.966082739411825653e-01,-1.454667015623562598e+00,2.082751825022238545e+00
4.874876164802472434e-01,-7.481443258304259381e+00,-7.513500237611969723e+00,-4.926774727941459986e+00,5.334467850439491343e+00,-9.864929832985414038e-01,-1.461130687936853301e+00,2.053125474033310915e+00
4.879348528256419182e-01,-7.509394578643080465e+00,-7.530068515626429537e+00,-4.932086316004724580e+00,5.372797749843858384e+00,-9.761585143913188434e-01,-1.467305111910206517e+00,2.023474424649372327e+00
4.883820891710367040e-01,-7.536692794923608218e+00,-7.546885550056011027e+00,-4.937041925590293978e+00,5.410760514509044938e+00,-9.656070874809141724e-01,-1.473185371229586371e+00,1.993803756385584158e+00
4.888293255164313789e-01,-7.563334085270745355e+00,-7.563947154532913331e+00,-4.941645799549005957e+00,5.448350639441525978e+00,-9.548409845652338079e-01,-1.478766552797022404e+00,1.964118543549806084e+00
4.892765618618260537e-01,-7.589314705353595869e+00,-7.581249052519396514e+00,-4.945902240853331300e+00,5.485562665833922047e+00,-9.438625488539096331e-01,-1.484043748017167541e+00,1.934423853919377212e+00
4.897237982072208951e-01,-7.614630989132356476e+00,-7.598786878650911625e+00,-4.949815611430144813e+00,5.522391182221368489e+00,-9.326741842446979458e-01,-1.489012054074858593e+00,1.904724747428523379e+00
4.901710345526155699e-01,-7.639279349597772217e+00,-7.616556180072683979e+00,-4.953390330999341451e+00,5.558830825627669725e+00,-9.212783548010480272e-01,-1.493666575203673297e+00,1.875026274866408160e+00
4.906182708980102447e-01,-7.663256279503249502e+00,-7.634552417769776334e+00,-4.956630875918307311e+00,5.594876282701465087e+00,-9.096775842307923687e-01,-1.498002423945499428e+00,1.845333476585675925e+00
4.910655072434050306e-01,-7.686558352089481794e+00,-7.652770967890607068e+00,-4.959541778032248160e+00,5.630522290842131738e+00,-8.978744553660327199e-01,-1.502014722401101343e+00,1.815651381221689453e+00
4.915127435887997054e-01,-7.709182221801643919e+00,-7.671207123063921607e+00,-4.962127623530371956e+00,5.665763639315520628e+00,-8.858716096441879850e-01,-1.505698603471677499e+00,1.785985004422367073e+00
4.919599799341944357e-01,-7.731124624999258010e+00,-7.689856093709265039e+00,-4.964393051807903134e+00,5.700595170359695985e+00,-8.736717465901606694e-01,-1.509049212091428505e+00,1.756339347588532274e+00
4.924072162795892216e-01,-7.752382380658543681e+00,-7.708713009340884881e+00,-4.966342754333983756e+00,5.735011780280379057e+00,-8.612776232997105819e-01,-1.512061706451123477e+00,1.726719396624966540e+00
4.928544526249838964e-01,-7.772952391067359912e+00,-7.727772919865071088e+00,-4.967981473525392211e+00,5.769008420536287041e+00,-8.486920539239760641e-01,-1.514731259212671821e+00,1.697130120702033729e+00
4.933016889703785712e-01,-7.792831642512831891e+00,-7.747030796871077207e+00,-4.969314001626151445e+00,5.802580098814426712e+00,-8.359179091551198759e-01,-1.517053058714685987e+00,1.667576471027828910e+00
4.937489253157733571e-01,-7.812017205961410582e+00,-7.766481534915357976e+00,-4.970345179592948526e+00,5.835721880095106506e+00,-8.229581157131844460e-01,-1.519022310169062306e+00,1.638063379631033545e+00
4.941961616611680874e-01,-7.830506237731597707e+00,-7.786119952799345434e+00,-4.971079895986444619e+00,5.868428887706848229e+00,-8.098156558340890987e-01,-1.520634236848529941e+00,1.608595758154340416e+00
4.946433980065627622e-01,-7.848295980159257113e+00,-7.805940794840714680e+00,-4.971523085868405190e+00,5.900696304371228607e+00,-7.964935667587719204e-01,-1.521884081265244992e+00,1.579178496658428132e+00
4.950906343519575481e-01,-7.865383762255470756e+00,-7.825938732138074450e+00,-4.971679729704719719e+00,5.932519373237489013e+00,-7.829949402235008016e-01,-1.522767106340351173e+00,1.549816462436583331e+00
4.955378706973522229e-01,-7.881767000356973973e+00,-7.846108363829078947e+00,-4.971554852274230107e+00,5.963893398907000432e+00,-7.693229219513678663e-01,-1.523278596564557219e+00,1.520514498839946382e+00
4.959851070427469533e-01,-7.897443198769235728e+00,-7.866444218342143913e+00,-4.971153521583455692e+00,5.994813748447698210e+00,-7.554807111448966772e-01,-1.523413859149709060e+00,1.491277424113264471e+00
4.964323433881416281e-01,-7.912409950402009784e+00,-7.886940754641434737e+00,-4.970480847787138501e+00,6.025275852398182863e+00,-7.414715599798669121e-01,-1.523168225171375623e+00,1.462110030241382308e+00
4.968795797335364139e-01,-7.926664937397584154e+00,-7.907592363465529850e+00,-4.969541982114647816e+00,6.055275205761899926e+00,-7.272987731002260592e-01,-1.522537050702401640e+00,1.433017081806162718e+00
4.973268160789310888e-01,-7.940205931751494361e+00,-7.928393368559334853e+00,-4.968342115802256487e+00,6.084807368990936105e+00,-7.129657071142538882e-01,-1.521515717937507173e+00,1.404003314854211482e+00
4.977740524243258191e-01,-7.953030795925946528e+00,-7.949338027899638170e+00,-4.966886479031246360e+00,6.113867968959914023e+00,-6.984757700917924028e-01,-1.520099636308857693e+00,1.375073435774989861e+00
4.982212887697206050e-01,-7.965137483455706047e+00,-7.970420534914027577e+00,-4.965180339871877457e+00,6.142452699929549453e+00,-6.838324210627048094e-01,-1.518284243592650906e+00,1.346232120189696957e+00
4.986685251151152798e-01,-7.976524039546604605e+00,-7.991635019693308806e+00,-4.963229003233202263e+00,6.170557324500155261e+00,-6.690391695164588093e-01,-1.516065007006674126e+00,1.317484011850666104e+00
4.991157614605099546e-01,-7.987188601666691312e+00,-8.012975550197385388e+00,-4.961037809818754418e+00,6.198177674555021888e+00,-6.540995749028842843e-01,-1.513437424298919254e+00,1.288833721551372768e+00
4.995629978059047405e-01,-7.997129400129850296e+00,-8.034436133454590845e+00,-4.958612135088053208e+00,6.225309652193576682e+00,-6.390172461340771770e-01,-1.510397024827137891e+00,1.260285826047053526e+00
5.000102341512994153e-01,-8.006344758672101491e+00,-8.056010716754487433e+00,-4.955957388224007332e+00,6.251949230654464174e+00,-6.237958410874963056e-01,-1.506939370629441832e+00,1.231844866985946085e+00
5.004574704966940901e-01,-8.014833095020385656e+00,-8.077693188834164317e+00,-4.953079011106106933e+00,6.278092455228429181e+00,-6.084390661101670705e-01,-1.503060057485866796e+00,1.203515349851085769e+00
5.009047068420888760e-01,-8.022592921454052117e+00,-8.099477381057925029e+00,-4.949982477289549543e+00,6.303735444161140400e+00,-5.929506755240939730e-01,-1.498754715970981977e+00,1.175301742912731484e+00
5.013519431874836618e-01,-8.029622845358801442e+00,-8.121357068590528527e+00,-4.946673290990148963e+00,6.328874389545780410e+00,-5.773344711328070034e-01,-1.494019012497461718e+00,1.147208476191377446e+00
5.017991795328783367e-01,-8.035921569773281092e+00,-8.143325971563807997e+00,-4.943156986075128323e+00,6.353505558205514880e+00,-5.615943017290828676e-01,-1.488848650350667935e+00,1.119239940431397295e+00
5.022464158782731225e-01,-8.041487893928273678e+00,-8.165377756236834372e+00,-4.939439125059773339e+00,6.377625292565867632e+00,-5.457340626038089670e-01,-1.483239370714264815e+00,1.091400486085235988e+00
5.026936522236677973e-01,-8.046320713778408518e+00,-8.187506036149487798e+00,-4.935525298109913805e+00,6.401230011516931384e+00,-5.297576950560098918e-01,-1.477186953686770776e+00,1.063694422308223864e+00
5.031408885690624722e-01,-8.050419022526472901e+00,-8.209704373269509858e+00,-4.931421122050268835e+00,6.424316211265331589e+00,-5.136691859040614094e-01,-1.470687219289176673e+00,1.036126015964043967e+00
5.035881249144572580e-01,-8.053781911140315941e+00,-8.231966279133024145e+00,-4.927132239378644307e+00,6.446880466176196478e+00,-4.974725669980273324e-01,-1.463736028463507477e+00,1.008699490640723173e+00
5.040353612598519328e-01,-8.056408568862389430e+00,-8.254285215978512724e+00,-4.922664317286012725e+00,6.468919429604943261e+00,-4.811719147331832702e-01,-1.456329284062465756e+00,9.814190256772461485e-01
5.044825976052466077e-01,-8.058298283711723187e+00,-8.276654597874275154e+00,-4.918023046682366228e+00,6.490429834718841384e+00,-4.647713495646729198e-01,-1.448462931829957778e+00,9.542887552007974783e-01
5.049298339506413935e-01,-8.059450442978683071e+00,-8.299067791839348729e+00,-4.913214141228540832e+00,6.511408495308577571e+00,-4.482750355233475203e-01,-1.440132961372756260e+00,9.273127671745357015e-01
5.053770702960361794e-01,-8.059864533712017831e+00,-8.321518118957818899e+00,-4.908243336373751653e+00,6.531852306589402524e+00,-4.316871797327911930e-01,-1.431335407123032644e+00,9.004951024561496098e-01
5.058243066414308542e-01,-8.059540143198846707e+00,-8.343998855486757904e+00,-4.903116388399107350e+00,6.551758245992544971e+00,-4.150120319274080427e-01,-1.422066349291987386e+00,8.738397538667004305e-01
5.062715429868255290e-01,-8.058476959436957188e+00,-8.366503233957432784e+00,-4.897839073466920823e+00,6.571123373946116786e+00,-3.982538839718028911e-01,-1.412321914814453017e+00,8.473506652703903796e-01
5.067187793322203149e-01,-8.056674771599769969e+00,-8.389024444270159364e+00,-4.892417186675846352e+00,6.589944834646063399e+00,-3.814170693811892998e-01,-1.402098278284458654e+00,8.210317306646914837e-01
5.071660156776149897e-01,-8.054133470493908931e+00,-8.411555634782443391e+00,-4.886856541121937347e+00,6.608219856816878846e+00,-3.645059628430958321e-01,-1.391391662881873437e+00,7.948867932812666570e-01
5.076132520230096645e-01,-8.050853049009313978e+00,-8.434089913390764082e+00,-4.881162966965490568e+00,6.625945754462279069e+00,-3.475249797400823959e-01,-1.380198341289960551e+00,7.689196446972942356e-01
5.080604883684044504e-01,-8.046833602561946464e+00,-8.456620348605669690e+00,-4.875342310503778975e+00,6.643119927605621200e+00,-3.304785756737427804e-01,-1.368514636604000412e+00,7.431340239575647821e-01
5.085077247137991252e-01,-8.042075329529055239e+00,-8.479139970620394706e+00,-4.869400433249641225e+00,6.659739863020178952e+00,-3.133712459898310154e-01,-1.356336923230902158e+00,7.175336167071530991e-01
5.089549610591938000e-01,-8.036578531677180948e+00,-8.501641772373055517e+00,-4.863343211015918044e+00,6.675803134949557460e+00,-2.962075253044509915e-01,-1.343661627779803247e+00,6.921220543344379639e-01
5.094021974045886969e-01,-8.030343614582363898e+00,-8.524118710602071047e+00,-4.857176533005689301e+00,6.691307405817408238e+00,-2.789919870315697992e-01,-1.330485229943624059e+00,6.669029131251784648e-01
5.098494337499833717e-01,-8.023371088043406374e+00,-8.546563706895248913e+00,-4.850906300908473412e+00,6.706250426927559793e+00,-2.617292429115937735e-01,-1.316804263371758488e+00,6.418797134268081628e-01
5.102966700953780466e-01,-8.015661566487393586e+00,-8.568969648732251088e+00,-4.844538428002193697e+00,6.720630039153704161e+00,-2.444239425410968392e-01,-1.302615316533622725e+00,6.170559188234689962e-01
5.107439064407728324e-01,-8.007215769367746816e+00,-8.591329390520485276e+00,-4.838078838260966741e+00,6.734444173618823193e+00,-2.270807729037837008e-01,-1.287915033573261425e+00,5.924349353217871483e-01
5.111911427861675072e-01,-7.998034521555245746e+00,-8.613635754624668905e+00,-4.831533465468884181e+00,6.747690852364999436e+00,-2.097044579024623379e-01,-1.272700115154949296e+00,5.680201105468205558e-01
5.116383791315621821e-01,-7.988118753721333398e+00,-8.635881532389563020e+00,-4.824908252339528580e+00,6.760368189012578632e+00,-1.922997578923673623e-01,-1.256967319299884034e+00,5.438147329490686799e-01
5.120856154769569679e-01,-7.977469502713749883e+00,-8.658059485156323731e+00,-4.818209149641303313e+00,6.772474389409098627e+00,-1.748714692155285411e-01,-1.240713462213626439e+00,5.198220310219936469e-01
5.125328518223516427e-01,-7.966088010827381716e+00,-8.680162566609292085e+00,-4.811441938708479249e+00,6.784007935723973759e+00,-1.574243379183276614e-01,-1.223935602216087659e+00,4.960449512257548710e-01
5.129800881677463176e-01,-7.953975912038785623e+00,-8.702184742715092014e+00,-4.804611619164845138e+00,6.794968065268066404e+00,-1.399627090502336135e-01,-1.206631599563817270e+00,4.724855137273699102e-01
5.134273245131411034e-01,-7.941134368124067144e+00,-8.724119222900831971e+00,-4.797723837205639441e+00,6.805353222077340725e+00,-1.224911991666266520e-01,-1.188798605414776333e+00,4.491466531135486218e-01
5.138745608585358893e-01,-7.927564582034337448e+00,-8.745959068887275478e+00,-4.790784343077475249e+00,6.815161829983463981e+00,-1.050145041368380494e-01,-1.170433724874179404e+00,4.260313752090476580e-01
5.143217972039305641e-01,-7.913267874701695348e+00,-8.767697337273759217e+00,-4.783798874161313108e+00,6.824392425243703819e+00,-8.753734618050923455e-02,-1.151534143621795847e+00,4.031426019685443451e-01
5.147690335493253500e-01,-7.898245683878219126e+00,-8.789327082509306166e+00,-4.776773153111181003e+00,6.833043656106003283e+00,-7.006447220010747490e-02,-1.132097128761976101e+00,3.804831711168906727e-01
5.152162698947200248e-01,-7.882499562978905416e+00,-8.810841359833595732e+00,-4.769712886010954556e+00,6.841114282370668320e+00,-5.260065212691061864e-02,-1.112120029659231513e+00,3.580558357992859042e-01
5.156635062401146996e-01,-7.866031179928469008e+00,-8.832233228188078655e+00,-4.762623760549107743e+00,6.848603174948662442e+00,-3.515067728035597971e-02,-1.091600278759273568e+00,3.358632642412233693e-01
5.161107425855094855e-01,-7.848842316012096809e+00,-8.853495753096932930e+00,-4.755511444211528271e+00,6.855509315416524529e+00,-1.771935874085400764e-02,-1.070535392395585816e+00,3.139080394183680900e-01
5.165579789309041603e-01,-7.830934864730112466e+00,-8.874622009518073895e+00,-4.748381582492342545e+00,6.861831795567868042e+00,-3.115257360298828715e-04,-1.048922971581531360e+00,2.921926587362746464e-01
5.170052152762988351e-01,-7.812310830656511662e+00,-8.895605084664168771e+00,-4.741239797122749344e+00,6.867569816961527351e+00,1.706797595965259262e-02,-1.026760702787882007e+00,2.707195337199350682e-01
5.174524516216936210e-01,-7.792972328301466689e+00,-8.916438080793579246e+00,-4.734091684317906612e+00,6.872722690466282813e+00,3.441428561180437384e-02,-1.004046358705961151e+00,2.494909897132199239e-01
5.178996879670884068e-01,-7.772921580977722122e+00,-8.937114117971303173e+00,-4.726942813041808300e+00,6.877289835802213425e+00,5.172252909959862421e-02,-9.807777989962254139e-01,2.285092655881881818e-01
5.183469243124830816e-01,-7.752160919670892270e+00,-8.957626336799934919e+00,-4.719798723290222320e+00,6.881270781078650423e+00,6.898782047586066168e-02,-9.569529710223805274e-01,2.077765134642203249e-01
5.187941606578777565e-01,-7.730692781913669265e+00,-8.977967901120575078e+00,-4.712664924391604337e+00,6.884665162328753141e+00,8.620526351372659324e-02,-9.325699105709855941e-01,1.872947984370267882e-01
5.192413970032725423e-01,-7.708519710663972013e+00,-8.998132000683741083e+00,-4.705546893326080671e+00,6.887472723040677813e+00,1.033699532398599796e-01,-9.076267425565881508e-01,1.670660983175308312e-01
5.196886333486672171e-01,-7.685644353187000455e+00,-9.018111853790223620e+00,-4.698450073062432786e+00,6.889693313685365084e+00,1.204769774542462368e-01,-8.821216817123747056e-01,1.470923033806118552e-01
5.201358696940618920e-01,-7.662069459941171168e+00,-9.037900709901990126e+00,-4.691379870913094052e+00,6.891326891240945329e+00,1.375214182365977478e-01,-8.560530332662920072e-01,1.273752161236720859e-01
5.205831060394566778e-01,-7.637797883467998261e+00,-9.057491852223048312e+00,-4.684341656907200502e+00,6.892373518713739600e+00,1.544983534392895264e-01,-8.294191936026862333e-01,1.079165510351005608e-01
5.210303423848513527e-01,-7.612832577285901792e+00,-9.076878600250227080e+00,-4.677340762181633416e+00,6.892833364655875705e+00,1.714028581668876894e-01,-8.022186509095113882e-01,8.871793437260566684e-02
5.214775787302460275e-01,-7.587176594787873540e+00,-9.096054312294057809e+00,-4.670382477390106146e+00,6.892706702679524788e+00,1.882300062422703757e-01,-7.744499858109452628e-01,6.978090395135627677e-02
5.219248150756409244e-01,-7.560833088143089853e+00,-9.115012387969574803e+00,-4.663472051130259644e+00,6.891993910967724624e+00,2.049748716593098874e-01,-7.461118719855678316e-01,5.110690894202307710e-02
5.223720514210355992e-01,-7.533805307202498192e+00,-9.133746270657059796e+00,-4.656614688388803991e+00,6.890695471781839387e+00,2.216325300220988170e-01,-7.172030767701134124e-01,3.269730967870709826e-02
5.228192877664302740e-01,-7.506096598408168674e+00,-9.152249449932863712e+00,-4.649815549004651771e+00,6.888811970965614151e+00,2.381980599708289625e-01,-6.877224617485682145e-01,1.455337747663953962e-02
5.232665241118250599e-01,-7.477710403706690379e+00,-9.170515463970147607e+00,-4.643079746150093889e+00,6.886344097445833867e+00,2.546665445941782568e-01,-6.576689833269101504e-01,-3.323705540179133777e-03
5.237137604572197347e-01,-7.448650259466458756e+00,-9.188537901909606731e+00,-4.636412344830000087e+00,6.883292642729615274e+00,2.710330728282865920e-01,-6.270416932933517984e-01,-2.093284660148952980e-02
5.241609968026144095e-01,-7.418919795398803529e+00,-9.206310406200236329e+00,-4.629818360399041488e+00,6.879658500398283749e+00,2.872927408423367468e-01,-5.958397393639847106e-01,-3.827304244347118356e-02
5.246082331480091954e-01,-7.388522733483111615e+00,-9.223826674910009515e+00,-4.623302757096918292e+00,6.875442665597869762e+00,3.034406534106832698e-01,-5.640623657140695357e-01,-5.534337945152978389e-02
5.250554694934038702e-01,-7.357462886895842935e+00,-9.241080464006564910e+00,-4.616870446601644140e+00,6.870646234526224916e+00,3.194719252715506608e-01,-5.317089134947399209e-01,-7.214303379323661058e-02
5.255027058387985450e-01,-7.325744158943418682e+00,-9.258065589607918255e+00,-4.610526286600818757e+00,6.865270403916732711e+00,3.353816824723473422e-01,-4.987788213352334910e-01,-8.867127154143739087e-02
5.259499421841933309e-01,-7.293370541999060208e+00,-9.274775930203080776e+00,-4.604275079380948377e+00,6.859316470518635356e+00,3.511650637015146237e-01,-4.652716258306545671e-01,-1.049274487874610751e-01
5.263971785295881167e-01,-7.260346116443559872e+00,-9.291205428842742364e+00,-4.598121570434787309e+00,6.852785830573977499e+00,3.668172216069615077e-01,-4.311869620152379290e-01,-1.209110117444823218e-01
5.268444148749827916e-01,-7.226675049609921686e+00,-9.307348095299868618e+00,-4.592070447086681995e+00,6.845679979291146466e+00,3.823333241010840045e-01,-3.965245638211117862e-01,-1.366214968410354169e-01
5.272916512203774664e-01,-7.192361594731909058e+00,-9.323198008200332509e+00,-4.586126337135961961e+00,6.838000510315033864e+00,3.977085556523697329e-01,-3.612842645225433080e-01,-1.520585308046634165e-01
5.277388875657722522e-01,-7.157410089896561800e+00,-9.338749317123518523e+00,-4.580293807518345695e+00,6.829749115193796349e+00,4.129381185635496720e-01,-3.254659971657444806e-01,-1.672218307356977962e-01
5.281861239111669271e-01,-7.121824957000606915e+00,-9.353996244672860172e+00,-4.574577362985366769e+00,6.820927582842249315e+00,4.280172342363355309e-01,-2.890697949841850578e-01,-1.821112041711717699e-01
5.286333602565616019e-01,-7.085610700710714305e+00,-9.368933088516461893e+00,-4.568981444801826441e+00,6.811537799001832205e+00,4.429411444227575045e-01,-2.520957917993391639e-01,-1.967265491389069698e-01
5.290805966019563877e-01,-7.048771907427763495e+00,-9.383554223397602811e+00,-4.563510429461264728e+00,6.801581745697218295e+00,4.577051124630465706e-01,-2.145442224070132076e-01,-2.110678542017098702e-01
5.295278329473510626e-01,-7.011313244254993471e+00,-9.397854103115289348e+00,-4.558168627419469487e+00,6.791061500689529851e+00,4.723044245100971317e-01,-1.764154229491987635e-01,-2.251351984916993842e-01
5.299750692927458484e-01,-6.973239457970000998e+00,-9.411827262474762534e+00,-4.552960281845984447e+00,6.779979236926134689e+00,4.867343907405320413e-01,-1.377098312713156414e-01,-2.389287517348238632e-01
5.304223056381406343e-01,-6.934555374000758832e+00,-9.425468319207995549e+00,-4.547889567393665011e+00,6.768337221987090757e+00,5.009903465523016797e-01,-9.842798726512003160e-02,-2.524487742654554778e-01
5.308695419835353091e-01,-6.895265895405469969e+00,-9.438771975864188590e+00,-4.542960588986242776e+00,6.756137817528172995e+00,5.150676537488945161e-01,-5.857053319700400440e-02,-2.656956170311672305e-01
5.313167783289299839e-01,-6.855376001856343215e+00,-9.451733021670218449e+00,-4.538177380623909407e+00,6.743383478720533120e+00,5.289617017101111429e-01,-1.813821402183779519e-02,-2.786697215876434708e-01
5.317640146743247698e-01,-6.814890748627309591e+00,-9.464346334361119162e+00,-4.533543904206947417e+00,6.730076753686934588e+00,5.426679085494084953e-01,2.286812231767076931e-02,-2.913716200837169756e-01
5.322112510197194446e-01,-6.773815265585684919e+00,-9.476606881980469410e+00,-4.529064048377350993e+00,6.716220282934656005e+00,5.561817222578153697e-01,6.444752460605951416e-02,-3.038019352365398662e-01
5.326584873651141194e-01,-6.732154756187607170e+00,-9.488509724650858956e+00,-4.524741627378501718e+00,6.701816798784923535e+00,5.694986218344502138e-01,1.065989380848474388e-01,-3.159613802969365448e-01
5.331057237105089053e-01,-6.689914496477548767e+00,-9.500050016314260048e+00,-4.520580379932842341e+00,6.686869124799032171e+00,5.826141184035831255e-01,1.493212041965593651e-01,-3.278507590048421183e-01
5.335529600559035801e-01,-6.647099834091675596e+00,-9.511223006442421024e+00,-4.516583968137586780e+00,6.671380175201034213e+00,5.955237563182879112e-01,1.926130603433686694e-01,-3.394709655349122945e-01
5.340001964012982549e-01,-6.603716187265077586e+00,-9.522024041717255471e+00,-4.512755976378458378e+00,6.655352954297044654e+00,6.082231142506799859e-01,2.364731396602215430e-01,-3.508229844322758306e-01
5.344474327466931518e-01,-6.559769043842955227e+00,-9.532448567681168328e+00,-4.509099910261432420e+00,6.638790555891144862e+00,6.207078062687136910e-01,2.808999708024230157e-01,-3.619078905384114364e-01
5.348946690920878266e-01,-6.515263960295790469e+00,-9.542492130357391744e+00,-4.505619195562532653e+00,6.621696162697941368e+00,6.329734828995384754e-01,3.258919777476824153e-01,-3.727268489071581259e-01
5.353419054374825015e-01,-6.470206560738244406e+00,-9.552150377840350259e+00,-4.502317177195600095e+00,6.604073045751675863e+00,6.450158321795030902e-01,3.714474796127645861e-01,-3.832811147109065342e-01
5.357891417828772873e-01,-6.424602535952140592e+00,-9.561419061855909618e+00,-4.499197118198151379e+00,6.585924563811969001e+00,6.568305806906358235e-01,4.175646904845226048e-01,-3.935720331368761649e-01
5.362363781282719621e-01,-6.378457642413350115e+00,-9.570294039291711741e+00,-4.496262198735204940e+00,6.567254162766223757e+00,6.684134945837759689e-01,4.642417192654182401e-01,-4.036010392735658314e-01
5.366836144736666370e-01,-6.331777701322412355e+00,-9.578771273697407551e+00,-4.493515515121160320e+00,6.548065375028520485e+00,6.797603805882526107e-01,5.114765695336875861e-01,-4.133696579873482047e-01
5.371308508190614228e-01,-6.284568597639315080e+00,-9.586846836754959966e+00,-4.490960078859686178e+00,6.528361818935252359e+00,6.908670870081419224e-01,5.592671394177912703e-01,-4.228795037891734943e-01
5.375780871644560976e-01,-6.236836279122038640e+00,-9.594516909718839415e+00,-4.488598815701641875e+00,6.508147198137294254e+00,7.017295047050883250e-01,6.076112214854567650e-01,-4.321322806914422165e-01
5.380253235098507725e-01,-6.188586755369034798e+00,-9.601777784826271755e+00,-4.486434564721021090e+00,6.487425300988801879e+00,7.123435680677250303e-01,6.565065026472520771e-01,-4.411297820549995308e-01
5.384725598552455583e-01,-6.139826096865571792e+00,-9.608625866677458660e+00,-4.484470077408905908e+00,6.466199999932585207e+00,7.227052559676645505e-01,7.059505640746371880e-01,-4.498738904262979954e-01
5.389197962006403442e-01,-6.090560434034197890e+00,-9.615057673585742037e+00,-4.482708016785455385e+00,6.444475250882200079e+00,7.328105927020415189e-01,7.559408811323563571e-01,-4.583665773646511399e-01
5.393670325460350190e-01,-6.040795956288823376e+00,-9.621069838897792437e+00,-4.481150956529931229e+00,6.422255092600504867e+00,7.426556489226585622e-01,8.064748233255696341e-01,-4.666099032596750518e-01
5.398142688914296938e-01,-5.990538911092929908e+00,-9.626659112283773467e+00,-4.479801380128705546e+00,6.399543646074921988e+00,7.522365425517012483e-01,8.575496542612912609e-01,-4.746060171388437610e-01
5.402615052368244797e-01,-5.939795603021640780e+00,-9.631822360997487564e+00,-4.478661680041338577e+00,6.376345113889304805e+00,7.615494396840185587e-01,9.091625316243651111e-01,-4.823571564651868426e-01
5.407087415822191545e-01,-5.888572392827632562e+00,-9.636556571106490665e+00,-4.477734156884653594e+00,6.352663779592351290e+00,7.705905554759846510e-01,9.613105071680092539e-01,-4.898656469251391199e-01
5.411559779276138293e-01,-5.836875696511073741e+00,-9.640858848692216654e+00,-4.477021018634831151e+00,6.328504007062723424e+00,7.793561550209486821e-01,1.013990526718715257e+00,-4.971339022065205393e-01
5.416032142730086152e-01,-5.784711984393385187e+00,-9.644726421020067164e+00,-4.476524379847543145e+00,6.303870239870676073e+00,7.878425542112396096e-01,1.067199430195771015e+00,-5.041644237666467188e-01
5.420504506184032900e-01,-5.732087780195008975e+00,-9.648156637679486280e+00,-4.476246260896108886e+00,6.278767000636392481e+00,7.960461205867541690e-01,1.120933951645139981e+00,-5.109598005905988671e-01
5.424976869637980759e-01,-5.679009660116917324e+00,-9.651146971694029020e+00,-4.476188587227651894e+00,6.253198890384828346e+00,8.039632741701314700e-01,1.175190719288027097e+00,-5.175227089396254865e-01
5.429449233091928617e-01,-5.625484251926231138e+00,-9.653695020601423593e+00,-4.476353188637308023e+00,6.227170587897254528e+00,8.115904882885018878e-01,1.229966255583744950e+00,-5.238559120896922883e-01
5.433921596545875365e-01,-5.571518234045675477e+00,-9.655798507503558170e+00,-4.476741798560449404e+00,6.200686849059366068e+00,8.189242903817726127e-01,1.285256977307116522e+00,-5.299622600601294753e-01
5.438393959999822114e-01,-5.517118334646928801e+00,-9.657455282086569781e+00,-4.477356053382898438e+00,6.173752506206029445e+00,8.259612627975685406e-01,1.341059195640444734e+00,-5.358446893324976257e-01
5.442866323453769972e-01,-5.462291330747839346e+00,-9.658663321610744035e+00,-4.478197491769248195e+00,6.146372467462558831e+00,8.326980435726498708e-01,1.397369116279956636e+00,-5.415062225595057566e-01
5.447338686907716720e-01,-5.407044047313640078e+00,-9.659420731870593357e+00,-4.479267554009087604e+00,6.118551716082712311e+00,8.391313272010094693e-01,1.454182839556699580e+00,-5.469499682641533189e-01
5.451811050361663469e-01,-5.351383356362219956e+00,-9.659725748124738942e+00,-4.480567581381367681e+00,6.090295309783291700e+00,8.452578653884265103e-01,1.511496360571760178e+00,-5.521791205289108273e-01
5.456283413815611327e-01,-5.295316176072744518e+00,-9.659576735995960561e+00,-4.482098815536698311e+00,6.061608380075158564e+00,8.510744677937587266e-01,1.569305569346573836e+00,-5.571969586751917003e-01
5.460755777269558076e-01,-5.238849469899085065e+00,-9.658972192341003904e+00,-4.483862397897743435e+00,6.032496131591216226e+00,8.565780027565965682e-01,1.627606250986780800e+00,-5.620068469327591520e-01
5.465228140723504824e-01,-5.181990245686209029e+00,-9.657910746090632159e+00,-4.485859369077559222e+00,6.002963841410620560e+00,8.617653980117303547e-01,1.686394085861555592e+00,-5.666122340994957929e-01
5.469700504177453793e-01,-5.124745554791211077e+00,-9.656391159059406704e+00,-4.488090668316050191e+00,5.973016858379859961e+00,8.666336413899657920e-01,1.745664649796710544e+00,-5.710166531911089471e-01
5.474172867631400541e-01,-5.067122491207912027e+00,-9.654412326725674731e+00,-4.490557132934355877e+00,5.942660602430378525e+00,8.711797815057136241e-01,1.805413414282613704e+00,-5.752237210811464996e-01
5.478645231085347289e-01,-5.009128190695475880e+00,-9.651973278981341053e+00,-4.493259497807331471e+00,5.911900563892766414e+00,8.754009284309743899e-01,1.865635746696501895e+00,-5.792371381309980860e-01
5.483117594539295148e-01,-4.950769829910648845e+00,-9.649073180851845066e+00,-4.496198394853985647e+00,5.880742302807527189e+00,8.792942543561236279e-01,1.926326910539581716e+00,-5.830606878102412294e-01
5.487589957993241896e-01,-4.892054625544566271e+00,-9.645711333185838399e+00,-4.499374352546050559e+00,5.849191448232606838e+00,8.828569942369595136e-01,1.987482065687977251e+00,-5.866982363068253825e-01
5.492062321447188644e-01,-4.832989833462839613e+00,-9.641887173315181414e+00,-4.502787795434406881e+00,5.817253697547453584e+00,8.860864464286717368e-01,2.049096268658751718e+00,-5.901537321277395831e-01
5.496534684901135392e-01,-4.773582747849864028e+00,-9.637600275684562234e+00,-4.506439043693730717e+00,5.784934815753579151e+00,8.889799733060758102e-01,2.111164472890193711e+00,-5.934312056894955889e-01
5.501007048355083251e-01,-4.713840700356703550e+00,-9.632850352451470144e+00,-4.510328312684973362e+00,5.752240634771813355e+00,8.915350018707267621e-01,2.173681529036867843e+00,-5.965347688990818575e-01
5.505479411809029999e-01,-4.653771059253678288e+00,-9.627637254055841254e+00,-4.514455712536003418e+00,5.719177052736369227e+00,8.937490243442931526e-01,2.236642185278389316e+00,-5.994686147247237917e-01
5.509951775262977858e-01,-4.593381228585961651e+00,-9.621960969759818738e+00,-4.518821247740230973e+00,5.685750033285147609e+00,8.956195987487193255e-01,2.300041087643601045e+00,-6.022370167569883748e-01
5.514424138716925716e-01,-4.532678647333383104e+00,-9.615821628157604550e+00,-4.523424816773188972e+00,5.651965604846852287e+00,8.971443494729887114e-01,2.363872780348931890e+00,-6.048443287600802076e-01
5.518896502170872465e-01,-4.471670788574601652e+00,-9.609219497655043796e+00,-4.528266211727257406e+00,5.617829859924801106e+00,8.983209678262311648e-01,2.428131706150816971e+00,-6.072949842130201947e-01
5.523368865624819213e-01,-4.410365158654495410e+00,-9.602154986919440915e+00,-4.533345117964302950e+00,5.583348954377149731e+00,8.991472125776871493e-01,2.492812206713272083e+00,-6.095934958412561055e-01
5.527841229078767071e-01,-4.348769296355880165e+00,-9.594628645299110303e+00,-4.538661113786446322e+00,5.548529106693776747e+00,8.996209104829846481e-01,2.557908522989576827e+00,-6.117444551381590045e-01
5.532313592532713820e-01,-4.286890772075251377e+00,-9.586641163213288408e+00,-4.544213670124688242e+00,5.513376597270066348e+00,8.997399567972954593e-01,2.623414795618308482e+00,-6.137525318769336824e-01
5.536785955986660568e-01,-4.224736719657584239e+00,-9.578194047254006804e+00,-4.550001800854556855e+00,5.477897447213396553e+00,8.995027131372278495e-01,2.689325012685270355e+00,-6.156223667357955120e-01
5.541258319440608426e-01,-4.162314038553947881e+00,-9.569288977194931434e+00,-4.556024457900717195e+00,5.442097467199923599e+00,8.989076770529760285e-01,2.755633230366655972e+00,-6.173584521462704977e-01
5.545730682894555175e-01,-4.099630154774366986e+00,-9.559926855982240568e+00,-4.562280996908722130e+00,5.405982817563724119e+00,8.979529022486960610e-01,2.822333574796333622e+00,-6.189653765213494196e-01
5.550203046348503033e-01,-4.036692508648709321e+00,-9.550108757274651694e+00,-4.568770649512602589e+00,5.369559710372856287e+00,8.966365282609998211e-01,2.889420067165491712e+00,-6.204478052317006220e-01
5.554675409802450892e-01,-3.973508551017388424e+00,-9.539835926676314415e+00,-4.575492523171603487e+00,5.332834405762980623e+00,8.949567819566267568e-01,2.956886625744393982e+00,-6.218104778039559299e-01
5.559147773256397640e-01,-3.910085741342682830e+00,-9.529109779861382634e+00,-4.582445602678006047e+00,5.295813209504973251e+00,8.929119772452103199e-01,3.024727068308399325e+00,-6.230582054021860383e-01
5.563620136710344388e-01,-3.846431545834197774e+00,-9.517931900706592785e+00,-4.589628751658010763e+00,5.258502470592185674e+00,8.905005147924837106e-01,3.092935114548355902e+00,-6.241958683277124553e-01
5.568092500164292247e-01,-3.782553435588492885e+00,-9.506304039431757502e+00,-4.597040714065675715e+00,5.220908578847438974e+00,8.877208817339625746e-01,3.161504388465368631e+00,-6.252284135372695451e-01
5.572564863618238995e-01,-3.718458884742854575e+00,-9.494228110748258231e+00,-4.604680115669923524e+00,5.183037962549658317e+00,8.845716513890830024e-01,3.230428420749927643e+00,-6.261608521795063442e-01
5.577037227072185743e-01,-3.654155368643027924e+00,-9.481706192015449730e+00,-4.612545465534638289e+00,5.144897086080114867e+00,8.810514829757848387e-01,3.299700651145618391e+00,-6.269982571498435853e-01
5.581509590526133602e-01,-3.589650362025215813e+00,-9.468740521405056398e+00,-4.620635157491780554e+00,5.106492447588407479e+00,8.771591213255646169e-01,3.369314430797108351e+00,-6.277457606636676068e-01
5.585981953980080350e-01,-3.524951337212193003e+00,-9.455333496073500044e+00,-4.628947471607613551e+00,5.067830576678106880e+00,8.728933965989932320e-01,3.439263024582515982e+00,-6.284085518478759180e-01
5.590454317434028209e-01,-3.460065762323368155e+00,-9.441487670342207039e+00,-4.637480575641970582e+00,5.028918032111969971e+00,8.682532240016674896e-01,3.509539613430377791e+00,-6.289918743507660892e-01
5.594926680887974957e-01,-3.395001099499216579e+00,-9.427205753885843365e+00,-4.646232526500594595e+00,4.989761399536969400e+00,8.632376035006502635e-01,3.580137296620772958e+00,-6.295010239702707455e-01
5.599399044341922815e-01,-3.329764803139550366e+00,-9.412490609928530816e+00,-4.655201271680543762e+00,4.950367289228826628e+00,8.578456195413420859e-01,3.651049094071140644e+00,-6.299413463005399949e-01
5.603871407795869564e-01,-3.264364318156182776e+00,-9.397345253448017743e+00,-4.664384650708654156e+00,4.910742333856368269e+00,8.520764407648372396e-01,3.722267948606207799e+00,-6.303182343968651846e-01
5.608343771249816312e-01,-3.198807078239458868e+00,-9.381772849387779445e+00,-4.673780396573087081e+00,4.870893186265399244e+00,8.459293197257058416e-01,3.793786728212632742e+00,-6.306371264589563097e-01
5.612816134703764170e-01,-3.133100504139052056e+00,-9.365776710877097955e+00,-4.683386137147927286e+00,4.830826517282343247e+00,8.394035926102659806e-01,3.865598228277835613e+00,-6.309035035325576413e-01
5.617288498157710919e-01,-3.067252001958890251e+00,-9.349360297459114122e+00,-4.693199396610834739e+00,4.790549013537538592e+00,8.324986789552980548e-01,3.937695173813291927e+00,-6.311228872294132319e-01
5.621760861611657667e-01,-3.001268961466051266e+00,-9.332527213326798687e+00,-4.703217596853795257e+00,4.750067375308126394e+00,8.252140813672145248e-01,4.010070221662358492e+00,-6.313008374655763033e-01
5.626233225065605525e-01,-2.935158754413909943e+00,-9.315281205566881439e+00,-4.713438058886922910e+00,4.709388314380672291e+00,8.175493852416969576e-01,4.082715962692378575e+00,-6.314429502180666232e-01
5.630705588519552274e-01,-2.868928732879405530e+00,-9.297626162411800621e+00,-4.723858004235291119e+00,4.668518551933467542e+00,8.095042584837897071e-01,4.155624923971186213e+00,-6.315548552998739851e-01
5.635177951973500132e-01,-2.802586227614271674e+00,-9.279566111499494951e+00,-4.734474556328901684e+00,4.627464816438401130e+00,8.010784512284450098e-01,4.228789570928187302e+00,-6.316422141533007961e-01
5.639650315427447991e-01,-2.736138546410582517e+00,-9.261105218141272744e+00,-4.745284741885647861e+00,4.586233841582605386e+00,7.922717955615304897e-01,4.302202309499659094e+00,-6.317107176616646447e-01
5.644122678881394739e-01,-2.669592972480298254e+00,-9.242247783597553834e+00,-4.756285492287390504e+00,4.544832364209713482e+00,7.830842052413075072e-01,4.375855488258558523e+00,-6.317660839793284300e-01
5.648595042335341487e-01,-2.602956762848879890e+00,-9.222998243361594461e+00,-4.767473644949085099e+00,4.503267122280745660e+00,7.735156754203346141e-01,4.449741400528804292e+00,-6.318140563800928033e-01
5.653067405789289346e-01,-2.536237146763149486e+00,-9.203361165451170223e+00,-4.778845944680965907e+00,4.461544852854731680e+00,7.635662823678661670e-01,4.523852286483848850e+00,-6.318604011239249418e-01
5.657539769243236094e-01,-2.469441324113235581e+00,-9.183341248708234872e+00,-4.790399045043802317e+00,4.419672290089001088e+00,7.532361831926953633e-01,4.598180335229654858e+00,-6.319109053420352007e-01
5.662012132697182842e-01,-2.402576463868498546e+00,-9.162943321106478578e+00,-4.802129509697224741e+00,4.377656163259030286e+00,7.425256155664393676e-01,4.672717686872273291e+00,-6.319713749403024217e-01
5.666484496151130701e-01,-2.335649702527736959e+00,-9.142172338066902881e+00,-4.814033813741120937e+00,4.335503194798075555e+00,7.314348974473069420e-01,4.747456434569633288e+00,-6.320476325210379054e-01
5.670956859605077449e-01,-2.268668142583496472e+00,-9.121033380781335964e+00,-4.826108345050065473e+00,4.293220098356449910e+00,7.199644268043190465e-01,4.822388626567764902e+00,-6.321455153231086976e-01
5.675429223059025308e-01,-2.201638851000312869e+00,-9.099531654543850934e+00,-4.838349405600866682e+00,4.250813576880362987e+00,7.081146813419669783e-01,4.897506268221619941e+00,-6.322708731803897697e-01
5.679901586512973166e-01,-2.134568857707327183e+00,-9.077672487090250542e+00,-4.850753212793134317e+00,4.208290320710577070e+00,6.958862182253613415e-01,4.972801324000051260e+00,-6.324295664985749577e-01
5.684373949966919914e-01,-2.067465154104842107e+00,-9.055461326945390965e+00,-4.863315900762929189e+00,4.165657005700626137e+00,6.832796738058174446e-01,5.048265719475360847e+00,-6.326274642503275647e-01
5.688846313420866663e-01,-2.000334691585017310e+00,-9.032903741778515183e+00,-4.876033521689491224e+00,4.122920291354703615e+00,6.702957633468962229e-01,5.123891343297269252e+00,-6.328704419887819510e-01
5.693318676874814521e-01,-1.933184380066726549e+00,-9.010005416766569297e+00,-4.888902047095015746e+00,4.080086818985265040e+00,6.569352807509175607e-01,5.199670049151229989e+00,-6.331643798793809008e-01
5.697791040328761270e-01,-1.866021086544563889e+00,-8.986772152965446736e+00,-4.901917369137484215e+00,4.037163209890287874e+00,6.431990982859389083e-01,5.275593657701102224e+00,-6.335151607500723037e-01
5.702263403782708018e-01,-1.798851633651807003e+00,-8.963209865689146127e+00,-4.915075301896609794e+00,3.994156063550120983e+00,6.290881663131525636e-01,5.351653958516458864e+00,-6.339286681598418349e-01
5.706735767236654766e-01,-1.731682798237689447e+00,-8.939324582896976068e+00,-4.928371582652783189e+00,3.951071955844116523e+00,6.146035130147895487e-01,5.427842711984039781e+00,-6.344107844855946254e-01
5.711208130690602625e-01,-1.664521309958633788e+00,-8.915122443588625600e+00,-4.941801873159139546e+00,3.907917437286806184e+00,5.997462441224430396e-01,5.504151651203822659e+00,-6.349673890273831445e-01
5.715680494144550483e-01,-1.597373849883726660e+00,-8.890609696207278034e+00,-4.955361760906645152e+00,3.864699031283861608e+00,5.845175426458875112e-01,5.580572483869354450e+00,-6.356043561319797419e-01
5.720152857598497231e-01,-1.530247049114234814e+00,-8.865792697050618898e+00,-4.969046760382296313e+00,3.821423232407638704e+00,5.689186686023244288e-01,5.657096894132589426e+00,-6.363275533347958479e-01
5.724625221052445090e-01,-1.463147487417181924e+00,-8.840677908689777098e+00,-4.982852314320344256e+00,3.778096504692371127e+00,5.529509587460856856e-01,5.733716544453177910e+00,-6.371428395201502726e-01
5.729097584506391838e-01,-1.396081691873206410e+00,-8.815271898396334294e+00,-4.996773794946606451e+00,3.734725279949122623e+00,5.366158262988273142e-01,5.810423077432007588e+00,-6.380560630998755034e-01
5.733569947960338586e-01,-1.329056135538389194e+00,-8.789581336577162674e+00,-5.010806505215835038e+00,3.691315956100317486e+00,5.199147606801575172e-01,5.887208117629307402e+00,-6.390730602102744351e-01
5.738042311414286445e-01,-1.262077236120207280e+00,-8.763612995217284762e+00,-5.024945680042159246e+00,3.647874895533949502e+00,5.028493272387017932e-01,5.964063273367153251e+00,-6.401996529274285308e-01
5.742514674868233193e-01,-1.195151354667743249e+00,-8.737373746330714397e+00,-5.039186487522584912e+00,3.604408423477525325e+00,4.854211669836951959e-01,6.040980138516234277e+00,-6.414416475008406504e-01
5.746987038322179941e-01,-1.128284794275816072e+00,-8.710870560419181174e+00,-5.053524030153556446e+00,3.560922826391570428e+00,4.676319963169514038e-01,6.117950294267239464e+00,-6.428048326054296435e-01
5.751459401776127800e-01,-1.061483798803353418e+00,-8.684110504938857389e+00,-5.067953346040603435e+00,3.517424350382865494e+00,4.494836067653392164e-01,6.194965310886535903e+00,-6.442949776118759297e-01
5.755931765230074548e-01,-9.947545516058388104e-01,-8.657100742775041269e+00,-5.082469410101037255e+00,3.473919199637332866e+00,4.309778647137089136e-01,6.272016749456275519e+00,-6.459178308753000808e-01
5.760404128684022407e-01,-9.281031742818944830e-01,-8.629848530724791189e+00,-5.097067135259703008e+00,3.430413534872589931e+00,4.121167111382777470e-01,6.349096163598913378e+00,-6.476791180422982741e-01
5.764876492137970265e-01,-8.615357254339582882e-01,-8.602361217987500197e+00,-5.111741373637824992e+00,3.386913471810161891e+00,3.929021613404564128e-01,6.426195101186167769e+00,-6.495845403763231829e-01
5.769348855591917014e-01,-7.950581994431268340e-01,-8.574646244663465922e+00,-5.126486917734885296e+00,3.343425079667386335e+00,3.733363046811711827e-01,6.503305106032310157e+00,-6.516397731013988670e-01
5.773821219045863762e-01,-7.286765252579217034e-01,-8.546711140260327966e+00,-5.141298501603623450e+00,3.299954379668867066e+00,3.534213043155685074e-01,6.580417719572116297e+00,-6.538504637642019723e-01
5.778293582499811620e-01,-6.623965651975094460e-01,-8.518563522207612593e+00,-5.156170802018014143e+00,3.256507343577801361e+00,3.331593969282973244e-01,6.657524482522806153e+00,-6.562222306144640527e-01
5.782765945953758369e-01,-5.962241137687689374e-01,-8.490211094379075618e+00,-5.171098439634393529e+00,3.213089892246800527e+00,3.125528924691317045e-01,6.734616936530763986e+00,-6.587606610037440857e-01
5.787238309407705117e-01,-5.301648964974848832e-01,-8.461661645623092198e+00,-5.186075980145608888e+00,3.169707894188392494e+00,2.916041738891169688e-01,6.811686625802578554e+00,-6.614713098025279958e-01
5.791710672861652975e-01,-4.642245687738553728e-01,-8.432923048301006475e+00,-5.201097935428236951e+00,3.126367164165305912e+00,2.703156968771699420e-01,6.888725098720347439e+00,-6.643596978356836047e-01
5.796183036315599724e-01,-3.984087147119352856e-01,-8.404003256833387780e+00,-5.216158764682874427e+00,3.083073461800307058e+00,2.486899895971207697e-01,6.965723909441542183e+00,-6.674313103362594646e-01
5.800655399769547582e-01,-3.327228460231297924e-01,-8.374910306254234271e+00,-5.231252875567517613e+00,3.039832490205657045e+00,2.267296524251852796e-01,7.042674619483393350e+00,-6.706915954176339012e-01
5.805127763223494330e-01,-2.671724009041817616e-01,-8.345652310773274962e+00,-5.246374625323923624e+00,2.996649894632487765e+00,2.044373576880074983e-01,7.119568799291238648e+00,-6.741459625639916187e-01
5.809600126677442189e-01,-2.017627429386676663e-01,-8.316237462345963394e+00,-5.261518321897181494e+00,2.953531261139439312e+00,1.818158494009737836e-01,7.196398029791984285e+00,-6.777997811391798244e-01
5.814072490131388937e-01,-1.364991600133068639e-01,-8.286674029251754448e+00,-5.276678225048175186e+00,2.910482115281414650e+00,1.588679430072174326e-01,7.273153903931181219e+00,-6.816583789138714877e-01
5.818544853585335686e-01,-7.138686324772688940e-02,-8.256970354680012392e+00,-5.291848547459278684e+00,2.867507920817584210e+00,1.355965251168334551e-01,7.349828028195277696e+00,-6.857270406111053429e-01
5.823017217039283544e-01,-6.430985938831276783e-03,-8.227134855324113261e+00,-5.307023455832989178e+00,2.824614078439355858e+00,1.120045532467471572e-01,7.426412024117704291e+00,-6.900110064701612256e-01
5.827489580493230292e-01,5.836341748090692616e-02,-8.197176019983444917e+00,-5.322197071983683081e+00,2.781805924517894546e+00,8.809505556099794799e-02,7.502897529769597007e+00,-6.945154708287617495e-01
5.831961943947177041e-01,1.229913724710497702e-01,-8.167102408173269268e+00,-5.337363473922436263e+00,2.739088729871295147e+00,6.387113061138027792e-02,7.579276201234977250e+00,-6.992455807236583887e-01
5.836434307401124899e-01,1.874479853967961906e-01,-8.136922648742618946e+00,-5.352516696934928042e+00,2.696467698551356040e+00,3.933594707863974360e-02,7.655539714070424218e+00,-7.042064345095320199e-01
5.840906670855072758e-01,2.517284445280635330e-01,-8.106645438500208911e+00,-5.367650734652333888e+00,2.653947966650260337e+00,1.449274351413193385e-02,7.731679764748740524e+00,-7.094030804962550008e-01
5.845379034309019506e-01,3.158280210250076214e-01,-8.076279540848135596e+00,-5.382759540115395147e+00,2.611534601126590083e+00,-1.065517191812770381e-02,7.807688072087637821e+00,-7.148405156044927988e-01
5.849851397762967364e-01,3.797420699090872098e-01,-8.045833784423642498e+00,-5.397837026831477480e+00,2.569232598651195243e+00,-3.610442169894129139e-02,7.883556378662452957e+00,-7.205236840396582743e-01
5.854323761216914113e-01,4.434660310195088773e-01,-8.015317061749088978e+00,-5.412877069824602039e+00,2.527046884473081789e+00,-6.185155921072355012e-02,7.959276452202700192e+00,-7.264574759841716523e-01
5.858796124670860861e-01,5.069954299572205780e-01,-7.984738327889136400e+00,-5.427873506678884574e+00,2.484982311303871594e+00,-8.789306899439314202e-02,8.034840086974954332e+00,-7.326467263081679615e-01
5.863268488124808719e-01,5.703258790126657374e-01,-7.954106599116820497e+00,-5.442820138574592903e+00,2.443043658223302828e+00,-1.142253670051189274e-01,8.110239105147691419e+00,-7.390962132984146837e-01
5.867740851578755468e-01,6.334530780810109230e-01,-7.923430951586854398e+00,-5.457710731317607866e+00,2.401235629603372335e+00,-1.408448008681649211e-01,8.185465358142376857e+00,-7.458106574056991844e-01
5.872213215032702216e-01,6.963728155624717697e-01,-7.892720520017320496e+00,-5.472539016361768205e+00,2.359562854052650760e+00,-1.677476501338865389e-01,8.260510727968050304e+00,-7.527947200104601055e-01
5.876685578486650074e-01,7.590809692486707450e-01,-7.861984496379096576e+00,-5.487298691824358698e+00,2.318029883380156697e+00,-1.949301265325689703e-01,8.335367128540537962e+00,-7.600530022068526792e-01
5.881157941940596823e-01,8.215735071952992019e-01,-7.831232128593295982e+00,-5.501983423494666958e+00,2.276641191578650858e+00,-2.223883742285788223e-01,8.410026506986472583e+00,-7.675900436050796527e-01
5.885630305394544681e-01,8.838464885799846016e-01,-7.800472719236670294e+00,-5.516586845835574238e+00,2.235401173827991972e+00,-2.501184700742418165e-01,8.484480844931049148e+00,-7.754103211521516936e-01
5.890102668848492540e-01,9.458962248586112453e-01,-7.769715027685923481e+00,-5.531102996490612433e+00,2.194313813155396087e+00,-2.781166531579371548e-01,8.558722612677897246e+00,-7.835178174119410421e-01
5.894575032302439288e-01,1.007719074590812003e+00,-7.738967607765573575e+00,-5.545526062730457006e+00,2.153382998730500653e+00,-3.063792259587465039e-01,8.632744427536005460e+00,-7.919163715498533929e-01
5.899047395756386036e-01,1.069311298330086535e+00,-7.708239564314935954e+00,-5.559849836000993584e+00,2.112612881468173498e+00,-3.349022478163619088e-01,8.706538522799176505e+00,-8.006101710899198309e-01
5.903519759210333895e-01,1.130669260444539637e+00,-7.677540026205996071e+00,-5.574068099249484654e+00,2.072007512369610893e+00,-3.636817210847801407e-01,8.780097192616160839e+00,-8.096033154708937030e-01
5.907992122664280643e-01,1.191789428864734379e+00,-7.646878142684177426e+00,-5.588174629508793956e+00,2.031570842206813499e+00,-3.927135927532514614e-01,8.853412793755454757e+00,-8.188998148023218793e-01
5.912464486118227391e-01,1.252668374789685402e+00,-7.616263079865881913e+00,-5.602163200369135510e+00,1.991306721293792714e+00,-4.219937560084667250e-01,8.926477747250931571e+00,-8.285035887343443761e-01
5.916936849572174140e-01,1.313302772392078710e+00,-7.585704017263846133e+00,-5.616027584431605213e+00,1.951218899265080520e+00,-4.515180517856048903e-01,8.999284540030979329e+00,-8.384184653416231203e-01
5.921409213026121998e-01,1.373689398522960348e+00,-7.555210144340231082e+00,-5.629761555743470147e+00,1.911311024861390262e+00,-4.812822703083478038e-01,9.071825726531374201e+00,-8.486481800214404903e-01
5.925881576480069857e-01,1.433825132415733838e+00,-7.524790657087487844e+00,-5.643358892215280420e+00,1.871586645722548514e+00,-5.112821526177946385e-01,9.144093930291759875e+00,-8.591963744059372132e-01
5.930353939934016605e-01,1.493706955389611624e+00,-7.494454754636960203e+00,-5.656813378019744043e+00,1.832049208187582989e+00,-5.415133920903355547e-01,9.216081845535827100e+00,-8.700665952885150434e-01
5.934826303387964463e-01,1.553331950552462981e+00,-7.464211635895233954e+00,-5.670118805972424347e+00,1.792702057102015134e+00,-5.719716359444607656e-01,9.287782238735216467e+00,-8.812622935644043309e-01
5.939298666841911212e-01,1.612697302502894559e+00,-7.434070496208335932e+00,-5.683268979894157802e+00,1.753548435632466429e+00,-6.026524867364333460e-01,9.359187950156885094e+00,-8.927868231853424152e-01
5.943771030295857960e-01,1.671800297031919014e+00,-7.404040524053533190e+00,-5.696257716955337891e+00,1.714591485088338807e+00,-6.335515038449852643e-01,9.430291895394351087e+00,-9.046434401284618732e-01
5.948243393749805819e-01,1.730638320823851606e+00,-7.374130897759057390e+00,-5.709078850001930050e+00,1.675834244750805446e+00,-6.646642049448697742e-01,9.501087066882472953e+00,-9.168353013792941431e-01
5.952715757203752567e-01,1.789208861156606378e+00,-7.344350782251499510e+00,-5.721726229863286939e+00,1.637279651709011352e+00,-6.959860674693481020e-01,9.571566535395840347e+00,-9.293654639289214980e-01
5.957188120657699315e-01,1.847509505601471202e+00,-7.314709325830941467e+00,-5.734193727641771154e+00,1.598930540703411118e+00,-7.275125300616659407e-01,9.641723451531003519e+00,-9.422368837853259960e-01
5.961660484111647174e-01,1.905537941722172945e+00,-7.285215656973927700e+00,-5.746475236984138313e+00,1.560789643976384866e+00,-7.592389940153969619e-01,9.711551047172214624e+00,-9.554524149988528059e-01
5.966132847565595032e-01,1.963291956773303815e+00,-7.255878881164142591e+00,-5.758564676334715138e+00,1.522859591130083068e+00,-7.911608247037132946e-01,9.781042636940796342e+00,-9.690148087018255474e-01
5.970605211019541780e-01,2.020769437398206136e+00,-7.226708077750849668e+00,-5.770455991170371668e+00,1.485142908991428090e+00,-8.232733529976269393e-01,9.850191619628320794e+00,-9.829267121623413983e-01
5.975077574473489639e-01,2.077968369326246734e+00,-7.197712296835089063e+00,-5.782143156217290247e+00,1.447642021484325525e+00,-8.555718766731595926e-01,9.918991479613364248e+00,-9.971906678522151068e-01
5.979549937927436387e-01,2.134886837069326582e+00,-7.168900556183682937e+00,-5.793620177649477121e+00,1.410359249509178792e+00,-8.880516618073681645e-01,9.987435788261839420e+00,-1.011809112529044707e+00
5.984022301381383135e-01,2.191523023617977906e+00,-7.140281838170909445e+00,-5.804881095269117885e+00,1.373296810829494063e+00,-9.207079441634031802e-01,1.005551820531116292e+01,-1.026784376332476434e+00
5.988494664835330994e-01,2.247875210136695223e+00,-7.111865086748013098e+00,-5.815919984668687981e+00,1.336456819965781140e+00,-9.535359305644294237e-01,1.012323248023794164e+01,-1.042118681894593113e+00
5.992967028289277742e-01,2.303941775658636448e+00,-7.083659204440477808e+00,-5.826730959374839536e+00,1.299841288096675207e+00,-9.865308002564529000e-01,1.019057245360930786e+01,-1.057814143464451906e+00
5.997439391743224490e-01,2.359721196779859920e+00,-7.055673049372966688e+00,-5.837308172974113418e+00,1.263452122967181568e+00,-1.019687706260177684e+00,1.025753205841807159e+01,-1.073872766046811034e+00
6.001911755197172349e-01,2.415212047352787383e+00,-7.027915432322132894e+00,-5.847645821220403661e+00,1.227291128804222531e+00,-1.053001776711692372e+00,1.032410532140135651e+01,-1.090296444554972766e+00
6.006384118651119097e-01,2.470412998179067010e+00,-7.000395113797142521e+00,-5.857738144124223112e+00,1.191360006239389424e+00,-1.086468116192105704e+00,1.039028636434293951e+01,-1.107086962977788858e+00
6.010856482105066956e-01,2.525322816701939921e+00,-6.973120801147913994e+00,-5.867579428023759647e+00,1.155660352238828903e+00,-1.120081807046172440e+00,1.045606940535935792e+01,-1.124245993560842649e+00
6.015328845559014814e-01,2.579940366697817566e+00,-6.946101145701211621e+00,-5.877164007637704302e+00,1.120193660040449402e+00,-1.153837910689763824e+00,1.052144876016950725e+01,-1.141775096001752088e+00
6.019801209012961563e-01,2.634264607967341298e+00,-6.919344739924420118e+00,-5.886486268099882402e+00,1.084961319098275645e+00,-1.187731468906305210e+00,1.058641884334799066e+01,-1.159675716659637645e+00
6.024273572466908311e-01,2.688294596025861072e+00,-6.892860114617093359e+00,-5.895540646975671706e+00,1.049964615033996296e+00,-1.221757505132182731e+00,1.065097416956217913e+01,-1.177949187778772000e+00
6.028745935920855059e-01,2.742029481793165857e+00,-6.866655736130291565e+00,-5.904321636260194239e+00,1.015204729595798661e+00,-1.255911025730998221e+00,1.071510935479279603e+01,-1.196596726726333770e+00
6.033218299374802918e-01,2.795468511282709567e+00,-6.840740003613648312e+00,-5.912823784358300472e+00,9.806827406243502354e-01,-1.290187021256813615e+00,1.077881911753827282e+01,-1.215619435244352342e+00
6.037690662828749666e-01,2.848611025290126886e+00,-6.815121246290233969e+00,-5.921041698046341395e+00,9.463996220260489922e-01,-1.324580467706280906e+00,1.084209828000265219e+01,-1.235018298715783835e+00
6.042163026282696414e-01,2.901456459081231731e+00,-6.789807720759125864e+00,-5.928970044415739160e+00,9.123562437534170622e-01,-1.359086327759750912e+00,1.090494176926730141e+01,-1.254794185444758181e+00
6.046635389736644273e-01,2.954004342079352696e+00,-6.764807608325746457e+00,-5.936603552798330519e+00,8.785533717927501707e-01,-1.393699552011292031e+00,1.096734461844619091e+01,-1.274947845950985315e+00
6.051107753190592131e-01,3.006254297551949950e+00,-6.740129012360045913e+00,-5.943937016673487506e+00,8.449916681590167178e-01,-1.428415080187579900e+00,1.102930196782475925e+01,-1.295479912278268753e+00
6.055580116644538879e-01,3.058206042296788940e+00,-6.715779955682315006e+00,-5.950965295557055335e+00,8.116716908978895972e-01,-1.463227842355806052e+00,1.109080906598258132e+01,-1.316390897317225583e+00
6.060052480098486738e-01,3.109859386327396891e+00,-6.691768377976842430e+00,-5.957683316872056878e+00,7.785938940950265508e-01,-1.498132760120485685e+00,1.115186127089965495e+01,-1.337681194142159136e+00
6.064524843552433486e-01,3.161214232557867820e+00,-6.668102133233316131e+00,-5.964086077801179719e+00,7.457586278925996126e-01,-1.533124747809138100e+00,1.121245405104625448e+01,-1.359351075362026373e+00
6.068997207006380235e-01,3.212270576487145757e+00,-6.644788987215955345e+00,-5.970168647121067096e+00,7.131661385129718367e-01,-1.568198713646989262e+00,1.127258298645655543e+01,-1.381400692485625470e+00
6.073469570460328093e-01,3.263028505882604069e+00,-6.621836614960447065e+00,-5.975926167018382529e+00,6.808165682896352155e-01,-1.603349560920529493e+00,1.133224376978587422e+01,-1.403830075300916080e+00
6.077941933914274841e-01,3.313488200463034605e+00,-6.599252598298608774e+00,-5.981353854887671240e+00,6.487099557053506160e-01,-1.638572189130018897e+00,1.139143220735152440e+01,-1.426639131268455429e+00
6.082414297368221590e-01,3.363649931581050634e+00,-6.577044423410813856e+00,-5.986447005110992592e+00,6.168462354374800727e-01,-1.673861495130958499e+00,1.145014422015741218e+01,-1.449827644929059911e+00
6.086886660822169448e-01,3.413514061904804109e+00,-6.555219478406191236e+00,-5.991200990819363525e+00,5.852252384105663952e-01,-1.709212374264426293e+00,1.150837584490222909e+01,-1.473395277325547648e+00
6.091359024276117307e-01,3.463081045099179356e+00,-6.533785050930551286e+00,-5.995611265635970355e+00,5.538466918560674968e-01,-1.744619721476427854e+00,1.156612323497136074e+01,-1.497341565438701672e+00
6.095831387730064055e-01,3.512351425506179847e+00,-6.512748325802167670e+00,-5.999673365401160474e+00,5.227102193794318508e-01,-1.780078432426025481e+00,1.162338266141229326e+01,-1.521665921637297858e+00
6.100303751184011913e-01,3.561325837825000562e+00,-6.492116382675133579e+00,-6.003382909879256601e+00,4.918153410341828957e-01,-1.815583404582619353e+00,1.168015051389398984e+01,-1.546367633142402553e+00
6.104776114637958662e-01,3.610005006791186410e+00,-6.471896193730694691e+00,-6.006735604447123400e+00,4.611614734034061858e-01,-1.851129538311955702e+00,1.173642330164959269e+01,-1.571445861505742947e+00
6.109248478091905410e-01,3.658389746855290170e+00,-6.452094621396176954e+00,-6.009727241764528216e+00,4.307479296883760522e-01,-1.886711737951130008e+00,1.179219765440295120e+01,-1.596899642102203032e+00
6.113720841545853268e-01,3.706480961861036594e+00,-6.432718416091729452e+00,-6.012353703426304818e+00,4.005739198043158922e-01,-1.922324912872628522e+00,1.184747032327889826e+01,-1.622727883636624568e+00
6.118193204999800017e-01,3.754279644722537501e+00,-6.413774214004885010e+00,-6.014610961596273953e+00,3.706385504835763012e-01,-1.957963978537050398e+00,1.190223818169686254e+01,-1.648929367664529799e+00
6.122665568453746765e-01,3.801786877101224871e+00,-6.395268534892806223e+00,-6.016495080622988212e+00,3.409408253858184912e-01,-1.993623857535011368e+00,1.195649822624847758e+01,-1.675502748127213781e+00
6.127137931907693513e-01,3.849003829082058292e+00,-6.377207779912248853e+00,-6.018002218637238165e+00,3.114796452154745543e-01,-2.029299480617869023e+00,1.201024757755876493e+01,-1.702446550900883704e+00
6.131610295361641372e-01,3.895931758849101811e+00,-6.359598229477383846e+00,-6.019128629131370367e+00,2.822538078464249534e-01,-2.064985787717407817e+00,1.206348348113094104e+01,-1.729759173359989077e+00
6.136082658815589230e-01,3.942572012360288980e+00,-6.342446041145404223e+00,-6.019870662520331095e+00,2.532620084540223582e-01,-2.100677728954306822e+00,1.211620330817465785e+01,-1.757438883954624664e+00
6.140555022269535979e-01,3.988926023021876155e+00,-6.325757247529770311e+00,-6.020224767684572598e+00,2.245028396541139948e-01,-2.136370265635736843e+00,1.216840455641827923e+01,-1.785483821802186233e+00
6.145027385723483837e-01,4.034995311362147064e+00,-6.309537754241258511e+00,-6.020187493494719710e+00,1.959747916493815856e-01,-2.172058371241798458e+00,1.222008485090463736e+01,-1.813891996293136355e+00
6.149499749177430585e-01,4.080781484704626649e+00,-6.293793337856770975e+00,-6.019755490318003943e+00,1.676762523827980411e-01,-2.207737032400994170e+00,1.227124194477061181e+01,-1.842661286711012369e+00
6.153972112631377334e-01,4.126286236840210009e+00,-6.278529643916015424e+00,-6.018925511506493464e+00,1.396055076985931453e-01,-2.243401249854301227e+00,1.232187372000982784e+01,-1.871789441866334336e+00
6.158444476085325192e-01,4.171511347699375705e+00,-6.263752184945709622e+00,-6.017694414867145625e+00,1.117607415099932666e-01,-2.279046039408636926e+00,1.237197818821983653e+01,-1.901274079744997181e+00
6.162916839539271940e-01,4.216458683023176945e+00,-6.249466338511797225e+00,-6.016059164113571889e+00,8.414003597455188554e-02,-2.314666432878873525e+00,1.242155349133221875e+01,-1.931112687170576603e+00
6.167389202993218689e-01,4.261130191179080207e+00,-6.235677344463397276e+00,-6.014016830834497895e+00,5.674137466827988696e-02,-2.350257480330886661e+00,1.247059790087402043e+01,-1.961302621765274701e+00
6.171861566447166547e-01,4.305527690115755313e+00,-6.222390236945921416e+00,-6.011564634054138878e+00,2.956286441808686494e-02,-2.385814346949302944e+00,1.251910970703688797e+01,-1.991841279523303809e+00
6.176333929901114406e-01,4.349653089513768833e+00,-6.209609901411883293e+00,-6.008699896128412377e+00,2.602500082005909654e-03,-2.421332207928380331e+00,1.256708732573518006e+01,-2.022725912456488473e+00
6.180806293355061154e-01,4.393508479421228685e+00,-6.197341111312759665e+00,-6.005420031071196263e+00,-2.414192457129049618e-02,-2.456806212909600884e+00,1.261452935320415847e+01,-2.053953564496125317e+00
6.185278656809009012e-01,4.437096020278612940e+00,-6.185588497481875336e+00,-6.001722566868870956e+00,-5.067270078304447756e-02,-2.492231538011705716e+00,1.266143451246604279e+01,-2.085521160845846378e+00
6.189751020262955761e-01,4.480417941504279966e+00,-6.174356546550213487e+00,-5.997605146474931814e+00,-7.699220338732187807e-02,-2.527603386848665590e+00,1.270780165289552777e+01,-2.117425508800922618e+00
6.194223383716902509e-01,4.523476540039720106e+00,-6.163649599047502647e+00,-5.993065528809988329e+00,-1.031028894372226223e-01,-2.562916991525430177e+00,1.275362974966094498e+01,-2.149663298431722325e+00
6.198695747170850368e-01,4.566274178854247801e+00,-6.153471847188598076e+00,-5.988101589767162558e+00,-1.290072968742371762e-01,-2.598167613611221505e+00,1.279891790304066923e+01,-2.182231103131146099e+00
6.203168110624797116e-01,4.608813285409278038e+00,-6.143827332345171754e+00,-5.982711323222867250e+00,-1.547080432408221573e-01,-2.633350545090502148e+00,1.284366533761505735e+01,-2.215125380026123914e+00
6.207640474078743864e-01,4.651096350082261743e+00,-6.134719942202645271e+00,-5.976892842052947685e+00,-1.802078244362456672e-01,-2.668461109291648814e+00,1.288787140133386444e+01,-2.248342470253243519e+00
6.212112837532691723e-01,4.693125924550084704e+00,-6.126153407602449974e+00,-5.970644379154235182e+00,-2.055094135155862700e-01,-2.703494661793216292e+00,1.293153556445903263e+01,-2.281878599098346339e+00
6.216585200986639581e-01,4.734904620132073028e+00,-6.118131299069583307e+00,-5.963964288471487407e+00,-2.306156595319590330e-01,-2.738446591307860167e+00,1.297465741838294129e+01,-2.315729876000217402e+00
6.221057564440586329e-01,4.776435106092568716e+00,-6.110657023025408030e+00,-5.956851046029694174e+00,-2.555294864219755935e-01,-2.773312320543929843e+00,1.301723667432211329e+01,-2.349892294418328920e+00
6.225529927894534188e-01,4.817720107903121551e+00,-6.103733817685784935e+00,-5.949303250971776258e+00,-2.802538919344185198e-01,-2.808087307044734082e+00,1.305927316188638798e+01,-2.384361731564667686e+00
6.230002291348480936e-01,4.858762405464135625e+00,-6.097364748644474197e+00,-5.941319626601679893e+00,-3.047919466020909129e-01,-2.842767044005374277e+00,1.310076682752346500e+01,-2.419133947999555723e+00
6.234474654802427684e-01,4.899564831286210342e+00,-6.091552704141829366e+00,-5.932899021432844755e+00,-3.291467927569328156e-01,-2.877347061067339951e+00,1.314171773283895561e+01,-2.454204587091594725e+00
6.238947018256374433e-01,4.940130268630953836e+00,-6.086300390018775985e+00,-5.924040410242056964e+00,-3.533216435883005380e-01,-2.911822925090648440e+00,1.318212605279183869e+01,-2.489569174341604629e+00
6.243419381710322291e-01,4.980461649611482855e+00,-6.081610324356082842e+00,-5.914742895128694222e+00,-3.773197822445442107e-01,-2.946190240903767688e+00,1.322199207376545438e+01,-2.525223116570730397e+00
6.247891745164269039e-01,5.020561953441570857e+00,-6.077484837719735467e+00,-5.905005706479720118e+00,-4.011445595953774257e-01,-2.980444652602715738e+00,1.326131619343933465e+01,-2.561161703936463585e+00
6.252364108618215788e-01,5.060434205684098075e+00,-6.073926112780872799e+00,-5.894828201326590467e+00,-4.247993828971801666e-01,-3.014581847332466147e+00,1.330009893092720041e+01,-2.597380131586942031e+00
6.256836472072163646e-01,5.100081476272318781e+00,-6.070936159292195100e+00,-5.884209863745214264e+00,-4.482877202351562840e-01,-3.048597553323458609e+00,1.333834091767094243e+01,-2.633873488506211835e+00
6.261308835526111505e-01,5.139506878661536327e+00,-6.068516813720372660e+00,-5.873150307931003233e+00,-4.716130989523539263e-01,-3.082487542429499072e+00,1.337604290034142984e+01,-2.670636758919248788e+00
6.265781198980058253e-01,5.178713568212299556e+00,-6.066669741367128665e+00,-5.861649278613239034e+00,-4.947791030951156355e-01,-3.116247631235228521e+00,1.341320574075854744e+01,-2.707664825206480330e+00
6.270253562434006112e-01,5.217704740443208422e+00,-6.065396435938119168e+00,-5.849706651332169827e+00,-5.177893714385659596e-01,-3.149873681801687031e+00,1.344983041472800167e+01,-2.744952469551826812e+00
6.274725925887952860e-01,5.256483629278904779e+00,-6.064698219108932697e+00,-5.837322432714749709e+00,-5.406475955096106123e-01,-3.183361602413315339e+00,1.348591801087263953e+01,-2.782494375592821534e+00
6.279198289341899608e-01,5.295053505293491725e+00,-6.064576240088255688e+00,-5.824496760749024560e+00,-5.633575176075589219e-01,-3.216707348326576010e+00,1.352146972945848802e+01,-2.820285130073057367e+00
6.283670652795847467e-01,5.333417673949119475e+00,-6.065031475178136233e+00,-5.811229905057123446e+00,-5.859229288222469467e-01,-3.249906922519989472e+00,1.355648688121531542e+01,-2.858319224496737920e+00
6.288143016249794215e-01,5.371579473829866558e+00,-6.066064727331441198e+00,-5.797522267166947962e+00,-6.083476670497184324e-01,-3.282956376445684388e+00,1.359097088615176396e+01,-2.896591056785408735e+00
6.292615379703740963e-01,5.409542274870985601e+00,-6.067676625706424964e+00,-5.783374380782451141e+00,-6.306356150055067999e-01,-3.315851810782516562e+00,1.362492327236516410e+01,-2.935094932936975987e+00
6.297087743157688822e-01,5.447309476583341414e+00,-6.069867625218444473e+00,-5.768786912052568994e+00,-6.527906982354179100e-01,-3.348589376190615141e+00,1.365834567484588113e+01,-2.973825068686813733e+00
6.301560106611636680e-01,5.484884506273142613e+00,-6.072638006088826756e+00,-5.753760659838825120e+00,-6.748168831238852139e-01,-3.381165274067467585e+00,1.369123983427626534e+01,-3.012775591171099610e+00
6.306032470065583428e-01,5.522270817256996089e+00,-6.075987873390878313e+00,-5.738296555981538205e+00,-6.967181748998845237e-01,-3.413575757305498559e+00,1.372360759582421252e+01,-3.051940540592347428e+00
6.310504833519531287e-01,5.559471887072248819e+00,-6.079917156593022121e+00,-5.722395665564651956e+00,-7.184986156404282731e-01,-3.445817131051206683e+00,1.375545090793135117e+01,-3.091313871887173548e+00
6.314977196973478035e-01,5.596491215682498854e+00,-6.084425609099096022e+00,-5.706059187179304715e+00,-7.401622822715274719e-01,-3.477885753465672192e+00,1.378677182109571042e+01,-3.130889456396110493e+00
6.319449560427424784e-01,5.633332323678577502e+00,-6.089512807785789406e+00,-5.689288453185886496e+00,-7.617132845668382890e-01,-3.509778036486761010e+00,1.381757248664917626e+01,-3.170661083535831981e+00
6.323921923881372642e-01,5.669998750474624316e+00,-6.095178152537206628e+00,-5.672084929974890777e+00,-7.831557631437332523e-01,-3.541490446592639341e+00,1.384785515552933788e+01,-3.210622462473341265e+00
6.328394287335319390e-01,5.706494052342780066e+00,-6.101420861952059127e+00,-5.654450221514117025e+00,-8.044938874482239211e-01,-3.573019507475023726e+00,1.387762217954200850e+01,-3.250767222638648590e+00
6.332866650789266139e-01,5.742821800542954769e+00,-6.108239986025841617e+00,-5.636386060496242578e+00,-8.257318518176310906e-01,-3.604361795876031671e+00,1.390687600365688503e+01,-3.291088921234516018e+00
6.337339014243213997e-01,5.778985579788141536e+00,-6.115634406737248341e+00,-5.617894307039682289e+00,-8.468738741315500196e-01,-3.635513941343634592e+00,1.393561916351684893e+01,-3.331581044645524514e+00
6.341811377697161856e-01,5.814988986263547766e+00,-6.123602827663596315e+00,-5.598976956459404519e+00,-8.679241946382409978e-01,-3.666472631208848032e+00,1.396385428967112219e+01,-3.372237006298995698e+00
6.346283741151108604e-01,5.850835625728653788e+00,-6.132143774813365589e+00,-5.579636138638376153e+00,-8.888870736482400448e-01,-3.697234610897694118e+00,1.399158410565068422e+01,-3.413050149011779055e+00
6.350756104605055352e-01,5.886529111620972365e+00,-6.141255597480320461e+00,-5.559874117381002456e+00,-9.097667892302965242e-01,-3.727796684234903957e+00,1.401881142603316910e+01,-3.454013747344115259e+00
6.355228468059003211e-01,5.922073063161072959e+00,-6.150936469095736214e+00,-5.539693289766883133e+00,-9.305676349112654844e-01,-3.758155713749628202e+00,1.404553915451063340e+01,-3.495121009951762669e+00
6.359700831512949959e-01,5.957471103458819250e+00,-6.161184388078734919e+00,-5.519096185504944962e+00,-9.512939173799689341e-01,-3.788308620983226849e+00,1.407177028196042912e+01,-3.536365081936431398e+00
6.364173194966896707e-01,5.992726857621017977e+00,-6.171997178684735630e+00,-5.498085466287833789e+00,-9.719499541950686883e-01,-3.818252386799157794e+00,1.409750788451902537e+01,-3.577739047194635535e+00
6.368645558420844566e-01,6.027843950860210853e+00,-6.183372491851984343e+00,-5.476663925146707967e+00,-9.925400714968710680e-01,-3.847984051694876229e+00,1.412275512165882141e+01,-3.619235930764752140e+00
6.373117921874791314e-01,6.062826006604762341e+00,-6.195307806046205457e+00,-5.454834485806340005e+00,-1.013068601723093654e+00,-3.877500716115779955e+00,1.414751523426793334e+01,-3.660848701172409125e+00
6.377590285328738062e-01,6.097676644610301011e+00,-6.207800428103357859e+00,-5.432600202040526405e+00,-1.033539881328666254e+00,-3.906799540771290324e+00,1.417179154273303610e+01,-3.702570272774276194e+00
6.382062648782685921e-01,6.132399479072328852e+00,-6.220847494070490313e+00,-5.409964257027866985e+00,-1.053958248509433648e+00,-3.935877746952912926e+00,1.419558744502513470e+01,-3.744393508100068324e+00
6.386535012236633779e-01,6.166998116740155744e+00,-6.234445970044676599e+00,-5.386929962707863062e+00,-1.074328040929861672e+00,-3.964732616854376612e+00,1.421890641478833039e+01,-3.786311220192907001e+00
6.391007375690580528e-01,6.201476155032087156e+00,-6.248592653010111242e+00,-5.363500759137346918e+00,-1.094653593454716134e+00,-3.993361493893857972e+00,1.424175199943162795e+01,-3.828316174947992589e+00
6.395479739144528386e-01,6.235837180151936110e+00,-6.263284171673262790e+00,-5.339680213847230128e+00,-1.114939235884723656e+00,-4.021761783038257931e+00,1.426412781822370945e+01,-3.870401093449645558e+00
6.399952102598475134e-01,6.270084765206693334e+00,-6.278516987296122842e+00,-5.315472021199630248e+00,-1.135189290696149600e+00,-4.049930951129478096e+00,1.428603756039065331e+01,-3.912558654306518946e+00
6.404424466052421883e-01,6.304222468325615836e+00,-6.294287394527626311e+00,-5.290880001745253303e+00,-1.155408070784441632e+00,-4.077866527212866465e+00,1.430748498321675477e+01,-3.954781495985322692e+00
6.408896829506369741e-01,6.338253830780463893e+00,-6.310591522233080397e+00,-5.265908101581193712e+00,-1.175599877211752631e+00,-4.105566102867618028e+00,1.432847391014821703e+01,-3.997062219142708095e+00
6.413369192960316489e-01,6.372182375107053431e+00,-6.327425334321767458e+00,-5.240560391709017551e+00,-1.195768996958472608e+00,-4.133027332539258580e+00,1.434900822889991368e+01,-4.039393388955494935e+00
6.417841556414263238e-01,6.406011603228114915e+00,-6.344784630572636530e+00,-5.214841067393185980e+00,-1.215919700678755433e+00,-4.160247933874249071e+00,1.436909188956511407e+01,-4.081767537449298544e+00
6.422313919868211096e-01,6.439744994577388582e+00,-6.362665047458087031e+00,-5.188754447519800195e+00,-1.236056240459986411e+00,-4.187225688056581241e+00,1.438872890272823390e+01,-4.124177165825397395e+00
6.426786283322158955e-01,6.473386004224964907e+00,-6.381062058965855321e+00,-5.162304973955724741e+00,-1.256182847586217788e+00,-4.213958440146434725e+00,1.440792333758049892e+01,-4.166614746785900714e+00
6.431258646776105703e-01,6.506938061003950224e+00,-6.399970977419008555e+00,-5.135497210907994159e+00,-1.276303730305591966e+00,-4.240444099420916046e+00,1.442667932003868891e+01,-4.209072726857277402e+00
6.435731010230053561e-01,6.540404565638413992e+00,-6.419386954294065362e+00,-5.108335844283558025e+00,-1.296423071601757071e+00,-4.266680639716891932e+00,1.444500103086686416e+01,-4.251543528712244502e+00
6.440203373684000310e-01,6.573788888551502119e+00,-6.439304979490160896e+00,-5.080825682170428514e+00,-1.316545026748150438e+00,-4.292666100449403110e+00,1.446289270432234630e+01,-4.294019553144695855e+00
6.444675737137947058e-01,6.607094254843968173e+00,-6.459719356086715436e+00,-5.052972035672476991e+00,-1.336673640672859653e+00,-4.318398816872798029e+00,1.448035880005314802e+01,-4.336493068078439705e+00
6.449148100591893806e-01,6.640323904445609493e+00,-6.480624525887069609e+00,-5.024780121227482965e+00,-1.356812951618110663e+00,-4.343877063213601453e+00,1.449740371526250549e+01,-4.378956404026736138e+00
6.453620464045841665e-01,6.673481143434079499e+00,-6.502015264144897166e+00,-4.996254918513401755e+00,-1.376967033660298156e+00,-4.369098965818691838e+00,1.451403172887147619e+01,-4.421401986529137851e+00
6.458092827499788413e-01,6.706569237613368095e+00,-6.523886162370483355e+00,-4.967401544963359505e+00,-1.397139924343042017e+00,-4.394062728447059030e+00,1.453024717679999966e+01,-4.463822219945351222e+00
6.462565190953736272e-01,6.739591410780920278e+00,-6.546231632491521069e+00,-4.938225252728672743e+00,-1.417335622216603586e+00,-4.418766631282213808e+00,1.454605444847652507e+01,-4.506209491080465313e+00
6.467037554407684130e-01,6.772550843017151045e+00,-6.569045910975056302e+00,-4.908731425666147175e+00,-1.437558084414151560e+00,-4.443209029956042500e+00,1.456145798338817166e+01,-4.548556172770076955e+00
6.471509917861630878e-01,6.805450668997469421e+00,-6.592323062910693920e+00,-4.878925576349518067e+00,-1.457811224265012084e+00,-4.467388354584272747e+00,1.457646226767152164e+01,-4.590854627425553502e+00
6.475982281315577627e-01,6.838293976326761836e+00,-6.616056986055060207e+00,-4.848813343105065066e+00,-1.478098908944825984e+00,-4.491303108813456291e+00,1.459107183074390690e+01,-4.633097210539309785e+00
6.480454644769525485e-01,6.871083803896290476e+00,-6.640241414837459999e+00,-4.818400487071457405e+00,-1.498424957162622473e+00,-4.514951868879468755e+00,1.460529124197531559e+01,-4.675276274150080624e+00
6.484927008223472233e-01,6.903823140263043889e+00,-6.664869924326724870e+00,-4.787692889283798436e+00,-1.518793136884800665e+00,-4.538333282677537106e+00,1.461912510740082283e+01,-4.717384170268214660e+00
6.489399371677418982e-01,6.936514922051617127e+00,-6.689935934159414010e+00,-4.756696547781778861e+00,-1.539207163096088404e+00,-4.561446068843863166e+00,1.463257806647361825e+01,-4.759413254261094295e+00
6.493871735131366840e-01,6.969162032378469540e+00,-6.715432712429101336e+00,-4.725417574742104776e+00,-1.559670695597373369e+00,-4.584289015848719728e+00,1.464565478885860550e+01,-4.801355888198494348e+00
6.498344098585313589e-01,7.001767299298641944e+00,-6.741353379536965562e+00,-4.693862193635098379e+00,-1.580187336840469303e+00,-4.606860981101091213e+00,1.465835997126652757e+01,-4.843204444157970023e+00
6.502816462039260337e-01,7.034333494275000653e+00,-6.767690912003631709e+00,-4.662036736405430482e+00,-1.600760629799838464e+00,-4.629160890064895284e+00,1.467069833432869075e+01,-4.884951307490378980e+00
6.507288825493209306e-01,7.066863330669884036e+00,-6.794438146242183230e+00,-4.629947640677098519e+00,-1.621394055881208107e+00,-4.651187735386703714e+00,1.468267461951226771e+01,-4.926588880045335905e+00
6.511761188947156054e-01,7.099359462259127618e+00,-6.821587782292380275e+00,-4.597601446982644724e+00,-1.642091032867078360e+00,-4.672940576034963378e+00,1.469429358607609437e+01,-4.968109583356671521e+00
6.516233552401102802e-01,7.131824481768751056e+00,-6.849132387516256415e+00,-4.565004796016382649e+00,-1.662854912899258020e+00,-4.694418536450858603e+00,1.470556000806714358e+01,-5.009505861788098535e+00
6.520705915855050661e-01,7.164260919433907304e+00,-6.877064400254770504e+00,-4.532164425912012184e+00,-1.683688980498222465e+00,-4.715620805710609709e+00,1.471647867135746957e+01,-5.050770185638723930e+00
6.525178279308997409e-01,7.196671241580340883e+00,-6.905376133445743747e+00,-4.499087169544338849e+00,-1.704596450619424441e+00,-4.736546636699336510e+00,1.472705437072177048e+01,-5.091895054208640303e+00
6.529650642762944157e-01,7.229057849228369470e+00,-6.934059778203094382e+00,-4.465779951855143537e+00,-1.725580466746565733e+00,-4.757195345296486799e+00,1.473729190695549640e+01,-5.132872998824644206e+00
6.534123006216892016e-01,7.261423076719241365e+00,-6.963107407357220779e+00,-4.432249787203306646e+00,-1.746644099021753771e+00,-4.777566309572774728e+00,1.474719608403352211e+01,-5.173696585825880767e+00
6.538595369670838764e-01,7.293769190363953214e+00,-6.992510978956611112e+00,-4.398503776739123516e+00,-1.767790342412574489e+00,-4.797658968998637086e+00,1.475677170630940083e+01,-5.214358419509518505e+00
6.543067733124785512e-01,7.326098387114597266e+00,-7.022262339730748870e+00,-4.364549105802734807e+00,-1.789022114916145600e+00,-4.817472823664277648e+00,1.476602357575516855e+01,-5.254851145036560922e+00
6.547540096578733371e-01,7.358412793258088058e+00,-7.052353228514198769e+00,-4.330393041346821015e+00,-1.810342255800032385e+00,-4.837007433511205434e+00,1.477495648924173821e+01,-5.295167451297594141e+00
6.552012460032681229e-01,7.390714463132354695e+00,-7.082775279631904120e+00,-4.296042929383474096e+00,-1.831753523880112589e+00,-4.856262417575307744e+00,1.478357523585982847e+01,-5.335300073738572735e+00
6.556484823486627977e-01,7.423005377865012910e+00,-7.113520026245756966e+00,-4.261506192455232878e+00,-1.853258595835369560e+00,-4.875237453241483720e+00,1.479188459428145919e+01,-5.375241797146675715e+00
6.560957186940574726e-01,7.455287444134516939e+00,-7.144578903662379687e+00,-4.226790327130300007e+00,-1.874860064559619399e+00,-4.893932275509816243e+00,1.479988933016207575e+01,-5.414985458396213147e+00
6.565429550394522584e-01,7.487562492953693472e+00,-7.175943252602150935e+00,-4.191902901521988412e+00,-1.896560437550135259e+00,-4.912346676273243951e+00,1.480759419358313878e+01,-5.454523949154495455e+00
6.569901913848469333e-01,7.519832278475769627e+00,-7.207604322429379096e+00,-4.156851552832367069e+00,-1.918362135333192997e+00,-4.930480503606794684e+00,1.481500391653536397e+01,-5.493850218547752462e+00
6.574374277302416081e-01,7.552098476822895812e+00,-7.239553274343839107e+00,-4.121643984920000392e+00,-1.940267489926592814e+00,-4.948333661068361700e+00,1.482212321044248249e+01,-5.532957275787159901e+00
6.578846640756363939e-01,7.584362684937074661e+00,-7.271781184533450570e+00,-4.086287965891981067e+00,-1.962278743339055165e+00,-4.965906107011004877e+00,1.482895676372559457e+01,-5.571838192754813512e+00
6.583319004210310688e-01,7.616626419453498720e+00,-7.304279047288147808e+00,-4.050791325720142666e+00,-1.984398046106527147e+00,-4.983197853906767172e+00,1.483550923940805433e+01,-5.610486106549728014e+00
6.587791367664258546e-01,7.648891115596514467e+00,-7.337037778075114147e+00,-4.015161953881364099e+00,-2.006627455865493292e+00,-5.000208967682083561e+00,1.484178527276097626e+01,-5.648894221993978171e+00
6.592263731118206405e-01,7.681158126097830774e+00,-7.370048216575087352e+00,-3.979407797022194604e+00,-2.028968935963116227e+00,-5.016939567064659933e+00,1.484778946898924268e+01,-5.687055814098734174e+00
6.596736094572153153e-01,7.713428720137309291e+00,-7.403301129680011528e+00,-3.943536856647591016e+00,-2.051424354104348424e+00,-5.033389822941922276e+00,1.485352640095812404e+01,-5.724964230490402706e+00
6.601208458026099901e-01,7.745704082306228422e+00,-7.436787214451868522e+00,-3.907557186833824581e+00,-2.073995481035997734e+00,-5.049559957731023729e+00,1.485900060696044989e+01,-5.762612893796836389e+00
6.605680821480047760e-01,7.777985311592909845e+00,-7.470497101042755439e+00,-3.871476891965645706e+00,-2.096683989267648762e+00,-5.065450244760340226e+00,1.486421658852434469e+01,-5.799995303993488172e+00
6.610153184933994508e-01,7.810273420390847043e+00,-7.504421355576119446e+00,-3.835304124497618705e+00,-2.119491451829543571e+00,-5.081061007662514228e+00,1.486917880826153748e+01,-5.837105040709626991e+00
6.614625548387941256e-01,7.842569333529329612e+00,-7.538550482989365698e+00,-3.799047082739589687e+00,-2.142419341067404837e+00,-5.096392619779074096e+00,1.487389168775621506e+01,-5.873935765494642247e+00
6.619097911841889115e-01,7.874873887326454103e+00,-7.572874929837565716e+00,-3.762714008666401710e+00,-2.165469027474161035e+00,-5.111445503576539373e+00,1.487835960549447734e+01,-5.910481224044316306e+00
6.623570275295835863e-01,7.907187828664606677e+00,-7.607385087058404771e+00,-3.726313185751830570e+00,-2.188641778558563900e+00,-5.126220130074074177e+00,1.488258689483433095e+01,-5.946735248387112982e+00
6.628042638749782611e-01,7.939511814088473507e+00,-7.642071292698464191e+00,-3.689852936826578222e+00,-2.211938757750826046e+00,-5.140717018282709105e+00,1.488657784201626022e+01,-5.982691759030607237e+00
6.632515002203731580e-01,7.971846408925400418e+00,-7.676923834600626328e+00,-3.653341621960590757e+00,-2.235361023345081133e+00,-5.154936734656057951e+00,1.489033668421436118e+01,-6.018344767067824286e+00
6.636987365657678328e-01,8.004192086428245645e+00,-7.711932953052693662e+00,-3.616787636369545478e+00,-2.258909527478791368e+00,-5.168879892552578958e+00,1.489386760762803519e+01,-6.053688376243649749e+00
6.641459729111625077e-01,8.036549226940756796e+00,-7.747088843397374802e+00,-3.580199408345418277e+00,-2.282585115149157851e+00,-5.182547151709409050e+00,1.489717474561426691e+01,-6.088716784981336616e+00
6.645932092565572935e-01,8.068918117085271291e+00,-7.782381658603318542e+00,-3.543585397211399091e+00,-2.306388523266326374e+00,-5.195939217727659987e+00,1.490026217686045484e+01,-6.123424288368929602e+00
6.650404456019519683e-01,8.101298948973047587e+00,-7.817801511797560110e+00,-3.506954091300840126e+00,-2.330320379743654691e+00,-5.209056841569353224e+00,1.490313392359780309e+01,-6.157805280105862700e+00
6.654876819473466432e-01,8.133691819436824844e+00,-7.853338478758995933e+00,-3.470314005960558390e+00,-2.354381202624756586e+00,-5.221900819065771415e+00,1.490579394985529760e+01,-6.191854254409403069e+00
6.659349182927413180e-01,8.166096729286074662e+00,-7.888982600373276810e+00,-3.433673681578155001e+00,-2.378571399247618068e+00,-5.234471990437455702e+00,1.490824615975423484e+01,-6.225565807881337399e+00
6.663821546381361038e-01,8.198513582584547876e+00,-7.924723885048838845e+00,-3.397041681633659493e+00,-2.402891265445533442e+00,-5.246771239825664956e+00,1.491049439584330649e+01,-6.258934641334535698e+00
6.668293909835307787e-01,8.230942185950320678e+00,-7.960552311094094335e+00,-3.360426590775305478e+00,-2.427340984784997158e+00,-5.258799494835398214e+00,1.491254243747428632e+01,-6.291955561579586131e+00
6.672766273289255645e-01,8.263382247878316988e+00,-7.996457829056026867e+00,-3.323837012919494072e+00,-2.451920627840534994e+00,-5.270557726089958095e+00,1.491439399921823927e+01,-6.324623483171508909e+00
6.677238636743203504e-01,8.295833378085289311e+00,-8.032430364019846891e+00,-3.287281569374962409e+00,-2.476630151506442168e+00,-5.282046946797041009e+00,1.491605272932232751e+01,-6.356933430116449735e+00
6.681711000197150252e-01,8.328295086877179898e+00,-8.068459817869960915e+00,-3.250768896991146573e+00,-2.501469398345436801e+00,-5.293268212326358579e+00,1.491752220820718300e+01,-6.388880537538410564e+00
6.686183363651097000e-01,8.360766784539098495e+00,-8.104536071512191242e+00,-3.214307646330663015e+00,-2.526438095974299358e+00,-5.304222619798825811e+00,1.491880594700481133e+01,-6.420460053306094039e+00
6.690655727105044859e-01,8.393247780747552511e+00,-8.140648987057140573e+00,-3.177906479866114964e+00,-2.551535856486336407e+00,-5.314911307687229858e+00,1.491990738613710832e+01,-6.451667339619616470e+00
6.695128090558991607e-01,8.425737284005242245e+00,-8.176788409964801829e+00,-3.141574070201022195e+00,-2.576762175910806363e+00,-5.325335455428458431e+00,1.492082989393489534e+01,-6.482497874557363815e+00
6.699600454012938355e-01,8.458234401098430055e+00,-8.212944171150565964e+00,-3.105319098314764936e+00,-2.602116433709400489e+00,-5.335496283047356236e+00,1.492157676529760302e+01,-6.512947253583015517e+00
6.704072817466886214e-01,8.490738136576407413e+00,-8.249106089052094859e+00,-3.069150251832161391e+00,-2.627597892309341709e+00,-5.345395050791891478e+00,1.492215122039337061e+01,-6.543011191012162442e+00
6.708545180920832962e-01,8.523247392253910704e+00,-8.285263971657881754e+00,-3.033076223316665043e+00,-2.653205696673792691e+00,-5.355033058780155564e+00,1.492255640339991629e+01,-6.572685521439575851e+00
6.713017544374780821e-01,8.555760966735508788e+00,-8.321407618496628800e+00,-2.997105708588260864e+00,-2.678938873908847995e+00,-5.364411646658602706e+00,1.492279538128576633e+01,-6.601966201125888389e+00
6.717489907828728679e-01,8.588277554962839844e+00,-8.357526822588154047e+00,-2.961247405065169147e+00,-2.704796332907701384e+00,-5.373532193272074764e+00,1.492287114263219117e+01,-6.630849309344812426e+00
6.721962271282675427e-01,8.620795747783910556e+00,-8.393611372355209710e+00,-2.925510010130125238e+00,-2.730776864031478901e+00,-5.382396116345161019e+00,1.492278659649567629e+01,-6.659331049689964921e+00
6.726434634736622176e-01,8.653314031545425777e+00,-8.429651053497059010e+00,-2.889902219520248838e+00,-2.756879138827403430e+00,-5.391004872175310325e+00,1.492254457131092238e+01,-6.687407751342247408e+00
6.730906998190570034e-01,8.685830787706780853e+00,-8.465635650823525538e+00,-2.854432725741951948e+00,-2.783101709783315059e+00,-5.399359955337172501e+00,1.492214781383442279e+01,-6.715075870296510985e+00
6.735379361644516782e-01,8.718344292477295809e+00,-8.501554950051016135e+00,-2.819110216509182809e+00,-2.809443010119670792e+00,-5.407462898398843087e+00,1.492159898812866814e+01,-6.742331990549091714e+00
6.739851725098463531e-01,8.750852716475424842e+00,-8.537398739559325378e+00,-2.783943373206390071e+00,-2.835901353618146992e+00,-5.415315271649347117e+00,1.492090067458681624e+01,-6.769172825244760716e+00
6.744324088552411389e-01,8.783354124410575281e+00,-8.573156812109822056e+00,-2.748940869375484652e+00,-2.862474934487249101e+00,-5.422918682837815751e+00,1.492005536899801399e+01,-6.795595217784002884e+00
6.748796452006358138e-01,8.815846474787271347e+00,-8.608818966524692584e+00,-2.714111369227169224e+00,-2.889161827264773219e+00,-5.430274776924115088e+00,1.491906548165323620e+01,-6.821596142890124170e+00
6.753268815460304886e-01,8.848327619632053498e+00,-8.644375009327802672e+00,-2.679463526176066424e+00,-2.915959986757410860e+00,-5.437385235841109221e+00,1.491793333649172482e+01,-6.847172707636714151e+00
6.757741178914253855e-01,8.880795304242417032e+00,-8.679814756346283744e+00,-2.645005981400563311e+00,-2.942867248016955983e+00,-5.444251778268323960e+00,1.491666117028794325e+01,-6.872322152434708897e+00
6.762213542368200603e-01,8.913247163276583507e+00,-8.715128042331135916e+00,-2.610747356974515654e+00,-2.969881320566176264e+00,-5.450876157140540634e+00,1.491525112450948143e+01,-6.897041859261604735e+00
6.766685905822147351e-01,8.945680376614884466e+00,-8.750305629210023639e+00,-2.576695635156514008e+00,-2.996999228797065484e+00,-5.457259886944179961e+00,1.491370447671877741e+01,-6.921330099335607500e+00
6.771158269276094099e-01,8.978092317375489628e+00,-8.785338136212994087e+00,-2.542858869023121748e+00,-3.024218287588850806e+00,-5.463404509453479996e+00,1.491202275820198508e+01,-6.945184902005050454e+00
6.775630632730041958e-01,9.010480544503659317e+00,-8.820215655605339933e+00,-2.509245457440002269e+00,-3.051536140023848986e+00,-5.469311744826691246e+00,1.491020794581816311e+01,-6.968603896286282406e+00
6.780102996183988706e-01,9.042842493286727290e+00,-8.854928335210232149e+00,-2.475863754156919061e+00,-3.078950283122416920e+00,-5.474983337361096325e+00,1.490826189164696203e+01,-6.991584882013528457e+00
6.784575359637935454e-01,9.075175477549525027e+00,-8.889466381028618969e+00,-2.442722065411449428e+00,-3.106458070941921168e+00,-5.480421054332296649e+00,1.490618632380746433e+01,-7.014125828748540847e+00
6.789047723091883313e-01,9.107476691836428273e+00,-8.923820059824938866e+00,-2.409828647559240977e+00,-3.134056717656180879e+00,-5.485626684848973866e+00,1.490398284728265033e+01,-7.036224874687425412e+00
6.793520086545830061e-01,9.139743213580038272e+00,-8.957979701678826956e+00,-2.377191704730763799e+00,-3.161743300615442287e+00,-5.490602038723187306e+00,1.490165294474950031e+01,-7.057880325564759083e+00
6.797992449999777920e-01,9.171972005256671778e+00,-8.991935702502791727e+00,-2.344819386514464199e+00,-3.189514763386942509e+00,-5.495348945356181680e+00,1.489919797741467278e+01,-7.079090653555004664e+00
6.802464813453725778e-01,9.204159916528400487e+00,-9.025678526525769740e+00,-2.312719785666500272e+00,-3.217367918775916991e+00,-5.499869252639705941e+00,1.489661918585583678e+01,-7.099854496171111862e+00
6.806937176907672526e-01,9.236303686371833521e+00,-9.059198708742663086e+00,-2.280900935846906563e+00,-3.245299451827200699e+00,-5.504164825872845945e+00,1.489391769086859618e+01,-7.120170655160433348e+00
6.811409540361619275e-01,9.268399945193619871e+00,-9.092486857329824090e+00,-2.249370809382235770e+00,-3.273305922807347557e+00,-5.508237546694371822e+00,1.489109449431904686e+01,-7.140038095397896356e+00
6.815881903815567133e-01,9.300445216932544668e+00,-9.125533656026480145e+00,-2.218137315054710346e+00,-3.301383770167258369e+00,-5.512089312030603594e+00,1.488815048000192931e+01,-7.159455943776402265e+00
6.820354267269513882e-01,9.332435921148350744e+00,-9.158329866482038284e+00,-2.187208295917884904e+00,-3.329529313485329212e+00,-5.515722033058776397e+00,1.488508641450441239e+01,-7.178423488094498595e+00
6.824826630723460630e-01,9.364368375097257058e+00,-9.190866330569418707e+00,-2.156591527138702169e+00,-3.357738756391187351e+00,-5.519137634185941721e+00,1.488190294807548675e+01,-7.196940175941344719e+00
6.829298994177408488e-01,9.396238795794154441e+00,-9.223133972664314228e+00,-2.126294713866118791e+00,-3.386008189469904117e+00,-5.522338052043354928e+00,1.487860061550098223e+01,-7.215005613578893140e+00
6.833771357631355237e-01,9.428043302061407616e+00,-9.255123801890299262e+00,-2.096325489126206865e+00,-3.414333593146722912e+00,-5.525325234496401450e+00,1.487517983698417012e+01,-7.232619564821326286e+00
6.838243721085303095e-01,9.459777916564485523e+00,-9.286826914330037042e+00,-2.066691411743662776e+00,-3.442710840552397844e+00,-5.528101139670026143e+00,1.487164091903203733e+01,-7.249781949911816348e+00
6.842716084539250954e-01,9.491438567834117990e+00,-9.318234495202258216e+00,-2.037399964289908993e+00,-3.471135700368961796e+00,-5.530667734989672901e+00,1.486798405534712586e+01,-7.266492844396463369e+00
6.847188447993197702e-01,9.523021092275223864e+00,-9.349337821004830573e+00,-2.008458551057608510e+00,-3.499603839656090010e+00,-5.533026996237739858e+00,1.486420932772499803e+01,-7.282752477995540374e+00
6.851660811447144450e-01,9.554521236162521802e+00,-9.380128261623674746e+00,-1.979874496061658551e+00,-3.528110826657989918e+00,-5.535180906625558173e+00,1.486031670695734519e+01,-7.298561233472003806e+00
6.856133174901092309e-01,9.585934657622786403e+00,-9.410597282407675124e+00,-1.951655041066718388e+00,-3.556652133590786136e+00,-5.537131455880870412e+00,1.485630605374066704e+01,-7.313919645497233724e+00
6.860605538355039057e-01,9.617256928603756805e+00,-9.440736446209454513e+00,-1.923807343641196432e+00,-3.585223139410441906e+00,-5.538880639350828083e+00,1.485217711959061759e+01,-7.328828399514042857e+00
6.865077901808985805e-01,9.648483536829839835e+00,-9.470537415392223934e+00,-1.896338475237698606e+00,-3.613819132561251202e+00,-5.540430457120508301e+00,1.484792954776191998e+01,-7.343288330596961622e+00
6.869550265262932554e-01,9.679609887744366148e+00,-9.499991953802426892e+00,-1.869255419299990395e+00,-3.642435313704813993e+00,-5.541782913146937162e+00,1.484356287417392295e+01,-7.357300422309773325e+00
6.874022628716880412e-01,9.710631306438632038e+00,-9.529091928708448123e+00,-1.842565069396433719e+00,-3.671066798429567068e+00,-5.542940014408625160e+00,1.483907652834177071e+01,-7.370865805560295136e+00
6.878494992170827160e-01,9.741543039567497786e+00,-9.557829312705150571e+00,-1.816274227379927497e+00,-3.699708619940801579e+00,-5.543903770070627957e+00,1.483446983431318067e+01,-7.383985757452429688e+00
6.882967355624775019e-01,9.772340257251842743e+00,-9.586196185584475060e+00,-1.790389601574267076e+00,-3.728355731731299194e+00,-5.544676190665110305e+00,1.482974201161084160e+01,-7.396661700135496176e+00
6.887439719078722877e-01,9.803018054967523653e+00,-9.614184736171869972e+00,-1.764917804987081507e+00,-3.757003010232392803e+00,-5.545259287287421124e+00,1.482489217618044108e+01,-7.408895199650780583e+00
6.891912082532669626e-01,9.833571455421115104e+00,-9.641787264128733881e+00,-1.739865353549187699e+00,-3.785645257445620082e+00,-5.545655070807699261e+00,1.481991934134426181e+01,-7.420687964775370737e+00
6.896384445986616374e-01,9.863995410412334408e+00,-9.668996181720796557e+00,-1.715238664380428046e+00,-3.814277203554910400e+00,-5.545865551097967305e+00,1.481482241876046224e+01,-7.432041845863261997e+00
6.900856809440564232e-01,9.894284802683094071e+00,-9.695804015552388577e+00,-1.691044054082038395e+00,-3.842893509519267337e+00,-5.545892736274765866e+00,1.480960021938790128e+01,-7.442958833683688269e+00
6.905329172894510981e-01,9.924434447753260002e+00,-9.722203408266695490e+00,-1.667287737055476837e+00,-3.871488769645975214e+00,-5.545738631957283893e+00,1.480425145445665969e+01,-7.453441058256739637e+00
6.909801536348457729e-01,9.954439095743113697e+00,-9.748187120211966317e+00,-1.643975823847708906e+00,-3.900057514144399828e+00,-5.545405240541007252e+00,1.479877473644407537e+01,-7.463490787686233752e+00
6.914273899802405587e-01,9.984293433182473976e+00,-9.773748031073626663e+00,-1.621114319523012437e+00,-3.928594211660240809e+00,-5.544894560486882895e+00,1.479316858005650381e+01,-7.473110426989840960e+00
6.918746263256352336e-01,1.001399208480646763e+01,-9.798879141472337295e+00,-1.598709122061274135e+00,-3.957093271790348421e+00,-5.544208585625994168e+00,1.478743140321659766e+01,-7.482302516926466751e+00
6.923218626710300194e-01,1.004352961533807331e+01,-9.823573574528044361e+00,-1.576766020782710553e+00,-3.985549047578095472e+00,-5.543349304479752604e+00,1.478156152805627066e+01,-7.491069732820917260e+00
6.927690990164248053e-01,1.007290053125723084e+01,-9.847824577389888034e+00,-1.555290694799163598e+00,-4.013955837989214182e+00,-5.542318699595602638e+00,1.477555718191524825e+01,-7.499414883385789210e+00
6.932163353618194801e-01,1.010209928255672196e+01,-9.871625522732127678e+00,-1.534288711491794022e+00,-4.042307890368221912e+00,-5.541118746898241909e+00,1.476941649834522963e+01,-7.507340909540641150e+00
6.936635717072141549e-01,1.013112026448469649e+01,-9.894969910215969833e+00,-1.513765525015302149e+00,-4.070599402875355821e+00,-5.539751415056338502e+00,1.476313751811967911e+01,-7.514850883228427314e+00
6.941108080526089408e-01,1.015995781927387931e+01,-9.917851367917377203e+00,-1.493726474828626749e+00,-4.098824526904034649e+00,-5.538218664864800189e+00,1.475671819024921660e+01,-7.521948006229177253e+00
6.945580443980036156e-01,1.018860623785745112e+01,-9.940263653720704085e+00,-1.474176784252152261e+00,-4.126977369478824542e+00,-5.536522448642514860e+00,1.475015637300264260e+01,-7.528635608970937199e+00
6.950052807433982904e-01,1.021705976157162965e+01,-9.962200656678472654e+00,-1.455121559051336000e+00,-4.155051995633996853e+00,-5.534664709645625180e+00,1.474344983493357475e+01,-7.534917149337982067e+00
6.954525170887930763e-01,1.024531258384494237e+01,-9.983656398336888671e+00,-1.436565786046875903e+00,-4.183042430772569098e+00,-5.532647381496325067e+00,1.473659625591267464e+01,-7.540796211476283872e+00
6.958997534341877511e-01,1.027335885187410724e+01,-1.000462503402742342e+01,-1.418514331751367763e+00,-4.210942663005844189e+00,-5.530472387627150432e+00,1.472959322816555172e+01,-7.546276504596220569e+00
6.963469897795825370e-01,1.030119266828672053e+01,-1.002510085412431451e+01,-1.400971941032373325e+00,-4.238746645473601582e+00,-5.528141640740795282e+00,1.472243825731618827e+01,-7.551361861772583950e+00
6.967942261249773228e-01,1.032880809279047796e+01,-1.004507828526794455e+01,-1.383943235802074900e+00,-4.266448298644637482e+00,-5.525657042285447851e+00,1.471512876343608234e+01,-7.556056238741794218e+00
6.972414624703719976e-01,1.035619914380921891e+01,-1.006455189155427377e+01,-1.367432713733330196e+00,-4.294041512598019139e+00,-5.523020481945611238e+00,1.470766208209891523e+01,-7.560363712696421601e+00
6.976886988157666725e-01,1.038335980010554671e+01,-1.008351637569010073e+01,-1.351444747002245705e+00,-4.321520149284736156e+00,-5.520233837148484035e+00,1.470003546544091932e+01,-7.564288481076949289e+00
6.981359351611613473e-01,1.041028400239017593e+01,-1.010196658011435744e+01,-1.335983581057255343e+00,-4.348878044769933560e+00,-5.517298972585808592e+00,1.469224608322678094e+01,-7.567834860360788340e+00
6.985831715065561331e-01,1.043696565491797656e+01,-1.011989748808528589e+01,-1.321053333414619058e+00,-4.376109011455686648e+00,-5.514217739751268610e+00,1.468429102392122765e+01,-7.571007284848562335e+00
6.990304078519508080e-01,1.046339862707061741e+01,-1.013730422473354587e+01,-1.306657992480493746e+00,-4.403206840284246582e+00,-5.510991976493373024e+00,1.467616729576618262e+01,-7.573810305447642222e+00
6.994776441973454828e-01,1.048957675492601460e+01,-1.015418205808134999e+01,-1.292801416399405046e+00,-4.430165302921895254e+00,-5.507623506583875006e+00,1.466787182786355892e+01,-7.576248588452958899e+00
6.999248805427402687e-01,1.051549384281436872e+01,-1.017052640002744468e+01,-1.279487331929251015e+00,-4.456978153923278896e+00,-5.504114139301689690e+00,1.465940147126365467e+01,-7.578326914325050012e+00
7.003721168881349435e-01,1.054114366486092003e+01,-1.018633280729810409e+01,-1.266719333342759768e+00,-4.483639132876286126e+00,-5.500465669032334581e+00,1.465075300005918990e+01,-7.580050176465404910e+00
7.008193532335297293e-01,1.056651996651533487e+01,-1.020159698236398071e+01,-1.254500881355500974e+00,-4.510141966527417168e+00,-5.496679874882885564e+00,1.464192311248493006e+01,-7.581423379989001177e+00
7.012665895789245152e-01,1.059161646606785467e+01,-1.021631477432300805e+01,-1.242835302080274040e+00,-4.536480370887757019e+00,-5.492758520312426285e+00,1.463290843202293523e+01,-7.582451640494177525e+00
7.017138259243191900e-01,1.061642685615209736e+01,-1.023048217974916341e+01,-1.231725786008044610e+00,-4.562648053319425578e+00,-5.488703352778049549e+00,1.462370550851342621e+01,-7.583140182829733789e+00
7.021610622697138648e-01,1.064094480523447395e+01,-1.024409534350717799e+01,-1.221175387015395852e+00,-4.588638714602555346e+00,-5.484516103396328113e+00,1.461431081927128339e+01,-7.583494339859265132e+00
7.026082986151086507e-01,1.066516395909042991e+01,-1.025715055953327415e+01,-1.211187021398347552e+00,-4.614446050982876635e+00,-5.480198486620329490e+00,1.460472077020809678e+01,-7.583519551222805966e+00
7.030555349605033255e-01,1.068907794226711871e+01,-1.026964427158165805e+01,-1.201763466932847635e+00,-4.640063756199617195e+00,-5.475752199932145459e+00,1.459493169695995540e+01,-7.583221362095675211e+00
7.035027713058980003e-01,1.071268035953309905e+01,-1.028157307393719044e+01,-1.192907361961539126e+00,-4.665485523494257158e+00,-5.471178923550904294e+00,1.458493986602070258e+01,-7.582605421944639268e+00
7.039500076512927862e-01,1.073596479731443765e+01,-1.029293371209384311e+01,-1.184621204507129377e+00,-4.690705047599561972e+00,-5.466480320156327899e+00,1.457474147588090752e+01,-7.581677483281307417e+00
7.043972439966874610e-01,1.075892482511752846e+01,-1.030372308339909182e+01,-1.176907351412271430e+00,-4.715716026709159792e+00,-5.461658034627813407e+00,1.456433265817245548e+01,-7.580443400412764987e+00
7.048444803420822469e-01,1.078155399693878280e+01,-1.031393823766439688e+01,-1.169768017505783186e+00,-4.740512164427831188e+00,-5.456713693798977971e+00,1.455370947881868382e+01,-7.578909128189543765e+00
7.052917166874770327e-01,1.080384585266076414e+01,-1.032357637774137160e+01,-1.163205274795585220e+00,-4.765087171702116819e+00,-5.451648906227749336e+00,1.454286793919015430e+01,-7.577080720750698717e+00
7.057389530328717075e-01,1.082579391943512093e+01,-1.033263486006418397e+01,-1.157221051687867375e+00,-4.789434768731545056e+00,-5.446465261981988881e+00,1.453180397726614892e+01,-7.574964330266340085e+00
7.061861893782663824e-01,1.084739171305223238e+01,-1.034111119515769772e+01,-1.151817132232903163e+00,-4.813548686860452896e+00,-5.441164332440592943e+00,1.452051346880158533e+01,-7.572566205677276230e+00
7.066334257236611682e-01,1.086863273929751372e+01,-1.034900304811168148e+01,-1.146995155397243726e+00,-4.837422670450274964e+00,-5.435747670110129270e+00,1.450899222849972325e+01,-7.569892691432008824e+00
7.070806620690558431e-01,1.088951049529418036e+01,-1.035630823902069686e+01,-1.142756614362641754e+00,-4.861050478732181546e+00,-5.430216808456961530e+00,1.449723601119040239e+01,-7.566950226220850340e+00
7.075278984144505179e-01,1.091001847083317777e+01,-1.036302474339040813e+01,-1.139102855851018781e+00,-4.884425887640694519e+00,-5.424573261754934705e+00,1.448524051301388837e+01,-7.563745341707522662e+00
7.079751347598453037e-01,1.093015014968934828e+01,-1.036915069250938970e+01,-1.136035079476302556e+00,-4.907542691627389431e+00,-5.418818524948526338e+00,1.447300137261038877e+01,-7.560284661257822947e+00
7.084223711052399786e-01,1.094989901092431595e+01,-1.037468437378697672e+01,-1.133554337122699041e+00,-4.930394705455230842e+00,-5.412954073531540011e+00,1.446051417231516645e+01,-7.556574898665577855e+00
7.088696074506347644e-01,1.096925875026322039e+01,-1.037962447887420758e+01,-1.131661314721180478e+00,-4.952976087468875299e+00,-5.406981235531702623e+00,1.444777451726422512e+01,-7.552622746184782798e+00
7.093168437960294392e-01,1.098822348614799083e+01,-1.038396997706979974e+01,-1.130356410721940374e+00,-4.975281608785181220e+00,-5.400901189044303052e+00,1.443477827707973482e+01,-7.548434605192571034e+00
7.097640801414242251e-01,1.100678697510029203e+01,-1.038771927000551720e+01,-1.129640482385491085e+00,-4.997305509241239285e+00,-5.394715405537064967e+00,1.442152128984924531e+01,-7.544016998289149178e+00
7.102113164868188999e-01,1.102494297206489904e+01,-1.039087091459871282e+01,-1.129514239768826700e+00,-5.019042051236484170e+00,-5.388425336923885922e+00,1.440799934052360420e+01,-7.539376534417703724e+00
7.106585528322135747e-01,1.104268525227422515e+01,-1.039342364699391830e+01,-1.129978224374640572e+00,-5.040485551657934771e+00,-5.382032403379010788e+00,1.439420816921062496e+01,-7.534519897455005832e+00
7.111057891776083606e-01,1.106000761447216973e+01,-1.039537637916473223e+01,-1.131032811237775881e+00,-5.061630386005058213e+00,-5.375537994055107127e+00,1.438014347585298758e+01,-7.529453841243447521e+00
7.115530255230030354e-01,1.107690388409789151e+01,-1.039672819555936023e+01,-1.132678210989887413e+00,-5.082470992446981306e+00,-5.368943467789924817e+00,1.436580092484397397e+01,-7.524185184682531613e+00
7.120002618683977103e-01,1.109336791642956754e+01,-1.039747834978980023e+01,-1.134914471902298327e+00,-5.103001875812099186e+00,-5.362250153801533692e+00,1.435117614958114807e+01,-7.518720806879804819e+00
7.124474982137924961e-01,1.110939359968806883e+01,-1.039762626136467638e+01,-1.137741481907062369e+00,-5.123217611509995884e+00,-5.355459352372160531e+00,1.433626475695792557e+01,-7.513067642361300535e+00
7.128947345591871709e-01,1.112497485810055586e+01,-1.039717151246569316e+01,-1.141158970596217737e+00,-5.143112849385715890e+00,-5.348572335520625387e+00,1.432106233179312760e+01,-7.507232676341389244e+00
7.133419709045819568e-01,1.114010565492407245e+01,-1.039611384476777012e+01,-1.145166511199266823e+00,-5.162682317506456009e+00,-5.341590347663329297e+00,1.430556444119834580e+01,-7.501222940052150179e+00
7.137892072499767426e-01,1.115477999542901699e+01,-1.039445315630280398e+01,-1.149763522538819416e+00,-5.181920825880519388e+00,-5.334514606263874192e+00,1.428976663888332155e+01,-7.495045506132152369e+00
7.142364435953714175e-01,1.116899192984261369e+01,-1.039218949836708461e+01,-1.154949270964468644e+00,-5.200823270108689833e+00,-5.327346302471241302e+00,1.427366446939918454e+01,-7.488707484074752507e+00
7.146836799407660923e-01,1.118273555625229676e+01,-1.038932307247234732e+01,-1.160722872264863925e+00,-5.219384634967958014e+00,-5.320086601746563559e+00,1.425725347231961315e+01,-7.482216015735810188e+00
7.151309162861608781e-01,1.119600502346903603e+01,-1.038585422734047725e+01,-1.167083293557968693e+00,-5.237599997927564921e+00,-5.312736644478498249e+00,1.424052918635992704e+01,-7.475578270900888889e+00
7.155781526315555530e-01,1.120879453385060565e+01,-1.038178345594186780e+01,-1.174029355159531995e+00,-5.255464532597419414e+00,-5.305297546587175894e+00,1.422348715343409786e+01,-7.468801442911940036e+00
7.160253889769502278e-01,1.122109834608480305e+01,-1.037711139257740278e+01,-1.181559732429765752e+00,-5.272973512108896976e+00,-5.297770400116741385e+00,1.420612292264964616e+01,-7.461892744353399110e+00
7.164726253223450136e-01,1.123291077793261650e+01,-1.037183881000411034e+01,-1.189672957598213010e+00,-5.290122312427951279e+00,-5.290156273816477572e+00,1.418843205424047582e+01,-7.454859402797803014e+00
7.169198616677396885e-01,1.124422620893130187e+01,-1.036596661660444774e+01,-1.198367421566809643e+00,-5.306906415600597171e+00,-5.282456213710536197e+00,1.417041012343763917e+01,-7.447708656610830147e+00
7.173670980131344743e-01,1.125503908305745426e+01,-1.035949585359923297e+01,-1.207641375691186347e+00,-5.323321412930762442e+00,-5.274671243656225528e+00,1.415205272427797745e+01,-7.440447750815824435e+00
7.178143343585292602e-01,1.126534391134995516e+01,-1.035242769230423043e+01,-1.217492933540120781e+00,-5.339363008090481699e+00,-5.266802365890922211e+00,1.413335547335070785e+01,-7.433083933017782030e+00
7.182615707039239350e-01,1.127513527449293029e+01,-1.034476343143037091e+01,-1.227920072633221338e+00,-5.355027020162425266e+00,-5.258850561567542492e+00,1.411431401348193404e+01,-7.425624449386790893e+00
7.187088070493186098e-01,1.128440782535860443e+01,-1.033650449442762209e+01,-1.238920636156813471e+00,-5.370309386614838587e+00,-5.250816791278612783e+00,1.409492401735702316e+01,-7.418076540700943688e+00
7.191560433947132847e-01,1.129315629151011535e+01,-1.032765242687252183e+01,-1.250492334658013682e+00,-5.385206166208778455e+00,-5.242701995568932460e+00,1.407518119108095433e+01,-7.410447438448722224e+00
7.196032797401080705e-01,1.130137547766426032e+01,-1.031820889389932638e+01,-1.262632747717012505e+00,-5.399713541837737552e+00,-5.234507095436820023e+00,1.405508127767655324e+01,-7.402744360990814343e+00
7.200505160855027453e-01,1.130906026811419451e+01,-1.030817567767482501e+01,-1.275339325597552698e+00,-5.413827823299590669e+00,-5.226232992823950596e+00,1.403462006052066258e+01,-7.394974509781445882e+00
7.204977524308974202e-01,1.131620562911206385e+01,-1.029755467491679788e+01,-1.288609390875622651e+00,-5.427545450000958560e+00,-5.217880571093772346e+00,1.401379336671817910e+01,-7.387145065649116660e+00
7.209449887762922060e-01,1.132280661121160747e+01,-1.028634789445611730e+01,-1.302440140046340566e+00,-5.440862993593861496e+00,-5.209450695498522244e+00,1.399259707041408340e+01,-7.379263185136855085e+00
7.213922251216869919e-01,1.132885835157063603e+01,-1.027455745484250471e+01,-1.316828645109032525e+00,-5.453777160544758473e+00,-5.200944213634833169e+00,1.397102709604331494e+01,-7.371335996901907883e+00
7.218394614670816667e-01,1.133435607621353292e+01,-1.026218558199390429e+01,-1.331771855130520210e+00,-5.466284794635922317e+00,-5.192361955887912828e+00,1.394907942151861668e+01,-7.363370598174883597e+00
7.222866978124764525e-01,1.133929510225365611e+01,-1.024923460688955501e+01,-1.347266597786638487e+00,-5.478382879399225303e+00,-5.183704735864321123e+00,1.392675008135623749e+01,-7.355374051278394276e+00
7.227339341578711274e-01,1.134367084007565118e+01,-1.023570696330664553e+01,-1.363309580881878258e+00,-5.490068540482192283e+00,-5.174973350813347750e+00,1.390403516973961651e+01,-7.347353380205129625e+00
7.231811705032658022e-01,1.134747879547779448e+01,-1.022160518560065512e+01,-1.379897393847324238e+00,-5.501339047946477656e+00,-5.166168582036943846e+00,1.388093084352092532e+01,-7.339315567255407124e+00
7.236284068486605880e-01,1.135071457177418353e+01,-1.020693190652934668e+01,-1.397026509216728218e+00,-5.512191818498676454e+00,-5.157291195288280505e+00,1.385743332516055837e+01,-7.331267549734195477e+00
7.240756431940552629e-01,1.135337387185692393e+01,-1.019168985512038894e+01,-1.414693284080792868e+00,-5.522624417653477558e+00,-5.148341941158880886e+00,1.383353890560454325e+01,-7.323216216707592707e+00
7.245228795394499377e-01,1.135545250021826469e+01,-1.017588185458259886e+01,-1.432893961519698722e+00,-5.532634561829183006e+00,-5.139321555454317014e+00,1.380924394709983005e+01,-7.315168405818749164e+00
7.249701158848447236e-01,1.135694636493263054e+01,-1.015951082026088770e+01,-1.451624672013775985e+00,-5.542220120375600523e+00,-5.130230759558542353e+00,1.378454488594754146e+01,-7.307130900163293141e+00
7.254173522302395094e-01,1.135785147959863295e+01,-1.014257975763482023e+01,-1.470881434832409074e+00,-5.551379117534244401e+00,-5.121070260786772188e+00,1.375943823519410358e+01,-7.299110425224197840e+00
7.258645885756341842e-01,1.135816396524102245e+01,-1.012509176036082259e+01,-1.490660159401131946e+00,-5.560109734330933584e+00,-5.111840752726970472e+00,1.373392058726033405e+01,-7.291113645866116322e+00
7.263118249210289701e-01,1.135788005217255936e+01,-1.010705000835801215e+01,-1.510956646646967494e+00,-5.568410310400736307e+00,-5.102542915569911131e+00,1.370798861650836464e+01,-7.283147163389158685e+00
7.267590612664236449e-01,1.135699608181586484e+01,-1.008845776593773813e+01,-1.531766590321864241e+00,-5.576279345745257743e+00,-5.093177416427861814e+00,1.368163908174659937e+01,-7.275217512642183415e+00
7.272062976118183197e-01,1.135550850848514948e+01,-1.006931837997670698e+01,-1.553085578304460368e+00,-5.583715502422275101e+00,-5.083744909641805698e+00,1.365486882867246621e+01,-7.267331159195515866e+00
7.276535339572131056e-01,1.135341390112797555e+01,-1.004963527813374924e+01,-1.574909093879973021e+00,-5.590717606167767251e+00,-5.074246037077289273e+00,1.362767479225315981e+01,-7.259494496573113409e+00
7.281007703026077804e-01,1.135070894502687899e+01,-1.002941196711033278e+01,-1.597232516998264407e+00,-5.597284647950249159e+00,-5.064681428408855268e+00,1.360005399904431656e+01,-7.251713843544252747e+00
7.285480066480024552e-01,1.134739044346096470e+01,-1.000865203095455591e+01,-1.620051125510225454e+00,-5.603415785457498188e+00,-5.055051701393031394e+00,1.357200356944649755e+01,-7.243995441474627484e+00
7.289952429933972411e-01,1.134345531932748408e+01,-9.987359129408945435e+00,-1.643360096382222579e+00,-5.609110344515626068e+00,-5.045357462129958392e+00,1.354352071989972117e+01,-7.236345451736932333e+00
7.294424793387919159e-01,1.133890061672324912e+01,-9.965536996301809225e+00,-1.667154506888835375e+00,-5.614367820440477885e+00,-5.035599305313563256e+00,1.351460276501581603e+01,-7.228769953180910868e+00
7.298897156841867018e-01,1.133372350248613181e+01,-9.943189437982256962e+00,-1.691429335783764420e+00,-5.619187879321452250e+00,-5.025777814470341553e+00,1.348524711964875245e+01,-7.221274939662871262e+00
7.303369520295813766e-01,1.132792126769636631e+01,-9.920320331798880176e+00,-1.716179464448941427e+00,-5.623570359237579197e+00,-5.015893562186721333e+00,1.345545130090282271e+01,-7.213866317634643366e+00
7.307841883749761625e-01,1.132149132913789913e+01,-9.896933624622036518e+00,-1.741399678021867681e+00,-5.627515271406068997e+00,-5.005947110325018379e+00,1.342521293007878036e+01,-7.206549903792033085e+00
7.312314247203708373e-01,1.131443123071960422e+01,-9.873033331409875046e+00,-1.767084666501080203e+00,-5.631022801263087629e+00,-4.995939010227989030e+00,1.339452973455793838e+01,-7.199331422782710987e+00
7.316786610657655121e-01,1.130673864485652658e+01,-9.848623533817860931e+00,-1.793229025829925716e+00,-5.634093309477035127e+00,-4.985869802911930826e+00,1.336339954962407361e+01,-7.192216504973582225e+00
7.321258974111602980e-01,1.129841137381093752e+01,-9.823708378852085588e+00,-1.819827258958454541e+00,-5.636727332894014175e+00,-4.975740019248440227e+00,1.333182032022331320e+01,-7.185210684277617332e+00
7.325731337565549728e-01,1.128944735099349828e+01,-9.798292077566152614e+00,-1.846873776883525275e+00,-5.638925585415804242e+00,-4.965550180134691516e+00,1.329979010266197825e+01,-7.178319396040146572e+00
7.330203701019496476e-01,1.127984464222421046e+01,-9.772378903801698158e+00,-1.874362899667171511e+00,-5.640688958810081033e+00,-4.955300796652338136e+00,1.326730706624222833e+01,-7.171547974984598284e+00
7.334676064473444335e-01,1.126960144695342692e+01,-9.745973192972639865e+00,-1.902288857433064306e+00,-5.642018523453059764e+00,-4.944992370215014255e+00,1.323436949483576086e+01,-7.164901653217754962e+00
7.339148427927392193e-01,1.125871609944272400e+01,-9.719079340892958996e+00,-1.930645791341281559e+00,-5.642915529004456587e+00,-4.934625392704386826e+00,1.320097578839529895e+01,-7.158385558294412476e+00
7.343620791381338941e-01,1.124718706990574901e+01,-9.691701802648196917e+00,-1.959427754541223088e+00,-5.643381405014811669e+00,-4.924200346594821198e+00,1.316712446440408257e+01,-7.152004711341521492e+00
7.348093154835286800e-01,1.123501296560901430e+01,-9.663845091510577134e+00,-1.988628713102751799e+00,-5.643417761465185478e+00,-4.913717705066626529e+00,1.313281415926318552e+01,-7.145764025241825301e+00
7.352565518289233548e-01,1.122219253193265409e+01,-9.635513777897841692e+00,-2.018242546925463898e+00,-5.643026389239182095e+00,-4.903177932107911197e+00,1.309804362961691737e+01,-7.139668302876923889e+00
7.357037881743180296e-01,1.120872465339102320e+01,-9.606712488375574566e+00,-2.048263050626296877e+00,-5.642209260527343062e+00,-4.892581482604986931e+00,1.306281175361592162e+01,-7.133722235429813985e+00
7.361510245197128155e-01,1.119460835461340942e+01,-9.577445904703310475e+00,-2.078683934405244571e+00,-5.640968529163923328e+00,-4.881928802421374058e+00,1.302711753211829304e+01,-7.127930400746878448e+00
7.365982608651074903e-01,1.117984280128448837e+01,-9.547718762924290559e+00,-2.109498824889222579e+00,-5.639306530895927594e+00,-4.871220328465448723e+00,1.299096008982872519e+01,-7.122297261759392484e+00
7.370454972105021652e-01,1.116442730104489378e+01,-9.517535852498756554e+00,-2.140701265954301213e+00,-5.637225783584636218e+00,-4.860456488746573100e+00,1.295433867637534142e+01,-7.116827164964420582e+00
7.374927335558969510e-01,1.114836130435165984e+01,-9.486902015481012640e+00,-2.172284719525930274e+00,-5.634728987339380879e+00,-4.849637702419935970e+00,1.291725266732468569e+01,-7.111524338965232062e+00
7.379399699012917369e-01,1.113164440529855170e+01,-9.455822145740036433e+00,-2.204242566357580202e+00,-5.631819024583729849e+00,-4.838764379819862071e+00,1.287970156513436493e+01,-7.106392893071144634e+00
7.383872062466864117e-01,1.111427634239644746e+01,-9.424301188223802583e+00,-2.236568106787405696e+00,-5.628498960053992306e+00,-4.827836922481806070e+00,1.284168500004387781e+01,-7.101436815956873261e+00
7.388344425920811975e-01,1.109625699931354603e+01,-9.392344138267189280e+00,-2.269254561473232457e+00,-5.624772040730078970e+00,-4.816855723152889013e+00,1.280320273090315553e+01,-7.096659974381296365e+00
7.392816789374758724e-01,1.107758640557561236e+01,-9.359956040943586686e+00,-2.302295072105700058e+00,-5.620641695698788354e+00,-4.805821165790998606e+00,1.276425464593906689e+01,-7.092066111965719344e+00
7.397289152828705472e-01,1.105826473722614978e+01,-9.327141990460150467e+00,-2.335682702099556973e+00,-5.616111535949334765e+00,-4.794733625552555445e+00,1.272484076345997117e+01,-7.087658848031574088e+00
7.401761516282653330e-01,1.103829231744645867e+01,-9.293907129596654215e+00,-2.369410437263261393e+00,-5.611185354101357881e+00,-4.783593468768778223e+00,1.268496123249793683e+01,-7.083441676497615802e+00
7.406233879736600079e-01,1.101766961713570758e+01,-9.260256649188088218e+00,-2.403471186446616947e+00,-5.605867124065148310e+00,-4.772401052910637098e+00,1.264461633338923185e+01,-7.079417964836574484e+00
7.410706243190546827e-01,1.099639725303045346e+01,-9.226195660946512334e+00,-2.437857863698858374e+00,-5.600161003260939019e+00,-4.761156750628972922e+00,1.260380652334104390e+01,-7.075590872574384349e+00
7.415178606644493575e-01,1.097447602090795904e+01,-9.191728341906813426e+00,-2.472563988173309468e+00,-5.594071366221617048e+00,-4.749861147754038448e+00,1.256253281612489126e+01,-7.071962823832143918e+00
7.419650970098441434e-01,1.095190695195810804e+01,-9.156859580184203651e+00,-2.507582652212477115e+00,-5.587602775805891042e+00,-4.738514749484255439e+00,1.252079623571687961e+01,-7.068536563480112278e+00
7.424123333552389292e-01,1.092869121259452392e+01,-9.121594469837692287e+00,-2.542906758114488408e+00,-5.580759960402881248e+00,-4.727118011903623795e+00,1.247859785758461548e+01,-7.065314806805869097e+00
7.428595697006336041e-01,1.090483009668782266e+01,-9.085938090733526096e+00,-2.578529156494975272e+00,-5.573547816209631911e+00,-4.715671380963177839e+00,1.243593888113141332e+01,-7.062300098002318727e+00
7.433068060460283899e-01,1.088032503049054966e+01,-9.049895511188383423e+00,-2.614442649692807485e+00,-5.565971407738173227e+00,-4.704175295187476458e+00,1.239282063584788496e+01,-7.059494813080227971e+00
7.437540423914230647e-01,1.085517757711290798e+01,-9.013471790251553983e+00,-2.650639995054801190e+00,-5.558035968091577850e+00,-4.692630188181939666e+00,1.234924458694770344e+01,-7.056901162491141299e+00
7.442012787368177396e-01,1.082938944054909136e+01,-8.976671979625896469e+00,-2.687113908099636017e+00,-5.549746899008988876e+00,-4.681036490940956085e+00,1.230521234048745782e+01,-7.054521193460614015e+00
7.446485150822125254e-01,1.080296246925443882e+01,-8.939501125227712564e+00,-2.723857065560751245e+00,-5.541109770679644164e+00,-4.669394633956804874e+00,1.226072564797071074e+01,-7.052356792031773125e+00
7.450957514276072002e-01,1.077589865927327928e+01,-8.901964268385519574e+00,-2.760862108308310692e+00,-5.532130321325904099e+00,-4.657705049129400976e+00,1.221578641043626057e+01,-7.050409684819227252e+00
7.455429877730018751e-01,1.074820015691743613e+01,-8.864066446677631106e+00,-2.798121644150345588e+00,-5.522814456555240170e+00,-4.645968171476797082e+00,1.217039668203041991e+01,-7.048681440473302473e+00
7.459902241183966609e-01,1.071986926099553195e+01,-8.825812694408659453e+00,-2.835628250512860049e+00,-5.513168248481223443e+00,-4.634184440646528458e+00,1.212455867306359636e+01,-7.047173470854621868e+00
7.464374604637914468e-01,1.069090842459299395e+01,-8.787208042724936163e+00,-2.873374476999062566e+00,-5.503197934613514697e+00,-4.622354302227759781e+00,1.207827475255097838e+01,-7.045887031919006560e+00
7.468846968091861216e-01,1.066132025640273717e+01,-8.748257519368719315e+00,-2.911352847827653800e+00,-5.492909916516825142e+00,-4.610478208864213556e+00,1.203154745023735650e+01,-7.044823224312722232e+00
7.473319331545809074e-01,1.063110752160657313e+01,-8.708966148071279889e+00,-2.949555864150260831e+00,-5.482310758238863713e+00,-4.598556621167900538e+00,1.198437945810608873e+01,-7.043982993678064020e+00
7.477791694999755823e-01,1.060027314230742945e+01,-8.669338947585012889e+00,-2.987976006247787364e+00,-5.471407184507296684e+00,-4.586590008433694798e+00,1.193677363137234515e+01,-7.043367130669265563e+00
7.482264058453702571e-01,1.056882019751212454e+01,-8.629380930354184187e+00,-3.026605735606042735e+00,-5.460206078695659215e+00,-4.574578849154653071e+00,1.188873298896030128e+01,-7.042976270678735773e+00
7.486736421907650429e-01,1.053675192266501170e+01,-8.589097100824773179e+00,-3.065437496870283773e+00,-5.448714480558292550e+00,-4.562523631338183172e+00,1.184026071346471554e+01,-7.042810893273673933e+00
7.491208785361597178e-01,1.050407170873229035e+01,-8.548492453393073731e+00,-3.104463719678875133e+00,-5.436939583734247350e+00,-4.550424852623007332e+00,1.179136015059650511e+01,-7.042871321342949464e+00
7.495681148815543926e-01,1.047078310083696628e+01,-8.507571969993167116e+00,-3.143676820376099634e+00,-5.424888733020165610e+00,-4.538283020196893780e+00,1.174203480811251410e+01,-7.043157719954386664e+00
7.500153512269491785e-01,1.043688979644465142e+01,-8.466340617323321993e+00,-3.183069203603949404e+00,-5.412569421412188220e+00,-4.526098650515241850e+00,1.169228835422949153e+01,-7.043670094922336311e+00
7.504625875723439643e-01,1.040239564310001619e+01,-8.424803343711280590e+00,-3.222633263773005297e+00,-5.399989286916810904e+00,-4.513872268820448674e+00,1.164212461552219402e+01,-7.044408291085613172e+00
7.509098239177386391e-01,1.036730463571395866e+01,-8.382965075618352913e+00,-3.262361386412435671e+00,-5.387156109130756043e+00,-4.501604408462064555e+00,1.159154757430563976e+01,-7.045371990295732800e+00
7.513570602631333140e-01,1.033162091340147093e+01,-8.340830713782404260e+00,-3.302245949399073677e+00,-5.374077805589813295e+00,-4.489295610017769889e+00,1.154056136550148182e+01,-7.046560709115536447e+00
7.518042966085280998e-01,1.029534875587031628e+01,-8.298405128999768010e+00,-3.342279324065492219e+00,-5.360762427886675674e+00,-4.476946420215149658e+00,1.148917027298864113e+01,-7.047973796228082399e+00
7.522515329539227746e-01,1.025849257936032721e+01,-8.255693157545994865e+00,-3.382453876187239583e+00,-5.347218157557777296e+00,-4.464557390654274371e+00,1.143737872543800016e+01,-7.049610429555935198e+00
7.526987692993174495e-01,1.022105693213344857e+01,-8.212699596235472299e+00,-3.422761966849124260e+00,-5.333453301739094599e+00,-4.452129076331079460e+00,1.138519129163129229e+01,-7.051469613090771915e+00
7.531460056447122353e-01,1.018304648951456848e+01,-8.169429197119972841e+00,-3.463195953190497889e+00,-5.319476288590962554e+00,-4.439662033961561782e+00,1.133261267526420468e+01,-7.053550173433285053e+00
7.535932419901069101e-01,1.014446604848293454e+01,-8.125886661825969526e+00,-3.503748189029785465e+00,-5.305295662491849029e+00,-4.427156820106742607e+00,1.127964770923349391e+01,-7.055850756043474448e+00
7.540404783355015850e-01,1.010532054087528131e+01,-8.082076651035722037e+00,-3.544411031685986035e+00,-5.290920087266404614e+00,-4.414613998176764476e+00,1.122630137162853003e+01,-7.058369834772676654e+00
7.544877146808963708e-01,1.006561514787254730e+01,-8.038003895442660252e+00,-3.585176879683575013e+00,-5.276358383797190577e+00,-4.402034195464954003e+00,1.117257891607317966e+01,-7.061105816050249118e+00
7.549349510262911567e-01,1.002535513175110360e+01,-7.993673069717656787e+00,-3.626038117133711047e+00,-5.261619449225208633e+00,-4.389418024525487461e+00,1.111848567362087437e+01,-7.064056932932270882e+00
7.553821873716858315e-01,9.984545876419344879e+00,-7.949088797839117149e+00,-3.666987132838918306e+00,-5.246712285779350893e+00,-4.376766100427338380e+00,1.106402710556391433e+01,-7.067221242457528696e+00
7.558294237170806174e-01,9.943192903790260218e+00,-7.904255665388491003e+00,-3.708016328113380666e+00,-5.231646005266234134e+00,-4.364079049267247434e+00,1.100920882305435633e+01,-7.070596637683083330e+00
7.562766600624752922e-01,9.901301871742839822e+00,-7.859178219205667837e+00,-3.749118118191116178e+00,-5.216429824391131120e+00,-4.351357508142819519e+00,1.095403658481345133e+01,-7.074180849388009840e+00
7.567238964078699670e-01,9.858878572089006198e+00,-7.813860967042913330e+00,-3.790284933633884634e+00,-5.201073060093131417e+00,-4.338602125124214837e+00,1.089851629484668472e+01,-7.077971447770911695e+00
7.571711327532647529e-01,9.815928928546185261e+00,-7.768308377217566729e+00,-3.831509221738594206e+00,-5.185585124894582343e+00,-4.325813559224562788e+00,1.084265400016483305e+01,-7.081965844141095090e+00
7.576183690986594277e-01,9.772458994715503167e+00,-7.722524878263486769e+00,-3.872783447944309287e+00,-5.169975522264827816e+00,-4.312992480368963655e+00,1.078645588851081349e+01,-7.086161292603459394e+00
7.580656054440541025e-01,9.728474952065505832e+00,-7.676514858581001910e+00,-3.914100097238953246e+00,-5.154253841998164276e+00,-4.300139569362176672e+00,1.072992828609228688e+01,-7.090554891737117060e+00
7.585128417894488884e-01,9.683983107921532607e+00,-7.630282666085729915e+00,-3.955451675565497816e+00,-5.138429755606104266e+00,-4.287255517854943854e+00,1.067307765532017250e+01,-7.095143586267711910e+00
7.589600781348436742e-01,9.638989893460694347e+00,-7.583832607856002994e+00,-3.996830711227798094e+00,-5.122513011723905052e+00,-4.274341028308980661e+00,1.061591059255302660e+01,-7.099924168733448226e+00
7.594073144802383490e-01,9.593501861712429246e+00,-7.537168949778983773e+00,-4.038229756296032313e+00,-5.106513431531341851e+00,-4.261396813960599772e+00,1.055843382584717993e+01,-7.104893281144817330e+00
7.598545508256331349e-01,9.547525685564599129e+00,-7.490295916195427672e+00,-4.079641388011776115e+00,-5.090440904187756743e+00,-4.248423598782983035e+00,1.050065421271268917e+01,-7.110047416638067830e+00
7.603017871710278097e-01,9.501068155775346469e+00,-7.443217689543244475e+00,-4.121058210192546589e+00,-5.074305382281417032e+00,-4.235422117447140700e+00,1.044257873787528190e+01,-7.115382921122331616e+00
7.607490235164224845e-01,9.454136178990353301e+00,-7.395938409999612162e+00,-4.162472854636130037e+00,-5.058116877293068470e+00,-4.222393115281462883e+00,1.038421451104393078e+01,-7.120895994920524608e+00
7.611962598618172704e-01,9.406736775765832448e+00,-7.348462175121861506e+00,-4.203877982524362622e+00,-5.041885455073817468e+00,-4.209337348229977849e+00,1.032556876468439455e+01,-7.126582694403889917e+00
7.616434962072119452e-01,9.358877078597101828e+00,-7.300793039487046165e+00,-4.245266285826546415e+00,-5.025621231337264128e+00,-4.196255582809230056e+00,1.026664885179858722e+01,-7.132438933620314891e+00
7.620907325526066201e-01,9.310564329952674356e+00,-7.252935014330146757e+00,-4.286630488702511954e+00,-5.009334367165890534e+00,-4.183148596063814395e+00,1.020746224370973287e+01,-7.138460485916295895e+00
7.625379688980012949e-01,9.261805880314033956e+00,-7.204892067180993287e+00,-4.327963348905246477e+00,-4.993035064531720302e+00,-4.170017175520559505e+00,1.014801652785334518e+01,-7.144642985552677850e+00
7.629852052433961918e-01,9.212609186220976909e+00,-7.156668121499857094e+00,-4.369257659183111819e+00,-4.976733561831267139e+00,-4.156862119141374379e+00,1.008831940557410434e+01,-7.150981929314033536e+00
7.634324415887908666e-01,9.162981808322605559e+00,-7.108267056311831311e+00,-4.410506248681627994e+00,-4.960440129434750212e+00,-4.143684235274744943e+00,1.002837868992860315e+01,-7.157472678111814979e+00
7.638796779341855414e-01,9.112931409433764784e+00,-7.059692705839674787e+00,-4.451701984344987650e+00,-4.944165065249529256e+00,-4.130484342605846848e+00,9.968202303493727712e+00,-7.164110458581166796e+00
7.643269142795803273e-01,9.062465752597232083e+00,-7.010948859135536004e+00,-4.492837772317034961e+00,-4.927918690297854454e+00,-4.117263270105353534e+00,9.907798276181072339e+00,-7.170890364671489436e+00
7.647741506249750021e-01,9.011592699151501407e+00,-6.962039259711350070e+00,-4.533906559341861708e+00,-4.911711344308905325e+00,-4.104021856976885374e+00,9.847174743057175661e+00,-7.177807359230686579e+00
7.652213869703696769e-01,8.960320206804055942e+00,-6.912967605167795959e+00,-4.574901334164076516e+00,-4.895553381325036923e+00,-4.090760952603087475e+00,9.786339942169473005e+00,-7.184856275583102914e+00
7.656686233157644628e-01,8.908656327710280820e+00,-6.863737546822025415e+00,-4.615815128928644206e+00,-4.879455165322312382e+00,-4.077481416490372546e+00,9.725302212378128530e+00,-7.192031819101250889e+00
7.661158596611591376e-01,8.856609206558117009e+00,-6.814352689334160829e+00,-4.656641020580215340e+00,-4.863427065845366215e+00,-4.064184118212332386e+00,9.664069991193857234e+00,-7.199328568771125703e+00
7.665630960065538124e-01,8.804187078658069154e+00,-6.764816590332269008e+00,-4.697372132262247035e+00,-4.847479453656435844e+00,-4.050869937351768257e+00,9.602651812621294525e+00,-7.206740978751354554e+00
7.670103323519485983e-01,8.751398309860308089e+00,-6.715132656728150629e+00,-4.738001704361978206e+00,-4.831622747413464758e+00,-4.037539785494921318e+00,9.541056386639111153e+00,-7.214263278661088741e+00
7.674575686973433841e-01,8.698251480500415411e+00,-6.665303914680018593e+00,-4.778523254669590159e+00,-4.815867503709998942e+00,-4.024194655440501478e+00,9.479292770281203317e+00,-7.221889256555133585e+00
7.679048050427380590e-01,8.644755011015815782e+00,-6.615333920554825831e+00,-4.818929966548152422e+00,-4.800223956427132066e+00,-4.010835426438616125e+00,9.417369641261061020e+00,-7.229613156995744028e+00
7.683520413881328448e-01,8.590917378935767346e+00,-6.565226241635696347e+00,-4.859215034560540047e+00,-4.784702295190534471e+00,-3.997462974323906071e+00,9.355295716031129416e+00,-7.237429165768598516e+00
7.687992777335275196e-01,8.536747149616644492e+00,-6.514984374827026414e+00,-4.899371720339573244e+00,-4.769312701281192446e+00,-3.984078188640825857e+00,9.293079811399724832e+00,-7.245331332177307182e+00
7.692465140789221945e-01,8.482252972281067116e+00,-6.464611749541595564e+00,-4.939393352065075682e+00,-4.754065340256029337e+00,-3.970681971825888557e+00,9.230730838916999303e+00,-7.253313574424561594e+00
7.696937504243169803e-01,8.427443576092299438e+00,-6.414111730538474276e+00,-4.979273323959391817e+00,-4.738970354663283757e+00,-3.957275238398323403e+00,9.168257799318816126e+00,-7.261369684932143187e+00
7.701409867697116551e-01,8.372327766263676807e+00,-6.363487620711576476e+00,-5.019005095801407634e+00,-4.724037856852605799e+00,-3.943858914159187101e+00,9.105669777028372991e+00,-7.269493335599800155e+00
7.705882231151063300e-01,8.316914420203039171e+00,-6.312742663828746714e+00,-5.058582192459219584e+00,-4.709277921879792217e+00,-3.930433935398844003e+00,9.042975934715450137e+00,-7.277678083003034537e+00
7.710354594605011158e-01,8.261212483692368380e+00,-6.261880047221620949e+00,-5.097998203441228782e+00,-4.694700580506281362e+00,-3.917001248112920830e+00,8.980185507913532206e+00,-7.285917373529747110e+00
7.714826958058959017e-01,8.205230967102432160e+00,-6.210902904426124138e+00,-5.137246782465775929e+00,-4.680315812293334155e+00,-3.903561807226660019e+00,8.917307799694684789e+00,-7.294204548455750725e+00
7.719299321512905765e-01,8.148978941642564422e+00,-6.159814317773577130e+00,-5.176321647049371144e+00,-4.666133538790914415e+00,-3.890116575827684997e+00,8.854352175402119940e+00,-7.302532848959202738e+00
7.723771684966852513e-01,8.092465535645420260e+00,-6.108617320932454575e+00,-5.215216578113408552e+00,-4.652163616821250791e+00,-3.876666524407205383e+00,8.791328057440500388e+00,-7.310895421073885458e+00
7.728244048420800372e-01,8.035699930886938347e+00,-6.057314901400832952e+00,-5.253925419609434933e+00,-4.638415831857145122e+00,-3.863212630109628343e+00,8.728244920124067718e+00,-7.319285320581371934e+00
7.732716411874747120e-01,7.978691358941381928e+00,-6.005910002949539361e+00,-5.292442078162870267e+00,-4.624899891494964166e+00,-3.849755875990623188e+00,8.665112284582560775e+00,-7.327695517842076178e+00
7.737188775328693868e-01,7.921449097571323428e+00,-5.954405528015786153e+00,-5.330760522735425333e+00,-4.611625419022308492e+00,-3.836297250283555726e+00,8.601939713724693348e+00,-7.336118902565194944e+00
7.741661138782641727e-01,7.863982467152850653e+00,-5.902804340047640430e+00,-5.368874784305883274e+00,-4.598601947080423358e+00,-3.822837745674386944e+00,8.538736807259587280e+00,-7.344548288517501078e+00
7.746133502236588475e-01,7.806300827135863152e+00,-5.851109265799085968e+00,-5.406778955569482292e+00,-4.585838911421296515e+00,-3.809378358584995183e+00,8.475513196775908753e+00,-7.352976418171036421e+00
7.750605865690535223e-01,7.748413572539316618e+00,-5.799323097575656227e+00,-5.444467190655874589e+00,-4.573345644759442052e+00,-3.795920088464874276e+00,8.412278540878645572e+00,-7.361395967289687370e+00
7.755078229144484192e-01,7.690330130481646265e+00,-5.747448595430819651e+00,-5.481933704865538992e+00,-4.561131370718414679e+00,-3.782463937091302686e+00,8.349042520383754606e+00,-7.369799549454636001e+00
7.759550592598430940e-01,7.632059956746381602e+00,-5.695488489313076386e+00,-5.519172774424720096e+00,-4.549205197872026041e+00,-3.769010907877935246e+00,8.285814833570638527e+00,-7.378179720528668994e+00
7.764022956052377689e-01,7.573612532382530738e+00,-5.643445481163460897e+00,-5.556178736259028028e+00,-4.537576113880220419e+00,-3.755562005191752206e+00,8.222605191492075249e+00,-7.386528983059411857e+00
7.768495319506325547e-01,7.514997360340379018e+00,-5.591322246963968290e+00,-5.592945987785413742e+00,-4.526252979719704861e+00,-3.742118233678509487e+00,8.159423313342205830e+00,-7.394839790621409392e+00
7.772967682960272295e-01,7.456223962142213502e+00,-5.539121438736529512e+00,-5.629468986722725887e+00,-4.515244524009267124e+00,-3.728680597596575552e+00,8.096278921882193558e+00,-7.403104552097082625e+00
7.777440046414219044e-01,7.397301874588104731e+00,-5.486845686492562990e+00,-5.665742250920876799e+00,-4.504559337429776988e+00,-3.715250100159176228e+00,8.033181738923508064e+00,-7.411315635896599474e+00
7.781912409868166902e-01,7.338240646496823949e+00,-5.434497600133298079e+00,-5.701760358208435520e+00,-4.494205867238902030e+00,-3.701827742885084316e+00,7.970141480869102679e+00,-7.419465374116583689e+00
7.786384773322113650e-01,7.279049835481919750e+00,-5.382079771300737114e+00,-5.737517946258773094e+00,-4.484192411880553841e+00,-3.688414524957734475e+00,7.907167854312354471e+00,-7.427546066637732203e+00
7.790857136776060399e-01,7.219739004762672607e+00,-5.329594775179162802e+00,-5.773009712474818755e+00,-4.474527115688977652e+00,-3.675011442592726496e+00,7.844270551693597326e+00,-7.435549985161305386e+00
7.795329500230008257e-01,7.160317720010315412e+00,-5.277045172247421867e+00,-5.808230413892247590e+00,-4.465217963687599934e+00,-3.661619488413792034e+00,7.781459247014574032e+00,-7.443469377184493752e+00
7.799801863683956116e-01,7.100795546229300648e+00,-5.224433509981835755e+00,-5.843174867101243564e+00,-4.456272776482546050e+00,-3.648239650837158621e+00,7.718743591610605748e+00,-7.451296469914663767e+00
7.804274227137902864e-01,7.041182044673595541e+00,-5.171762324509714404e+00,-5.877837948186797945e+00,-4.447699205250887466e+00,-3.634872913464339383e+00,7.656133209980452214e+00,-7.459023474122488118e+00
7.808746590591850723e-01,6.981486769798047831e+00,-5.119034142213529925e+00,-5.912214592687560000e+00,-4.439504726823550129e+00,-3.621520254483340029e+00,7.593637695673931987e+00,-7.466642587933960407e+00
7.813218954045797471e-01,6.921719266244982016e+00,-5.066251481285841685e+00,-5.946299795573133373e+00,-4.431696638862972826e+00,-3.608182646078311961e+00,7.531266607237415478e+00,-7.474146000561272096e+00
7.817691317499744219e-01,6.861889065865656612e+00,-5.013416853234730297e+00,-5.980088611240025998e+00,-4.424282055135439151e+00,-3.594861053847582255e+00,7.469029464216875525e+00,-7.481525895972587215e+00
7.822163680953692078e-01,6.802005684776998962e+00,-4.960532764339983025e+00,-6.013576153526039469e+00,-4.417267900878110609e+00,-3.581556436230159512e+00,7.406935743218868495e+00,-7.488774456500695287e+00
7.826636044407638826e-01,6.742078620453351157e+00,-4.907601717059941748e+00,-6.046757595743200930e+00,-4.410660908260788382e+00,-3.568269743940621908e+00,7.344994874029202592e+00,-7.495883866390525618e+00
7.831108407861585574e-01,6.682117348853222616e+00,-4.854626211388900714e+00,-6.079628170729281855e+00,-4.404467611942346039e+00,-3.555001919412434042e+00,7.283216235789293336e+00,-7.502846315285572665e+00
7.835580771315533433e-01,6.622131321581250951e+00,-4.801608746165258346e+00,-6.112183170917809605e+00,-4.398694344721882032e+00,-3.541753896249695721e+00,7.221609153230355460e+00,-7.509654001653169431e+00
7.840053134769481291e-01,6.562129963085219231e+00,-4.748551820330331630e+00,-6.144417948426562859e+00,-4.393347233284583098e+00,-3.528526598687323990e+00,7.160182892965385903e+00,-7.516299136148661297e+00
7.844525498223428039e-01,6.502122667888047047e+00,-4.695457934137707845e+00,-6.176327915164718796e+00,-4.388432194042265699e+00,-3.515320941059610238e+00,7.098946659838734519e+00,-7.522773944918463407e+00
7.848997861677374788e-01,6.442118797855028056e+00,-4.642329590313383214e+00,-6.207908542958398002e+00,-4.383954929068635487e+00,-3.502137827277260307e+00,7.037909593333619540e+00,-7.529070672841961631e+00
7.853470225131322646e-01,6.382127679495952499e+00,-4.589169295166414919e+00,-6.239155363694885992e+00,-4.379920922129255878e+00,-3.488978150312788795e+00,6.977080764037192573e+00,-7.535181586712357493e+00
7.857942588585269394e-01,6.322158601302632519e+00,-4.535979559650462178e+00,-6.270063969485184963e+00,-4.376335434806206237e+00,-3.475842791694429668e+00,6.916469170163662916e+00,-7.541098978356323812e+00
7.862414952039216143e-01,6.262220811121103736e+00,-4.482762900375677262e+00,-6.300630012845328309e+00,-4.373203502717446511e+00,-3.462732621008357103e+00,6.856083734134807095e+00,-7.546815167692582094e+00
7.866887315493164001e-01,6.202323513559151458e+00,-4.429521840571405633e+00,-6.330849206896090209e+00,-4.370529931830883008e+00,-3.449648495409394666e+00,6.795933299218401835e+00,-7.552322505729372359e+00
7.871359678947110750e-01,6.142475867429023850e+00,-4.376258910999672125e+00,-6.360717325581193293e+00,-4.368319294873150405e+00,-3.436591259140164389e+00,6.736026626224603575e+00,-7.557613377500736362e+00
7.875832042401057498e-01,6.082686983224910193e+00,-4.322976650819025046e+00,-6.390230203904176953e+00,-4.366575927833075355e+00,-3.423561743058590068e+00,6.676372390259681211e+00,-7.562680204941766071e+00
7.880304405855006467e-01,6.022965920635773962e+00,-4.269677608399274682e+00,-6.419383738183695343e+00,-4.365303926559852776e+00,-3.410560764173885762e+00,6.616979177537832157e+00,-7.567515449702675312e+00
7.884776769308953215e-01,5.963321686093191687e+00,-4.216364342086823314e+00,-6.448173886327355220e+00,-4.364507143455938376e+00,-3.397589125190930925e+00,6.557855482250642076e+00,-7.572111615901748749e+00
7.889249132762899963e-01,5.903763230354137193e+00,-4.163039420920503275e+00,-6.476596668124193101e+00,-4.364189184264605004e+00,-3.384647614063067689e+00,6.499009703494160739e+00,-7.576461252817236591e+00
7.893721496216847822e-01,5.844299446119088692e+00,-4.109705425298319170e+00,-6.504648165555504846e+00,-4.364353404952260540e+00,-3.371737003553338941e+00,6.440450142253994592e+00,-7.580556957518024497e+00
7.898193859670794570e-01,5.784939165685061724e+00,-4.056364947594682135e+00,-6.532324523124350080e+00,-4.365002908685394978e+00,-3.358858050804145901e+00,6.382184998447968383e+00,-7.584391377433290948e+00
7.902666223124741318e-01,5.725691158633765099e+00,-4.003020592728320004e+00,-6.559621948203525399e+00,-4.366140542902310351e+00,-3.346011496915309635e+00,6.324222368026594765e+00,-7.587957212860954037e+00
7.907138586578689177e-01,5.666564129554810592e+00,-3.949674978680841608e+00,-6.586536711402099620e+00,-4.367768896479483409e+00,-3.333198066530561832e+00,6.266570240131258629e+00,-7.591247219415069303e+00
7.911610950032635925e-01,5.607566715803963042e+00,-3.896330736965908148e+00,-6.613065146950494189e+00,-4.369890296992667622e+00,-3.320418467432450615e+00,6.209236494310123256e+00,-7.594254210412064054e+00
7.916083313486582673e-01,5.548707485296827890e+00,-3.842990513049359347e+00,-6.639203653103922242e+00,-4.372506808072718520e+00,-3.307673390145733361e+00,6.152228897792134887e+00,-7.596971059195848142e+00
7.920555676940530532e-01,5.489994934336906773e+00,-3.789656966719368469e+00,-6.664948692564734323e+00,-4.375620226856045569e+00,-3.294963507549044657e+00,6.095555102818051019e+00,-7.599390701401863346e+00
7.925028040394478390e-01,5.431437485479548855e+00,-3.736332772407984670e+00,-6.690296792922856284e+00,-4.379232081529848664e+00,-3.282289474495167170e+00,6.039222644030081355e+00,-7.601506137159924847e+00
7.929500403848425139e-01,5.373043485430460287e+00,-3.683020619462845868e+00,-6.715244547115042373e+00,-4.383343628972014017e+00,-3.269651927439592320e+00,5.983238935918694601e+00,-7.603310433236003973e+00
7.933972767302372997e-01,5.314821202979268300e+00,-3.629723212369517782e+00,-6.739788613902663705e+00,-4.387955852485731612e+00,-3.257051484077520875e+00,5.927611270327211024e+00,-7.604796725112894507e+00
7.938445130756319745e-01,5.256778826968631080e+00,-3.576443270924902329e+00,-6.763925718367816309e+00,-4.393069459628782703e+00,-3.244488742989359409e+00,5.872346814014543170e+00,-7.605958219009713694e+00
7.942917494210266494e-01,5.198924464297928871e+00,-3.523183530360875615e+00,-6.787652652428170619e+00,-4.398684880137590625e+00,-3.231964283294556761e+00,5.817452606275269389e+00,-7.606788193840312573e+00
7.947389857664213242e-01,5.141266137962341887e+00,-3.469946741418808767e+00,-6.810966275370289758e+00,-4.404802263945880370e+00,-3.219478664313909722e+00,5.762935556617669874e+00,-7.607280003110585831e+00
7.951862221118161100e-01,5.083811785126910010e+00,-3.416735670374674960e+00,-6.833863514401381067e+00,-4.411421479298166304e+00,-3.207032425240265550e+00,5.708802442499512075e+00,-7.607427076754596840e+00
7.956334584572107849e-01,5.026569184582314165e+00,-3.363553167579376613e+00,-6.856341342758117463e+00,-4.418541966543322985e+00,-3.194626067072527942e+00,5.655059799373439944e+00,-7.607223026140240485e+00
7.960806948026055707e-01,4.969545423196283451e+00,-3.310402744466506508e+00,-6.878396546106250398e+00,-4.426161718851888693e+00,-3.182259907526431952e+00,5.601713094282594341e+00,-7.606662462770167998e+00
7.965279311480003566e-01,4.912748014009459041e+00,-3.257287542795437307e+00,-6.900026019781940967e+00,-4.434279630806899242e+00,-3.169934352129374133e+00,5.548768419573359090e+00,-7.605739400722148602e+00
7.969751674933950314e-01,4.856184523704373035e+00,-3.204210591054917678e+00,-6.921226762172802083e+00,-4.442894619449338833e+00,-3.157649820267967478e+00,5.496231948348558660e+00,-7.604447732332095811e+00
7.974224038387897062e-01,4.799862396828117106e+00,-3.151174963548208918e+00,-6.941995830388546729e+00,-4.452005255768616721e+00,-3.145406703006052407e+00,5.444109669202084945e+00,-7.602781477723846493e+00
7.978696401841844921e-01,4.743788954748163533e+00,-3.098183781618322641e+00,-6.962330338961399967e+00,-4.461609766775360697e+00,-3.133205362611716449e+00,5.392407384849051688e+00,-7.600734786721870861e+00
7.983168765295791669e-01,4.687971394629162347e+00,-3.045240214824000979e+00,-6.982227458576926615e+00,-4.471706037604251449e+00,-3.121046132100455672e+00,5.341130710802289627e+00,-7.598301940719265346e+00
7.987641128749738417e-01,4.632416788430522736e+00,-2.992347482066272324e+00,-7.001684414835329662e+00,-4.482291613646934181e+00,-3.108929314794494747e+00,5.290285074095139706e+00,-7.595477354501046108e+00
7.992113492203686276e-01,4.577132081925047835e+00,-2.939508852665835281e+00,-7.020698487043136815e+00,-4.493363702714981756e+00,-3.096855183898258534e+00,5.239875712050675816e+00,-7.592255578022683693e+00
7.996585855657633024e-01,4.522124093738497663e+00,-2.886727647391179374e+00,-7.039267007035288515e+00,-4.504919177232886263e+00,-3.084823982090013406e+00,5.189907671097325981e+00,-7.588631298143959647e+00
8.001058219111580883e-01,4.467399514409960304e+00,-2.834007239437246639e+00,-7.057387358027731317e+00,-4.516954576461156279e+00,-3.072835921129636993e+00,5.140385805630706351e+00,-7.584599340318062488e+00
8.005530582565528741e-01,4.412964905473304889e+00,-2.781351055355018254e+00,-7.075056973500343460e+00,-4.529466108749425679e+00,-3.060891181482575440e+00,5.091314776922025942e+00,-7.580154670235992320e+00
8.010002946019475489e-01,4.358826698559466806e+00,-2.728762575931684253e+00,-7.092273336110338278e+00,-4.542449653819630839e+00,-3.048989911959930410e+00,5.042699052072685539e+00,-7.575292395426234116e+00
8.014475309473422238e-01,4.304991194519635300e+00,-2.676245337021503357e+00,-7.109033976636109031e+00,-4.555900765079268666e+00,-3.037132229374706061e+00,4.994542903015296353e+00,-7.570007766809697891e+00
8.018947672927370096e-01,4.251464562569460703e+00,-2.623802930327468808e+00,-7.125336472951431688e+00,-4.569814671964678610e+00,-3.025318218214225752e+00,4.946850405561092678e+00,-7.564296180209962195e+00
8.023420036381316844e-01,4.198252839454172936e+00,-2.571439004133660333e+00,-7.141178449030152642e+00,-4.584186282314382410e+00,-3.013547930328694502e+00,4.899625438493704799e+00,-7.558153177818773827e+00
8.027892399835263593e-01,4.145361928634521576e+00,-2.519157263988228479e+00,-7.156557573981282339e+00,-4.599010184772506449e+00,-3.001821384635901868e+00,4.852871682709221979e+00,-7.551574449616850870e+00
8.032364763289211451e-01,4.092797599493758653e+00,-2.466961473337170307e+00,-7.171471561114509896e+00,-4.614280651222239626e+00,-2.990138566842107437e+00,4.806592620402698302e+00,-7.544555834749933076e+00
8.036837126743158199e-01,4.040565486565546038e+00,-2.414855454108844501e+00,-7.185918167036130733e+00,-4.629991639249342761e+00,-2.978499429179070734e+00,4.760791534301035632e+00,-7.537093322860140887e+00
8.041309490197104948e-01,3.988671088782688834e+00,-2.362843087249060225e+00,-7.199895190775436937e+00,-4.646136794635731704e+00,-2.966903890157222889e+00,4.715471506942115809e+00,-7.529183055372600464e+00
8.045781853651052806e-01,3.937119768746891513e+00,-2.310928313207017304e+00,-7.213400472941489561e+00,-4.662709453883110200e+00,-2.955351834335002703e+00,4.670635420000405880e+00,-7.520821326737343604e+00
8.050254217105000665e-01,3.885916752019438203e+00,-2.259115132371920076e+00,-7.226431894910345655e+00,-4.679702646766640051e+00,-2.943843112104370885e+00,4.626285953658932470e+00,-7.512004585626495867e+00
8.054726580558947413e-01,3.835067126432743834e+00,-2.207407605460259159e+00,-7.238987378042686771e+00,-4.697109098918691217e+00,-2.932377539492439400e+00,4.582425586027529363e+00,-7.502729436086749359e+00
8.059198944012894161e-01,3.784575841422852527e+00,-2.155809853853817515e+00,-7.251064882931898659e+00,-4.714921234442651432e+00,-2.920954897979273657e+00,4.539056592607497720e+00,-7.492992638647081982e+00
8.063671307466842020e-01,3.734447707382895665e+00,-2.104326059888432354e+00,-7.262662408682560411e+00,-4.733131178556769569e+00,-2.909574934331863538e+00,4.496181045802654985e+00,-7.482791111381797755e+00
8.068143670920788768e-01,3.684687395037483881e+00,-2.052960467093457808e+00,-7.273777992219343069e+00,-4.751730760268054077e+00,-2.898237360454237521e+00,4.453800814476741365e+00,-7.472121930928835809e+00
8.072616034374735516e-01,3.635299434837936605e+00,-2.001717380381870193e+00,-7.284409707626369190e+00,-4.770711515076258458e+00,-2.886941853253720769e+00,4.411917563557123501e+00,-7.460982333463324956e+00
8.077088397828683375e-01,3.586288216378525462e+00,-1.950601166191145763e+00,-7.294555665516970322e+00,-4.790064687707905833e+00,-2.875688054523357184e+00,4.370532753684932992e+00,-7.449369715626450450e+00
8.081560761282630123e-01,3.537657987833676909e+00,-1.899616252574902076e+00,-7.304214012433869030e+00,-4.809781234880335710e+00,-2.864475570840518515e+00,4.329647640911589157e+00,-7.437281635409623171e+00
8.086033124736577982e-01,3.489412855415945369e+00,-1.848767129245086904e+00,-7.313382930279812122e+00,-4.829851828095878652e+00,-2.853303973481597922e+00,4.289263276441559469e+00,-7.424715812993843755e+00
8.090505488190525840e-01,3.441556782855109908e+00,-1.798058347565069104e+00,-7.322060635778584903e+00,-4.850266856466017629e+00,-2.842172798352936347e+00,4.249380506421654324e+00,-7.411670131544442874e+00
8.094977851644472588e-01,3.394093590898053847e+00,-1.747494520493306558e+00,-7.330245379966496166e+00,-4.871016429565637296e+00,-2.831081545937847999e+00,4.209999971776547056e+00,-7.398142637961039547e+00
8.099450215098419337e-01,3.347026956829627586e+00,-1.697080322477763303e+00,-7.337935447714261095e+00,-4.892090380317343445e+00,-2.820029681259820453e+00,4.171122108090705716e+00,-7.384131543582796553e+00
8.103922578552367195e-01,3.300360414014424926e+00,-1.646820489301050294e+00,-7.345129157279309595e+00,-4.913478267905809993e+00,-2.809016633861882717e+00,4.132747145536717071e+00,-7.369635224848949839e+00
8.108394942006313943e-01,3.254097351459546594e+00,-1.596719817876319558e+00,-7.351824859888529851e+00,-4.935169380722180144e+00,-2.798041797802109709e+00,4.094875108849958423e+00,-7.354652223914636799e+00
8.112867305460260692e-01,3.208241013398169805e+00,-1.546783165993744324e+00,-7.358020939351426648e+00,-4.957152739338562597e+00,-2.787104531665284934e+00,4.057505817349584376e+00,-7.339181249221968351e+00
8.117339668914208550e-01,3.162794498894141437e+00,-1.497015452017818493e+00,-7.363715811703722025e+00,-4.979417099512546407e+00,-2.776204158590724891e+00,4.020638885005926255e+00,-7.323221176026406987e+00
8.121812032368155299e-01,3.117760761467534003e+00,-1.447421654535401503e+00,-7.368907924881346716e+00,-5.001950955221757589e+00,-2.765339966316268328e+00,3.984273720554313947e+00,-7.306771046878437481e+00
8.126284395822103157e-01,3.073142608740961457e+00,-1.398006811954283890e+00,-7.373595758424895230e+00,-5.024742541728548062e+00,-2.754511207238386383e+00,3.948409527655079465e+00,-7.289830072060461852e+00
8.130756759276051016e-01,3.028942702106990570e+00,-1.348776022052687651e+00,-7.377777823214493935e+00,-5.047779838674657960e+00,-2.743717098488481110e+00,3.913045305100123272e+00,-7.272397629979031386e+00
8.135229122729997764e-01,2.985163556416451147e+00,-1.299734441479386771e+00,-7.381452661235054613e+00,-5.071050573205945433e+00,-2.732956822025337296e+00,3.878179847065755137e+00,-7.254473267512333123e+00
8.139701486183944512e-01,2.941807539687567363e+00,-1.250887285204451027e+00,-7.384618845372031615e+00,-5.094542223127241698e+00,-2.722229524743705831e+00,3.843811743411852611e+00,-7.236056700312943235e+00
8.144173849637892371e-01,2.898876872836104290e+00,-1.202239825920825123e+00,-7.387274979237529848e+00,-5.118242020087193644e+00,-2.711534318599053694e+00,3.809939380027457467e+00,-7.217147813065877493e+00
8.148646213091839119e-01,2.856373629426503857e+00,-1.153797393396626569e+00,-7.389419697026863076e+00,-5.142136952793155302e+00,-2.700870280748496111e+00,3.776560939222750601e+00,-7.197746659701926397e+00
8.153118576545785867e-01,2.814299735443766881e+00,-1.105565373778017335e+00,-7.391051663405560745e+00,-5.166213770256206317e+00,-2.690236453707830044e+00,3.743674400167289473e+00,-7.177853463566246539e+00
8.157590939999732615e-01,2.772656969086455980e+00,-1.057549208842952559e+00,-7.392169573426772722e+00,-5.190458985066144670e+00,-2.679631845524777845e+00,3.711277539374721712e+00,-7.157468617542258826e+00
8.162063303453680474e-01,2.731446960580468097e+00,-1.009754395205493926e+00,-7.392772152479087922e+00,-5.214858876696604639e+00,-2.669055429968342885e+00,3.679367931233771927e+00,-7.136592684130783404e+00
8.166535666907627222e-01,2.690671192013873725e+00,-9.621864834709797920e-01,-7.392858156264820124e+00,-5.239399494840161431e+00,-2.658506146734352704e+00,3.647942948585682021e+00,-7.115226395484518740e+00
8.171008030361575081e-01,2.650330997192546612e+00,-9.148510773417447561e-01,-7.392426370808685476e+00,-5.264066662773572602e+00,-2.647982901667134126e+00,3.616999763347903407e+00,-7.093370653397731651e+00
8.175480393815522939e-01,2.610427561516847739e+00,-8.677538326737078700e-01,-7.391475612496895664e+00,-5.288845980752998166e+00,-2.637484566997357227e+00,3.586535347184280464e+00,-7.071026529251265735e+00
8.179952757269469688e-01,2.570961921879158396e+00,-8.209004564835902240e-01,-7.390004728146725377e+00,-5.313722829439312179e+00,-2.627009981596034827e+00,3.556546472221501887e+00,-7.048195263912838016e+00
8.184425120723416436e-01,2.531934966582323643e+00,-7.742967059067776825e-01,-7.388012595106432379e+00,-5.338682373353520028e+00,-2.616557951244656177e+00,3.527029711811915824e+00,-7.024878267592542969e+00
8.188897484177364294e-01,2.493347435279123392e+00,-7.279483871060882239e-01,-7.385498121385690062e+00,-5.363709564362097559e+00,-2.606127248921511264e+00,3.497981441342802533e+00,-7.001077119653771774e+00
8.193369847631311043e-01,2.455199918932549075e+00,-6.818613541310193371e-01,-7.382460245816355737e+00,-5.388789145192545149e+00,-2.595716615104135983e+00,3.469397839091891367e+00,-6.976793568379246580e+00
8.197842211085257791e-01,2.417492859797131466e+00,-6.360415077279294449e-01,-7.378897938243720311e+00,-5.413905652978872496e+00,-2.585324758087945263e+00,3.441274887129350812e+00,-6.952029530692470871e+00
8.202314574539205649e-01,2.380226551421052328e+00,-5.904947941007199219e-01,-7.374810199748177197e+00,-5.439043422837220199e+00,-2.574950354320984403e+00,3.413608372266024205e+00,-6.926787091834375687e+00
8.206786937993152398e-01,2.343401138669393369e+00,-5.452272036224714569e-01,-7.370196062897290901e+00,-5.464186591471459131e+00,-2.564592048754883002e+00,3.386393887048203322e+00,-6.901068504995309105e+00
8.211259301447100256e-01,2.307016617767992717e+00,-5.002447694974487824e-01,-7.365054592028321245e+00,-5.489319100808963015e+00,-2.554248455211899582e+00,3.359626830798505104e+00,-6.874876190902210027e+00
8.215731664901048115e-01,2.271072836368519976e+00,-4.555535663741266394e-01,-7.359384883561132185e+00,-5.514424701666349016e+00,-2.543918156768169236e+00,3.333302410703342655e+00,-6.848212737361127900e+00
8.220204028354994863e-01,2.235569493634489202e+00,-4.111597089089611412e-01,-7.353186066341602434e+00,-5.539486957445189930e+00,-2.533599706153141007e+00,3.307415642946755163e+00,-6.821080898755136346e+00
8.224676391808941611e-01,2.200506140347878947e+00,-3.670693502804444064e-01,-7.346457302015312330e+00,-5.564489247858064758e+00,-2.523291626165051760e+00,3.281961353890404887e+00,-6.793483595497174399e+00
8.229148755262889470e-01,2.165882179037010857e+00,-3.232886806543764369e-01,-7.339197785431872845e+00,-5.589414772684325072e+00,-2.512992410102681706e+00,3.256934181300104925e+00,-6.765423913438617376e+00
8.233621118716836218e-01,2.131696864125227187e+00,-2.798239255995528252e-01,-7.331406745079482867e+00,-5.614246555556157148e+00,-2.502700522213196166e+00,3.232328575618686362e+00,-6.736905103232799341e+00
8.238093482170782966e-01,2.097949302100464486e+00,-2.366813444542144040e-01,-7.323083443549957217e+00,-5.638967447774625441e+00,-2.492414398156145516e+00,3.208138801285196351e+00,-6.707930579653869074e+00
8.242565845624730825e-01,2.064638444453721355e+00,-1.938672469584722391e-01,-7.314227163996076975e+00,-5.663560133935312990e+00,-2.482132439361471210e+00,3.184358922694318306e+00,-6.678503937908698340e+00
8.247038209078677573e-01,2.031763023562370485e+00,-1.513883168182259542e-01,-7.304836914411496629e+00,-5.688007377477500626e+00,-2.471852906596295085e+00,3.160982614288088577e+00,-6.648629200953828366e+00
8.251510572532625432e-01,1.999321945810927925e+00,-1.092508631907737060e-01,-7.294911930465302063e+00,-5.712292265483031706e+00,-2.461574172878548072e+00,3.138003913935199396e+00,-6.618310041602528671e+00
8.255982935986572180e-01,1.967314065841658577e+00,-6.746104160991800436e-02,-7.284451606374848787e+00,-5.736397781417248432e+00,-2.451294645760159874e+00,3.115416860787139086e+00,-6.587550105100714148e+00
8.260455299440520038e-01,1.935738084855768149e+00,-2.602505514152375632e-02,-7.273455355599016237e+00,-5.760306758505771896e+00,-2.441012699400917363e+00,3.093215298496092114e+00,-6.556353215338369012e+00
8.264927662894466787e-01,1.904592554661431736e+00,1.505085050741600261e-02,-7.261922611819779050e+00,-5.784001892131191092e+00,-2.430726676189041591e+00,3.071392882626254206e+00,-6.524723368985312355e+00
8.269400026348413535e-01,1.873875881670334254e+00,5.576039182409642248e-02,-7.249852829911708874e+00,-5.807465752089040478e+00,-2.420434888343772961e+00,3.049943087976558775e+00,-6.492664729699748172e+00
8.273872389802361393e-01,1.843586330842915011e+00,9.609725226937937403e-02,-7.237245486899506197e+00,-5.830680794702854719e+00,-2.410135619500050730e+00,3.028859215814923900e+00,-6.460181622409794322e+00
8.278344753256308142e-01,1.813722029582266471e+00,1.360550870015294067e-01,-7.224100082903550657e+00,-5.853629374798423157e+00,-2.399827126275257072e+00,3.008134401024003424e+00,-6.427278527667979802e+00
8.282817116710254890e-01,1.784280971576595265e+00,1.756275275442705230e-01,-7.210416142073389878e+00,-5.876293757537272455e+00,-2.389507639817984863e+00,2.987761619158368465e+00,-6.393960076078532673e+00
8.287289480164202748e-01,1.755261020590386023e+00,2.148081863990285445e-01,-7.196193213509273434e+00,-5.898656130109245943e+00,-2.379175367338899783e+00,2.967733693413223239e+00,-6.360231042797710010e+00
8.291761843618149497e-01,1.726659914204211388e+00,2.535906616014112491e-01,-7.181430872171679525e+00,-5.920698613284282708e+00,-2.368828493623640785e+00,2.948043301504611691e+00,-6.326096342107016213e+00
8.296234207072097355e-01,1.698475267503104513e+00,2.919685412220366927e-01,-7.166128719778802392e+00,-5.942403272823417737e+00,-2.358465182527784698e+00,2.928682982461047857e+00,-6.291561022059273256e+00
8.300706570526045214e-01,1.670704576713657685e+00,3.299354078114926092e-01,-7.150286385692087521e+00,-5.963752130748867231e+00,-2.348083578453873610e+00,2.909645143326718753e+00,-6.256630259197732968e+00
8.305178933979991962e-01,1.643345222789711180e+00,3.674848427896185155e-01,-7.133903527789724919e+00,-5.984727176473366939e+00,-2.337681807810499723e+00,2.890922065776110106e+00,-6.221309353348000393e+00
8.309651297433938710e-01,1.616394474946670323e+00,4.046104307790562293e-01,-7.116979833328145766e+00,-6.005310377788645404e+00,-2.327257980453434794e+00,2.872505912640129111e+00,-6.185603722482921007e+00
8.314123660887886569e-01,1.589849494144492503e+00,4.413057638829949170e-01,-7.099515019791532211e+00,-6.025483691713088952e+00,-2.316810191108844119e+00,2.854388734343735745e+00,-6.149518897660390948e+00
8.318596024341833317e-01,1.563707336519325919e+00,4.775644459071648473e-01,-7.081508835729320772e+00,-6.045229075198532698e+00,-2.306336520778546895e+00,2.836562475255060001e+00,-6.113060518034119539e+00
8.323068387795780065e-01,1.537964956763711921e+00,5.133800965261731131e-01,-7.062961061581678024e+00,-6.064528495696312582e+00,-2.295835038127320260e+00,2.819018979945963732e+00,-6.076234325937210912e+00
8.327540751249727924e-01,1.512619211455496382e+00,5.487463553939918581e-01,-7.043871510492997423e+00,-6.083363941582408785e+00,-2.285303800852287903e+00,2.801749999364128385e+00,-6.039046162038769872e+00
8.332013114703674672e-01,1.487666862335378148e+00,5.836568861987172507e-01,-7.024240029113401285e+00,-6.101717432441795985e+00,-2.274740857034356800e+00,2.784747196916640632e+00,-6.001501960573413896e+00
8.336485478157622531e-01,1.463104579533031524e+00,6.181053806616557678e-01,-7.004066498388197282e+00,-6.119571029211987145e+00,-2.264144246471706534e+00,2.768002154465002640e+00,-5.963607744643605990e+00
8.340957841611570389e-01,1.438928944741944660e+00,6.520855624805386164e-01,-6.983350834335383617e+00,-6.136906844185703314e+00,-2.253512001995343628e+00,2.751506378231702854e+00,-5.925369621595057978e+00
8.345430205065517137e-01,1.415136454342849515e+00,6.855911912170884470e-01,-6.962092988811122929e+00,-6.153707050872760931e+00,-2.242842150766721776e+00,2.735251304618221635e+00,-5.886793778464949334e+00
8.349902568519463886e-01,1.391723522475791786e+00,7.186160661288149010e-01,-6.940292950263197369e+00,-6.169953893721118909e+00,-2.232132715557404889e+00,2.719228305934535239e+00,-5.847886477503069891e+00
8.354374931973411744e-01,1.368686484060848141e+00,7.511540299450254476e-01,-6.917950744472495472e+00,-6.185629697697087259e+00,-2.221381716010789820e+00,2.703428696040112822e+00,-5.808654051765935300e+00
8.358847295427358493e-01,1.346021597767515177e+00,7.831989725871020269e-01,-6.895066435282495299e+00,-6.200716877724707032e+00,-2.210587169885922965e+00,2.687843735896417563e+00,-5.769102900783811272e+00
8.363319658881305241e-01,1.323725048932658188e+00,8.147448348330683654e-01,-6.871640125316692327e+00,-6.215197947984345994e+00,-2.199747094283319715e+00,2.672464639030842193e+00,-5.729239486300604867e+00
8.367792022335251989e-01,1.301792952427173633e+00,8.457856119263679195e-01,-6.847671956684092898e+00,-6.229055531070414986e+00,-2.188859506852883108e+00,2.657282576912181060e+00,-5.689070328086730299e+00
8.372264385789199848e-01,1.280221355471236500e+00,8.763153571288975208e-01,-6.823162111672648855e+00,-6.242272367008280476e+00,-2.177922426983870174e+00,2.642288684237557916e+00,-5.648601999824871100e+00
8.376736749243147706e-01,1.259006240398242049e+00,9.063281852182977216e-01,-6.798110813430743526e+00,-6.254831322130359972e+00,-2.166933876976916640e+00,2.627474064130872478e+00,-5.607841125068697252e+00
8.381209112697094454e-01,1.238143527367327801e+00,9.358182759294996211e-01,-6.772518326636617125e+00,-6.266715397811372767e+00,-2.155891883198121306e+00,2.612829793252692490e+00,-5.566794373274446706e+00
8.385681476151042313e-01,1.217629077024546813e+00,9.647798773405389383e-01,-6.746384958155817735e+00,-6.277907739062785986e+00,-2.144794477215177242e+00,2.598346926821652136e+00,-5.525468455905440557e+00
8.390153839604989061e-01,1.197458693112728900e+00,9.932073092025697214e-01,-6.719711057686669875e+00,-6.288391642986402630e+00,-2.133639696915589745e+00,2.584016503547348353e+00,-5.483870122609587838e+00
8.394626203058935809e-01,1.177628125029906325e+00,1.021094966214195487e+00,-6.692497018393684272e+00,-6.298150567087165363e+00,-2.122425587606922903e+00,2.569829550474702184e+00,-5.442006157469691630e+00
8.399098566512883668e-01,1.158133070336426984e+00,1.048437321239997111e+00,-6.664743277529020737e+00,-6.307168137445092526e+00,-2.111150203099124045e+00,2.555777087739817155e+00,-5.399883375326779422e+00
8.403570929966830416e-01,1.138969177210705563e+00,1.075228928473326739e+00,-6.636450317041921565e+00,-6.315428156746405008e+00,-2.099811606768904326e+00,2.541850133237326226e+00,-5.357508618176313853e+00
8.408043293420777164e-01,1.120132046853571151e+00,1.101464426543393493e+00,-6.607618664176140300e+00,-6.322914612173847537e+00,-2.088407872606168780e+00,2.528039707199217556e+00,-5.314888751637303344e+00
8.412515656874725023e-01,1.101617235841299669e+00,1.127138541566545360e+00,-6.578248892055367669e+00,-6.329611683156152857e+00,-2.076937086242513608e+00,2.514336836685147070e+00,-5.272030661494356174e+00
8.416988020328671771e-01,1.083420258427262750e+00,1.152246090141820556e+00,-6.548341620256667106e+00,-6.335503748976678118e+00,-2.065397345961782261e+00,2.500732559984247150e+00,-5.228941250312672651e+00
8.421460383782619630e-01,1.065536588792217909e+00,1.176781982290773687e+00,-6.517897515371887884e+00,-6.340575396241251660e+00,-2.053786763692675432e+00,2.487217930928405707e+00,-5.185627434125905211e+00
8.425932747236567488e-01,1.047961663243238695e+00,1.200741224341507651e+00,-6.486917291557108278e+00,-6.344811426205142268e+00,-2.042103465983433175e+00,2.473784023117056474e+00,-5.142096139197009919e+00
8.430405110690514237e-01,1.030690882361273042e+00,1.224118921757020750e+00,-6.455401711070015480e+00,-6.348196861959262804e+00,-2.030345594958546940e+00,2.460421934053416138e+00,-5.098354298851930366e+00
8.434877474144460985e-01,1.013719613097361805e+00,1.246910281907730234e+00,-6.423351584795378599e+00,-6.350716955475495418e+00,-2.018511309257571718e+00,2.447122789192254899e+00,-5.054408850386312935e+00
8.439349837598408843e-01,9.970431908174561819e-01,1.269110616788332591e+00,-6.390767772758351839e+00,-6.352357194511185412e+00,-2.006598784955939241e+00,2.433877745899097444e+00,-5.010266732044961202e+00
8.443822201052355592e-01,9.806569212959337367e-01,1.290715345678808967e+00,-6.357651184626032403e+00,-6.353103309372883700e+00,-1.994606216467919246e+00,2.420677997320988872e+00,-4.965934880074502011e+00
8.448294564506302340e-01,9.645560826576975444e-01,1.311719997749793754e+00,-6.324002780196734896e+00,-6.352941279539174424e+00,-1.982531817431533172e+00,2.407514776168655057e+00,-4.921420225848644137e+00
8.452766927960250198e-01,9.487359272689234180e-01,1.332120214612114051e+00,-6.289823569877444065e+00,-6.351857340142709418e+00,-1.970373821575605477e+00,2.394379358410211545e+00,-4.876729693066574889e+00
8.457239291414196947e-01,9.331916835764773044e-01,1.351911752810635470e+00,-6.255114615149235391e+00,-6.349837988311459291e+00,-1.958130483568843783e+00,2.381263066876351697e+00,-4.831870195024221992e+00
8.461711654868144805e-01,9.179185578959399017e-01,1.371090486262292574e+00,-6.219877029020636883e+00,-6.346869989369067433e+00,-1.945800079850984021e+00,2.368157274776998111e+00,-4.786848631958420697e+00
8.466184018322092664e-01,9.029117361482852377e-01,1.389652408638444303e+00,-6.184111976469032435e+00,-6.342940382894404650e+00,-1.933380909445987950e+00,2.355053409129458153e+00,-4.741671888463995010e+00
8.470656381776039412e-01,8.881663855451712442e-01,1.407593635691437806e+00,-6.147820674870047242e+00,-6.338036488640319988e+00,-1.920871294757301673e+00,2.341942954098055196e+00,-4.696346830983777032e+00
8.475128745229986160e-01,8.736776562228931731e-01,1.424910407525459943e+00,-6.111004394414907281e+00,-6.332145912311546887e+00,-1.908269582345167859e+00,2.328817454245240004e+00,-4.650880305371496881e+00
8.479601108683932909e-01,8.594406828249986363e-01,1.441599090811564121e+00,-6.073664458515904307e+00,-6.325256551201792199e+00,-1.895574143686032276e+00,2.315668517694240869e+00,-4.605279134527756391e+00
8.484073472137880767e-01,8.454505860334695644e-01,1.457656180947044966e+00,-6.035802244199657274e+00,-6.317356599689944119e+00,-1.882783375913941626e+00,2.302487819203103747e+00,-4.559550116108644247e+00
8.488545835591827515e-01,8.317024740486342882e-01,1.473078304158967455e+00,-5.997419182488614275e+00,-6.308434554595551802e+00,-1.869895702544083438e+00,2.289267103150333771e+00,-4.513700020307606309e+00
8.493018199045774264e-01,8.181914440175921399e-01,1.487862219552102294e+00,-5.958516758770292299e+00,-6.298479220393426559e+00,-1.856909574178282840e+00,2.275998186431886783e+00,-4.467735587709855238e+00
8.497490562499722122e-01,8.049125834114447819e-01,1.502004821100862753e+00,-5.919096513154743278e+00,-6.287479714287348642e+00,-1.843823469192670927e+00,2.262672961269799998e+00,-4.421663527220080603e+00
8.501962925953669981e-01,7.918609713510302850e-01,1.515503139585739234e+00,-5.879160040819980004e+00,-6.275425471143133649e+00,-1.830635894407360631e+00,2.249283397932212658e+00,-4.375490514062919445e+00
8.506435289407616729e-01,7.790316798813017307e-01,1.528354344473896731e+00,-5.838708992345127413e+00,-6.262306248280649079e+00,-1.817345385738105001e+00,2.235821547364835737e+00,-4.329223187856113597e+00
8.510907652861564587e-01,7.664197751944510362e-01,1.540555745743932725e+00,-5.797745074031953827e+00,-6.248112130125129227e+00,-1.803950508830160837e+00,2.222279543734038132e+00,-4.282868150757009218e+00
8.515380016315511336e-01,7.540203188015072167e-01,1.552104795655088409e+00,-5.756270048214151558e+00,-6.232833532717719116e+00,-1.790449859674094313e+00,2.208649606881274874e+00,-4.236431965681638268e+00
8.519852379769458084e-01,7.418283686528039933e-01,1.562999090460428953e+00,-5.714285733554819835e+00,-6.216461208085046763e+00,-1.776842065203740439e+00,2.194924044689176235e+00,-4.189921154597072928e+00
8.524324743223405942e-01,7.298389802068382393e-01,1.573236372064537036e+00,-5.671794005331604716e+00,-6.198986248468001392e+00,-1.763125783876106967e+00,2.181095255358908247e+00,-4.143342196886210971e+00
8.528797106677352691e-01,7.180472112563653919e-01,1.582814531524965096e+00,-5.628796788113016980e+00,-6.180400092391296063e+00,-1.749299705277077122e+00,2.167155734314021309e+00,-4.096701515333675658e+00
8.533269470131299439e-01,7.064486637583148321e-01,1.591731919040974219e+00,-5.585295170262470243e+00,-6.160694918278172061e+00,-1.735362464264118998e+00,2.153098775094781203e+00,-4.050003860730721605e+00
8.537741833585247297e-01,6.950389082041940059e-01,1.599987145367928409e+00,-5.541290997125935647e+00,-6.139863593314426993e+00,-1.721312899268031993e+00,2.138917823689788111e+00,-4.003254550266744261e+00
8.542214197039194046e-01,6.838132018596143613e-01,1.607578836582000292e+00,-5.496786915921496153e+00,-6.117899234049681390e+00,-1.707149990506788173e+00,2.124606050672626090e+00,-3.956459975740683532e+00
8.546686560493141904e-01,6.727668325784086356e-01,1.614505781101862381e+00,-5.451785565996913441e+00,-6.094795316995414325e+00,-1.692872742110133277e+00,2.110156758436429580e+00,-3.909626380306123750e+00
8.551158923947089763e-01,6.618951210085169956e-01,1.620766933444608870e+00,-5.406289585185672486e+00,-6.070545687432702842e+00,-1.678480184520757756e+00,2.095563386018829188e+00,-3.862759859787253003e+00
8.555631287401036511e-01,6.511934227414306608e-01,1.626361417847498103e+00,-5.360301615946256426e+00,-6.045144567895160748e+00,-1.663971376816347769e+00,2.080819513777216301e+00,-3.815866363934433014e+00
8.560103650854983259e-01,6.406571304052113280e-01,1.631288531755460181e+00,-5.313824311284780499e+00,-6.018586566327111420e+00,-1.649345408952548331e+00,2.065918867914342538e+00,-3.768951697619558949e+00
8.564576014308931118e-01,6.302816757011301396e-01,1.635547749174395271e+00,-5.266860340461034795e+00,-5.990866683917050572e+00,-1.634601403926867036e+00,2.050855324854281569e+00,-3.722021521971186964e+00
8.569048377762877866e-01,6.200625313838803443e-01,1.639138723890243732e+00,-5.219412394477878081e+00,-5.961980322606358129e+00,-1.619738519863485049e+00,2.035622915468729754e+00,-3.675081355449456133e+00
8.573520741216824614e-01,6.099952131853508819e-01,1.642061292553857577e+00,-5.171483191353890341e+00,-5.931923292273202364e+00,-1.604755952018958265e+00,2.020215829153618081e+00,-3.628136574860615138e+00
8.577993104670771363e-01,6.000752816820219548e-01,1.644315477631637767e+00,-5.123075481179488300e+00,-5.900691817591756205e+00,-1.589652934708867704e+00,2.004628417756098457e+00,-3.581192416311459681e+00
8.582465468124719221e-01,5.902983441059259651e-01,1.645901490221960861e+00,-5.074192050956325417e+00,-5.868282544566625347e+00,-1.574428743155359856e+00,1.988855199351851510e+00,-3.534253976103420403e+00
8.586937831578667080e-01,5.806600560992111193e-01,1.646819732737397235e+00,-5.024835729220098024e+00,-5.834692546742559216e+00,-1.559082695255630258e+00,1.972890861872754087e+00,-3.487326211566466494e+00
8.591410195032613828e-01,5.711561234122710662e-01,1.647070801452697353e+00,-4.975009390446652802e+00,-5.799919331089371966e+00,-1.543614153271293699e+00,1.956730266584862266e+00,-3.440413941832708655e+00
8.595882558486561686e-01,5.617823035454689862e-01,1.646655488918570942e+00,-4.924715959241424024e+00,-5.763960843562107250e+00,-1.528022525438667012e+00,1.940368451416741635e+00,-3.393521848549732045e+00
8.600354921940508435e-01,5.525344073344620188e-01,1.645574786241252196e+00,-4.873958414312350662e+00,-5.726815474336530265e+00,-1.512307267500015984e+00,1.923800634138169041e+00,-3.346654476533803546e+00
8.604827285394455183e-01,5.434083004790896121e-01,1.643829885227836130e+00,-4.822739792225975819e+00,-5.688482062719746324e+00,-1.496467884155645800e+00,1.907022215389120534e+00,-3.299816234362654033e+00
8.609299648848403042e-01,5.343999050158573239e-01,1.641422180397406949e+00,-4.771063190947016253e+00,-5.648959901736169797e+00,-1.480503930436959159e+00,1.890028781559141002e+00,-3.253011394908144283e+00
8.613772012302349790e-01,5.255052007340272890e-01,1.638353270857949795e+00,-4.718931773161287424e+00,-5.608248742388727948e+00,-1.464415013000429644e+00,1.872816107517061734e+00,-3.206244095808670203e+00
8.618244375756296538e-01,5.167202265352488499e-01,1.634624962049047614e+00,-4.666348769381861494e+00,-5.566348797595231268e+00,-1.448200791342444615e+00,1.855380159191009959e+00,-3.159518339881213667e+00
8.622716739210244397e-01,5.080410817368228305e-01,1.630239267350344301e+00,-4.613317480838705187e+00,-5.523260745800088856e+00,-1.431860978935108886e+00,1.837717095998798733e+00,-3.112837995473255681e+00
8.627189102664192255e-01,4.994639273185228490e-01,1.625198409555817847e+00,-4.559841282151645636e+00,-5.478985734261246243e+00,-1.415395344282952106e+00,1.819823273128663432e+00,-3.066206796754412434e+00
8.631661466118139003e-01,4.909849871130200771e-01,1.619504822213816642e+00,-4.505923623786631360e+00,-5.433525382012358129e+00,-1.398803711900545643e+00,1.801695243670311752e+00,-3.019628343947807547e+00
8.636133829572086862e-01,4.826005489398765835e-01,1.613161150832880919e+00,-4.451568034295355858e+00,-5.386881782500158700e+00,-1.382085963211017621e+00,1.783329760596310543e+00,-2.973106103501136133e+00
8.640606193026033610e-01,4.743069656831438996e-01,1.606170253953362215e+00,-4.396778122338332651e+00,-5.339057505897231160e+00,-1.365242037365534289e+00,1.764723778593863424e+00,-2.926643408197637797e+00
8.645078556479980358e-01,4.661006563125316138e-01,1.598535204084807759e+00,-4.341557578491168634e+00,-5.290055601089850512e+00,-1.348271931983633376e+00,1.745874455746861731e+00,-2.880243457206637103e+00
8.649550919933928217e-01,4.579781068481736384e-01,1.590259288509130231e+00,-4.285910176834294205e+00,-5.239879597341169593e+00,-1.331175703814517997e+00,1.726779155068321803e+00,-2.833909316073952134e+00
8.654023283387874965e-01,4.499358712689838224e-01,1.581346009949583298e+00,-4.229839776326069334e+00,-5.188533505629702169e+00,-1.313953469319260492e+00,1.707435445883165759e+00,-2.787643916652055243e+00
8.658495646841821713e-01,4.419705723645760975e-01,1.571799087105485881e+00,-4.173350321959103049e+00,-5.136021819662897947e+00,-1.296605405173889558e+00,1.687841105061295810e+00,-2.741450056969882976e+00
8.662968010295769572e-01,4.340789025307951743e-01,1.561622455052751768e+00,-4.116445845700064332e+00,-5.082349516566115888e+00,-1.279131748693427939e+00,1.667994118101060241e+00,-2.695330401042490109e+00
8.667440373749716320e-01,4.262576245088272042e-01,1.550820265510207685e+00,-4.059130467212817450e+00,-5.027522057246806675e+00,-1.261532798176844938e+00,1.647892680063049564e+00,-2.649287478620471425e+00
8.671912737203664179e-01,4.185035720678874638e-01,1.539396886971666323e+00,-4.001408394364812438e+00,-4.971545386433864344e+00,-1.243808913172881114e+00,1.627535196354195524e+00,-2.603323684879002453e+00
8.676385100657612037e-01,4.108136506315019920e-01,1.527356904703815577e+00,-3.943283923516969214e+00,-4.914425932392346930e+00,-1.225960514666849077e+00,1.606920283362267332e+00,-2.557441280046789611e+00
8.680857464111558786e-01,4.031848378473807948e-01,1.514705120609871392e+00,-3.884761439596843946e+00,-4.856170606313400029e+00,-1.207988085188308469e+00,1.586046768940677421e+00,-2.511642388974692608e+00
8.685329827565505534e-01,3.956141841008607996e-01,1.501446552959010861e+00,-3.825845415955074102e+00,-4.796786801379331777e+00,-1.189892168839656428e+00,1.564913692743606699e+00,-2.465929000644035529e+00
8.689802191019452282e-01,3.880988129719523672e-01,1.487586435981606225e+00,-3.766540414005328241e+00,-4.736282391504112788e+00,-1.171673371245656181e+00,1.543520306411521936e+00,-2.420302967614809120e+00
8.694274554473400141e-01,3.806359216359603281e-01,1.473130219330222701e+00,-3.706851082647490525e+00,-4.674665729748976872e+00,-1.153332359423863807e+00,1.521866073606991776e+00,-2.374766005413508019e+00
8.698746917927346889e-01,3.732227812077114626e-01,1.458083567406425862e+00,-3.646782157474304675e+00,-4.611945646413420086e+00,-1.134869861575991346e+00,1.499950669900883771e+00,-2.329319691860818331e+00
8.703219281381293637e-01,3.658567370293256404e-01,1.442452358553329539e+00,-3.586338459761188702e+00,-4.548131446801225941e+00,-1.116286666800135663e+00,1.477773982508838735e+00,-2.283965466338909511e+00
8.707691644835241496e-01,3.585352089016251020e-01,1.426242684113964598e+00,-3.525524895239581014e+00,-4.483232908661936911e+00,-1.097583624723977413e+00,1.455336109878145656e+00,-2.238704628998610779e+00
8.712164008289189354e-01,3.512556912590964475e-01,1.409460847355423763e+00,-3.464346452653598529e+00,-4.417260279307545723e+00,-1.078761645058878615e+00,1.432637361124944109e+00,-2.193538339906317525e+00
8.716636371743136102e-01,3.440157532884488556e-01,1.392113362258786236e+00,-3.402808202099997015e+00,-4.350224272404362935e+00,-1.059821697074883051e+00,1.409678255321749063e+00,-2.148467618130590395e+00
8.721108735197083961e-01,3.368130389907549871e-01,1.374206952174793939e+00,-3.340915293151445642e+00,-4.282136064440106971e+00,-1.040764808996621049e+00,1.386459520635308307e+00,-2.103493340768511910e+00
8.725581098651030709e-01,3.296452671871926698e-01,1.355748548345394155e+00,-3.278672952763364457e+00,-4.213007290866461751e+00,-1.021592067320192587e+00,1.362982093314870191e+00,-2.058616241911902733e+00
8.730053462104977458e-01,3.225102314683455096e-01,1.336745288290956735e+00,-3.216086482963798510e+00,-4.142850041916546822e+00,-1.002304616050870401e+00,1.339247116530678294e+00,-2.013836911553098297e+00
8.734525825558925316e-01,3.154058000871138301e-01,1.317204514063349929e+00,-3.153161258326878436e+00,-4.071676858097885265e+00,-9.829036558617872954e-01,1.315255939062895729e+00,-1.969155794430625717e+00
8.738998189012872064e-01,3.083299157952128500e-01,1.297133770364816474e+00,-3.089902723229664527e+00,-3.999500725360674913e+00,-9.633904431735498264e-01,1.291010113840881157e+00,-1.924573188814650226e+00
8.743470552466818813e-01,3.012805956232322835e-01,1.276540802532515340e+00,-3.026316388892061671e+00,-3.926335069940937395e+00,-9.437662891546855226e-01,1.266511396332691941e+00,-1.880089245231995942e+00
8.747942915920766671e-01,2.942559306043099898e-01,1.255433554389012052e+00,-2.962407830200418424e+00,-3.852193752879392363e+00,-9.240325586430987448e-01,1.241761742785072897e+00,-1.835703965131107784e+00
8.752415279374714530e-01,2.872540854413699329e-01,1.233820165958388282e+00,-2.898182682314195180e+00,-3.777091064215153171e+00,-9.041906689883584258e-01,1.216763308313656200e+00,-1.791417199486617928e+00
8.756887642828661278e-01,2.802732981179845706e-01,1.211708971048306438e+00,-2.833646637056367545e+00,-3.701041716855156150e+00,-8.842420888150250846e-01,1.191518444843658653e+00,-1.747228647343892716e+00
8.761360006282609136e-01,2.733118794527418238e-01,1.189108494697631579e+00,-2.768805439086482245e+00,-3.624060840118070281e+00,-8.641883367066660604e-01,1.166029698900657552e+00,-1.703137854302846144e+00
8.765832369736555885e-01,2.663682125973213521e-01,1.166027450490140449e+00,-2.703664881858098390e+00,-3.546163972954572863e+00,-8.440309798111140793e-01,1.140299809252092178e+00,-1.659144210942241626e+00
8.770304733190502633e-01,2.594407524780324437e-01,1.142474737733664369e+00,-2.638230803358478038e+00,-3.467367056841626827e+00,-8.237716323662946927e-01,1.114331704398681566e+00,-1.615246951182972124e+00
8.774777096644450491e-01,2.525280251810138044e-01,1.118459438505324366e+00,-2.572509081632408989e+00,-3.387686428352985946e+00,-8.034119541472144466e-01,1.088128499916505509e+00,-1.571445150591594953e+00
8.779249460098397240e-01,2.456286272810173088e-01,1.093990814562368463e+00,-2.506505630089142400e+00,-3.307138811404529477e+00,-7.829536488337898170e-01,1.061693495649300711e+00,-1.527737724623524862e+00
8.783721823552343988e-01,2.387412251137276398e-01,1.069078304118820100e+00,-2.440226392592480753e+00,-3.225741309174731786e+00,-7.623984622995243488e-01,1.035030172751046251e+00,-1.484123426805768142e+00
8.788194187006290736e-01,2.318645539917422727e-01,1.043731518487996279e+00,-2.373677338334660547e+00,-3.143511395700835820e+00,-7.417481808212431638e-01,1.008142190579048858e+00,-1.440600846859761308e+00
8.792666550460238595e-01,2.249974173640415520e-01,1.017960238590638777e+00,-2.306864456492916382e+00,-3.060466907149530069e+00,-7.210046292095371179e-01,9.810333834371134376e-01,-1.397168408763451719e+00
8.797138913914186453e-01,2.181386859191559724e-01,9.917744113290632990e-01,-2.239793750670262540e+00,-2.976626032763861840e+00,-7.001696688603794572e-01,9.537077571693907130e-01,-1.353824368753772323e+00
8.801611277368133202e-01,2.112872966318468382e-01,9.651841458268746177e-01,-2.172471233118935086e+00,-2.892007305484553648e+00,-6.792451957274593388e-01,9.261694856042891333e-01,-1.310566813268374542e+00
8.806083640822081060e-01,2.044422517533767691e-01,9.381997095345941950e-01,-2.104902918747435514e+00,-2.806629592246970617e+00,-6.582331382154893440e-01,8.984229068488357450e-01,-1.267393656827251025e+00
8.810556004276027808e-01,1.976026177453852894e-01,9.108315242009782375e-01,-2.037094818910830885e+00,-2.720512083953102511e+00,-6.371354549944165946e-01,8.704725194333323701e-01,-1.224302639854087049e+00
8.815028367729974557e-01,1.907675241573397740e-01,8.830901617101698520e-01,-1.969052934984484082e+00,-2.633674285118954739e+00,-6.159541327345630091e-01,8.423229783063846954e-01,-1.181291326437401423e+00
8.819500731183922415e-01,1.839361426453103299e-01,8.549865300099793730e-01,-1.900784272840094102e+00,-2.546136572663542985e+00,-5.946914429862415474e-01,8.139792211842560299e-01,-1.138357957171479029e+00
8.823973094637869163e-01,1.771076805280014099e-01,8.265317848465310036e-01,-1.832296471478412236e+00,-2.457919952773702565e+00,-5.733498428884122866e-01,7.854463954156826189e-01,-1.095501165403516275e+00
8.828445458091815912e-01,1.702814180387220433e-01,7.977370346473550144e-01,-1.763596182644542543e+00,-2.369045169864542277e+00,-5.519315657992704960e-01,7.567296610190797912e-01,-1.052718609680276085e+00
8.832917821545763770e-01,1.634566940035586669e-01,7.686135408105090328e-01,-1.694690111807448885e+00,-2.279533297857493590e+00,-5.304388874689830446e-01,7.278343335488307586e-01,-1.010007834915675362e+00
8.837390184999711629e-01,1.566329034644445006e-01,7.391727135087184930e-01,-1.625585019961002464e+00,-2.189405731453063275e+00,-5.088741254542619163e-01,6.987658790602813141e-01,-9.673662792501638297e-01
8.841862548453658377e-01,1.498094953754658953e-01,7.094261068929803571e-01,-1.556287722163481879e+00,-2.098684175599082824e+00,-4.872396377079534213e-01,6.695299086728200288e-01,-9.247912781645364344e-01
8.846334911907606235e-01,1.429859703201942223e-01,6.793854143187528782e-01,-1.486805086081755878e+00,-2.007390635003275303e+00,-4.655378211767787766e-01,6.401321731688396355e-01,-8.822800685619026639e-01
8.850807275361552984e-01,1.361618782500458036e-01,6.490624635948063492e-01,-1.417144030540319122e+00,-1.915547403690387451e+00,-4.437711104072841195e-01,6.105785576286572036e-01,-8.398297928179192517e-01
8.855279638815499732e-01,1.293368162436483448e-01,6.184692122545603077e-01,-1.347311524074783273e+00,-1.823177054603345670e+00,-4.219419761598823815e-01,5.808750761012189123e-01,-7.974375027990352471e-01
8.859752002269447591e-01,1.225104262872383637e-01,5.876177428500841682e-01,-1.277314583490221089e+00,-1.730302429248977036e+00,-4.000529240310984336e-01,5.510278663107659458e-01,-7.551001638490075774e-01
8.864224365723394339e-01,1.156823930760820240e-01,5.565202582686896715e-01,-1.207160272424215197e+00,-1.636946627388078390e+00,-3.781064930839818095e-01,5.210431843993861278e-01,-7.128146587435693071e-01
8.868696729177341087e-01,1.088524418368994190e-01,5.251890770720454293e-01,-1.136855699914421258e+00,-1.543132996769610799e+00,-3.561052544866223357e-01,4.909273997053881788e-01,-6.705777916131758776e-01
8.873169092631288946e-01,1.020203361713273582e-01,4.936366288579441819e-01,-1.066408018970992799e+00,-1.448885122909441048e+00,-3.340518101588801914e-01,4.606869895776263824e-01,-6.283862918339914172e-01
8.877641456085236804e-01,9.518587592039877421e-02,4.618754496446585422e-01,-9.958244251536683134e-01,-1.354226818913407682e+00,-3.119487914272638940e-01,4.303285342257073820e-01,-5.862368178870401847e-01
8.882113819539183552e-01,8.834889505003512555e-02,4.299181772778570831e-01,-9.251121551534919885e-01,-1.259182115344640973e+00,-2.897988576879518274e-01,3.998587116060562385e-01,-5.441259611854709632e-01
8.886586182993131411e-01,8.150925955756067876e-02,3.977775468600895370e-01,-8.542784853791784982e-01,-1.163775250135162587e+00,-2.676046950779578659e-01,3.692842923438512948e-01,-5.020502498699621619e-01
8.891058546447078159e-01,7.466686539925293520e-02,3.654663862029580157e-01,-7.833307305483824257e-01,-1.068030658542123312e+00,-2.453690151545234455e-01,3.386121346909399810e-01,-4.600061525724151723e-01
8.895530909901024907e-01,6.782163643888730609e-02,3.329976113017515393e-01,-7.122762422833660567e-01,-9.719729631479752108e-01,-2.230945535825781256e-01,3.078491795195134051e-01,-4.179900821476316142e-01
8.900003273354971656e-01,6.097352241732470479e-02,3.003842218327680280e-01,-6.411224077115912356e-01,-8.756269639053133602e-01,-2.007840688304298737e-01,2.770024453517694329e-01,-3.759983993732973762e-01
8.904475636808919514e-01,5.412249694310888176e-02,2.676392966731750978e-01,-5.698766480708715720e-01,-7.790176282258742813e-01,-1.784403408735785179e-01,2.460790234254094655e-01,-3.340274166180421389e-01
8.908948000262866262e-01,4.726855550409318069e-02,2.347759894435116901e-01,-4.985464173193366322e-01,-6.821700811140465337e-01,-1.560661699067220909e-01,2.150860727950728302e-01,-2.920734014777398579e-01
8.913420363716813011e-01,4.041171350007022323e-02,2.018075240726909803e-01,-4.271392007498890364e-01,-5.851095953444501729e-01,-1.336643750638635830e-01,1.840308154695730058e-01,-2.501325803798493674e-01
8.917892727170761979e-01,3.355200429643614979e-02,1.687471903856500033e-01,-3.556625136094720974e-01,-4.878615816840264907e-01,-1.112377931466129177e-01,1.529205315850747648e-01,-2.082011421559900599e-01
8.922365090624708728e-01,2.668947729888777876e-02,1.356083397136722823e-01,-2.841238997232103380e-01,-3.904515791587098161e-01,-8.878927736070688082e-02,1.217625546142362680e-01,-1.662752415827812302e-01
8.926837454078655476e-01,1.982419604910157229e-02,1.024043805270831442e-01,-2.125309301227779057e-01,-2.929052453638154030e-01,-6.632169606054134914e-02,9.056426661103825215e-02,-1.243510028905772669e-01
8.931309817532603335e-01,1.295623634147100890e-02,6.914877409074395020e-02,-1.408912016798927469e-01,-1.952483468193649818e-01,-4.383793150200123584e-02,5.933309349169030300e-02,-8.242452324061673441e-02
8.935782180986550083e-01,6.085684360850250781e-03,3.585503014205812522e-02,-6.921233574433616198e-02,-9.750674936952448413e-02,-2.134087860339752701e-02,2.807650035135187197e-02,-4.049187617023281005e-02
8.940254544440497941e-01,-7.873651586806417000e-04,2.536702591555280509e-03,2.498023213335186146e-03,2.935913736194850697e-04,1.166556285437955406e-03,-3.198013183259545110e-03,1.450884993764593777e-03

